Causal Analysis of Failures of Cyber-Physical Systems with Continuous Inputs

Modern autonomous Cyber-Physical Systems (CPSs), such as self-driving cars, operate in increasingly complex environments while expected to maintain high reliability. The black-box nature of many of these systems makes it impossible to fully verify their behavior prior to deployment. When a failure occurs, it is important to analyze it to guide improvements to system robustness. A recent work introduced the novel concept of leveraging the framework of actual causality for CPS failure explanation. However, that work considered only a discrete, binary causal model that cannot capture continuous changes in system inputs. In this paper, we address these limitations by extending the actual causality framework with the notion of distance to account for the continuous characteristics of the system. Specifically, we introduce the novel concepts of distance-weighted actual cause and distance-weighted degree of responsibility, enabling causal influence to account for the magnitude of changes required to avoid a failure, rather than only its cardinality. While motivated by the continuous nature of CPSs, this constitutes a general extension of the theory of actual causality and enables more fine-grained analysis of continuous inputs in any causal model. Building on these notions, we present an efficient, practical, system-agnostic explanation-derivation algorithm that uses distance-weighted responsibility to guide the explanation search. We experimentally evaluate our approach across a number of environments from two autonomous-driving simulators with black-box neural controllers. The results show that the proposed extension provides more effective guidance than the current discrete approach.

==> results/auc_results.csv <==
name,10_discrete,10_distance,11_discrete,11_distance,12_discrete,12_distance,13_discrete,13_distance,14_discrete,14_distance
sinusoidal_short_narrow,0.21,0.29,0.15,0.35,0.1,0.45,0.19,0.4,0.14,0.3
sinusoidal_short_wide,0.19,0.35,0.17,0.32,0.12,0.29,0.12,0.24,0.13,0.31
sinusoidal_long_narrow,0.21,0.36,0.17,0.31,0.2,0.35,0.18,0.32,0.08,0.3
sinusoidal_long_wide,0.13,0.35,0.15,0.35,0.14,0.32,0.1,0.23,0.17,0.33
segmented_short_narrow,0.19,0.4,0.2,0.33,0.13,0.42,0.19,0.4,0.17,0.38
segmented_short_wide,0.21,0.34,0.18,0.34,0.15,0.29,0.14,0.28,0.11,0.29
segmented_long_narrow,0.22,0.43,0.2,0.34,0.19,0.38,0.12,0.39,0.11,0.34
segmented_long_wide,0.13,0.28,0.16,0.29,0.11,0.26,0.12,0.24,0.1,0.23
lane_shift_short_narrow,0.23,0.4,0.19,0.4,0.14,0.46,0.12,0.28,0.17,0.37
lane_shift_short_wide,0.18,0.2,0.11,0.19,0.13,0.34,0.11,0.29,0.12,0.26
lane_shift_long_narrow,0.19,0.37,0.17,0.33,0.17,0.4,0.2,0.38,0.2,0.39
lane_shift_long_wide,0.15,0.31,0.12,0.31,0.15,0.28,0.13,0.33,0.16,0.39
metadrive_curve,0.34,0.38,0.28,0.46,0.2,0.39,0.15,0.33,0.16,0.53
metadrive_straight,0.41,0.41,0.28,0.33,0.22,0.33,0.2,0.36,0.25,0.3
metadrive_mixed,0.32,0.33,0.25,0.35,0.2,0.41,0.16,0.36,0.22,0.37


==> results/chamfer/auc_results_simulation.csv <==
name,10_discrete,10_distance,11_discrete,11_distance,12_discrete,12_distance,13_discrete,13_distance,14_discrete,14_distance
sinusoidal_short_narrow,0.21,0.29,0.15,0.35,0.1,0.45,0.19,0.41,0.14,0.3
sinusoidal_short_wide,0.19,0.35,0.17,0.31,0.12,0.32,0.12,0.26,0.13,0.32
sinusoidal_long_narrow,0.21,0.36,0.17,0.33,0.2,0.38,0.18,0.33,0.08,0.3
sinusoidal_long_wide,0.13,0.34,0.15,0.38,0.14,0.35,0.1,0.24,0.17,0.36
segmented_short_narrow,0.19,0.39,0.2,0.34,0.13,0.44,0.19,0.4,0.17,0.37
segmented_short_wide,0.21,0.35,0.18,0.33,0.15,0.3,0.14,0.29,0.11,0.3
segmented_long_narrow,0.22,0.44,0.2,0.34,0.19,0.37,0.12,0.39,0.11,0.35
segmented_long_wide,0.13,0.32,0.16,0.3,0.11,0.29,0.12,0.26,0.1,0.24
lane_shift_short_narrow,0.23,0.41,0.19,0.4,0.14,0.46,0.12,0.28,0.17,0.36
lane_shift_short_wide,0.18,0.22,0.11,0.19,0.13,0.34,0.11,0.29,0.12,0.27
lane_shift_long_narrow,0.19,0.39,0.17,0.36,0.17,0.41,0.2,0.39,0.2,0.39
lane_shift_long_wide,0.15,0.37,0.12,0.33,0.15,0.29,0.13,0.33,0.16,0.41
metadrive_curve,0.34,0.43,0.28,0.48,0.2,0.42,0.15,0.34,0.16,0.56
metadrive_straight,0.41,0.4,0.28,0.31,0.22,0.35,0.2,0.36,0.25,0.32
metadrive_mixed,0.32,0.4,0.25,0.36,0.2,0.41,0.16,0.37,0.22,0.39


==> results/chamfer/lane_shift_long_narrow_combined_exhaustive_observed_results.csv <==
ctx_idx;num_of_obstacles;explanation;explanation_size;runs
16000;10;[4, 9];2;46
16001;10;[0, 9];2;20
16002;10;[2, 7, 8];3;139
16003;10;[8];1;10
16004;10;[2, 7, 8];3;139
16005;10;[2, 5, 8];3;134
16006;10;[0, 1, 7];3;62
16007;10;[8, 9];2;56
16008;10;[8, 9];2;56
16009;10;[3, 9];2;41
16010;10;[8, 9];2;56
16011;10;[8, 9];2;56
16012;10;[1, 6, 7];3;115
16013;10;[8];1;10
16014;10;[5, 8];2;49
16015;10;[2, 8, 9];3;141
16016;10;[8, 9];2;56
16017;10;[3, 7, 8, 9];4;371
16018;10;[8, 9];2;56
16019;10;[3, 8];2;40
16020;11;[8, 10];2;66
16021;11;[2, 9, 10];3;176
16022;11;[1, 9];2;30
16023;11;[0, 1, 8, 9];4;266
16024;11;[6, 8];2;59
16025;11;[8, 9, 10];3;232
16026;11;[7, 8, 10];3;230
16027;11;[3, 8, 9];3;195
16028;11;[0, 10];2;22
16029;11;[0, 6, 10];3;106
16030;11;[0, 2, 9];3;83
16031;11;[8, 9];2;65
16032;11;[9, 10];2;67
16033;11;[9, 10];2;67
16034;11;[3, 9];2;45
16035;11;[10];1;12
16036;11;[0, 10];2;22
16037;11;[2, 8, 9];3;174
16038;11;[1, 9, 10];3;148
16039;11;[0, 1, 7, 8];4;263
16040;12;[0, 9, 10];3;132
16041;12;[0, 9, 10];3;132
16042;12;[2, 11];2;43
16043;12;[10, 11];2;79
16044;12;[0, 11];2;24
16045;12;[0, 10, 11];3;134
16046;12;[0, 10, 11];3;134
16047;12;[11];1;13
16048;12;[0, 3, 11];3;106
16049;12;[9, 10];2;77
16050;12;[0, 8, 9, 11];4;462
16051;12;[11];1;13
16052;12;[9, 10];2;77
16053;12;[8, 9];2;74
16054;12;[3, 9, 10, 11];4;724
16055;12;[7, 10, 11];3;295
16056;12;[9, 10];2;77
16057;12;[2, 9, 10];3;213
16058;12;[3, 11];2;51
16059;12;[10];1;12
16060;13;[10, 11];2;90
16061;13;[5, 6, 11];3;327
16062;13;[1, 12];2;37
16063;13;[3, 9, 10, 11];4;964
16064;13;[1, 12];2;37
16065;13;[1, 3, 9];3;174
16066;13;[0, 10, 11];3;156
16067;13;[1, 11];2;36
16068;13;[11, 12];2;92
16069;13;[7, 8];2;78
16070;13;[12];1;14
16071;13;[11, 12];2;92
16072;13;[2, 11, 12];3;258
16073;13;[10, 12];2;91
16074;13;[1, 6, 10, 11, 12];5;1903
16075;13;[1, 11];2;36
16076;13;[12];1;14
16077;13;[10, 11];2;90
16078;13;[0, 9, 10, 11];4;595
16079;13;[0, 11, 12];3;158
16080;14;[0, 8, 11, 12, 13];5;2181
16081;14;[3, 9, 12];3;343
16082;14;[4, 9, 10, 11, 12];5;3343
16083;14;[13];1;15
16084;14;[12, 13];2;106
16085;14;[0, 11, 12];3;182
16086;14;[13];1;15
16087;14;[0, 11];2;26
16088;14;[1, 12, 13];3;250
16089;14;[2, 9, 10];3;296
16090;14;[2, 13];2;51
16091;14;[0, 1, 13];3;118
16092;14;[1, 8, 10, 12];4;962
16093;14;[2, 11];2;49
16094;14;[1, 13];2;40
16095;14;[0, 9, 11];3;176
16096;14;[12];1;14
16097;14;[12, 13];2;106
16098;14;[13];1;15
16099;14;[7, 12, 13];3;450


==> results/chamfer/lane_shift_long_narrow_combined_responsibility_discrete_discrete_sampling_results.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
16000;10;10;[4, 9];2;1084;[1 2 5 4 9 6 7 0 8 3];[0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[4, 9];2;1134;[0 1 2 4 5 9 7 6 8 3];[0.5, 0.5, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[4, 9];2;414;[0 1 2 4 5 9 6 3 7 8];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[4, 9];2;464;[0 1 2 4 7 5 9 3 6 8];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
16001;10;10;[9, 2];2;314;[1 3 4 9 7 5 8 2 0 6];[0.25, 1.0, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0.5];[2, 9];2;170;[1 2 3 4 5 9 7 6 8 0];[0.25, 1.0, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[6, 9];2;414;[1 6 3 2 5 4 9 0 7 8];[0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5];[6, 9];2;464;[1 6 3 2 5 4 9 0 7 8];[0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5]
16002;10;10;[2, 7, 8];3;1084;[0 2 1 3 5 6 7 8 9 4];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 7, 8];3;1134;[0 2 3 5 6 1 7 8 9 4];[0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 7, 8];3;671;[0 2 3 4 6 5 7 8 1 9];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[2, 7, 8];3;721;[0 2 3 4 6 5 7 8 1 9];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333]
16003;10;10;[8];1;571;[7 5 6 0 3 2 1 4 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333];[8];1;621;[7 0 3 1 6 5 2 4 8 9];[0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333];[8];1;671;[7 0 2 1 3 4 5 6 8 9];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333];[8];1;721;[6 7 0 1 3 2 5 4 8 9];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 1.0, 1.0, 0.5, 0.3333333333333333]
16004;10;10;[2, 7, 8];3;1084;[2 6 1 0 5 4 7 9 3 8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333];[2, 7, 8];3;621;[2 6 1 0 3 4 5 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 7, 8];3;671;[0 1 2 3 6 4 5 7 8 9];[1.0, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 7, 8];3;721;[0 1 2 3 7 6 9 8 4 5];[1.0, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5]
16005;10;10;[8, 2, 5];3;1084;[8 0 2 1 5 6 7 3 9 4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333];[8, 3, 4];3;621;[8 1 3 2 7 6 4 0 5 9];[0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 1.0, 0.25];[8, 2, 5];3;671;[8 0 2 1 4 5 6 3 7 9];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 1.0, 0.25];[8, 4, 7];3;721;[1 6 8 4 7 3 2 0 5 9];[0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.5, 0.25, 1.0, 0.5, 1.0, 0.25]
16006;10;10;[3, 4, 7];3;571;[3 5 6 8 4 1 9 0 7 2];[0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333];[0, 3, 7];3;621;[0 3 6 5 8 2 4 1 7 9];[1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[0, 3, 7];3;187;[0 2 3 5 7 6 8 1 4 9];[1.0, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[0, 3, 7];3;237;[0 2 3 5 7 6 8 1 4 9];[1.0, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333]
16007;10;10;[9, 8];2;70;[3 2 9 8 7 5 0 1 6 4];[0.3333333333333333, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5];[8, 9];2;137;[3 2 4 8 9 5 7 0 6 1];[0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5];[9, 8];2;220;[3 2 5 4 9 8 6 0 7 1];[0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[9, 8];2;270;[3 2 5 4 9 8 0 1 7 6];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
16008;10;10;[8, 9];2;1084;[6 8 9 0 3 4 2 1 7 5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.5];[8, 9];2;137;[5 0 6 8 9 2 3 1 7 4];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5];[8, 9];2;1184;[3 5 6 0 7 8 9 1 4 2];[0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 0.5];[9, 8];2;464;[3 5 2 0 7 6 9 8 4 1];[0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 0.5]
16009;10;10;[3, 9];2;1084;[0 4 6 8 3 2 7 1 9 5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[3, 9];2;1134;[0 1 2 4 6 5 7 8 3 9];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[3, 9];2;1184;[1 6 2 0 3 4 7 9 5 8];[0.5, 1.0, 0.5, 0.5, 0.5, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.5];[3, 9];2;1234;[1 6 8 2 3 4 5 0 7 9];[0.5, 1.0, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5, 1.0, 0.5]
16010;10;10;[9, 8];2;87;[6 5 9 8 3 2 0 1 7 4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[9, 8];2;137;[6 5 9 8 3 2 0 1 7 4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[9, 8];2;187;[6 5 9 8 3 2 0 1 7 4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[0, 1, 9];3;335;[0 1 2 5 7 6 9 8 4 3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5]
16011;10;10;[8, 9];2;1084;[1 0 2 3 4 5 6 7 8 9];[0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 9];2;1134;[1 0 2 3 4 5 6 7 8 9];[0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 9];2;1184;[1 0 2 3 4 5 6 7 8 9];[0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 9];2;1234;[1 0 2 3 4 5 6 7 8 9];[0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
16012;10;10;[7, 1, 6];3;314;[7 0 2 1 3 4 5 6 8 9];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 1.0, 0.25, 0.25];[7, 5, 6];3;1134;[7 5 9 8 3 2 0 1 6 4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.5, 0.5];[7, 5, 6];3;161;[7 5 6 8 9 2 3 0 4 1];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5, 0.5];[7, 5, 6];3;237;[7 5 3 2 6 8 0 1 4 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 0.5, 1.0, 0.5, 0.3333333333333333]
16013;10;10;[8];1;185;[9 1 7 4 8 0 5 3 6 2];[0.3333333333333333, 0.5, 0, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.5, 1.0];[8];1;235;[9 1 3 2 7 6 8 4 5 0];[0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 1.0];[8];1;1184;[9 0 2 1 4 6 7 3 8 5];[0.5, 0.5, 0.5, 0.5, 0.5, 0.25, 0.5, 0.5, 0.5, 1.0];[8];1;1234;[9 0 2 1 4 6 7 3 8 5];[0.5, 0.5, 0.5, 0.5, 0.5, 0.25, 0.5, 0.5, 0.5, 1.0]
16014;10;10;[5, 8];2;1084;[3 2 7 5 9 0 4 1 6 8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[5, 8];2;1134;[2 0 1 3 4 5 6 7 8 9];[0.5, 0.5, 1.0, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[5, 8];2;1184;[2 0 1 3 4 5 6 7 8 9];[0.5, 0.5, 1.0, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[5, 8];2;1234;[2 0 1 3 4 5 6 7 8 9];[0.5, 0.5, 1.0, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
16015;10;10;[5, 9, 8];3;185;[1 3 5 9 6 4 8 2 7 0];[0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5];[2, 8, 9];3;364;[1 2 3 4 5 8 9 0 6 7];[0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.5];[2, 9, 8];3;1184;[3 2 5 4 9 0 6 1 7 8];[0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[4, 9, 8];3;1234;[3 7 4 2 5 9 0 1 6 8];[0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5]
16016;10;10;[9, 8];2;314;[0 1 2 3 5 6 9 8 7 4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[9, 8];2;235;[6 9 2 0 3 4 8 1 7 5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.5];[8, 9];2;187;[1 3 6 8 9 0 2 4 7 5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5, 0.25, 0.5, 0.5];[8, 9];2;237;[1 3 6 8 9 4 2 0 7 5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.5]
16017;10;10;[8, 3, 9, 7];4;1084;[2 8 4 3 9 5 0 1 7 6];[0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333];[3, 8, 7, 9];4;621;[2 3 8 0 6 5 7 4 9 1];[0.3333333333333333, 0.25, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[3, 7, 8, 9];4;671;[2 3 7 5 8 4 6 0 9 1];[0.3333333333333333, 0.25, 1.0, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[3, 8, 9, 7];4;1234;[3 2 5 0 4 8 9 1 7 6];[0.3333333333333333, 0.25, 1.0, 1.0, 0.3333333333333333, 1.0, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333]
16018;10;10;[8, 9];2;1084;[0 2 3 7 8 1 6 4 9 5];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[8, 9];2;1134;[0 2 3 7 6 8 5 1 4 9];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333];[8, 9];2;1184;[0 2 3 7 6 8 5 1 4 9];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333];[8, 9];2;1234;[6 0 2 1 3 7 8 5 4 9];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5, 0.3333333333333333]
16019;10;10;[8, 3];2;571;[0 1 2 4 7 8 5 3 6 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[3, 8];2;621;[3 4 6 0 2 1 5 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 8];2;671;[3 2 6 4 7 1 0 5 8 9];[0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[3, 8];2;464;[3 0 1 2 4 6 7 8 5 9];[0.5, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333]
16020;11;11;[8, 10];2;1084;[ 0  1  2  3  5  6  7  8 10  9  4];[0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[9, 10];2;2159;[ 7  9  3  1  5  4  6  2  8  0 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25];[9, 10];2;2209;[ 2  4  7  9  5  3  6  1  8  0 10];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25];[9, 10];2;2259;[ 2  4  7  9  5  3  6  1  8  0 10];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25]
16021;11;11;[3, 10, 9, 4];4;314;[ 3  5 10  9  7  4  1  0  6  2  8];[0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.5];[1, 3, 6, 10, 9];5;170;[ 1  3  6  5 10  9  2  0  8  4  7];[0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.5, 0.5];[1, 10, 9, 5, 3];5;187;[ 1 10  9  5  3  4  2  0  8  7  6];[0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0];[1, 10, 5, 6, 9];5;237;[ 1 10  5  6  9  4  3  2  7  0  8];[0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0]
16022;11;11;[4, 9];2;571;[ 0  4  5  1  7  8  9  2  6  3 10];[0.5, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[4, 9];2;1134;[ 0  4  2  1  6  5  7  8 10  9  3];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 9];2;1184;[ 0  4  2  1  6  5  7  8 10  9  3];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 9];2;2259;[ 0  6  5  4  7 10  1  3  2  8  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
16023;11;11;[2, 8, 9, 1];4;2109;[ 2  8  5  0 10  4  6  3  9  7  1];[0.3333333333333333, 0.2, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333];[2, 8, 1, 9];4;2159;[ 2  8  1  0  7  5 10  4  6  3  9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333];[1, 2, 8, 9];4;220;[ 1  2  4  8  9  5  6  0 10  7  3];[0.3333333333333333, 1.0, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[1, 4, 8, 9];4;2259;[ 1  4  2  8  7  6 10  0  5  3  9];[0.3333333333333333, 1.0, 0.5, 0.25, 1.0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333]
16024;11;11;[0, 3, 8];3;185;[ 0  3  5  8  9 10  2  1  7  6  4];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 3, 8];3;235;[ 0  3  5  8  9 10  2  1  7  6  4];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 0, 8];3;414;[ 4 10  5  0  7  9  8  3  6  2  1];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[6, 8];2;1234;[ 3  6  5  4  7  9 10  0  8  2  1];[0.3333333333333333, 0.25, 0.25, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5]
16025;11;11;[10, 9, 8];3;1084;[ 0  2  5 10  3  4  7  1  9  8  6];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[10, 8, 9];3;2159;[ 0  2  5 10  3  4  6  1  7  8  9];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[10, 8, 9];3;2209;[ 0  2  5 10  3  4  6  1  7  8  9];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[10, 9, 8];3;721;[ 0  1  2  5 10  9  6  4  8  7  3];[0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
16026;11;11;[8, 5, 9, 7];4;120;[ 8  5  9  1  4  7  3  2  6  0 10];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 1.0, 0.5, 0.25];[8, 7, 10];3;2159;[ 1  8  9  5  3  4  2  0  7  6 10];[0.25, 1.0, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 1.0, 0.5, 0.25];[8, 7, 10];3;2209;[ 1  8  9  5  3  4  2  0  7  6 10];[0.25, 1.0, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 1.0, 0.5, 0.25];[8, 7, 10];3;2259;[ 1  8  9  5  3  4  2  0  7  6 10];[0.25, 1.0, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 1.0, 0.5, 0.25]
16027;11;11;[9, 8, 3];3;314;[ 2  7  6  5  9 10  8  3  4  0  1];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 7, 8, 9];4;621;[ 1 10  5  2  6  7  8  4  9  3  0];[0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[3, 8, 9];3;2209;[ 1 10  2  0  4  5  6  3  7  8  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[3, 8, 9];3;2259;[ 1  3  7 10  2  4  5  0  6  8  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
16028;11;11;[6, 10];2;2109;[ 6  9  4  1  5  2  3  0  7  8 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5, 0.25];[6, 10];2;2159;[ 1  7  6  9 10  2  3  0  4  5  8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[6, 10];2;220;[ 1  7  6  4 10  9  3  2  5  0  8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[6, 10];2;270;[ 1  7  6  4 10  9  3  2  5  0  8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5]
16029;11;11;[1, 10, 2];3;2109;[ 1  7  4  3  5  6 10  9  0  2  8];[0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333];[1, 2, 10];3;1134;[ 1  2  3  5  7  6 10  0  4  8  9];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[0, 6, 10];3;1184;[ 0  1  2  3  5  6  7 10  4  8  9];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[0, 6, 10];3;1234;[ 0  1  2  3  5  6  7 10  4  8  9];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
16030;11;11;[0, 2, 9];3;571;[ 0  2  1  3  4  5 10  6  9  7  8];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.2, 0.25, 0.3333333333333333];[0, 2, 9];3;1134;[ 0  2  6  1  3  4  5  7  9 10  8];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333];[0, 2, 9];3;2209;[ 0  1  2  6 10  3  5  4  7  8  9];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[0, 2, 9];3;2259;[ 0  1  2  6 10  3  5  4  7  8  9];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
16031;11;11;[7, 5, 9];3;61;[ 7  5  9  8  3  2  0  1  6  4 10];[0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[8, 9];2;364;[ 3 10  7  5  8  9  2  0  6  4  1];[0.25, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[8, 9];2;414;[ 3  5 10  8  7  9  2  0  6  4  1];[0.25, 0.25, 0.25, 0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[8, 9];2;464;[ 3  5 10  8  7  9  1  2  6  4  0];[0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
16032;11;11;[9, 10];2;2109;[ 1  2  6  7  9  3  5  0  4  8 10];[0.25, 0.5, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[9, 10];2;2159;[ 1  2  5  8  7  6  9  0  4  3 10];[0.25, 0.5, 0.5, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25];[9, 10];2;2209;[ 1  2  5  8  7  6  9  0  4  3 10];[0.3333333333333333, 0.5, 0.5, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25];[10, 9];2;1234;[ 1  2  5  4 10  8  6  0  9  7  3];[0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
16033;11;11;[10, 9];2;2109;[ 0  1  2  3  4  5  6  7  8 10  9];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25];[10, 9];2;106;[10  9  2  7  6  5  3  1  4  0  8];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5];[10, 9];2;156;[10  9  2  6  7  4  5  3  1  0  8];[0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5];[10, 9];2;206;[10  9  0  1  6  5  2  4  7  3  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5]
16034;11;11;[3, 9];2;2109;[ 1  3  5  4  6 10  2  0  7  8  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5];[10, 9, 1];3;111;[10  9  1  4  6  2  3  0  7  5  8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 1.0, 1.0];[10, 9, 1];3;161;[10  9  1  4  6  2  3  0  7  5  8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 1.0];[10, 9, 1];3;211;[10  9  1  4  6  2  3  0  7  5  8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 1.0]
16035;11;11;[10];1;2109;[ 3  2  6  4  9  0  5  1  7  8 10];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[10];1;2159;[ 1  2  3  4  7  6  9  0  5  8 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[10];1;2209;[ 1  9  2  0  4  5  6  3 10  7  8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333];[10];1;2259;[ 1  9  2  0  4  5  6  3 10  8  7];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333]
16036;11;11;[1, 10];2;2109;[ 1  2  5  4  7  9  3  0  8  6 10];[0.25, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2];[1, 10];2;120;[ 1  2 10  5  6  7  9  4  0  3  8];[0.25, 1.0, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5];[1, 10];2;170;[ 1  2  7 10  5  4  6  0  9  8  3];[0.3333333333333333, 1.0, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[1, 10];2;2259;[ 1  2  0  3  4  5  6  7  8  9 10];[0.5, 1.0, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
16037;11;11;[5, 8, 9];3;314;[ 0  1  5  8  9  4  3  2  7  6 10];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[1, 2, 6, 8];4;364;[ 0  1  2  3  4  5  6  8 10  9  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 2, 6, 8];4;414;[ 0  1  2  3  4  5  6  8 10  9  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[5, 9, 8];3;335;[ 5  4  9  0  6 10  8  3  7  2  1];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333]
16038;11;11;[4, 9, 10];3;2109;[ 7  4  9  0  3  2  5  1  6  8 10];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[4, 10, 9];3;235;[ 2  4  5  1  7 10  9  8  6  3  0];[0.25, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 9, 10];3;671;[ 2  4  1  0  7  5  9  8 10  3  6];[0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 9, 10];3;721;[ 2  4  5  9  3  1  7  0 10  8  6];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
16039;11;11;[8, 3, 2, 7];4;87;[ 9  8  3  2  7 10  5  0  1  4  6];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[8, 1, 7, 3];4;2159;[ 9  8  1  2  7 10  3  5  0  4  6];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[8, 0, 1, 7];4;1184;[ 9  8  0  1  4  5  2  3  7  6 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[8, 0, 1, 7];4;1234;[ 9 10  8  0  4  1  2  3  7  6  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5]
16040;12;12;[9, 10, 2];3;70;[ 3  9 10  2  7  8  6  4  5  0  1 11];[0.2, 0.2, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2];[1, 9, 10];3;4208;[ 3  7  1  0  2  6  9  8 10 11  4  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 10, 9];3;4258;[ 3  7  1  0  2  4  6  8 10  9 11  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 9, 10];3;2259;[ 3  7  1  0  2  4  5  6  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
16041;12;12;[3, 10, 9];3;70;[ 1  3 10  9  6  5  2  4  8  7 11  0];[0.2, 0.5, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.5, 0.25];[3, 10, 9];3;235;[ 1  2  3  7 10 11  9  5  4  6  8  0];[0.2, 0.5, 0.5, 0.5, 0.25, 0.25, 0.25, 0.5, 0.25, 0.5, 0.5, 0.5];[3, 10, 9];3;285;[ 1  2  3  7 10 11  9  0  4  8  6  5];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5];[3, 10, 9];3;335;[ 1  2  3  7 10 11  9  0  4  8  6  5];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5]
16042;12;12;[7, 11];2;571;[ 7  4  9  8 10 11  3  2  1  5  0  6];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.2, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[2, 11];2;1134;[ 0  2  7  4  9 10  8  6  3 11  5  1];[0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[2, 11];2;4258;[ 0  2  5  4  7 10  9  8 11  6  1  3];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[2, 11];2;4308;[ 4  0  2  1  3  5  7  8 10  9 11  6];[0.5, 0.5, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5]
16043;12;12;[11, 10];2;4158;[ 0  3  1  5  6 11  9  8  2 10  7  4];[0.5, 0.3333333333333333, 0.25, 0.5, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[10, 11];2;4208;[ 0  3  5  4  2  1  6  8 10  9 11  7];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 6, 11];3;285;[ 3  0  5  4  6 11  2  1  9  8 10  7];[0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[3, 6, 11];3;335;[ 3  0  5  4  6 11  2  1  9  8 10  7];[0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
16044;12;12;[11, 8];2;61;[11  3  8  9  4  0  1  2  7  6  5 10];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0];[11, 0];2;106;[11  0  5  3 10  9  8  1  7  6  4  2];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0];[11, 0];2;156;[11  0  7  3 10  9  8  5  6  4  1  2];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0];[11, 0];2;206;[11  0  7  3 10  9  8  5  6  4  1  2];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0]
16045;12;12;[3, 11, 10];3;4158;[ 6  5  1  3  4  9 11  0  7  2  8 10];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[3, 11, 10];3;1134;[ 6  5  1  2  4  3  7  9 11 10  0  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 11, 10];3;1184;[ 6  5  1  2  4  3  7  9 11 10  0  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 11, 10];3;721;[ 1  5  6  2  4  3  7 11 10  0  9  8];[0.25, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333]
16046;12;12;[10, 8, 11];3;571;[ 1  2  6  4  7 10  9  8 11  3  5  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[11, 8, 10];3;4208;[11  8  0  1  7  6  2  4  9 10  5  3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[11, 8, 10];3;4258;[11  8  0  1  7  6  2  4  9 10  5  3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[11, 8, 10];3;4308;[11  8  0  1  4  5  2  3  7  6  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
16047;12;12;[11];1;61;[ 1  7 11  2  3  4  5  0  6  8  9 10];[0.2, 0.3333333333333333, 0.2, 0.2, 0.2, 0.2, 0.2, 0.3333333333333333, 0.2, 0.2, 0.2, 0.3333333333333333];[11];1;235;[ 1  2  5  4  7  8 11  9 10  6  0  3];[0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[11];1;220;[ 5  1  7  2 11  8  4  3  9  6 10  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 1.0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[11];1;270;[ 5  2  7  1 11  8  3  0  6  4  9 10];[0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 1.0, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333]
16048;12;12;[5, 10, 11];3;185;[ 3  7  5  4 10 11  2  1  6  0  9  8];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[7, 8, 11];3;4208;[ 7  0  2  1  3  4 10  8  6  5  9 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[7, 8, 11];3;4258;[ 7  0  5  1  3  2  4  8 10  9 11  6];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 8, 11];3;4308;[ 7  0  5  1  3  2  4  6  8  9 10 11];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
16049;12;12;[10, 9];2;2109;[ 3  2  1 11 10  6  4  0  7  5  9  8];[0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333];[10, 9];2;2159;[ 3  2  1 11 10  5  4  0  7  6  9  8];[0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333];[10, 9];2;2209;[ 3  2  1 11 10  5  4  0  7  6  9  8];[0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[10, 9];2;2259;[ 3  2  1  6 10 11  0  4  7  5  9  8];[0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333]
16050;12;12;[0, 8, 9, 11];4;4158;[ 0  2  6  4 10  8  5  3  9  1  7 11];[0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2];[0, 11, 8, 9];4;4208;[ 0  2  3  4  6 11 10  8  7  5  1  9];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[0, 8, 9, 11];4;4258;[ 0  1  2  3  4  5  6  8 10  9 11  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 8, 9, 11];4;4308;[ 0  1  2  3  4  5  6  7  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
16051;12;12;[11];1;4158;[ 0  1  2  3  4  5 10  8 11  6  7  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333];[11];1;4208;[ 2  7  1  0  3  4  5  6  8 10 11  9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[11];1;4258;[ 9  2  7  4  8  1  3  0  6  5 10 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333];[11];1;4308;[ 9  2  7  4  8  1  3  0  6  5 10 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333]
16052;12;12;[9, 10];2;87;[ 1  9  8  2 10  0  7  3  6  5  4 11];[0.25, 0.5, 0.3333333333333333, 0.2, 0.2, 0.2, 0.2, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.2];[9, 10];2;235;[ 1  3  7  8  9 11 10  2  4  5  0  6];[0.25, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.2, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[9, 10];2;2209;[ 1  3  7  8  9 11  2  0  4  5 10  6];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[10, 9];2;464;[ 1  2  3  7  6 10  9  8 11  4  0  5];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
16053;12;12;[9, 8];2;4158;[ 1  2  3  7  6  9 11  0  5  4  8 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333];[9, 8];2;4208;[ 1  2  3  4  7  6 11  9  5  0 10  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333];[9, 8];2;4258;[ 1  2  3  4  7  6 11  9  5  0  8 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[9, 8];2;4308;[ 6  5  0  1  3  2  4  7  9 11  8 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333]
16054;12;12;[3, 11, 9, 10];4;4158;[ 3  4  7 11  2  1  5  0  6  8  9 10];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333];[3, 11, 9, 10];4;4208;[ 0  3  5  4  7 11  2  1  6  8  9 10];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333];[3, 9, 10, 11];4;2209;[ 3  9  5  0  6  7  8  4 10 11  1  2];[0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[3, 9, 10, 11];4;4308;[ 3  9  1  0  4  5  6  2  7  8 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
16055;12;12;[7, 11, 10];3;4158;[ 1  2  3  4  7  5 11  0 10  6  9  8];[0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.5];[7, 11, 10];3;1134;[ 1  2  3  4  7  5 11  9 10  0  6  8];[0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.25, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5];[7, 11, 10];3;1184;[ 1  2  3  4  7  5 11  9 10  0  6  8];[0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.25, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5];[7, 11, 10];3;4308;[ 1  2  3  4  7  5 11  9  8  0 10  6];[0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
16056;12;12;[9, 10];2;4158;[ 0  1  2  4  7  6 11  8  5  3  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[10, 9];2;4208;[ 2  6 10  8  3  4  1  0 11  7  5  9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333];[10, 9];2;2209;[ 2  6 10  8  3  4  1  0  7  5  9 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[10, 9];2;2259;[ 3  2  6  8 10  4  0  1  7  5  9 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
16057;12;12;[9, 10, 2];3;2109;[ 6  9  4  0  7 10  8  3  1  2 11  5];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25];[9, 10, 2];3;4208;[ 6  4  9  8 10  7  0  3  5  2  1 11];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25];[9, 10, 2];3;4258;[ 6  4  9  8 10  7  0  3  5  2  1 11];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25];[9, 10, 2];3;4308;[ 0  3  6  4  9 10  8  7  5  2  1 11];[0.5, 0.25, 0.25, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25]
16058;12;12;[5, 11];2;2109;[ 2  4  5  1  6  3  7  8 10  9 11  0];[0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[3, 11];2;106;[ 3 11 10  1  5  4  2  0  9  7  8  6];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.5, 0.5];[3, 11];2;156;[ 3 11 10  1  5  4  2  0  7  6  9  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.5, 0.5];[3, 11];2;206;[ 3 11 10  0  4  5  1  2  9  8  7  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
16059;12;12;[10];1;185;[ 1  2  3  4  5 10  6  0  9  8  7 11];[0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.2];[10];1;1134;[ 0  1  2  3  4  5  6  7 10  8  9 11];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2];[10];1;2209;[ 0  1  2  5  3  4  6  7  8  9 10 11];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[10];1;2259;[ 0  1  2  5  9  3  6  4  7  8 10 11];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
16060;13;13;[11, 10];2;2109;[ 0  2  4  9 12  5  6  3 11  7 10  1  8];[0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[11, 10];2;2159;[ 0  2  4  9 12  5  6  3 11  7 10  8  1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[11, 10];2;2209;[ 0  2  4  9 12  5  6  3 11  7 10  8  1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[10, 11];2;8405;[ 0  2  4  9 12  5  3  1  7  6 10  8 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333]
16061;13;13;[5, 11, 6];3;4158;[ 0  8  9  4  5 11  3  1  7  6  2 10 12];[0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25];[6, 5, 11];3;4208;[ 0  7  6  4  9 10  8  5 11  2  3  1 12];[0.5, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25];[6, 5, 11];3;8355;[ 0  7  6  4  9 10  8  1 12  5  2 11  3];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[6, 5, 11];3;4308;[ 0  7  6  4  9 10  8  3  5  1  2 11 12];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
16062;13;13;[6, 12];2;8255;[ 6  7  4 10  3  5  8  0 11  2  1  9 12];[0.25, 0.2, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.2];[6, 12];2;8305;[ 0 11  6  7 10  4  3  5 12  8  9  2  1];[0.5, 0.2, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25];[1, 12];2;8355;[ 0  1  5 11  6  7  8  4 10 12  2  3  9];[0.5, 0.5, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333];[1, 12];2;4308;[ 0  1  5 11  6  4  7  3 12  8  9 10  2];[0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
16063;13;13;[3, 9, 10, 11];4;4158;[ 0  1  2  3  4  5  6  7  8  9 10 11 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2];[3, 10, 9, 11];4;8305;[ 3 12  1  0  4  5  6  2  7  8 10  9 11];[0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5];[3, 10, 11, 9];4;8355;[ 1  3 12 10  8 11  0  2  7  6  5  4  9];[0.25, 0.5, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5];[3, 10, 9, 11];4;1234;[ 1  3 12 10  8  9  4 11  7  6  5  2  0];[0.25, 0.5, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
16064;13;13;[1, 12];2;8255;[ 0  1  6  4  8  3  5  2  7  9 11 12 10];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25];[1, 12];2;170;[ 0  1  6  4  9 12  8  3  7  5  2 10 11];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[9, 12];2;285;[ 4  9  6  0  7 12  8  1  5  3  2 10 11];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333];[9, 12];2;335;[ 4  9  6  0  7 12  8  1  5  3  2 10 11];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333]
16065;13;13;[1, 3, 9];3;8255;[ 1  3  5  4  6  7 11  2  9  8 12  0 10];[0.2, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25];[1, 3, 9];3;8305;[ 1  3  2  4  6  5  7  8 11 10 12  9  0];[0.2, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 3, 9];3;8355;[ 1  3  2  4  6  5  7  8 11 10 12  9  0];[0.2, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 3, 9];3;8405;[ 1  3  2  4  6  5  7  8 11 10 12  0  9];[0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
16066;13;13;[0, 11, 10];3;8255;[ 0  1  6  7 11 12  9  3  4  5  2  8 10];[0.25, 0.25, 0.2, 0.2, 0.2, 0.2, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25];[0, 11, 10];3;8305;[ 0  1  2  3  5  6  7  9 12 11  4  8 10];[0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25];[3, 10, 11];3;4258;[ 1  3  5  4  9 10  8  2  7  6  0 11 12];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[3, 10, 11];3;4308;[ 1  3  5  4  9 10  8  2  7  6  0 11 12];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25]
16067;13;13;[2, 11];2;8255;[ 3  2  5  8  9 10  0  1  7  6  4 11 12];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[1, 11];2;8305;[ 1  2  3  5  7  6  9  8 10 12  4  0 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[12, 11];2;671;[ 6 12  3  1  7  5  8  2 11  9 10  0  4];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[12, 11];2;8405;[ 6 12  2  0  3  5  7  1 11  8 10  9  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
16068;13;13;[11, 12];2;8255;[ 0  1  2  3  4  5  6  7  8  9 10 11 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[11, 12];2;8305;[ 0  1  5  4  6  7 10  8  2  3  9 11 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25];[11, 12];2;8355;[ 1  0  7  5 10  8  3  2  6  4  9 11 12];[0.3333333333333333, 1.0, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25];[11, 12];2;8405;[ 1  0  2  3  4  5  7  8 10  6  9 11 12];[0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25]
16069;13;13;[7, 8];2;314;[ 1  2  3  4  6  5  7  8 12  9 10 11  0];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[7, 8];2;621;[ 0  1  2  3  4  5  6  7  8  9 10 11 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[7, 8];2;671;[ 0  1  2  3  4  5  6  7  8  9 10 11 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[7, 8];2;4308;[ 6  4  3 11 10  1  2  0  7  5  9  8 12];[0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25]
16070;13;13;[12];1;1084;[ 6  4  9  0  5 12 11  3  7  2  1  8 10];[0.25, 0.2, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.2, 0.25, 0.25];[12];1;170;[ 2  4  6  8 12 11  9  0  7  5  1  3 10];[0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333];[12];1;153;[12 11  2  4  8  9  6  0 10  7  1  3  5];[0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5];[12];1;203;[12 11  2  7  8  9  6  4  5  0  1  3 10];[0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5]
16071;13;13;[12, 11];2;2109;[ 2  9  7  3  8 12  5  4 11 10  6  1  0];[0.16666666666666666, 0.2, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333];[12, 11];2;8305;[ 0  2 10  9  7  5  3  4 12 11  8  6  1];[0.5, 0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[12, 11];2;8355;[ 0  2 10  9  7  5  3  4 12 11  8  6  1];[0.5, 0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[12, 11];2;8405;[ 0  2 10  9  7  5  3  4 12 11  8  1  6];[0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
16072;13;13;[11, 2, 12];3;8255;[ 5  4 11  0  3  2  6  1  7  8  9 12 10];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25];[12, 11, 2];3;170;[ 5  4 12 11  3  2  0  1  7  6  9  8 10];[0.25, 0.25, 0.25, 0.25, 0.5, 0.5, 0.25, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333];[12, 11, 2];3;220;[ 5  4 12 11  3  2  0  1  7  6  9  8 10];[0.25, 0.25, 0.25, 0.25, 0.5, 0.5, 0.25, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333];[10, 11, 12];3;335;[ 0  4  5 10 11 12  3  1  7  6  2  9  8];[0.5, 0.25, 0.25, 0.25, 0.5, 0.5, 0.25, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333]
16073;13;13;[10, 12];2;1084;[ 0  2  3  4  7  5 10  8 11 12  6  1  9];[0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25];[12, 10];2;1134;[ 1  3  6  4  7 12 10  8  5  2  0  9 11];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[10, 12];2;1184;[10  1  6  3  7 12  8  4  5  2  0  9 11];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.25, 0.3333333333333333];[10, 12];2;1234;[10  8  1  3  6 12  7  2  4  5  0  9 11];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0, 0.25, 1.0, 0.25, 0.3333333333333333]
16074;13;13;[9, 10, 6, 11, 12];5;8255;[ 0  2  4  9  7  3 10  1  6  5 11 12  8];[0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.25, 0.25];[1, 6, 10, 11, 12];5;8305;[ 0  1  2  4  9  3  7  6 10  8  5 11 12];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25];[1, 10, 6, 11, 12];5;8355;[ 0  1  2  3  4  9 10  5  7  6  8 11 12];[0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[1, 10, 6, 11, 12];5;8405;[ 0  1  2  3  4  9 10  5  7  6  8 11 12];[0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
16075;13;13;[7, 11];2;56;[ 7 11 12  0  8 10  6  2  4  5  1  3  9];[0.25, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333];[3, 11];2;235;[ 0  3  7  9 12 11 10  1  8  6  4  2  5];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 11];2;414;[ 0  6  7  3 12 11 10  9  8  4  1  2  5];[0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 11];2;2259;[ 0  6  5  3  7 11 10  9 12  4  1  2  8];[0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
16076;13;13;[12];1;571;[ 3  5  2  1  6  4  7 10 12  0 11  9  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[12];1;621;[ 5  1  3  2  6  4  7 10 12  0  9  8 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[12];1;2209;[ 5  1  3  2  6  4  7 11 12 10  0  9  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[12];1;721;[ 5  1  3  2  6  4  7  8 12  9 10 11  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
16077;13;13;[11, 10];2;4158;[ 5 12  3  0  9 11  1  2  7  6  4 10  8];[0.25, 0.25, 0.2, 0.25, 0.2, 0.5, 0.2, 0.2, 0.16666666666666666, 0.25, 0.2, 0.25, 0.5];[11, 10];2;4208;[ 5 12  3  0  6  4  9  1 11  2  7 10  8];[0.25, 0.25, 0.2, 0.25, 0.25, 0.5, 0.25, 0.2, 0.16666666666666666, 0.25, 0.2, 0.25, 0.5];[11, 10];2;4258;[ 5  0  2  1  3  4  6  7  8  9 11 10 12];[0.25, 0.25, 0.25, 0.25, 0.25, 1.0, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2];[10, 11];2;8405;[ 5  1  3 12  2  4  6  0  7  8 10  9 11];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 1.0, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333]
16078;13;13;[6, 11, 9, 10];4;8255;[ 6 11  2  0  3  4  7  1 12  8  9 10  5];[0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.5, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25];[6, 11, 9, 10];4;8305;[ 6 11 12  1  4  8  3  0  7  5  2  9 10];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5, 0.5];[6, 11, 9, 10];4;8355;[ 6 12 11  8  4  1  5  3  7  0  2  9 10];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.25, 0.5, 0.5];[6, 11, 9, 10];4;8405;[ 6 12 11  8  4  1  5  3  7  0  2  9 10];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.25, 0.5, 0.5]
16079;13;13;[12, 11, 7];3;8255;[ 4  3  5  2  6 12 10 11  7  0  1  9  8];[0.2, 0.2, 0.25, 0.25, 1.0, 0.25, 0.25, 0.2, 0.2, 0.2, 0.25, 0.25, 0.25];[0, 11, 12];3;4208;[ 4  0  2  1  3  5  6  8 11 10 12  7  9];[0.25, 0.25, 0.25, 0.25, 1.0, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25];[0, 11, 12];3;4258;[ 4  0  2  1  3  5  6  8 11 10 12  7  9];[0.25, 0.25, 0.25, 0.25, 1.0, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25];[12, 0, 11];3;4308;[ 4  1 12 10  3  5  2  0  7  6 11  8  9];[0.25, 0.3333333333333333, 0.25, 0.25, 1.0, 0.25, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333]
16080;14;14;[5, 3, 13, 11, 12];5;16448;[ 5  4  9  0  6  3  7  1 13 10 11 12  2  8];[0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[5, 3, 11, 12, 13];5;16498;[ 5  4  9  0  3  2  6  1  7 10 11 12 13  8];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[5, 7, 13, 11, 12];5;16548;[ 5  7  4  8 13 11  9  0  6  1  2  3 10 12];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[8, 4, 11, 13, 12];5;16598;[ 8  5  9  4 11 10 13  0  7  6  2  3  1 12];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
16081;14;14;[3, 9, 12];3;8255;[ 0  1  3  9 10  5  4  2  7  6  8 11 12 13];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[3, 9, 12];3;8305;[ 3  8  1  0  9 10  4  2  7  6  5 11 12 13];[0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[3, 9, 12];3;8355;[ 3  8  1  0  6 10  9  5 12 11  2  4  7 13];[0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[3, 9, 12];3;8405;[ 0  3  8  1  6 10  9  5 12 11  2  4  7 13];[1.0, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25]
16082;14;14;[11, 12, 4, 9, 10];5;8255;[ 1  7  6  0  2 11 12  3  4  5  9  8 10 13];[0.25, 0.3333333333333333, 0.25, 0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.2, 0.25, 0.25, 0.2];[9, 11, 12, 4, 10];5;16498;[ 0  1  6  7  3  2  5  9 13 11 12  4 10  8];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25];[12, 11, 9, 4, 10];5;16548;[ 0  1  2  5  7  6 12  8 13  3 11  9  4 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25];[12, 11, 9, 4, 10];5;16598;[ 0  1  2  3  5  6  7  8 12 13 11  9  4 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25]
16083;14;14;[13];1;16448;[ 2  7  6  5  9 13  8  3  4 11  1  0 12 10];[0.2, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.25, 0.2, 0.3333333333333333];[13];1;2159;[ 2  6  5  4  7 13  9  8  1  0  3 10 11 12];[0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333];[13];1;16548;[ 3 10  5  2  6  7  8  4  9 13  1  0 11 12];[0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333];[13];1;16598;[ 3  4 10  9  6  7  5  2  8 13  1  0 11 12];[0.25, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.25, 0.3333333333333333]
16084;14;14;[13, 12];2;16448;[ 0  5  6  1  4  3 13 11 10  2  9  7  8 12];[0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0.2, 0.2, 0.25, 0.16666666666666666, 0.25];[12, 13];2;621;[ 0  5  6  1  4  3 12 11 13  2  7  8 10  9];[0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.2, 0.2, 0.25, 0.25, 0.25];[12, 13];2;8355;[ 0  1  5  4  6 12 10  8 11  3  2  9 13  7];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[12, 13];2;16598;[ 0  1  5  4  6 12 10  8  7  3  2  9 11 13];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25]
16085;14;14;[1, 11, 12];3;16448;[ 1  2  3  4  7  6 11  8 13  5  9 10  0 12];[0.16666666666666666, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.16666666666666666, 0.2];[1, 11, 12];3;16498;[ 1  2  3  4  6  5  7  8 11 10 13  0  9 12];[0.16666666666666666, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0.25];[3, 12, 11];3;8355;[ 3  4 12  1  2  5  6  0  7  8 10  9 11 13];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[1, 12, 11];3;8405;[ 1  3  4 12  2  5  6  0  7  8 10  9 11 13];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25]
16086;14;14;[13];1;16448;[ 7 11 10  5 12  8  0  1  6  4  2  3 13  9];[0.2, 0.2, 0.2, 0.2, 0.2, 0.25, 0.2, 0.3333333333333333, 0.25, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2];[13];1;16498;[ 1  7 10  9 11  5  2  0 12  6  4  8  3 13];[0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2];[13];1;16548;[ 1  7 10  9 11  3  2  0  6  5  4  8 12 13];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[13];1;16598;[ 0  1  3  7 10 11  9  2  6  5  4  8 12 13];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25]
16087;14;14;[5, 11];2;4158;[ 3  5  6  9  2  1  4  0  7  8 10 11 12 13];[0.2, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2];[7, 11];2;16498;[ 7  4  8  0  5  3  6  1 13  9 10 12  2 11];[0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25];[0, 11];2;4258;[ 3  2  0  4  7  8  9  1  6  5 10 11 12 13];[0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[1, 11];2;4308;[ 3  2  1  0  4  7  9  8 10  5  6 11 12 13];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25]
16088;14;14;[3, 9, 13];3;16448;[ 3 12  1  0  4  6  7  2 10 11  5  9  8 13];[0.25, 0.25, 0.25, 0.5, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.5, 0.2];[3, 13, 9];3;16498;[ 3 12  1  0  4  6  7  2 13  8 11 10  5  9];[0.25, 0.25, 0.25, 0.5, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.5, 0.25];[3, 9, 13];3;16548;[ 3 12  1  0  4  5  6  2  7  8 10  9 11 13];[0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25];[12, 13, 2];3;2259;[ 3 12 13  4  2  5  1  0  7  6  8  9 11 10];[0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333]
16089;14;14;[2, 10, 9];3;571;[ 1 13  5  2 10 12  9  3  8  7  4  6  0 11];[0.16666666666666666, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.5];[2, 10, 9];3;621;[ 1 13  5  2 10 12  9  3  8  7  4  6  0 11];[0.16666666666666666, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.5];[2, 10, 9];3;8355;[ 1 13  5  2 10 11  9 12  3  7  4  6  8  0];[0.2, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[2, 10, 9];3;2259;[ 1 13  5  2 10 11  9 12  7  6  4  3  0  8];[0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
16090;14;14;[13, 5];2;2109;[ 7 13  5  4  9  6  2  1 12 10 11  0  8  3];[0.2, 0.25, 0.25, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5];[13, 4];2;8305;[ 7 13  4  1  6  5  9  2 11  3 10  8 12  0];[0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5];[13, 4];2;16548;[ 7 13  4  1  5  6  8  2 10  9  0  3 11 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5];[13, 4];2;721;[ 7 13  4  1  5  6  8  2 12  9 10  3  0 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5]
16091;14;14;[2, 6, 13];3;8255;[ 7 11  2  0  3  4  5  1  6  8  9 12 13 10];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.2, 0.5, 0.25, 0.25];[7, 10, 13];3;16498;[ 7 11  2  0  3  4  5  1  6  8  9 10 12 13];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25];[7, 10, 13];3;16548;[ 7 11  2  0  3  4  5  1  6  8  9 10 12 13];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25];[7, 10, 13];3;16598;[ 7 11  2  0  3  4  5  1  6  8  9 10 12 13];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25]
16092;14;14;[10, 11, 12, 13];4;16448;[ 3  7  6  4 10 11  9  2  5  0  1  8 12 13];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[13, 12, 11, 10];4;16498;[ 7  4 13 12 11 10  9  8  6  5  2  3  1  0];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[13, 12, 11, 10];4;16548;[ 7  4 13 12 11 10  9  8  6  5  2  3  1  0];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 10, 8, 12];4;16598;[ 7  0  4  1 11 10  9  8 12 13  2  3  6  5];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
16093;14;14;[2, 11];2;8255;[ 2  4  6 13  3  1  5  0  7  8 10  9 11 12];[0.2, 0.2, 0.25, 0.2, 0.25, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.25];[3, 11];2;8305;[ 3  2  4  9 10  5  6  0 12  7  8 11 13  1];[0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[3, 11];2;16548;[ 3  2  4  9 10  5  0  1  7  6  8 11 12 13];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[2, 11];2;8405;[ 1  2  3  4  7  6 10  9 13 12  5  0 11  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
16094;14;14;[1, 13];2;120;[ 1  3  5  4  6 13 10  9 12 11  0  2  8  7];[0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.16666666666666666, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25];[1, 13];2;1134;[ 1  2  3  4  6  5  9  8 12 13 10 11  7  0];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[9, 13];2;16548;[ 9 11  8  1  6  2  3  4 12  7  5 10 13  0];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25];[9, 13];2;16598;[ 9 11  8  1  6  2  3  4 12  7  5 10 13  0];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25]
16095;14;14;[6, 11, 5];3;8255;[ 6 11 10  2  7  8  4  5 12  1  3  0  9 13];[0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2];[6, 11, 5];3;364;[ 6 11 10  0  5  7  4  2 12 13  9  8  1  3];[0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[6, 11, 5];3;671;[ 6 11 10  0  5  4  3  2 12  7  9  8 13  1];[0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[6, 5, 11];3;721;[ 0  2  3  4  6  5 10  8 11 12  9  7 13  1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25]
16096;14;14;[12];1;53;[12 10  8 13  2  7  6  5 11  0  1  3  4  9];[0.16666666666666666, 0.16666666666666666, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.25, 0.3333333333333333, 0.14285714285714285, 0.5, 0.25, 0.5, 0.3333333333333333];[12];1;103;[12 10  1  4  8 13  7  0 11  6  2  5  3  9];[0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.5, 0.25, 0.5, 0.3333333333333333];[12];1;153;[12 10  1  4  8  9  7 13  0  6  2  5 11  3];[0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333];[12];1;220;[ 1  5 12 10  8  9  4  7 13  6  2  0 11  3];[0.25, 0.5, 0.25, 0.2, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333]
16097;14;14;[12, 13];2;16448;[ 1  3  5  4  7 11 10  0  6  2  9  8 12 13];[0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.2, 0.25, 0.25, 0.2, 0.2];[13, 12];2;16498;[ 3  7 10  1  2  4  5  0 11  8 13  6  9 12];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.2, 0.25];[12, 13];2;16548;[ 3  7 10  1  2  4  5  0  6  8  9 11 12 13];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25];[12, 13];2;16598;[ 3  7 10  1  2  4  5  0  6  8  9 11 12 13];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25]
16098;14;14;[13];1;16448;[ 7  5 12  0  4  2  6  1 11  8 10  9  3 13];[0.25, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.16666666666666666];[13];1;16498;[ 7  5 12  0  4  2  6  1 11  8 10  9  3 13];[0.25, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2];[13];1;671;[ 3  7  5  4 12 10  9  8 13  0  1  2  6 11];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[13];1;16598;[ 0  9  3  1  7  5  8  4 13 12 10  2  6 11];[0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
16099;14;14;[13, 11, 12];3;16448;[ 2  8  3  0  9 13  4  1 11 12  7 10  6  5];[0.25, 0.2, 0.5, 0.25, 0.2, 0.16666666666666666, 0.16666666666666666, 0.2, 0.5, 0.25, 0.2, 0.2, 0.2, 0.25];[11, 12, 13];3;16498;[ 2  8  9  3 11 10  1  0  7  6  5  4 12 13];[0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[11, 12, 13];3;16548;[ 2  8  9  3 11 10  1  0  7  6  5  4 12 13];[0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[11, 12, 13];3;16598;[ 2  8  3  1 11 10  9 12  7  6  5  4  0 13];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25]


==> results/chamfer/lane_shift_long_narrow_combined_responsibility_distance_results_simulation.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
16000;10;10;[9, 7];2;56;[9 7 4 5 2 8 6 1 0 3];[0.36901694897038706, 0.4664864621014902, 0.61785659661338, 0, 0.6937129258275805, 0.6649877026451717, 0.5068882912866969, 0.7845465509469033, 0.61100064505485, 1];[9, 7];2;106;[9 7 4 5 2 6 8 1 0 3];[0.36901694897038706, 0.4664864621014902, 0.61785659661338, 0, 0.6937129258275805, 0.6649877026451717, 0.5902188066730595, 0.7845465509469033, 0.5757523584554037, 1];[9, 7];2;161;[9 1 7 4 5 2 6 8 0 3];[0.5218172824829603, 0.8517729766955349, 0.61785659661338, 0.5155974167086933, 0.6937129258275805, 0.6649877026451717, 0.5902188066730595, 0.7845465509469033, 0.5757523584554037, 1];[9, 7];2;211;[9 1 7 4 2 5 6 8 3 0];[0.5218172824829603, 0.8517729766955349, 0.6664380417171465, 0.5379546952746636, 0.6937129258275805, 0.6649877026451717, 0.5902188066730595, 0.7845465509469033, 0.5757523584554037, 1]
16001;10;10;[9, 0];2;314;[9 7 0 4 1 6 2 3 5 8];[0.7490646428446622, 0.6769977264552092, 0.5362327976965268, 0, 0.6965376880570936, 0, 0.5827911900411307, 0.9636539924467362, 0, 1];[9, 7, 8];3;120;[9 7 1 8 0 4 3 2 6 5];[0.7490646428446622, 0.8024039716772775, 0.5880369623573318, 0.6398770989747102, 0.6965376880570936, 0, 0.5827911900411307, 0.9636539924467362, 0.7604812020322083, 1];[9, 2];2;187;[9 7 2 3 1 8 0 4 6 5];[0.7490646428446622, 0.8024039716772775, 0.9017212718120758, 0.8442761836736049, 0.6965376880570936, 0.4388261398189262, 0.5827911900411307, 0.9636539924467362, 0.7604812020322083, 1];[9, 2];2;237;[9 7 2 3 1 8 0 4 5 6];[0.7490646428446622, 0.8024039716772775, 0.9017212718120758, 0.8442761836736049, 0.6965376880570936, 0.6096403345817369, 0.5827911900411307, 0.9636539924467362, 0.7604812020322083, 1]
16002;10;10;[8, 6, 7];3;571;[8 6 1 2 0 7 5 3 4 9];[0.5949976900688397, 0.6068449491106478, 0.5949976900688397, 0, 0, 0.39652281197303585, 0.7048330703002849, 0.5422126243207751, 1, 0];[8, 7, 6];3;120;[8 7 4 6 1 0 2 9 5 3];[0.5949976900688397, 0.6068449491106478, 0.5949976900688397, 0, 0.7577222135486007, 0.39652281197303585, 0.7048330703002849, 0.7577222135486007, 1, 0.43211930988497654];[8, 6, 7];3;161;[8 6 7 4 3 2 1 5 9 0];[0, 0.6068449491106478, 0.6435805042479221, 0.7219449421031495, 0.7577222135486007, 0.5217211328113304, 0.7976773279555818, 0.7577222135486007, 1, 0.43211930988497654];[8, 6, 7];3;211;[8 6 7 4 3 5 2 1 9 0];[0, 0.6068449491106478, 0.6435805042479221, 0.7219449421031495, 0.7577222135486007, 0.714103119496221, 0.7976773279555818, 0.7577222135486007, 1, 0.47862801677228717]
16003;10;10;[8];1;53;[8 3 7 5 1 4 2 9 6 0];[0, 0.5459397240529272, 0.44836471562447333, 0.8572596244327337, 0.5031348839704833, 0.5790009648706785, 0.4411099752797651, 0.6553537710897113, 1, 0.44324628059381227];[8];1;103;[8 3 6 7 4 5 1 2 9 0];[0.37584061493454535, 0.5459397240529272, 0.44836471562447333, 0.8572596244327337, 0.7433168307468485, 0.7410262568980962, 0.8565021095411739, 0.7761307556928665, 1, 0.44324628059381227];[8];1;153;[8 0 3 6 7 4 5 1 2 9];[0.9275927629234583, 0.6440328026742419, 0.44836471562447333, 0.8572596244327337, 0.7433168307468485, 0.7410262568980962, 0.8565021095411739, 0.7821985408543706, 1, 0.44324628059381227];[8];1;203;[8 0 7 3 6 5 2 4 1 9];[0.9275927629234583, 0.6440328026742419, 0.7583033888042201, 0.8572596244327337, 0.7433168307468485, 0.8062754534703833, 0.8565021095411739, 0.8869447149596871, 1, 0.5549743355297277]
16004;10;10;[7, 3, 8];3;314;[7 0 6 3 5 4 8 2 1 9];[0.8494809846430297, 0, 0, 0.5971323440184803, 0.4029201718677184, 0.43855668854550844, 0.7257841386699071, 1, 0.3915115032125701, 0];[7, 3, 8];3;1134;[7 0 5 3 6 2 8 1 9 4];[0.96814723228635, 0.593792761731808, 0.7242153380742944, 0.7694425674592216, 0.4029201718677184, 0.9523171903359104, 0.7257841386699071, 1, 0.7190548244858824, 0.40333070597898946];[7, 0, 5, 6, 8];5;187;[7 0 5 6 8 3 2 1 4 9];[0.96814723228635, 0.6823537980600985, 0.7242153380742944, 0.7694425674592216, 0.6232820984269889, 0.9523171903359104, 0.7941305965351545, 1, 0.7714025290508357, 0.40333070597898946];[7, 0, 5, 6, 8];5;237;[7 0 5 6 8 3 1 2 4 9];[0.96814723228635, 0.743045614615413, 0.7242153380742944, 0.7694425674592216, 0.6232820984269889, 0.9523171903359104, 0.7941305965351545, 1, 0.7714025290508357, 0.40333070597898946]
16005;10;10;[8, 4, 3];3;571;[8 4 2 1 0 5 6 3 7 9];[0.7658270265057276, 0.7700941642062242, 0.7782888006905797, 0.3569868827353435, 0.8165425220673791, 0.5663494438128054, 0.5465504402769209, 0.3569868827353435, 1, 0];[8, 4, 7];3;364;[8 6 4 2 1 0 7 5 9 3];[0.7691504826176636, 0.7700941642062242, 0.7782888006905797, 0, 0.8165425220673791, 0.5663494438128054, 0.9130991489020125, 0.6360391120434669, 1, 0.532784985955301];[8, 2, 5];3;671;[8 2 6 4 1 0 7 9 5 3];[0.7691504826176636, 0.7700941642062242, 0.9636422900572037, 0.5477812383558196, 0.8165425220673791, 0.5663494438128054, 0.9130991489020125, 0.6360391120434669, 1, 0.5828150996161565];[8, 2, 5];3;1234;[8 2 6 4 1 0 3 7 9 5];[0.7691504826176636, 0.7700941642062242, 0.9636422900572037, 0.6813947489837168, 0.8165425220673791, 0.5663494438128054, 0.9130991489020125, 0.6360391120434669, 1, 0.5828150996161565]
16006;10;10;[7, 3, 0];3;61;[7 3 0 1 2 4 5 6 8 9];[0.38421003879467963, 0, 0, 0.46228282540919163, 0, 0, 0, 1, 0, 0];[7, 3, 4];3;364;[7 9 8 3 2 4 0 6 5 1];[0.38421003879467963, 0, 0.43774088298421754, 0.5371700504282695, 0.4316171776135359, 0.32489552468997235, 0.35309961287603125, 1, 0.6565665451832328, 0.7269660277971927];[7, 2, 1];3;1184;[7 2 6 9 8 3 1 5 4 0];[0.38421003879467963, 0.5465873837905773, 0.7870831662101713, 0.5653486781642293, 0.4503383655361436, 0.5343385079068489, 0.7870831662101713, 1, 0.6565665451832328, 0.7333571324565453];[7, 1, 6];3;211;[7 1 6 2 9 8 4 3 5 0];[0.38421003879467963, 0.8842100312760773, 0.7870831662101713, 0.5653486781642293, 0.6114664235345278, 0.5343385079068489, 0.7870831662101713, 1, 0.6565665451832328, 0.7333571324565453]
16007;10;10;[8, 9];2;185;[8 4 7 3 9 2 1 0 6 5];[0, 0.45498806024697075, 0.47832551784720434, 0.5231768524257654, 0.8939570194954983, 0, 0, 0.6285042482279656, 1, 0.47832551784720434];[8, 9];2;120;[8 4 5 9 0 7 3 6 1 2];[0.6988602757599164, 0.45498806024697075, 0.3790677617224604, 0.5566827799184177, 0.8939570194954983, 0.7349595194189033, 0.5420527737854927, 0.6285042482279656, 1, 0.7011749345723481];[8, 9];2;220;[8 4 7 6 5 9 0 1 3 2];[0.6988602757599164, 0.6390642661668227, 0.3790677617224604, 0.5566827799184177, 0.8939570194954983, 0.7349595194189033, 0.7374310561483772, 0.856287069065207, 1, 0.7011749345723481];[8, 9];2;220;[8 1 4 9 7 6 5 2 0 3];[0.6988602757599164, 0.9054358854883323, 0.711731090294613, 0.5566827799184177, 0.8939570194954983, 0.7349595194189033, 0.7374310561483772, 0.856287069065207, 1, 0.8884816838914712]
16008;10;10;[9, 8];2;56;[9 8 5 7 3 2 0 1 6 4];[0, 0, 0, 0, 0, 0.4735846596362759, 0, 0.3279230001153724, 0.6847041062978796, 1];[9, 8];2;106;[9 8 5 7 3 2 0 1 6 4];[0, 0, 0, 0, 0, 0.4735846596362759, 0, 0.3279230001153724, 0.6847041062978796, 1];[9, 8];2;156;[9 8 5 3 7 1 2 0 6 4];[0, 0.36591379393466267, 0.36591379393466267, 0.3887033819758028, 0, 0.4735846596362759, 0, 0.3887033819758028, 0.6847041062978796, 1];[9, 8];2;206;[9 8 0 5 7 3 2 1 6 4];[0.5171735189890159, 0.36591379393466267, 0.36591379393466267, 0.3887033819758028, 0, 0.5171735189890159, 0, 0.3887033819758028, 0.6847041062978796, 1]
16009;10;10;[9, 1, 6, 8, 7];5;87;[9 1 6 8 7 4 3 5 0 2];[0.35817247443431194, 0.7517868970255158, 0, 0.5195902643118988, 0.5304370218711734, 0.3604294642097166, 0.6119553087553019, 0.5709305207252012, 0.586365412251815, 1];[9, 3];2;1134;[9 4 1 8 3 2 6 7 5 0];[0.35817247443431194, 0.7517868970255158, 0.6806216150920639, 0.7081184901531433, 0.8784372285803976, 0.4816634105480292, 0.6119553087553019, 0.5709305207252012, 0.723645432045112, 1];[9, 8, 5, 7];4;187;[9 8 4 5 7 1 3 2 6 0];[0.35817247443431194, 0.7517868970255158, 0.6806216150920639, 0.7081184901531433, 0.8784372285803976, 0.8119243787132543, 0.6748254008110842, 0.8112926184858597, 0.9186165717722659, 1];[9, 8, 5, 7];4;237;[9 8 4 5 7 1 3 6 2 0];[0.35817247443431194, 0.7517868970255158, 0.6806216150920639, 0.7081184901531433, 0.8784372285803976, 0.8119243787132543, 0.6816633258798375, 0.8112926184858597, 0.9186165717722659, 1]
16010;10;10;[9, 5, 4];3;61;[9 5 4 7 2 8 0 1 6 3];[0.45643566173196937, 0.3968192588265094, 0.505949355236201, 0, 0.883551505203655, 0.8914336730320044, 0.3411019237326156, 0.5752063195790346, 0.49640716566165766, 1];[9, 5, 4];3;111;[9 5 4 1 3 6 7 2 8 0];[0.45643566173196937, 0.7133237195697707, 0.5229382711490703, 0.678042823945231, 0.883551505203655, 0.8914336730320044, 0.5989916291371602, 0.593142979874138, 0.49640716566165766, 1];[9, 5, 4];3;161;[9 5 4 1 3 6 7 2 8 0];[0.45643566173196937, 0.7133237195697707, 0.5229382711490703, 0.678042823945231, 0.883551505203655, 0.8914336730320044, 0.6325097870808655, 0.593142979874138, 0.49640716566165766, 1];[9, 5, 4];3;270;[9 5 3 4 2 1 6 7 8 0];[0.45643566173196937, 0.7133237195697707, 0.7183469171183304, 0.8878714456067865, 0.883551505203655, 0.8914336730320044, 0.6325097870808655, 0.593142979874138, 0.49640716566165766, 1]
16011;10;10;[8, 9];2;56;[8 9 0 3 7 6 2 1 4 5];[0.734003500643334, 0, 0.6095061332631997, 0.714640096135797, 0, 0, 0.6104951594656127, 0.6156914991378531, 1, 0.8051401258458867];[8, 9];2;1134;[8 3 9 0 4 7 6 2 5 1];[0.734003500643334, 0, 0.6095061332631997, 0.9150056647664441, 0.722497865728619, 0, 0.6128216882019655, 0.6156914991378531, 1, 0.8051401258458867];[8, 9];2;187;[8 3 2 0 9 1 4 5 7 6];[0.90170163239073, 0.7501001529079039, 0.909702068380205, 0.9150056647664441, 0.722497865728619, 0.7132167602825589, 0.6128216882019655, 0.6156914991378531, 1, 0.8051401258458867];[8, 9];2;464;[8 1 3 2 0 9 5 4 7 6];[0.90170163239073, 0.9293171151435493, 0.909702068380205, 0.9150056647664441, 0.722497865728619, 0.7278137487549943, 0.6128216882019655, 0.6156914991378531, 1, 0.8051401258458867]
16012;10;10;[6, 1, 7];3;571;[6 1 3 8 9 4 5 0 7 2];[0, 0.6638784836067377, 0, 0.5869721068746887, 0.528739673772822, 0.38631463030471547, 1, 0, 0.5321031421714227, 0.5304184782002724];[6, 7, 1];3;364;[6 3 2 9 7 1 8 4 5 0];[0, 0.6638784836067377, 0.7718731813773134, 0.893776716481967, 0.528739673772822, 0.4982629409501015, 1, 0.732374654670717, 0.5517150627606948, 0.7409352629136774];[6, 5, 7];3;285;[6 5 3 9 2 4 7 1 8 0];[0, 0.6638784836067377, 0.7718731813773134, 0.893776716481967, 0.7707451733407822, 0.9405600886289677, 1, 0.732374654670717, 0.5517150627606948, 0.8246821115860841];[6, 5, 7];3;335;[6 5 3 9 2 4 7 1 8 0];[0.34343161941577, 0.6638784836067377, 0.7718731813773134, 0.893776716481967, 0.7707451733407822, 0.9405600886289677, 1, 0.732374654670717, 0.5517150627606948, 0.8246821115860841]
16013;10;10;[8];1;53;[8 5 3 0 6 9 2 4 7 1];[0.5299305766631152, 0, 0.4450784444871998, 0.6940540032674575, 0.392132981790903, 0.7463353417203552, 0.5208695546606484, 0.392132981790903, 1, 0.5152298242646046];[8];1;103;[8 2 7 1 5 3 0 6 9 4];[0.5299305766631152, 0.7982496815561718, 0.8448400173767376, 0.6940540032674575, 0.4119761771426327, 0.7861003930711675, 0.5208695546606484, 0.8333291075068013, 1, 0.5152298242646046];[8];1;153;[8 1 2 7 5 3 9 0 6 4];[0.5299305766631152, 0.872900395598933, 0.8448400173767376, 0.7258365441592062, 0.41232849083284606, 0.7861003930711675, 0.5208695546606484, 0.8333291075068013, 1, 0.544794109825654];[8];1;203;[8 3 1 2 7 5 9 0 6 4];[0.5299305766631152, 0.872900395598933, 0.8448400173767376, 0.92315446148883, 0.41232849083284606, 0.7861003930711675, 0.5293976232891914, 0.8333291075068013, 1, 0.6716758594573929]
16014;10;10;[8, 5];2;1084;[8 7 6 2 5 9 0 4 3 1];[0.48401908585425707, 0.30907398891948223, 0.656402288274236, 0.3784558922743272, 0.39881468350875815, 0.5720049621227878, 0.7634241413560214, 0.8063982634668283, 1, 0.56785598453693];[8, 5];2;1134;[8 7 3 6 0 4 2 5 9 1];[0.7158540035763906, 0.47432609705931056, 0.656402288274236, 0.768832876777216, 0.6740965010796273, 0.5720049621227878, 0.7634241413560214, 0.8063982634668283, 1, 0.56785598453693];[8, 5];2;1184;[8 2 7 3 6 9 5 4 0 1];[0.7158540035763906, 0.5761596113221858, 0.8094863253299477, 0.768832876777216, 0.7326448924697356, 0.7502549340763212, 0.7634241413560214, 0.8063982634668283, 1, 0.7606152690492703];[8, 5];2;1234;[8 7 2 3 6 9 5 4 0 1];[0.7158540035763906, 0.5761596113221858, 0.8094863253299477, 0.768832876777216, 0.7326448924697356, 0.7502549340763212, 0.7634241413560214, 0.8271036141278961, 1, 0.7606152690492703]
16015;10;10;[9, 8, 5];3;87;[9 8 7 6 5 2 0 3 4 1];[0.5067590223904479, 0.309077171784131, 0.5256486701593963, 0.4945028927142813, 0.309077171784131, 0.5364124839853849, 0.6130386439266462, 0.6207094813772047, 0.7101401749600575, 1];[9, 8, 2];3;235;[9 8 7 6 2 5 0 1 4 3];[0.5067590223904479, 0.4447337481817896, 0.5256486701593963, 0, 0, 0.5256486701593963, 0.6130386439266462, 0.6207094813772047, 0.7101401749600575, 1];[9, 8, 2];3;285;[9 8 7 6 2 5 0 1 4 3];[0.5067590223904479, 0.4447337481817896, 0.5256486701593963, 0, 0, 0.5256486701593963, 0.6130386439266462, 0.6207094813772047, 0.8353631948178927, 1];[9, 8, 2];3;1234;[9 8 3 7 2 6 0 1 5 4];[0.5067590223904479, 0.4447337481817896, 0.6155171745508258, 0.7872958567242172, 0.4024905663413637, 0.42375971861326445, 0.6130386439266462, 0.6207094813772047, 0.8353631948178927, 1]
16016;10;10;[9, 8];2;56;[9 8 1 0 5 4 7 2 6 3];[0.37468426520828363, 0.41178539942795134, 0, 0, 0.23927483102226238, 0.37468426520828363, 0, 0.23927483102226238, 0.5440118387569445, 1];[9, 8];2;106;[9 8 3 6 7 1 4 0 5 2];[0.37468426520828363, 0.41178539942795134, 0, 0.7397377028437391, 0.3915008360325331, 0.37468426520828363, 0.5852467709480708, 0.44021753309656875, 0.8779351731586359, 1];[9, 8];2;156;[9 8 3 5 6 1 7 4 0 2];[0, 0.47119583564153456, 0, 0.7397377028437391, 0.3915008360325331, 0.6419172274723117, 0.5852467709480708, 0.44021753309656875, 0.8779351731586359, 1];[9, 8];2;206;[9 8 3 5 6 1 7 4 0 2];[0, 0.47119583564153456, 0, 0.7397377028437391, 0.3915008360325331, 0.6419172274723117, 0.5852467709480708, 0.44021753309656875, 0.8779351731586359, 1]
16017;10;10;[8, 3, 7, 9];4;1084;[8 4 3 7 6 9 5 1 0 2];[0.29875085348841623, 0.30655731136890524, 0, 0.7929203232110491, 0.8480021056478558, 0.4437561369962268, 0.5384197208300896, 0.5870573340569286, 1, 0.5282353931041783];[8, 3, 7, 9];4;1134;[8 4 3 7 9 6 5 2 1 0];[0.2933566814355608, 0.30655731136890524, 0.48673598734218276, 0.7929203232110491, 0.8480021056478558, 0.5150740165632968, 0.5384197208300896, 0.6079430019261755, 1, 0.5872183494618932];[8, 3, 9, 7];4;285;[8 4 6 3 9 7 1 5 2 0];[0.2933566814355608, 0.6053919362088618, 0.5522385176668461, 0.7929203232110491, 0.8480021056478558, 0.5825917001304183, 0.8145548399533745, 0.6079430019261755, 1, 0.7199395245076537];[8, 3, 9, 7];4;335;[8 4 6 3 9 7 1 5 2 0];[0.37253615160583187, 0.6053919362088618, 0.5522385176668461, 0.8106518808152876, 0.8480021056478558, 0.5825917001304183, 0.8145548399533745, 0.6930341042181491, 1, 0.7199395245076537]
16018;10;10;[8, 9];2;120;[8 7 0 9 1 5 4 3 2 6];[0.8356567536630407, 0.6895821708319816, 0.30802980264200713, 0.48762470869320784, 0.5104767905868011, 0.5437982099285518, 0, 0.9035881623765738, 1, 0.7532695005206145];[8, 9];2;1134;[8 7 0 3 9 1 6 5 4 2];[0.8356567536630407, 0.6895821708319816, 0.30802980264200713, 0.8336851179220978, 0.5104767905868011, 0.5437982099285518, 0.6260694924339182, 0.9035881623765738, 1, 0.7538599491459849];[8, 9];2;1184;[8 7 0 3 9 1 6 5 4 2];[0.8666529464925995, 0.6895821708319816, 0.4267232741936281, 0.8336851179220978, 0.5104767905868011, 0.5437982099285518, 0.6260694924339182, 0.9035881623765738, 1, 0.7538599491459849];[8, 9];2;1234;[8 1 7 0 3 9 4 6 2 5];[0.8666529464925995, 0.9112037955420543, 0.587265500583707, 0.8336851179220978, 0.7446483743245967, 0.5437982099285518, 0.6808118443082196, 0.9035881623765738, 1, 0.7538599491459849]
16019;10;10;[8, 0, 7];3;61;[8 0 7 9 6 4 3 2 5 1];[0.8936573149805008, 0, 0, 0, 0.46554894438935074, 0, 0.5196493862421347, 0.8265132689821082, 1, 0.5492214850713113];[8, 0, 7];3;111;[8 0 7 4 6 9 2 5 1 3];[0.8936573149805008, 0, 0.4507139518790562, 0, 0.7074919779613194, 0.43135986279992145, 0.6723511674918484, 0.8265132689821082, 1, 0.5492214850713113];[8, 7, 0];3;161;[8 7 0 4 2 6 9 5 1 3];[0.8936573149805008, 0.3525089293337354, 0.6723604446645325, 0, 0.7074919779613194, 0.43135986279992145, 0.6723511674918484, 0.9342179082667501, 1, 0.5492214850713113];[8, 7, 0];3;211;[8 7 0 4 2 6 1 9 3 5];[0.8936573149805008, 0.619147879162956, 0.6723604446645325, 0.46549573154358387, 0.7074919779613194, 0.43135986279992145, 0.6723511674918484, 0.9342179082667501, 1, 0.5492214850713113]
16020;11;11;[10, 9];2;56;[10  9  8  2  5  0  3  1  7  4  6];[0.42250680682073444, 0.28206839198901856, 0.5220050446137052, 0.41150007525311194, 0, 0.5220050446137052, 0, 0.28206839198901856, 0.5864383622344435, 0.5865105909629373, 1];[10, 9];2;106;[10  9  8  2  5  3  0  6  1  7  4];[0.42250680682073444, 0.28206839198901856, 0.5220050446137052, 0.4858683769710553, 0, 0.5220050446137052, 0.3235004304665836, 0.28206839198901856, 0.5864383622344435, 0.599271142259239, 1];[10, 9];2;156;[10  9  8  2  5  7  0  3  6  1  4];[0.5100451552355669, 0.28206839198901856, 0.5220050446137052, 0.4858683769710553, 0.26710704994667184, 0.5220050446137052, 0.3235004304665836, 0.5100451552355669, 0.5864383622344435, 0.837162310875985, 1];[10, 9];2;206;[10  9  2  8  7  0  3  1  6  5  4];[0.5100451552355669, 0.4151194904116534, 0.6309415156766415, 0.4858683769710553, 0.26710704994667184, 0.34587915524687085, 0.4151194904116534, 0.5100451552355669, 0.5864383622344435, 0.837162310875985, 1]
16021;11;11;[10, 2, 9];3;2109;[10  0  5  3  1  2  4  8  7  6  9];[0.7117228737402885, 0.5047985823883803, 0.4528264453542795, 0.5723992230322918, 0.4528264453542795, 0.7117228737402885, 0.3857318261700398, 0.38749316914904514, 0.4471925345751389, 0, 1];[10, 9, 2];3;2159;[10  9  0  5  8  6  3  2  1  7  4];[0.7117228737402885, 0.5047985823883803, 0.5683011574432638, 0.5723992230322918, 0, 0.7117228737402885, 0.5953533377879265, 0.4236926648379431, 0.6024099613347956, 0.8529591577814004, 1];[10, 4, 5, 9];4;170;[10  4  5  9  6  8  3  2  1  7  0];[0.2724005150867209, 0.5047985823883803, 0.5683011574432638, 0.5723992230322918, 0.9082762179170576, 0.8843387003992359, 0.7672179430097205, 0.4236926648379431, 0.6024099613347956, 0.8576142494486072, 1];[10, 4, 5, 9];4;220;[10  4  5  9  6  7  8  3  2  1  0];[0.2724005150867209, 0.5047985823883803, 0.5683011574432638, 0.5723992230322918, 0.9082762179170576, 0.8843387003992359, 0.8296985131362061, 0.8143412376787693, 0.7519132315417228, 0.8576142494486072, 1]
16022;11;11;[9, 4];2;571;[ 9  0  4  5  6 10  1  7  8  3  2];[0.8889124242647602, 0.49597416072589223, 0, 0, 0.7331707672748449, 0.6348434403289628, 0.6235673894666511, 0.46064760344353356, 0.4043126586068104, 1, 0.6087679341783078];[9, 0, 6];3;111;[ 9  0  6  4  8  5 10  7  1  3  2];[0.8889124242647602, 0.49597416072589223, 0, 0, 0.7331707672748449, 0.6348434403289628, 0.762874635163305, 0.5848175241249458, 0.6441969248500018, 1, 0.6087679341783078];[9, 1];2;161;[ 9  0  1  6  4  8  5 10  7  2  3];[0.8889124242647602, 0.7937199756995947, 0.4994218300695952, 0.45729383044840044, 0.7331707672748449, 0.6348434403289628, 0.762874635163305, 0.5848175241249458, 0.6441969248500018, 1, 0.6087679341783078];[9, 0, 6];3;211;[ 9  0  6  1  4  8  5 10  7  2  3];[0.8889124242647602, 0.7937199756995947, 0.4994218300695952, 0.45729383044840044, 0.7331707672748449, 0.6348434403289628, 0.7944714304503262, 0.5848175241249458, 0.6441969248500018, 1, 0.6087679341783078]
16023;11;11;[8, 3, 9, 5];4;571;[ 8  4  3  9 10  5  6  7  0  2  1];[0.3844596129065835, 0, 0, 0.6113086013921246, 0.7264476894783451, 0.4513540023928987, 0.4339159204203187, 0.39596517187774627, 1, 0.5712017437588093, 0.5057874373020342];[8, 2, 9, 1];4;170;[ 8  2  4  9  3  1  6  0 10  5  7];[0.5505902215256436, 0.5671322094398654, 0.9608684676615483, 0.6113086013921246, 0.7264476894783451, 0.4513540023928987, 0.5671322094398654, 0, 1, 0.6304695764023662, 0.5057874373020342];[8, 2, 7, 4, 9];5;187;[ 8  2  7  4  9  3  6  1  0 10  5];[0.5505902215256436, 0.5671322094398654, 0.9608684676615483, 0.6113086013921246, 0.7264476894783451, 0.4513540023928987, 0.5671322094398654, 0.8485624884697271, 1, 0.6304695764023662, 0.5057874373020342];[8, 2, 1, 9];4;335;[ 8  2  7  1  5  4  9  3  0 10  6];[0.5505902215256436, 0.8162739491319911, 0.9608684676615483, 0.629540549193483, 0.7264476894783451, 0.7462788539627168, 0.48420254294198295, 0.8618825577575346, 1, 0.6304695764023662, 0.5057874373020342]
16024;11;11;[8, 9, 5];3;70;[ 8  0  9  5  4  3  7  1 10  6  2];[0.762712597102684, 0.5452042489976154, 0, 0.5760358218560507, 0.6311645904646067, 0.7035928722832712, 0.43116933700061055, 0.5753088168087347, 1, 0.713272696323191, 0.5045210697267639];[8, 1, 4];3;111;[ 8  1  4  0  9  5  7  3  2 10  6];[0.762712597102684, 0.8162630661376327, 0.558688023979583, 0.5760358218560507, 0.7635596876639814, 0.7035928722832712, 0.43116933700061055, 0.6546843262925232, 1, 0.713272696323191, 0.5528754399841714];[8, 1, 4];3;161;[ 8  1  4  0  9  7  5  3  2 10  6];[0.762712597102684, 0.8162630661376327, 0.558688023979583, 0.5760358218560507, 0.7635596876639814, 0.7035928722832712, 0.43116933700061055, 0.7054346769163461, 1, 0.713272696323191, 0.5528754399841714];[8, 0, 4];3;237;[ 8  2  0  1  4  9  7  5  3 10  6];[0.8747976208332623, 0.8162630661376327, 0.87833328339085, 0.6948474035924865, 0.7811108058057604, 0.7035928722832712, 0.5038312525128306, 0.7054346769163461, 1, 0.713272696323191, 0.5528754399841714]
16025;11;11;[10, 9, 8];3;61;[10  9  8  6  4  2  3  0  7  5  1];[0, 0, 0.17206665607817717, 0.15630668510642015, 0.17206665607817717, 0, 0.33512085894143184, 0, 0.6986559219541398, 0.7405287705811356, 1];[10, 9, 8];3;111;[10  9  8  5  6  2  4  3  7  0  1];[0, 0, 0.17206665607817717, 0.15630668510642015, 0.17206665607817717, 0.40019599985536747, 0.33512085894143184, 0, 0.6986559219541398, 0.7405287705811356, 1];[10, 8, 9];3;161;[10  8  9  0  4  1  2  3  7  6  5];[0, 0, 0, 0, 0, 0, 0, 0, 0.7533970055011573, 0.7405287705811356, 1];[10, 8, 9];3;211;[10  8  9  0  4  1  2  3  7  6  5];[0, 0, 0, 0, 0, 0, 0, 0, 0.7533970055011573, 0.7405287705811356, 1]
16026;11;11;[7, 10, 8];3;61;[ 7 10  8  0  2  5  6  4  1  3  9];[0.44552655605080466, 0, 0.4059822854776598, 0, 0.27121797140197046, 0.3113307417025497, 0.3113307417025497, 1, 0.5570821320550692, 0, 0.7055887282412556];[7, 10, 8];3;111;[ 7 10  8  6  1  0  2  5  4  3  9];[0.44552655605080466, 0.5461039456536816, 0.4059822854776598, 0, 0.26753977073463253, 0.26753977073463253, 0.5865586194050763, 1, 0.6445136504965243, 0, 0.7055887282412556];[7, 10, 8];3;161;[ 7 10  8  6  1  0  2  3  4  5  9];[0.44552655605080466, 0.5461039456536816, 0.4059822854776598, 0, 0, 0, 0.5865586194050763, 1, 0.6445136504965243, 0, 0.7055887282412556];[7, 10, 8];3;211;[ 7 10  8  6  1  3  0  2  9  4  5];[0.44552655605080466, 0.5461039456536816, 0.4059822854776598, 0.49069350849112275, 0.39688669919246133, 0, 0.5865586194050763, 1, 0.6445136504965243, 0.39688669919246133, 0.7055887282412556]
16027;11;11;[8, 6, 7, 9];4;87;[ 8  6  7  4  9  3  1  0  5  2 10];[0.4636077584460299, 0.486101309781111, 0.394987273813024, 0.5136589823421988, 0.666445819367832, 0.42803423978957317, 0.6769018089469904, 0.666445819367832, 1, 0.5543691860442291, 0];[8, 3, 9];3;1134;[ 8  3  6  4  7  2  1  9  0  5 10];[0.4636077584460299, 0.5565169844175106, 0.5836906425753104, 0.8563894912106512, 0.666445819367832, 0.42803423978957317, 0.6769018089469904, 0.666445819367832, 1, 0.5543691860442291, 0];[8, 3, 9];3;161;[ 8  3  9  0  6  4  7  2  1  5 10];[0.694532500180229, 0.5565169844175106, 0.5836906425753104, 0.8563894912106512, 0.666445819367832, 0.42803423978957317, 0.6769018089469904, 0.666445819367832, 1, 0.694532500180229, 0];[8, 3, 9];3;211;[ 8  3  9  6  4  7  1  2  0  5 10];[0.4636077584460299, 0.5881552009228082, 0.5836906425753104, 0.8563894912106512, 0.666445819367832, 0.42803423978957317, 0.7536184091003314, 0.666445819367832, 1, 0.8336618758299693, 0]
16028;11;11;[10, 4];2;61;[10  3  4  7  2  5  6  1  9  0  8];[0, 0.5470258930631471, 0.6208772486261337, 0.7367600132787308, 0.6774477710739671, 0.5841661904276974, 0.5470258930631471, 0.6637148879925325, 0, 0.33208313169135656, 1];[10, 8, 3];3;111;[10  8  3  4  7  6  1  2  5  9  0];[0, 0.63839544487689, 0.6208772486261337, 0.7367600132787308, 0.6956488862923618, 0.5841661904276974, 0.6459500819639997, 0.6637148879925325, 0.7776634227440263, 0.33208313169135656, 1];[10, 4];2;2209;[10  1  4  5  8  3  7  6  2  0  9];[0.4473834250077533, 0.8882632746074727, 0.6208772486261337, 0.7367600132787308, 0.8824506289891868, 0.7822413126496309, 0.6459500819639997, 0.6637148879925325, 0.7776634227440263, 0.33208313169135656, 1];[10, 4];2;2259;[10  1  4  5  8  3  2  7  6  0  9];[0.5722553914640831, 0.8882632746074727, 0.6955637225533319, 0.7408310431137051, 0.8824506289891868, 0.7822413126496309, 0.6459500819639997, 0.6637148879925325, 0.7776634227440263, 0.33208313169135656, 1]
16029;11;11;[10, 3, 2];3;571;[10  3  5  2  6  7  0  1  8  4  9];[0.5309682582581795, 0.5309682582581795, 0.6525255004935526, 0.8720125770229348, 0, 0.7598541528774326, 0.6165445976499988, 0.6002356358192117, 0.5223354338661023, 0, 1];[10, 3, 7];3;1134;[10  3  9  7  5  2  0  6  8  1  4];[0.6421971224925861, 0.3815639086420847, 0.6525255004935526, 0.8720125770229348, 0, 0.8147717764367712, 0.6181495412643563, 0.8252631485164194, 0.561678489173214, 0.8552371951016455, 1];[10, 6, 0];3;1184;[10  6  3  9  7  5  1  2  0  8  4];[0.6421971224925861, 0.6894201342887495, 0.6525255004935526, 0.8720125770229348, 0, 0.8147717764367712, 0.9579073091152037, 0.8252631485164194, 0.587533563821748, 0.8552371951016455, 1];[10, 6, 0];3;1234;[10  6  5  3  9  7  1  2  0  8  4];[0.6421971224925861, 0.6894201342887495, 0.6525255004935526, 0.8720125770229348, 0.5571870849285377, 0.9217099328763404, 0.9579073091152037, 0.8252631485164194, 0.6067151498709539, 0.8552371951016455, 1]
16030;11;11;[9, 1, 5];3;61;[ 9  1  5  6 10  2  3  0  7  4  8];[0, 0.6271778104648476, 0.28941573705407153, 0, 0, 0.5539501084583558, 0.3757429074329731, 0, 0, 1, 0.3757429074329731];[9, 10, 2];3;170;[ 9 10  1  2  5  7  6  8  4  3  0];[0, 0.6271778104648476, 0.5961100572699267, 0, 0, 0.5539501084583558, 0.38862305730704283, 0.39765992519793775, 0.38862305730704283, 1, 0.7406436542995481];[9, 5, 10];3;161;[ 9  5 10  3  1  2  6  7  4  0  8];[0, 0.6271778104648476, 0.5961100572699267, 0.6735551496979137, 0, 0.7664644252374231, 0.42085246457162123, 0.39765992519793775, 0, 1, 0.7406436542995481];[9, 5, 10];3;211;[ 9  5 10  3  1  0  2  6  7  8  4];[0.6020869531305374, 0.6271778104648476, 0.5961100572699267, 0.6735551496979137, 0, 0.7664644252374231, 0.42085246457162123, 0.39765992519793775, 0.39455678708664016, 1, 0.7406436542995481]
16031;11;11;[9, 8];2;61;[ 9  4  8  3  2  6  0  1  7  5 10];[0, 0, 0.5468587983155935, 0.6482927388961472, 0.7245503958094612, 0, 0.34516513244582725, 0, 0.6747518474012616, 1, 0];[9, 8];2;170;[ 9  7  4  8  3  2  6  1  5  0 10];[0, 0, 0.5468587983155935, 0.6482927388961472, 0.7245503958094612, 0, 0.34516513244582725, 0.8588647915778679, 0.6992657017194178, 1, 0];[9, 7, 4, 3];4;170;[ 9  7  4  3  8  5  2  6  1  0 10];[0, 0, 0.5468587983155935, 0.7086600526562451, 0.7245503958094612, 0.6538392833664642, 0.34516513244582725, 0.8588647915778679, 0.6992657017194178, 1, 0];[9, 7, 4, 3];4;220;[ 9  7  4  3  8  5  2 10  0  6  1];[0.4435463077361369, 0, 0.5468587983155935, 0.7086600526562451, 0.7245503958094612, 0.6538392833664642, 0.4435463077361369, 0.8588647915778679, 0.6992657017194178, 1, 0.510198619477671]
16032;11;11;[9, 10];2;2109;[ 9  3  1  0  4  2  8  5  7  6 10];[0.5703218292419187, 0.596913230959226, 0.518277251843302, 0.7274790520026854, 0.5378755850557859, 0.4740541227850333, 0, 0, 0.518277251843302, 1, 0];[9, 10];2;120;[ 9  5  4 10  3  1  0  2  8  6  7];[0.5703218292419187, 0.596913230959226, 0.518277251843302, 0.7274790520026854, 0.8053479513494519, 0.8253803707342049, 0.45361853572322147, 0, 0.518277251843302, 1, 0.7720660008146565];[9, 10];2;187;[ 9  1  5  4 10  3  7  0  8  2  6];[0.5703218292419187, 0.9488184541992077, 0.518277251843302, 0.7274790520026854, 0.8053479513494519, 0.8253803707342049, 0.45361853572322147, 0.6504529773098291, 0.518277251843302, 1, 0.7720660008146565];[9, 10];2;335;[ 9  1  3  5  7  4 10  2  8  0  6];[0.5703218292419187, 0.9488184541992077, 0.7065085651271386, 0.8369976498385406, 0.8053479513494519, 0.8253803707342049, 0.45361853572322147, 0.8198963305189383, 0.5840865718541197, 1, 0.7720660008146565]
16033;11;11;[9, 10];2;61;[ 9  2 10  6  8  5  3  4  7  0  1];[0, 0, 0.7200174422097319, 0.449611322123097, 0.3028801339695095, 0.5156878222211257, 0.7200174422097319, 0, 0.7031096654605884, 1, 0.7200174422097319];[9, 10];2;106;[ 9 10  8  5  3  0  2  1  7  6  4];[0, 0, 0, 0, 0, 0.5156878222211257, 0, 0, 0.7126936617875528, 1, 0.7918985810621586];[9, 10];2;161;[ 9  8 10  7  5  3  0  1  6  4  2];[0, 0, 0, 0, 0, 0.5156878222211257, 0, 0.6777865979177324, 0.8105113524984205, 1, 0.7918985810621586];[9, 10];2;211;[ 9  8 10  7  5  3  0  1  6  4  2];[0, 0, 0, 0, 0, 0.5156878222211257, 0, 0.6777865979177324, 0.8105113524984205, 1, 0.7918985810621586]
16034;11;11;[9, 1, 10];3;61;[ 9  1 10  0  7  3  2  4  6  5  8];[0.7912229365319604, 0.894666188526684, 0.6125485522662706, 0.6375568105676854, 0.5422668300430903, 0.4790387898120222, 0.521204122426779, 0.7373357481844042, 0.415905960628873, 1, 0.8752749701814724];[9, 0, 1];3;111;[ 9  0  1 10  7  3  2  4  6  5  8];[0.9251083061105443, 0.9047242574566196, 0.6125485522662706, 0.6375568105676854, 0.5422668300430903, 0.4790387898120222, 0.521204122426779, 0.7373357481844042, 0.415905960628873, 1, 0.8752749701814724];[9, 7, 1];3;170;[ 9  7  0  1 10  2  5  3  6  4  8];[0.9251083061105443, 0.9047242574566196, 0.8395882119849095, 0.6375568105676854, 0.5422668300430903, 0.7516261138315545, 0.6277050986524823, 0.9439308616839598, 0.415905960628873, 1, 0.8752749701814724];[9, 7, 1];3;220;[ 9  7  0  1 10  2  5  3  6  8  4];[0.9251083061105443, 0.9047242574566196, 0.8395882119849095, 0.6375568105676854, 0.5422668300430903, 0.7516261138315545, 0.6277050986524823, 0.9439308616839598, 0.5428673354520656, 1, 0.8752749701814724]
16035;11;11;[10];1;53;[10  2  4  0  9  5  8  1  7  6  3];[0.571330781019462, 0.40746586215586783, 0.7680250240284665, 0, 0.7110361217675595, 0.4457763481390942, 0, 0, 0.4088756541187206, 0.47731299390905135, 1];[10];1;103;[10  3  4  2  0  9  6  5  7  8  1];[0.571330781019462, 0.40746586215586783, 0.7680250240284665, 0.8828660175259091, 0.8022013726787245, 0.4457763481390942, 0.5166740444785566, 0.4394028155164285, 0.4088756541187206, 0.5348920446839038, 1];[10];1;153;[10  3  5  4  2  9  0  6  1  7  8];[0.571330781019462, 0.4428176585271999, 0.7870126244712241, 0.8828660175259091, 0.8022013726787245, 0.8346593895294715, 0.5166740444785566, 0.4394028155164285, 0.4088756541187206, 0.6557518120422077, 1];[10];1;203;[10  3  5  4  0  2  1  9  7  6  8];[0.7923267133887465, 0.7272272369140248, 0.7870126244712241, 0.8828660175259091, 0.8022013726787245, 0.8346593895294715, 0.5166740444785566, 0.5606347782138014, 0.4088756541187206, 0.6557518120422077, 1]
16036;11;11;[10, 8];2;56;[10  8  9  2  1  0  4  3  7  6  5];[0.5480569889953625, 0.5690124204742901, 0.5705753458448398, 0, 0.4758468371595059, 0, 0, 0, 0.6608429744887134, 0.6411072998075612, 1];[10, 6];2;106;[10  6  3  8  9  2  1  0  4  5  7];[0.5480569889953625, 0.5690124204742901, 0.5705753458448398, 0.6744626667942809, 0.49512646800460525, 0.49235644639220993, 0.7632928513521783, 0, 0.6608429744887134, 0.6411072998075612, 1];[10, 6];2;156;[10  6  3  8  9  2  1  0  4  5  7];[0.5509285875211667, 0.5690124204742901, 0.5705753458448398, 0.7086366064978898, 0.5338441688132187, 0.49235644639220993, 0.7632928513521783, 0.3463578969265738, 0.67301649356634, 0.6411072998075612, 1];[10, 6];2;206;[10  6  3  1  8  9  2  0  4  5  7];[0.5509285875211667, 0.7059081591524821, 0.5705753458448398, 0.7086366064978898, 0.5338441688132187, 0.49235644639220993, 0.7805755513873118, 0.3463578969265738, 0.67301649356634, 0.6411072998075612, 1]
16037;11;11;[8, 9, 6];3;1084;[ 8  9  1  6  0  2 10  7  4  3  5];[0.5307058715626991, 0.5667838426277642, 0.5128169453808725, 0.30014603607825696, 0.4211382452148487, 0, 0.5615106683714196, 0.4211382452148487, 1, 0.7899851348663878, 0.4295925778055898];[8, 9, 5];3;111;[ 8  9  5  7  1  6 10  0  2  3  4];[0.5307058715626991, 0.5667838426277642, 0.5128169453808725, 0.3186396235374535, 0, 0.6491466982970757, 0.5615106683714196, 0.5687095283779743, 1, 0.7899851348663878, 0.532917945412547];[8, 9, 4];3;161;[ 8  9  4  0  6  3  5  7  1 10  2];[0.7724677224590171, 0.5667838426277642, 0.5128169453808725, 0.6844328485565208, 0.9090056860309528, 0.6491466982970757, 0.6844328485565208, 0.5687095283779743, 1, 0.9187249382361357, 0.532917945412547];[8, 9, 4];3;211;[ 8  9  4  0  6  3  5  7  1 10  2];[0.7724677224590171, 0.5667838426277642, 0.5128169453808725, 0.6844328485565208, 0.9090056860309528, 0.6491466982970757, 0.6844328485565208, 0.5718228732806511, 1, 0.9187249382361357, 0.532917945412547]
16038;11;11;[10, 9, 4];3;61;[10  9  4  8  3  0  2  1  7  5  6];[0.5810588168190131, 0.33115378478648866, 0.5424399389138957, 0.5815948030284147, 0.6619779542847275, 0, 0, 0.33115378478648866, 0.6619779542847275, 0.8153904944883361, 1];[10, 9, 4];3;111;[10  9  4  8  3  0  2  5  1  7  6];[0.5810588168190131, 0.33115378478648866, 0.5424399389138957, 0.5815948030284147, 0.6619779542847275, 0.4430087004389148, 0, 0.33115378478648866, 0.6619779542847275, 0.8153904944883361, 1];[10, 9, 4];3;161;[10  9  4  8  3  0  2  1  5  7  6];[0.5810588168190131, 0.5397136166777685, 0.5424399389138957, 0.5815948030284147, 0.6619779542847275, 0.4430087004389148, 0, 0.4209745761192423, 0.6619779542847275, 0.8153904944883361, 1];[10, 4, 9];3;211;[10  4  9  3  0  8  2  1  5  7  6];[0.5810588168190131, 0.5397136166777685, 0.5424399389138957, 0.7595631724889271, 0.8278570046150336, 0.4430087004389148, 0, 0.4209745761192423, 0.5741997904322557, 0.8153904944883361, 1]
16039;11;11;[8, 7, 6, 2];4;314;[ 8  7  6  1 10  0  5  2  4  3  9];[0.3050578679206701, 0.321900952313889, 0.15698013471370678, 0, 0, 0.15698013471370678, 0.321900952313889, 0.4319456366294892, 1, 0, 0.30797813931821477];[8, 7, 0, 2];4;170;[ 8  7  0  9  6  2  1 10  4  5  3];[0.6791745724924315, 0.321900952313889, 0.39003291408573587, 0, 0.2973255060295369, 0.15698013471370678, 0.39003291408573587, 0.800589513443289, 1, 0.48347951895134045, 0.30797813931821477];[8, 7, 0, 2];4;220;[ 8  7  0  6  9  2  5  1  4  3 10];[0.6791745724924315, 0.15698013471370678, 0.15698013471370678, 0, 0, 0.15698013471370678, 0.6490816888410863, 0.800589513443289, 1, 0.48347951895134045, 0];[8, 7, 0, 6, 5];5;237;[ 8  7  0  6  5  9  3  2  4  1 10];[0.6791745724924315, 0, 0, 0, 0, 0.577175502921099, 0.6490816888410863, 0.800589513443289, 1, 0.48347951895134045, 0]
16040;12;12;[9, 10, 2];3;87;[ 9 11 10  3  2  7  8  4  6  5  1  0];[0, 0, 0.6014219333359184, 0.6585294666953396, 0.4367403278009744, 0, 0, 0.5517599753726549, 0.4367403278009744, 1, 0.6700020061186552, 0.7704567493675963];[9, 2, 10];3;120;[ 9  2 11 10  3  5  7  4  0  1  6  8];[0.45397907983548846, 0, 0.8319532682088159, 0.7182902816335991, 0.4694305130554386, 0.6401183124226346, 0, 0.5517599753726549, 0, 1, 0.7515815574200152, 0.7704567493675963];[9, 2, 10];3;170;[ 9  2 11 10  3  5  6  7  4  0  1  8];[0.45397907983548846, 0.3402701544118434, 0.8319532682088159, 0.7182902816335991, 0.5120007624310209, 0.6401183124226346, 0.6122445123302824, 0.5517599753726549, 0.3402701544118434, 1, 0.7515815574200152, 0.7704567493675963];[9, 2, 10];3;211;[ 9  2 10 11  0  3  1  5  6  7  4  8];[0.7232327424049451, 0.695466905865644, 0.8319532682088159, 0.7182902816335991, 0.5120007624310209, 0.6401183124226346, 0.6122445123302824, 0.5517599753726549, 0, 1, 0.7764418367529623, 0.7704567493675963]
16041;12;12;[10, 8, 9];3;87;[10  8  0 11  9  4  7  1  6  5  2  3];[0.7511962678454274, 0, 0, 0, 0.4436580635257221, 0, 0, 0.2910138195470832, 0.8568334205879434, 0.4436580635257221, 1, 0.6154834425661417];[10, 8, 9];3;170;[10  8  0  1 11  9  7  4  6  5  2  3];[0.7511962678454274, 0.7111200867551326, 0, 0, 0.4758048643655022, 0, 0, 0.4758048643655022, 0.8568334205879434, 0.6081442605728875, 1, 0.6154834425661417];[10, 8, 9];3;220;[10  8  0  1 11  9  7  4  6  5  2  3];[0.7511962678454274, 0.7111200867551326, 0, 0, 0.4758048643655022, 0, 0, 0.4758048643655022, 0.8568334205879434, 0.6081442605728875, 1, 0.6154834425661417];[10, 8, 9];3;270;[10  8  0  1 11  9  7  4  6  5  2  3];[0.7511962678454274, 0.7111200867551326, 0, 0, 0.4758048643655022, 0, 0, 0.4758048643655022, 0.8568334205879434, 0.6081442605728875, 1, 0.6154834425661417]
16042;12;12;[11, 5];2;56;[11  5  6  2  8  3  1 10  7  4  0  9];[0, 0.5293465686931783, 0.5989293764942207, 0.5459418572719347, 0, 0.8951860103953724, 0.6399165816898004, 0, 0.5646839248858313, 0, 0.5293465686931783, 1];[11, 5];2;106;[11  5  6  2  8  0  1  3 10  9  7  4];[0.5755782964157274, 0.5623146386262563, 0.5989293764942207, 0.5459418572719347, 0, 0.8951860103953724, 0.6399165816898004, 0, 0.5837947204953027, 0.45051313205910054, 0.4719309001111405, 1];[11, 5];2;156;[11  5 10  3  6  9  2  8  0  1  7  4];[0.5755782964157274, 0.5623146386262563, 0.5989293764942207, 0.803793680279902, 0, 0.8951860103953724, 0.6399165816898004, 0.4550559184107262, 0.5837947204953027, 0.6302250271229911, 0.8772936423419873, 1];[11, 5];2;206;[11  5 10  3  0  2  6  4  9  1  8  7];[0.7732714849117844, 0.6023057577726267, 0.7603521945238622, 0.803793680279902, 0.6669805136185207, 0.8951860103953724, 0.700897793712909, 0.4550559184107262, 0.5837947204953027, 0.6302250271229911, 0.8772936423419873, 1]
16043;12;12;[11, 10];2;56;[11 10  5  3  8  0  1  9  7  6  2  4];[0.5699971502167466, 0.5471869811294727, 0, 0.6579189243437243, 0, 0.7344735254636481, 0, 0.4540962251208518, 0.5856308645174871, 0.48015185922822057, 0.8273414278115203, 1];[11, 10];2;111;[11  4 10  5  3  8  1  0  2  9  6  7];[0.5699971502167466, 0.5813523042640724, 0.4923557899689198, 0.6579189243437243, 0.892111047264537, 0.7344735254636481, 0.45725411427676105, 0.4540962251208518, 0.5856308645174871, 0.48015185922822057, 0.8273414278115203, 1];[11, 10];2;187;[11  3  4  7 10  5  8  2  1  0  9  6];[0.5699971502167466, 0.5813523042640724, 0.5981605928209722, 0.9083090919844802, 0.892111047264537, 0.7344735254636481, 0.45725411427676105, 0.8573557699247616, 0.7146584761158185, 0.48015185922822057, 0.8273414278115203, 1];[11, 10];2;4308;[11  3  4  1  7 10  5  8  2  0  6  9];[0.5699971502167466, 0.8608308917892616, 0.5981605928209722, 0.9083090919844802, 0.892111047264537, 0.7344735254636481, 0.4996639936698413, 0.8573557699247616, 0.7146584761158185, 0.48015185922822057, 0.8273414278115203, 1]
16044;12;12;[11, 0];2;56;[11  0  4  2  5  1 10  9  7  3  6  8];[0.7508538370222904, 0.4062915195115088, 0.6785571908408187, 0.2320839249002445, 0.6787902952091537, 0.5695519364053921, 0.2320839249002445, 0.34205393506978166, 0, 0.34771218134846105, 0.4062915195115088, 1];[11, 0];2;106;[11  0  4  2  5  1 10  3  7  6  9  8];[0.7508538370222904, 0.5334870986758524, 0.6785571908408187, 0, 0.6787902952091537, 0.5695519364053921, 0, 0, 0, 0, 0.5236511474503927, 1];[11, 0];2;170;[11  9  0  4  2  8  6  3  5  1 10  7];[0.771813708140862, 0.5334870986758524, 0.6785571908408187, 0.5886359915742267, 0.6787902952091537, 0.5695519364053921, 0.5886359915742267, 0, 0.6208627209371047, 0.8238838069544494, 0.5236511474503927, 1];[11, 9, 10];3;211;[11  9 10  0  4  2  8  3  6  1  5  7];[0.771813708140862, 0.5810480129098647, 0.6785571908408187, 0.5886359915742267, 0.6787902952091537, 0.5695519364053921, 0.5886359915742267, 0.5077040540414648, 0.6208627209371047, 0.8238838069544494, 0.7771535398663905, 1]
16045;12;12;[11, 2, 10, 1];4;70;[11  2 10  1  4  8  3  7  5  0  6  9];[0, 0.6682597219577027, 0.9992274058456262, 0.5144161214547179, 0.6596241484409485, 0.4332524599341399, 0, 0.47241596737167396, 0.5689622732611367, 0, 0.8318983945415828, 1];[11, 2, 10, 1];4;120;[11  2 10  1  4  8  3  7  0  5  6  9];[0.445429378067894, 0.6682597219577027, 0.9992274058456262, 0.5670390332500076, 0.6596241484409485, 0.4332524599341399, 0.41240108279701876, 0.47241596737167396, 0.5689622732611367, 0, 0.8318983945415828, 1];[11, 2, 10, 1];4;170;[11  2 10  1  4  0  9  8  3  6  7  5];[0.6389371240014232, 0.6682597219577027, 0.9992274058456262, 0.5670390332500076, 0.6596241484409485, 0.4332524599341399, 0.521061769052822, 0.47241596737167396, 0.5689622732611367, 0.5722621069638275, 0.900461313932811, 1];[11, 2, 10, 8];4;220;[11  2 10  8  1  4  0  9  3  6  7  5];[0.6389371240014232, 0.6682597219577027, 0.9992274058456262, 0.5670390332500076, 0.6596241484409485, 0.4332524599341399, 0.5326150982996131, 0.47241596737167396, 0.7690778644908047, 0.5722621069638275, 0.900461313932811, 1]
16046;12;12;[10, 8, 11];3;2109;[10  6  9  7  3  5  1  8  4 11  0  2];[0, 0.5362295211938234, 0, 0.5731671748438023, 0.4210480297862539, 0.5378650474102605, 0.7625946802431518, 0.5803367663240949, 0.4944192155966677, 0.702613025414961, 1, 0.35315686879449215];[10, 6, 2, 11, 9];5;137;[10  6  2 11  9  7  3  5  1  8  4  0];[0, 0.5362295211938234, 0.7461507488776432, 0.5731671748438023, 0.4210480297862539, 0.5378650474102605, 0.8523366211715683, 0.5803367663240949, 0.4944192155966677, 0.702613025414961, 1, 0.7077902997985457];[10, 11, 8];3;671;[10  6 11  2  7  5  9  8  3  0  4  1];[0.5700095053397863, 0.5362295211938234, 0.7461507488776432, 0.5731671748438023, 0.5544481470779911, 0.7146492168275265, 0.8523366211715683, 0.7450372432701904, 0.5903259619658145, 0.702613025414961, 1, 0.7886745386832369];[10, 11, 8];3;4308;[10  6 11  2  7  5  9  8  4  3  0  1];[0.5700095053397863, 0.5362295211938234, 0.7461507488776432, 0.5731671748438023, 0.5921048755536267, 0.7146492168275265, 0.8523366211715683, 0.7450372432701904, 0.6166401948257149, 0.702613025414961, 1, 0.7886745386832369]
16047;12;12;[11];1;53;[11  4  2  0  3  9  6  8 10  7  1  5];[0.661090220615249, 0, 0.7253896841924693, 0.6167808715562726, 0.7309995619167908, 0, 0.4325601079046997, 0, 0.4325601079046997, 0.5073960547482798, 0.38609080263441947, 1];[11];1;103;[11  4  2  0  3  9  5  8  7 10  6  1];[0.661090220615249, 0, 0.7253896841924693, 0.6542863697298332, 0.7309995619167908, 0.5854642441966962, 0, 0.498463500933446, 0.553382100519522, 0.5887694569022721, 0.428470946202961, 1];[11];1;153;[11  2  4  9  0  8  3  5  6 10  7  1];[0.661090220615249, 0, 0.7404599308819781, 0.6542863697298332, 0.7309995619167908, 0.5854642441966962, 0.5765444409379203, 0.498463500933446, 0.6563679189746985, 0.713668792890318, 0.5163195581737463, 1];[11];1;203;[11  2  4  9  0  8  3  7  5  6 10  1];[0.661090220615249, 0, 0.7404599308819781, 0.6542863697298332, 0.7309995619167908, 0.5854642441966962, 0.5765444409379203, 0.6124142083870422, 0.6563679189746985, 0.713668792890318, 0.5163195581737463, 1]
16048;12;12;[11, 10, 2];3;61;[11 10  2  6  3  4  5  7  1  0  9  8];[0, 0, 0.7855462089919216, 0.6513965305576184, 0.46091041812397354, 0.4089423759446695, 0.6749723567621312, 0.3560213127780071, 0, 0, 0.8837110999455291, 1];[11, 10, 0];3;111;[11 10  0  2  6  3  9  4  8  5  7  1];[0.8266121771174879, 0, 0.7855462089919216, 0.6513965305576184, 0.6201455228677977, 0.5818684446070186, 0.6749723567621312, 0.5162230854644841, 0.5875352569422096, 0.6234390612231171, 0.8837110999455291, 1];[11, 10, 0];3;161;[11 10  0  2  6  3  9  4  8  5  7  1];[0.8266121771174879, 0.4538557548253701, 0.7855462089919216, 0.6513965305576184, 0.6201455228677977, 0.5818684446070186, 0.6749723567621312, 0.5162230854644841, 0.5875352569422096, 0.6234390612231171, 0.8837110999455291, 1];[11, 10, 2];3;211;[11 10  2  0  9  7  6  3  4  8  5  1];[0.8266121771174879, 0.4538557548253701, 0.8469729010568956, 0.6697626153346157, 0.6201455228677977, 0.5818684446070186, 0.6749723567621312, 0.6815498309777572, 0.5875352569422096, 0.7195992560279857, 0.8837110999455291, 1]
16049;12;12;[9, 10];2;56;[ 9 10  2  7  5  6  0  1  4  3  8 11];[0.35048824161795894, 0, 0.6543959032813869, 0, 0, 0.5566071625275623, 0.45165800220614416, 0.5765087624333658, 0, 1, 0.6873259987055721, 0];[9, 10];2;106;[ 9 10  2  7  5  0  6  1  4  3  8 11];[0.5324939647581153, 0, 0.6543959032813869, 0, 0, 0.5566071625275623, 0.45165800220614416, 0.5765087624333658, 0, 1, 0.6873259987055721, 0];[9, 10];2;156;[ 9 10  2  0  1  7  5  6  4  3  8 11];[0.6526994803963834, 0.6526994803963834, 0.6543959032813869, 0, 0, 0.5566071625275623, 0.45165800220614416, 0.5765087624333658, 0, 1, 0.708001215581135, 0];[9, 10];2;206;[ 9 10  2  0  1  7  5  6  4  3  8 11];[0.6526994803963834, 0.6526994803963834, 0.6543959032813869, 0, 0, 0.5566071625275623, 0.45165800220614416, 0.5765087624333658, 0, 1, 0.7288412529147538, 0]
16050;12;12;[11, 9, 0, 8];4;4158;[11  9  0  1  4  5  2  3  7  6  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7334875597812877, 0, 1];[11, 9, 6, 10, 0];5;170;[11  9  6  4 10  0  3  1  7  5  2  8];[0.1759128874813602, 0, 0, 0, 0.27977241857385793, 0, 0.27977241857385793, 0, 0, 0.7334875597812877, 0.27977241857385793, 1];[11, 9, 6, 3];4;220;[11  9  6 10  2  3  0  1  7  5  4  8];[0, 0, 0.26480168015857136, 0.26480168015857136, 0, 0, 0.29214094731301177, 0, 0, 0.7334875597812877, 0.29214094731301177, 1];[11, 9, 6, 3];4;335;[11  9  6  4 10  3  2  0  7  5  1  8];[0, 0, 0.26480168015857136, 0.26480168015857136, 0.3332810437303317, 0, 0.3332810437303317, 0, 0, 0.7334875597812877, 0.3332810437303317, 1]
16051;12;12;[11];1;53;[11  6  4  0  8 10  7  1  2  5  3  9];[0.6381035675518258, 0.582294797973767, 0.5674825330258725, 0.5129389173452921, 0.6529507184791494, 0.5233310917393943, 0.6706348088819816, 0.5873453579449037, 0.6381035675518258, 0, 0.6369107912452667, 1];[11];1;103;[11  6  4  0  8 10  7  1  2  5  3  9];[0.6381035675518258, 0.582294797973767, 0.5674825330258725, 0.5129389173452921, 0.6529507184791494, 0.5233310917393943, 0.6706348088819816, 0.5873453579449037, 0.6381035675518258, 0, 0.6369107912452667, 1];[11];1;153;[11  6  9  2  4  8  0 10  1  7  5  3];[0.6381035675518258, 0.6103052677552432, 0.6543477070891787, 0.5569474001611402, 0.6543477070891787, 0.5574742032874268, 0.7042866082764669, 0.5873453579449037, 0.6381035675518258, 0.6547654312424913, 0.6369107912452667, 1];[11];1;203;[11  3  6  9  4  2  0  8 10  7  1  5];[0.6381035675518258, 0.6103052677552432, 0.6543477070891787, 0.7929485860787446, 0.6543477070891787, 0.5656231016753677, 0.7652962656039416, 0.6205358627324362, 0.6381035675518258, 0.6547654312424913, 0.6369107912452667, 1]
16052;12;12;[9, 10];2;56;[ 9 10  1  7  8  6  4  2  5  3  0 11];[0, 0.5123891458625864, 0.22425473999870635, 0, 0.22425473999870635, 0, 0.22425473999870635, 0.2596374053579905, 0.2596374053579905, 1, 0.6547951513431294, 0];[9, 10];2;106;[ 9 10 11  5  4  3  8  7  6  0  1  2];[0, 0, 0, 0.2815784690689546, 0.2815784690689546, 0.4553141708775633, 0, 0.2596374053579905, 0.2596374053579905, 1, 0.6547951513431294, 0.4641765435819526];[9, 10];2;187;[ 9  7  6  4 10  2 11  5  8  3  1  0];[0, 0, 0.5885642361801623, 0.2815784690689546, 0.6727210556993763, 0.4553141708775633, 0.7739730380379058, 0.8874886673467235, 0.3762673671030816, 1, 0.6727210556993763, 0.4641765435819526];[9, 10];2;220;[ 9  7  6 10  2 11  5  8  4  3  1  0];[0, 0, 0.5885642361801623, 0.2815784690689546, 0.2815784690689546, 0.4553141708775633, 0.7739730380379058, 0.8874886673467235, 0.3762673671030816, 1, 0.7291196840837578, 0.4641765435819526]
16053;12;12;[8, 9];2;56;[ 8  9  3  5  1  2  7  4  6  0 10 11];[0, 0.3825904974029218, 0.32938599967468607, 0.4414279921551903, 0.2780705164295664, 0.4414279921551903, 0, 0.32938599967468607, 1, 0.7781628277734672, 0, 0];[8, 9];2;111;[ 8  3  9  4  2  1  0  5  7  6 10 11];[0, 0.3825904974029218, 0.46840213663048225, 0.9143346804254779, 0.5978858975269283, 0, 0, 0, 1, 0.7781628277734672, 0, 0];[8, 9];2;161;[ 8  3  9  4  6  2  1  0  7  5 10 11];[0, 0.3825904974029218, 0.46840213663048225, 0.9143346804254779, 0.7021374561053096, 0, 0.7021374561053096, 0, 1, 0.7781628277734672, 0, 0];[8, 9];2;211;[ 8  3  9  4  6  5 10  2  1  0  7 11];[0, 0.3825904974029218, 0.600637731238784, 0.9143346804254779, 0.7021374561053096, 0.6627339873487699, 0.7021374561053096, 0, 1, 0.7781628277734672, 0.6609203460391553, 0]
16054;12;12;[9, 6, 11, 10];4;2109;[ 9  0  6  3  1  7 11 10  5  8  4  2];[0.8693854649496038, 0.6739556382880919, 0, 0.7490144961202629, 0, 0.4985254101432333, 0.8530885600755111, 0.6628555455327153, 0.4638874869855242, 1, 0.5494405833740761, 0.5799889674800667];[9, 6, 11, 10];4;4208;[ 9  0  6  1  3  7 11 10  4  5  2  8];[0.8693854649496038, 0.8483362578540886, 0.4809972275523198, 0.7490144961202629, 0.5371950281288568, 0.4985254101432333, 0.8530885600755111, 0.6628555455327153, 0.4638874869855242, 1, 0.5494405833740761, 0.6018439847857094];[9, 6, 11, 10];4;671;[ 9  0  6  1  3  8  7 11 10  4  5  2];[0.8693854649496038, 0.8483362578540886, 0.4809972275523198, 0.7490144961202629, 0.5371950281288568, 0.4985254101432333, 0.8530885600755111, 0.6628555455327153, 0.7426159006043028, 1, 0.5993657943049278, 0.6018439847857094];[9, 6, 11, 10];4;4308;[ 9  6  0  1  3  8  2  7 11 10  4  5];[0.8693854649496038, 0.8483362578540886, 0.727439081428139, 0.7490144961202629, 0.5371950281288568, 0.4985254101432333, 0.9292515397753849, 0.6628555455327153, 0.7426159006043028, 1, 0.5993657943049278, 0.6018439847857094]
16055;12;12;[10, 9, 11];3;314;[10  9  6  3  7  8  4 11  5  0  1  2];[0, 0, 0, 0.6136233857151339, 0.4629510592069704, 0, 0.6297015440148371, 0.4846522399431572, 0.47940510235218425, 0.6929081016306016, 1, 0.34194729785585526];[10, 9, 11];3;235;[10  0  9  2  6  3 11  1  7  8  4  5];[0.7116143171676126, 0.5388417023466636, 0.6462139917217558, 0.6136233857151339, 0.4629510592069704, 0, 0.6297015440148371, 0.5119750194666579, 0.47940510235218425, 0.6929081016306016, 1, 0.5967908088199376];[10, 9, 11];3;285;[10  3  0  9  2  6 11  1  7  8  4  5];[0.7116143171676126, 0.5388417023466636, 0.6462139917217558, 0.8618085544309655, 0.4629510592069704, 0, 0.6297015440148371, 0.5119750194666579, 0.47940510235218425, 0.6929081016306016, 1, 0.5967908088199376];[10, 9, 11];3;335;[10  3  0  6  9  2 11  1  7  8  4  5];[0.7116143171676126, 0.5388417023466636, 0.6462139917217558, 0.8618085544309655, 0.4629510592069704, 0, 0.6975031521560159, 0.5119750194666579, 0.47940510235218425, 0.6929081016306016, 1, 0.5967908088199376]
16056;12;12;[10, 9];2;61;[10  0  9  3  1  8 11  6  2  5  4  7];[0.8153635732604505, 0.5979084032714744, 0.4697549203259544, 0.6020971135701223, 0.3528070606361641, 0.4626238452133146, 0.5167319130610845, 0, 0.5597001015239178, 0.7575037429146058, 1, 0.5378784396851388];[10, 9];2;137;[10  0  7  9  3  1  8 11  6  2  5  4];[0.8269182139872285, 0.5979084032714744, 0.4697549203259544, 0.6369787227079475, 0.3528070606361641, 0.4648982939374917, 0.5167319130610845, 0.7591611296972142, 0.5597001015239178, 0.7575037429146058, 1, 0.5378784396851388];[10, 9];2;187;[10  2  0  7  9  4  3  1  8 11  6  5];[0.8269182139872285, 0.5979084032714744, 0.9390147307055143, 0.6369787227079475, 0.6528378998302252, 0.4648982939374917, 0.5167319130610845, 0.7591611296972142, 0.5597001015239178, 0.7575037429146058, 1, 0.5378784396851388];[10, 9];2;237;[10  2  0  7  9  3  4  1  8 11  6  5];[0.8269182139872285, 0.5979084032714744, 0.9390147307055143, 0.6545751821795373, 0.6528378998302252, 0.4648982939374917, 0.5167319130610845, 0.7591611296972142, 0.5805786121470807, 0.7575037429146058, 1, 0.5378784396851388]
16057;12;12;[10, 11, 9, 1];4;120;[10 11  9  4  1  0  8  5  7  6  3  2];[0.4460400932463975, 0.4460400932463975, 0.23914146190857666, 0.3247567034353511, 0.6030874010857248, 0.4372830215323448, 0.3287942743750128, 0.4210121180106756, 0.4372830215323448, 0.6217522261996616, 1, 0.8157364664788441];[10, 2, 9];3;1134;[10 11  5  2  9  0  4  8  6  3  7  1];[0.6047338009715322, 0.4997155342669063, 0.6968375912014894, 0.5685366043908575, 0.6030874010857248, 0.7674853511420839, 0.5832872002943051, 0.52396336930165, 0.601375923349875, 0.6217522261996616, 1, 0.8157364664788441];[10, 2, 9];3;414;[10 11  5  2  7  4  9  0  8  6  3  1];[0.6047338009715322, 0.4997155342669063, 0.6968375912014894, 0.5685366043908575, 0.6606184698032262, 0.7674853511420839, 0.5832872002943051, 0.6626751796486285, 0.601375923349875, 0.6217522261996616, 1, 0.8157364664788441];[10, 2, 9];3;464;[10 11  5  2  9  7  4  0  8  6  3  1];[0.6047338009715322, 0.4997155342669063, 0.6968375912014894, 0.5685366043908575, 0.6606184698032262, 0.7674853511420839, 0.5832872002943051, 0.6626751796486285, 0.601375923349875, 0.6718364536521946, 1, 0.8157364664788441]
16058;12;12;[11, 0, 6];3;61;[11  0  6  2 10  7  8  4  1  3  9  5];[0.7955386255392969, 0.4486229508431336, 0.652575885906414, 0.4486229508431336, 0.4501542373978815, 0, 0.6715695132677568, 0.5608758206828709, 0.49130758851486256, 0.2851821239815739, 0.590890702584949, 1];[11, 0, 6];3;111;[11  0  6  1  2 10  7  4  5  9  8  3];[0.7955386255392969, 0.6645207743396803, 0.652575885906414, 0, 0.4501542373978815, 0.4189634140196747, 0.6715695132677568, 0.5608758206828709, 0.34744105531351704, 0.34744105531351704, 0.590890702584949, 1];[11, 3];2;161;[11  0  3  6  1  2 10  7  5  4  9  8];[0.7998603914312089, 0.6645207743396803, 0.652575885906414, 0.7569061877545344, 0.4501542373978815, 0.5098735545975498, 0.6715695132677568, 0.5608758206828709, 0.34744105531351704, 0.34744105531351704, 0.590890702584949, 1];[11, 3];2;211;[11  0  3  2  6  1 10  7  5  4  9  8];[0.7998603914312089, 0.6645207743396803, 0.7349785650573819, 0.7569061877545344, 0.4501542373978815, 0.5098735545975498, 0.6715695132677568, 0.5608758206828709, 0.34744105531351704, 0.34744105531351704, 0.590890702584949, 1]
16059;12;12;[10];1;53;[10  5  9  1  4  3  6  2  7  0  8 11];[0.41153707995173966, 0.6517778448918597, 0.42559269109743636, 0.6165375430711486, 0.650061105313363, 0.821346885239361, 0.543438798670732, 0.41153707995173966, 0, 0.7000105691473278, 1, 0];[10];1;103;[10  5  1  4  9  7  3  8  0  6 11  2];[0.5921876630902949, 0.7872512829374249, 0.42559269109743636, 0.6530133664289678, 0.7200504154683722, 0.821346885239361, 0.543438798670732, 0.6770707758479866, 0.6206186927833853, 0.7000105691473278, 1, 0.5169430691312955];[10];1;153;[10  5  1  0  4  9  7  3  8  6 11  2];[0.7537623923800981, 0.7872512829374249, 0.42559269109743636, 0.6530133664289678, 0.7200504154683722, 0.821346885239361, 0.543438798670732, 0.6770707758479866, 0.6206186927833853, 0.7000105691473278, 1, 0.5169430691312955];[10];1;203;[10  5  2  4  1  0  6  9  3  7  8 11];[0.7537623923800981, 0.808894378905339, 0.909995425683191, 0.6909046251688963, 0.8326072167878554, 0.9282438313256504, 0.7169744858884047, 0.6770707758479866, 0.6206186927833853, 0.7000105691473278, 1, 0.5169430691312955]
16060;13;13;[11, 10];2;56;[11 10  3  0  4  5  1  2  7  6  9  8 12];[0, 0, 0, 0.44069934253911397, 0, 0, 0, 0, 0, 0, 0.7349443391297882, 1, 0];[11, 10];2;106;[11 10  3  0  4  5  1  2  7  6  9  8 12];[0, 0, 0, 0.44069934253911397, 0, 0, 0, 0, 0, 0, 0.7349443391297882, 1, 0];[11, 10];2;156;[11 10  3  0  9 12  7  1  6  5  4  2  8];[0.3897164080241135, 0, 0, 0.44069934253911397, 0, 0, 0, 0.32843456681669525, 0, 0.3897164080241135, 0.7349443391297882, 1, 0.32843456681669525];[11, 10];2;206;[11 10  3  0  9 12  7  2  6  5  4  1  8];[0.3897164080241135, 0, 0.29867561616417565, 0.44069934253911397, 0, 0, 0, 0.32843456681669525, 0, 0.3897164080241135, 0.7349443391297882, 1, 0.32843456681669525]
16061;13;13;[11, 6, 5];3;4158;[11  6 10  2  9  1  4  0  3  8  7  5 12];[0.5617112215036308, 0.6687545085527105, 0.7469019036266604, 0.5196936331392544, 0.5831442668447782, 0, 0.9014733983547272, 0, 0.40978158424090694, 0.6994122949351079, 0.8805047478137149, 1, 0];[11, 5, 6];3;111;[11  5  6  3 10  7  2  9  1  8  4  0 12];[0.5617112215036308, 0.6687545085527105, 0.7469019036266604, 0.9010547158871566, 0.5831442668447782, 0.933873369149755, 0.9014733983547272, 0.7731307408441027, 0.6225050963595188, 0.6994122949351079, 0.8805047478137149, 1, 0.3599789789633015];[11, 5, 6];3;161;[11  5  6  3 10  2  7  9  8  4  1  0 12];[0.5712901794239501, 0.6687545085527105, 0.8745120469435007, 0.9010547158871566, 0.6743810385511867, 0.933873369149755, 0.9014733983547272, 0.7731307408441027, 0.6892658088283042, 0.6994122949351079, 0.8805047478137149, 1, 0.3599789789633015];[11, 5, 6];3;211;[11  5  6  3 10  2  1  7  9  8  4  0 12];[0.6248120013737974, 0.8652406856989542, 0.8745120469435007, 0.9010547158871566, 0.6743810385511867, 0.933873369149755, 0.9014733983547272, 0.7731307408441027, 0.6892658088283042, 0.6994122949351079, 0.8805047478137149, 1, 0.3599789789633015]
16062;13;13;[12, 1];2;56;[12  1  4  2  8  3  6  9  0  7 11  5 10];[0.5516091990713146, 0.8041076286955442, 0.6989705425804768, 0.6521553259433371, 0.773363493947734, 0, 0.5901524911169026, 0.39130742293619514, 0.6770498583399605, 0.5901524911169026, 0, 0.3898323383180332, 1];[12, 7];2;364;[12 11  7  1  3  4  2  8  9  0  6 10  5];[0.5530969200102699, 0.8041076286955442, 0.6989705425804768, 0.7915064158899855, 0.773363493947734, 0, 0.479945454241194, 0.8775363198154398, 0.6770498583399605, 0.6561692851561867, 0.45833222119110195, 0.9370908820779917, 1];[12, 7];2;8355;[12 11  7 10  1  3  4  9  2  8  0  5  6];[0.6581891596543432, 0.8041076286955442, 0.6989705425804768, 0.7915064158899855, 0.773363493947734, 0.6171565148492404, 0.479945454241194, 0.8775363198154398, 0.6814450645654213, 0.7118768310715446, 0.8605018710436895, 0.9370908820779917, 1];[12, 7];2;8405;[12 11  7 10  1  3  4  9  2  8  0  5  6];[0.6581891596543432, 0.8041076286955442, 0.6989705425804768, 0.7915064158899855, 0.773363493947734, 0.6298350397588993, 0.479945454241194, 0.8775363198154398, 0.6814450645654213, 0.7118768310715446, 0.8605018710436895, 0.9370908820779917, 1]
16063;13;13;[11, 10, 8, 9, 5];5;185;[11 10  8  2  9  5  1  6  7  4  0  3 12];[0, 0.4941691951205809, 0.5516431965131088, 0, 0, 0.5160825226503836, 0.48200820751312906, 0.4710814541398534, 0.596611994149925, 0.5249437334582622, 0.7347572322490368, 1, 0];[11, 10, 8, 9, 5];5;364;[11 10  8  9  2  5  4  1  6  7  0  3 12];[0, 0.5118950897833187, 0.5516431965131088, 0, 0.5118950897833187, 0.5160825226503836, 0.48200820751312906, 0.4710814541398534, 0.596611994149925, 0.5585876426232844, 0.7347572322490368, 1, 0];[11, 10, 6, 9];4;4258;[11  1  8 10  6  9  2  5  7  0  4  3 12];[0.4592971988699873, 0.8272146476144325, 0.5516431965131088, 0, 0, 0.5160825226503836, 0.613650411146868, 0.4710814541398534, 0.7964830575861879, 0.5585876426232844, 0.7347572322490368, 1, 0];[11, 3, 10, 9];4;8405;[11  1  8  3 10 12  6  9  7  2  5  0  4];[0.4592971988699873, 0.8272146476144325, 0.5516431965131088, 0.737618841783724, 0, 0.5160825226503836, 0.613650411146868, 0.5584735762511929, 0.7964830575861879, 0.5585876426232844, 0.7347572322490368, 1, 0.7184213681137234]
16064;13;13;[12, 1];2;56;[12  1  6  3  0  5  4  7  8 10  2  9 11];[0.7239301478721722, 0.8299547683835671, 0, 0.7338037802126692, 0.5120810169078781, 0.6008011386072993, 0.7586523877711889, 0.4404668928110589, 0.4404668928110589, 0, 0.35315648969859204, 0, 1];[12, 9];2;106;[12  9  1  6  7  3  0  5 10  2  4 11  8];[0.7239301478721722, 0.8299547683835671, 0.5392648288869869, 0.7338037802126692, 0.5120810169078781, 0.6008011386072993, 0.7586523877711889, 0.7338366762960685, 0, 0.8637412175148906, 0.5392648288869869, 0.2498522677745239, 1];[12, 9];2;156;[12  9  2  1  6  7  3  0  5 10  4  8 11];[0.7239301478721722, 0.8299547683835671, 0.8532666140136347, 0.7338037802126692, 0.5120810169078781, 0.6679582769327702, 0.7586523877711889, 0.7338366762960685, 0, 0.8637412175148906, 0.5140650682707486, 0, 1];[12, 9];2;206;[12  9  2  1  6  7  3  0  5  4 10  8 11];[0.7239301478721722, 0.8299547683835671, 0.8532666140136347, 0.7338037802126692, 0.6426272655661289, 0.6679582769327702, 0.7586523877711889, 0.7338366762960685, 0.435254920757616, 0.8637412175148906, 0.5140650682707486, 0, 1]
16065;13;13;[9, 10, 2];3;8255;[ 9 10 12  8  4  3 11  6  2  5  1  0  7];[0, 0, 0.36589259029901355, 0.4985805398874655, 0.5254169996179979, 0, 0.43221797210400165, 0, 0.6525839725155085, 1, 0.7980098971538976, 0.4985805398874655, 0.6610123935929306];[9, 10, 2];3;8305;[ 9 10 12  8  5  4  1  3 11  6  2  0  7];[0, 0.5606781436233779, 0.36589259029901355, 0.4985805398874655, 0.640607287924449, 0.6502419872988946, 0.43221797210400165, 0, 0.6525839725155085, 1, 0.7980098971538976, 0.4985805398874655, 0.6610123935929306];[9, 10, 2];3;4258;[ 9  6 10  3  8 12  4  5  1  2  7  0 11];[0, 0.5606781436233779, 0.36589259029901355, 0.7210793951965917, 0.6549654304652494, 0.6549654304652494, 0.9041416047343483, 0, 0.6644504666805385, 1, 0.7980098971538976, 0, 0.6610123935929306];[9, 10, 2];3;8405;[ 9  6 10 11 12  5  4  3  8  1  0  2  7];[0.4829327771615029, 0.5606781436233779, 0.36589259029901355, 0.7210793951965917, 0.7378528544764045, 0.7720188170128187, 0.9041416047343483, 0, 0.6644504666805385, 1, 0.7980098971538976, 0.7976955453391638, 0.7933474746594265]
16066;13;13;[11, 10, 4, 5, 8];5;87;[11 10  4  5  8  9  2  1  3  7  0  6 12];[0, 0.16920893113349952, 0.37831926027843826, 0.16920893113349952, 0.6226457060927854, 0.5232224553679895, 0, 0, 0.5038201518812967, 0.37831926027843826, 0.7222715125717738, 1, 0];[11, 10, 4, 7];4;120;[11 10  4  7  8  5  9  1 12  2  3  0  6];[0, 0.5227475063202754, 0.37831926027843826, 0.16920893113349952, 0.6812529518155436, 0.5232224553679895, 0, 0.6319822883126979, 0.5689523723948312, 0.5227475063202754, 0.7222715125717738, 1, 0.47353313664187724];[11, 3, 10];3;161;[11  3 10  4  7  8  5  1  9  2  6  0 12];[0, 0.5227475063202754, 0.5061425724400826, 0.7858375832177737, 0.6812529518155436, 0.5232224553679895, 0, 0.6319822883126979, 0.5883057782845573, 0.5227475063202754, 0.7222715125717738, 1, 0];[11, 3, 10];3;237;[11  2  3  0 10  4  7  5  9  8  6  1 12];[0.7544654032559279, 0, 0.904678640325893, 0.7858375832177737, 0.6812529518155436, 0.6617509829969677, 0, 0.6617509829969677, 0.5883057782845573, 0.5919006956283337, 0.7222715125717738, 1, 0]
16067;13;13;[11, 12];2;61;[11  8 12  9  3  0  7  1  2  6  4  5 10];[0.5065150050377509, 0.4438104814370209, 0.43566134210337887, 0.5946963537286449, 0, 0, 0.40620353981637114, 0.502211991091856, 0.7898827209168965, 0.6842245735700198, 0, 1, 0.7506064844754009];[11, 2];2;106;[11  2  8 12  4  9 10  6  0  1  3  7  5];[0.6181391505018828, 0.605236414930961, 0.8148850716420315, 0.5946963537286449, 0.7742870036495911, 0, 0.6183743826703654, 0.502211991091856, 0.7898827209168965, 0.6842245735700198, 0.627672191916901, 1, 0.7751352813165642];[11, 2];2;187;[11  0  2  8 12  4  5  9 10  6  1  3  7];[0.8537322771812521, 0.605236414930961, 0.8148850716420315, 0.5946963537286449, 0.7742870036495911, 0.7207061223226277, 0.6183743826703654, 0.5063260045107185, 0.7898827209168965, 0.6842245735700198, 0.627672191916901, 1, 0.7751352813165642];[11, 1];2;220;[11  6  0  1  2  8 12  4  5  9  7 10  3];[0.8537322771812521, 0.8439581966895238, 0.8148850716420315, 0.5946963537286449, 0.7742870036495911, 0.7207061223226277, 0.9052236506839906, 0.6808304266938635, 0.7898827209168965, 0.6842245735700198, 0.627672191916901, 1, 0.7751352813165642]
16068;13;13;[12, 4, 10];3;185;[12  4  6  0  1 10  5 11  7  3  2  9  8];[0.7775281114005558, 0.6926688841401133, 0, 0, 0.8851367252947424, 0.6202434583992844, 0.8550242611820476, 0.5552459109228867, 0, 0, 0.6868254012114258, 0.6006420410579617, 1];[12, 4, 10];3;235;[12  4  6  0  1 10  5 11  7  2  3  9  8];[0.7775281114005558, 0.6926688841401133, 0.33991161510170304, 0, 0.8851367252947424, 0.6202434583992844, 0.8550242611820476, 0.5552459109228867, 0, 0, 0.6868254012114258, 0.6006420410579617, 1];[12, 4, 10];3;285;[12  4  6  0  1 10  5 11  8  7  3  2  9];[0.7775281114005558, 0.6926688841401133, 0.33991161510170304, 0.5272831405411428, 0.8851367252947424, 0.6202434583992844, 0.8550242611820476, 0.5552459109228867, 0.5711243000371362, 0, 0.6868254012114258, 0.6006420410579617, 1];[12, 4, 10];3;335;[12  4  6  0  1 10  7  5 11  8  3  2  9];[0.7775281114005558, 0.6926688841401133, 0.33991161510170304, 0.5272831405411428, 0.8851367252947424, 0.6202434583992844, 0.8550242611820476, 0.6721426135215766, 0.5711243000371362, 0, 0.6910108678290736, 0.6006420410579617, 1]
16069;13;13;[8, 7];2;70;[ 8 10 12  7 11  1  9  2  6  5  4  3  0];[0, 0.259223757159421, 0, 0, 0, 0, 0, 0.42018731750469596, 1, 0.259223757159421, 0.4962113840097577, 0.42018731750469596, 0.4962113840097577];[8, 7];2;120;[ 8 10 12  7 11  9  3  1  5  4  0  2  6];[0, 0.259223757159421, 0, 0.3340855379329394, 0, 0.19593128911875404, 0, 0.42018731750469596, 1, 0.4158933262941599, 0.4962113840097577, 0.42018731750469596, 0.4962113840097577];[8, 7];2;187;[ 8 11 12 10  7  9  3  1  6  5  4  2  0];[0, 0.259223757159421, 0, 0.3340855379329394, 0, 0, 0, 0.3736374612663599, 1, 0.3736374612663599, 0.4962113840097577, 0.9176436086875251, 0.4962113840097577];[8, 7];2;237;[ 8 11 12 10  7  9  3  1  4  5  0  2  6];[0, 0.259223757159421, 0, 0.3340855379329394, 0.16734069859043085, 0, 0, 0.3736374612663599, 1, 0.3736374612663599, 0.4962113840097577, 0.9176436086875251, 0.4962113840097577]
16070;13;13;[12];1;53;[12  7  9  8  0 11  6  3  2  4  5  1 10];[0.6006707487838902, 0, 0.33015043615460243, 0.3408839226265211, 0.33015043615460243, 0.32077525351427794, 0.3438710091221974, 0.8804264432819844, 0.7193725797340513, 0.8385794731649138, 0, 0.3438710091221974, 1];[12];1;103;[12  7  9  6  2  8 10  0  3  4  1  5 11];[0.6006707487838902, 0, 0.7963312847032735, 0.3408839226265211, 0, 0, 0.8293049833276652, 0.8804264432819844, 0.7193725797340513, 0.8385794731649138, 0.6020557436050367, 0, 1];[12];1;153;[12  4  7  9  6  2  8 10  0  5  3  1 11];[0.6006707487838902, 0, 0.7963312847032735, 0.3408839226265211, 0.9397976606697581, 0.5274466453895492, 0.8293049833276652, 0.8804264432819844, 0.7193725797340513, 0.8385794731649138, 0.6020557436050367, 0, 1];[12];1;203;[12  4  7  9  6  2  3  8 10  0  1  5 11];[0.6006707487838902, 0.5840620700372678, 0.7963312847032735, 0.7243084415062988, 0.9397976606697581, 0.5274466453895492, 0.8293049833276652, 0.8804264432819844, 0.7193725797340513, 0.8385794731649138, 0.6020557436050367, 0, 1]
16071;13;13;[11, 12];2;8255;[11  7  0  9 10  8  2  1  6  4  5  3 12];[0.6305039087423985, 0.45800743670075444, 0.45800743670075444, 0, 0.4296707365803957, 0, 0.4560277354584766, 0.7452898018171346, 0.45800743670075444, 0.6076031934627733, 0.5222785351273077, 1, 0];[11, 12];2;8305;[11  7  0  9 10  8  2  1  6  4  5  3 12];[0.6305039087423985, 0.45800743670075444, 0.45800743670075444, 0, 0.4296707365803957, 0, 0.4560277354584766, 0.7452898018171346, 0.45800743670075444, 0.6076031934627733, 0.5262335679380613, 1, 0];[11, 12];2;156;[11 12  7  6  0  9  3 10  8  2  1  5  4];[0.6305039087423985, 0.45800743670075444, 0.45800743670075444, 0.54328542135182, 0.4296707365803957, 0.45260369526091127, 0.7406959396599366, 0.7452898018171346, 0.45800743670075444, 0.6076031934627733, 0.5262335679380613, 1, 0.8375885637088849];[11, 12];2;206;[11 12  7  0  6  4  5  9  3 10  1  2  8];[0.743657347562712, 0.525200817218934, 0.43225113684586514, 0.573262361404402, 0.6569687691839283, 0.642454907943397, 0.7406959396599366, 0.7452898018171346, 0.3784185212370782, 0.6076031934627733, 0.5285378726995011, 1, 0.8670452801490874]
16072;13;13;[11, 6, 12];3;314;[11  6  0  3  7 12 10  2  4  5  1  9  8];[0.8710137474876931, 0, 0, 0.5923646458514783, 0, 0, 0.9124498268983334, 0.5550467836689028, 0, 0, 0.47718303477790824, 1, 0.4792546921320178];[11, 6, 12];3;621;[11  6  0 10  3 12  7  8  2  4  1  5  9];[0.8710137474876931, 0, 0.4643656771253091, 0.5923646458514783, 0, 0, 0.9124498268983334, 0.5550467836689028, 0.5215963478411086, 0, 0.632533064969775, 1, 0.5847017504328];[11, 2, 12];3;414;[11  2  6  0 10  3 12  7  8  4  5  1  9];[0.8710137474876931, 0, 0.9823316683133444, 0.5923646458514783, 0.44841749404771764, 0.3151313357968889, 0.9124498268983334, 0.5659386717162495, 0.5215963478411086, 0, 0.632533064969775, 1, 0.5847017504328];[11, 2, 12];3;464;[11  2  6  0 10  3 12  7  8  5  4  1  9];[0.8710137474876931, 0, 0.9823316683133444, 0.5923646458514783, 0.44841749404771764, 0.47380856348804645, 0.9124498268983334, 0.5659386717162495, 0.5215963478411086, 0, 0.632533064969775, 1, 0.5847017504328]
16073;13;13;[12, 10];2;8255;[12  7  4  8  3  9  0  2  1  5  6 10 11];[0.579184211225813, 0.5692320140819834, 0.5711857470921924, 0.7054088354485695, 0.8465556866362108, 0, 0, 0.9296416771405973, 0.7320172162757291, 0.6450561328443711, 0, 0, 1];[12, 7, 4, 1];4;120;[12  7  4  1  5  8 10  3  9  0  2  6 11];[0.579184211225813, 0.8167401573752224, 0.5711857470921924, 0.7054088354485695, 0.8465556866362108, 0.7932408732030363, 0.5393243041498669, 0.9296416771405973, 0.7320172162757291, 0.6608291575500588, 0.7172682673577234, 0.5094503035806027, 1];[12, 7, 4, 1];4;170;[12  7  4  1  9  5 11  6  8 10  3  0  2];[0.579184211225813, 0.8167401573752224, 0.5711857470921924, 0.7054088354485695, 0.8465556866362108, 0.7932408732030363, 0.7635666350374328, 0.9296416771405973, 0.7320172162757291, 0.810525085163516, 0.7172682673577234, 0.7663223569365096, 1];[12, 10];2;220;[12  7  4 10  6 11  1  9  5  8  3  0  2];[0.579184211225813, 0.8167401573752224, 0.5711857470921924, 0.7054088354485695, 0.8465556866362108, 0.7932408732030363, 0.8316774139683493, 0.9296416771405973, 0.7320172162757291, 0.810525085163516, 0.845190263491862, 0.8267031958706648, 1]
16074;13;13;[12, 6, 5, 10, 11];5;8255;[12  6  0  8  5  1  7 10  3  2  4  9 11];[0.8820093901318362, 0.6870921569646552, 0, 0.4314072949927952, 0, 0.7110165353702809, 0.9118711683770698, 0.657723023194651, 0.8249274218452088, 0, 0.5962103693534547, 0, 1];[12, 6, 5, 11, 10];5;2159;[12  6  7  0  8  3  5  1 11  9 10  4  2];[0.8820093901318362, 0.6870921569646552, 0.5555951806840036, 0.732038928483026, 0.5812704335513634, 0.7110165353702809, 0.9118711683770698, 0.8953946835845495, 0.8249274218452088, 0.6067937349943814, 0.5962103693534547, 0.6329819057246496, 1];[12, 6, 5, 10, 11];5;8355;[12  6  7  0  8  4  3  5  1 10  9 11  2];[0.8820093901318362, 0.6897071415637658, 0.5889734401811081, 0.732038928483026, 0.8005033905928299, 0.7110165353702809, 0.9118711683770698, 0.8953946835845495, 0.8249274218452088, 0.6355861499592326, 0.6412684011146162, 0.6329819057246496, 1];[12, 6, 1, 10, 11];5;8405;[12  6  7  0  8  4  1  3  5 10  9 11  2];[0.8820093901318362, 0.7961929154407277, 0.5889734401811081, 0.732038928483026, 0.8053182484938425, 0.7110165353702809, 0.9118711683770698, 0.8953946835845495, 0.8249274218452088, 0.6355861499592326, 0.6412684011146162, 0.6329819057246496, 1]
16075;13;13;[11, 4];2;56;[11  4 10  8  1  3  0  2  7  6  5  9 12];[0.5160916028058137, 0.5997884319090268, 0, 0.568461282229668, 0.7436566848740481, 0, 0, 0, 0.6363412284963071, 0, 0.7235190510964565, 1, 0];[11, 4];2;106;[11  4 10  8  1  3  9  0  7  6  5  2 12];[0.5178825447658909, 0.5997884319090268, 0, 0.568461282229668, 0.7436566848740481, 0, 0, 0, 0.6679251848536158, 0.5558432654842531, 0.7235190510964565, 1, 0];[11, 4];2;156;[11  4 10  7  8  1  3  9  0  6  2  5 12];[0.5178825447658909, 0.5997884319090268, 0, 0.568461282229668, 0.7436566848740481, 0, 0, 0.7124298480968607, 0.6679251848536158, 0.5558432654842531, 0.7235190510964565, 1, 0];[11, 4];2;211;[11  0  4 10  7  9 12  8  1  3  2  5  6];[0.7808472418780634, 0.5997884319090268, 0, 0.568461282229668, 0.7436566848740481, 0, 0, 0.7124298480968607, 0.6679251848536158, 0.6880497885465422, 0.7235190510964565, 1, 0.6693453319986368]
16076;13;13;[12];1;53;[12  6  8 10  5  2  4  0 11  7  1  3  9];[0.4581815485029651, 0, 0.5255374634564325, 0, 0.4581815485029651, 0.6398759248660346, 0.716168226465576, 0, 0.716168226465576, 0, 0.7141697437047849, 0.3512784139397759, 1];[12];1;103;[12  6  8 10  9  5  0  2 11  7  3  1  4];[0.5401885553138408, 0, 0.5255374634564325, 0.3795113787987327, 0, 0.6398759248660346, 0.716168226465576, 0.4301424993092893, 0.716168226465576, 0.70512756340032, 0.7141697437047849, 0.4931712014092416, 1];[12];1;153;[12  6 10  9  5  7  0 11  2  3  4  1  8];[0.5826562786990871, 0, 0.5255374634564325, 0.3795113787987327, 0, 0.6398759248660346, 0.771091616857288, 0.5828138081674389, 0, 0.70512756340032, 0.7141697437047849, 0.5790953814137715, 1];[12];1;203;[12  6 10  9  5  7  0 11  2  4  1  3  8];[0.5826562786990871, 0.45076658972028805, 0.5255374634564325, 0.45076658972028805, 0.45076658972028805, 0.6398759248660346, 0.7822529793887631, 0.5828138081674389, 0, 0.70512756340032, 0.7141697437047849, 0.5790953814137715, 1]
16077;13;13;[10, 11];2;56;[10 11  6  1  0  7  3  2  4  5  9  8 12];[0.3476233933668885, 0.48405428095062303, 0, 0, 0, 0, 0.7334097653312466, 0.18413531050816773, 0, 0, 1, 0.7533505411237313, 0];[10, 11];2;106;[10 11  6  1  7  0  3  2  4  5  9  8 12];[0.18413531050816773, 0.48405428095062303, 0, 0, 0, 0, 0.7334097653312466, 0.18413531050816773, 0, 0, 1, 0.7981039673113957, 0];[10, 11];2;156;[10 11  6  4  5  9  1  2  0  7  3  8 12];[0.18413531050816773, 0.48405428095062303, 0.38939734127500236, 0, 0.5671683896742915, 0.5671683896742915, 0.7517075491397937, 0.18413531050816773, 0, 0.5195040223813643, 1, 0.7981039673113957, 0];[10, 11];2;206;[10 11  6  4  5  9  1  2  0  7  3  8 12];[0.18413531050816773, 0.48405428095062303, 0.38939734127500236, 0, 0.5671683896742915, 0.5671683896742915, 0.7517075491397937, 0.18413531050816773, 0, 0.5195040223813643, 1, 0.7981039673113957, 0]
16078;13;13;[11, 9, 10, 0];4;70;[11  9 10  0  4  1  2  3  7  6  5  8 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.756630717950303, 0.6732990089602862, 1, 0];[11, 9, 10, 0];4;120;[11  9 10  0  4  1  2  3  7  6  5  8 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.756630717950303, 0.6732990089602862, 1, 0];[11, 9, 10, 0];4;170;[11  9 10  0  4  1  2  3  7  6  5  8 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.756630717950303, 0.6732990089602862, 1, 0];[11, 9, 10, 0];4;220;[11  9 10  0  4  1  2  3  7  6  5  8 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.756630717950303, 0.6981879463518303, 1, 0]
16079;13;13;[12, 11, 8];3;185;[12 10 11  2  9  8  3  1  7  6  0  5  4];[0, 0.31016039522190353, 0.5900040672237754, 0.31016039522190353, 0, 0, 0.2508503144984427, 0.2508503144984427, 0.3421068624341152, 0.4288885833886443, 0.6116224435771789, 0.6090738321034922, 1];[12, 4, 11, 10];4;364;[12  4 11  1 10  2  6  9  8  0  3  5  7];[0.3665215425531498, 0.6425404204486327, 0.5900040672237754, 0, 0.9043937801000026, 0, 0.4537916639837836, 0, 0.3665215425531498, 0.4288885833886443, 0.6116224435771789, 0.8465858562397458, 1];[12, 4, 11, 10];4;220;[12  4 11  3  1 10  2  6  9  8  0  5  7];[0.3665215425531498, 0.6425404204486327, 0.5900040672237754, 0.7141211156785496, 0.9043937801000026, 0, 0.5041041742440988, 0, 0.3665215425531498, 0.4288885833886443, 0.6116224435771789, 0.8465858562397458, 1];[12, 0, 11];3;237;[12  0  4 11  3  1 10  2  6  9  5  8  7];[0.9261674894672661, 0.6425404204486327, 0.5900040672237754, 0.726549666286668, 0.9043937801000026, 0.398937204320162, 0.5041041742440988, 0, 0.3421068624341152, 0.4288885833886443, 0.6116224435771789, 0.8465858562397458, 1]
16080;14;14;[13, 4, 11, 8, 12];5;16448;[13  4 11  0  3  9  8 12  7 10  2  5  6  1];[0.6154899194790744, 0, 0.3470840858944775, 0.5625734716004326, 0.8196960246214894, 0.32139928356574626, 0.19635385366838387, 0.5257263156583123, 0.5302390348282543, 0.5419654946764209, 0.3470840858944775, 0.7143632024344205, 0.5302390348282543, 1];[13, 4, 11, 12, 8];5;16498;[13  4  6 11 12  0  3  8  9  7  2 10  5  1];[0.6154899194790744, 0, 0.3470840858944775, 0.5803151955788494, 0.8196960246214894, 0, 0.8190301263816308, 0.5257263156583123, 0.5723430231454375, 0.5419654946764209, 0.3470840858944775, 0.7143632024344205, 0.6175474133172837, 1];[13, 4, 11, 12, 8];5;16548;[13  4  6 11 12  0  3  8  1  9  7  5  2 10];[0.6154899194790744, 0.5654626460535481, 0.4232231582643781, 0.5803151955788494, 0.8196960246214894, 0.4471257741833366, 0.8190301263816308, 0.5257263156583123, 0.5723430231454375, 0.5625598579831934, 0.4232231582643781, 0.7143632024344205, 0.6175474133172837, 1];[13, 1, 10, 12, 8];5;16598;[13  1  4  6 11 10 12  0  3  8  9  7  5  2];[0.6154899194790744, 0.8439183613221412, 0, 0.6121886974514367, 0.8196960246214894, 0.4471257741833366, 0.8190301263816308, 0.5257263156583123, 0.5723430231454375, 0.5625598579831934, 0.7114933051183886, 0.7143632024344205, 0.6360258749739565, 1]
16081;14;14;[12, 3, 9];3;8255;[12  6  8  3  9 11  2  0  1  7  4  5 10 13];[0.4517310470300337, 0.4112877147807691, 0.5085488820728409, 0.5521621282752115, 0, 0, 0.9172810557767223, 0, 0.6543024386370043, 0.5414896658062923, 0, 0.5348605091676432, 1, 0];[12, 3, 9];3;8305;[12  6  4  8  1 10  5  3  9 11  2  0  7 13];[0.4517310470300337, 0.6286095289976555, 0.5085488820728409, 0.5521621282752115, 0.8968816829087263, 0.5726788209700013, 0.9172810557767223, 0, 0.6543024386370043, 0.5501695206818666, 0.6266265302340398, 0.5348605091676432, 1, 0];[12, 9, 3];3;16548;[12  6  4  8 13  1 10  9  5  3 11  2  0  7];[0.4517310470300337, 0.6286095289976555, 0.5085488820728409, 0.5521621282752115, 0.8968816829087263, 0.5726788209700013, 0.9172810557767223, 0, 0.6543024386370043, 0.6139777539237687, 0.6266265302340398, 0.5348605091676432, 1, 0.6488770714333466];[12, 9, 3];3;16598;[12  5  6  4 10  8 13  1  9 11  3  2  0  7];[0.4517310470300337, 0.6286095289976555, 0.5085488820728409, 0.5521621282752115, 0.8968816829087263, 0.9216959724137112, 0.9172810557767223, 0.4172105082686552, 0.6543024386370043, 0.6139777539237687, 0.8158498756604858, 0.5592395333271025, 1, 0.6488770714333466]
16082;14;14;[12, 11, 10, 4, 9];5;16448;[12  6 11 10  8  7  3  1 13  4  0  5  2  9];[0.4483544758871951, 0.5627671403653116, 0, 0.6505104098977662, 0.49955570736935406, 0.4278433392124056, 0.8935292174369212, 0.6818690933873852, 0.6991539706313358, 0, 0.7280123484900672, 0.8782445607804819, 1, 0.5081111512117514];[12, 11, 10, 9, 4];5;16498;[12  6 11 10  8  9  7  3  1  0 13  5  4  2];[0.5249016038581888, 0.6464199081507146, 0.3781008918033546, 0.6505104098977662, 0.3781008918033546, 0.4278433392124056, 0.8935292174369212, 0.6818690933873852, 0.6991539706313358, 0.6988500020993827, 0.7280123484900672, 0.8782445607804819, 1, 0.5081111512117514];[12, 11, 10, 9, 4];5;16548;[12  6  2 11  8 10  9  7  3  1  0  5 13  4];[0.5249016038581888, 0.6464199081507146, 0.8810856527099115, 0.6505104098977662, 0.35055346574429846, 0.5178325353718164, 0.8935292174369212, 0.6923513830394299, 0.7540677441549918, 0.6988500020993827, 0.7280123484900672, 0.8782445607804819, 1, 0.5178325353718164];[12, 11, 10, 9, 4];5;16598;[12  6  2 11  8 10  9  7  3  1  0  5 13  4];[0.5249016038581888, 0.6464199081507146, 0.8810856527099115, 0.6505104098977662, 0.4065607747060359, 0.5178325353718164, 0.8935292174369212, 0.6923513830394299, 0.7540677441549918, 0.6988500020993827, 0.7280123484900672, 0.8782445607804819, 1, 0.5178325353718164]
16083;14;14;[13];1;53;[13  1  6  2 10  4  9  3  8 11 12  0  7  5];[0, 0.7818153121587449, 0.6828132891463539, 0.5621936012626199, 0.6339710267719574, 0, 0.7054494414111983, 0, 0.558954805352126, 0.6267311209079004, 0.6339710267719574, 0.4734126514902488, 0.4023167150615385, 1];[13];1;103;[13  1  5  6  7  2  8  4 10  9  3 12 11  0];[0, 0.7818153121587449, 0.6828132891463539, 0.5621936012626199, 0.6339710267719574, 0.7073917561397239, 0.7054494414111983, 0.6897490759134172, 0.6650865013791533, 0.6267311209079004, 0.6339710267719574, 0.4734126514902488, 0.5265979519542019, 1];[13];1;153;[13  8  1  4  5  6  7  2  9  3 12 11 10  0];[0.35912770950145106, 0.7818153121587449, 0.6828132891463539, 0.6041675840146051, 0.7310573410606476, 0.7073917561397239, 0.7054494414111983, 0.6897490759134172, 0.9506966407692042, 0.6267311209079004, 0.3817710281684525, 0.4734126514902488, 0.5265979519542019, 1];[13];1;203;[13  8  3  1  5  4  6  7  2  9 12 11 10  0];[0.35912770950145106, 0.7818153121587449, 0.6828132891463539, 0.8920305230333073, 0.7310573410606476, 0.7468885853499658, 0.7054494414111983, 0.6897490759134172, 0.9506966407692042, 0.6267311209079004, 0.3817710281684525, 0.4734126514902488, 0.5265979519542019, 1]
16084;14;14;[13, 12];2;61;[13  1 12  3  4  9  6  5 11  8  0  2 10  7];[0.3257663332179697, 0.5583034288554699, 0.2620685729449334, 0.3417274010717817, 0.3417274010717817, 0.3303196485895619, 0.3303196485895619, 0.25856361220885976, 0.3257663332179697, 0.3417274010717817, 0.2620685729449334, 0.3303196485895619, 0.36285229165966626, 1];[13, 12];2;235;[13  1  0 11 10  6 12  3  9  4  2  7  5  8];[0.5256404754210695, 0.5583034288554699, 0.2620685729449334, 0.3417274010717817, 0.3417274010717817, 0.21976833936384604, 0.41358562502091706, 0.25856361220885976, 0.18686419799029771, 0.3417274010717817, 0.44344352038608303, 0.44344352038608303, 0.36285229165966626, 1];[13, 12];2;285;[13  1  0 11 10  6 12  3  9  4  2  7  5  8];[0.5256404754210695, 0.5583034288554699, 0.2620685729449334, 0.3417274010717817, 0.3417274010717817, 0.21976833936384604, 0.41358562502091706, 0.25856361220885976, 0.18686419799029771, 0.3417274010717817, 0.44344352038608303, 0.44344352038608303, 0.36285229165966626, 1];[13, 12];2;464;[13  5  1  0 11 10  6 12  9  3  2  7  8  4];[0.5256404754210695, 0.5583034288554699, 0.2620685729449334, 0.36926670111510507, 0, 0.6077159780279534, 0.41358562502091706, 0.25856361220885976, 0.18686419799029771, 0.36926670111510507, 0.44344352038608303, 0.44344352038608303, 0.3754159249816424, 1]
16085;14;14;[12, 11, 10];3;87;[12  2 11 10  9  6  0  1  7  5  4  3  8 13];[0.4196290297501105, 0, 0.6013676629888677, 0, 0, 0, 0.4521613918283099, 0, 0, 0.4521613918283099, 0.45558054867247544, 0.582781112765959, 1, 0];[12, 6, 11];3;120;[12  6 10 11  2  8  0  4  9  5  1  3  7 13];[0.4196290297501105, 0, 0.6013676629888677, 0, 0.4131611357835217, 0, 0.7221949475452303, 0, 0.46485661220275726, 0.4131611357835217, 0.6824772814497204, 0.6306207105026298, 1, 0];[12, 6, 11];3;170;[12  6 10 11  2  1  4  8  0  7  3  5  9 13];[0.4196290297501105, 0.5441753915660769, 0.6013676629888677, 0, 0.534064918982378, 0, 0.7221949475452303, 0, 0.46485661220275726, 0, 0.6824772814497204, 0.6306207105026298, 1, 0];[12, 6, 11];3;220;[12  6 10 11  2  1  4 13  8  0  3  5  7  9];[0.4196290297501105, 0.5441753915660769, 0.6013676629888677, 0, 0.534064918982378, 0, 0.7221949475452303, 0, 0.5115723739086562, 0, 0.6824772814497204, 0.6306207105026298, 1, 0.5209445205584952]
16086;14;14;[13];1;53;[13  8  2  5  0  9 12  4 11  6  1  3  7 10];[0.6073017430453381, 0, 0.6212447620128868, 0, 0.43367040875031515, 0.6149980032492912, 0, 0, 0.8414447062554432, 0.5278959820484309, 0, 0.43367040875031515, 0.4733635977114878, 1];[13];1;103;[13  8 12  2  5  0  9  4  6 11  3  1  7 10];[0.6073017430453381, 0.34757750798340076, 0.6212447620128868, 0.41687432314179096, 0.4676950453597468, 0.6149980032492912, 0.4676950453597468, 0, 0.8414447062554432, 0.5278959820484309, 0, 0.43367040875031515, 0.6849417838006934, 1];[13];1;153;[13  0  8 12  2  5  1  4  9  3 11 10  7  6];[0.930135757192233, 0.5896059699038833, 0.6212447620128868, 0.41687432314179096, 0.5704021138729407, 0.6149980032492912, 0, 0, 0.8414447062554432, 0.5278959820484309, 0.25972806671076937, 0.25972806671076937, 0.6849417838006934, 1];[13];1;203;[13  0  8 12  2  5  9  1  4  3 11 10  7  6];[0.930135757192233, 0.5896059699038833, 0.6212447620128868, 0.5130803293702705, 0.5704021138729407, 0.6149980032492912, 0, 0, 0.8414447062554432, 0.6027708873974802, 0.25972806671076937, 0.25972806671076937, 0.6849417838006934, 1]
16087;14;14;[11, 0];2;56;[11  0  4  1  6 10  5  2  7  3  9  8 12 13];[0.8328944926258552, 0.7155440649825932, 0.4598950071930129, 0, 0.7944301448592478, 0.4598950071930129, 0.6016685481955625, 0.4598950071930129, 0, 0, 0.56367227567891, 1, 0, 0];[11, 0];2;111;[11 13  0  3  4  1  5  6 10  7  8  2  9 12];[0.8328944926258552, 0.7155440649825932, 0, 0.8063710098537902, 0.7944301448592478, 0.6491942527646019, 0.6016685481955625, 0.38923493689601646, 0.38923493689601646, 0, 0.56367227567891, 1, 0, 0.8900757334399645];[11, 6];2;156;[11  6 13  3  0  4  1  2  5  9 10  8  7 12];[0.8328944926258552, 0.7155440649825932, 0.7037716840810763, 0.8839151467463087, 0.7944301448592478, 0.6491942527646019, 0.9241991476542142, 0.32131339314375623, 0.5216985875041503, 0.5648682877957104, 0.56367227567891, 1, 0.32131339314375623, 0.8900757334399645];[11, 6];2;206;[11  6 13  3  0  4  5 12  1  2  9 10  8  7];[0.8328944926258552, 0.7155440649825932, 0.7037716840810763, 0.8839151467463087, 0.7944301448592478, 0.7352216625905892, 0.9241991476542142, 0.45947007208261537, 0.5216985875041503, 0.5648682877957104, 0.56367227567891, 1, 0.7352216625905892, 0.8900757334399645]
16088;14;14;[13, 1, 12];3;16448;[13  8  1  2  4  5  0  6 12  9 10  7  3 11];[0.4379671764621093, 0.6780819422265771, 0.6780819422265771, 0, 0.6777390107272974, 0.5215534729686327, 0.42142918089118425, 0.3088142590611799, 0.6846351244536131, 0.37132451461907495, 0.35489594162707877, 0, 0.42142918089118425, 1];[13, 2, 12];3;16498;[13  2  8  4  1  0  7  9  5  6 12 10  3 11];[0.6109520407695037, 0.6452396307576361, 0.7288412305828028, 0, 0.6777390107272974, 0.5215534729686327, 0.47250852307208785, 0.5685145076918434, 0.6954032110282692, 0.5563635228627154, 0.43885061753997434, 0, 0.47250852307208785, 1];[13, 2, 12];3;16548;[13  5  2  8  4  9  1  0 10  7 12  6  3 11];[0.6109520407695037, 0.6452396307576361, 0.7288412305828028, 0.38683552652967285, 0.6777390107272974, 0.8257418873728333, 0.47250852307208785, 0.5685145076918434, 0.6954032110282692, 0.6598495846900099, 0.6086717102968096, 0.38683552652967285, 0.47250852307208785, 1];[13, 9, 3];3;16598;[13  8  5  9  2  4  1  6  0 10  7  3 11 12];[0.6109520407695037, 0.6452396307576361, 0.7288412305828028, 0.38683552652967285, 0.6777390107272974, 0.8257418873728333, 0.6375515020112903, 0.5685145076918434, 0.9432861587138806, 0.825129624148277, 0.6086717102968096, 0.38683552652967285, 0, 1]
16089;14;14;[9, 10, 11];3;61;[ 9 10 11  2 13  3  4  6  8  7  1  5  0 12];[0, 0.3545984644234887, 0.6052085925358051, 0.4194355110415873, 0.40657996030792454, 0.3505524657676181, 0.37174571990072836, 0.37174571990072836, 0.37174571990072836, 1, 0.6481037608593971, 0.6481037608593971, 0, 0.4194355110415873];[9, 10, 11];3;111;[ 9 10 11  6  8  2 12  3 13  4  1  7  5  0];[0, 0.3545984644234887, 0.6052085925358051, 0.4194355110415873, 0.40657996030792454, 0, 0.6115509297086267, 0.30690947208891994, 0.6115509297086267, 1, 0.6481037608593971, 0.6481037608593971, 0.5704452433374751, 0.4194355110415873];[9, 8, 10];3;170;[ 9  8 11 10  6  3 13 12  7  5  4  2  0  1];[0, 0, 0, 0.4496904548453818, 0, 0, 0.625549219159133, 0, 0.6663730810602166, 1, 0.6481037608593971, 0.6481037608593971, 0.4496904548453818, 0.4496904548453818];[9, 8, 10];3;220;[ 9  8 11 10  6  3 13 12  7  5  4  2  0  1];[0, 0, 0, 0.4496904548453818, 0, 0, 0.625549219159133, 0, 0.6663730810602166, 1, 0.6481037608593971, 0.6481037608593971, 0.4496904548453818, 0.4496904548453818]
16090;14;14;[13, 4];2;571;[13  3  4  2 12 10  9  7  5 11  6  8  1  0];[0, 0, 0.5943300793629922, 0.6035386870412851, 0.6035386870412851, 0.34721792512640814, 0.31456002159787366, 0.35073577823052443, 0.3142676186761724, 0.35073577823052443, 0.43811280876895387, 0.31456002159787366, 0.49965708229074435, 1];[13, 4];2;621;[13  3  4  2  5 12 10  9 11  6  7  8  1  0];[0, 0, 0.6183644473937272, 0.8301218816091013, 0.730597745181993, 0.5465166727996199, 0.4172631192043865, 0.35073577823052443, 0.27574853305158065, 0.42087157369012096, 0.43811280876895387, 0.42087157369012096, 0.49965708229074435, 1];[13, 2];2;671;[13  3  2  4  5  0 10  7 12  9 11  6  8  1];[0.6993062290185061, 0, 0.7547448808657269, 0.8301218816091013, 0.730597745181993, 0.7226251768951324, 0.4172631192043865, 0.5113567386727619, 0.27574853305158065, 0.42087157369012096, 0.6624257938171816, 0.42087157369012096, 0.49965708229074435, 1];[13, 2];2;16598;[13  0 10  3  2  4  5  1 12  7 11  9  6  8];[0.8643892576102408, 0.5613669248324242, 0.7547448808657269, 0.8301218816091013, 0.730597745181993, 0.7226251768951324, 0.4172631192043865, 0.5113567386727619, 0.27574853305158065, 0.42087157369012096, 0.8643892576102408, 0.42087157369012096, 0.5120239860514033, 1]
16091;14;14;[13, 4, 5];3;571;[13  4  1  5  6 10  8 12  0  3 11  2  7  9];[0.4497325101835916, 0.6057133411553397, 0, 0.43604845859582625, 0.6733643965563585, 0.5686509841185541, 0.5481363484088775, 0, 0.4880193044643098, 0, 0.5048039010030442, 0.27012417652802406, 0.4880193044643098, 1];[13, 12, 6];3;137;[13  7 12  5  6  4  1 10  0  8  3 11  2  9];[0.4497325101835916, 0.6057133411553397, 0, 0.43604845859582625, 0.6733643965563585, 0.6794209157677882, 0.6794209157677882, 0.8740605268699843, 0.4369765024158255, 0, 0.5048039010030442, 0.27012417652802406, 0.7464410758741864, 1];[13, 7, 10];3;671;[13  7  5 12  1  4  6 10  0  8  3 11  2  9];[0.4497325101835916, 0.7097966020555455, 0, 0.43604845859582625, 0.6733643965563585, 0.8314770695854724, 0.6330897906485523, 0.8740605268699843, 0.4369765024158255, 0, 0.5048039010030442, 0.27012417652802406, 0.7734825398110518, 1];[13, 7, 12, 2];4;237;[13  7  5 12  2  1  4 11  6  0  8 10  9  3];[0.6020440424575473, 0.7097966020555455, 0.8019099185755458, 0.43604845859582625, 0.6733643965563585, 0.8314770695854724, 0.6330897906485523, 0.8740605268699843, 0.5300520130842777, 0.4594972670450104, 0.5048039010030442, 0.6622572516519303, 0.8089137912028568, 1]
16092;14;14;[12, 11, 13, 8, 3];5;185;[12 11  6 13  8  7  3 10  0  5  1  4  2  9];[0.5516212244083963, 0.5385669492276164, 0, 0.7385650829634257, 0.3827524490611841, 0.5385669492276164, 0.8848201828020571, 0.8248470093936133, 0.8605959337470325, 0, 0.6396807438805381, 0.8855590230490367, 1, 0.8678065307588781];[12, 11, 13, 8, 3];5;1134;[12 11  6 13  8  7  0  3  9  5 10  1  4  2];[0.7891362907514565, 0.6109497906165962, 0, 0.7385650829634257, 0.42074447015379063, 0.6560689888839444, 0.8848201828020571, 0.8248470093936133, 0.8605959337470325, 0.6748952889961106, 0.6396807438805381, 0.8855590230490367, 1, 0.8678065307588781];[12, 4, 11, 6, 13, 8, 7, 0];8;414;[12  4 11  6 13  8  7  0  3  9  5 10  1  2];[0.7891362907514565, 0.6109497906165962, 0, 0.7385650829634257, 0.9051691428016534, 0.6560689888839444, 0.8848201828020571, 0.8248470093936133, 0.8605959337470325, 0.6748952889961106, 0.6396807438805381, 0.8855590230490367, 1, 0.8678065307588781];[12, 8, 10, 1];4;16598;[12  8  4 10 11  6 13  7  0  3  9  5  1  2];[0.7891362907514565, 0.6109497906165962, 0, 0.7385650829634257, 0.9051691428016534, 0.6560689888839444, 0.8848201828020571, 0.8248470093936133, 0.9190124164782156, 0.7068310128895313, 0.8917537765661848, 0.8855590230490367, 1, 0.8678065307588781]
16093;14;14;[11, 12, 13];3;61;[11 12 13  5  4  3  0  1  7  6  2  8 10  9];[0, 0, 0, 0, 0.436887024579957, 0.436887024579957, 0, 0, 0, 0, 0, 1, 0.757366094535751, 0.6454104788054273];[11, 12, 13];3;111;[11 12 13  0  9  1  2  3  7  6  5  4 10  8];[0.46857817204416186, 0, 0, 0, 0, 0, 0, 0, 0, 0.46857817204416186, 0, 1, 0.757366094535751, 0.6454104788054273];[11, 12, 13];3;161;[11 12 13  0  9  1  2  3  7  6  5  4 10  8];[0.46857817204416186, 0, 0, 0, 0, 0, 0, 0, 0, 0.46857817204416186, 0, 1, 0.757366094535751, 0.6454104788054273];[11, 12, 13];3;211;[11 12 13  0  9  2  1  3  7  6  5  4 10  8];[0.46857817204416186, 0, 0.3834640146470277, 0, 0, 0, 0, 0, 0, 0.46857817204416186, 0, 1, 0.757366094535751, 0.7205918846707601]
16094;14;14;[13, 1];2;56;[13  1 11 12  5  8  2  7  9  6  0  3  4 10];[0, 0.662296501605017, 0.39559396655525014, 0, 0, 0.5743417047177631, 0.2995108309152066, 0.32138253147851825, 0.39559396655525014, 0.32138253147851825, 0, 0.6447064955369323, 0.6193806756526814, 1];[13, 0, 5];3;111;[13  0  5  2 10  9  1 11 12  7  8  3  6  4];[0.8682053139691146, 0.662296501605017, 0.7265283991808849, 0, 0, 0.8423455034846631, 0, 0.5965314952212247, 0.3288938212152312, 0.681589666059554, 0.693129868640136, 0.6447064955369323, 0.6193806756526814, 1];[13, 0, 5];3;161;[13  0  5 10  6  2  9 11  1 12  7  8  4  3];[0.8682053139691146, 0.662296501605017, 0.7265283991808849, 0, 0, 0.8423455034846631, 0.7347515507280477, 0.5965314952212247, 0.36581838569091274, 0.681589666059554, 0.8342673122635794, 0.6688243495174054, 0.6193806756526814, 1];[13, 7];2;206;[13  7  0  6  5 10  2  9 11  1 12  8  4  3];[0.8682053139691146, 0.662296501605017, 0.7265283991808849, 0, 0, 0.8423455034846631, 0.8530178989160774, 0.8752293024151168, 0.36581838569091274, 0.71934299406624, 0.8342673122635794, 0.6688243495174054, 0.6193806756526814, 1]
16095;14;14;[11, 3, 0, 5, 8];5;87;[11  3  0  5  8  4  2  6  7  9 13  1 10 12];[0.8186096033738393, 0, 0.5673808842298118, 0.8698342149520346, 0.5833483400550775, 0.7100630333678823, 0.5304951645470631, 0.3967761551568032, 0.5932855463784976, 0.367133768294942, 0, 1, 0, 0.367133768294942];[11, 0, 9];3;16498;[11  3  0  1  5  7 12  8  4  2 13  6 10  9];[0.8186096033738393, 0.7207614664770368, 0.5673808842298118, 0.8698342149520346, 0.5833483400550775, 0.7100630333678823, 0.5304951645470631, 0.6877209132270549, 0.5932855463784976, 0, 0, 1, 0.6045836336985518, 0.5369352540835134];[11, 0, 9];3;16548;[11  3  0  2  1  5  7 12  9  8  4 10 13  6];[0.8186096033738393, 0.7207614664770368, 0.7227969237245767, 0.8698342149520346, 0.5833483400550775, 0.7100630333678823, 0.5304951645470631, 0.6877209132270549, 0.5932855463784976, 0.6431253331711817, 0.5702276647160491, 1, 0.6815729234148018, 0.5472021547768416];[11, 0, 9];3;16598;[11  3  0  4  8  2  1  5  7 12  9 10 13  6];[0.8186096033738393, 0.7207614664770368, 0.7227969237245767, 0.8698342149520346, 0.7778019933148077, 0.7100630333678823, 0.5304951645470631, 0.6877209132270549, 0.7369656071330931, 0.6431253331711817, 0.5702276647160491, 1, 0.6815729234148018, 0.5472021547768416]
16096;14;14;[12];1;53;[12 13  9  7 10  2  1  0  6  5  4  3 11  8];[0, 0, 0.4450465337661665, 0, 0, 0, 0, 0.5899403256407786, 0, 0.7043288857583809, 0.4450465337661665, 0, 1, 0.8783487393021945];[12];1;103;[12 13 10  9  7 11  5  4  8  6  2  3  0  1];[0, 0, 0, 0, 0.3787430094021223, 0.3787430094021223, 0, 0.6722522800323921, 0.3787430094021223, 0.7043288857583809, 0.7669525707807523, 0.6722522800323921, 1, 0.8783487393021945];[12];1;153;[12 13  7 10  9 11  5  4  8  6  2  3  0  1];[0, 0, 0, 0, 0.3787430094021223, 0.3787430094021223, 0, 0.8002635920380475, 0.3787430094021223, 0.7043288857583809, 0.7669525707807523, 0.6574024914721515, 1, 0.8783487393021945];[12];1;203;[12 13  7 10  9 11  5  4  8  6  2  3  0  1];[0, 0, 0, 0, 0.3787430094021223, 0.3787430094021223, 0, 0.8002635920380475, 0.3787430094021223, 0.7133271659215427, 0.7669525707807523, 0.6574024914721515, 1, 0.8783487393021945]
16097;14;14;[13, 12];2;314;[13  4  5  3  8  1  2 12  9 10  6  0  7 11];[0.16885910251982364, 0.41275624745322964, 0.32284663732825086, 0.4734944940679842, 0.6214245280538228, 0.4734944940679842, 0.3061120354855087, 0.16885910251982364, 0.41275624745322964, 0.32284663732825086, 0.3196188185747583, 0.16885910251982364, 0.32284663732825086, 1];[13, 12];2;2159;[13  4  7  5  8 10  6  3  1  2 12  9  0 11];[0, 0.41275624745322964, 0.32284663732825086, 0.4734944940679842, 0.7379455284846552, 0.6512505248764052, 0.6185653511981531, 0.7349526491016067, 0.6512505248764052, 0.32284663732825086, 0.6432141449909243, 0, 0.32284663732825086, 1];[13, 12];2;1184;[13 10  4  7  5  8  3  6  1 12 11  2  0  9];[0.2390986704606942, 0.41275624745322964, 0.2390986704606942, 0.6440887600491185, 0.7379455284846552, 0.6512505248764052, 0.6185653511981531, 0.7349526491016067, 0.6512505248764052, 0.18736019281831173, 0.8479618571342583, 0.3992717821640239, 0.4115072963818471, 1];[13, 12];2;464;[13 10  4  7  5  3  6 12  9  8  1 11  0  2];[0.2390986704606942, 0.41275624745322964, 0.2390986704606942, 0.6440887600491185, 0.7379455284846552, 0.7022510057268102, 0.6185653511981531, 0.7349526491016067, 0.41275624745322964, 0.4669421757232688, 0.8479618571342583, 0.3992717821640239, 0.5617720693968274, 1]
16098;14;14;[13];1;53;[13  7 10  6 12  3  2 11  8  1  0  5  4  9];[0, 0.4582782610888324, 0.6309864720583744, 0.6812992428394583, 0, 0, 0.7336248278735789, 0.9419316348189832, 0.560048586841665, 0, 0.7631347711630654, 0.6184335171430286, 0.6838223409597974, 1];[13];1;103;[13  7 10  0  3  6 12 11  2  8  5  9  1  4];[0.7418350183310134, 0.4582782610888324, 0.6309864720583744, 0.7353592831541172, 0, 0.5367255363252761, 0.7336248278735789, 0.9419316348189832, 0.5733747660903058, 0.5050954162642155, 0.7631347711630654, 0.659233307301146, 0.6838223409597974, 1];[13];1;153;[13  7 10  0  3  6 12 11  2  9  8  5  1  4];[0.7418350183310134, 0.5190581841531325, 0.6309864720583744, 0.7353592831541172, 0, 0.5367255363252761, 0.7336248278735789, 0.9419316348189832, 0.5733747660903058, 0.6146838094724723, 0.7631347711630654, 0.659233307301146, 0.6838223409597974, 1];[13];1;203;[13  7  3 10 12  0  6  1 11  2  9  8  5  4];[0.7418350183310134, 0.7245776473130948, 0.6309864720583744, 0.9109942165419764, 0, 0.5367255363252761, 0.7336248278735789, 0.9419316348189832, 0.5733747660903058, 0.6146838094724723, 0.7631347711630654, 0.659233307301146, 0.7521525379567322, 1]
16099;14;14;[13, 11, 12];3;16448;[13 11  6  3  0  9 10  5  8  4  1  2  7 12];[0.5383291526165115, 0.18615251529041207, 0, 0.6021349789315062, 0.18615251529041207, 0.3833378452420051, 0.684912256631273, 0, 0.18615251529041207, 0.44459314130165006, 0.44107829125309167, 0.8480837772193726, 0, 1];[13, 11, 12];3;111;[13 11 12  6  2  3  0 10  9  5  1  4  8  7];[0.5383291526165115, 0.18615251529041207, 0.6793223330591898, 0.6021349789315062, 0.18615251529041207, 0.40561210929551333, 0.684912256631273, 0, 0.18615251529041207, 0.44459314130165006, 0.5357879676800931, 0.8480837772193726, 0.7565511148033914, 1];[13, 11, 12];3;161;[13 11 12 10  6  3  2  0  8  7  1  4  9  5];[0.5383291526165115, 0.48890456650808856, 0.6793223330591898, 0.6895501011731667, 0.48890456650808856, 0.40561210929551333, 0.7161080211576334, 0.5119739843361787, 0.5337022346057987, 0.44459314130165006, 0.8043648221053565, 0.8480837772193726, 0.8154709135386629, 1];[13, 11, 12];3;211;[13 11 12  4 10  0  6  3  2  7  8  9  5  1];[0.7244000361220434, 0, 0.6793223330591898, 0.6895501011731667, 0.8122923157745185, 0.40561210929551333, 0.7161080211576334, 0.5671292609159628, 0.5337022346057987, 0.48184901612597103, 0.8043648221053565, 0.8480837772193726, 0.8154709135386629, 1]


==> results/chamfer/lane_shift_long_narrow_combined_responsibility_multiple_explanations_results_10_simulation.csv <==
obstacles,discrete,distance
0.1,0.0,0.1
0.2,0.0,0.16555555555555557
0.3,0.0,0.2344444444444445
0.4,0.003333333333333333,0.26853535353535357
0.5,0.07833333333333334,0.34605699855699856
0.6,0.11196969696969697,0.3968362193362193
0.7,0.22721139971139973,0.49466089466089463
0.8,0.2991901154401154,0.6216269841269841
0.9,0.7092965367965367,0.7793344155844155
1.0,1.0,1.0


==> results/chamfer/lane_shift_long_narrow_combined_responsibility_multiple_explanations_results_11_simulation.csv <==
obstacles,discrete,distance
0.09090909090909091,0.0,0.05
0.18181818181818182,0.005555555555555555,0.08611111111111111
0.2727272727272727,0.019791666666666666,0.1492498473748474
0.36363636363636365,0.03347222222222222,0.24071886446886448
0.45454545454545453,0.054845085470085465,0.27343788156288157
0.5454545454545454,0.07471688034188034,0.32691391941391945
0.6363636363636364,0.13275641025641025,0.41076083638583627
0.7272727272727273,0.18058760683760683,0.5103289072039072
0.8181818181818182,0.3371390415140415,0.6359317765567764
0.9090909090909091,0.5205914224664225,0.8202464896214897
1.0,1.0,1.0


==> results/chamfer/lane_shift_long_narrow_combined_responsibility_multiple_explanations_results_12_simulation.csv <==
obstacles,discrete,distance
0.08333333333333333,0.0,0.15
0.16666666666666666,0.007738095238095238,0.16375
0.25,0.011309523809523808,0.2168438264633917
0.3333333333333333,0.011309523809523808,0.2873582878474183
0.4166666666666667,0.019047619047619046,0.30166960377163743
0.5,0.030952380952380953,0.3440479243757645
0.5833333333333334,0.11262480798771121,0.3879572722742428
0.6666666666666666,0.1282258064516129,0.49191823884390506
0.75,0.2761125192012289,0.6083988971524034
0.8333333333333334,0.39349487967229907,0.7195612072203936
0.9166666666666666,0.5648127128831898,0.8401268290304056
1.0,1.0,1.0


==> results/chamfer/lane_shift_long_narrow_combined_responsibility_multiple_explanations_results_13_simulation.csv <==
obstacles,discrete,distance
0.07692307692307693,0.05,0.1
0.15384615384615385,0.05,0.2101851851851852
0.23076923076923078,0.05,0.22571759259259258
0.3076923076923077,0.05,0.2492745911495912
0.38461538461538464,0.05,0.26846651034151037
0.46153846153846156,0.07196969696969698,0.3186762543012543
0.5384615384615384,0.08884680134680134,0.34754588004588005
0.6153846153846154,0.10686026936026935,0.3982679588929589
0.6923076923076923,0.21836550024050022,0.4734765697265697
0.7692307692307693,0.3396789321789322,0.5621661440411441
0.8461538461538461,0.4754960317460317,0.6908547933547934
0.9230769230769231,0.5889941077441077,0.8124355968105966
1.0,1.0,1.0


==> results/chamfer/lane_shift_long_narrow_combined_responsibility_multiple_explanations_results_14_simulation.csv <==
obstacles,discrete,distance
0.07142857142857142,0.05,0.2
0.14285714285714285,0.05,0.2
0.21428571428571427,0.052941176470588235,0.22072356769047946
0.2857142857142857,0.052941176470588235,0.2329195518533754
0.35714285714285715,0.05727124183006536,0.24873362500833568
0.42857142857142855,0.1110060690943044,0.27527534995139863
0.5,0.12148586707410236,0.3490462199056702
0.5714285714285714,0.1339328155504626,0.3770378690807211
0.6428571428571429,0.20788770053475938,0.405354762088283
0.7142857142857143,0.24718694295900176,0.46832216400435256
0.7857142857142857,0.29103270095917155,0.5976602060724898
0.8571428571428571,0.36567249131587365,0.6921333987001566
0.9285714285714286,0.531436584051622,0.8472888641713201
1.0,1.0,1.0


==> results/chamfer/lane_shift_long_narrow_runs_results.csv <==
obstacles,exhaustive,discrete_50,discrete_100,euclidean_50,euclidean_100
10,1024,701.0,654.0,275.0,462.0
11,2048,1184.0,1150.0,407.0,327.0
12,4096,2073.0,2485.0,487.0,380.0
13,8192,5118.0,4632.0,1936.0,1102.0
14,16384,10638.0,10570.0,3818.0,3984.0


==> results/chamfer/lane_shift_long_wide_combined_exhaustive_observed_results.csv <==
ctx_idx;num_of_obstacles;explanation;explanation_size;runs
17000;10;[1, 8, 9];3;120
17001;10;[0, 7, 8, 9];4;260
17002;10;[0, 8, 9];3;92
17003;10;[7, 8];2;54
17004;10;[8, 9];2;56
17005;10;[8, 9];2;56
17006;10;[3, 7, 9];3;155
17007;10;[0, 2, 6, 7, 8, 9];6;743
17008;10;[7, 8, 9];3;176
17009;10;[0, 1, 2, 3, 4, 5, 6, 7, 8];9;1014
17010;10;[4, 8, 9];3;166
17011;10;[1, 7, 8];3;118
17012;10;[7, 8, 9];3;176
17013;10;[7, 8, 9];3;176
17014;10;[2, 7, 8, 9];4;351
17015;10;[0, 3, 7, 8, 9];5;497
17016;10;[7, 8, 9];3;176
17017;10;[8, 9];2;56
17018;10;[2, 6, 8, 9];4;350
17019;10;[2, 4, 5, 8, 9];5;608
17020;11;[7, 9, 10];3;231
17021;11;[8, 9, 10];3;232
17022;11;[0, 3, 8, 9, 10];5;737
17023;11;[9, 10];2;67
17024;11;[8, 9, 10];3;232
17025;11;[3, 9, 10];3;197
17026;11;[0, 7, 8, 10];4;350
17027;11;[8, 9, 10];3;232
17028;11;[0, 1, 5, 9, 10];5;636
17029;11;[0, 6, 8, 9, 10];5;771
17030;11;[0, 6, 8, 9, 10];5;771
17031;11;[0, 2, 9, 10];4;296
17032;11;[7, 8, 9];3;229
17033;11;[9, 10];2;67
17034;11;[5, 9, 10];3;222
17035;11;[1, 9, 10];3;148
17036;11;[0, 8, 9, 10];4;352
17037;11;[3, 9, 10];3;197
17038;11;[7, 8, 10];3;230
17039;11;[0, 9, 10];3;112
17040;12;[9, 10, 11];3;299
17041;12;[3, 7, 9, 10];4;718
17042;12;[1, 5, 7, 10, 11];5;1315
17043;12;[10, 11];2;79
17044;12;[9, 10];2;77
17045;12;[8, 9, 10, 11];4;794
17046;12;[10, 11];2;79
17047;12;[0, 8, 9];3;129
17048;12;[7, 8, 9, 10];4;790
17049;12;[0, 4, 10, 11];4;429
17050;12;[5, 10, 11];3;279
17051;12;[2, 6, 10, 11];4;658
17052;12;[5, 10, 11];3;279
17053;12;[8, 9];2;74
17054;12;[0, 9, 10];3;132
17055;12;[2, 9, 10];3;213
17056;12;[0, 1, 3, 4, 5, 8, 9];7;2646
17057;12;[0, 8, 9, 10];4;461
17058;12;[0, 4, 9, 10];4;427
17059;12;[3, 9, 10, 11];4;724
17060;13;[5, 11, 12];3;343
17061;13;[3, 11, 12];3;294
17062;13;[0, 9, 10];3;153
17063;13;[9, 11, 12];3;377
17064;13;[2, 10, 11, 12];4;883
17065;13;[7, 10, 11];3;366
17066;13;[0, 8, 10];3;150
17067;13;[1, 8, 9, 10, 11];5;1914
17068;13;[9, 10];2;87
17069;13;[4, 11, 12];3;322
17070;13;[2, 11, 12];3;258
17071;13;[6, 8, 10];3;350
17072;13;[9, 10, 11];3;375
17073;13;[2, 9, 10, 12];4;881
17074;13;[1, 10, 11];3;211
17075;13;[11, 12];2;92
17076;13;[10, 12];2;91
17077;13;[0, 3, 7, 10, 11];5;1450
17078;13;[10, 11, 12];3;378
17079;13;[0, 7, 9, 10];4;583
17080;14;[12, 13];2;106
17081;14;[1, 8, 12, 13];4;966
17082;14;[0, 9, 12, 13];4;752
17083;14;[1, 12, 13];3;250
17084;14;[10, 11];2;101
17085;14;[3, 11, 12];3;348
17086;14;[12, 13];2;106
17087;14;[12, 13];2;106
17088;14;[2, 11, 13];3;304
17089;14;[2, 11, 12];3;303
17090;14;[0, 11, 12, 13];4;756
17091;14;[10, 12];2;102
17092;14;[2, 9, 12, 13];4;1137
17093;14;[12, 13];2;106
17094;14;[11, 12, 13];3;470
17095;14;[5, 10, 12];3;410
17096;14;[10, 11];2;101
17097;14;[7, 10, 11];3;445
17098;14;[11, 12, 13];3;470
17099;14;[3, 12, 13];3;350


==> results/chamfer/lane_shift_long_wide_combined_responsibility_discrete_discrete_sampling_results.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
17000;10;10;[1, 9, 8];3;314;[1 2 6 7 9 8 3 0 4 5];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 8, 9];3;621;[0 3 7 8 2 5 6 1 9 4];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[3, 9, 8];3;671;[0 3 7 5 9 8 2 1 6 4];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5];[3, 8, 9];3;721;[0 2 3 5 7 8 9 1 6 4];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5]
17001;10;10;[5, 7, 8, 9];4;1084;[1 2 5 4 3 0 6 7 8 9];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[5, 9, 7, 8];4;1134;[1 2 5 4 9 3 6 0 7 8];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[0, 9, 7, 8];4;1184;[0 1 2 4 5 9 6 3 7 8];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[8, 0, 7, 9];4;721;[8 0 2 1 4 5 7 3 9 6];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0, 0.5]
17002;10;10;[5, 8, 9];3;1084;[7 1 3 2 5 4 6 8 9 0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333];[0, 8, 9];3;1134;[7 0 2 1 4 8 5 3 6 9];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333];[0, 8, 9];3;1184;[7 0 2 1 4 8 5 3 6 9];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333];[0, 8, 9];3;1234;[7 0 2 1 3 4 5 6 8 9];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333]
17003;10;10;[8, 7];2;70;[3 8 6 7 9 2 0 1 4 5];[0.25, 0.25, 0.3333333333333333, 1.0, 0.25, 0.25, 0.5, 0.5, 1.0, 0.3333333333333333];[8, 7];2;364;[3 8 6 1 7 5 9 2 4 0];[0.25, 0.5, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333, 0.5, 0.5, 1.0, 0.3333333333333333];[8, 7];2;1184;[3 8 1 0 6 7 5 2 9 4];[0.5, 0.5, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333, 0.5, 0.5, 1.0, 0.3333333333333333];[8, 7];2;721;[3 8 1 0 6 7 5 2 4 9];[0.5, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.3333333333333333]
17004;10;10;[8, 9];2;571;[0 2 3 4 6 5 7 8 9 1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 8];2;1134;[0 3 6 5 9 2 4 1 7 8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[9, 8];2;1184;[0 1 3 4 6 5 9 2 7 8];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[9, 8];2;1234;[0 1 3 4 6 5 9 2 7 8];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
17005;10;10;[8, 9];2;87;[1 2 3 8 9 5 4 0 7 6];[0.25, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[8, 9];2;137;[2 5 6 8 9 3 7 0 4 1];[0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[8, 9];2;187;[2 5 6 8 9 1 3 0 7 4];[0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[9, 8];2;270;[2 7 6 5 9 8 3 1 4 0];[0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5]
17006;10;10;[3, 7, 9];3;1084;[0 3 6 1 5 4 7 8 9 2];[0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 7, 9];3;1134;[0 1 3 6 2 4 5 7 8 9];[0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 9, 7];3;671;[0 1 3 4 6 9 5 2 7 8];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[3, 9, 7];3;721;[0 1 3 4 6 9 5 2 7 8];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
17007;10;10;[1, 3, 7, 5, 6, 8, 0, 4];8;571;[1 3 7 5 6 8 9 0 4 2];[0.25, 0.5, 0.25, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[1, 3, 5, 4, 7, 0, 6, 8];8;621;[1 3 5 4 7 0 2 6 8 9];[0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[1, 0, 3, 4, 7, 5, 8, 6];8;671;[1 0 3 4 7 5 8 2 6 9];[0.5, 1.0, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[1, 0, 3, 4, 7, 5, 8, 6];8;721;[1 0 3 4 7 5 8 2 6 9];[0.5, 1.0, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
17008;10;10;[8, 7, 9];3;571;[0 1 8 2 4 5 7 3 9 6];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333];[7, 8, 9];3;1134;[7 0 1 8 3 4 5 2 6 9];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333];[7, 8, 9];3;285;[1 7 2 0 3 8 9 4 6 5];[0.5, 1.0, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5];[7, 8, 9];3;335;[1 7 2 0 3 8 9 4 6 5];[0.5, 1.0, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5]
17009;10;10;[8, 1, 7, 3, 5, 4, 2, 0, 6];9;571;[8 1 7 3 5 4 2 0 6 9];[0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 1.0, 0.25];[8, 1, 7, 3, 5, 2, 0, 6, 4];9;1134;[8 1 7 3 9 5 2 0 6 4];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 1.0, 0.5];[6, 8, 5, 1, 7, 3, 0, 4, 2];9;1184;[6 8 5 1 7 3 9 0 4 2];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 1.0, 0.5, 1.0, 0.5];[6, 7, 8, 1, 3, 2, 0, 4, 5];9;1234;[6 7 8 1 9 3 2 0 4 5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 1.0, 1.0, 1.0, 0.5]
17010;10;10;[4, 9, 8];3;1084;[0 2 3 4 6 9 1 5 7 8];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.5, 0.25, 0.25, 0.5];[4, 9, 8];3;1134;[0 1 2 3 4 5 6 7 9 8];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[4, 9, 8];3;1184;[0 1 2 3 4 5 6 7 9 8];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[4, 8, 9];3;1234;[0 1 2 3 4 5 6 7 8 9];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
17011;10;10;[5, 8, 7];3;61;[5 8 7 0 4 2 9 1 6 3];[0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.5, 0.2, 0.3333333333333333, 0.5, 0.25];[3, 8, 7];3;235;[3 5 8 1 6 4 7 0 9 2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[3, 7, 8];3;414;[3 7 5 4 9 8 2 1 6 0];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5];[3, 7, 8];3;721;[0 3 5 4 6 7 9 8 1 2];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
17012;10;10;[7, 8, 9];3;571;[0 1 2 3 5 6 7 8 9 4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 8, 9];3;1134;[0 1 2 3 4 5 6 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 7, 8];3;1184;[0 9 2 1 4 5 6 3 7 8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[9, 8, 7];3;721;[0 1 9 8 4 5 2 3 7 6];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
17013;10;10;[7, 9, 8];3;1084;[0 2 1 3 4 5 7 9 6 8];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[7, 8, 9];3;1134;[3 0 2 7 1 4 5 6 8 9];[0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 8, 9];3;1184;[3 0 2 7 1 4 5 6 8 9];[0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 8, 9];3;1234;[3 0 2 5 7 1 4 6 8 9];[0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
17014;10;10;[6, 8, 7, 9];4;1084;[1 6 5 4 8 3 0 2 7 9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[2, 7, 8, 9];4;1134;[0 1 2 3 4 5 6 7 8 9];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[2, 7, 8, 9];4;1184;[0 1 2 3 4 5 6 7 8 9];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[2, 7, 8, 9];4;1234;[0 1 2 3 4 5 6 7 8 9];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
17015;10;10;[6, 9, 0, 7, 8];5;1084;[6 5 9 0 3 2 4 1 7 8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[3, 9, 8, 2, 7];5;621;[3 6 5 4 9 8 2 1 7 0];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[2, 1, 8, 9, 7];5;1184;[2 0 1 3 4 5 6 8 9 7];[0.5, 0.5, 1.0, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[2, 7, 1, 8, 9];5;1234;[2 7 1 0 3 4 5 6 8 9];[0.5, 0.5, 1.0, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5, 0.5]
17016;10;10;[8, 7, 9];3;571;[1 5 8 2 3 4 7 0 9 6];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333];[7, 8, 9];3;621;[4 1 5 2 7 8 9 0 3 6];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 0.5, 0.25, 0.5, 0.5, 0.5];[9, 8, 7];3;671;[4 9 5 1 8 2 3 0 7 6];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 0.5, 0.25, 0.3333333333333333, 0.5, 1.0];[9, 8, 7];3;721;[4 9 5 1 8 2 3 0 7 6];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 0.5, 0.25, 0.3333333333333333, 0.5, 1.0]
17017;10;10;[9, 8];2;1084;[0 2 3 5 7 6 9 8 4 1];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[8, 9];2;1134;[8 3 5 2 6 7 9 4 1 0];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5];[8, 9];2;1184;[8 3 5 2 6 7 9 4 1 0];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5];[8, 9];2;1234;[8 1 3 2 6 5 7 4 9 0];[0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5]
17018;10;10;[8, 2, 6, 9];4;1084;[8 0 3 2 6 4 9 1 7 5];[0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333];[8, 2, 6, 9];4;1134;[1 5 8 2 3 4 0 6 9 7];[0.5, 1.0, 0.5, 0.5, 0.5, 1.0, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333];[8, 2, 6, 9];4;1184;[1 5 8 2 3 4 6 0 7 9];[0.5, 1.0, 0.5, 0.5, 0.5, 1.0, 0.5, 0.5, 1.0, 0.5];[8, 2, 6, 9];4;1234;[1 3 5 8 2 4 6 0 7 9];[0.5, 1.0, 0.5, 1.0, 0.5, 1.0, 0.5, 0.5, 1.0, 0.5]
17019;10;10;[8, 2, 5, 9, 4];5;1084;[0 1 8 2 5 6 7 3 9 4];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[4, 5, 8, 2, 9];5;1134;[7 0 4 1 5 8 3 2 6 9];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333];[2, 4, 8, 9, 5];5;1184;[2 4 7 0 1 8 6 3 9 5];[0.5, 0.5, 1.0, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333];[2, 4, 8, 5, 9];5;1234;[2 4 7 0 1 8 5 3 6 9];[0.5, 0.5, 1.0, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333]
17020;11;11;[7, 9, 10];3;2109;[ 6  8  3  0  7  4  9  1  5  2 10];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25];[7, 10, 9];3;2159;[ 6  8  3  0  5  4  7  1 10  9  2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 10, 9];3;2209;[ 6  8  3  0  5  4  7  1 10  9  2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[9, 7, 10];3;2259;[ 2  6  9  8  3  4  1  0  7  5 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
17021;11;11;[10, 9, 8];3;2109;[ 0  5 10  9  7  4  2  1  6  3  8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.5];[9, 10, 8];3;2159;[ 0  5  7  9 10  2  3  1  6  4  8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5];[10, 9, 8];3;2209;[ 0  3  7  5 10  9  2  1  6  4  8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5];[10, 9, 8];3;2259;[ 0  3  7  5 10  9  2  1  6  4  8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5]
17022;11;11;[9, 0, 4, 10, 8];5;2109;[ 9  0  2  1  4  7 10  3  6  5  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333];[9, 2, 8, 10, 5];5;2159;[ 9  2  8  0  4  7  1  3 10  5  6];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333];[9, 3, 8, 10, 4];5;414;[ 9  3  8  2 10  4  1  0  7  6  5];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5];[9, 3, 8, 10, 4];5;464;[ 9  3  8  2 10  4  1  0  7  6  5];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5]
17023;11;11;[9, 10];2;2109;[ 1  2  5  4  7  0  3  6  8  9 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2];[10, 9];2;2159;[ 7  4 10  8  5  6  1  2  0  3  9];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5];[10, 9];2;671;[ 7  4 10  8  5  3  1  2  9  6  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5];[10, 9];2;2259;[ 2  4  7  8 10  1  3  0  6  5  9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5]
17024;11;11;[9, 10, 8];3;61;[ 9 10  8  1  7  3  5  4  6  2  0];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5];[10, 9, 8];3;137;[ 4 10  9  8  5  3  7  2  6  0  1];[0.25, 0.25, 0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5];[8, 9, 10];3;671;[ 4  5  7  8  9 10  3  0  6  1  2];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5];[8, 9, 10];3;721;[ 4  5  7  8  9 10  3  0  6  1  2];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5]
17025;11;11;[3, 10, 9];3;2109;[ 0  2  3  7  8  6 10  5  9  1  4];[1.0, 0.25, 0.5, 0.5, 0.2, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333];[3, 10, 9];3;2159;[ 0  2  3  7  8  6 10  5  4  1  9];[1.0, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333];[3, 10, 9];3;2209;[ 0  2  3  7  8  6 10  5  4  1  9];[1.0, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333];[3, 10, 9];3;2259;[ 0  2  3  7 10  8  1  5  6  4  9];[1.0, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5]
17026;11;11;[0, 7, 8, 10];4;2109;[ 0  3  7  9  5  4  8  1  6  2 10];[0.5, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.25];[8, 0, 7, 10];4;2159;[ 8  0  3  1  6  7  9  5  4  2 10];[0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5, 0.25];[8, 0, 10, 7];4;2209;[ 8  0  3  1  6 10  9  7  5  4  2];[0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5, 0.5];[8, 0, 7, 10];4;2259;[ 8  0  2  1  4  6  7  3 10  9  5];[0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5, 0.5]
17027;11;11;[10, 8, 9];3;2109;[ 2  7  6  4  1  3 10  8  5  0  9];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333];[8, 10, 9];3;2159;[ 5  0  4  2  6  7  3  1  8 10  9];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 1.0, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333];[9, 10, 8];3;2209;[ 5  0  2  1  3  4  6  7  9 10  8];[0.5, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[8, 9, 10];3;2259;[ 5  0  2  1  3  4  6  7  8  9 10];[0.5, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5, 0.5, 0.5, 0.5, 0.5]
17028;11;11;[0, 10, 2, 6, 9];5;2109;[ 0  4  7  8 10  2  3  1  6  5  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5];[4, 10, 3, 5, 9];5;2159;[ 4  0  7  8 10  2  3  1  6  5  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5];[4, 10, 3, 5, 9];5;2209;[ 4  0  7  8 10  2  3  1  6  5  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5];[2, 0, 6, 10, 9];5;2259;[ 2  4  3  0  7  6 10  8  5  1  9];[0.5, 0.3333333333333333, 1.0, 0.5, 1.0, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5]
17029;11;11;[3, 5, 6, 8, 9];5;2109;[ 1  3 10  0  4  5  6  2  7  8  9];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[0, 9, 10, 6, 8];5;2159;[ 0  1  5  4  7  9 10  3  6  2  8];[0.5, 0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5];[0, 10, 9, 6, 8];5;2209;[ 0  1  3  4  7  5 10  9  6  2  8];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5];[0, 10, 9, 6, 8];5;2259;[ 0  1  3  4  7  5 10  9  6  2  8];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5]
17030;11;11;[0, 9, 6, 8, 10];5;2109;[ 0  1  2  3  4  5  7  9  6  8 10];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.25, 0.5, 0.25, 0.5, 0.25];[0, 9, 6, 8, 10];5;2159;[ 0  1  2  3  4  5  7  9  6  8 10];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[0, 9, 10, 6, 8];5;2209;[ 0  1  2  3  4  5  7  9 10  6  8];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5];[10, 0, 9, 6, 8];5;2259;[ 2 10  3  0  7  5  9  4  6  1  8];[0.5, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 1.0]
17031;11;11;[0, 2, 10, 9];4;2109;[ 0  1  2  3  7 10  8  4  9  5  6];[1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[0, 2, 10, 9];4;2159;[ 0  1  2  3  4  6  7  8 10  9  5];[1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 4, 9, 10];4;2209;[ 0  4  7  1  3  2  5  6  8  9 10];[1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 4, 9, 10];4;2259;[ 0  6  5  4  7  9  1  3  2  8 10];[1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
17032;11;11;[7, 9, 8];3;1084;[ 0  2  3  5  7  6  9  8 10  4  1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 8, 9];3;2159;[ 0  1  2  3  5  6  7  8 10  9  4];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 8, 9];3;1184;[ 0  1  2  3  4  5  6  7  8  9 10];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 8, 9];3;1234;[ 0  1  2  3  4  5  6  7  8  9 10];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
17033;11;11;[10, 9];2;571;[ 1  3 10  0  6  5  7  4  9  8  2];[0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[10, 9];2;621;[ 1  2  3  5  7  6 10  9  4  0  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[10, 9];2;671;[ 2  7  3  1  6  5 10  9  4  0  8];[0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333, 0.3333333333333333];[10, 9];2;721;[ 2  7  3  1  6  5 10  9  4  0  8];[0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333, 0.3333333333333333]
17034;11;11;[7, 10, 9];3;2109;[ 3  7  5  4  2  1  0  8 10  9  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.2, 0.5, 0.25, 0.25, 0.25];[5, 9, 10];3;2159;[ 3  6  5  4  7  9 10  2  1  0  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[5, 9, 10];3;2209;[ 3  6  5  4  7  9 10  2  1  0  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[5, 9, 10];3;2259;[ 3  6  5  4  7  9 10  2  1  0  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5]
17035;11;11;[1, 9, 10];3;2109;[ 3  7  5  4  2  1  0  6  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25];[1, 9, 10];3;2159;[ 3  7  5  4  2  1  0  6  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 9, 10];3;2209;[ 1  3  5  4  7  8  2  0  6  9 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[1, 9, 10];3;2259;[ 2  1  3  4  7  5  8  0  6  9 10];[0.3333333333333333, 0.5, 1.0, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
17036;11;11;[0, 9, 10, 8];4;2109;[ 0  1  2  9  6  4 10  3  7  5  8];[0.5, 0.5, 0.5, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.2, 0.5, 0.3333333333333333];[9, 0, 10, 8];4;2159;[ 9  1  2  0  4  6 10  3  7  5  8];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.2, 1.0, 0.3333333333333333];[9, 0, 10, 8];4;2209;[ 9  0  2  1 10  5  4  3  6  7  8];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 1.0, 0.5];[9, 0, 10, 8];4;2259;[ 9  0  2  1 10  5  4  3  7  6  8];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5]
17037;11;11;[3, 10, 9];3;2109;[ 1  2  3  5 10  8  0  4  7  6  9];[0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25];[10, 8, 9];3;621;[ 2 10  8  0  4  5  1  3  9  6  7];[0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.5];[3, 10, 9];3;187;[ 3  2 10  9  0  8  5  1  7  6  4];[0.3333333333333333, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.5];[3, 9, 10];3;464;[ 7  1  3  2  4  9 10  0  8  5  6];[0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.5, 0.5]
17038;11;11;[7, 8, 10];3;2109;[ 0  1  3  9  4  5  6  2  7  8 10];[0.5, 0.5, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.2];[7, 10, 8];3;2159;[ 0  1  3  9  7  5 10  2  6  4  8];[0.5, 0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333];[7, 8, 10];3;671;[ 0  1  3  9  7  6  8  5 10  2  4];[0.5, 0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[7, 8, 10];3;721;[ 0  1  3  9  7  6  8  5 10  2  4];[0.5, 0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
17039;11;11;[8, 9, 10];3;185;[ 8  0  6  2  9 10  3  1  7  5  4];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.3333333333333333];[8, 10, 9];3;235;[ 8  0  3  2  6 10  9  7  4  5  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333];[8, 9, 10];3;2209;[ 8  0  2  1  4  5  6  3  7  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333];[8, 9, 10];3;2259;[ 8  0  2  1  4  5  6  3  7  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333]
17040;12;12;[9, 10, 11];3;2109;[ 0  3  6  9  5  4  7  2 10  8 11  1];[0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[9, 10, 11];3;4208;[ 6  0  9  2 10  1  3  4  7  5  8 11];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 1.0, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25];[9, 10, 11];3;4258;[ 6  0  9  2  3  4  8  1 10  5  7 11];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25];[9, 10, 11];3;4308;[ 6  0  9  2  3  4  5  1 10  8 11  7];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
17041;12;12;[3, 10, 7, 9];4;1084;[ 3 10  5  1  6  7  8  4  9 11  0  2];[0.2, 0.25, 0.2, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25];[3, 7, 9, 10];4;170;[ 3  5  7  9 10 11  2  0  6  4  1  8];[0.25, 0.25, 0.25, 1.0, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 7, 9, 10];4;220;[ 3  5  7  9 10 11  2  0  6  4  1  8];[0.25, 0.25, 0.25, 1.0, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 7, 10, 9];4;335;[ 3  2  7  5 10 11  9  0  6  4  1  8];[0.25, 0.25, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
17042;12;12;[5, 1, 10, 7, 11];5;4158;[ 5  8  9  0  3  4  2  1 10  7 11  6];[0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[5, 1, 7, 10, 11];5;4208;[ 3  5  6  8  9  1  2  0  7  4 10 11];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[5, 1, 7, 10, 11];5;4258;[ 3  6  5  4  9  8  2  1  7  0 10 11];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[7, 10, 5, 1, 11];5;4308;[ 7 10  5  2  4  6  8  3  9  0  1 11];[0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 1.0, 0.25]
17043;12;12;[11, 10];2;571;[ 1  3 11  2  6  9  8  5 10  7  0  4];[0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333];[11, 10];2;4208;[ 1  3 11  2  6  5  7  4  9  8 10  0];[0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[11, 10];2;4258;[ 2  8  3  1 11  6  0  4  7  5  9 10];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333];[10, 11];2;1234;[ 2  8  3  1  7  6  9  4 10 11  5  0];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
17044;12;12;[9, 10];2;70;[ 5  9 10  7 11  6  0  1  2  8  4  3];[0.25, 0.25, 0.25, 0.2, 0.2, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333];[9, 10];2;137;[ 1  2  5  9 10 11  7  3  6  4  0  8];[0.25, 0.5, 0.5, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333];[9, 10];2;1184;[ 1  2  7  5  9  4  6  0 11 10  3  8];[0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333];[9, 10];2;4308;[ 1  2  7  5  9  3  4  0  6 10 11  8];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333]
17045;12;12;[9, 10, 8, 11];4;4158;[ 9  0  6  5 10  2  3  1  7  4  8 11];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 1.0, 0.3333333333333333, 0.25];[9, 11, 10, 8];4;4208;[ 9  0  2  1  6  5  7  4 11 10  3  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.3333333333333333];[9, 11, 10, 8];4;4258;[ 9  0  2  1  6  5  7  4 11 10  3  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.3333333333333333];[9, 11, 10, 8];4;4308;[ 9  0  2  1  6  5  7  4 11 10  3  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.3333333333333333]
17046;12;12;[10, 11];2;4158;[ 6  7  4  0  3  2  1  5  8  9 10 11];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[10, 11];2;4208;[ 0  6  2  1  5  4  7  8  3  9 10 11];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[10, 11];2;4258;[ 0  7  6  1  5  2  8  3  4  9 10 11];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25];[10, 11];2;4308;[ 0  7  6  4 10  9  3  2  5  1  8 11];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
17047;12;12;[0, 8, 9];3;4158;[ 0  1  3  8 10  5  6  4  9 11  7  2];[0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[9, 8, 0];3;621;[ 6  4  9  8  3 10  0  1  7  5  2 11];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.25];[9, 8, 2];3;285;[ 6  4  9  8  3  2  0  1 10  5 11  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[0, 8, 9];3;721;[ 0  4  6  8  9 11  3  1  7  5  2 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5]
17048;12;12;[9, 10, 7, 8];4;4158;[ 6  9 11  1  5  4  3  2 10  7  0  8];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333];[4, 9, 7, 3, 8];5;2159;[ 0  2  5  4  6  9 11  1  7  3  8 10];[0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[10, 9, 7, 8];4;4258;[ 0  1  3  4  6  5 10  9 11  2  7  8];[1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 6, 7, 8, 9];5;1234;[ 0  1  2  3  4  5  6  7  8  9 10 11];[1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
17049;12;12;[0, 10, 4, 11];4;4158;[ 0  6  8  5  9 10  7  1  2  4 11  3];[1.0, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25];[0, 4, 10, 11];4;4208;[ 0  6  8  3  5  4  7  2 10  9  1 11];[1.0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25];[0, 4, 10, 11];4;4258;[ 0  6  8  2  3  4  5  1  7  9 10 11];[1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 4, 10, 11];4;4308;[ 0  2  6  8  3  4  5  1  7  9 10 11];[1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
17050;12;12;[10, 6, 11];3;4158;[ 0 10  6  1  9  7  3  2  4  5  8 11];[0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25];[11, 6, 10];3;2159;[ 0 11  9  2  7  6  1  4 10  3  5  8];[1.0, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 1.0];[11, 6, 10];3;2209;[ 0 11  2  1  9  4  7  6 10  3  5  8];[1.0, 0.5, 0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 1.0];[11, 6, 10];3;2259;[ 0 11  2  1  9  4  7  6 10  3  5  8];[1.0, 0.5, 0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 1.0]
17051;12;12;[6, 11, 2, 10];4;4158;[ 6 11  8  0  9  3  2  1  7  5  4 10];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5];[6, 11, 2, 10];4;4208;[ 0  6 11  2  9 10  1  3  7  5  4  8];[1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5];[2, 6, 11, 10];4;4258;[ 0  2  6  4 11  9  1  8 10  7  3  5];[1.0, 0.3333333333333333, 1.0, 0.25, 0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[2, 6, 11, 10];4;4308;[ 0  2  6  4 11  9  7  1  8 10  5  3];[1.0, 0.3333333333333333, 1.0, 0.25, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
17052;12;12;[5, 10, 11];3;2109;[ 3  2  5  4 10  9  0  1  8  7 11  6];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[5, 11, 10];3;2159;[ 6  1  3  2  5  4  7  9 11 10  0  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[5, 10, 11];3;2209;[ 6  4  5  0  3  2  1  7  9 10 11  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[5, 10, 11];3;4308;[ 6  4  5  0  3  2  1  7  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
17053;12;12;[8, 9];2;2109;[ 6  7 11  8  3  2  0  1  4  5  9 10];[0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25];[8, 9];2;4208;[ 4  8  5  0 10 11  7  6  2  1  3  9];[0.3333333333333333, 0.2, 0.2, 0.2, 0.5, 0.3333333333333333, 0.25, 0.25, 0.5, 0.2, 0.3333333333333333, 0.25];[8, 9];2;4258;[10  3  6  4  8 11  1  0  7  5  2  9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.25, 0.5, 0.25, 0.5, 0.2, 1.0, 0.3333333333333333];[8, 9];2;4308;[10  3  6  4  8 11  1  0  7  5  2  9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.25, 0.5, 0.25, 0.5, 0.25, 1.0, 0.3333333333333333]
17054;12;12;[9, 3, 10];3;4158;[11  9  1  3  7  8  5  4 10  6  0  2];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[9, 4, 10];3;4208;[ 2  5 11  9  6  4  3  1  8  7 10  0];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[9, 4, 10];3;4258;[ 2  5 11  9  6  4  3  1  8  7 10  0];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[9, 4, 10];3;4308;[ 2  5 11  9  6  4  3  1  8  7 10  0];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
17055;12;12;[2, 10, 9];3;2109;[ 2  7  4  1 10  3  5  0  6  8  9 11];[0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25];[2, 10, 9];3;2159;[ 2  7  1  0  5  4 10  3  6  8  9 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25];[2, 9, 10];3;4258;[ 2  4  7 11  5  1  6  0  9  8 10  3];[0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[2, 9, 10];3;4308;[ 0  2  6  4  7 11  5  1  9  8 10  3];[0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
17056;12;12;[0, 5, 8, 9, 4, 1, 3];7;4158;[ 0  2  5  8 10  9  6  4  1  7 11  3];[0.5, 0.25, 0.5, 0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.25];[0, 5, 9, 8, 3, 4, 1];7;4208;[ 0  2  7  5  9 10  8  3  6  4  1 11];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[0, 5, 9, 8, 3, 4, 1];7;4258;[ 0  2  7  5  9 10  8  3  6  4  1 11];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[0, 3, 5, 9, 8, 1, 4];7;4308;[ 0  2  3  5  7 10  9  8 11  6  1  4];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5]
17057;12;12;[10, 11, 9, 8];4;1084;[10 11  9  1  6  2  3  4  5  8  7  0];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 10, 9, 8];4;621;[ 1  3  6  7 11 10  9  8  4  5  0  2];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 8, 10, 9];4;1184;[ 1  2  3  4  6  5  7  8 10  9 11  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 10, 8, 9];4;2259;[ 7 10  2  0  3  4  5  1  6  8  9 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
17058;12;12;[0, 4, 9, 10];4;4158;[ 2  8 11  0  4  5  1  3  7  6  9 10];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[0, 4, 10, 9];4;4208;[ 1  5  2  0  3  4  6  8 10  9 11  7];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 4, 9, 10];4;4258;[ 0  1  5  2  3  4  6  8 11  9  7 10];[1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[0, 4, 9, 10];4;4308;[ 0  1  5  2  3  4  6  8 11  9  7 10];[1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
17059;12;12;[10, 9, 3, 11];4;4158;[ 2 10  1  0  6  5  9  4  7  3  8 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25];[0, 1, 10, 9, 11];5;2159;[ 0  1  2  6 10  8  5  4  9 11  7  3];[0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[0, 1, 10, 9, 11];5;2209;[ 0  1  2  6 10  8  5  4  9  7 11  3];[0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[0, 1, 11, 10, 9];5;2259;[ 0  1  2  4  6 11 10  8  5  7  9  3];[0.5, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5]
17060;13;13;[5, 12, 11];3;8255;[ 7  5 12  0  6 10  8  4  9  2  3  1 11];[0.25, 0.2, 0.2, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333];[5, 12, 11];3;1134;[ 1  5  7  8 12  3  4  0 11  6 10  9  2];[0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333];[5, 12, 11];3;8355;[ 1  2  6  5  7 10  9  8 12 11  0  3  4];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[5, 12, 11];3;8405;[ 0  1  2  3  5  6  7  8 12  9 10 11  4];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
17061;13;13;[11, 3, 12];3;571;[ 4  9 11  0  6  5  3  1 12  7  8 10  2];[0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[7, 12, 11];3;235;[ 7 12  4  0  9 11  3  1  6  5  2  8 10];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5];[7, 12, 11];3;285;[ 7 12  4  0  9 11  3  1  6  5  2  8 10];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5];[7, 12, 11];3;335;[ 7 12  4  0  9 11  3  1  6  5  2  8 10];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5]
17062;13;13;[1, 10, 9];3;4158;[ 1  2  3  4  7  6 10  9 11  5 12  8  0];[0.16666666666666666, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2];[1, 9, 10];3;2159;[ 1  2  3  4  7  5  9  8 12 11 10  6  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 9, 10];3;8355;[ 0  1  2  3  4  5  7  8 12  9 10 11  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 9, 10];3;8405;[ 0  1  2  3  4  5  7  8 12  9 10 11  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
17063;13;13;[12, 11, 9];3;2109;[ 3 10 12  0  4  5  1  2 11  8  9  6  7];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[12, 9, 11];3;8305;[ 3 10 12  0  4  5  1  2  7  6  9  8 11];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[12, 11, 9];3;4258;[ 1  2  3  4  7  5 10  8 12  0 11  9  6];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[12, 9, 11];3;8405;[ 1  2  3  4  7  5 10  8 12  0  6  9 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333]
17064;13;13;[2, 10, 11, 12];4;8255;[ 0  1  2  3  4  5  6  7  8  9 10 11 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2];[2, 10, 11, 12];4;8305;[ 0  1  2  3  4  5  6  7  8  9 10 11 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2];[2, 10, 11, 12];4;8355;[ 0  1  2  3  4  5  6  7  8  9 10 11 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 2, 11, 12];4;8405;[ 3 10  6  2  8  7  0  1  4  5  9 11 12];[0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25]
17065;13;13;[7, 11, 10];3;4158;[ 5  7  4  0  3  2  1  9 11 10  6  8 12];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.2];[7, 10, 11];3;8305;[ 1  6  5  4  7  9  0  3  2 10 11 12  8];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25];[8, 10, 11];3;4258;[ 0  1  3  8  6  5  7  4 10  9  2 11 12];[0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[8, 10, 11];3;4308;[ 0  1  3  8  6  5  7  4 12  9 10 11  2];[0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
17066;13;13;[0, 10, 8];3;4158;[ 0  1  2  5 10 11  9  3  7  6  4  8 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[0, 10, 8];3;621;[ 0  1  2  5 11 10  9  8  7  6  4  3 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[0, 10, 8];3;671;[ 0  1  2  5 11 10  9  8  7  6  4  3 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[0, 8, 10];3;4308;[ 0  1  2  5  7  6  9  8 12 11 10  3  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
17067;13;13;[11, 9, 5, 10, 8];5;2109;[11  9  7  5 12  4  0  1 10  8  6  3  2];[0.25, 0.25, 0.2, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.5, 0.3333333333333333];[5, 11, 9, 8, 10];5;8305;[ 5 12 11  9  6  1  2  3  7  4  0  8 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.5, 0.5];[5, 11, 9, 8, 10];5;8355;[ 5 12 11  9  6  1  2  3  7  4  0  8 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.5, 0.5];[6, 10, 9, 11, 8];5;8405;[ 6  5 10  9 12 11  1  2  3  7  0  4  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.25, 0.25, 0.5, 0.5, 0.5, 0.5]
17068;13;13;[9, 10];2;8255;[ 1  2  6  5 11 12  8  3  7  4  0  9 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[9, 10];2;8305;[ 0  3  1  2  5  6 11  8 12  4  7  9 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[9, 10];2;8355;[ 0  3  1  2  5  6 11  8 12  4  7  9 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[9, 10];2;8405;[ 0  3  1  2  5  6 11  8 12  4  7  9 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333]
17069;13;13;[4, 11, 12];3;1084;[ 0  2  6  4  5  3 10  9 11 12  7  1  8];[0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25];[4, 12, 11];3;235;[ 0  2  6  4 12 11 10  8  9  5  1  3  7];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 12, 11];3;285;[ 0  2  6  4 12 11 10  8  9  5  1  3  7];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 11, 12];3;721;[ 0  2  6  4 11 10  9  8 12  5  1  3  7];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
17070;13;13;[2, 11, 12];3;8255;[ 3  2  6  8  0  4  5  1  7  9 10 11 12];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[2, 11, 12];3;8305;[ 0  1  2  3  7  6  9  8 11 12  4  5 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[2, 12, 11];3;8355;[ 1  2  3  7  6  8  9  0 12  4 10 11  5];[0.25, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[11, 2, 12];3;8405;[ 1  8 11  2  6  9  3  7  4  5  0 10 12];[0.25, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.25]
17071;13;13;[6, 8, 10];3;4158;[ 0  3  5  4  6  9 11  1  7  2  8 10 12];[0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25, 0.2];[6, 10, 8];3;4208;[ 1  7  6  9 12  2  3  0  4  5 10  8 11];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[6, 8, 10];3;8355;[ 1  7  6  9 11 12  3  0  4  5  2  8 10];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[6, 8, 10];3;8405;[ 1  7  6  9 11 12  3  0  4  5  2  8 10];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
17072;13;13;[11, 10, 9];3;2109;[ 0  1  2 11 10  5  4  3  7  6  9  8 12];[0.25, 0.25, 0.25, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.25, 0.25, 0.2];[10, 9, 11];3;1134;[ 0  1  2  3  5 10  9  8 12 11  4  6  7];[0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25];[11, 9, 10];3;8355;[ 1  2  3  4  6  8 11  0 12  5  9 10  7];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[9, 11, 10];3;4308;[ 3  9  2  1  6 11  8  4  7  5  0 10 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25]
17073;13;13;[10, 9, 8, 12];4;2109;[ 1  4  6  0 11 10  9  8 12  5  2  3  7];[0.3333333333333333, 0.5, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 9, 10, 12];4;8305;[ 1  2  5  4 11  9  3  0  7  6  8 10 12];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[2, 9, 10, 12];4;8355;[ 1  2  5  4 11  9  3  0  7  6  8 10 12];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[2, 12, 9, 10];4;8405;[ 1  2  5  4 12 11  9  8  7  6  0  3 10];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5]
17074;13;13;[7, 10, 11];3;4158;[ 2  7  9  1  3  4  5  0  6  8 10 11 12];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25];[7, 10, 11];3;8305;[ 0  2  7  4  9 12  8  3  6  5  1 10 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[7, 10, 11];3;8355;[ 0  2  7  4  9 12  8  3  6  5  1 10 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[3, 10, 11];3;4308;[ 3  6 10  8  5  4  2  0 12  7  9 11  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
17075;13;13;[11, 12];2;8255;[ 0  3  5  7 11  8  2  1  6  4  9 10 12];[0.5, 0.25, 0.25, 0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[12, 11];2;621;[ 0  3  5  4 12  7  8 11 10  6  1  2  9];[0.5, 0.25, 0.25, 0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5];[12, 11];2;671;[ 0  3  5  4  7 12  8 11 10  6  1  2  9];[0.5, 0.25, 0.25, 0.5, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5];[12, 11];2;1234;[ 0  3  5  4  7 12  8  2 11 10  6  1  9];[0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5]
17076;13;13;[10, 12];2;8255;[ 0  1  2  3  4  5  6  7  8  9 10 11 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 12];2;8305;[ 2  5  7  8  9  1  3  0  6  4 10 11 12];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[10, 12];2;8355;[ 2  5  7  8  9  1  3  0  6  4 10 11 12];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[12, 10];2;8405;[ 1  2  7  5 12 11  9  8  6  4  0  3 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
17077;13;13;[10, 9, 8, 7, 11];5;4158;[10  9  0  2  3  8  4  1 12  7  6 11  5];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.25];[9, 10, 8, 7, 11];5;4208;[ 2  9 10  0  6  8  4  3 12  7  1 11  5];[0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.25];[9, 10, 8, 7, 11];5;8355;[ 2  9 10  0  6  8  3  4 12  7  1  5 11];[0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333];[9, 10, 8, 7, 11];5;8405;[ 2  9 10  0  6  8  3  4 12  7  1  5 11];[0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333]
17078;13;13;[10, 12, 11];3;8255;[ 3  2  7  1  6  5  9  8 10 12  4  0 11];[0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.25];[12, 10, 11];3;8305;[ 1  2  3  4  6  5  7 12  0  8 10  9 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[12, 10, 11];3;8355;[ 1  2  3  4  6  5  7 12  0  8 10  9 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[12, 10, 11];3;8405;[ 4  9  3  1  6  5  7  2 12  0 10  8 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333]
17079;13;13;[0, 7, 10, 9];4;4158;[ 0  6 12  4  5  3  2  1  7  8 10  9 11];[0.3333333333333333, 0.2, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.2, 0.2, 0.2, 0.2, 0.3333333333333333];[0, 7, 9, 10];4;4208;[ 0  2  3  7  6  9 12  5 10  4  1  8 11];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333];[0, 7, 9, 10];4;4258;[ 0  2  3  5  7  6 12  9 10  4  8  1 11];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333];[0, 7, 9, 10];4;8405;[ 0  2  3  5  7  6  9  8 12  4 11 10  1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333]
17080;14;14;[13, 12];2;16448;[ 1  2  3  4  6  5  7 11 13 10 12  0  8  9];[0.16666666666666666, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0.16666666666666666, 0.2, 0.2, 0.2, 0.2];[12, 13];2;364;[11 12  8  0  9  3  4 13  7  6  5  2  1 10];[0.25, 0.2, 0.2, 0.25, 0.25, 0.2, 0.2, 0.2, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25];[13, 12];2;671;[ 1  6  5  4  7 13 11  8 12  2  3  0 10  9];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[12, 13];2;8405;[ 1  6  5  4  7 10  9  8 12 13 11  3  2  0];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
17081;14;14;[1, 8, 12, 13];4;16448;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2];[6, 12, 8, 13];4;16498;[ 6  4  3  2 12  0  5  1  7  8 10  9 11 13];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[6, 12, 8, 13];4;16548;[ 6  4  3  2 12  0  5  1  7  8 10  9 11 13];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[6, 13, 12, 8];4;16598;[ 2  4  6 13 12  3  0  1  7  5  8  9 11 10];[0.25, 0.25, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5]
17082;14;14;[1, 9, 12, 13];4;2109;[ 1  2  3  4  7  6  9  8 12 13 10 11  5  0];[0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[1, 9, 12, 13];4;16498;[ 1  7  9  8 11  3  2  0 12  6  4 10 13  5];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25];[1, 9, 12, 13];4;16548;[ 1  7  9  8 11  3  2  0  6  5  4 10 12 13];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25];[5, 9, 12, 13];4;16598;[ 5  1  7  8  9 11  3  0  6  4  2 10 12 13];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 1.0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25]
17083;14;14;[5, 13, 12];3;16448;[ 6  5  4 11 13  2  3  0  7  1  9  8 10 12];[0.2, 0.2, 0.2, 0.2, 0.3333333333333333, 0.5, 0.5, 0.2, 0.2, 0.2, 0.2, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333];[5, 13, 12];3;16498;[ 6  5  4 11 13  3  2  1  8  0  7  9 10 12];[0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.5, 0.2, 0.25, 0.2, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333];[5, 13, 12];3;16548;[ 6  5  0  2  4  7 11  8 13  3  1  9 10 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333];[5, 13, 12];3;16598;[ 6  5  0  2  4  7 11  8 13  3  1  9 10 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333]
17084;14;14;[10, 11];2;4158;[ 0  2  6  5 13 10  3  1 12  4 11  8  7  9];[0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.2, 0.16666666666666666, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333];[10, 11];2;2159;[ 0  2  6  5 13 10  3  1  7  4 11  9 12  8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[10, 11];2;8355;[ 0  2  3  4  6  5  7 10 13  1  9  8 11 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[10, 11];2;8405;[ 0  2  3  4  6  5  7 10 13  1  9  8 11 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333]
17085;14;14;[3, 12, 11];3;16448;[ 0  1  6 13  3  5  7  2 12  8 10  9  4 11];[0.25, 0.25, 0.2, 0.2, 0.16666666666666666, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2, 0.25];[3, 11, 12];3;16498;[ 4  9 10  0  3  6  2  1 13  7  5  8 11 12];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.25];[3, 11, 12];3;4258;[ 4  9 10  0  3  5  2  1  7  6 11 12 13  8];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[3, 11, 12];3;4308;[ 4  9 10  0  3  5  2  1  7  6 11 12 13  8];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25]
17086;14;14;[12, 13];2;16448;[ 3  2  7 11  0  4  5  1  6  8  9 10 12 13];[0.2, 0.2, 0.25, 0.25, 0.2, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25, 0.2, 0.2];[12, 13];2;16498;[ 3  2  7 11  0  4  5  1  6  8  9 10 12 13];[0.2, 0.2, 0.25, 0.25, 0.2, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25, 0.2, 0.2];[12, 13];2;8355;[ 3  4  6  9 12 11 10  0  7  5  1  2 13  8];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[12, 13];2;8405;[ 1  3  6  4  7 11 10  9 12  5  0  2 13  8];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25]
17087;14;14;[12, 13];2;2109;[ 0  3  4  9 12  5  6  2 13 11  7  1 10  8];[0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.2, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25];[12, 13];2;4208;[ 0  2  3  4 10 12  9  6 13 11  5  1  7  8];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[12, 13];2;16548;[ 0  2  3  4  7  5  9  8 12 11 10  6 13  1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[12, 13];2;16598;[ 0  1  2  3  4  5  7  8 12  9 10 11 13  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
17088;14;14;[8, 13, 11];3;16448;[ 0  6  5  4  1  8 13  2  7  3 10  9 11 12];[0.3333333333333333, 0.25, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2, 0.25];[2, 11, 13];3;16498;[ 0  2  3  4  6  5  9  1  7  8 10 11 12 13];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[2, 11, 13];3;16548;[ 0  2  3  4  6  5  9  1  7  8 10 11 12 13];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[2, 11, 13];3;16598;[ 0  1  2  3  4  5  6  9 12  7 10  8 11 13];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25]
17089;14;14;[6, 12, 11];3;16448;[ 0  1  3  4  6  5  7  8 13  9 10 12  2 11];[0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25];[9, 11, 12];3;8305;[ 3  4  5  8  9 11  2  0  7  6  1 10 12 13];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25];[9, 12, 11];3;2209;[ 1  3  5  4  7 10  9  8 12 11  0  2  6 13];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[9, 12, 11];3;1234;[ 0  1  3  4  7  5  9  8 12 11 10  2  6 13];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25]
17090;14;14;[2, 12, 11, 13];4;571;[ 2  5 12  7  9 11  8  1 13  4  0  3  6 10];[0.2, 0.25, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25];[3, 12, 11, 13];4;8305;[ 5  4  3  2 12 11  0  1 10  7  9  8 13  6];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[13, 8, 11, 12];4;1184;[ 5  4 13  8  6 11  3  2 12  9  1  0  7 10];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5];[13, 8, 11, 12];4;1234;[ 5  4 13  8  6 11  3  2 12  9  1  0  7 10];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5]
17091;14;14;[10, 12];2;8255;[ 3 11  9  4 13  2  1  0  7  6  5 10 12  8];[0.2, 0.2, 0.2, 0.5, 0.25, 0.2, 0.2, 0.2, 0.16666666666666666, 0.25, 0.2, 0.5, 0.2, 0.25];[10, 12];2;8305;[ 3 11 10  1  7  9  5  4 13  6  0  2 12  8];[0.2, 0.3333333333333333, 0.2, 0.5, 0.25, 0.25, 0.2, 0.25, 0.16666666666666666, 0.25, 0.3333333333333333, 0.5, 0.2, 0.25];[10, 12];2;4258;[ 3 11  4  1  9 10  2  0  7  6  5 12 13  8];[0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25];[10, 12];2;4308;[ 3 11  6  1  7 10  9  4  5  2  0 12 13  8];[0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25]
17092;14;14;[9, 2, 12, 13];4;16448;[ 4  9 10  1  5  8  3  0  7  6  2 11 12 13];[0.2, 0.25, 0.2, 0.2, 0.3333333333333333, 0.25, 0.2, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.2];[2, 9, 12, 13];4;8305;[ 0  2  4  9 10  5  6  1 12  7  8 11 13  3];[0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[2, 12, 9, 13];4;16548;[ 0  1  2  4 10 12  9  3  7  6  5  8 11 13];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[2, 9, 12, 13];4;16598;[ 2  7  1  0  4 10  9  8 12 11  3  5  6 13];[0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25]
17093;14;14;[13, 12];2;16448;[ 1  2  3  4  7  5 10  8 13 12 11  0  6  9];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25];[12, 13];2;16498;[ 4  1  2 11  7  9  8  5 12 13 10  0  6  3];[0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 1.0, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[12, 13];2;16548;[ 4  1  3  2  7 11  8  5 12 13  9 10  6  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[12, 13];2;16598;[ 4  0  2  1  3  5  7  8 11  6  9 10 12 13];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25]
17094;14;14;[11, 12, 13];3;571;[ 1  2  5  4  6 11 12  0 13  3 10  8  9  7];[0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.2, 0.2, 0.2, 0.3333333333333333, 0.25, 0.25];[11, 12, 13];3;621;[ 1  2  5  4  6 11 12  0 13  3  7  8 10  9];[0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.2, 0.2, 0.3333333333333333, 0.25, 0.25];[11, 12, 13];3;671;[ 1  2  5  4  6 11 12  0 13  3  7  8 10  9];[0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.2, 0.2, 0.3333333333333333, 0.25, 0.25];[11, 12, 13];3;2259;[ 1  2  5  4  6 11  3  0  7 12 13  8 10  9];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.2, 0.2, 0.3333333333333333, 0.25, 0.25]
17095;14;14;[5, 10, 12];3;16448;[ 1  5  9  7 13 10  8  0 11  6  2  3 12  4];[0.2, 0.3333333333333333, 0.2, 0.2, 0.16666666666666666, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.2, 0.25];[5, 10, 12];3;16498;[ 0  1  6  5  9  7  8 10 13 12  2  3  4 11];[0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25];[5, 10, 12];3;8355;[ 0  1  2  3  4  5  6  7  9 11  8 10 12 13];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25];[5, 10, 12];3;8405;[ 1  4  2  0  3  5  6  7  9 11  8 10 12 13];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25]
17096;14;14;[10, 11];2;8255;[ 1  0  2  6 12 13 10  3  7  5  4  8 11  9];[0.25, 1.0, 0.25, 0.2, 0.2, 0.2, 0.25, 0.2, 0.2, 0.16666666666666666, 0.25, 0.2, 0.25, 0.25];[10, 11];2;8305;[ 1  0  2  3  4  6  7 10 13 12  5  8 11  9];[0.25, 1.0, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25];[10, 11];2;8355;[ 1  2  3  0  4  6  7  8 13 10 12  5 11  9];[0.25, 1.0, 0.5, 0.5, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25];[10, 11];2;4308;[ 1  2  3  0  4  5  6  7  8  9 10 11 12 13];[0.25, 1.0, 0.5, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25]
17097;14;14;[11, 7, 10];3;8255;[12 13 11  0  7  1  3  4  5  9  6  2 10  8];[0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[11, 10, 7];3;16498;[12 13 11  0  4  1  2  3 10  7  5  8  9  6];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 11, 10];3;16548;[ 6  7 12 11 13  3  0  1  4  5  2  8 10  9];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 11, 10];3;8405;[ 6  7 11  9 12 13  0  1  4  5  2  3 10  8];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
17098;14;14;[12, 13, 11];3;16448;[ 1  3  7  4 12 13  9  8  6  5  0  2 11 10];[0.2, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25];[12, 13, 11];3;4208;[ 1  2  3  4  7 10  9  8 12 13 11  0  6  5];[0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[12, 13, 11];3;4258;[ 5  9 10  1  7  4  3  2 12 13  8 11  6  0];[0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[12, 13, 11];3;4308;[ 3  2  5  9 10  4  7  1 12 13  8 11  6  0];[0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25]
17099;14;14;[12, 3, 13];3;16448;[ 5  6  4 10 12  2  3  0 11  1  9  8 13  7];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[2, 9, 13, 12];4;1134;[ 1  2  5  4  6 11 10  9 13 12  0  3  8  7];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 9, 13, 12];4;1184;[ 2  6  4  1  5 11 10  9 13 12  0  3  7  8];[0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 9, 13, 12];4;1234;[ 2  6  4  1  5 11 10  9 13 12  0  3  7  8];[0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]


==> results/chamfer/lane_shift_long_wide_combined_responsibility_distance_results_simulation.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
17000;10;10;[9, 8, 1];3;61;[9 8 1 2 0 6 5 3 4 7];[0.5784091557116029, 0.6566478243752564, 0.6271506187171645, 0.3239202321933835, 0.28031522920605334, 0.5169418615591439, 0.556922405742172, 0, 0.8672394215776985, 1];[9, 8, 3];3;120;[9 2 8 3 7 1 0 6 5 4];[0.6338951556326466, 0.6566478243752564, 0.9658550381538318, 0.779284535784514, 0.374031668720028, 0.5169418615591439, 0.556922405742172, 0.6853652523863064, 0.8672394215776985, 1];[9, 8, 3];3;170;[9 2 8 3 7 1 0 6 5 4];[0.6338951556326466, 0.6566478243752564, 0.9658550381538318, 0.779284535784514, 0.374031668720028, 0.5169418615591439, 0.556922405742172, 0.6853652523863064, 0.8672394215776985, 1];[9, 2, 7, 8];4;220;[9 2 7 8 3 1 0 4 6 5];[0.6338951556326466, 0.6566478243752564, 0.9658550381538318, 0.779284535784514, 0.5623069226022094, 0.5461055577072639, 0.556922405742172, 0.8757364380382398, 0.8672394215776985, 1]
17001;10;10;[8, 5, 9, 7];4;571;[8 5 1 6 9 7 4 2 0 3];[0, 0.5362416940243557, 0.3515805938073222, 0, 0.43118708714067205, 0.6044961768899185, 0.48000323823260277, 0.4733775118044734, 1, 0.4733775118044734];[8, 9, 3, 7];4;170;[8 2 9 3 5 7 1 6 4 0];[0, 0.5362416940243557, 0.8777185504831658, 0.7753508473134855, 0.43118708714067205, 0.6673813529820046, 0.48000323823260277, 0.619182763166314, 1, 0.7849667435682739];[8, 9, 3, 7];4;414;[8 2 9 3 0 5 7 1 6 4];[0.6776241700733773, 0.572438597101713, 0.8777185504831658, 0.7753508473134855, 0.47905413991104057, 0.6673813529820046, 0.5449425370198132, 0.619182763166314, 1, 0.7849667435682739];[8, 9, 3, 7];4;464;[8 2 9 3 1 0 5 7 6 4];[0.6776241700733773, 0.747884448961503, 0.8777185504831658, 0.7753508473134855, 0.47905413991104057, 0.6673813529820046, 0.5449425370198132, 0.619182763166314, 1, 0.7849667435682739]
17002;10;10;[9, 5, 8];3;1084;[9 2 6 5 8 3 7 4 0 1];[0.39613453371419627, 0.38351851934862885, 0.8745241971887426, 0.7195341164796136, 0.40269603736017734, 0.8074398367511408, 0.8112155475693147, 0.48562547767763087, 0.7205021209989498, 1];[9, 5, 8];3;1134;[9 1 2 5 6 8 3 7 4 0];[0.39613453371419627, 0.9182691173897821, 0.8745241971887426, 0.7195341164796136, 0.40269603736017734, 0.8158323390492553, 0.8112155475693147, 0.6147878311358292, 0.7205021209989498, 1];[9, 5, 8];3;1184;[9 1 2 5 6 8 3 7 0 4];[0.5531397491491196, 0.9182691173897821, 0.8745241971887426, 0.7195341164796136, 0.40269603736017734, 0.8471450171414706, 0.8112155475693147, 0.6147878311358292, 0.7205021209989498, 1];[9, 5, 8];3;1234;[9 1 2 5 3 6 8 4 0 7];[0.703595363804044, 0.9182691173897821, 0.8745241971887426, 0.8120374627726683, 0.7095544008181475, 0.8471450171414706, 0.8112155475693147, 0.6147878311358292, 0.7205021209989498, 1]
17003;10;10;[8, 7];2;1084;[8 3 4 1 6 2 7 9 5 0];[0, 0.6843388990705888, 0.6610863940621508, 0.77219827052072, 0.7375026482254902, 0.4789713053531412, 0.6682973173958617, 0.5803695624175415, 1, 0.5314883906591568];[8, 7];2;1134;[8 3 4 1 6 2 5 7 9 0];[0.43352853204417063, 0.6860556942414912, 0.6610863940621508, 0.77219827052072, 0.7375026482254902, 0.6038033904624158, 0.6682973173958617, 0.5803695624175415, 1, 0.5314883906591568];[8, 7];2;1184;[8 1 2 7 3 4 5 6 9 0];[0.4351330451561045, 0.9849445972245402, 0.9284285347895689, 0.77219827052072, 0.7375026482254902, 0.671286964661635, 0.6682973173958617, 0.8477520191124869, 1, 0.5314883906591568];[8, 7];2;1234;[8 1 2 7 6 3 4 5 9 0];[0.4351330451561045, 0.9849445972245402, 0.9284285347895689, 0.77219827052072, 0.7375026482254902, 0.7104070618646772, 0.7978984332746933, 0.8477520191124869, 1, 0.5314883906591568]
17004;10;10;[8, 9];2;120;[8 5 9 7 6 1 3 2 4 0];[0, 0.4785435465310311, 0.31373297474890904, 0.4205050750053628, 0, 0.8707542425973775, 0.5021281026653599, 0.6824513141491542, 1, 0.6824513141491542];[8, 9];2;235;[8 5 9 7 4 3 6 1 0 2];[0.4675993394931643, 0.4785435465310311, 0.31373297474890904, 0.6086596875520737, 0.6177975788462648, 0.8707542425973775, 0.5021281026653599, 0.6824513141491542, 1, 0.6824513141491542];[8, 9];2;187;[8 5 7 9 1 4 3 6 0 2];[0.4675993394931643, 0.759576752799696, 0.31373297474890904, 0.6086596875520737, 0.6177975788462648, 0.925776891069335, 0.5021281026653599, 0.8792507920988012, 1, 0.8381260066235268];[8, 9];2;237;[8 5 7 9 1 3 4 6 0 2];[0.4675993394931643, 0.759576752799696, 0.31373297474890904, 0.6853043639833523, 0.6177975788462648, 0.925776891069335, 0.6096488411570721, 0.8792507920988012, 1, 0.8381260066235268]
17005;10;10;[8, 9];2;56;[8 9 0 2 1 7 3 4 6 5];[0.30002202449831966, 0.2953175263138353, 0.30002202449831966, 0, 0, 0, 0, 0.2471337843946289, 1, 0.8869472210647177];[8, 9];2;106;[8 9 4 1 6 0 2 7 5 3];[0.30002202449831966, 0.32656182926796573, 0.30002202449831966, 0, 0.3538520123413727, 0, 0.32656182926796573, 0.2471337843946289, 1, 0.8869472210647177];[8, 9];2;156;[8 9 5 4 1 6 0 2 7 3];[0.30002202449831966, 0.32656182926796573, 0.30002202449831966, 0, 0.3538520123413727, 0.7477325198696865, 0.32656182926796573, 0.2697651151198573, 1, 0.8869472210647177];[8, 9];2;206;[8 9 5 4 1 6 0 2 7 3];[0.30002202449831966, 0.32656182926796573, 0.30002202449831966, 0, 0.3922076046395586, 0.7477325198696865, 0.32656182926796573, 0.2697651151198573, 1, 0.8869472210647177]
17006;10;10;[9, 5, 8, 7];4;70;[9 5 8 7 0 4 3 1 6 2];[0.561797305701661, 0.3981882291754618, 0, 0.4854445998065304, 0.561797305701661, 0.6809207621791573, 0, 0.6517434951853812, 0.6700720982930458, 1];[9, 6, 7];3;170;[9 2 6 5 8 7 1 0 4 3];[0.561797305701661, 0.5996816332422391, 0.9708838867403987, 0.5416161549132209, 0.561797305701661, 0.6809207621791573, 0.886279981827164, 0.6517434951853812, 0.6700720982930458, 1];[9, 6, 7];3;220;[9 2 6 5 8 7 4 1 0 3];[0.5430828872235447, 0.5996816332422391, 0.9708838867403987, 0.5416161549132209, 0.6118553011030816, 0.7177899302692297, 0.886279981827164, 0.6517434951853812, 0.6700720982930458, 1];[9, 6, 7];3;220;[9 2 6 7 5 8 4 1 0 3];[0.5430828872235447, 0.5996816332422391, 0.9708838867403987, 0.5416161549132209, 0.6118553011030816, 0.7177899302692297, 0.886279981827164, 0.7482481574572549, 0.6700720982930458, 1]
17007;10;10;[8, 6, 5, 0, 3, 4, 7, 1];8;571;[8 6 5 0 3 2 4 7 1 9];[0.5473570913900382, 0.40403170070814853, 0.5053784948606613, 0.5223779017581538, 0.5043640667098649, 0.5692017746953868, 0.6403179774222851, 0.4484564490657467, 1, 0];[8, 3, 7, 6, 5, 4, 0, 1];8;364;[8 3 7 6 5 4 0 1 2 9];[0.5473570913900382, 0.5123170396022152, 0.5053784948606613, 0.7559540314052154, 0.5522358369184379, 0.5692785434609906, 0.6403179774222851, 0.726648919113212, 1, 0];[8, 3, 7, 6, 5, 4, 0, 1];8;671;[8 2 3 7 6 5 4 0 1 9];[0.5473570913900382, 0.5123170396022152, 0.9135748214594669, 0.7559540314052154, 0.5522358369184379, 0.5785368496498197, 0.6403179774222851, 0.726648919113212, 1, 0.3501741571818709];[8, 3, 7, 6, 1, 5, 4, 0];8;721;[8 2 3 7 6 1 5 4 0 9];[0.5473570913900382, 0.5895557194110714, 0.957850815671268, 0.7559540314052154, 0.5522358369184379, 0.5785368496498197, 0.6403179774222851, 0.726648919113212, 1, 0.3501741571818709]
17008;10;10;[8, 7, 9];3;61;[8 7 9 4 0 3 5 6 2 1];[0.6084780625954462, 0.344054448918337, 0.455350747560059, 0.5012422971334991, 0.616412229612648, 0.46071381365337033, 0.46071381365337033, 0.6819213099317785, 1, 0.6300083014428639];[8, 7, 9];3;137;[8 6 1 7 9 3 4 0 5 2];[0.6084780625954462, 0.7075983066214836, 0, 0.6247090939918335, 0.616412229612648, 0.5032527161649861, 0.7255017591918151, 0.6819213099317785, 1, 0.6695157714935015];[8, 7, 9];3;170;[8 6 7 9 1 3 4 0 5 2];[0.6084780625954462, 0.7075983066214836, 0, 0.6247090939918335, 0.616412229612648, 0.5724075433231831, 0.7515780924731622, 0.7377740933049375, 1, 0.7313767573873191];[8, 7, 9];3;721;[8 0 6 7 4 9 1 3 5 2];[0.8431971825846695, 0.7075983066214836, 0.47171978262482894, 0.6247090939918335, 0.7313909296782766, 0.5724075433231831, 0.7515780924731622, 0.7377740933049375, 1, 0.7313767573873191]
17009;10;10;[8, 0, 3, 1, 4, 5, 2, 7, 6];9;571;[8 0 3 1 4 5 2 7 6 9];[0.9254904272359241, 0.7456557877159119, 0.5681020659293242, 0.8524661203352677, 0.6626230147373467, 0.6109532253254801, 0.39636286744009686, 0.47393740285825076, 1, 0];[8, 0, 3, 1, 6, 4, 5, 2, 7];9;1134;[8 0 3 1 6 4 5 9 2 7];[0.9280100538226219, 0.7456557877159119, 0.5681020659293242, 0.8524661203352677, 0.6626230147373467, 0.6109532253254801, 0.6768669893466088, 0.5555367306337404, 1, 0.6064929697380067];[8, 0, 3, 1, 5, 6, 4, 2, 7];9;1184;[8 0 3 1 5 6 4 9 2 7];[0.9280100538226219, 0.7456557877159119, 0.5681020659293242, 0.8524661203352677, 0.6626230147373467, 0.7219538888416484, 0.6768669893466088, 0.5555367306337404, 1, 0.6064929697380067];[8, 0, 3, 7, 1, 2, 5, 6, 4];9;721;[8 0 3 7 1 2 5 6 4 9];[0.9280100538226219, 0.7456557877159119, 0.7337099106291715, 0.8524661203352677, 0.6626230147373467, 0.7219538888416484, 0.6768669893466088, 0.7511618677458467, 1, 0.617780778644379]
17010;10;10;[8, 4, 9];3;1084;[8 2 7 3 4 9 0 1 6 5];[0.532207560362068, 0.532207560362068, 0.7956418206770698, 0.6448544951246418, 0.6410036441545812, 0.3602738610129614, 0.37837418289365826, 0.7644601959985214, 1, 0.601547106733501];[8, 9, 4];3;1134;[8 2 0 9 1 7 3 4 6 5];[0.8276252086855215, 0.7844342177175913, 0.9198986774582162, 0.6448544951246418, 0.6410036441545812, 0.5316001450189025, 0.6079363422703549, 0.7644601959985214, 1, 0.7850424347084088];[8, 9, 4];3;285;[8 2 9 4 0 1 7 3 6 5];[0.8276252086855215, 0.7844342177175913, 0.9198986774582162, 0.6448544951246418, 0.8283537594183755, 0.5316001450189025, 0.6079363422703549, 0.7644601959985214, 1, 0.8493097553830722];[8, 9, 4];3;335;[8 2 9 4 0 1 7 3 6 5];[0.8276252086855215, 0.7844342177175913, 0.9198986774582162, 0.6448544951246418, 0.8283537594183755, 0.5316001450189025, 0.6079363422703549, 0.7644601959985214, 1, 0.8493097553830722]
17011;10;10;[8, 7, 6];3;61;[8 7 6 3 0 4 1 5 9 2];[0.4484848366806498, 0.3868343666730748, 0, 0.4727781335743081, 0.3868343666730748, 0.2888150392333672, 0.5194572116808469, 0.74381982781128, 1, 0.2888150392333672];[8, 5, 7];3;111;[8 5 7 1 6 3 0 4 2 9];[0.4484848366806498, 0.5474481619208865, 0.35892922723450527, 0.4727781335743081, 0.37577010146474316, 0.8201026679964327, 0.5194572116808469, 0.74381982781128, 1, 0];[8, 5, 7];3;161;[8 5 7 1 6 0 3 4 2 9];[0.5157445524107298, 0.5474481619208865, 0.35892922723450527, 0.4727781335743081, 0.37577010146474316, 0.8962344408774304, 0.5194572116808469, 0.74381982781128, 1, 0];[8, 5, 7];3;211;[8 5 7 1 6 9 0 3 4 2];[0.5157445524107298, 0.5474481619208865, 0.35892922723450527, 0.4727781335743081, 0.37577010146474316, 0.8962344408774304, 0.5364227521353467, 0.74381982781128, 1, 0.5302298074512743]
17012;10;10;[9, 8, 7];3;70;[9 2 8 7 5 1 3 0 6 4];[0, 0, 0.8894519553588203, 0, 0, 0.45558049301268627, 0, 0.5003285539939625, 0.5819328891505251, 1];[9, 7, 8];3;137;[9 2 7 5 8 0 6 1 4 3];[0.6045714045343759, 0, 0.8894519553588203, 0, 0, 0.6615149017895345, 0.3814375403034019, 0.6615149017895345, 0.6593022816410427, 1];[9, 8, 7];3;187;[9 2 8 5 7 0 4 6 1 3];[0.6045714045343759, 0, 0.8894519553588203, 0, 0.3908733011982573, 0.6615149017895345, 0.3814375403034019, 0.6615149017895345, 0.8622712729411486, 1];[9, 8, 7];3;220;[9 2 8 7 0 5 4 6 1 3];[0.6045714045343759, 0, 0.8894519553588203, 0, 0.5113592062529232, 0.5938393182246238, 0.3814375403034019, 0.8228643402066731, 0.8622712729411486, 1]
17013;10;10;[7, 9, 8];3;61;[7 9 8 5 6 1 3 2 4 0];[0, 0.523810412242037, 0, 0, 0, 0.596440195445302, 0.5285148125856324, 1, 0.776689306328442, 0.8276420157141084];[7, 9, 8];3;111;[7 9 8 5 6 1 0 2 4 3];[0.41730997227394695, 0.523810412242037, 0, 0, 0, 0.596440195445302, 0.5285148125856324, 1, 0.776689306328442, 0.8276420157141084];[7, 9, 8];3;161;[7 9 8 1 5 0 6 2 3 4];[0.5373092463747037, 0.7577807023391884, 0.5201567072050303, 0.516818725361656, 0.5120307112637545, 0.596440195445302, 0.5285148125856324, 1, 0.776689306328442, 0.8276420157141084];[7, 9, 8];3;220;[7 4 9 8 1 5 3 0 6 2];[0.5373092463747037, 0.7577807023391884, 0.5201567072050303, 0.5420414575345388, 0.8734301502525749, 0.596440195445302, 0.5285148125856324, 1, 0.776689306328442, 0.8276420157141084]
17014;10;10;[9, 6, 8, 7];4;571;[9 6 5 8 4 1 3 7 2 0];[0.2624525551299982, 0.4116030917131943, 0.33767995105903115, 0.4116030917131943, 0.4769214355031179, 0.686689923017248, 0.8417468199061185, 0.38367274174021776, 0.6327754385095656, 1];[9, 6, 7, 8];4;235;[9 6 7 0 5 2 8 3 4 1];[0.7347744286062265, 0.4151913363394188, 0.6515111085379236, 0.5260742706956676, 0.483796109229557, 0.686689923017248, 0.8417468199061185, 0.7560632176171985, 0.6327754385095656, 1];[9, 6, 7, 8];4;285;[9 6 7 0 5 2 8 3 4 1];[0.7347744286062265, 0.4151913363394188, 0.6515111085379236, 0.5260742706956676, 0.483796109229557, 0.686689923017248, 0.8417468199061185, 0.7560632176171985, 0.6327754385095656, 1];[9, 6, 7, 8];4;335;[9 6 7 0 5 8 2 4 3 1];[0.7347744286062265, 0.4151913363394188, 0.6515111085379236, 0.5260742706956676, 0.5345998455315651, 0.686689923017248, 0.8417468199061185, 0.7560632176171985, 0.6722355310839685, 1]
17015;10;10;[7, 1, 9, 8, 6];5;120;[7 1 9 8 3 6 5 0 4 2];[0.3822194863258977, 0.8620461980447893, 0, 0.6153473888564026, 0.23539229096666145, 0.3822194863258977, 0.47703394471846744, 1, 0.7249347835070451, 0.8282853201006881];[7, 1, 9, 8, 6];5;137;[7 1 9 8 6 3 4 0 5 2];[0.3822194863258977, 0.8620461980447893, 0.29935285819994173, 0.6153473888564026, 0.5964845886397591, 0.3822194863258977, 0.6286479366238623, 1, 0.7267661938960688, 0.8282853201006881];[7, 1, 9, 8, 6];5;187;[7 1 9 8 6 3 4 0 2 5];[0.4940502519198605, 0.8620461980447893, 0.29935285819994173, 0.6153473888564026, 0.6141640353585937, 0, 0.63914792637228, 1, 0.7267661938960688, 0.8282853201006881];[7, 1, 9, 8, 6];5;270;[7 1 9 3 8 6 4 0 2 5];[0.4959335907894242, 0.8620461980447893, 0.29935285819994173, 0.7296851374401285, 0.6141640353585937, 0, 0.63914792637228, 1, 0.7267661938960688, 0.8282853201006881]
17016;10;10;[7, 9, 8];3;61;[7 9 8 2 1 0 3 5 4 6];[0.5876945724651808, 0.6277690938765262, 0.6750413349039597, 0.5334014512521029, 0.3707999998105063, 0.47618125145039636, 0, 1, 0.7556270941050534, 0.7664465272505602];[7, 9, 8];3;111;[7 9 8 4 1 2 0 5 3 6];[0.6385890604821334, 0.6917177625509483, 0.6750413349039597, 0.5334014512521029, 0.7616931066100184, 0.5404075156830553, 0.4727317450983527, 1, 0.7616931066100184, 0.9355708482698455];[7, 9, 8];3;220;[7 9 1 8 2 5 0 3 6 4];[0.6385890604821334, 0.8353129401096451, 0.6750413349039597, 0.5334014512521029, 0.3855789905424023, 0.6622629187950376, 0.4727317450983527, 1, 0.8160904706613041, 0.9355708482698455];[7, 9, 8];3;721;[7 9 4 1 5 8 2 0 3 6];[0.6385890604821334, 0.8353129401096451, 0.6750413349039597, 0.5334014512521029, 0.8492401876867407, 0.8252539650198846, 0.4727317450983527, 1, 0.8160904706613041, 0.9355708482698455]
17017;10;10;[9, 8];2;1084;[9 3 6 5 2 0 8 4 1 7];[0.6974180739018806, 0.49675808695098594, 0.7299083636447473, 0.8987298631955373, 0.5886460281098126, 0.7548818062441084, 0.7890879521259702, 0, 0.6248340403630117, 1];[9, 8];2;1134;[9 3 6 5 2 0 1 7 8 4];[0.7242165235723533, 0.7029420564386503, 0.7299083636447473, 0.8987298631955373, 0.5886460281098126, 0.7548818062441084, 0.7890879521259702, 0.6862022172474904, 0.6248340403630117, 1];[9, 8];2;1184;[9 3 5 6 4 2 0 1 7 8];[0.7242165235723533, 0.7029420564386503, 0.7299083636447473, 0.8987298631955373, 0.7877711247522015, 0.8319214336176433, 0.7890879521259702, 0.6862022172474904, 0.6248340403630117, 1];[9, 8];2;1234;[9 5 3 1 6 4 2 0 7 8];[0.7242165235723533, 0.8769139158282112, 0.7299083636447473, 0.8987298631955373, 0.8478545349441476, 0.9218720878434765, 0.8714848382745086, 0.6862022172474904, 0.6248340403630117, 1]
17018;10;10;[9, 6, 2, 8];4;1084;[9 7 6 0 2 4 3 5 1 8];[0.8145741373213324, 0, 0.7506444120645689, 0.3914924869198216, 0.47442468303412283, 0.3664901191560016, 0.8511634459849119, 0.863459653102231, 0, 1];[9, 6, 2, 8];4;235;[9 7 6 0 2 3 8 4 1 5];[0.8145741373213324, 0.5089064424644886, 0.7506444120645689, 0.613310093423436, 0.5651715798182597, 0.4038734821912725, 0.8511634459849119, 0.863459653102231, 0.5777690676506227, 1];[9, 6, 2, 8];4;285;[9 7 6 0 2 3 8 4 1 5];[0.8145741373213324, 0.5089064424644886, 0.7506444120645689, 0.613310093423436, 0.5651715798182597, 0.4038734821912725, 0.8511634459849119, 0.863459653102231, 0.5777690676506227, 1];[9, 6, 2, 8];4;1234;[9 5 7 6 0 2 8 3 4 1];[0.8145741373213324, 0.5413552763408989, 0.7506444120645689, 0.613310093423436, 0.5651715798182597, 0.9451794896514586, 0.8511634459849119, 0.863459653102231, 0.6326470828561724, 1]
17019;10;10;[9, 2, 5, 4, 8];5;1084;[9 2 1 5 4 6 0 3 7 8];[0.7074318680157871, 0.9142376683309243, 0.9640807686117973, 0.6131377263316156, 0.8397226832338243, 0.8703206040714017, 0.7847405639661339, 0.5985604442882169, 0, 1];[9, 2, 5, 4, 8];5;1134;[9 2 1 5 4 6 0 8 3 7];[0.7074318680157871, 0.9142376683309243, 0.9640807686117973, 0.6131377263316156, 0.8397226832338243, 0.8703206040714017, 0.7847405639661339, 0.5985604442882169, 0.682248660568337, 1];[9, 2, 5, 4, 8];5;1184;[9 2 1 3 5 7 4 6 0 8];[0.7074318680157871, 0.9142376683309243, 0.9640807686117973, 0.8729073652549271, 0.8397226832338243, 0.8703206040714017, 0.7847405639661339, 0.8562114451027436, 0.682248660568337, 1];[9, 2, 5, 4, 8];5;1234;[9 2 1 3 5 7 4 6 0 8];[0.7074318680157871, 0.9142376683309243, 0.9640807686117973, 0.8729073652549271, 0.8397226832338243, 0.8703206040714017, 0.7847405639661339, 0.8562114451027436, 0.682248660568337, 1]
17020;11;11;[9, 7, 10];3;2109;[ 9  6  8  4  7  5  3  1  0  2 10];[0.2559632984763145, 0.29588389599814857, 0.2559632984763145, 0.29588389599814857, 0.4648348365285384, 0.3883375847031077, 0.569515002945896, 0.4648348365285384, 0.5588837407047036, 1, 0.23790582555961404];[9, 7, 10];3;137;[ 9  7  0  6 10  8  5  1  4  3  2];[0.7458974890920914, 0.4486887597954073, 0, 0.4326013461126812, 0.44255135988469463, 0.4561166515556653, 0.7210627417367529, 0.7675561236161828, 0.5588837407047036, 1, 0.593637709412999];[9, 10, 7];3;161;[ 9 10  7  0  6  5  4  8  1  3  2];[0.7458974890920914, 0.4486887597954073, 0, 0.4326013461126812, 0.6235148869455694, 0.6882974663949567, 0.7210627417367529, 0.7675561236161828, 0.6235148869455694, 1, 0.7678185200867143];[9, 10, 7];3;211;[ 9 10  7  0  6  5  4  8  1  3  2];[0.7458974890920914, 0.4486887597954073, 0, 0.43479061279799475, 0.6235148869455694, 0.6884382864581985, 0.7210627417367529, 0.7675561236161828, 0.6235148869455694, 1, 0.7678185200867143]
17021;11;11;[10, 9, 8];3;70;[10  2  9  8  0  5  6  3  7  4  1];[0.6113652570117464, 0, 0.7181121894970421, 0.32472813225698993, 0, 0.5832780255241617, 0.3394638172090898, 0, 0.6520981506311649, 0.7153611957708914, 1];[10, 9, 8];3;120;[10  9  2  8  0  5  1  6  7  4  3];[0.6113652570117464, 0.4431718655449454, 0.7181121894970421, 0, 0, 0.5832780255241617, 0.4079629377984544, 0, 0.6520981506311649, 0.7491331150077812, 1];[10, 8, 9];3;161;[10  8  9  3  2  6  0  5  1  4  7];[0.6560968094372482, 0.4431718655449454, 0.7181121894970421, 0.7362041585019706, 0, 0.4854714852788888, 0.6866608319872932, 0, 0.7516028336506435, 0.7491331150077812, 1];[10, 8, 9];3;220;[10  3  8  9  2  6  1  0  7  5  4];[0.6560968094372482, 0.6613633912910365, 0.7181121894970421, 0.8353978767550813, 0.42607203742851574, 0.4854714852788888, 0.6866608319872932, 0.5764642129285763, 0.7516028336506435, 0.7491331150077812, 1]
17022;11;11;[9, 10, 7, 8, 4, 2];6;120;[ 9 10  7  8  4  2  0  3  1  5  6];[0.4305351946945935, 0.2187045550584967, 0.4757274422242832, 0.4260460017243771, 0.5401201107436662, 0.2187045550584967, 0, 0.7314704682755311, 0.7124870348640604, 1, 0.761206319959963];[9, 10, 7, 8, 4, 2];6;170;[ 9 10  7  8  4  2  0  3  6  1  5];[0.4305351946945935, 0.2187045550584967, 0.4757274422242832, 0.4260460017243771, 0.5401201107436662, 0.2187045550584967, 0.2670442997874898, 0.7314704682755311, 0.7124870348640604, 1, 0.761206319959963];[9, 4, 8, 10, 1];5;285;[ 9  4  8 10  7  5  1  2  0  3  6];[0.4305351946945935, 0.5184898169369876, 0.48536466793505895, 0.4260460017243771, 0.7841256904660033, 0.5362143971376815, 0.2670442997874898, 0.7314704682755311, 0.7841256904660033, 1, 0.7780354669805184];[9, 4, 8, 10, 1];5;335;[ 9  4  8 10  7  5  1  2  0  3  6];[0.4305351946945935, 0.5184898169369876, 0.48536466793505895, 0.4260460017243771, 0.7841256904660033, 0.5362143971376815, 0.2670442997874898, 0.7314704682755311, 0.7841256904660033, 1, 0.7780354669805184]
17023;11;11;[10, 9];2;70;[10  2  9  8  7  6  3  0  4  5  1];[0.28932649511639524, 0, 0.7436543144346377, 0.28932649511639524, 0, 0, 0.4413959128873284, 0.456824739023011, 0.46578289818214935, 0.6713272657035033, 1];[10, 9];2;120;[10  2  9  8  6  3  7  5  4  0  1];[0, 0, 0.7436543144346377, 0.47368022941782145, 0.22995444166379328, 0.22995444166379328, 0.5417190994980753, 0.456824739023011, 0.5696969579842039, 0.6713272657035033, 1];[10, 9];2;170;[10  2  9  8  4  1  6  0  3  7  5];[0.5111154242231536, 0.559031262800781, 0.7436543144346377, 0.47368022941782145, 0.559031262800781, 0.3908674439188648, 0.5417190994980753, 0.456824739023011, 0.6593186667742724, 0.6967564644290252, 1];[10, 9];2;335;[10  2  3  9  8  1  4  6  0  7  5];[0.5111154242231536, 0.559031262800781, 0.7436543144346377, 0.7327286703229559, 0.559031262800781, 0.3908674439188648, 0.5417190994980753, 0.456824739023011, 0.6593186667742724, 0.6967564644290252, 1]
17024;11;11;[10, 9, 8];3;2109;[10  7  0  1  9  3  8  4  5  2  6];[0.9247907098141459, 0.7755021796875, 0.4367869169161092, 0.6122318368029342, 0.5196537894656553, 0.4924533002201808, 0, 0.9478747908851556, 0.6050072607088044, 0.6283229412095435, 1];[10, 9, 8];3;2159;[10  7  0  6  3  1  2  5  9  8  4];[0.9250080752502181, 0.7755021796875, 0.7239882478474433, 0.7886027460818142, 0.5196537894656553, 0.6548602852245261, 0.8056666048606216, 0.9478747908851556, 0.6050072607088044, 0.6283229412095435, 1];[10, 9, 8];3;2209;[10  7  0  6  3  1  2  9  5  4  8];[0.9250080752502181, 0.7755021796875, 0.7239882478474433, 0.7886027460818142, 0.627476419472522, 0.6548602852245261, 0.8056666048606216, 0.9478747908851556, 0.6090096363232181, 0.7031040183065069, 1];[10, 9, 8];3;2259;[10  7  0  3  6  1  2  9  5  4  8];[0.9250865206336443, 0.7755021796875, 0.7239882478474433, 0.8703631208854999, 0.627476419472522, 0.6774574994953856, 0.8056666048606216, 0.9478747908851556, 0.6090096363232181, 0.7031040183065069, 1]
17025;11;11;[9, 3, 10];3;571;[ 9  1  3  4  2  0 10  8  5  6  7];[0.6785226622968674, 0.8070002372343457, 0.7189309223435004, 0.7825460259836517, 0.7421451735454869, 0.4621721972460005, 0.44168188260869723, 0, 0.5230812949511785, 1, 0.6444627789930862];[9, 3, 10];3;2159;[ 9  1  3  4  2  0 10  7  8  6  5];[0.6785226622968674, 0.8070002372343457, 0.7189309223435004, 0.7825460259836517, 0.7421451735454869, 0.4621721972460005, 0.48047240340091785, 0.5406660727672599, 0.5230812949511785, 1, 0.6444627789930862];[9, 10, 3];3;2209;[ 9  1 10  3  4  2  0  8  7  6  5];[0.6785226622968674, 0.8070002372343457, 0.7189309223435004, 0.7825460259836517, 0.7421451735454869, 0.4621721972460005, 0.48047240340091785, 0.5406660727672599, 0.672723521281776, 1, 0.8050094398077341];[9, 10, 3];3;2259;[ 9  1 10  7  3  8  4  2  0  6  5];[0.6785226622968674, 0.8070002372343457, 0.7189309223435004, 0.7825460259836517, 0.7421451735454869, 0.4621721972460005, 0.5682800487936085, 0.7867846663688035, 0.7580326437720857, 1, 0.8050094398077341]
17026;11;11;[10, 8, 7, 0];4;2109;[10  2  8  7  5  0  9  6  3  1  4];[0.5908028584538173, 0.3652596715236817, 0.8197121932104144, 0.552446279027427, 0.3652596715236817, 0.6508883599778593, 0.5545323550255336, 0.6520188817011086, 0.6790059786224906, 0.5695590229339726, 1];[10, 0, 2, 1, 5];5;137;[10  0  2  1  5  8  7  3  4  9  6];[0.8471717928303192, 0.805951018028684, 0.8197121932104144, 0.6425640794785008, 0.5897725337547591, 0.7156532315152708, 0.5545323550255336, 0.6520188817011086, 0.6790059786224906, 0.5695590229339726, 1];[10, 0, 8, 7];4;1184;[10  4  0  2  1  5  8  3  7  6  9];[0.8471717928303192, 0.805951018028684, 0.8197121932104144, 0.6755289766538136, 0.8790108491845353, 0.7156532315152708, 0.6272237798566587, 0.6588960549740437, 0.6790059786224906, 0.5695590229339726, 1];[10, 7, 0, 8];4;1234;[10  7  4  0  2  1  8  5  3  6  9];[0.8471717928303192, 0.8080607965219507, 0.8197121932104144, 0.6795392095782066, 0.8790108491845353, 0.7156532315152708, 0.6272237798566587, 0.8992464719342721, 0.7585506882629004, 0.5695590229339726, 1]
17027;11;11;[10, 8, 9];3;61;[10  8  9  3  5  6  2  1  0  4  7];[0.24275061022242703, 0.26506526435935085, 0.26506526435935085, 0.5691526143778716, 0.19772955605125445, 0.3767089411005003, 0.26506526435935085, 0, 0.759437248137195, 0.5905785816495845, 1];[10, 9, 8];3;364;[10  0  9  8  4  3  5  1  6  2  7];[0.9878927014975227, 0.38362072280215853, 0.24793343439900387, 0.5691526143778716, 0.6507896225015618, 0.5007645223981552, 0.2821626645378351, 0, 0.759437248137195, 0.7727245194952956, 1];[10, 9, 8];3;187;[10  0  9  8  6  4  3  7  1  5  2];[0.9878927014975227, 0.5241750685448203, 0.44040518690388625, 0.5691526143778716, 0.6507896225015618, 0.5007645223981552, 0.6963297295604578, 0.5253662494918031, 0.759437248137195, 0.7727245194952956, 1];[10, 9, 8];3;237;[10  0  9  8  6  4  3  7  1  5  2];[0.9878927014975227, 0.5241750685448203, 0.44040518690388625, 0.5691526143778716, 0.6507896225015618, 0.5007645223981552, 0.6963297295604578, 0.5253662494918031, 0.759437248137195, 0.7727245194952956, 1]
17028;11;11;[10, 6, 2, 9, 0];5;2109;[10  6  2  3  8  9  5  0  7  4  1];[0.39018124020256817, 0, 0.6265005892889701, 0.48277164911861237, 0, 0.3970979353971314, 0.8006356109943968, 0, 0.47535219166864356, 0.4661599920726166, 1];[10, 5, 3, 9, 4];5;2159;[10  5  3  6  2  0  9  8  7  4  1];[0.5520243323202677, 0, 0.6265005892889701, 0.8506714087336579, 0, 0.9631687265791748, 0.8006356109943968, 0, 0.47535219166864356, 0.5185176934717025, 1];[10, 5, 3, 1, 9];5;2209;[10  5  2  3  6  1  4  7  9  0  8];[0.5520243323202677, 0.6770057856914489, 0.9428932326679538, 0.8506714087336579, 0.6534530628831009, 0.9631687265791748, 0.8006356109943968, 0.6200945083798123, 0.47535219166864356, 0.5822500260891725, 1];[10, 5, 3, 1, 9];5;2259;[10  5  2  3  6  1  8  4  7  9  0];[0.5520243323202677, 0.6770057856914489, 0.9428932326679538, 0.8506714087336579, 0.6534530628831009, 0.9631687265791748, 0.8006356109943968, 0.6200945083798123, 0.665448458884052, 0.5822500260891725, 1]
17029;11;11;[9, 5, 8, 3, 6];5;2109;[ 9  5  1  7  8  3  4  0  6  2 10];[0.39236510416734455, 0.5357759676114286, 0, 0.47358532001213227, 0.46068398924390436, 0.8179206724812571, 0.3837467063641856, 0.49496333761507577, 0.4780890448665472, 1, 0];[9, 0, 10, 5, 8, 4];6;621;[ 9  0 10  5  8  3  1  4  2  7  6];[0.9363524120170124, 0.5825489104941689, 0.5387627904937511, 0.5964107832876442, 0.5659334707535044, 0.8179206724812571, 0.3837467063641856, 0.5195146054228212, 0.7274503560037587, 1, 0.8550132597107893];[9, 0, 10, 5, 4, 8];6;220;[ 9  0 10  5  4  8  3  1  6  2  7];[0.9363524120170124, 0.5825489104941689, 0.5387627904937511, 0.5964107832876442, 0.7602779722434581, 0.8179206724812571, 0.5596675129806269, 0.5195146054228212, 0.7458622591826971, 1, 0.8550132597107893];[9, 0, 10, 6, 8];5;2259;[ 9  0 10  5  6  4  8  2  3  1  7];[0.9363524120170124, 0.5825489104941689, 0.6395540654396348, 0.5964107832876442, 0.7602779722434581, 0.8179206724812571, 0.8056612166528357, 0.5195146054228212, 0.7458622591826971, 1, 0.8550132597107893]
17030;11;11;[9, 0, 6, 8, 10];5;2109;[ 9  4  7  3  0  2  1  5  6  8 10];[0.804893000669145, 0.5680051658479244, 0.5895762527882952, 0.8148646898050389, 0.8300836305464947, 0.517345819424219, 0.46028557666238556, 0.82582263090794, 0.23371882148973155, 1, 0.23371882148973155];[9, 10, 0, 8, 6];5;2159;[ 9 10  4  7  3  0  2  1  8  5  6];[0.804893000669145, 0.6930619238399044, 0.7509087459572966, 0.8148646898050389, 0.8300836305464947, 0.517345819424219, 0.46028557666238556, 0.82582263090794, 0.6567419798073069, 1, 0.8941356047593134];[9, 10, 0, 8, 6];5;2209;[ 9 10  0  4  7  3  8  2  1  5  6];[0.8602358937164165, 0.6930619238399044, 0.7509087459572966, 0.8148646898050389, 0.8300836305464947, 0.517345819424219, 0.49332472644602987, 0.82582263090794, 0.753407063050835, 1, 0.8941356047593134];[9, 10, 0, 8, 6];5;2259;[ 9 10  0  4  7  8  3  2  1  5  6];[0.8602358937164165, 0.6930619238399044, 0.7942385933998459, 0.8148646898050389, 0.8300836305464947, 0.6538877586063063, 0.5530617613526703, 0.82582263090794, 0.8198873634455303, 1, 0.8941356047593134]
17031;11;11;[9, 5, 10, 7];4;70;[ 9  5 10  7  8  1  2  0  3  4  6];[0.5527220633840835, 0.5814805287030373, 0.5610493750914854, 0.3578313043097744, 0, 0.7309577719179459, 0, 0.6602850766773675, 0.6579960757134645, 1, 0.6631136383293647];[9, 5, 10, 7];4;1134;[ 9  5  6 10  7  8  4  0  1  2  3];[0.605424175347715, 0.5814805287030373, 0.5610493750914854, 0.3932904823160209, 0.6488737202144438, 0.8432573110871744, 0.700163182932607, 0.6602850766773675, 0.6579960757134645, 1, 0.6631136383293647];[9, 5, 10, 7];4;1184;[ 9  5  4  6 10  7  8  0  1  2  3];[0.605424175347715, 0.5814805287030373, 0.5610493750914854, 0.3932904823160209, 0.7239071286685144, 0.8432573110871744, 0.700163182932607, 0.6602850766773675, 0.6579960757134645, 1, 0.6657342918533417];[9, 5, 10, 7];4;2259;[ 9  6  5  4 10  7  8  0  1  3  2];[0.605424175347715, 0.5814805287030373, 0.5610493750914854, 0.5719322580374485, 0.7239071286685144, 0.8432573110871744, 0.9076125871516765, 0.6602850766773675, 0.6579960757134645, 1, 0.6657342918533417]
17032;11;11;[9, 2, 1, 8];4;314;[ 9  2  6  1  5  4  8  0  7  3 10];[0, 0.580109764382227, 0.9041830997794661, 0, 0.38695667246470195, 0.4091137223969287, 0.7091874645297725, 0, 0.3415964666411877, 1, 0];[9, 2, 1, 8];4;364;[ 9  2  6  1  8  3  5  0  4  7 10];[0.43157877352916596, 0.6658182771783274, 0.9041830997794661, 0.5967662845182914, 0.38695667246470195, 0.44259985558553633, 0.7091874645297725, 0, 0.600792308339357, 1, 0];[9, 7, 8];3;414;[ 9  2 10  0  1  6  7  8  3  4  5];[0.749041681962289, 0.7215349026647359, 0.9041830997794661, 0.5967662845182914, 0.5062922856805177, 0.44259985558553633, 0.7091874645297725, 0.6339868726358294, 0.6181570106291495, 1, 0.7851106885768023];[9, 7, 8];3;2259;[ 9  2  4  5 10  0  1  6  7  8  3];[0.749041681962289, 0.7215349026647359, 0.9041830997794661, 0.5967662845182914, 0.880233605375901, 0.7872150765187205, 0.7091874645297725, 0.6339868726358294, 0.6181570106291495, 1, 0.7851106885768023]
17033;11;11;[9, 10];2;56;[ 9 10  3  4  8  1  2  0  7  6  5];[0.4060614873188413, 0.5176600763638375, 0.4060614873188413, 0.8042084743714162, 0.7931904691340734, 0.15436242429875818, 0.15436242429875818, 0.15436242429875818, 0.7821672869993489, 1, 0.8401645875301241];[9, 10];2;106;[ 9 10  3  4  8  1  7  2  0  5  6];[0.4060614873188413, 0.7114021420886636, 0.4060614873188413, 0.8042084743714162, 0.7931904691340734, 0, 0, 0.4778865511168554, 0.7821672869993489, 1, 0.9573012109492014];[9, 10];2;156;[ 9 10  8  3  4  1  0  7  2  5  6];[0.5495236233163584, 0.7114021420886636, 0.4709960774578062, 0.8042084743714162, 0.7931904691340734, 0, 0, 0.4778865511168554, 0.8569415281510363, 1, 0.9573012109492014];[9, 10];2;206;[ 9 10  8  3  4  1  5  0  6  7  2];[0.5568532844191468, 0.7114021420886636, 0.4709960774578062, 0.8042084743714162, 0.7931904691340734, 0.5592237215754963, 0.5343339947301402, 0.4778865511168554, 0.8569415281510363, 1, 0.9573012109492014]
17034;11;11;[9, 10, 4, 2];4;70;[ 9 10  4  2  7  6  3  0  8  5  1];[0.47448937656982404, 0.29139107901821093, 0.6561754663816337, 0.4896059406846452, 0.6936757488609827, 0.2972382527066717, 0.6109065473377077, 0.6248926661839682, 0.39267980911391326, 1, 0.7214025169410505];[9, 10, 4, 2];4;120;[ 9 10  4  2  7  6  3  0  1  8  5];[0.47448937656982404, 0.4540828656382432, 0.6561754663816337, 0.5275773786227325, 0.6936757488609827, 0.2972382527066717, 0.6128114689534662, 0.6248926661839682, 0.44745304868413577, 1, 0.7214025169410505];[9, 10, 4, 2];4;170;[ 9 10  4  2  7  6  3  0  1  8  5];[0.47448937656982404, 0.47026534284863725, 0.6561754663816337, 0.5275773786227325, 0.6936757488609827, 0.3276663330928214, 0.6128114689534662, 0.6248926661839682, 0.44745304868413577, 1, 0.7214025169410505];[9, 4, 10, 8];4;220;[ 9  4 10  8  2  6  7  0  3  1  5];[0.5819575760970571, 0.47208763171793955, 0.6561754663816337, 0.5275773786227325, 0.7288381574573354, 0.3276663330928214, 0.650943559535164, 0.6248926661839682, 0.6616843323707889, 1, 0.7214025169410505]
17035;11;11;[9, 10, 6];3;87;[ 9 10  4  6  0  5  8  3  7  2  1];[0.64918660317314, 0, 0, 0.5519876991882765, 0.7019278229217629, 0.6326838151124685, 0.6609230790339655, 0, 0.5621229964493792, 1, 0.7218674399862807];[9, 10, 6];3;2159;[ 9  3 10  0  4  6  7  5  8  1  2];[0.7212859960931504, 0.46051500348331287, 0, 0.7652705426982592, 0.7019278229217629, 0.6326838151124685, 0.6609230790339655, 0.6380218021530619, 0.5621229964493792, 1, 0.7556951516276016];[9, 8, 3, 10];4;170;[ 9  8  3 10  0  4  6  7  5  2  1];[0.7212859960931504, 0.46051500348331287, 0.5321257893758574, 0.7652705426982592, 0.7019278229217629, 0.6326838151124685, 0.6609230790339655, 0.6380218021530619, 0.8262541714368689, 1, 0.7556951516276016];[9, 8, 3, 10];4;220;[ 9  8  3 10  0  4  7  6  5  2  1];[0.7212956764324148, 0.4614776897132011, 0.5321257893758574, 0.7652705426982592, 0.7019278229217629, 0.6326838151124685, 0.6609230790339655, 0.6763287445700795, 0.8416161753589797, 1, 0.7556951516276016]
17036;11;11;[8, 9, 10, 7];4;87;[ 8  9 10  2  7  1  3  0  6  5  4];[0, 0.38093739207306565, 0.5741104031208524, 0, 0, 0, 0, 0.39265285716263915, 1, 0.7297155834849125, 0.6006754031020116];[8, 9, 10, 7];4;137;[ 8  9 10  2  7  4  3  0  6  5  1];[0, 0, 0.5741104031208524, 0, 0.2896784845001476, 0, 0, 0.39265285716263915, 1, 0.7297155834849125, 0.6006754031020116];[8, 10, 9, 7];4;187;[ 8 10  9  2  7  5  1  4  6  3  0];[0, 0.3968218755619636, 0.5741104031208524, 0, 0.2896784845001476, 0.3968218755619636, 0, 0.4789344204956235, 1, 0.7297155834849125, 0.7728007942049836];[8, 9, 10, 7];4;270;[ 8  9 10  4  2  7  5  1  6  3  0];[0, 0.3968218755619636, 0.5741104031208524, 0, 0.6360493729956062, 0.3968218755619636, 0, 0.4789344204956235, 1, 0.8376057673053765, 0.7728007942049836]
17037;11;11;[9, 10, 5];3;87;[ 9  4 10  0  5  1  6  2  7  3  8];[0.499807477983084, 0.40615597268043296, 0, 0, 0.558863378177197, 0.40615597268043296, 0.2210921146743605, 0, 0, 1, 0.558863378177197];[9, 10, 2, 0];4;137;[ 9 10  7  2  0  4  5  1  3  6  8];[0.499807477983084, 0.40615597268043296, 0.5330819501377672, 0.27716345905462675, 0.4622843445235654, 0.40615597268043296, 0.2210921146743605, 0.544446249772919, 0, 1, 0.6352213005428431];[9, 10, 5];3;285;[ 9 10  7  2  5  8  0  4  3  1  6];[0.499807477983084, 0.40615597268043296, 0.5330819501377672, 0.4154447845049706, 0.4622843445235654, 0.5178297245796883, 0.2210921146743605, 0.544446249772919, 0.5178297245796883, 1, 0.7974321293605916];[9, 10, 8];3;211;[ 9 10  8  7  2  0  4  3  1  5  6];[0.499807477983084, 0.40615597268043296, 0.5330819501377672, 0.4154447845049706, 0.4622843445235654, 0.40615597268043296, 0.2210921146743605, 0.544446249772919, 0.7256842125801151, 1, 0.7974321293605916]
17038;11;11;[10, 8, 7];3;314;[10  4  8  5  2  6  7  0  1  3  9];[0.3450470163935903, 0, 0.6392504729654362, 0, 0.9020825171035008, 0.7603060564525012, 0.41299652017492683, 0.41299652017492683, 0.7635292847392677, 0, 1];[10, 1, 8, 6, 2];5;621;[10  4  1  8  5  6  9  2  3  0  7];[0.3450470163935903, 0.7931244588463469, 0.6392504729654362, 0.3687241239683953, 0.9020825171035008, 0.7603060564525012, 0.7013312064387709, 0, 0.7635292847392677, 0.6905328546566254, 1];[10, 8, 7];3;1184;[10  1  4  8  5  9  6  2  7  0  3];[0.4294967061803003, 0.9075299759677786, 0.6392504729654362, 0.37864417208601353, 0.9020825171035008, 0.7603060564525012, 0.7013312064387709, 0.5601041799361446, 0.7635292847392677, 0.7176574879722315, 1];[10, 8, 7];3;1234;[10  1  4  8  5  9  6  2  7  0  3];[0.4294967061803003, 0.9075299759677786, 0.6392504729654362, 0.37864417208601353, 0.9020825171035008, 0.796694152569903, 0.7013312064387709, 0.5601041799361446, 0.8137432395042951, 0.7176574879722315, 1]
17039;11;11;[10, 1, 9];3;120;[10  7  1  9  4  3  6  5  8  2  0];[0, 0.676000299521558, 0, 0.5307454838117398, 0.5491729506767046, 0.40816473385463337, 0.5109549467588106, 0.790648271507755, 0.40816473385463337, 0.6659090718246938, 1];[10, 9, 1];3;364;[10  7  9  1  5  4  3  6  8  0  2];[0.3369611623239505, 0.676000299521558, 0, 0.5307454838117398, 0.5491729506767046, 0.6187540471374577, 0.5109549467588106, 0.790648271507755, 0.3369611623239505, 0.7009481681268052, 1];[10, 9, 6];3;187;[10  7  9  6  1  5  4  3  8  2  0];[0, 0.676000299521558, 0.40948763065930555, 0.5307454838117398, 0.5491729506767046, 0.6187540471374577, 0.6906827930414553, 0.790648271507755, 0.4672612664658417, 0.7118066402102158, 1];[10, 6, 9];3;335;[10  2  7  6  9  1  5  4  8  3  0];[0, 0.676000299521558, 0.8057441719237757, 0.5307454838117398, 0.5491729506767046, 0.6187540471374577, 0.7681455701458872, 0.790648271507755, 0.5451749551664158, 0.7118066402102158, 1]
17040;12;12;[11, 10, 9];3;4158;[11  3 10  4  0  6  8  2  1  5  7  9];[0.7407017730429621, 0.5006905547859115, 0.5914274300214757, 0.8889422511871998, 0.7407737354263061, 0.48471274861807667, 0.7279926779665953, 0, 0.6692270192556452, 0, 0.7421763853451353, 1];[11, 10, 9];3;4208;[11  3 10  4  0  6  8  2  1  5  7  9];[0.7407017730429621, 0.5006905547859115, 0.5914274300214757, 0.8889422511871998, 0.7407737354263061, 0.48471274861807667, 0.7279926779665953, 0, 0.7264239852810657, 0, 0.7421763853451353, 1];[11, 10, 9];3;4258;[11  7  3 10  4  0  6  8  2  1  5  9];[0.7407017730429621, 0.5006905547859115, 0.5914274300214757, 0.8889422511871998, 0.7407737354263061, 0.48471274861807667, 0.7279926779665953, 0.9166962425304688, 0.7264239852810657, 0, 0.7421763853451353, 1];[11, 10, 9];3;4308;[11  7  3  5 10  4  0  6  8  2  1  9];[0.7407017730429621, 0.6145256095492805, 0.64543532564591, 0.8889422511871998, 0.7407737354263061, 0.83864868185527, 0.7279926779665953, 0.9166962425304688, 0.7264239852810657, 0.5771508704342827, 0.7421763853451353, 1]
17041;12;12;[9, 10, 7, 11];4;87;[ 9 10  7  6 11  8  0  1  4  5  2  3];[0, 0, 0, 0, 0, 0, 0.46234407553254486, 0.6220085195241486, 0.4232444126924535, 1, 0.8351261994967578, 0.46234407553254486];[9, 10, 7, 11];4;120;[ 9 10  7 11  6  5  3  0  4  1  2  8];[0, 0, 0, 0, 0, 0.48684176017886616, 0.48684176017886616, 0.774389772022075, 0, 1, 0.8351261994967578, 0.573221219933846];[9, 10, 11, 7];4;170;[ 9 10 11  7  6  5  4  2  8  1  0  3];[0, 0.32445111335355126, 0.360198944682125, 0, 0.360198944682125, 0.48684176017886616, 0.48684176017886616, 0.774389772022075, 0.360198944682125, 1, 0.8351261994967578, 0.8282557172449243];[9, 10, 11, 7];4;237;[ 9 10 11  5  7  8  0  1  6  4  2  3];[0, 0, 0, 0, 0, 0.8198857565281986, 0, 0.774389772022075, 0.6006727716591886, 1, 0.8351261994967578, 0.8282557172449243]
17042;12;12;[11, 7, 5, 10, 1];5;4158;[11  7  9  3  2  0  5  6 10  4  8  1];[0.7440491305921623, 0.4915832475719157, 0.7932820124017916, 0.8259849372155946, 0.6127873807204528, 0.682930515094121, 0.629680858485253, 0.8656583129612324, 0.5604709196647308, 0.8543592702675893, 0.6238901289973406, 1];[11, 7, 5, 10, 1];5;4208;[11  0  7  9  2  3  5  6 10  4  8  1];[0.9016420495817948, 0.4915832475719157, 0.8332103725025981, 0.8259849372155946, 0.6185537779428515, 0.682930515094121, 0.629680858485253, 0.8656583129612324, 0.5604709196647308, 0.8543592702675893, 0.6238901289973406, 1];[11, 7, 5, 10, 1];5;4258;[11  0  7  9  2  3  4  5  6 10  8  1];[0.9016420495817948, 0.4915832475719157, 0.8332103725025981, 0.8259849372155946, 0.7702832733765838, 0.682930515094121, 0.629680858485253, 0.8656583129612324, 0.6035654260553662, 0.8543592702675893, 0.6238901289973406, 1];[11, 7, 5, 1, 10];5;4308;[11  0  7  9  2  3  4  8  5  1  6 10];[0.9016420495817948, 0.6597272515919868, 0.8332103725025981, 0.8259849372155946, 0.7702832733765838, 0.682930515094121, 0.629680858485253, 0.8656583129612324, 0.7455955933752485, 0.8543592702675893, 0.6238901289973406, 1]
17043;12;12;[11, 10];2;61;[11  7 10  9  6  2  3  0  4  5  1  8];[0, 0, 0.30516694148407586, 0, 0, 0, 0.30516694148407586, 0.642248492848918, 0, 0.5601270819211602, 0.6386216254595921, 1];[11, 10];2;106;[11 10  7  9  6  2  4  5  1  0  3  8];[0, 0, 0.30516694148407586, 0, 0.28712687909243784, 0.28712687909243784, 0.30516694148407586, 0.642248492848918, 0, 0.5601270819211602, 0.699116963753279, 1];[11, 10];2;156;[11 10  9  7  6  2  4  5  8  1  3  0];[0, 0, 0.30516694148407586, 0, 0.28712687909243784, 0.28712687909243784, 0.30516694148407586, 0.642248492848918, 0.21726602337369266, 0.6985699798261655, 0.699116963753279, 1];[11, 10];2;206;[11 10  9  7  8  1  5  3  0  2  6  4];[0.3171973952706701, 0.407922913648684, 0.3171973952706701, 0.34159788844624545, 0.28712687909243784, 0.34159788844624545, 0.30516694148407586, 0.642248492848918, 0.407922913648684, 0.6985699798261655, 0.699116963753279, 1]
17044;12;12;[10, 9];2;56;[10  9  2  3  4  8 11  1  7  6  5  0];[0, 0, 0.5536648483610586, 0.4598490568283213, 0.3819093560341774, 0, 0, 0, 0.28861405285666786, 0.6563882176584436, 1, 0.28861405285666786];[10, 9];2;111;[10  0  9  8  2  7  5  3  4  1  6 11];[0.7415682110643351, 0.34216584095160846, 0.5536648483610586, 0.4598490568283213, 0.3819093560341774, 0.4742671271443111, 0.34216584095160846, 0.4742671271443111, 0.6291285245817991, 0.6563882176584436, 1, 0];[10, 9];2;187;[10  1  0  8  9  5  2  7  3  4  6 11];[0.7415682110643351, 0.8900199069454856, 0.5536648483610586, 0.4598490568283213, 0.3819093560341774, 0.6546496224079956, 0, 0.5280980572841668, 0.6625876972419774, 0.6563882176584436, 1, 0];[10, 9];2;237;[10  1  0  8  9  5  6  2  7 11  3  4];[0.850653131434404, 0.8900199069454856, 0.5536648483610586, 0.4598490568283213, 0.3819093560341774, 0.6546496224079956, 0.6306285997827966, 0.5280980572841668, 0.6625876972419774, 0.6563882176584436, 1, 0.4786417835935058]
17045;12;12;[10, 9, 11, 8];4;4158;[10  7  9  6  4  3  0  5  1  2 11  8];[0.4133587049118112, 0.3428245015036186, 0.30399606985615735, 0.5697796539120819, 0.5801800010412145, 0.37130290896625134, 0.617229990469467, 0.727029516179133, 0, 0.727029516179133, 1, 0.30399606985615735];[10, 9, 11, 8];4;4208;[10  0  9  7 11  5  1  6  2  4  3  8];[0.7778402782122688, 0.6297337112600245, 0.5925548002169008, 0.5697796539120819, 0.5891177713717618, 0.6690747550536863, 0.617229990469467, 0.727029516179133, 0, 0.727029516179133, 1, 0.6725899657346874];[10, 11, 9, 8];4;4258;[10  5  3  7  0 11  1  9  6  4  2  8];[0.7778402782122688, 0.6297337112600245, 0.5925548002169008, 0.8187743098343014, 0.5940082394489399, 0.8394316515833714, 0.617229990469467, 0.7969981521311448, 0.5655116185868742, 0.624362081236519, 1, 0.6725899657346874];[10, 8, 11, 9];4;2259;[10  5  3  7  0  8  4 11  1  9  6  2];[0.7778402782122688, 0.6297337112600245, 0.5925548002169008, 0.8187743098343014, 0.7301114678019319, 0.8394316515833714, 0.617229990469467, 0.7969981521311448, 0.7520907684171192, 0.624362081236519, 1, 0.6725899657346874]
17046;12;12;[10, 11];2;4158;[10  3  8 11  9  1  2  0  7  6  5  4];[0.33432749218786245, 0.5537843880601842, 0.4989451876590657, 0.7855708876116423, 0, 0, 0, 0, 0.6315453921004449, 0.5913650934811306, 1, 0.594579384205785];[10, 11];2;364;[10  5  9  6  3  4  8 11  2  1  0  7];[0.33432749218786245, 0.5537843880601842, 0.5793389112075189, 0.7855708876116423, 0.7220707935801263, 0.9407527849112016, 0.8036346153466571, 0, 0.6315453921004449, 0.8295299671567165, 1, 0.594579384205785];[10, 11];2;161;[10  5 11  4  9  8  6  3  7  1  2  0];[0.33432749218786245, 0.6328153300947648, 0.582997901630228, 0.7855708876116423, 0.850799246483863, 0.9407527849112016, 0.8036346153466571, 0.6390679028527787, 0.8235665042560956, 0.8295299671567165, 1, 0.9357436046903378];[10, 11];2;211;[10  5 11  4  9  8  6  3  7  1  2  0];[0.33432749218786245, 0.6328153300947648, 0.584582707614147, 0.7855708876116423, 0.850799246483863, 0.9407527849112016, 0.8036346153466571, 0.6390679028527787, 0.8235665042560956, 0.8295299671567165, 1, 0.9357436046903378]
17047;12;12;[9, 0, 8];3;70;[ 9  0  6  8  7  2  3  1  4  5 10 11];[0.7519188480238485, 0, 0.3787219368461732, 0, 0, 0, 0.6508582492520153, 0.5956064040638452, 0.6124377774523239, 1, 0, 0];[9, 0, 8];3;235;[ 9  7  3  0  4  6  8  2  5  1 10 11];[0.7519188480238485, 0, 0.44924099669328427, 0.7656233130145598, 0.7503668081104065, 0.44924099669328427, 0.6508582492520153, 0.9274675997539565, 0.6124377774523239, 1, 0, 0];[9, 8, 0];3;220;[ 9  7  8  3  0  4  1  6  5  2 10 11];[0.7519188480238485, 0.711461762892338, 0.504047807667793, 0.7656233130145598, 0.7503668081104065, 0.5130391423608427, 0.6508582492520153, 0.9274675997539565, 0.8998871352912875, 1, 0, 0];[9, 8, 0];3;270;[ 9  7  8  3  0  4  1  6  5  2 10 11];[0.7519188480238485, 0.711461762892338, 0.504047807667793, 0.7656233130145598, 0.7503668081104065, 0.5130391423608427, 0.6508582492520153, 0.9274675997539565, 0.8998871352912875, 1, 0, 0]
17048;12;12;[9, 7, 10, 8];4;2109;[ 9  6  3  4  2  7 10  1  5  0  8 11];[0, 0.25219010232435585, 0.6266357638318477, 0.769214086554988, 0.6266357638318477, 0, 0.863805628872903, 0.6249273104600445, 0, 1, 0.25219010232435585, 0];[9, 4, 3, 8, 7];5;621;[ 9  6  4  3 11  8  7  0  5  1 10  2];[0.5197185408120494, 0.25219010232435585, 0, 0.769214086554988, 0.7887076924109869, 0.37139361531785264, 0.863805628872903, 0.6249273104600445, 0.7079712136209694, 1, 0.25219010232435585, 0.7228389590155341];[9, 6, 8, 7, 1];5;671;[ 9  6  4  3 11  8  7  0  1  5  2 10];[0.5197185408120494, 0.48399155198271687, 0.35362061293179525, 0.769214086554988, 0.7887076924109869, 0.37139361531785264, 0.863805628872903, 0.6685463816172836, 0.7079712136209694, 1, 0, 0.7228389590155341];[9, 6, 8, 7, 1];5;721;[ 9  6  4  3 11  8  7  1  2  0  5 10];[0.5197185408120494, 0.6652872059722421, 0.606837886119766, 0.769214086554988, 0.7887076924109869, 0.37139361531785264, 0.863805628872903, 0.6685463816172836, 0.7079712136209694, 1, 0, 0.7228389590155341]
17049;12;12;[11, 4, 9, 10];4;4158;[11  4  9  2 10  3  5  0  7  1  8  6];[0.45445629793001674, 0.3922514952722741, 0.5559218432418253, 0.5107472864556521, 0.6535074547925164, 0.45445629793001674, 0.28142575488230803, 0.43593029773725356, 0.3638783067652919, 0.6075489997265644, 0.518129572780767, 1];[11, 4, 10, 9];4;4208;[11  4 10  2  9  7  3  1  0  5  6  8];[0.45445629793001674, 0.4659848994966785, 0.5559218432418253, 0.5107472864556521, 0.7116458075590109, 0.45445629793001674, 0.4411391352529139, 0.5344322560468299, 0.3638783067652919, 0.5397173639976737, 0.7028393899063005, 1];[11, 3, 10, 6];4;170;[11  3 10  6  4  2  7  9  5  1  8  0];[0.29867405842538364, 0.48884688706912965, 0.665213824066002, 0.9220824703084752, 0.7116458075590109, 0.5339769037692569, 0.7658996863073896, 0.6529907917878219, 0.4396035873372547, 0.5397173639976737, 0.8486609592439631, 1];[11, 3, 10, 6];4;4308;[11  3 10  9  6  4  8  2  7  1  5  0];[0.29867405842538364, 0.6107240721111722, 0.665213824066002, 0.9220824703084752, 0.7116458075590109, 0.5339769037692569, 0.7658996863073896, 0.6529907917878219, 0.710149256977618, 0.8218626902684855, 0.8486609592439631, 1]
17050;12;12;[11, 6, 10];3;314;[11  9  0  6  2  4 10  3  1  5  7  8];[0.8177419737850964, 0.4915889879062408, 0.6681234775332512, 0.49540737168765364, 0.5615775014030678, 0, 0.813257076108135, 0, 0, 0.9272887178837173, 0.5455374597012298, 1];[11, 6, 10];3;4208;[11  9  3  2  0  6  7  8 10  4  1  5];[0.8177419737850964, 0.4915889879062408, 0.8374217742944469, 0.8725962213857058, 0.5615775014030678, 0, 0.813257076108135, 0.7578329210141183, 0.6562973689149973, 0.9272887178837173, 0.5793403005810226, 1];[11, 6, 10];3;4258;[11  9  3  6  2  0  7  1  5  8 10  4];[0.8177419737850964, 0.7380356155083944, 0.8374217742944469, 0.8725962213857058, 0.5712269309520631, 0.6648329963199969, 0.8593532897639756, 0.7578329210141183, 0.6562973689149973, 0.9272887178837173, 0.5793403005810226, 1];[11, 6, 10];3;4308;[11  9  3  6  2  0  7  1  5  8  4 10];[0.8258854950223196, 0.7380356155083944, 0.8374217742944469, 0.8725962213857058, 0.6472482998682195, 0.6648329963199969, 0.8593532897639756, 0.7578329210141183, 0.6562973689149973, 0.9272887178837173, 0.5793403005810226, 1]
17051;12;12;[11, 6, 4, 10];4;4158;[11  6  4  3 10  5  0  1  9  7  2  8];[0.5995539810105127, 0.5637988719807566, 0.4326145273299381, 0.7005653143583485, 0.7168658163818118, 0.6018419987695144, 0.7883822934007584, 0.5607278285500673, 0.33116451873284686, 0.5637988719807566, 0.6525180169395849, 1];[11, 6, 4, 10];4;4208;[11  3  6  4  7 10  8  5  0  1  9  2];[0.5995539810105127, 0.5637988719807566, 0.5064137815783214, 0.8993808871328497, 0.7168658163818118, 0.6018419987695144, 0.7883822934007584, 0.7089488346614626, 0.6138629747746958, 0.5637988719807566, 0.6525180169395849, 1];[11, 2, 6, 10];4;4258;[11  3  1  2  6  9  4  7 10  8  5  0];[0.5995539810105127, 0.8481425134889939, 0.8467388503655227, 0.8993808871328497, 0.7168658163818118, 0.6018419987695144, 0.7883822934007584, 0.7089488346614626, 0.6138629747746958, 0.7286832619365713, 0.6525180169395849, 1];[11, 4, 6, 10];4;4308;[11  3  4  1  2  6  0  9  7 10  8  5];[0.7618684871319955, 0.8481425134889939, 0.8467388503655227, 0.8993808871328497, 0.8759072310915255, 0.6106498251097449, 0.7883822934007584, 0.7089488346614626, 0.6138629747746958, 0.7286832619365713, 0.6525180169395849, 1]
17052;12;12;[11, 5, 10];3;4158;[11  7  0  6  4  9  3  8  2  5 10  1];[0.8164613050464979, 0, 0.534775080312891, 0.5969697012111294, 0.6607855587541076, 0.5323247467216793, 0.7406616762544405, 0.896241346276045, 0.5623139606558102, 0.6330238958500041, 0.31411576242938055, 1];[11, 7, 0, 10];4;621;[11  7  2  0  6  4  8 10  9  3  5  1];[0.8164613050464979, 0, 0.8845689290713458, 0.5969697012111294, 0.6607855587541076, 0.5323247467216793, 0.7406616762544405, 0.896241346276045, 0.6513749243001586, 0.6330238958500041, 0.6385920981451143, 1];[11, 5, 10];3;4258;[11  7  2  0  6  8  1  4  5 10  9  3];[0.8164613050464979, 0.6622805530537916, 0.8845689290713458, 0.5969697012111294, 0.6607855587541076, 0.6410295452426407, 0.7406616762544405, 0.9254127195117435, 0.6814311207206988, 0.635437681442728, 0.6385920981451143, 1];[11, 10, 5];3;4308;[11  7  2  0 10  6  8  1  4  5  9  3];[0.8164712713743716, 0.6622805530537916, 0.8845689290713458, 0.5969697012111294, 0.6607855587541076, 0.6410295452426407, 0.7406616762544405, 0.9254127195117435, 0.6814311207206988, 0.635437681442728, 0.7907292113951156, 1]
17053;12;12;[9, 8];2;87;[ 9  3  0  5  8  6 10  2 11  7  4  1];[0.6164530762458496, 0, 0.40219432808472005, 0.9008913192723575, 0, 0.5639586109570166, 0.5357822009107814, 0.3924918814155298, 0.5604090701586527, 1, 0.43148170227362165, 0.40219432808472005];[9, 8];2;170;[ 9  3  4  0  6  8  5 10  7  2  1 11];[0.6164530762458496, 0, 0, 0.9008913192723575, 0.8223653802626927, 0.46716814746173085, 0.5778998084092607, 0.3924918814155298, 0.5658437810198954, 1, 0.43148170227362165, 0];[9, 8];2;414;[ 9  3  4  1  6  8  5  0 10  7 11  2];[0.43148170227362165, 0.7650627755172605, 0, 0.9008913192723575, 0.8223653802626927, 0.5598003896400934, 0.5778998084092607, 0.3924918814155298, 0.5658437810198954, 1, 0.43148170227362165, 0.24273411199767683];[9, 8];2;237;[ 9  3  4  1  8  2  6 10  5  7  0 11];[0.3489859140293644, 0.7650627755172605, 0.6695480063333199, 0.9008913192723575, 0.8223653802626927, 0.5598003896400934, 0.6242509249212035, 0.36529957476828423, 0.7213574551594677, 1, 0.5683847180500817, 0]
17054;12;12;[10, 9, 4];3;61;[10  9  4  7  5  3  0  8  6  2  1 11];[0.558280785531798, 0, 0, 0.6162275761762711, 0.6788434951924552, 0.6317212757296709, 0, 0.6501839972594745, 0.5508484288408234, 0.6970917430433098, 1, 0];[10, 9, 3];3;137;[10  5  9  3  4  7  0  8  1  2  6 11];[0.558280785531798, 0.5130821602177398, 0, 0.6944588070975217, 0.6788434951924552, 0.7127234790557004, 0, 0.6501839972594745, 0.5508484288408234, 0.6970917430433098, 1, 0];[10, 3, 9];3;2209;[10  8  2  3  5  9  4  7  0  1  6 11];[0.558280785531798, 0.5130821602177398, 0.7845761196936177, 0.7300750022520698, 0.6788434951924552, 0.7127234790557004, 0, 0.6501839972594745, 0.8988477385146363, 0.6970917430433098, 1, 0];[10, 3, 9];3;2259;[10  8  2  3  5  9  4  7  0  1  6 11];[0.558280785531798, 0.5130821602177398, 0.7845761196936177, 0.7300750022520698, 0.6788434951924552, 0.7127234790557004, 0, 0.6501839972594745, 0.8988477385146363, 0.6970917430433098, 1, 0]
17055;12;12;[10, 0, 9, 11];4;120;[10  0  5  4  9 11  8  1  2  7  3  6];[0.834632510053229, 0.4033567274247452, 0.3681459878729617, 0, 0.7700592912387584, 0.820717000154084, 0, 0, 0.4172436659323478, 0.7219914136508175, 1, 0.5872345074912958];[10, 0, 9, 11];4;170;[10  0  5  9  4 11  3  7  6  1  8  2];[0.834632510053229, 0.4483463885609459, 0.3681459878729617, 0.6552463554460349, 0.7700592912387584, 0.820717000154084, 0.5390350570572074, 0.556058727018222, 0.4172436659323478, 0.8048458180498584, 1, 0.688083807955659];[10, 7, 9];3;285;[10  7  0  5  9  4  1 11  3  6  8  2];[0.834632510053229, 0.7152252575087632, 0.3681459878729617, 0.6552463554460349, 0.7700592912387584, 0.820717000154084, 0.5390350570572074, 0.8884313682435788, 0.4172436659323478, 0.8048458180498584, 1, 0.688083807955659];[10, 7, 9];3;335;[10  7  0  5  9  6  4  1 11  3  8  2];[0.834632510053229, 0.7152252575087632, 0.3681459878729617, 0.6552463554460349, 0.7700592912387584, 0.820717000154084, 0.8037018719409011, 0.8884313682435788, 0.554898620739346, 0.8048458180498584, 1, 0.688083807955659]
17056;12;12;[9, 4, 5, 1, 8, 0, 3];7;4158;[ 9  4 10  6 11  5  7  1  2  8  0  3];[0, 0.448676832622556, 0.3716690427558544, 0, 0.9518504979431875, 0.5752237168178682, 0.5922153700916497, 0.4682503743460797, 0.3716690427558544, 1, 0.6942438733868357, 0.5815204010593398];[9, 4, 3, 0, 8, 5, 1];7;4208;[ 9  4  3 10  0  6  8 11  5  7  1  2];[0.664491980001631, 0.448676832622556, 0.3430233672681724, 0.7529273132155515, 0.9518504979431875, 0.5752237168178682, 0.5922153700916497, 0.4682503743460797, 0.5903750827454495, 1, 0.6942438733868357, 0.5815204010593398];[9, 4, 3, 0, 8, 5, 1];7;4258;[ 9  4 10  3  6  0 11  8  5  7  1  2];[0.664491980001631, 0.448676832622556, 0.41479693514631805, 0.7529273132155515, 0.9518504979431875, 0.5752237168178682, 0.6891029128645147, 0.4682503743460797, 0.5903750827454495, 1, 0.8430280762569654, 0.6476749888414953];[9, 4, 3, 5, 0, 8, 1];7;4308;[ 9  4 10  2  3 11  5  6  0  7  8  1];[0.664491980001631, 0.448676832622556, 0.7695080719353063, 0.7529273132155515, 0.9518504979431875, 0.7182783006856754, 0.6891029128645147, 0.6336880114507808, 0.5903750827454495, 1, 0.8430280762569654, 0.743326407069253]
17057;12;12;[9, 0, 8, 10];4;87;[ 9  0 11  8 10  3  6  2  7  4  5  1];[0.5718797822811463, 0, 0.3424241745106748, 0.3622506004711227, 0.26054079879663533, 0, 0.3622506004711227, 0.323127146760797, 0.5079078167886685, 1, 0.42200895606463446, 0.5611421912749671];[9, 10, 0, 8];4;137;[ 9 10  0 11  8  2  3  6  7  4  5  1];[0.5718797822811463, 0.23491257063129567, 0.46978689336457874, 0.3622506004711227, 0.26054079879663533, 0.23491257063129567, 0.3622506004711227, 0.323127146760797, 0.5079078167886685, 1, 0.7759960670030035, 0.5611421912749671];[9, 10, 8, 0];4;170;[ 9 10  8  0 11  2  1  4  6  3  5  7];[0.5718797822811463, 0.3709073231132836, 0.46978689336457874, 0.3622506004711227, 0.3709073231132836, 0.33858106477828637, 0.3622506004711227, 0.323127146760797, 0.7080317872772943, 1, 0.7759960670030035, 0.5611421912749671];[9, 4, 10, 8];4;220;[ 9  4 10  8  6  0 11  1  2  3  5  7];[0.5718797822811463, 0.48779547805822043, 0.46978689336457874, 0.33858106477828637, 0.9324838528918747, 0.33858106477828637, 0.6466190838284076, 0.323127146760797, 0.709771077441955, 1, 0.7759960670030035, 0.5611421912749671]
17058;12;12;[10, 9, 7, 3];4;4158;[10  9  2 11  1  7  6  8  0  3  5  4];[0.5734427478548327, 0.6702569822937051, 0.7032126394837415, 0.5287657264507652, 0.4529980767364674, 0.5040427679651793, 0.6252665647669249, 0.6549075395843976, 0.6233397844559208, 0.7420734260917287, 1, 0.6739080560090177];[10, 9, 7, 3];4;4208;[10  9  2 11  1  7  6  8  5  0  3  4];[0.5734427478548327, 0.6702569822937051, 0.7032126394837415, 0.5287657264507652, 0.45405999033642047, 0.5953178649896254, 0.6252665647669249, 0.6549075395843976, 0.6233397844559208, 0.7420734260917287, 1, 0.6879203372766626];[10, 0, 9, 4];4;4258;[10  2  0  9 11  1  7  6  8  5  3  4];[0.7757306811937036, 0.6702569822937051, 0.7955790324211144, 0.5792874826188361, 0.45405999033642047, 0.5953178649896254, 0.6252665647669249, 0.6549075395843976, 0.6233397844559208, 0.7478188779023835, 1, 0.7232730308210066];[10, 9, 7, 3];4;721;[10  2  0  9  6  7 11  3  1  8  5  4];[0.7757306811937036, 0.6702569822937051, 0.7955790324211144, 0.6946902041586691, 0.5775299543152027, 0.5953178649896254, 0.7577635953223041, 0.7388562745158698, 0.6233397844559208, 0.7732551862562201, 1, 0.7232730308210066]
17059;12;12;[11, 3, 9, 10];4;571;[11  0  3  9 10  5  1  6  2  8  7  4];[0.6320157103857005, 0.5258084499369915, 0.4759045817532975, 0.6272071465139135, 0, 0.5286051753602523, 0.48912225797957287, 0, 0.4594226515993761, 0.5855584040416483, 0.5552414551027856, 1];[11, 3, 9, 10];4;4208;[11  8  4  0  3  9  2 10  6  1  5  7];[0.6320157103857005, 0.5395097364893229, 0.5657727808648781, 0.6272071465139135, 0.6711954606079654, 0.5286051753602523, 0.5395097364893229, 0, 0.6749231112215572, 0.5855584040416483, 0.5552414551027856, 1];[11, 3, 9, 10];4;4258;[11  6  2  8  4  3  0  9 10  5  1  7];[0.6320157103857005, 0.5113191767699578, 0.7580960557143916, 0.6544080977809221, 0.6711954606079654, 0.5286051753602523, 0.7678280661863819, 0, 0.6772616843907013, 0.5855584040416483, 0.5552414551027856, 1];[11, 3, 9, 10];4;4308;[11  3  6  2  8  4  9  0  1  5 10  7];[0.6320157103857005, 0.588697788159263, 0.7580960557143916, 0.7819937861657752, 0.6711954606079654, 0.5694412148821821, 0.7678280661863819, 0.4602860407440139, 0.6772616843907013, 0.661660862691947, 0.5552414551027856, 1]
17060;13;13;[11, 10, 3, 12];4;185;[11 10  3  0  7  8 12  6  1  5  4  2  9];[0.6049906621364557, 0.49247404465604644, 0, 0.6699569658353102, 0.3564189352053394, 0.4669611337223471, 0.5198210086518152, 0.5578737066123598, 0.5448806736245714, 0, 0.760592163941752, 1, 0.5394734812675591];[11, 10, 12, 1];4;120;[11 10 12  1  3  2  0  5  7  8  6  9  4];[0.6049906621364557, 0.6832781725575355, 0.6646863747731524, 0.6699569658353102, 0.3564189352053394, 0.5764211224933208, 0.5198210086518152, 0.5578737066123598, 0.5448806736245714, 0.5165771526514772, 0.760592163941752, 1, 0.7388978938419362];[11, 10, 12, 1];4;170;[11 10 12  1  3  2  5  7  0  4  8  6  9];[0.6049906621364557, 0.6832781725575355, 0.6646863747731524, 0.6699569658353102, 0.5796978135460967, 0.6641317038358535, 0.537173313481994, 0.6361008057802445, 0.5448806736245714, 0.5165771526514772, 0.760592163941752, 1, 0.7388978938419362];[11, 12, 10, 6];4;220;[11 12 10  6  1  3  2  5  7  0  4  8  9];[0.6106754615269349, 0.6832781725575355, 0.6646863747731524, 0.6699569658353102, 0.5796978135460967, 0.6641317038358535, 0.7134613910258794, 0.6361008057802445, 0.5448806736245714, 0.5165771526514772, 0.760592163941752, 1, 0.764152635706164]
17061;13;13;[12, 11, 7];3;185;[12 11  1  0  7  3  2  4  8  5  6  9 10];[0.4828940851611253, 0.5057410656211367, 0.3915958138947809, 0.43286075095289617, 0.3915958138947809, 0, 0, 0.4828940851611253, 0.31463554804484195, 0, 0, 0.8462602402153102, 1];[12, 11, 7];3;137;[12 11  1  5  7  0  8  4  6  3  2 10  9];[0.4828940851611253, 0.5057410656211367, 0.3915958138947809, 0.43286075095289617, 0.4496671527557945, 0.48965003502501225, 0.4496671527557945, 0.4828940851611253, 0.4679213636885046, 0, 0.3524335130974652, 0.8462602402153102, 1];[12, 11, 7];3;187;[12 11  1  5  7  0  8  4  6  3  2 10  9];[0.4828940851611253, 0.5057410656211367, 0.3915958138947809, 0.43286075095289617, 0.4496671527557945, 0.48965003502501225, 0.4496671527557945, 0.4828940851611253, 0.4679213636885046, 0, 0.3524335130974652, 0.8462602402153102, 1];[12, 11, 7];3;211;[12 11  7  2  1  5  8 10  6  4  3  0  9];[0.384435174531498, 0.5541656038270045, 0.720814404613378, 0.43286075095289617, 0.4496671527557945, 0.48965003502501225, 0.4496671527557945, 0.7582867362438697, 0.4679213636885046, 0.2124504992574476, 0.46704878052086213, 0.8462602402153102, 1]
17062;13;13;[10, 0, 9];3;8255;[10 11  8 12  6  5  0  4  9  7  1  3  2];[0.36726888702838084, 0.17180981457433886, 0, 0.17180981457433886, 0.36726888702838084, 0.3830158368483377, 0.4042736724197457, 0.23766463953662817, 0.48518249758766996, 0.2999597676040277, 1, 0.5866667590566118, 0.42274221472080176];[10, 0, 9];3;8305;[10  6  2 11  8  3 12  0  4  9  7  1  5];[0.36726888702838084, 0.2304395479527591, 0.6786128778260241, 0.45039063083817626, 0.36726888702838084, 0, 0.6968029335001481, 0.2621318936227176, 0.48518249758766996, 0.2999597676040277, 1, 0.6067592155685506, 0.42274221472080176];[10, 8, 6, 9];4;187;[10  8  6  2  9  0 12  7  3 11  4  1  5];[0.5824638584846845, 0.2304395479527591, 0.6786128778260241, 0.45039063083817626, 0.32315635034112455, 0, 0.6968029335001481, 0.4666395811908336, 0.7499234831979454, 0.5990543865711594, 1, 0.42274221472080176, 0.4666395811908336];[10, 1, 9];3;721;[10  8 11  6  2  1  9  0  3 12  7  4  5];[0.5824638584846845, 0.6761564022133846, 0.6786128778260241, 0.5615323347111677, 0.3180374645046018, 0, 0.6968029335001481, 0.4666395811908336, 0.7499234831979454, 0.5990543865711594, 1, 0.7028897116741598, 0.4666395811908336]
17063;13;13;[11, 9, 12];3;70;[11  9 10 12  0  1  2  3  7  6  5  4  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.8040765173557964, 0.7361069265368385, 1, 0.4968378130139568];[11, 9, 12];3;120;[11  9 10 12  0  1  2  3  7  6  5  4  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.8040765173557964, 0.7361069265368385, 1, 0.4968378130139568];[11, 9, 12];3;187;[11  9 10  4 12  0  2  1  7  6  5  3  8];[0, 0, 0, 0, 0.6111580012787969, 0, 0, 0, 0, 0.8040765173557964, 0.7361069265368385, 1, 0.6111580012787969];[11, 9, 12];3;237;[11  9 10  4 12  0  2  1  7  6  5  3  8];[0, 0, 0, 0, 0.6111580012787969, 0, 0, 0, 0, 0.8040765173557964, 0.7361069265368385, 1, 0.6111580012787969]
17064;13;13;[12, 11, 2, 10];4;8255;[12  1 11  6  5  8  7  2  3  4  0  9 10];[0, 0.8597217902491456, 0.29004913636466717, 0.29004913636466717, 0.2808638937570421, 0.6108910792254494, 0.6701728710610467, 0.29004913636466717, 0.510520423689714, 0, 0, 0.6840394554427793, 1];[12, 4, 11, 10];4;8305;[12  4  1  6 11  0  8  3  5 10  7  2  9];[0.7252645472170668, 0.8597217902491456, 0, 0.6268050660868068, 0.9163796835466184, 0.6108910792254494, 0.8093375168630679, 0.4178976072598743, 0.6343549481675614, 0, 0.42715727173816154, 0.762082393869859, 1];[12, 4, 11, 10];4;8355;[12  4  1  6 11  5  0  2  8  3  9 10  7];[0.7252645472170668, 0.8597217902491456, 0.7033241147457969, 0.6268050660868068, 0.9163796835466184, 0.7360500099616226, 0.8093375168630679, 0.4178976072598743, 0.6343549481675614, 0.5967287625643668, 0.43750760706477354, 0.762082393869859, 1];[12, 4, 10, 11];4;721;[12  4  1  6 10 11  5  0  8  2  9  3  7];[0.7252645472170668, 0.8597217902491456, 0.7033241147457969, 0.6268050660868068, 0.9163796835466184, 0.7360500099616226, 0.8093375168630679, 0.4178976072598743, 0.7178705052983245, 0.6358782355439719, 0.7760859373018175, 0.762082393869859, 1]
17065;13;13;[10, 11, 7];3;8255;[10  3  4  1 11  6 12  9  7  2  5  0  8];[0, 0.6715928305613663, 0.35658876083455165, 0.8026879209325384, 0.7853485598907796, 0, 0.6106996841546107, 0.44996465955582304, 0, 0.5625360783694618, 1, 0.6715928305613663, 0.5987771750839004];[10, 7, 11];3;8305;[10  3  4  1  5  7  6 12  8  9  2 11  0];[0.3486394840582964, 0.7796585535069726, 0.5426752919080347, 0.8026879209325384, 0.7853485598907796, 0.7334033445049668, 0.6106996841546107, 0.6545717421322523, 0.5681424879873492, 0.5625360783694618, 1, 0.4810842184434451, 0.5987771750839004];[10, 7, 11];3;8355;[10  3  4  1  5  0  7  6 12  8  9  2 11];[0.6752433645133165, 0.7796585535069726, 0.5426752919080347, 0.8026879209325384, 0.7853485598907796, 0.7334033445049668, 0.6106996841546107, 0.6545717421322523, 0.5681424879873492, 0.5625360783694618, 1, 0.4810842184434451, 0.5987771750839004];[10, 8, 11];3;8405;[10  3  4  1  0  5  9  8  7  6 12  2 11];[0.7430050920113278, 0.7796585535069726, 0.5426752919080347, 0.8026879209325384, 0.7853485598907796, 0.7334033445049668, 0.6106996841546107, 0.6545717421322523, 0.659087015998585, 0.7087007671800284, 1, 0.4810842184434451, 0.5987771750839004]
17066;13;13;[10, 8, 5, 4];4;120;[10  9  8  1  5  4  7  3  6  0  2 11 12];[0, 0.5952775038962436, 0, 0, 0.22686234041014924, 0.3814394727794183, 0, 0.22686234041014924, 0.6751071230424069, 0.8375180168694578, 1, 0, 0];[10, 9, 8, 7];4;170;[10  9  8  1  4  7  2  5  0  6  3 12 11];[0.3098466591347616, 0.5952775038962436, 0.38275841951930867, 0.20509379741962777, 0.5727766098924547, 0.3814394727794183, 0.3098466591347616, 0.38275841951930867, 0.6920659048877311, 0.8375180168694578, 1, 0, 0.20509379741962777];[10, 9, 8, 4, 2];5;220;[10  9  8  1  4  2  5  6  0  3 12  7 11];[0.3098466591347616, 0.5952775038962436, 0.422448979388951, 0.20509379741962777, 0.5727766098924547, 0.3814394727794183, 0.3098466591347616, 0, 0.6920659048877311, 0.8375180168694578, 1, 0, 0.20509379741962777];[10, 3, 8, 1];4;270;[10  9  3  8  1  4  2  5 12  0  6  7 11];[0.3098466591347616, 0.5952775038962436, 0.422448979388951, 0.8304220091423772, 0.5727766098924547, 0.3814394727794183, 0.3098466591347616, 0.2938698508144561, 0.6920659048877311, 0.8375180168694578, 1, 0, 0.34489545489530954]
17067;13;13;[10, 9, 8, 11, 1];5;120;[10  9  8  7 11  1  5  4  3  6  0  2 12];[0, 0.4258318419947368, 0, 0.2920786603821146, 0.3060903963686595, 0.3456766692569839, 0, 0.5638990266796047, 0.6136417404761008, 0.7770956924072396, 1, 0.4258318419947368, 0];[10, 9, 2, 11, 8];5;235;[10  9  2  3  1 11  8  7  4  5  6  0 12];[0.3395013029886691, 0.6153288653446989, 0.6685981682929223, 0.6328000911690111, 0.35527995556968367, 0.3456766692569839, 0.3395013029886691, 0.5638990266796047, 0.6136417404761008, 0.8275755736576378, 1, 0.6153288653446989, 0];[10, 9, 2, 11, 8];5;414;[10  9  2  7  3 11  1  8 12  4  0  6  5];[0.3395013029886691, 0.6153288653446989, 0.6685981682929223, 0.6328000911690111, 0.35527995556968367, 0, 0.3395013029886691, 0.666951220411505, 0.6136417404761008, 0.8275755736576378, 1, 0.6153288653446989, 0.5423207329000428];[10, 9, 3, 11, 8];5;335;[10  9  7  3  1 11  8  2 12  0  4  5  6];[0.3642622921970533, 0.6153288653446989, 0.54807228684006, 0.6328000911690111, 0.35527995556968367, 0, 0, 0.666951220411505, 0.6136417404761008, 0.8275755736576378, 1, 0.6153288653446989, 0.5423207329000428]
17068;13;13;[10, 9];2;87;[10 11  9  3  5  2  1  0  7  6  4  8 12];[0, 0, 0, 0.6292019812722456, 0, 0.43588489894761295, 0, 0, 0, 0.6743423347492431, 1, 0.8731336240602315, 0];[10, 9];2;364;[10 11  9  3 12  5  4  8  0  6  2  1  7];[0.3039803570419891, 0, 0.3039803570419891, 0.6292019812722456, 0.37925514241154734, 0.43588489894761295, 0.3039803570419891, 0, 0.37925514241154734, 0.6949855847999397, 1, 0.8731336240602315, 0.5370751708537377];[10, 9];2;170;[10 11  9  1  3  0 12  2  5  8  7  4  6];[0.595932886626957, 0.6555397292791946, 0.5357949812417654, 0.6292019812722456, 0.37925514241154734, 0.48500824178367263, 0, 0.38465209904293984, 0.38465209904293984, 0.6949855847999397, 1, 0.8731336240602315, 0.5370751708537377];[10, 9];2;220;[10 11  9  1  3  0 12  2  7  5  8  4  6];[0.595932886626957, 0.6555397292791946, 0.5357949812417654, 0.6292019812722456, 0, 0.48500824178367263, 0, 0.5137004740918338, 0.4783858322779701, 0.6949855847999397, 1, 0.8731336240602315, 0.5370751708537377]
17069;13;13;[11, 12, 4];3;4158;[11 12  0  1  4  5  2  3  7  6  9  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0.5415261631475027];[11, 12, 10];3;120;[11 12  9 10  0  1  2  3  7  6  5  4  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.3849689097376196, 0.3849689097376196, 1, 0.8212704960800248];[11, 12, 10];3;161;[11 12 10  0  4  1  2  3  7  6  5  9  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.5777519022739322, 1, 0.8212704960800248];[11, 12, 10];3;211;[11 12 10  0  9  8  4  2  7  6  5  3  1];[0.19420444905136725, 0, 0, 0, 0.18186634294326764, 0, 0, 0, 0.19420444905136725, 0.19420444905136725, 0.5777519022739322, 1, 0.8212704960800248]
17070;13;13;[12, 9, 11];3;8255;[12  3  9  1  5  6  7 10  4  2  0  8 11];[0, 0.6585883212100814, 0, 0.8254877859197759, 0, 0.6520018313501605, 0.6031024854284812, 0.5290866241917077, 0, 0.7366763124298032, 0.3756221277422572, 0, 1];[12, 9, 11];3;8305;[12  3  9  1  7  5 10  6  2  0 11  4  8];[0.42877707762695283, 0.6957015598187957, 0.4593532505565749, 0.8594310124481792, 0.24186505822043589, 0.6520018313501605, 0.6031024854284812, 0.6957015598187957, 0, 0.7366763124298032, 0.6400455748974441, 0.42877707762695283, 1];[12, 9, 11];3;2209;[12  3  0  9  1  7  5 10 11  6  8  2  4];[0.8310562222083575, 0.6957015598187957, 0.4593532505565749, 0.8594310124481792, 0, 0.6520018313501605, 0.6031024854284812, 0.6957015598187957, 0.5164607062364279, 0.7366763124298032, 0.6400455748974441, 0.6164651180991023, 1];[12, 9, 11];3;237;[12  3  0  9 11  1  7  6  5 10  8  2  4];[0.8310562222083575, 0.6957015598187957, 0.4593532505565749, 0.8594310124481792, 0, 0.6520018313501605, 0.6696363396169757, 0.6957015598187957, 0.5245777730570448, 0.7366763124298032, 0.6400455748974441, 0.7069305746577347, 1]
17071;13;13;[10, 9, 8];3;87;[10  9  2  8 11  5  1  0  7  6  4  3 12];[0, 0, 0.34843273022674676, 0, 0, 0.34366139264583556, 0, 0, 0.34843273022674676, 0.6675056882606077, 1, 0.34843273022674676, 0];[10, 8, 9];3;111;[10  8  9  0 11  1  2  3  7  6  5  4 12];[0.2758130191865601, 0, 0, 0, 0, 0, 0, 0, 0.7862705681966474, 0.6675056882606077, 1, 0.2758130191865601, 0];[10, 8, 9];3;161;[10  8  9  3 12  0 11  1  7  6  5  4  2];[0.2758130191865601, 0, 0, 0.33876966327566765, 0, 0, 0, 0, 0.7862705681966474, 0.7179901556119248, 1, 0.2758130191865601, 0.33876966327566765];[10, 8, 9];3;211;[10  8  9  3 12  0 11  1  7  6  5  4  2];[0.2758130191865601, 0, 0, 0.33876966327566765, 0, 0, 0, 0, 0.7862705681966474, 0.7179901556119248, 1, 0.2758130191865601, 0.33876966327566765]
17072;13;13;[11, 9, 10];3;61;[11  9 10  4 12  2  5  0  7  6  1  3  8];[0, 0, 0.42909791601013214, 0, 0.601428528423105, 0.42909791601013214, 0, 0, 0, 0.9443436383824748, 0.6864597288049057, 1, 0.5645486338909279];[11, 9, 10];3;111;[11  9 10  7  4 12  2  5  3  8  0  1  6];[0.3595171466904958, 0, 0.42909791601013214, 0.3776245960596045, 0.601428528423105, 0.42909791601013214, 0, 0.6748753349213304, 0.3595171466904958, 0.9443436383824748, 0.6864597288049057, 1, 0.5645486338909279];[11, 9, 10];3;161;[11  9 10  7  4 12  3  6  5  2  8  0  1];[0.3595171466904958, 0, 0.42909791601013214, 0.4604346710619833, 0.601428528423105, 0.42909791601013214, 0.4604346710619833, 0.6748753349213304, 0.3595171466904958, 0.9443436383824748, 0.6864597288049057, 1, 0.5645486338909279];[11, 9, 10];3;220;[11  9  1 10  7  4 12  3  2  5  8  0  6];[0.3595171466904958, 0.7361463863538887, 0.42909791601013214, 0.5035629943275216, 0.6701487773038953, 0.42909791601013214, 0, 0.6748753349213304, 0.3595171466904958, 0.9443436383824748, 0.708834291908965, 1, 0.5645486338909279]
17073;13;13;[12, 9, 8, 10];4;571;[12  5 11  6  1  9  8 10  3  4  7  2  0];[0, 0.5849609710512963, 0, 0.3778435081860446, 0.3778435081860446, 0.9417498354658648, 0.6459944567746474, 0.23271969146779709, 0.4735622639350192, 0.562870600376676, 0.4735622639350192, 0.6858653443971041, 1];[12, 9, 8, 10];4;621;[12  5 11  9  3  6  1  8 10  7  2  4  0];[0, 0.5849609710512963, 0.3312242142654607, 0.6743417720384299, 0.2980624615627976, 0.9417498354658648, 0.6459944567746474, 0.3312242142654607, 0.5832973200405517, 0.7982715524874943, 0.3312242142654607, 0.8486731942004534, 1];[12, 9, 8, 10];4;2209;[12  5 11  9  0  3  6  1  8 10  2  7  4];[0.7948142826994213, 0.5849609710512963, 0.4348336745212751, 0.6743417720384299, 0, 0.9417498354658648, 0.6459944567746474, 0.31124683344854986, 0.5832973200405517, 0.7982715524874943, 0.4829506823489923, 0.8486731942004534, 1];[12, 8, 9, 10];4;2259;[12  8  5 11  9  0  3  6  1 10  2  7  4];[0.7948142826994213, 0.5849609710512963, 0.4348336745212751, 0.6743417720384299, 0.28001570867821535, 0.9417498354658648, 0.6459944567746474, 0.31124683344854986, 0.9590163193227809, 0.7982715524874943, 0.4829506823489923, 0.8486731942004534, 1]
17074;13;13;[11, 6, 10];3;8255;[11  6  7  0  1 12  5  9  2  8  3 10  4];[0.6646906521837689, 0.5805220370650965, 0.4771583276343601, 0.47491745690409154, 0, 0.5316631892283407, 0.8591077552682935, 0.6923893435817425, 0.4771583276343601, 0.4881444557098253, 0.39497666910599877, 1, 0.5428367900673068];[11, 6, 10];3;8305;[11  6  9  1  7  0  2  8 12  5  3 10  4];[0.6646906521837689, 0.7364907771604591, 0.6635458833590353, 0.49363422398942414, 0, 0.5316631892283407, 0.8591077552682935, 0.6923893435817425, 0.6294511458712994, 0.7371292301549087, 0.39497666910599877, 1, 0.5428367900673068];[11, 6, 10];3;671;[11  6  4  9  1  7 10  0  2  8 12  5  3];[0.6646906521837689, 0.7364907771604591, 0.6635458833590353, 0.49363422398942414, 0.787254696896923, 0.5316631892283407, 0.8591077552682935, 0.6923893435817425, 0.6294511458712994, 0.7371292301549087, 0.6694155655161211, 1, 0.5428367900673068];[11, 6, 10];3;721;[11  6  4  9  1  7 10  0  2  8  5 12  3];[0.6646906521837689, 0.7364907771604591, 0.6635458833590353, 0.49363422398942414, 0.787254696896923, 0.5450960144414706, 0.8591077552682935, 0.6923893435817425, 0.6294511458712994, 0.7371292301549087, 0.6694155655161211, 1, 0.5428367900673068]
17075;13;13;[12, 11];2;8255;[12  4 10  8  9  0  2  1  7  6  5  3 11];[0, 0, 0, 0, 0.6287999819558289, 0, 0, 0, 0.5730509187424025, 0.45601855660568574, 0.6112098919254256, 0, 1];[12, 11];2;106;[12 11  2  4 10  8  1  5  9  6  0  3  7];[0, 0.4966563093816769, 0.6831889904138642, 0, 0.6287999819558289, 0.4841469120911634, 0, 0, 0.5730509187424025, 0.45601855660568574, 0.6112098919254256, 0.8114275348453568, 1];[12, 11];2;156;[12 11  2  4 10  0  8  1  5  9  3  6  7];[0.5961830216421693, 0.4966563093816769, 0.6831889904138642, 0, 0.6287999819558289, 0.4841469120911634, 0, 0, 0.5730509187424025, 0.45601855660568574, 0.6112098919254256, 0.8114275348453568, 1];[12, 11];2;206;[12 11  2  5 10  4  0  8  1  6  9  3  7];[0.5961830216421693, 0.4966563093816769, 0.8010872855531299, 0, 0.6287999819558289, 0.6953247389505053, 0.4770975353574229, 0, 0.5730509187424025, 0.45601855660568574, 0.6325178381209796, 0.8114275348453568, 1]
17076;13;13;[12, 10];2;61;[12 11 10  9  3  4  8  7  6  5  1  2  0];[0, 0, 0, 0.5450210404513933, 0.36018371301884416, 0, 0, 0.3043186805452097, 0.36018371301884416, 0.6214422038956594, 0.627319996075991, 0.8701033879519834, 1];[12, 10];2;106;[12 10 11  9  3  4  8  5  0  7  1  2  6];[0.3138837440888667, 0.2692550737110918, 0, 0.5450210404513933, 0.36018371301884416, 0.3138837440888667, 0, 0.3043186805452097, 0.36018371301884416, 0.6214422038956594, 0.8996059276402931, 0.8701033879519834, 1];[12, 10];2;156;[12 10 11  6  1  5  8  3  9  4  7  2  0];[0, 0.7515813345004217, 0, 0.6281238006619384, 0.47398870399092174, 0.6850364235481596, 0.8053841831946046, 0.3043186805452097, 0.6399864589857029, 0.6214422038956594, 0.8996059276402931, 0.8701033879519834, 1];[12, 10];2;206;[12 10 11  6  1  5  8  3  9  7  4  2  0];[0.2427431687644078, 0.7515813345004217, 0.42415304457257264, 0.6281238006619384, 0.47398870399092174, 0.6850364235481596, 0.8053841831946046, 0.5603506705295058, 0.6399864589857029, 0.6214422038956594, 0.8996059276402931, 0.8701033879519834, 1]
17077;13;13;[10, 11, 8, 7, 4];5;120;[10 11  2  8  7  4  0 12  6  5  1  3  9];[0.4292924835435246, 0, 0.7824059063370093, 0, 0.44915546496451075, 0, 0, 0.6059540351955025, 0.7189736066890549, 0, 1, 0.9566773742454502, 0.322031500704778];[10, 11, 3, 7, 0];5;364;[10 11  3  2  8  7  4  0  1  6 12  5  9];[0.4292924835435246, 0.35335571014702183, 0.7824059063370093, 0.9417656651982668, 0.44915546496451075, 0, 0.35335571014702183, 0.6059540351955025, 0.7189736066890549, 0, 1, 0.9566773742454502, 0.35335571014702183];[10, 11, 3, 0, 7];5;285;[10 11  3  2  8  0  7  9  4 12  1  6  5];[0.6319761722174098, 0.35335571014702183, 0.7824059063370093, 0.9417656651982668, 0.44915546496451075, 0, 0.35335571014702183, 0.6319761722174098, 0.7189736066890549, 0.534947071882456, 1, 0.9566773742454502, 0.35335571014702183];[10, 11, 7, 8, 9];5;721;[10 11  3  2  7  8  9  6  4  5  0 12  1];[0.4292924835435246, 0, 0.7824059063370093, 0.9417656651982668, 0.5123075231041401, 0.48233183180405353, 0.6120314159317206, 0.7800779636843577, 0.7189736066890549, 0.6772549005367198, 1, 0.9566773742454502, 0.3400015362709573]
17078;13;13;[12, 11, 10];3;61;[12 11 10  0  5  3  2  1  7  6  4  9  8];[0.6190089181741125, 0, 0, 0, 0, 0.6190089181741125, 0, 0, 0, 0, 0.6880037820930329, 0.7210070334376899, 1];[12, 11, 10];3;111;[12 11 10  0  5  3  2  1  7  6  4  9  8];[0.6190089181741125, 0, 0, 0, 0, 0.6190089181741125, 0, 0, 0, 0, 0.6880037820930329, 0.7210070334376899, 1];[12, 11, 10];3;161;[12 11 10  0  5  6  7  3  8  9  2  1  4];[0.6190089181741125, 0, 0.21606554495323843, 0.2748443506457618, 0, 0.6190089181741125, 0.4066570065971554, 0.2748443506457618, 0.2748443506457618, 0.21606554495323843, 0.6880037820930329, 0.7210070334376899, 1];[12, 11, 10];3;237;[12  0 11  8 10  9  6  5  2  4  1  3  7];[0.8526384714858799, 0, 0.3578131721682559, 0, 0, 0.4066570065971554, 0.4066570065971554, 0, 0.7527952925967403, 0.49557020050763856, 0.6880037820930329, 0.794932593795395, 1]
17079;13;13;[10, 2, 8, 9, 6];5;87;[10  2  8  9  6 12  1  5  7  4  0  3 11];[0, 0.3659705444929751, 0.7872974313440938, 0, 0, 0.3425234763544864, 0.4739992760625272, 0.3425234763544864, 0.7047969328530345, 0.639226769387004, 1, 0, 0.3659705444929751];[10, 0, 9, 7];4;235;[10  0  2  8  9  6  7 12  5  4  1  3 11];[0.7931524299945275, 0, 0.7872974313440938, 0, 0, 0.3704854253180601, 0.4739992760625272, 0.47220988949636045, 0.7047969328530345, 0.639226769387004, 1, 0, 0.3972872448030778];[10, 4, 9, 11];4;414;[10  4  0  2  5  8  9 11  6  7  3 12  1];[0.7931524299945275, 0, 0.7872974313440938, 0.42100677930076064, 0.9329954268758495, 0.7860318792940096, 0.6330640168575083, 0.47220988949636045, 0.7047969328530345, 0.703420407463245, 1, 0.7015552471137506, 0.3972872448030778];[10, 4, 9, 11];4;335;[10  4  0  2  8  9 11  6  1  7  3 12  5];[0.7931524299945275, 0.5658507310087877, 0.7872974313440938, 0.42100677930076064, 0.9329954268758495, 0.3704854253180601, 0.6330640168575083, 0.48467547277230066, 0.7230507064218393, 0.703420407463245, 1, 0.7015552471137506, 0.41841772938798816]
17080;14;14;[13, 12];2;56;[13 12 10  1  4  9  6  8  7 11  2  5  0  3];[0, 0.5348870601255751, 0.3004607162154355, 0, 0.4585461741256582, 0.19937564293678323, 0.38382277201964915, 0.34459969363922616, 0.35734885380308773, 0.38382277201964915, 0.5746962572952612, 0.34459969363922616, 0.6263828550623821, 1];[13, 12];2;120;[13 11  4 12 10  7  1  6  9  8  2  5  0  3];[0, 0.5348870601255751, 0.3004607162154355, 0, 0.6385101922110723, 0.19937564293678323, 0.4521637142805542, 0.562467308125711, 0.35734885380308773, 0.4521637142805542, 0.5746962572952612, 0.7028912964814937, 0.6263828550623821, 1];[13, 12];2;220;[13  1 11 12  4  9 10  0  7  8  2  3  6  5];[0.5688328220584898, 0.8354844297766463, 0.4521366576331849, 0.4521366576331849, 0.6385101922110723, 0, 0.4345645355294419, 0.562467308125711, 0.5404826459775254, 0.5940112495941852, 0.5746962572952612, 0.7028912964814937, 0.6988297917881637, 1];[13, 12];2;464;[13  1  3 11 12  4  9  8 10  0  7  6  5  2];[0.5688328220584898, 0.8354844297766463, 0, 0.7327067848904977, 0.6385101922110723, 0, 0.4345645355294419, 0.562467308125711, 0.5806878588921534, 0.5940112495941852, 0.5746962572952612, 0.7028912964814937, 0.6988297917881637, 1]
17081;14;14;[13, 8, 12, 1];4;16448;[13  8  2 12  3  1  6  0  4  9 11  5  7 10];[0.323795932718763, 0.4854484252431816, 0.6255652688150046, 0.4854484252431816, 0.315595640065472, 0, 0.43933221632258024, 0, 0.9261289030153753, 0.2406750701588824, 0, 0.1926881747478974, 0.5350784334718929, 1];[13, 8, 12, 6];4;120;[13  8 12  6  2 10  1  3  5  9  0  4 11  7];[0.315595640065472, 0.5825246719266488, 0.6255652688150046, 0.5398486430229312, 0.315595640065472, 0.47241454781504805, 0.661855265864671, 0, 0.9261289030153753, 0.44632591103419444, 0.5891317921508661, 0.2824059289936818, 0.6867348265538055, 1];[13, 8, 1, 12];4;16548;[13  8  0  7  9  1 12  6  2 10  3  4  5 11];[0.7576447162371167, 0.6999628698756252, 0.6255652688150046, 0.5398486430229312, 0.47596986891831644, 0.47241454781504805, 0.661855265864671, 0.7528838992994428, 0.9261289030153753, 0.7465076158598078, 0.5891317921508661, 0.4321613440135021, 0.6867348265538055, 1];[13, 8, 1, 12];4;16598;[13  8  0  7  9  1 12  6  2 10  3  5  4 11];[0.7576447162371167, 0.6999628698756252, 0.6255652688150046, 0.5398486430229312, 0.47596986891831644, 0.5063635966052573, 0.661855265864671, 0.7528838992994428, 0.9261289030153753, 0.7465076158598078, 0.5891317921508661, 0.4321613440135021, 0.6960140821275246, 1]
17082;14;14;[13, 0, 12, 9];4;16448;[13  0  4  2 12  6  5  9  7 10  3  8  1 11];[0.736573768718496, 0, 0.6897157881313843, 0.37076052718065156, 0.721405211665141, 0.5412641281085555, 0.5469490523871059, 0.5033312073253109, 0.25626873651344395, 0.5280775175696648, 0.47965952199456025, 0, 0.5729681457258962, 1];[13, 0, 12, 9];4;2159;[13  7  0  4  2  6 12  9 10  5  1 11  3  8];[0.736573768718496, 0.52825914102737, 0.6897157881313843, 0.37076052718065156, 0.721405211665141, 0.5412641281085555, 0.5886560466013873, 0.8022581474521809, 0.3059424413597128, 0.5681244390332322, 0.5681244390332322, 0.45623715833305273, 0.5729681457258962, 1];[13, 9, 0, 12];4;16548;[13  9  7  0  4  2  6 12  5  1  8 10 11  3];[0.736573768718496, 0.52825914102737, 0.6897157881313843, 0.37076052718065156, 0.721405211665141, 0.5412641281085555, 0.5902402758857617, 0.8022581474521809, 0.5081048403672399, 0.8913053283096407, 0.47965952199456025, 0.45623715833305273, 0.5729681457258962, 1];[13, 9, 0, 12];4;2259;[13  9  7  0 12  4  2  1 11  6  5  8 10  3];[0.736573768718496, 0.6339230285375329, 0.6897157881313843, 0.37076052718065156, 0.721405211665141, 0.5412641281085555, 0.5902402758857617, 0.8022581474521809, 0.5081048403672399, 0.8913053283096407, 0.47965952199456025, 0.6239781339734344, 0.7335546840480931, 1]
17083;14;14;[12, 2, 13];3;120;[12  2  4  6  5 13 10  9  0  7  1  3 11  8];[0.4575013470208847, 0, 0.8684439447303408, 0, 0.7675251506224657, 0.6175019230185348, 0.6457142927495857, 0, 0, 0.4590354680934383, 0.49403291516890907, 0, 1, 0.5145849788988949];[12, 5, 13];3;16498;[12  5  2  0  4  8  3  6  7 13 11 10  9  1];[0.7838054770073296, 0.3820887849921214, 0.8684439447303408, 0.7550254339451894, 0.7675251506224657, 0.8823454364459393, 0.6457142927495857, 0.5403654248515396, 0.7609342943092731, 0.4590354680934383, 0.49403291516890907, 0.5022496507012228, 1, 0.5145849788988949];[12, 5, 13];3;16548;[12  5  2  0  4  8  3 13  6  9 11  7 10  1];[0.7838054770073296, 0, 0.8684439447303408, 0.7550254339451894, 0.7675251506224657, 0.8823454364459393, 0.6457142927495857, 0.5403654248515396, 0.7609342943092731, 0.587743057781505, 0.49403291516890907, 0.5870997027895707, 1, 0.7074836099182623];[12, 5, 13];3;16598;[12  5  2  8  0  4  3 13  6 11  9  7 10  1];[0.7838054770073296, 0.4108758390286537, 0.8684439447303408, 0.7550254339451894, 0.7675251506224657, 0.8823454364459393, 0.6457142927495857, 0.5403654248515396, 0.7907298423945552, 0.587743057781505, 0.49403291516890907, 0.5918853639869869, 1, 0.7074836099182623]
17084;14;14;[11, 10];2;56;[11 10  1  3  8  5 12  2  6  7  0  4  9 13];[0, 0.5353483120471051, 0.3579191490253641, 0.37206939798636995, 0, 0.36997323287447864, 0.3253805195462355, 0, 0.37206939798636995, 0, 0.7495724711336896, 1, 0.3579191490253641, 0];[11, 10];2;106;[11 10  0  3  9  6  1  5  7  4  2  8 12 13];[0.3544814879751126, 0.11573996987725887, 0, 0.3544814879751126, 0, 0.11573996987725887, 0.11573996987725887, 0, 0, 0.3544814879751126, 0.7495724711336896, 1, 0, 0];[11, 10];2;170;[11  2 10  9  4 13  5  0  1  6  3  7  8 12];[0.11573996987725887, 0.11573996987725887, 0.7670477829143411, 0.11573996987725887, 0.38437067276633236, 0.30619700395755206, 0.11573996987725887, 0, 0, 0.514393989335647, 0.7495724711336896, 1, 0, 0.30619700395755206];[11, 10];2;220;[11  2 10  9  4 13  5  6  8 12  1  3  0  7];[0.11573996987725887, 0.11573996987725887, 0.7670477829143411, 0.11573996987725887, 0.38437067276633236, 0.30619700395755206, 0.27640193656366085, 0, 0.27640193656366085, 0.514393989335647, 0.7495724711336896, 1, 0.27640193656366085, 0.30619700395755206]
17085;14;14;[12, 7, 11];3;314;[12  7  9  6 10  3 11  8  5  0  1  2  4 13];[0, 0, 0, 0.589975073387517, 0, 0.2751747108114442, 0.593160449892455, 0.896601771600233, 0.4763822291289105, 0.6698521621462241, 0.593160449892455, 0.5011870535796228, 1, 0];[12, 7, 11];3;235;[12  7 10  9  3 11  1  8 13  5  6  2  4  0];[0, 0.4868039076945995, 0.4002485164625747, 0.589975073387517, 0, 0.44421112646002076, 0.44421112646002076, 0.896601771600233, 0.4763822291289105, 0.6698521621462241, 0.7075214650890641, 0.5011870535796228, 1, 0.4456043831276038];[12, 7, 11];3;161;[12  7 11 10  9  5  3  0  1  8  6 13  2  4];[0.5318906166685283, 0.4868039076945995, 0.4002485164625747, 0.5922441549336211, 0, 0.6486192968896487, 0.46857586414551494, 0.896601771600233, 0.4763822291289105, 0.6698521621462241, 0.7366295286495371, 0.7821697721745056, 1, 0.4456043831276038];[12, 7, 11];3;211;[12  7 11  2 10  9  5 13  3  1  0  6  8  4];[0.5318906166685283, 0.5605955749786394, 0.7713421682780416, 0.5922441549336211, 0, 0.6486192968896487, 0.5191014629816653, 0.896601771600233, 0.4763822291289105, 0.6698521621462241, 0.7366295286495371, 0.7821697721745056, 1, 0.5925380004641674]
17086;14;14;[13, 12];2;70;[13  7 12  6 11  4 10  0  5  2  3  1  8  9];[0.4521261182634965, 0, 0, 0, 0.5557255802631015, 0.3311845791826233, 0.5616201793589368, 0.771954369619339, 0, 0, 0.5080894329378363, 0.5616201793589368, 0.7116328544866664, 1];[13, 12];2;235;[13  3  7 11 12  8 10  9  5  6  1  2  0  4];[0, 0, 0, 0.7733559444561567, 0, 0.3311845791826233, 0, 0.771954369619339, 0.6566679099611964, 0.4612540296919887, 0.5080894329378363, 0.7680403339338849, 0.7116328544866664, 1];[13, 12];2;285;[13  3  7 11 12  8  1 10  5  9  0  2  6  4];[0, 0.6519424369461272, 0, 0.7733559444561567, 0, 0.4825056110947593, 0, 0.771954369619339, 0.6566679099611964, 0.4612540296919887, 0.5080894329378363, 0.7680403339338849, 0.7116328544866664, 1];[13, 12];2;335;[13  6  3  7 11  4 12  8  1 10  5  2  9  0];[0, 0.6519424369461272, 0.46456475572806283, 0.7733559444561567, 0.7188182011908288, 0.4825056110947593, 0.7890479056810766, 0.771954369619339, 0.6566679099611964, 0.4612540296919887, 0.5080894329378363, 0.7680403339338849, 0.7116328544866664, 1]
17087;14;14;[13, 12];2;87;[13 10  4  8 12  1  2  0  3  7  5  6 11  9];[0.25191394237303383, 0.476317181621354, 0.25191394237303383, 0.25191394237303383, 0.6627569680156236, 0, 0, 0, 0.6536461610702713, 0, 0.8020594138574644, 0, 0.6058706200299141, 1];[13, 12];2;137;[13 10  4  8 12  9  1  2  0  6  3  5  7 11];[0.27700405745235895, 0.476317181621354, 0.27700405745235895, 0, 0.6627569680156236, 0, 0.22540827115675122, 0, 0.6536461610702713, 0.5703345442555445, 0.8020594138574644, 0, 0.6058706200299141, 1];[13, 12];2;285;[13  1 10  4  8 12  9  7 11  0  2  6  5  3];[0.27700405745235895, 0.9835060605607733, 0.27700405745235895, 0, 0.6627569680156236, 0, 0.22540827115675122, 0.5619537981455556, 0.6536461610702713, 0.5703345442555445, 0.8020594138574644, 0.383590286105399, 0.6058706200299141, 1];[13, 12];2;335;[13  1 10  2  4  8 12  0  9  7  5 11  6  3];[0.5969414768630958, 0.9835060605607733, 0.7435844188134597, 0, 0.6627569680156236, 0.5120012510069406, 0, 0.5619537981455556, 0.6536461610702713, 0.5703345442555445, 0.8054565615946648, 0.45896422723314556, 0.6058706200299141, 1]
17088;14;14;[13, 8, 11];3;120;[13  6 10 12  8 11  7  1  0  4  2  5  3  9];[0.27168461005891986, 0.5134349949410327, 0.27168461005891986, 0, 0.27168461005891986, 0.25712485370692795, 0.724036649668879, 0.6254833515998923, 0.6735782291707878, 0, 0.7131538204531892, 0.638799307523306, 0.7131538204531892, 1];[13, 8, 11];3;170;[13  6 10 12  8 11  7  1  2  3  0  4  5  9];[0.27168461005891986, 0.5134349949410327, 0.3784927342563545, 0.29043562927262756, 0.27168461005891986, 0.25712485370692795, 0.724036649668879, 0.6254833515998923, 0.6735782291707878, 0, 0.7131538204531892, 0.638799307523306, 0.7131538204531892, 1];[13, 2, 11];3;671;[13  2  4  6 10 12  7  8 11  1  0  5  3  9];[0.28797000949746054, 0.5664242397028836, 0.8630562994867301, 0, 0.731589040495614, 0.28797000949746054, 0.724036649668879, 0.7025723043570539, 0.6735782291707878, 0, 0.7131538204531892, 0.638799307523306, 0.7131538204531892, 1];[13, 2, 11];3;721;[13  4  2  6 10 12  7  8 11  3  5  1  0  9];[0, 0.5664242397028836, 0.8630562994867301, 0.6096671913508254, 0.9138060877417405, 0.6062971744313083, 0.724036649668879, 0.7025723043570539, 0.6735782291707878, 0, 0.7131538204531892, 0.6414533485359653, 0.7131538204531892, 1]
17089;14;14;[12, 2, 11];3;8255;[12 13  2  1  6  5  3  0  7  4  8  9 11 10];[0, 0.605916297324947, 0.6504325147493931, 0.3492387056133902, 0, 0.45212164788464015, 0.605916297324947, 0, 0, 0, 0, 0, 1, 0.6875035394717214];[12, 2, 11];3;8305;[12  0  7 13  2  6  4  9  5  3  1  8 11 10];[0.9680032052936727, 0, 0.6504325147493931, 0.4500955873178961, 0.6228662958060354, 0.45212164788464015, 0.6351918638817, 0.7385527085623398, 0, 0.6130810196250439, 0, 0, 1, 0.6875035394717214];[12, 11, 2];3;220;[12  0 11  7 13  2  6  4  9  5  3  1 10  8];[0.9680032052936727, 0, 0.6621404583445994, 0.4500955873178961, 0.6228662958060354, 0.45212164788464015, 0.6574300505364293, 0.7385527085623398, 0, 0.6130810196250439, 0, 0.7439800684151167, 1, 0.6875035394717214];[12, 11, 2];3;4308;[12  0 13  5 11  7  2  6  4 10  9  3  1  8];[0.9680032052936727, 0, 0.6621404583445994, 0.4500955873178961, 0.6228662958060354, 0.799654191019682, 0.6574300505364293, 0.7385527085623398, 0, 0.6130810196250439, 0.6183522643022393, 0.7439800684151167, 1, 0.8717617733361562]
17090;14;14;[13, 11, 9, 12];4;70;[13 11  9 12  2  0  1  3  7  6  5  4 10  8];[0, 0, 0.36422093834021735, 0, 0, 0, 0, 0, 0, 0.41154026969796564, 0, 0.6602934942408383, 0.41154026969796564, 1];[13, 12, 11, 9];4;137;[13 12 11  6  9  2  1  0  7  5  4  3 10  8];[0, 0, 0.22643547746448855, 0, 0, 0, 0.29003553651492886, 0, 0, 0.29003553651492886, 0, 0.6602934942408383, 0.7178738074984329, 1];[13, 12, 9, 11];4;170;[13 12  9 11  0  8  5  3  2  6  4  1  7 10];[0.3775529573634661, 0, 0.2217073112905144, 0.3313938989511487, 0, 0.3313938989511487, 0, 0, 0.3775529573634661, 0.7382727532689195, 0, 0.6602934942408383, 0.7387383596895983, 1];[13, 12, 9, 11];4;237;[13 12  9 10 11  0  8  3  5  2  4  1  7  6];[0.3775529573634661, 0, 0.2217073112905144, 0.3313938989511487, 0, 0.3313938989511487, 0, 0, 0.3775529573634661, 0.7382727532689195, 0.7167058679464141, 0.6602934942408383, 0.7669844026889712, 1]
17091;14;14;[12, 10];2;87;[12 11  7 10  1 13  5  0  6  4  2  3  8  9];[0, 0.3982965058424664, 0, 0, 0, 0.2532945118633744, 0, 0.6770091913690408, 0, 0, 0.4786436791427361, 0.7738348327677599, 1, 0.3291943491415248];[12, 10];2;137;[12 11  7 10  1 13  5  0  3  4  8  9  6  2];[0.24525436189322058, 0.3982965058424664, 0, 0.2303042180733201, 0.2303042180733201, 0.2532945118633744, 0, 0.6770091913690408, 0.1640353389933683, 0.1640353389933683, 0.4786436791427361, 0.7738348327677599, 1, 0.3291943491415248];[12, 10];2;187;[12 11  7 10  3  6  0  5  8 13  1  9  4  2];[0.31880917640836653, 0.1640353389933683, 0, 0.45993421639439075, 0.16219444462922916, 0.1640353389933683, 0.31880917640836653, 0.6770091913690408, 0.1640353389933683, 0.1640353389933683, 0.5585676949869588, 0.7738348327677599, 1, 0.1640353389933683];[12, 10];2;237;[12 11  7 10  3  6  0  5  8 13  1  9  4  2];[0.31880917640836653, 0.1640353389933683, 0, 0.45993421639439075, 0.16219444462922916, 0.1640353389933683, 0.31880917640836653, 0.6770091913690408, 0.1640353389933683, 0.1640353389933683, 0.5585676949869588, 0.7738348327677599, 1, 0.1640353389933683]
17092;14;14;[13, 3, 2, 7, 12];5;2109;[13  3  2  7  0  6 12  1  8  5  4  9 11 10];[0.52882628592112, 0.285762194228379, 0.5561161726247389, 0.6946472836281838, 0, 0, 0.5130943193435433, 0.5432548725511478, 0.285762194228379, 0, 0, 0, 0.4174626724450868, 1];[13, 3, 11, 12];4;16498;[13  1  3 10  5  0  2  9  7  6  8 11 12  4];[0.5638570427843478, 0.7033719781845165, 0.5561161726247389, 0.6946472836281838, 0.3940232908504766, 0.6224184293350862, 0.5130943193435433, 0.5432548725511478, 0.4707063006456887, 0.5484630633244849, 0.664736178624076, 0.4542136923955182, 0.4174626724450868, 1];[13, 12, 10, 5];4;1184;[13  1  3 12 10  5  0  2  9  7  8  6 11  4];[0.5638570427843478, 0.7033719781845165, 0.5561161726247389, 0.6946472836281838, 0.3940232908504766, 0.6224184293350862, 0.5130943193435433, 0.5432548725511478, 0.513570839613264, 0.5484630633244849, 0.664736178624076, 0.4542136923955182, 0.6884339295427009, 1];[13, 11, 3, 12];4;16598;[13 11  0  1  3 12 10  5  8  9  2  7  6  4];[0.7460328727622649, 0.7033719781845165, 0.5561161726247389, 0.6946472836281838, 0.3954814940112256, 0.6224184293350862, 0.5130943193435433, 0.5432548725511478, 0.5639496126897647, 0.5639496126897647, 0.664736178624076, 0.7720996367022328, 0.6884339295427009, 1]
17093;14;14;[12, 13];2;56;[12 13  4 11 10  2  5  0  1  7  3  6  8  9];[0.3857445526280349, 0.31736442385100555, 0.5682117747992146, 0, 0.7202026420267179, 0.5316502004654717, 0, 0, 0, 0, 0.6432802387937381, 0.6602129418217275, 1, 0.9093246361874349];[12, 13];2;106;[12 13  5  2  4 11 10  6  3  9  8  0  1  7];[0.3857445526280349, 0.3283613614844848, 0.7715842664981835, 0.5057178854238266, 0.7202026420267179, 0.8660430105314023, 0.5138191859672993, 0, 0.4744062818046653, 0.5051107115977413, 0.6432802387937381, 0.6602129418217275, 1, 0.9093246361874349];[12, 13];2;156;[12 13  5  2  9  4 11 10  0  6  3  8  1  7];[0.6430324742466844, 0.43912047620417866, 0.7715842664981835, 0.5057178854238266, 0.7202026420267179, 0.8660430105314023, 0.5138191859672993, 0, 0.4744062818046653, 0.729736127915486, 0.6432802387937381, 0.6602129418217275, 1, 0.9093246361874349];[12, 13];2;16598;[12 10 13  5  2  9  7  4 11  0  6  3  8  1];[0.6430324742466844, 0.43912047620417866, 0.7715842664981835, 0.5057178854238266, 0.7202026420267179, 0.8660430105314023, 0.5138191859672993, 0.7363532520792033, 0.4744062818046653, 0.7467501058820433, 0.9200866864765902, 0.6602129418217275, 1, 0.9093246361874349]
17094;14;14;[12, 13, 11];3;61;[12 13 11  9 10  7  8  4  6  5  2  3  1  0];[0, 0, 0, 0, 0.21685660433193302, 0, 0, 0.21685660433193302, 0.21685660433193302, 0.39406797047766146, 0.39406797047766146, 0.5241931625335828, 1, 0.7046942410551524];[12, 13, 11];3;111;[12 13 11  9 10  7  8  4  6  5  2  3  1  0];[0, 0, 0, 0, 0.21685660433193302, 0, 0, 0.21685660433193302, 0.21685660433193302, 0.39406797047766146, 0.39406797047766146, 0.5241931625335828, 1, 0.7046942410551524];[12, 13, 11];3;161;[12 13 11  1 10  3  7  9  6  5  4  2  0  8];[0, 0.43442879851831023, 0, 0.4236307423456878, 0, 0, 0, 0.4105997366812391, 0, 0.39406797047766146, 0.43442879851831023, 0.6267566749404295, 1, 0.7046942410551524];[12, 13, 11];3;211;[12 13 11  3  4  6 10  1  7  9  5  8  0  2];[0.2217021363424113, 0.43442879851831023, 0.2217021363424113, 0.462387430813201, 0.462387430813201, 0.22659189127245424, 0.4441173993058106, 0.4105997366812391, 0.22659189127245424, 0.39406797047766146, 0.43442879851831023, 0.6267566749404295, 1, 0.7046942410551524]
17095;14;14;[12, 5, 10];3;61;[12  5 10  1  9  7  6  2  4 11  8  3  0 13];[0, 0.6469387699103614, 0.5459710400663942, 0.34327892757768647, 0.508659704142736, 0.725206313504958, 0.5655170920880097, 0.5821311470832777, 0.34327892757768647, 0.6469387699103614, 0.725206313504958, 0.35987844128743324, 1, 0];[12, 10, 5];3;16498;[12 10  7  1  9  4  6  5 13  3  2  0 11  8];[0.47319688886780914, 0.6469387699103614, 0.5459710400663942, 0.551576771481128, 0.6042442304087389, 0.563746562254444, 0.5655170920880097, 0.6907546324152307, 0, 0.6469387699103614, 0.8700869564917725, 0.35987844128743324, 1, 0.563746562254444];[12, 10, 5];3;16548;[12 10  9  7  4  6 13  5  3  2  1 11  0  8];[0.47319688886780914, 0.5172198695115828, 0.5459710400663942, 0.551576771481128, 0.6042442304087389, 0.563746562254444, 0.5655170920880097, 0.6907546324152307, 0, 0.7589464330394192, 0.8700869564917725, 0.5079383541709238, 1, 0.563746562254444];[12, 10, 5];3;16598;[12  8 10  9  7  6 11  4  1  3  5 13  2  0];[0.47319688886780914, 0.5806808331597344, 0.5459710400663942, 0.5649875621820744, 0.6042442304087389, 0.563746562254444, 0.6708774155974389, 0.6907546324152307, 0.9431662023676318, 0.7589464330394192, 0.8700869564917725, 0.6160941109429021, 1, 0.563746562254444]
17096;14;14;[10, 11];2;70;[10  1 11  6  7  8 13  2  9  5  0  3  4 12];[0.158814728894695, 0.8445344996839534, 0.37084388640941607, 0, 0, 0.158814728894695, 0.6551291802557042, 0.6090979518386646, 0.4768963976759542, 0.158814728894695, 1, 0.7232132356766164, 0, 0.4768963976759542];[10, 11];2;170;[10  1  8 11  3  6  7  2  0  9 13  5  4 12];[0.3678877171163208, 0.8445344996839534, 0.37084388640941607, 0.6585621323188771, 0, 0, 0.6551291802557042, 0.6090979518386646, 0.7434067858937673, 0.3341897426145862, 1, 0.7232132356766164, 0, 0.3341897426145862];[10, 11];2;187;[10  1  8  7 11  3  6 12  2  0  9 13  4  5];[0.3678877171163208, 0.8445344996839534, 0.40065130839970436, 0.6585621323188771, 0, 0, 0.6551291802557042, 0.7812201222348751, 0.8078087924487047, 0.3341897426145862, 1, 0.7232132356766164, 0.5720883220102411, 0.3341897426145862];[10, 11];2;237;[10  1  8  7 11 12  3  6 13  2  0  5  4  9];[0.3678877171163208, 0.8445344996839534, 0.40065130839970436, 0.6585621323188771, 0, 0, 0.6551291802557042, 0.7812201222348751, 0.8078087924487047, 0, 1, 0.7232132356766164, 0.6691523482933107, 0.552893836740884]
17097;14;14;[11, 10, 7];3;1084;[11  5  8  9 12 13 10  7  0  3  6  2  1  4];[0.4961142694230565, 0.3512898547234419, 0.36964999592114894, 0.4714473597208675, 0, 0.6755825260427981, 0.4714473597208675, 0.505979367212555, 0.6033369677206453, 0.5606658566203625, 0.5137500914472716, 1, 0.5203218551009693, 0.5203218551009693];[11, 7, 10];3;4208;[11 12  5  4  8  9  3  7 13  0 10  1  2  6];[0.4961142694230565, 0.42467902048766787, 0.36964999592114894, 0.5411005734853203, 0.6750851077484452, 0.6755825260427981, 0, 0.505979367212555, 0.6033369677206453, 0.5606658566203625, 0.44408505418566907, 1, 0.6874130372040242, 0.4961142694230565];[11, 7, 10];3;4258;[11  0  3 12  5  4  8  7 13  9  1 10  2  6];[0.7500493326208488, 0.5155904123079869, 0.36964999592114894, 0.6986900896461362, 0.6750851077484452, 0.6755825260427981, 0, 0.588956876800075, 0.6033369677206453, 0.5606658566203625, 0.44408505418566907, 1, 0.6874130372040242, 0.588956876800075];[11, 7, 10];3;4308;[11  0  3  9 12  5  4  8 13  7  1 10  2  6];[0.7500493326208488, 0.5155904123079869, 0.36964999592114894, 0.6986900896461362, 0.6750851077484452, 0.6755825260427981, 0.36368145941208524, 0.588956876800075, 0.6033369677206453, 0.6879740042917033, 0.44408505418566907, 1, 0.6874130372040242, 0.588956876800075]
17098;14;14;[13, 11, 12];3;61;[13 11 12  0  9  7 10  2  6  5  4  3  1  8];[0.4851447975453227, 0, 0, 0, 0, 0, 0, 0.1798247086631947, 0, 0.1798247086631947, 0.1798247086631947, 0.6743787610104914, 0.5210573622373554, 1];[13, 11, 12];3;111;[13 11 12  1 10  0  6  4  9  7  2  3  5  8];[0.4851447975453227, 0.5249083862990302, 0, 0, 0.45174041449353647, 0, 0.45174041449353647, 0.44460348961888835, 0, 0.44460348961888835, 0.5249083862990302, 0.6743787610104914, 0.5971595418763046, 1];[13, 11, 12];3;170;[13 11  4 12 10  1  0  7  9  5  2  3  6  8];[0.4851447975453227, 0.5249083862990302, 0, 0, 0.6028699026345271, 0, 0, 0.44460348961888835, 0, 0.44460348961888835, 0.5249083862990302, 0.6743787610104914, 0.5971595418763046, 1];[13, 11, 12];3;270;[13 11  3  8  4 12  1 10  0  9  7  5  6  2];[0.4851447975453227, 0.5249083862990302, 0, 0.6852962985927652, 0.6170122979510835, 0.37773197564482486, 0, 0.44460348961888835, 0.6177174693510856, 0.44460348961888835, 0.5249083862990302, 0.7897243431369506, 0.5971595418763046, 1]
17099;14;14;[13, 7, 12];3;1084;[13  7  2  5  9  4 10  8  0 12  3  1  6 11];[0.30228872496533105, 0, 0.5774302622566533, 0.2026503755674892, 0.4651852829595137, 0.4986913450558685, 0, 0.7850713462247884, 0.3650834759758918, 0.4785766988626157, 0.3885660192094273, 0, 0.2026503755674892, 1];[13, 7, 12];3;16498;[13  8  7  9  4 11  2  5  0 10  3  6  1 12];[0.48517307051099917, 0.34978098229591753, 0.5774302622566533, 0.4228667757285289, 0.599105464532377, 0.4986913450558685, 0.4228667757285289, 0.7850713462247884, 0.8870492801573219, 0.6321113720761312, 0.4456917472193161, 0.5827480282572259, 0, 1];[13, 7, 12];3;16548;[13  8  5  7  9  0  4 11  2  3 10  1  6 12];[0.6283311978709404, 0.34978098229591753, 0.5774302622566533, 0.5530274878412746, 0.599105464532377, 0.8255023852791994, 0, 0.7850713462247884, 0.8870492801573219, 0.6794462621198253, 0.5139676307701088, 0.5827480282572259, 0, 1];[13, 7, 12];3;16598;[13  8  5  7  9  0  4 11  2 10 12  3  6  1];[0.6283311978709404, 0.34978098229591753, 0.5774302622566533, 0.5530274878412746, 0.599105464532377, 0.8255023852791994, 0.5020405818699865, 0.7850713462247884, 0.8870492801573219, 0.6794462621198253, 0.5606022145464092, 0.5827480282572259, 0.5534780070038134, 1]


==> results/chamfer/lane_shift_long_wide_combined_responsibility_multiple_explanations_results_10_simulation.csv <==
obstacles,discrete,distance
0.1,0.0,0.0
0.2,0.0,0.05
0.3,0.0,0.20833333333333331
0.4,0.0,0.22380952380952382
0.5,0.1,0.34428571428571425
0.6,0.1,0.4243452380952381
0.7,0.20833333333333334,0.49642857142857144
0.8,0.20833333333333334,0.6836309523809525
0.9,0.35285714285714287,0.7761904761904761
1.0,1.0,1.0


==> results/chamfer/lane_shift_long_wide_combined_responsibility_multiple_explanations_results_11_simulation.csv <==
obstacles,discrete,distance
0.09090909090909091,0.0,0.0
0.18181818181818182,0.0,0.05
0.2727272727272727,0.0,0.1
0.36363636363636365,0.05,0.2125
0.45454545454545453,0.05,0.26117530345471524
0.5454545454545454,0.05,0.2891686937933068
0.6363636363636364,0.06704545454545455,0.3735378274116664
0.7272727272727273,0.1340909090909091,0.44942211254517755
0.8181818181818182,0.18153242955874535,0.5886338339163415
0.9090909090909091,0.31844210570990755,0.7973569395860418
1.0,1.0,1.0


==> results/chamfer/lane_shift_long_wide_combined_responsibility_multiple_explanations_results_12_simulation.csv <==
obstacles,discrete,distance
0.08333333333333333,0.0,0.0
0.16666666666666666,0.0,0.05
0.25,0.0,0.1
0.3333333333333333,0.0,0.10857142857142857
0.4166666666666667,0.05357142857142857,0.13548872180451127
0.5,0.06168831168831168,0.20503417634996582
0.5833333333333334,0.06668831168831169,0.24792549555707452
0.6666666666666666,0.08123376623376624,0.35994190020505806
0.75,0.16502291825821236,0.4307434361304329
0.8333333333333334,0.28161191749427045,0.5772552370230388
0.9166666666666666,0.62098166539343,0.7437368823127336
1.0,1.0,1.0


==> results/chamfer/lane_shift_long_wide_combined_responsibility_multiple_explanations_results_13_simulation.csv <==
obstacles,discrete,distance
0.07692307692307693,0.0,0.0
0.15384615384615385,0.0,0.1
0.23076923076923078,0.0,0.21416666666666667
0.3076923076923077,0.0,0.22372132253711202
0.38461538461538464,0.0,0.232192018507808
0.46153846153846156,0.005012531328320802,0.2468272166430061
0.5384615384615384,0.010025062656641603,0.2932857230488809
0.6153846153846154,0.07867395762132603,0.32569319277214015
0.6923076923076923,0.10493678251572988,0.3598916259179417
0.7692307692307693,0.20020160322134006,0.4635516562900463
0.8461538461538461,0.2855980028743187,0.5824070844016664
0.9230769230769231,0.457627011146748,0.7453818515505821
1.0,1.0,1.0


==> results/chamfer/lane_shift_long_wide_combined_responsibility_multiple_explanations_results_14_simulation.csv <==
obstacles,discrete,distance
0.07142857142857142,0.0,0.0
0.14285714285714285,0.0,0.1
0.21428571428571427,0.0,0.15294117647058822
0.2857142857142857,0.0,0.27913165266106443
0.35714285714285715,0.0,0.3841316526610644
0.42857142857142855,0.0,0.4099299719887955
0.5,0.0,0.4342997198879551
0.5714285714285714,0.05,0.4609114414996768
0.6428571428571429,0.10557275541795666,0.47617862529627236
0.7142857142857143,0.22174600103199174,0.5185886662357251
0.7857142857142857,0.34401283539731675,0.599754419986618
0.8571428571428571,0.35347007223942206,0.6583957631635651
0.9285714285714286,0.6445597910216718,0.8021069925946087
1.0,1.0,1.0


==> results/chamfer/lane_shift_long_wide_runs_results.csv <==
obstacles,exhaustive,discrete_50,discrete_100,euclidean_50,euclidean_100
10,1024,740.0,898.0,476.0,459.0
11,2048,1782.0,1808.0,738.0,772.0
12,4096,3057.0,2932.0,2052.0,2033.0
13,8192,4849.0,5091.0,2775.0,2228.0
14,16384,11583.0,10135.0,2336.0,4128.0


==> results/chamfer/lane_shift_short_narrow_combined_exhaustive_observed_results.csv <==
ctx_idx;num_of_obstacles;explanation;explanation_size;runs
14000;10;[1, 5, 6, 7, 9];5;579
14001;10;[3, 7, 9];3;155
14002;10;[6, 7, 8];3;173
14003;10;[0, 8, 9];3;92
14004;10;[7, 8, 9];3;176
14005;10;[8, 9];2;56
14006;10;[2, 6, 8];3;137
14007;10;[3, 8, 9];3;156
14008;10;[8, 9];2;56
14009;10;[0, 6, 7];3;87
14010;10;[7, 8, 9];3;176
14011;10;[5, 7, 8];3;170
14012;10;[5, 6];2;47
14013;10;[8, 9];2;56
14014;10;[8, 9];2;56
14015;10;[8, 9];2;56
14016;10;[6, 7, 9];3;174
14017;10;[4, 8, 9];3;166
14018;10;[8, 9];2;56
14019;10;[7, 8];2;54
14020;11;[9, 10];2;67
14021;11;[2, 10];2;39
14022;11;[6, 10];2;61
14023;11;[8, 9, 10];3;232
14024;11;[7, 8];2;62
14025;11;[3, 10];2;46
14026;11;[2, 7, 10];3;173
14027;11;[0, 8, 9];3;110
14028;11;[1, 5, 6, 7, 8];5;884
14029;11;[9, 10];2;67
14030;11;[6, 8];2;59
14031;11;[6, 7, 8];3;223
14032;11;[9, 10];2;67
14033;11;[9, 10];2;67
14034;11;[7, 8, 9];3;229
14035;11;[2, 9, 10];3;176
14036;11;[0, 6, 8, 10];4;347
14037;11;[3, 6, 7, 8];4;518
14038;11;[1, 3, 7, 9];4;397
14039;11;[1, 9, 10];3;148
14040;12;[4, 10, 11];3;264
14041;12;[9, 10, 11];3;299
14042;12;[7, 8];2;70
14043;12;[9, 10, 11];3;299
14044;12;[10, 11];2;79
14045;12;[6, 7, 9];3;281
14046;12;[6, 8];2;66
14047;12;[9, 10, 11];3;299
14048;12;[5, 8, 9];3;274
14049;12;[10, 11];2;79
14050;12;[10, 11];2;79
14051;12;[10, 11];2;79
14052;12;[2, 8];2;40
14053;12;[8, 9, 10];3;296
14054;12;[0, 9, 10];3;132
14055;12;[3, 4, 9, 11];4;688
14056;12;[2, 4, 5, 7, 9, 10, 11];7;3252
14057;12;[2, 3, 6, 7, 9, 10];6;2359
14058;12;[2, 8, 10];3;211
14059;12;[9, 10, 11];3;299
14060;13;[10, 11];2;90
14061;13;[2, 10, 12];3;257
14062;13;[7, 8, 9];3;359
14063;13;[1, 10, 12];3;212
14064;13;[1, 8, 9, 10];4;754
14065;13;[0, 6, 11, 12];4;578
14066;13;[3, 11, 12];3;294
14067;13;[1, 2, 3, 4, 6, 7, 8, 9];8;6640
14068;13;[5, 10, 11];3;341
14069;13;[11, 12];2;92
14070;13;[8, 10, 11];3;372
14071;13;[10, 12];2;91
14072;13;[10, 11, 12];3;378
14073;13;[9, 11, 12];3;377
14074;13;[5, 8, 11];3;336
14075;13;[1, 11, 12];3;213
14076;13;[0, 10, 11, 12];4;598
14077;13;[0, 9, 10, 11];4;595
14078;13;[8, 9];2;83
14079;13;[0, 3, 10, 11, 12];5;1462
14080;14;[12, 13];2;106
14081;14;[2, 10, 11];3;300
14082;14;[2, 10, 12];3;301
14083;14;[4, 13];2;70
14084;14;[2, 8, 9];3;291
14085;14;[12, 13];2;106
14086;14;[9, 10];2;97
14087;14;[11, 12];2;104
14088;14;[2, 12, 13];3;305
14089;14;[0, 10, 12];3;180
14090;14;[11, 12];2;104
14091;14;[0, 1, 2, 13];4;481
14092;14;[11, 12];2;104
14093;14;[1, 4, 9];3;210
14094;14;[9, 10, 12];3;462
14095;14;[10, 11, 12];3;467
14096;14;[2, 10, 11, 12];4;1138
14097;14;[9, 11, 12];3;464
14098;14;[11, 13];2;105
14099;14;[2, 13];2;51


==> results/chamfer/lane_shift_short_narrow_combined_responsibility_discrete_discrete_sampling_results.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
14000;10;10;[9, 6, 7, 0, 5, 4];6;120;[9 6 7 0 5 4 8 1 2 3];[0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0];[9, 1, 6, 7, 5];5;621;[9 0 3 1 6 7 4 5 8 2];[0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0];[9, 6, 1, 7, 5];5;1184;[3 9 6 1 7 4 2 0 5 8];[0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0];[4, 7, 6, 5, 8];5;1234;[3 4 9 1 7 6 0 2 5 8];[0.5, 0.5, 0.3333333333333333, 1.0, 1.0, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0]
14001;10;10;[9, 3, 7];3;1084;[4 0 2 1 9 3 8 7 6 5];[0.5, 0.5, 0.5, 0.3333333333333333, 1.0, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5];[3, 9, 7];3;1134;[3 4 1 0 2 8 9 6 7 5];[0.5, 0.5, 0.5, 1.0, 1.0, 0.25, 0.3333333333333333, 0.25, 0.5, 0.5];[3, 7, 9];3;285;[3 2 7 4 0 1 9 6 8 5];[0.5, 0.5, 1.0, 1.0, 1.0, 0, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5];[3, 7, 9];3;335;[3 2 7 4 0 1 9 5 6 8];[0.5, 0.5, 1.0, 1.0, 1.0, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5]
14002;10;10;[1, 4, 8, 7];4;571;[0 1 2 3 4 8 9 5 7 6];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[1, 4, 7, 8];4;364;[0 1 2 3 4 5 7 8 9 6];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 8, 5, 7];4;671;[0 1 2 8 9 5 4 3 7 6];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[1, 4, 8, 7];4;721;[0 1 2 4 5 8 9 3 7 6];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
14003;10;10;[0, 8, 9];3;571;[0 2 3 5 7 6 8 4 9 1];[0.5, 0, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[0, 8, 9];3;1134;[0 2 3 5 7 6 8 1 4 9];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[0, 8, 9];3;671;[0 2 3 4 6 5 7 8 9 1];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[0, 8, 9];3;1234;[0 1 2 3 4 5 6 7 8 9];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
14004;10;10;[9, 8, 7];3;1084;[9 8 0 1 2 5 4 3 7 6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.5];[7, 8, 9];3;111;[7 8 9 0 3 4 2 1 6 5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5];[7, 9, 8];3;170;[7 1 9 8 3 4 2 0 6 5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5];[7, 9, 8];3;220;[7 1 9 8 3 4 2 0 6 5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5]
14005;10;10;[8, 9];2;571;[3 0 1 2 4 5 7 8 9 6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 9];2;1134;[3 8 1 0 4 5 6 2 7 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333];[8, 9];2;1184;[3 8 1 0 4 5 6 2 7 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333];[8, 9];2;1234;[3 8 6 0 2 4 5 1 7 9];[0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333]
14006;10;10;[3, 5, 8];3;1084;[3 0 1 2 4 6 9 5 7 8];[0.5, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5];[3, 5, 8];3;1134;[3 0 1 2 4 6 9 5 7 8];[0.5, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5];[3, 5, 8];3;1184;[3 0 1 2 4 6 7 9 5 8];[0.5, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5];[3, 5, 8];3;1234;[3 0 1 2 4 5 6 7 9 8];[0.5, 0.5, 0.5, 1.0, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5]
14007;10;10;[3, 8, 9];3;571;[1 2 3 7 6 8 9 5 4 0];[0.2, 0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5];[3, 9, 8];3;1134;[0 1 2 3 7 6 9 8 4 5];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5];[3, 9, 8];3;1184;[0 1 2 3 7 6 9 8 4 5];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5];[3, 8, 9];3;1234;[0 1 2 3 4 5 6 7 8 9];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
14008;10;10;[9, 8];2;571;[0 9 2 1 5 6 7 3 8 4];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[8, 9];2;137;[0 1 2 8 9 6 5 3 7 4];[0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[8, 9];2;414;[0 1 2 3 7 8 9 5 6 4];[0.5, 0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5];[8, 9];2;464;[0 1 2 3 7 8 9 5 6 4];[0.5, 0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5]
14009;10;10;[0, 7, 6];3;314;[0 2 3 5 7 6 9 8 4 1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 7, 6];3;364;[0 2 3 5 7 6 9 8 4 1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 6, 7];3;414;[0 1 2 3 4 5 6 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 5, 7];3;721;[1 8 2 0 4 5 6 3 7 9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
14010;10;10;[9, 7, 8];3;1084;[1 9 2 0 4 5 6 3 7 8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[7, 9, 8];3;120;[1 7 9 8 3 4 2 0 6 5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5];[7, 8, 9];3;187;[1 2 7 8 9 4 3 0 6 5];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5];[7, 8, 9];3;237;[1 2 7 8 9 4 3 0 6 5];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5]
14011;10;10;[8, 7, 5];3;185;[9 8 0 3 6 7 5 4 1 2];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[8, 7, 5];3;235;[4 8 9 0 6 7 5 3 1 2];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[5, 7, 8];3;170;[5 7 4 8 9 3 2 0 6 1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5];[7, 8, 5];3;237;[7 4 9 8 5 6 3 2 1 0];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5]
14012;10;10;[5, 6];2;120;[0 1 2 3 5 6 7 8 9 4];[0.5, 0.5, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25];[5, 6];2;235;[0 1 2 3 4 5 6 7 8 9];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[6, 5];2;161;[6 0 5 1 9 3 4 2 8 7];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0, 0.25, 0.5];[6, 5];2;237;[6 0 4 1 5 9 3 2 8 7];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0, 0.25, 0.5]
14013;10;10;[8, 9];2;87;[6 7 4 8 9 2 3 0 5 1];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 9];2;364;[3 5 4 6 7 8 9 2 1 0];[0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 8];2;671;[3 0 2 4 9 7 8 6 5 1];[0.5, 0.25, 0.5, 1.0, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[9, 8];2;270;[3 0 2 4 9 8 1 6 7 5];[0.5, 0.3333333333333333, 0.5, 1.0, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
14014;10;10;[8, 9];2;1084;[0 1 2 3 4 5 6 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 9];2;1134;[1 2 3 7 6 8 5 0 4 9];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333];[8, 9];2;1184;[1 2 3 7 6 8 5 0 4 9];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333];[9, 8];2;1234;[9 1 3 2 6 7 8 0 4 5];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 1.0]
14015;10;10;[8, 9];2;1084;[1 2 3 0 4 5 6 7 8 9];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[8, 9];2;170;[3 7 6 8 9 1 5 0 4 2];[0.25, 0.3333333333333333, 0.25, 1.0, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5];[8, 9];2;220;[3 7 6 8 9 1 2 0 4 5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5];[9, 8];2;270;[3 2 6 7 9 8 0 1 4 5];[0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5]
14016;10;10;[7, 9, 6];3;571;[7 5 9 8 3 2 0 1 6 4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5];[7, 9, 6];3;1134;[5 7 4 8 9 2 3 0 6 1];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5];[7, 9, 6];3;1184;[5 7 4 8 9 2 3 0 6 1];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5];[7, 9, 6];3;1234;[5 7 4 8 9 2 3 0 6 1];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5]
14017;10;10;[4, 9, 8];3;1084;[0 2 4 9 7 6 8 1 5 3];[0.5, 0.25, 0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[7, 9, 8];3;1134;[7 0 2 1 4 9 5 3 6 8];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.25, 0.5];[7, 9, 8];3;1184;[7 0 2 1 3 4 9 5 6 8];[0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.25, 0.5];[7, 9, 8];3;1234;[7 0 2 1 3 4 9 5 6 8];[0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5]
14018;10;10;[9, 8];2;120;[1 3 5 4 9 8 2 0 7 6];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[9, 8];2;235;[9 0 3 1 7 5 8 4 6 2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0];[9, 8];2;161;[9 7 8 5 0 1 3 2 6 4];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.25, 0.5, 0.5, 1.0];[9, 8];2;211;[9 7 8 5 4 2 0 1 6 3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 1.0]
14019;10;10;[7, 8];2;571;[1 5 2 0 3 4 6 7 8 9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[7, 8];2;1134;[7 0 4 1 5 3 6 8 9 2];[0.5, 0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333];[7, 8];2;285;[7 0 3 1 5 4 8 2 6 9];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333];[7, 8];2;464;[7 0 2 1 3 4 5 8 6 9];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333]
14020;11;11;[10, 9];2;314;[ 0  2  3  7 10  9  1  4  6  5  8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[9, 10];2;2159;[ 1  3  9  0  5  6  7  2 10  4  8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333];[9, 10];2;1184;[ 1  3  9  0  5  6  7  2 10  8  4];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[9, 10];2;1234;[ 0  1  3  9  5  6  7  2 10  8  4];[0.5, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
14021;11;11;[2, 10];2;2109;[ 1  2  3  5  7  8  9  6 10  0  4];[0.25, 0.5, 0.5, 0.5, 0.2, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333];[2, 10];2;2159;[ 1  2  3  5  7  8  9  6 10  0  4];[0.25, 0.5, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333];[2, 10];2;2209;[ 1  2  3  5  7  8  9  4 10  6  0];[0.25, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333];[2, 10];2;2259;[ 1  2  3  5  7  6  9  8  4  0 10];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333]
14022;11;11;[7, 2, 10];3;571;[ 7  0  2  1  3  4  9  8 10  5  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 10];2;621;[ 7  0  2  1  3  4  6  8 10  9  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 10];2;2209;[ 7  0  2  1  3  4  5  6  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 10];2;2259;[ 7  0  2  1  3  4  5  6  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
14023;11;11;[9, 8, 10];3;2109;[ 9  8  2  5  3  4  1  0  7  6 10];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5, 0.5, 0.25];[8, 9, 10];3;621;[ 3  5  6  8  9  1  2  0 10  7  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[9, 8, 10];3;2209;[ 2  7  9  5  6  3  8  1  0  4 10];[0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0, 0.5, 0.5, 1.0, 0.5, 1.0, 0];[9, 8, 10];3;2259;[ 2  7  9  5  6  3  8  1  4  0 10];[0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5, 1.0, 0.3333333333333333]
14024;11;11;[8, 7];2;87;[ 9  8  0  1  7 10  6  5  2  3  4];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[8, 7];2;621;[ 0  5  9  8  3  4  2  1  7  6 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[8, 7];2;220;[ 8  0  5  4  6  7  9  1 10  3  2];[0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333];[8, 7];2;270;[ 8  0  5  4  6  7  9  1 10  3  2];[0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333]
14025;11;11;[10, 9];2;1084;[ 5  8  4  0  7 10  9  2  6  3  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[9, 10];2;1134;[ 5  8  9  0  6  4  3  2 10  7  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[9, 10];2;2209;[ 5  8  9  0  3  4  2  1  7  6 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[9, 10];2;2259;[ 5  6  4  8  9  2  3  0  7  1 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
14026;11;11;[7, 10, 2];3;2109;[ 0  3  6  4  7 10  2  1  5  8  9];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[5, 8, 3, 7];4;364;[ 1  5  6  8  4  3  7  0 10  2  9];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333];[5, 8, 3, 7];4;671;[ 1  5  6  8  3  2  4  0  7  9 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[10, 2, 7];3;721;[ 1  5  6  8 10  2  3  0  7  4  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
14027;11;11;[2, 9, 8];3;571;[ 2  5  9  3  7  6  8  0 10  1  4];[0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[2, 9, 8];3;137;[ 2  5  9  8 10  7  3  0  6  1  4];[0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5];[2, 9, 8];3;187;[ 2  5  9  8 10  3  1  0  6  7  4];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5];[2, 9, 8];3;237;[ 2  5  9  8 10  3  1  0  7  6  4];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5]
14028;11;11;[1, 7, 6, 8, 5];5;1084;[ 1  7  6 10  8  4  3  2  5  0  9];[0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.2, 0.5];[1, 7, 6, 8, 5];5;2159;[ 1  7  6  8 10  2  5  0  9  4  3];[0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[5, 1, 6, 7, 8];5;414;[ 5  1  4  3  6  7  9  8 10  2  0];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5, 0.5, 0.5, 0.5, 0.5];[5, 1, 6, 7, 8];5;464;[ 5  1  4  3  6  7  9  8 10  2  0];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5, 0.5, 0.5, 0.5, 0.5]
14029;11;11;[9, 10];2;571;[ 3  2  5  4  6  7  9  8 10  0  1];[0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 9];2;364;[ 5 10  6  0  7  4  8  9  2  1  3];[0.3333333333333333, 0.2, 0.2, 0.2, 0.25, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 1.0];[10, 9];2;2209;[ 5 10  6  0  7  3  1  2  4  8  9];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 1.0];[10, 9];2;2259;[ 5 10  6  0  7  3  1  2  4  8  9];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 1.0]
14030;11;11;[6, 8];2;2109;[10  9  0  4  7  2  3  1  5  6  8];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.16666666666666666, 0.5, 0.5];[6, 8];2;621;[ 6  9 10  0  7  4  2  1  8  3  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[6, 8];2;671;[ 6  1  7  9 10  2  4  0  8  3  5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5];[6, 8];2;2259;[ 6  1  7  2 10  9  4  0  5  3  8];[0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 1.0, 0.5, 0.25, 0.5, 0.5]
14031;11;11;[7, 6, 8];3;70;[ 2  7  6  8 10  1  3  0  4  5  9];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[6, 7, 8];3;1134;[ 1  4  5  2  6  7  9  8 10  3  0];[0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 6, 8];3;671;[ 1  2  7  4  3  0  5  6  8  9 10];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 6, 8];3;721;[ 1  2  7  4  3  0  5  6  8  9 10];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
14032;11;11;[10, 9];2;185;[ 1  2  3  7  6 10  9  8  4  5  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 9];2;1134;[ 0  1  2  3  4  6  7  8 10  9  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 9];2;2209;[ 0  4  7 10  3  2  6  1  8  5  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5];[10, 9];2;1234;[ 0  3  7  4 10  5  6  2  9  8  1];[0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
14033;11;11;[10, 9];2;314;[ 0  2  3  4  7  5 10  9  6  1  8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[1, 8, 9];3;1134;[ 1  7  2  0  3  4  5  6  8  9 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 1, 8];3;1184;[ 9  1  7  2  3  4  5  0  6  8 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333];[9, 1, 8];3;1234;[ 9  1  7  2  3  4  5  0  6  8 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333]
14034;11;11;[9, 8, 7];3;1084;[ 0  1  2  3  4  6  9  8 10  7  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 7, 8];3;1134;[ 9  0  2  1  4  6  7  3 10  8  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333];[9, 8, 7];3;1184;[ 9  3 10  0  4  6  1  2  8  7  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5];[9, 8, 7];3;1234;[ 9  3 10  0  4  6  1  2  8  7  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5]
14035;11;11;[3, 9, 10];3;2109;[ 3  5  2  0  7  6  9  1  4  8 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[3, 9, 10];3;2159;[ 3  2  5  4  6  0  7  9  1  8 10];[0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[3, 10, 9];3;2209;[ 3  2  5  4  6  0  7  8 10  9  1];[0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 10, 9];3;2259;[ 3  2  5  4  6  0  7  8 10  9  1];[0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
14036;11;11;[4, 6, 10, 8];4;185;[ 4  9  6  1  7 10  8  2  0  3  5];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[0, 8, 10, 7];4;235;[ 0  2  4  8  9 10  7  6  5  3  1];[0.5, 0.25, 0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5];[0, 10, 8, 7];4;1184;[ 0  1  2  4  9 10  8  7  6  3  5];[0.5, 0.5, 0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5];[0, 10, 8, 7];4;721;[ 0  1  2  4  9 10  8  3  7  6  5];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5]
14037;11;11;[5, 7, 8, 6];4;571;[ 1  5  7  8 10  2  3  0  6  4  9];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[3, 6, 7, 8];4;364;[ 0  1  3  4  6  5  7  8 10  2  9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[3, 6, 7, 8];4;671;[ 0  1  2  3  4  5  6  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 3, 6, 8];4;721;[ 7  0  2  1  3  4  5  6  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
14038;11;11;[1, 6, 7, 5];4;1084;[ 0  1  6  7  4  3  9  2  5  8 10];[0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25];[1, 7, 6, 5];4;1134;[ 0  1  2  7  6  9  5  3  4  8 10];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.25];[1, 6, 5, 7];4;2209;[ 0  1  2  4  6  5  7  9 10  3  8];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[1, 6, 5, 7];4;2259;[ 0  1  2  4  6  5  7  9 10  3  8];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5]
14039;11;11;[2, 10, 9];3;571;[ 2  1  3  5  6 10  9  8  4  7  0];[0.2, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 10, 9];3;621;[ 2 10  3  1  6  5  8  4  9  7  0];[0, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0];[2, 10, 9];3;671;[ 2 10  3  1  6  5  8  4  9  7  0];[0, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0];[2, 10, 9];3;721;[ 2 10  6  3  5  4  8  1  9  0  7];[0.25, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0]
14040;12;12;[4, 11, 10];3;2109;[ 0  1  3  4  8  6  9 11  2  5 10  7];[0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.16666666666666666, 0.3333333333333333, 0.25, 0.2, 0.25];[4, 11, 10];3;4208;[ 1  2  0  3  4  5  9  8 11  6  7 10];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[8, 11, 10];3;4258;[ 1  2  3  8  4  5  9  0 11  6  7 10];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333];[8, 11, 10];3;4308;[ 1  2  3  8  4  5  6  0 11  9  7 10];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333]
14041;12;12;[10, 11, 9];3;4158;[ 2  8 10 11  4  0  1  3  7  6  5  9];[0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333];[11, 10, 9];3;1134;[ 2  8  7  0 11 10  9  1  6  5  4  3];[0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 2, 10, 11];4;220;[ 3  2  7  8 10 11  5  0  9  6  1  4];[0.3333333333333333, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[11, 10, 9];3;4308;[ 3  2  7  5 11 10  9  8  1  4  0  6];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.5, 0.5, 0.5]
14042;12;12;[7, 8];2;571;[ 6  1  5  3  7 11  9  8  0  4  2 10];[0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333];[7, 8];2;364;[ 6  1  4  3  5  7  9  8 10 11  0  2];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 8];2;671;[ 6  1  2  0  3  4  5  7  8  9 10 11];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 8];2;335;[ 6  1  3  2  7  8 11  0  4  5  9 10];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
14043;12;12;[11, 9, 10];3;2109;[ 2  7 11  1  3  5  6  0  9  8 10  4];[0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333];[11, 9, 10];3;2159;[ 1  2  3  7  6 11  9  8  0  5 10  4];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[9, 11, 10];3;4258;[ 1  2  3  4  7  6  9  8 11  0  5 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[9, 10, 11];3;1234;[ 1  2  3  4  7  6  9  8 10 11  5  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
14044;12;12;[11, 10];2;120;[ 1  3  7  5 11 10  9  8  6  4  0  2];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 11];2;1134;[ 2  0  1  3  5  7  9  8 10 11  6  4];[0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 11];2;1184;[ 2  0  1  3  5  7  9  8 10 11  6  4];[0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 11];2;2259;[ 3  2  1  0  4  5  7  8 10  9 11  6];[0.3333333333333333, 0.3333333333333333, 1.0, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
14045;12;12;[6, 7, 9];3;571;[ 6  7  0  1  5  3 11  8  9 10  4  2];[0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[6, 7, 9];3;4208;[ 6  7  0  1  3  2  5  8 11  9 10  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[6, 7, 9];3;2209;[ 6  7  0  1  3  2  5  4  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 7, 9];3;2259;[ 6  7  0  1  3  2  5  4  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
14046;12;12;[8, 6];2;1084;[ 7 10  5  2  8  9  3  0  6  4  1 11];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25];[8, 6];2;2159;[ 7  4 10  8  5  2  0  1  9  3  6 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.25];[8, 6];2;2209;[ 3  7  5  4 10  8  2  1  9  0  6 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.25];[8, 6];2;4308;[ 3  7  5  4 10  8  2  1  9  0 11  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
14047;12;12;[10, 9, 11];3;4158;[ 3  7  4  2  5 10  0  1  6  8  9 11];[0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25];[9, 10, 11];3;4208;[ 3  4  7  0  5  2  6  1  8  9 10 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.25];[9, 10, 11];3;4258;[ 3  7  6  4  8  0  5  2  1  9 10 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.25, 0.25];[9, 10, 11];3;4308;[ 3  7  6  4  8  0  5  2  1  9 10 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.25, 0.25]
14048;12;12;[10, 7, 8];3;185;[ 0 10  7  2 11  9  8  5  6  4  1  3];[0.5, 0.2, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.5, 0.25];[10, 7, 8];3;235;[ 0 10  7  2 11  9  8  3  4  5  6  1];[0.5, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[10, 9, 8];3;285;[ 0 10  2  1  6  9  8  7 11  4  3  5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[10, 7, 8];3;335;[ 0 10  2  1  7  6  8  3  9 11  4  5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
14049;12;12;[11, 10];2;4158;[ 1  2  3  4  6  5  7  9 11  0  8 10];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25];[10, 11];2;1134;[ 0  2  3  4  7  5  9  8 10 11  6  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 11];2;1184;[ 0  2  3  4  7  5  9  8 10 11  6  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 11];2;2259;[ 3  8  2  0  6  5  7  4 10  9 11  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
14050;12;12;[10, 11];2;2109;[ 3  6  2  0  5  1  4  7  9 10 11  8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.25, 0.2, 0.25, 0.25, 0.25];[10, 11];2;4208;[ 3  6  2  0  5  1  4  7  8  9 10 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 11];2;4258;[ 3  6 10  2  5  0  4  1  7  8  9 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.5, 0.25];[10, 11];2;4308;[ 3  2  6  8 10  9  5  0  7  4  1 11];[0.3333333333333333, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.25]
14051;12;12;[11, 10];2;4158;[ 3  2  5  4  7  1  0  8 11  9  6 10];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25];[10, 11];2;4208;[ 0  1  2  3  4  5  6  7 10  8  9 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[10, 11];2;4258;[ 0  1  2  3  4  5  6  7 10  8  9 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[11, 10];2;1234;[ 3  0  1  2  4  6  7  9 11 10  5  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
14052;12;12;[6, 8];2;1084;[ 0  5 11  9  6  4  3  2  8  7 10  1];[0.5, 0.2, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.5, 0.25, 0.5];[2, 8];2;2159;[ 0  5 11  9  3  1  2  4  7  6  8 10];[0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.25, 0.5, 0.25, 0.5];[2, 8];2;2209;[ 0  2  5  9 11  4  3  1  8  6  7 10];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.5];[2, 8];2;2259;[ 0  2  5  9 11  4  3  1  8  6 10  7];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
14053;12;12;[7, 4, 11, 10];4;185;[ 0  1  7  4 11 10  9  8  2  6  3  5];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 9, 8];3;364;[ 0  1  5  4  7 10  9  8 11  6  2  3];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 9, 10];3;2209;[ 0  1  2  3  4  5  6  7  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 9, 10];3;2259;[ 2  5 11  8  3  6  1  0  9  7 10  4];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
14054;12;12;[2, 9, 10];3;571;[ 1  2  3  4  6  5  9  8 10 11  7  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 10, 9];3;4208;[ 3  7  2  1  5  4  6  8 10  9 11  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 10, 9];3;4258;[ 3  7  2  1  5  4  6  8 10  9 11  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 10, 9];3;4308;[ 3  7  2  1  5  4  6  8 10  9 11  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
14055;12;12;[3, 4, 9, 11];4;4158;[ 1  2  3  4  7  5  9  8 11  0  6 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[3, 4, 9, 11];4;4208;[ 0  1  2  3  4  5  7  8 10  9 11  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 4, 9, 11];4;4258;[ 0  1  2  3  4  5  6  7  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 4, 9, 11];4;4308;[ 0  1  2  3  4  5  6  7  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
14056;12;12;[10, 9, 11, 7, 4, 5, 2];7;4158;[10  9  1  3 11  8  7  0  4  6  5  2];[0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[10, 9, 2, 7, 4, 11, 5];7;4208;[10  9  1  2  7  8  3  4 11  6  0  5];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[9, 10, 2, 7, 4, 11, 5];7;4258;[ 1  9 10  2  7  8  3  4 11  6  0  5];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[9, 10, 4, 2, 7, 11, 5];7;4308;[ 0  1  3  8  9 10  4  2  7 11  6  5];[0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333]
14057;12;12;[3, 10, 6, 2, 9, 7];6;4158;[ 0  3  5 11 10  6  2  1  9  7  8  4];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[6, 9, 3, 10, 7, 2];6;4208;[ 6 11  4  0  5  9  8  3 10  7  1  2];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[3, 6, 9, 7, 10, 2];6;4258;[ 3  6 11  9  5  7  4  0  8 10  1  2];[0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[3, 6, 9, 2, 7, 10];6;4308;[ 3  6 11  9  5  4  2  0  8  7 10  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
14058;12;12;[2, 10, 8];3;4158;[ 1  6  2  0  3  4  5  9 11 10  7  8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 10, 8];3;4208;[ 1  7  6  4  3  2  0  5  9 10 11  8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 10, 8];3;4258;[ 1  7  6  4  3  2  0  5  9 10 11  8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 2, 10];3;4308;[ 1  7  6  4  9  8  3  2  5  0 10 11];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
14059;12;12;[11, 9, 10];3;571;[ 1  2 11  9  5  7  0  3 10  4  6  8];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5];[11, 9, 10];3;621;[ 1  2 11  9  4  5  0  3 10  7  6  8];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5];[9, 11, 10];3;4258;[ 0  1  2  9 11  5  4  3  7  6  8 10];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[9, 11, 10];3;4308;[ 0  1  2  9 11  5  4  3  7  6  8 10];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
14060;13;13;[11, 10];2;8255;[ 0  2  1  3  7 11  6  4  9  8 12  5 10];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25];[10, 11];2;621;[ 0  2  1  3  7  6 10 11  4  5  9  8 12];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[10, 11];2;671;[ 0  2  1  3  7  6 10 11  4  5  9  8 12];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[10, 11];2;721;[ 0  2  1  3  7  6 10 11  4  5  9  8 12];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25]
14061;13;13;[3, 10, 12];3;185;[ 1  3  6  4  7 10 12  0  5  2  9  8 11];[0.2, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25];[2, 10, 12];3;8305;[ 0  1  2  3  4  5  6  7  8  9 10 11 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[2, 12, 10];3;2209;[ 2  7 12  9  3  4  1  0  6  5 10  8 11];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[2, 12, 10];3;335;[ 0  2  3  5  7 12 10  9  6  4  1  8 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
14062;13;13;[7, 6, 5, 8];4;1084;[ 1  7  6 10  5  3  4  2 12  8  9 11  0];[0.16666666666666666, 0.25, 0.2, 0.2, 0.2, 0.2, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.2];[7, 8, 9];3;4208;[ 1  3  5  4  6  7 10  2  0  8  9 11 12];[0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.2];[9, 7, 8];3;285;[ 3  4  9  5  6  7  8  1 10 11  0  2 12];[0.2, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2];[11, 7, 8];3;4308;[ 3  4 11  9 12  6  2  1 10  7  5  8  0];[0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
14063;13;13;[11, 8, 12];3;8255;[ 5  4  2  7 11  3  0  1  6  8  9 10 12];[0.25, 0.25, 0.3333333333333333, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[1, 12, 10];3;8305;[ 5  4  0  1  6  2  7 11 12 10  3  9  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 10, 12];3;8355;[ 5  4  0  1  3  2  6  7 11 10 12  9  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[11, 12, 8];3;8405;[11  5  4  0  3  2  6  1 12 10  7  9  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 1.0, 0.3333333333333333]
14064;13;13;[1, 8, 9, 10];4;8255;[ 6  0  2  1  3  5 12  4  7  8 11  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 1.0, 0.25, 0.25, 0.2, 0.2, 0.25, 0.3333333333333333];[1, 9, 8, 10];4;4208;[ 6  0  2  1  3  5  9  8 10 12  7  4 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[1, 9, 8, 10];4;4258;[ 6  0  2  1  3  5  9  8 10 12  7  4 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[1, 9, 8, 10];4;4308;[ 6  0  2  1  3  5  9  8 10 12  7  4 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
14065;13;13;[1, 10, 12, 11];4;2109;[ 0  1  2  4  5 10  9  8 12 11  3  7  6];[0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.16666666666666666, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25];[1, 12, 3, 11];4;8305;[ 1  4 12  2  3  5  6  0  7  8 10  9 11];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[3, 10, 12, 11];4;8355;[ 3 10  1  0 12  4  2  5  7  6  9  8 11];[0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333];[0, 12, 6, 11];4;8405;[ 0  2  3  4 10  1 12  6  7  5  9  8 11];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333]
14066;13;13;[11, 8, 5];3;4158;[ 1  4 11  3  8  0  2  5  7  6  9 10 12];[0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.2, 0.2, 0.2, 0.25, 0.2, 0.2, 0.3333333333333333, 0.2];[11, 12, 5];3;170;[ 1  2  4 11 12  5  3  0 10  7  9  8  6];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[5, 12, 11];3;8355;[ 1  2  5  4  6 12 11  9  7  3  0  8 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[12, 5, 11];3;1234;[ 0  6 12  8  5  4  2  1 11  9  7  3 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5]
14067;13;13;[6, 7, 8, 9, 1, 4, 2, 3];8;4158;[ 6  0  7  8 12 10  9  1  4  5  2  3 11];[0.3333333333333333, 0.25, 0.2, 0.2, 0.2, 0.2, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333];[6, 1, 2, 3, 7, 8, 9, 4];8;4208;[ 6  1 10  2  3  7  8  0  9 12  4  5 11];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.2, 0.3333333333333333];[6, 1, 2, 3, 4, 7, 8, 9];8;8355;[ 6  1 10  2  3  4  7  0 12  8  9 11  5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[6, 1, 2, 3, 4, 7, 8, 9];8;8405;[ 6  1 10  2  3  4  7  0 12  8  9 11  5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
14068;13;13;[5, 11, 10];3;8255;[ 3  4  5 11 12  1  2  0  7  6  9  8 10];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333];[5, 11, 10];3;8305;[ 3  4  5 11 12  1  2  0  7  6  9  8 10];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[5, 11, 10];3;8355;[ 0  3  5  4 11 12  8  2  7  6  1  9 10];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[5, 11, 10];3;8405;[ 3  8  5  0 11 12  4  2  7  6  1  9 10];[0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333]
14069;13;13;[11, 12];2;8255;[ 1  2  3  5  7  8 10  0  6  4  9 11 12];[0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.2, 0.2];[11, 12];2;8305;[ 1  4  7  2  5  3  6  8 10  9 11  0 12];[0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.2];[12, 11];2;8355;[ 0  1  3  4  7  5 10  8 12  2  6  9 11];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[12, 11];2;8405;[ 0  1  3  4  7  5 10  8 12  2  6  9 11];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333]
14070;13;13;[8, 10, 11];3;8255;[ 0  3  6  1  5  4  7  8 12  9  2 10 11];[0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25];[8, 10, 11];3;8305;[ 3  4  6  0  2  1  5  7  8  9 12 10 11];[0.3333333333333333, 0.25, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25];[11, 8, 10];3;4258;[ 3  4  2  0  6 11  5  1  7  8  9 10 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[11, 8, 10];3;4308;[ 3  4  2  0  6 11  5  1  7  8  9 10 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25]
14071;13;13;[10, 12];2;8255;[ 0  2  5  8  9 10  4  3 11  7  1  6 12];[0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.16666666666666666];[12, 10];2;2159;[ 0  2  5  8  9  4  6  3 12 11 10  1  7];[0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[10, 12];2;8355;[ 0  2  5  4  7  8  9  1  6  3 10 11 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[10, 12];2;8405;[ 0  2  3  4  7  5  9  8  6  1 10 11 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25]
14072;13;13;[11, 12, 10];3;4158;[ 4 11  7  5  9  3  2  1 12  6  8 10  0];[0.2, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25];[11, 10, 12];3;8305;[ 4 11  5  2  8  9  7  3  6  0  1 10 12];[0.25, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25];[12, 11, 10];3;671;[ 3  2  5  4 12 11  6  7 10  8  9  0  1];[0.25, 0.25, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[11, 12, 10];3;721;[ 3  2  5  4  6 11 12  7 10  8  9  0  1];[0.25, 0.25, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
14073;13;13;[9, 12, 11];3;120;[ 4  8  9  6 12 11  0  1  7  5  2  3 10];[0.2, 0.2, 0.2, 0.2, 0.3333333333333333, 0.2, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25];[9, 11, 12];3;2159;[ 4  8  9  0  6  5  3  1 11 12  7  2 10];[0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25];[9, 11, 12];3;8355;[ 0  3  7  4  9  8  2  1  6  5 10 11 12];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[11, 9, 12];3;8405;[ 4 11  7  0  8  9  3  2  6  5  1 10 12];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25]
14074;13;13;[11, 6, 10];3;185;[ 3  5 11  4  6  2 10  1  7  0  9  8 12];[0.2, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.2, 0.2, 0.25, 0.3333333333333333, 0.2];[5, 11, 8];3;2159;[ 3  5 11  4  6  9  8  2 12 10  1  0  7];[0.2, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[7, 11, 10];3;414;[ 1  2  3  5  7 11 10  9 12  6  0  4  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 11, 10];3;464;[ 1  2  3  5  7 11 10  9 12  6  0  4  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
14075;13;13;[11, 1, 12];3;8255;[ 4 11  9  1  3  5  2  0  7  6  8 12 10];[0.25, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.5, 0.25];[11, 1, 12];3;8305;[ 4 11  3  1  9 10  2  0  7  6  5  8 12];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25];[11, 10, 12];3;8355;[ 4 11  3  0 10  9  8  1  7  6  5  2 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25];[11, 1, 12];3;8405;[ 4 11  2  0  3  6  8  1  9 10  7  5 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25]
14076;13;13;[0, 12, 10, 11];4;8255;[ 0  1  3  4  6  5  7  8 12  9  2 10 11];[0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25];[7, 11, 12, 10];4;8305;[ 3  4  7  0  2  1  5  6  8  9 11 12 10];[0.25, 0.25, 0.25, 0.5, 0.5, 0.25, 0.25, 0.5, 0.25, 0.25, 0.2, 0.25, 0.25];[7, 11, 12, 10];4;8355;[ 3  4  7  0  2  9  5  1  6  8 11 12 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25];[7, 10, 12, 11];4;8405;[ 3  4  7  0  2  1  5  6  8  9 10 12 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
14077;13;13;[10, 12, 9, 3];4;2109;[ 2  7  6  4 10 12  9  3  5  0  1  8 11];[0.2, 0.2, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.16666666666666666, 0.25];[12, 3, 9, 10];4;2159;[ 1 12  7  3  9 10  8 11  2  6  4  0  5];[0.2, 0.5, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[12, 3, 10, 9];4;4258;[ 1 12  3  0  6 10  8  7 11  9  2  5  4];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[12, 10, 9, 3];4;2259;[ 1 12 10  9  7  0  3  4 11  8  6  2  5];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5]
14078;13;13;[9, 8];2;4158;[ 3  2  5  9 12  4  0  1  7  6 10  8 11];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[9, 8];2;4208;[ 0  1  2  3  4  5 10  9 12  6  7  8 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[9, 8];2;4258;[ 0  1  2  3  4  5 10  9 12  6  7  8 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[8, 9];2;4308;[ 0  1  2  3  4  5  7  8 10  9 12  6 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
14079;13;13;[0, 3, 12, 11, 10];5;8255;[ 0  1  2  3  9 12  8  4  6 11  7  5 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333];[0, 3, 12, 10, 11];5;8305;[ 0  1  2  3  9 12  8  4  7  6  5 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[0, 3, 10, 12, 11];5;8355;[ 0  1  2  3  4  5  9  8 10 12  7  6 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[0, 3, 10, 12, 11];5;8405;[ 0  1  2  3  4  5  6  8 10  9 12  7 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
14080;14;14;[13, 12];2;571;[ 2  4  5  8 13  1  6  0 12  7  9  3 11 10];[0.2, 0.2, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.2, 0.16666666666666666, 0.16666666666666666, 0.2, 0.3333333333333333];[13, 12];2;170;[ 2  4  5  8 13 12  1  3  7  6  0  9 11 10];[0.2, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.2, 0.2, 0.2, 0.25, 0.3333333333333333];[13, 12];2;671;[ 2  6  5  4 10 13  8  1 12  9  0  3  7 11];[0.2, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333];[13, 12];2;2259;[ 2  6  5  4 10 13  8  0 12  7  1  9  3 11];[0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333]
14081;14;14;[2, 11, 10];3;16448;[ 0  2  3  4  5  8 11  1 13  7  9 12  6 10];[0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.16666666666666666, 0.2, 0.25, 0.2, 0.16666666666666666, 0.25, 0.2, 0.2];[2, 11, 10];3;8305;[ 0  1  2  3  4  5  6  8 13 11  7  9 10 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25];[2, 10, 11];3;4258;[ 0  1  2  3  4  5  6  8 12  9 10 11 13  7];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[3, 11, 10];3;335;[ 3  5  7 11 10  1  2  0  6  4  9  8 12 13];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25]
14082;14;14;[13, 12, 10];3;16448;[ 0  1  3  4  5 13 12  9  7  6  2  8 11 10];[0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.2, 0.2, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25];[2, 12, 10];3;8305;[ 1  2  0  3  4  5  7  9 13 11 12  6 10  8];[0.25, 0.5, 0.5, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25];[2, 12, 10];3;8355;[ 1  2  0  3  4  5  6  7  9 11 13 12 10  8];[0.25, 0.5, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25];[2, 12, 10];3;8405;[ 1  2  0  3  4  5  6  7  9 11 13 12 10  8];[0.25, 0.5, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25]
14083;14;14;[13, 4];2;16448;[ 0  2  7  5 12 13  9  6  1  3  4 10 11  8];[0.5, 0.25, 0.5, 0.2, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333];[13, 4];2;16498;[ 0  2 10  7 12 13  9  5  1  6  4  3 11  8];[0.5, 0.25, 0.5, 0.2, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.5, 0.2, 0.3333333333333333, 0.3333333333333333];[2, 6, 13];3;220;[ 0  2 10  6  7 13  9  5 12  8  1  3  4 11];[0.5, 0.25, 0.5, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.2, 0.3333333333333333, 0.3333333333333333];[13, 4];2;16598;[ 8  0 10  2  7  6  1  5 13 12  9  3 11  4];[0.5, 0.3333333333333333, 0.5, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333]
14084;14;14;[2, 9, 8];3;8255;[ 1  2  6  5  7 13 11  9 12  4  0  3  8 10];[0.2, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.16666666666666666, 0.25, 0.25, 0.25];[2, 9, 8];3;364;[ 1  2  6  5  7 11  9  8 13 12  0  3  4 10];[0.2, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25];[6, 8, 9];3;1184;[ 6  5 12  1  4  7  8  2 13  9 11  3  0 10];[0.2, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25];[6, 8, 9];3;4308;[ 6  5 12  1  4  7  8  2 11 13 10  9  0  3];[0.2, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25]
14085;14;14;[13, 12];2;571;[ 0  1 13  3  6  5  7  4 12  8  2 10 11  9];[0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.14285714285714285, 0.16666666666666666, 0.14285714285714285, 0.2, 0.3333333333333333];[13, 12];2;8305;[ 5  8  1  0 13 11  9  3  6 10  2  4 12  7];[0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.2, 0.5, 0.25, 0.16666666666666666, 0.5, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333];[12, 13];2;671;[ 5  8  4  0 12 11  9  1 13  6  2  3  7 10];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[12, 13];2;721;[ 5  8  4  0 12 11  9  1 13  6  2  3  7 10];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
14086;14;14;[9, 10];2;8255;[ 2  4  1 13 12  5  3  0 11  6  9 10  8  7];[0.25, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.25, 0.16666666666666666, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[9, 10];2;16498;[ 2  4  5  1  7 13 12  9  6  3  0  8 11 10];[0.25, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[9, 10];2;16548;[ 2  4  5  1  7 13 11  9 12  6  0  3 10  8];[0.25, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 10];2;1234;[ 0  2  6  4  5  1  7  9 13 10 11 12  3  8];[0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
14087;14;14;[12, 11];2;16448;[ 3  7  9  2  5  4  6  1 13  8 10 12  0 11];[0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25];[12, 11];2;16498;[ 3  7  5  4 12  9  2  1  6  0 10  8 13 11];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25];[12, 11];2;16548;[ 5  4  3  7 10 13  9  2  6  0  1  8 12 11];[0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333];[11, 12];2;16598;[ 5  4  0  3  7 11 10  9 13  6  1  2  8 12];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
14088;14;14;[12, 9, 13];3;1084;[ 1  5 12  3  8  9  6  0 13  7  4 10  2 11];[0.2, 0.3333333333333333, 0.16666666666666666, 0.25, 0.2, 0.3333333333333333, 0.2, 0.2, 0.25, 0.25, 0.2, 0.16666666666666666, 0.3333333333333333, 0.2];[5, 10, 13];3;16498;[ 1  5 12  4  6  9  8  3  7  2  0 10 11 13];[0.2, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.3333333333333333, 0.2];[3, 10, 13];3;16548;[ 4  1  3  2  6  5 12  8  9  0  7 10 11 13];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.2, 0.3333333333333333, 0.2];[3, 13, 11];3;2259;[ 4  1  3  2  6  5 12  8 13  9 11  0  7 10];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25]
14089;14;14;[10, 7, 12];3;1084;[ 3  2  5  8 10 13  7  6 12 11  0  9  4  1];[0.2, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[10, 7, 12];3;1134;[ 3  2  5  8 10 13  7  0 12 11  6  1  4  9];[0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[10, 7, 12];3;1184;[ 3  2  5  8 10 13  7  0 12 11  6  1  4  9];[0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[10, 0, 12];3;8405;[ 3  2  5  8 10 13  0  1 11  7  6  9 12  4];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333]
14090;14;14;[11, 12];2;16448;[ 5  8 10  2 11  9  4  7  6  0  1  3 12 13];[0.2, 0.2, 0.25, 0.2, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.2];[11, 12];2;16498;[ 2 13  5  6  7 11  8  4 10  9  0  1  3 12];[0.25, 0.25, 0.5, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.5];[11, 12];2;16548;[ 2 13  5  6  7 11  8  4 10  9  0  1  3 12];[0.25, 0.25, 0.5, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.5];[11, 12];2;16598;[ 2 13  5  6  7 11  8  4 10  9  0  1  3 12];[0.25, 0.25, 0.5, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.5]
14091;14;14;[3, 7, 6, 13];4;16448;[ 3  2  5  4  7  8  9  1  6  0 11 12 10 13];[0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666];[3, 7, 13, 6];4;16498;[ 3  2  5  1  0  4  7  8 12  9 10 11 13  6];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[3, 7, 13, 6];4;16548;[ 3  2  5  1  0  4  7  8 12  9 10 11 13  6];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[12, 10, 2, 13];4;4308;[12 10  1  2  3 13  5  0  7  6  4  8 11  9];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.5, 0.3333333333333333]
14092;14;14;[12, 11];2;16448;[ 3  4  7 12  2  1  5  0 11  8 10  9 13  6];[0.2, 0.2, 0.2, 0.25, 0.25, 0.2, 0.16666666666666666, 0.25, 0.2, 0.2, 0.2, 0.2, 0.25, 0.2];[11, 12];2;1134;[ 0  2 11  3  7  6  9  4 13 12  5  1 10  8];[0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25];[11, 12];2;8355;[ 0  1  2  3 10 11  8  4  7  6  5  9 12 13];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[11, 12];2;8405;[ 3  0  1  2  4  6 11  8  7  5  9 10 12 13];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25]
14093;14;14;[4, 9, 1];3;1084;[ 6 12  2  0  3  4  9  1 13 10  7  5 11  8];[0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.5, 0.2, 0.2, 0.25, 0.25, 0.2, 0.5, 0.25];[6, 5, 9];3;4208;[ 6 12  2  0  3  4  5  1  7  9 11 10 13  8];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.2, 0.25, 0.25, 0.25, 0.5, 0.25];[6, 5, 9];3;4258;[ 6 12  2  0  3  4  5  1  7  9 11 10 13  8];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.2, 0.25, 0.25, 0.25, 0.5, 0.25];[6, 5, 9];3;4308;[ 6 12  4  3 11 10  2  0  7  5  1  9 13  8];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25]
14094;14;14;[10, 9, 12];3;16448;[ 1  2  6 10 13  4  3  0 11  5  7  8  9 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.2, 0.16666666666666666, 0.3333333333333333, 0.25, 0.16666666666666666, 0.3333333333333333];[9, 10, 12];3;8305;[ 2  9  6  1  7 11 10  5 13 12  0  3  4  8];[0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 12, 10];3;2209;[ 2  4  7  9  5  6  8  1 12 13 10 11  0  3];[0.25, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 12, 10];3;16598;[ 2  4  7  9  5  3  6  1 12  8 10 11 13  0];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
14095;14;14;[12, 11, 10];3;1084;[12 11  3  2  9 13  4  1 10  8  7  0  6  5];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333];[12, 11, 3, 9];4;2159;[12 11  3  2  9 13  4  1  7  6  5  0 10  8];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333];[12, 11, 3, 9];4;2209;[12 11  3  2  9 13  4  1  7  6  5  0 10  8];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333];[12, 11, 1, 2, 6];5;237;[12 11  1  2  6 13  3  4  9  7  0  5 10  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333]
14096;14;14;[2, 10, 11, 12];4;16448;[ 1  2  3  6 10 11  0  4  7  5  9  8 12 13];[0.2, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25, 0.25, 0.2, 0.2];[2, 10, 11, 12];4;16498;[ 1  2  3  6 10 11  0  4  7  5  9  8 12 13];[0.2, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25, 0.25, 0.2, 0.2];[2, 10, 11, 12];4;1184;[ 1  2  3  4  7  6 10 11 13 12  5  0  8  9];[0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25];[10, 2, 11, 12];4;8405;[ 3  7  5  4 10  9  2  1  6  0 11 12 13  8];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25]
14097;14;14;[9, 11, 12];3;8255;[ 3  2  6  4  7  1  0  5  8  9 10 11 12 13];[0.2, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2];[9, 12, 11];3;8305;[ 3  9  5  2  6  7 12  4 13  0  1  8 11 10];[0.2, 0.2, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.2, 0.5, 0.2, 0.2, 0.25, 0.25];[9, 12, 11];3;8355;[ 3  9  5  2  6  7 12  4 13  0  1  8 11 10];[0.2, 0.2, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.2, 0.5, 0.2, 0.2, 0.25, 0.25];[9, 12, 11];3;8405;[ 3  9  6  4  8  7  5  2 13 12  1  0 11 10];[0.2, 0.2, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.2, 0.2, 0.25, 0.25]
14098;14;14;[11, 13];2;8255;[ 0  1  2  3  4  5  6  7  8 10 11 12 13  9];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25];[13, 11];2;16498;[ 1  9 13  0  4  5  2  3  7  6 10  8 11 12];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333];[13, 11];2;16548;[ 1  9 13  0  4  5  2  3  7  6 10  8 11 12];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333];[13, 11];2;16598;[ 1  9 13  0  4  5  2  3  7  6 10  8 11 12];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333]
14099;14;14;[13, 2];2;16448;[ 0  1  6  7 12 13  9  4 11  8  2  5 10  3];[0.3333333333333333, 0.3333333333333333, 0.25, 0.16666666666666666, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333];[13, 2];2;2159;[ 0  1  6  7 12 13  9  3 11  4  2  8 10  5];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[1, 10, 13];3;1184;[ 0  1  6  7 12 10  9  8 13  4  2  3 11  5];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[13, 2];2;8405;[ 0  1  5  4  6  7  9  8 13 12 10  3  2 11];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]


==> results/chamfer/lane_shift_short_narrow_combined_responsibility_distance_results_simulation.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
14000;10;10;[7, 6, 4, 5, 8];5;1084;[7 0 6 4 5 3 9 2 1 8];[0.8909602587819963, 0, 0, 0.5571040397088335, 0.6552399318725413, 0.5693158040667767, 0.772989488911021, 1, 0, 0.5571040397088335];[7, 5, 6, 8, 4];5;621;[7 0 5 3 6 8 9 4 1 2];[0.9441597693001649, 0.5870219231296939, 0.5533958481995316, 0.7823118233239124, 0.7161028139812672, 0.8853506895208055, 0.772989488911021, 1, 0.7650218686028698, 0.7389308911763578];[7, 5, 6, 8, 4];5;1184;[7 0 5 2 3 6 8 9 4 1];[0.9441597693001649, 0.5870219231296939, 0.8559921420546824, 0.7823118233239124, 0.7161028139812672, 0.8853506895208055, 0.772989488911021, 1, 0.7650218686028698, 0.7389308911763578];[7, 5, 6, 8, 4];5;1234;[7 0 5 3 2 6 8 9 4 1];[0.9441597693001649, 0.5870219231296939, 0.8559921420546824, 0.8732853287136821, 0.7161028139812672, 0.8853506895208055, 0.772989488911021, 1, 0.7650218686028698, 0.7389308911763578]
14001;10;10;[9, 3, 7];3;1084;[9 3 4 7 1 8 6 2 0 5];[0.42093200046239504, 0.6995650403176248, 0.6457163207682912, 0.8597700451931918, 0.8365665859196397, 0, 0.6743356508342608, 0.8241844426133996, 0.6932325929814841, 1];[9, 3, 7];3;1134;[9 5 3 4 7 6 1 8 0 2];[0.6767142288153211, 0.6995650403176248, 0.6457163207682912, 0.8597700451931918, 0.8450739345218509, 0.9208808072324048, 0.7570988898448877, 0.8241844426133996, 0.6932325929814841, 1];[9, 3, 7];3;1184;[9 3 5 4 7 1 6 8 0 2];[0.6767142288153211, 0.7863544468211155, 0.6457163207682912, 0.9378302544701344, 0.8450739345218509, 0.9208808072324048, 0.7570988898448877, 0.8241844426133996, 0.6932325929814841, 1];[9, 3, 7];3;1234;[9 3 5 0 4 7 6 1 8 2];[0.9115420491176424, 0.7863544468211155, 0.6457163207682912, 0.9527430489771705, 0.8450739345218509, 0.9208808072324048, 0.8110053686815571, 0.8241844426133996, 0.6932325929814841, 1]
14002;10;10;[8, 7, 6];3;120;[8 4 7 3 6 5 9 2 1 0];[0, 0, 0, 0.4343261393456742, 0.6409057504011813, 0.4343261393456742, 0.4343261393456742, 0.6317276383609739, 1, 0.38983252250649797];[8, 7, 6];3;364;[8 7 4 3 6 2 0 1 5 9];[0, 0, 0, 0.6704173012467776, 0.6890716274659116, 0, 0.5757403002178375, 0.7438834353376376, 1, 0];[8, 7, 6];3;220;[8 7 4 3 5 6 0 2 1 9];[0, 0, 0, 0.6704173012467776, 0.6890716274659116, 0.6297333669215788, 0.5757403002178375, 0.7438834353376376, 1, 0];[8, 1, 7, 5];4;237;[8 1 2 7 5 4 3 6 0 9];[0, 0.9093532421793789, 0.7922026905965465, 0.6704173012467776, 0.6890716274659116, 0.705549791708668, 0.5757403002178375, 0.759776148477542, 1, 0]
14003;10;10;[8, 9, 0];3;61;[8 9 0 5 6 4 7 2 1 3];[0.7163015519919653, 0, 0.5361146924912861, 0, 0.5778048393449159, 0.6519202407585581, 0.625767761405373, 0.5367404050707859, 1, 0.9462668830950612];[8, 9, 3];3;111;[8 9 3 6 0 5 7 4 2 1];[0.7163015519919653, 0, 0.5361146924912861, 0.930300167360716, 0.5778048393449159, 0.6519202407585581, 0.9049398607057623, 0.6231539799706749, 1, 0.9462668830950612];[8, 9, 3];3;161;[8 9 3 6 0 5 7 4 1 2];[0.8110637696346741, 0.5621794983621955, 0.5621794983621955, 0.930300167360716, 0.5778048393449159, 0.6519202407585581, 0.9049398607057623, 0.6231539799706749, 1, 0.9462668830950612];[8, 9, 3];3;211;[8 9 3 6 4 0 5 7 1 2];[0.8110637696346741, 0.5621794983621955, 0.5621794983621955, 0.930300167360716, 0.8654876749277091, 0.6519202407585581, 0.9049398607057623, 0.6231539799706749, 1, 0.9462668830950612]
14004;10;10;[9, 7, 8];3;61;[9 7 8 5 3 2 0 1 6 4];[0, 0, 0, 0, 0, 0.5836712085373109, 0, 0.7571264894032829, 0.7536663798843959, 1];[9, 8, 7];3;111;[9 8 7 5 4 2 0 1 6 3];[0.2254168292996466, 0, 0.2254168292996466, 0, 0.2254168292996466, 0.5836712085373109, 0, 0.7571264894032829, 0.7799627224579218, 1];[9, 8, 7];3;161;[9 8 7 5 4 2 0 1 6 3];[0.2254168292996466, 0, 0.2254168292996466, 0, 0.2254168292996466, 0.5836712085373109, 0, 0.7571264894032829, 0.7799627224579218, 1];[9, 8, 7];3;211;[9 8 7 5 6 4 2 0 1 3];[0.2254168292996466, 0, 0.2254168292996466, 0, 0.2254168292996466, 0.5836712085373109, 0.49517282525979456, 0.7571264894032829, 0.7799627224579218, 1]
14005;10;10;[9, 8];2;61;[9 2 8 4 6 1 3 0 7 5];[0, 0, 0.8716136987139133, 0, 0.6896147717506516, 0, 0.41109949799330386, 0, 0.7433656579604393, 1];[9, 8];2;111;[9 2 8 4 1 6 3 0 7 5];[0, 0.511967639508298, 0.8716136987139133, 0, 0.6896147717506516, 0, 0.47396108383969926, 0, 0.7837767302236207, 1];[9, 8];2;161;[9 2 8 1 5 0 4 6 7 3];[0.7383241532567479, 0.739879590487111, 0.8716136987139133, 0, 0.6896147717506516, 0.739879590487111, 0.491438952530925, 0, 0.8085161542579617, 1];[9, 8];2;211;[9 2 8 1 5 0 4 6 7 3];[0.7383241532567479, 0.739879590487111, 0.8716136987139133, 0, 0.6896147717506516, 0.739879590487111, 0.491438952530925, 0.4187112503631695, 0.8085161542579617, 1]
14006;10;10;[8, 6, 2];3;1084;[8 0 7 6 3 9 1 2 5 4];[0.908665781158469, 0.5626767448235421, 0.5076965587342426, 0.6894398084187247, 0, 0.48695040494017805, 0.8613182809647331, 0.8949737285737244, 1, 0.573259267985435];[8, 2, 6];3;621;[8 7 0 2 6 1 3 4 5 9];[0.908665781158469, 0.7061954793615547, 0.8707279783536431, 0.6894398084187247, 0.6235890592512601, 0.5181750855682036, 0.8613182809647331, 0.9115669074388438, 1, 0.5181750855682036];[8, 2, 6];3;671;[8 7 0 2 6 1 4 5 3 9];[0.908665781158469, 0.8440223455723663, 0.8707279783536431, 0.7725440649890242, 0.8313235573241429, 0.775332956676887, 0.8613182809647331, 0.9115669074388438, 1, 0.444202929233407];[8, 5, 3];3;721;[8 7 0 5 1 2 6 4 3 9];[0.908665781158469, 0.872214225758286, 0.8707279783536431, 0.7725440649890242, 0.8313235573241429, 0.8791057415918923, 0.8613182809647331, 0.9115669074388438, 1, 0.444202929233407]
14007;10;10;[8, 7, 9];3;571;[8 7 5 4 9 6 2 3 1 0];[0, 0, 0.5550996983026403, 0, 0.8512530638251635, 0.890254174937143, 0.6173921671238445, 0.9328711477055492, 1, 0.8026749204052298];[8, 7, 9];3;1134;[8 7 3 9 5 4 2 6 0 1];[0.5288170790833887, 0, 0.6866200911767272, 0.930819025292973, 0.8512530638251635, 0.890254174937143, 0.6173921671238445, 0.9328711477055492, 1, 0.9173910879449858];[8, 7, 9];3;1184;[8 7 3 9 5 4 2 6 0 1];[0.5288170790833887, 0, 0.6866200911767272, 0.930819025292973, 0.8512530638251635, 0.890254174937143, 0.6173921671238445, 0.9328711477055492, 1, 0.9173910879449858];[8, 7, 9];3;1234;[8 7 3 9 5 4 2 6 0 1];[0.5288170790833887, 0, 0.8445956703666686, 0.930819025292973, 0.8512530638251635, 0.890254174937143, 0.7585733550136907, 0.9328711477055492, 1, 0.9173910879449858]
14008;10;10;[9, 8];2;56;[9 8 7 0 3 4 2 1 6 5];[0, 0, 0, 0, 0, 0, 0, 0.575029824369875, 0.8957433128074497, 1];[9, 8];2;106;[9 8 7 2 6 1 3 0 4 5];[0, 0, 0.6104703390648487, 0, 0, 0, 0.6104703390648487, 0.690636362992383, 0.8957433128074497, 1];[9, 8];2;156;[9 8 7 2 6 1 3 0 4 5];[0, 0, 0.6104703390648487, 0, 0, 0, 0.6104703390648487, 0.690636362992383, 0.8957433128074497, 1];[9, 8];2;206;[9 8 7 2 6 1 3 0 4 5];[0, 0, 0.6146504473054322, 0, 0, 0, 0.5511221598561441, 0.690636362992383, 0.8957433128074497, 1]
14009;10;10;[7, 3, 5];3;185;[7 2 3 8 0 4 5 1 6 9];[0, 0, 0.5214874087569638, 0.46128960574972194, 0, 0, 0, 1, 0.46128960574972194, 0];[7, 5, 3];3;120;[7 5 2 3 8 0 4 1 6 9];[0, 0, 0.5214874087569638, 0.46128960574972194, 0, 0.7419323363969998, 0, 1, 0.46128960574972194, 0];[7, 5, 8];3;161;[7 5 8 3 6 0 2 1 4 9];[0.5287230113290575, 0, 0.5214874087569638, 0.6434910321855433, 0, 0.7419323363969998, 0.5287230113290575, 1, 0.7133678027301221, 0];[7, 5, 8];3;211;[7 5 8 3 6 0 2 1 4 9];[0.5287230113290575, 0, 0.5214874087569638, 0.6434910321855433, 0, 0.7419323363969998, 0.5287230113290575, 1, 0.7133678027301221, 0]
14010;10;10;[9, 8, 7];3;70;[9 8 2 7 0 5 3 1 6 4];[0.4886622226737294, 0, 0.5327496464407327, 0, 0, 0.4766029546706823, 0, 0.5327496464407327, 0.7678834892111985, 1];[9, 8, 7];3;120;[9 8 6 7 5 2 3 1 4 0];[0, 0, 0.5327496464407327, 0, 0, 0.5546123540249372, 0.6807205891513843, 0.6807205891513843, 0.7918895224431478, 1];[9, 8, 7];3;161;[9 8 7 0 3 4 2 1 6 5];[0, 0, 0, 0, 0, 0, 0, 0.7872340140687805, 0.7918895224431478, 1];[9, 8, 7];3;211;[9 8 7 0 3 4 2 1 6 5];[0, 0, 0, 0, 0, 0, 0, 0.7872340140687805, 0.7918895224431478, 1]
14011;10;10;[7, 8, 5];3;70;[7 8 6 5 0 3 1 2 4 9];[0.3510876069009565, 0, 0, 0, 0, 0.48696230071535923, 0.48696230071535923, 1, 0.7605056570719638, 0];[7, 5, 8];3;120;[7 5 6 8 9 1 0 3 4 2];[0.3034831273443494, 0.48183953334180246, 0, 0.3034831273443494, 0, 0.8676752568489529, 0.8429970529517374, 1, 0.7605056570719638, 0.48183953334180246];[7, 5, 8];3;170;[7 5 6 8 9 1 3 0 4 2];[0, 0.48183953334180246, 0, 0.3398896642435915, 0, 0.8676752568489529, 0.8429970529517374, 1, 0.7877820551031935, 0.48183953334180246];[7, 8, 5];3;211;[7 8 5 6 9 0 1 3 4 2];[0.5157665191573108, 0.48183953334180246, 0, 0.3398896642435915, 0, 0.8676752568489529, 0.8429970529517374, 1, 0.9109337969302337, 0.5157665191573108]
14012;10;10;[6, 5];2;185;[6 2 1 0 3 4 5 7 8 9];[0, 0, 0.5024096123652529, 0, 0, 0, 1, 0, 0, 0];[6, 5];2;235;[6 2 4 8 0 3 5 1 7 9];[0.40836722397822756, 0, 0.5024096123652529, 0, 0.41970551171579434, 0, 1, 0, 0.41970551171579434, 0];[6, 5];2;285;[6 2 4 8 0 3 5 1 7 9];[0.40836722397822756, 0, 0.5024096123652529, 0, 0.41970551171579434, 0, 1, 0, 0.41970551171579434, 0];[6, 5];2;270;[6 2 4 8 7 5 0 1 3 9];[0.40836722397822756, 0.2542418132877037, 0.5024096123652529, 0, 0.41970551171579434, 0.4105526364710656, 1, 0.4105526364710656, 0.41970551171579434, 0]
14013;10;10;[8, 9];2;61;[8 6 9 1 4 7 2 0 5 3];[0.5034199185560602, 0.6450642614795372, 0.5857427145666904, 0, 0.6004735637366142, 0.5034199185560602, 0.647159031703532, 0.6004735637366142, 1, 0.6450642614795372];[8, 9];2;120;[8 1 5 9 0 6 4 7 2 3];[0.7378174799657305, 0.8643004205874998, 0.5857427145666904, 0, 0.6004735637366142, 0.787320547533649, 0.647159031703532, 0.6004735637366142, 1, 0.7811786990475019];[8, 9];2;187;[8 1 4 0 9 5 3 6 7 2];[0.8117110920926058, 0.8643004205874998, 0.5857427145666904, 0.7227191400463372, 0.8117110920926058, 0.787320547533649, 0.647159031703532, 0.6004735637366142, 1, 0.8011257889819202];[8, 9];2;211;[8 0 9 1 5 3 7 6 4 2];[0.9812409137758251, 0.8643004205874998, 0.5857427145666904, 0.7227191400463372, 0.6382984625672308, 0.787320547533649, 0.647159031703532, 0.6475849132813136, 1, 0.9492859151923712]
14014;10;10;[9, 8];2;70;[9 6 8 4 2 1 3 0 7 5];[0, 0.7440112665945033, 0.7618863429958905, 0.7337475763727378, 0.7828460832090683, 0, 0.8111068913304497, 0, 0.8083302712519134, 1];[9, 8];2;120;[9 6 8 4 2 3 1 0 7 5];[0.7220618742162583, 0.7507385902511602, 0.7618863429958905, 0.7543237470409362, 0.7828460832090683, 0, 0.8111068913304497, 0, 0.8083302712519134, 1];[9, 8];2;170;[9 6 8 4 2 3 1 0 5 7];[0.7220618742162583, 0.7507385902511602, 0.7683585475362137, 0.7543237470409362, 0.7828460832090683, 0.6916889805715317, 0.8117464476013146, 0.5813977481803698, 0.8083302712519134, 1];[9, 8];2;220;[9 6 4 8 5 2 3 1 0 7];[0.7220618742162583, 0.7507385902511602, 0.7683585475362137, 0.7543237470409362, 0.8157392301609397, 0.7874291393161427, 0.9297318500188482, 0.5813977481803698, 0.8083302712519134, 1]
14015;10;10;[9, 8];2;56;[9 8 2 7 6 1 3 0 4 5];[0, 0, 0.6832297716618579, 0, 0, 0, 0.6190090355122172, 0.6619792162001972, 0.7073632559387917, 1];[9, 8];2;106;[9 8 2 7 6 0 3 1 4 5];[0.5170021157674081, 0, 0.6832297716618579, 0.5170021157674081, 0, 0, 0.6190090355122172, 0.6619792162001972, 0.8279278927468634, 1];[9, 8];2;156;[9 8 2 7 6 0 5 3 4 1];[0.5184973694891801, 0, 0.6832297716618579, 0.5170021157674081, 0, 0.5184973694891801, 0.6190090355122172, 0.6619792162001972, 0.8279278927468634, 1];[9, 8];2;206;[9 8 2 7 6 0 5 3 4 1];[0.5184973694891801, 0, 0.6832297716618579, 0.5170021157674081, 0, 0.5184973694891801, 0.6190090355122172, 0.6619792162001972, 0.8279278927468634, 1]
14016;10;10;[9, 6, 7];3;61;[9 6 7 2 8 0 1 3 4 5];[0.3859952904107597, 0.35753153054207837, 0.5146897941574321, 0.3456987604472589, 0.3456987604472589, 0, 0.5738022589628113, 0.5146897941574321, 0.5146897941574321, 1];[9, 7, 6];3;120;[9 7 8 6 1 3 4 0 2 5];[0.325655940899742, 0.35753153054207837, 0.325655940899742, 0.3456987604472589, 0.3456987604472589, 0, 0.5738022589628113, 0.6174690289710097, 0.6174690289710097, 1];[9, 7, 6];3;170;[9 7 8 6 2 1 4 3 5 0];[0, 0.35753153054207837, 0.5449945304774542, 0.3456987604472589, 0.3456987604472589, 0, 0.5738022589628113, 0.6174690289710097, 0.6174690289710097, 1];[9, 6, 7];3;211;[9 6 7 0 3 2 5 1 4 8];[0, 0, 0, 0, 0, 0, 0.769787758743619, 0.7214914657467749, 0, 1]
14017;10;10;[8, 4, 9];3;1084;[8 0 4 9 3 1 2 5 6 7];[0.9035774867150703, 0.7450168561693795, 0.7390999118016488, 0.7450168561693795, 0.8922440989554073, 0.6979610157084556, 0.5887874201256631, 0.443364110926646, 1, 0.8159485786379288];[8, 4, 9];3;1134;[8 4 0 5 3 9 7 2 1 6];[0.9035774867150703, 0.6343221485314798, 0.7390999118016488, 0.859006021686407, 0.9142926195619572, 0.8654263665736551, 0.6017259370786772, 0.7558465915391799, 1, 0.8309484483719463];[8, 4, 9];3;1184;[8 4 0 5 3 6 9 2 7 1];[0.9035774867150703, 0.7433470645862165, 0.8204404339282225, 0.859006021686407, 0.9720976699113679, 0.8654263665736551, 0.8325175345381999, 0.7739755981924825, 1, 0.8309484483719463];[8, 4, 9];3;1234;[8 4 5 0 3 6 9 2 7 1];[0.9035774867150703, 0.7433470645862165, 0.8204404339282225, 0.8658818360126848, 0.9720976699113679, 0.9037342096898275, 0.8325175345381999, 0.7739755981924825, 1, 0.8309484483719463]
14018;10;10;[9, 8];2;61;[9 6 8 0 4 1 7 3 2 5];[0.41528299742335517, 0.41528299742335517, 0.2632016658258353, 0.3933237132307508, 0.41528299742335517, 0, 0.7392138138945842, 0.41044099966875297, 0.6143272545622687, 1];[9, 8];2;120;[9 6 5 8 7 4 1 0 3 2];[0.41528299742335517, 0.41528299742335517, 0, 0.3933237132307508, 0.41528299742335517, 0.6609013952559981, 0.7392138138945842, 0.6262772410849129, 0.6531838999341089, 1];[9, 8];2;161;[9 6 8 5 7 1 0 3 4 2];[0.3933237132307508, 0.6093921878250277, 0, 0.3933237132307508, 0, 0.6609013952559981, 0.7392138138945842, 0.6262772410849129, 0.6736925542431818, 1];[9, 8];2;211;[9 7 8 6 5 1 0 4 3 2];[0.560778353478961, 0.6093921878250277, 0, 0.3933237132307508, 0.560778353478961, 0.6609013952559981, 0.7392138138945842, 0.8241842348815308, 0.7956316828765759, 1]
14019;10;10;[8, 7];2;61;[8 0 7 3 5 2 4 1 6 9];[0.8984221817008737, 0, 0.714824109990838, 0.7648202704008358, 0.6645155022575344, 0.725611046368727, 0, 0.8402084613137407, 1, 0];[8, 7];2;235;[8 4 0 7 3 5 2 6 1 9];[0.8984221817008737, 0, 0.714824109990838, 0.8353371033864816, 0.9314529344804725, 0.725611046368727, 0.5635776609268213, 0.8402084613137407, 1, 0];[8, 7];2;285;[8 4 2 0 7 9 3 5 1 6];[0.8984221817008737, 0.6184830457748756, 0.9176251584343312, 0.8353371033864816, 0.9314529344804725, 0.725611046368727, 0.5635776609268213, 0.8491430160516117, 1, 0.8433752694886596];[8, 7];2;335;[8 3 4 0 1 2 7 9 5 6];[0.9523264417557228, 0.9519050228199668, 0.9176251584343312, 0.9708611474255645, 0.9539316821875939, 0.787414778792011, 0.5635776609268213, 0.8491430160516117, 1, 0.8433752694886596]
14020;11;11;[9, 10];2;56;[ 9 10  8  3  5  0  6  2  4  7  1];[0.6876458352416005, 0, 0.5986973352416571, 0.7975215174620223, 0.4852676864873162, 0.7457808728487662, 0.5986973352416571, 0.4852676864873162, 0.8036943534003624, 1, 0.8702711818565476];[9, 10];2;111;[ 9  8 10  3  5  2  0  7  4  1  6];[0.6876458352416005, 0, 0.726484898912399, 0.7975215174620223, 0.6308279707196627, 0.7457808728487662, 0, 0.657770617750359, 0.9233030837368438, 1, 0.8702711818565476];[9, 10];2;161;[ 9  8 10  3  5  4  2  0  7  1  6];[0.6876458352416005, 0.4786847404840869, 0.726484898912399, 0.810881684806718, 0.7395954099072591, 0.7457808728487662, 0, 0.6684573611176117, 0.9233030837368438, 1, 0.8702711818565476];[9, 10];2;211;[ 9  8 10  3  5  4  2  0  7  6  1];[0.6876458352416005, 0.49147996795524906, 0.726484898912399, 0.810881684806718, 0.7395954099072591, 0.7457808728487662, 0.553496178070166, 0.6684573611176117, 0.9233030837368438, 1, 0.8702711818565476]
14021;11;11;[10, 2];2;56;[10  2  6  8  5  7  0  9  1  3  4];[0.6960726922105753, 0.5762113661994944, 0.8871721972108527, 0, 0, 0.7229381532661657, 0.7670922666934387, 0.7113535457078314, 0.7434912490769492, 0.6840152310398031, 1];[10, 6];2;106;[10  6  2  0  3  8  5  7  9  1  4];[0.8197738372660046, 0.5762113661994944, 0.8871721972108527, 0.7972019985397618, 0, 0.7229381532661657, 0.9232115400731762, 0.7113535457078314, 0.7434912490769492, 0.6885040434998357, 1];[10, 6];2;156;[10  6  2  0  8  3  5  7  4  1  9];[0.8197738372660046, 0.689158226238706, 0.8871721972108527, 0.7972019985397618, 0.7099788411755757, 0.7229381532661657, 0.9232115400731762, 0.7113535457078314, 0.8130843436633471, 0.6885040434998357, 1];[10, 9];2;206;[10  9  6  2  0  8  3  5  7  4  1];[0.8197738372660046, 0.689158226238706, 0.8871721972108527, 0.7972019985397618, 0.7099788411755757, 0.7229381532661657, 0.9232115400731762, 0.7113535457078314, 0.8130843436633471, 0.9309672887949023, 1]
14022;11;11;[10, 9, 7];3;87;[10  0  9  7  1  8  6  3  4  5  2];[0.9287051821449881, 0.6891664703126098, 0, 0, 0, 0, 0.5120935982475706, 0.7061627795339067, 0.6891664703126098, 0.7523896349814981, 1];[10, 9, 7];3;137;[10  0  9  7  1  8  2  6  4  5  3];[0.9287051821449881, 0.6891664703126098, 0.5575620305865863, 0, 0, 0, 0.5120935982475706, 0.7061627795339067, 0.6891664703126098, 0.8076798549404945, 1];[10, 9, 7];3;187;[10  0  9  7  1  8  2  6  3  4  5];[0.9287051821449881, 0.6891664703126098, 0.5575620305865863, 0.47240493151643825, 0.47240493151643825, 0.45728191526258, 0.5120935982475706, 0.7063973044859326, 0.6891664703126098, 0.8076798549404945, 1];[10, 9, 7];3;237;[10  0  9  7  1  8  4  2  6  5  3];[0.9287051821449881, 0.6891664703126098, 0.6398799230496338, 0, 0.642526106896253, 0.45728191526258, 0.5120935982475706, 0.7063973044859326, 0.6891664703126098, 0.8076798549404945, 1]
14023;11;11;[9, 10, 8];3;1084;[ 9  0  2 10  3  6  8  4  1  5  7];[0.7397074561839379, 0.564058954505976, 0.7285117138809439, 0.7193872262618167, 0.5653352478290885, 0.5632482216134833, 0.7193872262618167, 0.5595037924927518, 0.6251375238984227, 1, 0.719677727333318];[9, 10, 8];3;2159;[ 9 10  0  6  2  7  8  4  5  1  3];[0.8340623868546289, 0.564058954505976, 0.7285117138809439, 0.5057628663920813, 0.5747426745711632, 0.5686897110500305, 0.7479587632748653, 0.6741043539760848, 0.6386618173313463, 1, 0.9036485801001611];[9, 10, 8];3;2209;[ 9 10  5  0  6  2  8  7  4  1  3];[0.8340623868546289, 0.564058954505976, 0.7285117138809439, 0.5380990881036987, 0.5747426745711632, 0.8623186888991655, 0.7479587632748653, 0.6741043539760848, 0.7018720168327865, 1, 0.9036485801001611];[9, 10, 8];3;721;[ 9 10  3  5  0  6  2  8  7  4  1];[0.846297768351728, 0.564058954505976, 0.7285117138809439, 0.8990334386776075, 0.5747426745711632, 0.8623186888991655, 0.7479587632748653, 0.6741043539760848, 0.7018720168327865, 1, 0.9036485801001611]
14024;11;11;[7, 8];2;56;[ 7  8  1  2  3  4  5  0  6  9 10];[0, 0.802276248323512, 0, 0, 0, 0, 0, 1, 0.8898371585793363, 0, 0];[7, 8];2;111;[ 7  1  8 10  0  4  3  2  6  5  9];[0.7079733580005103, 0.9214849788153637, 0, 0, 0, 0, 0, 1, 0.8898371585793363, 0, 0.7411207197005965];[7, 8];2;161;[ 7  1  8 10  0  5  3  2  6  4  9];[0.7079733580005103, 0.9214849788153637, 0, 0, 0, 0.5958015194288282, 0, 1, 0.8898371585793363, 0, 0.7411207197005965];[7, 8];2;220;[ 7  5  1  8  9 10  0  3  6  4  2];[0.7079733580005103, 0.9214849788153637, 0, 0, 0, 0.9563787263707173, 0, 1, 0.8898371585793363, 0.7929151438230813, 0.7411207197005965]
14025;11;11;[10, 3];2;2109;[10  7  3  5  8  4  9  6  1  0  2];[0, 0, 0, 0.9161154464670108, 0.7671728740669878, 0.8795057932861833, 0.7030967607408902, 0.9873778071114816, 0.7685562595416465, 0.7090552662366273, 1];[10, 3];2;120;[10  7  3  8  5  4  6  9  0  1  2];[0.6981205865947397, 0.476066578900927, 0, 0.9161154464670108, 0.8412973351671328, 0.8795057932861833, 0.8012239431889011, 0.9873778071114816, 0.9092426573301061, 0.7090552662366273, 1];[10, 3];2;170;[10  7  3  8  6  5  0  4  9  2  1];[0.8752770721281485, 0.5103508086187973, 0.5465166506168239, 0.9161154464670108, 0.8412973351671328, 0.8795057932861833, 0.9056282395108277, 0.9873778071114816, 0.9092426573301061, 0.7090552662366273, 1];[10, 3];2;220;[10  7  3  8  6  5  0  4  9  2  1];[0.8752770721281485, 0.5103508086187973, 0.6247824287157897, 0.9161154464670108, 0.8412973351671328, 0.8795057932861833, 0.9056282395108277, 0.9873778071114816, 0.9092426573301061, 0.7090552662366273, 1]
14026;11;11;[7, 8, 9];3;185;[ 7  8  6 10  1  9  3  2  0  5  4];[0.4696667437914806, 0.5731279600166879, 0.48830158430041115, 0.5349222948142692, 0.2951602661291313, 0.4576028533770554, 0.5856671303418767, 1, 0.786837492991089, 0.5731279600166879, 0.582416147446229];[7, 8, 3, 10];4;170;[ 7  8  3  1  6 10  9  2  0  5  4];[0.4696667437914806, 0.6108245029745385, 0.48830158430041115, 0.6108245029745385, 0, 0.4576028533770554, 0.5856671303418767, 1, 0.786837492991089, 0.5731279600166879, 0.582416147446229];[7, 8, 9];3;187;[ 7  8  4  5  9  1  3  2  6  0 10];[0.3796674381758861, 0.6108245029745385, 0.6051205350651496, 0.6108245029745385, 0.7250735441379706, 0.7104961194257405, 0.5856671303418767, 1, 0.7982691525050899, 0.6469354327883284, 0.3796674381758861];[7, 8, 9];3;270;[ 7  8  4  5  2  9  0  1  3  6 10];[0.631631540814354, 0.6108245029745385, 0.6998811481485238, 0.6108245029745385, 0.7250735441379706, 0.7104961194257405, 0.5856671303418767, 1, 0.8968746378175295, 0.6469354327883284, 0]
14027;11;11;[9, 10, 8];3;61;[ 9 10  8  0  4  1  2  3  7  6  5];[0, 0, 0, 0, 0, 0, 0, 0, 0.7345691266210889, 1, 0.8269289206691282];[9, 10, 8];3;111;[ 9 10  8  0  4  1  2  3  7  6  5];[0, 0, 0, 0, 0, 0, 0, 0, 0.7345691266210889, 1, 0.8269289206691282];[9, 10, 8];3;161;[ 9 10  8  0  4  1  2  3  7  6  5];[0, 0, 0, 0, 0, 0, 0, 0, 0.7502904942945582, 1, 0.8269289206691282];[9, 10, 8];3;211;[ 9 10  8  0  4  1  2  3  7  6  5];[0, 0, 0, 0, 0, 0, 0, 0, 0.7502904942945582, 1, 0.8680589331060168]
14028;11;11;[8, 3, 6, 5, 7];5;185;[ 8  4  3  6  5  1  7  2  0  9 10];[0.43480673093413413, 0.6194083588567867, 0.4707608666861555, 0.8162452166711497, 0.8285102793228479, 0.6722996937736345, 0.7647252634849988, 0.6194083588567867, 1, 0, 0];[8, 7, 4, 2, 6];5;621;[ 8  7  4  1  3  2  6  5  0  9 10];[0.43480673093413413, 0.8191547278895224, 0.7946695594323077, 0.8162452166711497, 0.8285102793228479, 0.7491162819849868, 0.7647252634849988, 0.8650765374001346, 1, 0, 0];[8, 7, 4, 2, 6];5;671;[ 8  7  4  1  3  2  6  5  0  9 10];[0.43480673093413413, 0.8191547278895224, 0.7946695594323077, 0.8162452166711497, 0.8423211838949923, 0.7607574846894368, 0.7647252634849988, 0.8650765374001346, 1, 0, 0];[8, 7, 4, 6, 2];5;721;[ 8  7  4  6  1  3  2  5  0  9 10];[0.43480673093413413, 0.8191547278895224, 0.7946695594323077, 0.8162452166711497, 0.8423211838949923, 0.7607574846894368, 0.8359780799304416, 0.8650765374001346, 1, 0, 0]
14029;11;11;[10, 9];2;56;[10  9  1  8  5  2  3  0  7  6  4];[0, 0.5374087297883905, 0.3883326429675693, 0, 0, 0.3883326429675693, 0, 0, 0.49086625697816044, 0.6300024427126351, 1];[10, 9];2;120;[10  2  5  9  1  0  8  7  6  3  4];[0.510210850995712, 0.5374087297883905, 0.9599683507588003, 0, 0, 0.7330396731064277, 0.4608314906163331, 0.4608314906163331, 0.49086625697816044, 0.6300024427126351, 1];[10, 9];2;170;[10  2  9  5  1  8  0  7  6  3  4];[0.510210850995712, 0.5374087297883905, 0.9599683507588003, 0, 0, 0.7330396731064277, 0.4608314906163331, 0.4608314906163331, 0.5127553129630256, 0.7709781552717279, 1];[10, 9];2;2259;[10  2  9  3  5  1  8  0  6  7  4];[0.510210850995712, 0.5374087297883905, 0.9599683507588003, 0.7990751594028707, 0, 0.7330396731064277, 0.4608314906163331, 0.4608314906163331, 0.5127553129630256, 0.8283534497139884, 1]
14030;11;11;[8, 6];2;56;[ 8  6  7  4  3  2  1  0  5  9 10];[0, 0, 0, 0, 0.4766158884577708, 0, 0.6895445407637294, 0.4766158884577708, 1, 0, 0];[8, 6];2;106;[ 8  6  7  0  3  2  5  1  4  9 10];[0, 0, 0, 0, 0, 0, 0.6895445407637294, 0.6892282516392412, 1, 0, 0];[8, 6];2;156;[ 8  6  7  0  3  2  5  1  4  9 10];[0, 0, 0, 0, 0, 0, 0.6895445407637294, 0.6892282516392412, 1, 0, 0];[8, 6];2;206;[ 8  6  7  0  3  2  5  1  4  9 10];[0, 0, 0, 0, 0, 0, 0.8174815599402855, 0.6892282516392412, 1, 0, 0]
14031;11;11;[7, 8, 6];3;61;[ 7  8  6  5  4  3  0  2  1  9 10];[0, 0, 0, 0.4711630126906849, 0.588743241805038, 0.6933273407222724, 0.6933273407222724, 1, 0.7370926678509087, 0, 0];[7, 6, 8];3;170;[ 7  1  6  8  5  4  3  2  0  9 10];[0, 0.8219222085217863, 0, 0.4711630126906849, 0.588743241805038, 0.6933273407222724, 0.8219222085217863, 1, 0.7370926678509087, 0, 0];[7, 6, 8];3;187;[ 7  1  6  8  4  3  2  0  5  9 10];[0, 0.8219222085217863, 0, 0.4711630126906849, 0.588743241805038, 0, 0.8219222085217863, 1, 0.8060697653767424, 0, 0];[7, 6, 8];3;237;[ 7  1  6  8  4  3  2  0  5  9 10];[0, 0.8219222085217863, 0, 0.4711630126906849, 0.588743241805038, 0, 0.8219222085217863, 1, 0.8060697653767424, 0, 0]
14032;11;11;[10, 9];2;56;[10  9  2  6  5  4  7  8  1  0  3];[0, 0, 0.7557171397355783, 0, 0.5116299632395248, 0.5193014884493296, 0.5929016532179697, 0.2670333880421152, 0.2670333880421152, 0.8145883875677808, 1];[10, 9];2;106;[10  9  2  4  5  8  6  7  1  0  3];[0, 0, 0.7557171397355783, 0, 0.6249444384625635, 0.6174916629637951, 0.5193014884493296, 0.49802351103183706, 0.6174916629637951, 0.8145883875677808, 1];[10, 9];2;170;[10  1  9  2  4  8  5  0  6  7  3];[0.5475406009625663, 0.9657927613511544, 0.7557171397355783, 0, 0.6249444384625635, 0.6174916629637951, 0.5193014884493296, 0.49802351103183706, 0.6174916629637951, 0.9558249543643124, 1];[10, 9];2;220;[10  1  9  8  2  3  4  0  6  5  7];[0.5475406009625663, 0.9657927613511544, 0.7557171397355783, 0.6283052471459842, 0.6283052471459842, 0.5021477201347334, 0.5396753187862338, 0.49802351103183706, 0.8400294078788166, 0.9558249543643124, 1]
14033;11;11;[9, 10];2;70;[ 9  8  3 10  1  5  4  7  6  2  0];[0, 0.555677870422362, 0, 0.5645102108252048, 0.4873357677274423, 0.4873357677274423, 0, 0.39746225055114137, 0.6658685586920492, 1, 0.5645102108252048];[9, 1, 8];3;235;[ 9  3  5  1  7  4  8  6 10  2  0];[0, 0.555677870422362, 0, 0.7858132007504582, 0.441302723791294, 0.6191332982879226, 0.4207789138046369, 0.441302723791294, 0.4207789138046369, 1, 0.3755041088603431];[9, 10];2;220;[ 9  3  8  6 10  5  4  1  7  2  0];[0, 0.555677870422362, 0, 0.7858132007504582, 0.5979391389003531, 0.6191332982879226, 0.7590828406275169, 0, 0.7769949982148606, 1, 0.7515861286556568];[9, 10];2;270;[ 9  3  8  6 10  5  4  1  7  2  0];[0, 0.555677870422362, 0, 0.7858132007504582, 0.5979391389003531, 0.6191332982879226, 0.7590828406275169, 0, 0.7769949982148606, 1, 0.7515861286556568]
14034;11;11;[9, 8, 7];3;61;[ 9  8  7  5 10  3  0  1  6  4  2];[0, 0, 0, 0, 0, 0.5145358996860535, 0, 0.6072869863227566, 0.7907172241535012, 1, 0.5145358996860535];[9, 8, 7];3;111;[ 9  8  7  5 10  3  0  1  6  4  2];[0, 0, 0, 0, 0, 0.5145358996860535, 0, 0.7320020925089871, 0.8154670113697876, 1, 0.5145358996860535];[9, 7, 8];3;161;[ 9  7  8  5  3  2  0  1  6  4 10];[0, 0, 0, 0, 0, 0.6531939469120869, 0, 0.841433939123361, 0.8154670113697876, 1, 0];[9, 7, 8];3;237;[ 9 10  7  8  5  4  2  0  6  3  1];[0.25199971823311335, 0, 0.25199971823311335, 0, 0.6063269692513192, 0.6531939469120869, 0, 0.841433939123361, 0.8154670113697876, 1, 0.854437511205808]
14035;11;11;[10, 9, 8];3;61;[10  9  8  3  6  7  2  0  4  5  1];[0, 0, 0, 0.44680426615756585, 0, 0, 0.44680426615756585, 0.44680426615756585, 0.5780033106402414, 0.9105369357132512, 1];[10, 9, 8];3;120;[10  9  6  8  5  4  3  0  7  1  2];[0, 0, 0, 0, 0.558689968237239, 0.558689968237239, 0.6295913596685316, 0, 0.5780033106402414, 0.9105369357132512, 1];[10, 9, 7];3;187;[10  9  6  7  8  4  5  3  0  1  2];[0, 0, 0, 0, 0.558689968237239, 0.558689968237239, 0.6295913596685316, 0.6117649671332371, 0.5780033106402414, 0.9105369357132512, 1];[10, 9, 7];3;211;[10  9  7  6  8  4  5  3  0  1  2];[0, 0, 0, 0, 0.558689968237239, 0.558689968237239, 0.6295913596685316, 0.7987778046744035, 0.5780033106402414, 0.9105369357132512, 1]
14036;11;11;[10, 8, 4, 6];4;70;[10  8  4  6  9  3  2  5  0  1  7];[0.35919306833401987, 0.31946308242248656, 0.5272198072461299, 0.5666614898878539, 0.7165716537525364, 0.35919306833401987, 0.654106573591541, 0, 0.8382334702991017, 0.611958680242624, 1];[10, 8, 4, 3];4;120;[10  8  4  3  6  9  1  2  0  5  7];[0.35919306833401987, 0.5707184480173337, 0.5272198072461299, 0.6544807555059742, 0.7165716537525364, 0.35919306833401987, 0.654106573591541, 0, 0.8382334702991017, 0.611958680242624, 1];[10, 8, 3, 4];4;170;[10  8  3  4  6  9  2  1  5  0  7];[0.23896627994495634, 0.6157819957090309, 0.6273529130891052, 0.8217502412110439, 0.7403567139623964, 0.5968581833068048, 0.689685541858362, 0, 0.8382334702991017, 0.6405805841749976, 1];[10, 8, 3, 4];4;220;[10  8  3  4  6  9  2  1  5  7  0];[0.23896627994495634, 0.6157819957090309, 0.6273529130891052, 0.8217502412110439, 0.7403567139623964, 0.5968581833068048, 0.689685541858362, 0.5819193620186661, 0.8785425946353113, 0.6405805841749976, 1]
14037;11;11;[8, 6, 7, 5];4;314;[ 8  6  7 10  0  9  1  5  3  4  2];[0.44748076867340936, 0.44748076867340936, 0.36116758759165485, 0.41444852845892993, 0.41444852845892993, 0.41444852845892993, 0.7216004662434637, 0.7140431388902353, 1, 0.44748076867340936, 0.645273331516414];[8, 7, 6, 5];4;235;[ 8  7  6 10  1  9  5  0  3  2  4];[0.5121691076798094, 0.585678006754395, 0, 0.3967158649767071, 0, 0.5292261505242297, 0.7216004662434637, 0.8120877611177187, 1, 0.585678006754395, 0.645273331516414];[8, 7, 6, 5];4;170;[ 8  7  6  5 10  9  1  0  4  3  2];[0.5121691076798094, 0.585678006754395, 0, 0, 0, 0.6737802584676559, 0.7216004662434637, 0.8120877611177187, 1, 0.585678006754395, 0.645273331516414];[8, 7, 6, 5];4;220;[ 8  7  6  5 10  9  1  0  4  3  2];[0.5121691076798094, 0.585678006754395, 0, 0, 0, 0.6737802584676559, 0.7845497946476487, 0.8120877611177187, 1, 0.585678006754395, 0.645273331516414]
14038;11;11;[7, 9, 3, 1];4;571;[ 7  8  9  5  3  2  0  1  6  4 10];[0, 0, 0, 0, 0, 0.5624344700609789, 0, 1, 0.6675328627881884, 0.5624344700609789, 0];[7, 9, 3, 1];4;1134;[ 7  8  9  5 10  3  0  1  6  4  2];[0, 0, 0, 0, 0, 0.5624344700609789, 0, 1, 0.6675328627881884, 0.5624344700609789, 0.5242086010845073];[7, 9, 3, 1];4;1184;[ 7  9  8  4  6 10  3  0  5  1  2];[0, 0, 0, 0, 0.29656114436988873, 0, 0.29656114436988873, 1, 0.6675328627881884, 0.7653306078712275, 0.29656114436988873];[7, 9, 3, 1];4;2259;[ 7  9  8 10  3  0  2  1  6  5  4];[0, 0, 0, 0, 0, 0, 0, 1, 0.7332290860907505, 0.7653306078712275, 0.6610819914352809]
14039;11;11;[10, 1, 9];3;61;[10  1  9  7  8  2  3  0  6  5  4];[0, 0.9013127416345551, 0.4397757155486195, 0, 0, 0, 0, 0.7514668895225092, 0.596286558946345, 0.7641198346262708, 1];[10, 1, 9];3;111;[10  1  9  7  3  0  5  2  4  6  8];[0.670435435022868, 0.9013127416345551, 0.4795657024640813, 0.6841184085339266, 0.4777881308302148, 0.6060222138720133, 0, 0.7514668895225092, 0, 0.7641198346262708, 1];[10, 1, 9];3;161;[10  1  9  7  5  0  4  8  3  6  2];[0.7303707274328928, 0.904797442068698, 0.4795657024640813, 0.6841184085339266, 0.7044620735858421, 0.7376576595079776, 0.5241671214161255, 0.7514668895225092, 0.7044620735858421, 0.7641198346262708, 1];[10, 1, 9];3;270;[10  1  0  8  9  7  3  6  5  4  2];[0.8221962953969504, 0.904797442068698, 0.4795657024640813, 0.7490361572023757, 0.5060879428483709, 0.7376576595079776, 0.7468802159322405, 0.7514668895225092, 0.7663572273483297, 0.7641198346262708, 1]
14040;12;12;[11, 8, 10];3;87;[11  8  2  9 10  0  1  3  7  6  5  4];[0, 0, 0.6222391905100745, 0, 0, 0, 0, 0, 0.8110015197667991, 0.6222391905100745, 0.5467787915481988, 1];[11, 8, 10];3;111;[11  8 10  2  9  0  1  3  7  6  5  4];[0, 0, 0.6222391905100745, 0, 0, 0, 0, 0, 0.8110015197667991, 0.6222391905100745, 0.7575813860706325, 1];[11, 8, 10];3;161;[11  8 10  2  9  0  1  3  7  6  5  4];[0, 0, 0.6222391905100745, 0, 0, 0, 0, 0, 0.8110015197667991, 0.6222391905100745, 0.7575813860706325, 1];[11, 8, 10];3;211;[11  8 10  2  9  3  1  0  7  6  5  4];[0, 0, 0.6222391905100745, 0.5851222819002783, 0, 0, 0, 0, 0.8110015197667991, 0.6222391905100745, 0.7575813860706325, 1]
14041;12;12;[11, 10, 9];3;87;[11  8 10  2  9  4  7  1  6  5  0  3];[0, 0.662317394883965, 0.8454947335854316, 0, 0.6999946824007989, 0.6434278432137922, 0.6434278432137922, 0.6970826827154939, 0.9191804274988642, 0.7228396750590714, 0.8522036466785019, 1];[11, 10, 9];3;364;[11  8  5 10  2  0  9  3  4  7  1  6];[0.806519554211285, 0.662317394883965, 0.8454947335854316, 0.7139615289538243, 0.6999946824007989, 0.8674845591842004, 0.6077590112917344, 0.6970826827154939, 0.9191804274988642, 0.795162568557519, 0.8522036466785019, 1];[11, 10, 9];3;4258;[11  8  0 10  5  2  9  4  1  3  7  6];[0.8873187475288371, 0.7208541895219148, 0.8454947335854316, 0.716275951507213, 0.7312687963169616, 0.8674845591842004, 0.6701869635100294, 0.6970826827154939, 0.9191804274988642, 0.795162568557519, 0.885497883248146, 1];[11, 0, 5, 6];4;464;[11  8  0  7 10  5  6  2  1  9  3  4];[0.8873187475288371, 0.8451672950442448, 0.8454947335854316, 0.7319562173599289, 0.7312687963169616, 0.8674845591842004, 0.8497725233809551, 0.8866746229923552, 0.9191804274988642, 0.795162568557519, 0.885497883248146, 1]
14042;12;12;[8, 7];2;70;[ 8  2 10  7 11  1  4  3  0  5  6  9];[0.33434450015920925, 0.6054142834553187, 0.7863779811836946, 0.4330319465302478, 0.49942673388887415, 0, 0, 0.7648509605533756, 1, 0, 0.7863779811836946, 0.7042774113375821];[8, 7];2;2159;[ 8  1 10  2  7 11  4  3  5  0  6  9];[0.33434450015920925, 0.811030208459188, 0.7863779811836946, 0.4330319465302478, 0.49942673388887415, 0.3365583237549267, 0, 0.7648509605533756, 1, 0, 0.7863779811836946, 0.7042774113375821];[8, 7];2;2209;[ 8  2 10  1  7 11  5  4  3  0  6  9];[0, 0.811030208459188, 0.958550303725947, 0.4782072180421632, 0.49942673388887415, 0.5313418419397885, 0, 0.7648509605533756, 1, 0, 0.8123169026315319, 0.7042774113375821];[8, 7];2;335;[ 8  2  1 10  7 11  0  9  5  4  3  6];[0.6138384905540839, 0.8892883731786774, 0.958550303725947, 0.4782072180421632, 0.49942673388887415, 0.5313418419397885, 0, 0.7648509605533756, 1, 0.5695794487447021, 0.8123169026315319, 0.7042774113375821]
14043;12;12;[9, 10, 11];3;61;[ 9 10 11  5  7  1  4  3  2  0  6  8];[0, 0.42276088253947547, 0.3367270346894958, 0.374019334516685, 0.37715063710581664, 0.5136668382681412, 0, 0.42276088253947547, 0, 1, 0.6823473655701164, 0.5508740576571687];[9, 10, 11];3;111;[ 9 10 11  6  3  0  2  1  7  5  4  8];[0, 0, 0, 0, 0, 0, 0.6215122456226335, 0, 0, 1, 0.6823473655701164, 0.635480981254934];[9, 11, 10];3;161;[ 9 11 10  6  3  0  2  1  7  5  4  8];[0, 0, 0, 0, 0, 0, 0.6215122456226335, 0, 0, 1, 0.6855047070692524, 0.6864157655486436];[9, 11, 10];3;211;[ 9 11 10  6  7  2  3  0  4  5  1  8];[0, 0, 0.34849933089177015, 0, 0, 0, 0.6215122456226335, 0.34849933089177015, 0, 1, 0.6855047070692524, 0.6864157655486436]
14044;12;12;[11, 10];2;185;[11  9  6  7  4  8 10  5  1  3  0  2];[0.5169934496219666, 0.5726198109630273, 0.3313774853584705, 0.5322397852194746, 0.6940913956150957, 0.6385050411346509, 0.6940913956150957, 0.6940913956150957, 0.6885766639542178, 0.895997010641609, 0.67226820021545, 1];[11, 10];2;120;[11  9 10  3  7  8  1  0  5  2  6  4];[0.3313774853584705, 0.5726198109630273, 0.3313774853584705, 0.8017403933257249, 0, 0.3313774853584705, 0, 0.7652859810280283, 0.7333700708426357, 0.895997010641609, 0.8349503458719937, 1];[11, 10];2;170;[11  9 10  3  7  8  0  1  6  5  4  2];[0.6046029962073055, 0.5726198109630273, 0, 0.8017403933257249, 0, 0, 0, 0.7652859810280283, 0.7333700708426357, 0.9709589039726381, 0.8349503458719937, 1];[11, 10];2;237;[11  9 10  6  3  7  8  0  1  4  2  5];[0.6046029962073055, 0.5726198109630273, 0, 0.8017403933257249, 0, 0, 0.82747707089539, 0.7652859810280283, 0.7333700708426357, 0.9709589039726381, 0.8349503458719937, 1]
14045;12;12;[9, 6, 7];3;1084;[ 9  1 11  2  6  5  4  0  7  3  8 10];[0, 0.7773876344872789, 0.7469549553455989, 0, 0.48167787920170163, 0.5422714123885819, 0.6193186890668452, 0, 0, 1, 0, 0.758493640635085];[9, 6, 7];3;2159;[ 9  2 10  5  1 11  3  6  0  7  4  8];[0.5102494225082791, 0.7773876344872789, 0.9253317950958713, 0.6804354557429004, 0.48167787920170163, 0.801774427516016, 0.6193186890668452, 0.5102494225082791, 0, 1, 0.8576727894930222, 0.7688509513689826];[9, 10, 5, 7];4;414;[ 9  0  2 10  1  5 11  7  3  6  4  8];[0.9587781238927894, 0.8293371897408506, 0.9253317950958713, 0.6804354557429004, 0.48167787920170163, 0.801774427516016, 0.6193186890668452, 0.7559428201721681, 0, 1, 0.8576727894930222, 0.7688509513689826];[9, 7, 10, 5];4;335;[ 9  0  7 10  2  1  5 11  3  6  4  8];[0.9587781238927894, 0.8293371897408506, 0.9253317950958713, 0.6804354557429004, 0.48167787920170163, 0.801774427516016, 0.6193186890668452, 0.9492267028772516, 0, 1, 0.9283526873821825, 0.7688509513689826]
14046;12;12;[8, 6];2;56;[ 8  6  4  9  2 10  5  0  7  3  1 11];[0.285113286523133, 0, 0.4348693400506771, 0, 0.6655950589053117, 0.285113286523133, 0.8453859630262398, 0, 1, 0.620265526037978, 0.285113286523133, 0];[8, 6];2;106;[ 8  6  5  4  9  2  3  0  7  1 10 11];[0, 0, 0, 0, 0.6655950589053117, 0.8042095588602702, 0.8453859630262398, 0, 1, 0.620265526037978, 0, 0];[8, 6];2;156;[ 8  6  5  9  4  2  3  0  7  1 10 11];[0, 0, 0, 0, 0.6655950589053117, 0.8042095588602702, 0.8453859630262398, 0, 1, 0.801393317821848, 0, 0];[8, 6];2;206;[ 8  6  5  9  4  2  3  0  7  1 10 11];[0, 0, 0, 0, 0.6655950589053117, 0.8042095588602702, 0.8453859630262398, 0, 1, 0.801393317821848, 0, 0]
14047;12;12;[11, 10, 9];3;2109;[11 10  0  1  4  5  2  3  7  6  9  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.8314043381931894, 1];[11, 10, 9];3;120;[11 10  4  9  8  0  2  1  7  6  5  3];[0, 0, 0, 0, 0.5260944018674919, 0, 0, 0, 0.5094436600673237, 0.5260944018674919, 0.8417909765569427, 1];[11, 10, 9];3;285;[11 10  1  7  8  9  4  2  5  6  0  3];[0, 0.5490032817914007, 0.41550531247602307, 0, 0.5260944018674919, 0.41550531247602307, 0, 0.5490032817914007, 0.5490032817914007, 0.5260944018674919, 0.8417909765569427, 1];[11, 10, 9];3;335;[11 10  1  7  8  9  4  2  5  0  6  3];[0.3076157783611897, 0.5490032817914007, 0.42079503953646813, 0, 0.5260944018674919, 0.42079503953646813, 0, 0.5490032817914007, 0.5490032817914007, 0.5260944018674919, 0.8417909765569427, 1]
14048;12;12;[8, 6, 9];3;61;[ 8  6  9  2  0 11  7  3  4  5  1 10];[0.5371316058512379, 0, 0.6047977953300298, 0, 0, 0, 0.6453530333337559, 0.5293166067599416, 1, 0.6453530333337559, 0, 0.5293166067599416];[8, 9, 6];3;111;[ 8  9  6  3  2  1  7 11  4  5  0 10];[0, 0.5497586787679825, 0.6047977953300298, 0.7319160267807728, 0, 0, 0.8171153940673658, 0.5293166067599416, 1, 0.8425246847243422, 0, 0.5293166067599416];[8, 9, 6];3;161;[ 8  9  6  3  7  2  1  0  4  5 10 11];[0, 0.5497586787679825, 0.6047977953300298, 0.7319160267807728, 0, 0, 0.8171153940673658, 0.7001466441173346, 1, 0.8425246847243422, 0, 0];[8, 7, 9];3;211;[ 8  7  9  6  3  2  1  0  4  5 10 11];[0, 0.5497586787679825, 0.6047977953300298, 0.7319160267807728, 0, 0, 0.8171153940673658, 0.9107680450798399, 1, 0.8425246847243422, 0, 0]
14049;12;12;[10, 11];2;61;[10  4 11  5  3  2  0  1  7  6  9  8];[0, 0, 0, 0, 0.6590611307302761, 0.6095665025652899, 0, 0, 0, 0, 1, 0.6590611307302761];[10, 11];2;111;[10  4 11  5  3  2  6  7  9  0  1  8];[0.43341279895723867, 0.4190310700107354, 0.5476982309738685, 0.572644064686506, 0.6590611307302761, 0.6095665025652899, 0.5074801568392511, 0.486103046905249, 0.23606845608988772, 0.486103046905249, 1, 0.6590611307302761];[10, 11];2;161;[10  2 11  4  5  3  6  7  9  0  1  8];[0.43341279895723867, 0.4190310700107354, 0.8778643407641618, 0.572644064686506, 0.6590611307302761, 0.6095665025652899, 0.5074801568392511, 0.486103046905249, 0.23606845608988772, 0.486103046905249, 1, 0.6590611307302761];[10, 11];2;206;[10 11  2  5  6  9  7  3  0  1  4  8];[0.43341279895723867, 0.340674578485195, 0.8778643407641618, 0.486103046905249, 0, 0.6095665025652899, 0.5074801568392511, 0.486103046905249, 0, 0.486103046905249, 1, 0.9007868524038394]
14050;12;12;[11, 10];2;56;[11 10  0  1  4  5  2  3  7  6  9  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7311053656166211, 1];[11, 10];2;106;[11 10  0  1  4  5  2  3  7  6  9  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7512754633039778, 1];[11, 10];2;156;[11 10  0  6  3  8  2  1  7  5  4  9];[0.3672804907105264, 0, 0, 0.3413556554822116, 0, 0, 0.3672804907105264, 0, 0.3413556554822116, 0, 0.7512754633039778, 1];[11, 10];2;206;[11 10  0  6  3  8  2  1  7  5  4  9];[0.3672804907105264, 0, 0, 0.3413556554822116, 0, 0, 0.3672804907105264, 0, 0.3413556554822116, 0, 0.7512754633039778, 1]
14051;12;12;[10, 11];2;56;[10 11  0  6  5  1  9  7  3  2  8  4];[0.5947490654875365, 0.4209176284592236, 0.3625530059446632, 0.396658728732611, 0, 0.43746486132951545, 0.4844010427828628, 0.396658728732611, 0.3625530059446632, 0.397243680041109, 1, 0.5980055639778814];[10, 11];2;106;[10 11  1  0  4  5  2  3  7  6  9  8];[0, 0.49263536251222895, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0.8565018685650271];[10, 11];2;156;[10 11  0  1  7  4  3  2  6  5  9  8];[0.5162843997255772, 0.5162843997255772, 0, 0, 0.4773414442460862, 0, 0, 0.4773414442460862, 0, 0, 1, 0.8565018685650271];[10, 11];2;206;[10 11  0  1  7  4  5  9  6  3  2  8];[0.5162843997255772, 0.5162843997255772, 0, 0, 0.4773414442460862, 0.46565259121785835, 0, 0.4773414442460862, 0, 0.46565259121785835, 1, 0.8565018685650271]
14052;12;12;[8, 7, 9, 1];4;70;[ 8  7  9  1  6 10  5  3  4  0  2 11];[0, 0.5791344734168967, 0, 0, 0, 0.4710556270372931, 0.5257692832773733, 0.6000367683352084, 1, 0.5791344734168967, 0.5257692832773733, 0];[8, 5, 0];3;111;[ 8  5  0  7  9  1  6  3 10  4  2 11];[0.6093020857722525, 0.5791344734168967, 0, 0.5766167953580584, 0.5251215716448918, 0.6403343994158116, 0.5766167953580584, 0.6000367683352084, 1, 0.5791344734168967, 0.5257692832773733, 0];[8, 5, 0];3;220;[ 8  9  7  5  0  3  6 10  4  2  1 11];[0.6093020857722525, 0, 0, 0.5766167953580584, 0.5251215716448918, 0.6403343994158116, 0.5766167953580584, 0.8374381610346447, 1, 0.8384400105043791, 0.5623462772164965, 0];[8, 6];2;237;[ 8  7  9  6  5  0  3  2  4  1 10 11];[0.6093020857722525, 0, 0, 0, 0, 0.6403343994158116, 0.765658349030037, 0.9018696940869334, 1, 0.8384400105043791, 0, 0]
14053;12;12;[10, 5, 6, 2, 9, 7];6;185;[10  5  6  2  9 11  7  1  4  3  0  8];[0, 0.37153970437046524, 0.6645056577291462, 0, 0, 0.8766694622695219, 0.7158965216126876, 0.37153970437046524, 0, 0.43557009042548916, 1, 0.43557009042548916];[10, 8, 9];3;621;[10  6  5  2  1  8 11  9  7  4  0  3];[0, 0.6146192262066342, 0.6645056577291462, 0, 0, 0.8766694622695219, 0.8976144034287666, 0, 0.5454824325444906, 0.43557009042548916, 1, 0.43557009042548916];[10, 8, 9];3;1184;[10  6  5  2  1  0  8  3  7  9 11  4];[0.5809170642248099, 0.6146192262066342, 0.6645056577291462, 0.5251017560671193, 0, 0.8766694622695219, 0.8976144034287666, 0.5249136188976992, 0.5454824325444906, 0.43557009042548916, 1, 0.43557009042548916];[10, 8, 9];3;1234;[10  6  5  2  1  8  0  3  7  9 11  4];[0.5809170642248099, 0.6146192262066342, 0.6645056577291462, 0.5498563707230109, 0, 0.8766694622695219, 0.8976144034287666, 0.5446849624166119, 0.5971524111485194, 0.43557009042548916, 1, 0.43557009042548916]
14054;12;12;[9, 0, 10];3;314;[ 9  0 11  5  4 10  6  7  2  3  1  8];[0.901443363241633, 0.5613666917074177, 0.5734597757817301, 0.5698242556901363, 0.7207702769591376, 0.8017774642112133, 0.685386728687538, 0.6345531278263041, 0, 1, 0.686838188352595, 0.836924975238495];[9, 0, 10];3;364;[ 9  0  3 11  8  5  4 10  1  6  2  7];[0.901443363241633, 0.7057952964389778, 0.7035779660321859, 0.8542392983921384, 0.7894427104504732, 0.8017774642112133, 0.7057952964389778, 0.6345531278263041, 0.8130861564238446, 1, 0.775322991433677, 0.836924975238495];[9, 0, 10];3;414;[ 9  0  5  3 11  8  4 10  1  6  2  7];[0.901443363241633, 0.7057952964389778, 0.7035779660321859, 0.8542392983921384, 0.7894427104504732, 0.8855082155205662, 0.7057952964389778, 0.6345531278263041, 0.8130861564238446, 1, 0.775322991433677, 0.836924975238495];[9, 0, 10];3;270;[ 9  0  5  1  3 10 11  8  4  6  2  7];[0.901443363241633, 0.881995589020472, 0.7035779660321859, 0.8542392983921384, 0.7894427104504732, 0.8855082155205662, 0.7279807609401554, 0.6345531278263041, 0.8248755453163982, 1, 0.8524920977241508, 0.836924975238495]
14055;12;12;[11, 3, 7, 9];4;4158;[11  0  6  3  1  7 10  2  4  5  9  8];[0.9422695521724628, 0.6545338102276813, 0, 0.6545338102276813, 0, 0, 0.8474754928853385, 0.573859748666191, 0, 0, 0.573859748666191, 1];[11, 9, 3, 7];4;4208;[11  0  6  9  3  1  7 10  2  5  8  4];[0.9422695521724628, 0.6545338102276813, 0.46455237951986333, 0.6545338102276813, 0, 0.45689962911180726, 0.8474754928853385, 0.573859748666191, 0.4270615646362327, 0.7459226184148264, 0.573859748666191, 1];[11, 9, 3, 4];4;4258;[11  0  2  6  1  9  3  4 10  7  5  8];[0.9422695521724628, 0.8301872282029359, 0.9288620627311888, 0.737262097488518, 0.7207083090241987, 0.45689962911180726, 0.8474754928853385, 0.573859748666191, 0.4270615646362327, 0.7459226184148264, 0.573859748666191, 1];[11, 4, 9, 10];4;4308;[11  0  2  4  6  1  9 10  3  5  7  8];[0.9422695521724628, 0.8301872282029359, 0.9288620627311888, 0.737262097488518, 0.9211098457704621, 0.6810557910295268, 0.8474754928853385, 0.5631806682742848, 0.4270615646362327, 0.7459226184148264, 0.7400487204236904, 1]
14056;12;12;[9, 10, 11, 8, 3, 6, 5, 2, 7];9;571;[ 9 10 11  8  3  6  5  2  7  4  1  0];[0, 0, 0.5041711701068857, 0.5248459095498387, 0, 0.5041711701068857, 0.5248459095498387, 0, 0.5349756955458657, 1, 0.6471014465281143, 0.6402107248235553];[9, 4, 10, 11, 7, 2, 5];7;4208;[ 9  4  3 10 11  7  8  2  5  0  6  1];[0.45983449006852345, 0, 0.5041711701068857, 0.6999277467367816, 0.7103536756204919, 0.5041711701068857, 0, 0.5656457470404416, 0.5349756955458657, 1, 0.6471014465281143, 0.6402107248235553];[9, 4, 11, 10, 7, 2, 5];7;4258;[ 9  4  3 11 10  8  7  2  5  0  6  1];[0.45983449006852345, 0, 0.5041711701068857, 0.6999277467367816, 0.7103536756204919, 0.5041711701068857, 0, 0.5656457470404416, 0.5949782635750422, 1, 0.6471014465281143, 0.6697994074497946];[9, 10, 4, 11, 7, 2, 5];7;4308;[ 9 10  4  3 11  8  7  2  5  0  6  1];[0.45983449006852345, 0, 0.5041711701068857, 0.6999277467367816, 0.7103536756204919, 0.5041711701068857, 0, 0.5656457470404416, 0.5949782635750422, 1, 0.7225842992483801, 0.6991352323124665]
14057;12;12;[10, 6, 2, 9, 7, 3];6;4158;[10  4  6  2  9  8  7  1  5 11  0  3];[0, 0.3885408733502812, 0.819156770177144, 0, 0.9542049296525847, 0.3885408733502812, 0.8754160509996414, 0.6727337173063205, 0.6966536012283744, 0.7158041305159217, 1, 0.2681278785729159];[10, 6, 2, 3, 9, 7];6;2159;[10  4  6  2  3  0  1  9  8  7  5 11];[0.7766228503666395, 0.7353451798117454, 0.819156770177144, 0.8083823542313243, 0.9542049296525847, 0, 0.9033559543646611, 0.6925541938224308, 0.6966536012283744, 0.7350398556125151, 1, 0];[10, 9, 6, 2, 3, 7];6;2209;[10  9  4  6  2  3  7  0  1  8  5 11];[0.7766228503666395, 0.7353451798117454, 0.819156770177144, 0.8083823542313243, 0.9542049296525847, 0, 0.9033559543646611, 0.804099838867907, 0.6966536012283744, 0.9611945845431913, 1, 0];[10, 7, 9, 6, 3, 2];6;2259;[10  7  9  4  5  6  0  3  2  1  8 11];[0.8277774367977238, 0.7353451798117454, 0.819156770177144, 0.8227711991038065, 0.9542049296525847, 0.9301670931298678, 0.9033559543646611, 0.9616492839933183, 0.6966536012283744, 0.9611945845431913, 1, 0]
14058;12;12;[10, 2, 8];3;4158;[10  7  2 11  4  9  6  0  5  3  1  8];[0.46208318084511196, 0, 0.7549724581895508, 0, 0.5889685138561107, 0, 0.5086443819885305, 0.8354274180541751, 0, 0.5142954313286717, 1, 0.597205184783346];[10, 9, 7, 1, 6, 2];6;170;[10  9  7  1  6  2  4  8 11  0  5  3];[0.5538204875428474, 0.825049678897273, 0.7549724581895508, 0, 0.7442196763444013, 0, 0.8151591759329568, 0.8354274180541751, 0.7149551973977901, 0.8698801426830644, 1, 0.597205184783346];[10, 9, 2, 7, 1, 6];6;220;[10  9  2  7  1  6  4  8 11  0  5  3];[0.5538204875428474, 0.825049678897273, 0.8526876922816496, 0, 0.7442196763444013, 0.5206572085857809, 0.8151591759329568, 0.8354274180541751, 0.7149551973977901, 0.8698801426830644, 1, 0.597205184783346];[10, 2, 8];3;4308;[10  5  9  2  7  1  6  8 11  4  3  0];[0.5538204875428474, 0.825049678897273, 0.8526876922816496, 0.6504632029762779, 0.7442196763444013, 0.9034856357975808, 0.8151591759329568, 0.8354274180541751, 0.7827929749344913, 0.8698801426830644, 1, 0.7555221553438412]
14059;12;12;[11, 9, 10];3;70;[11  9  6 10  0  5  3  1  7  4  2  8];[0.7324963619415726, 0, 0, 0, 0, 0.6678211415498144, 0.7483400204572748, 0, 0, 0.806341317091181, 0.7483400204572748, 1];[11, 9, 10];3;120;[11  9  6 10  0  5  8  1  7  4  2  3];[0.7324963619415726, 0.3855986730035339, 0, 0, 0, 0.6678211415498144, 0.7483400204572748, 0, 0.3855986730035339, 0.8935112843018299, 0.7483400204572748, 1];[11, 9, 10];3;170;[11  9  6 10  0  5  8  1  7  4  2  3];[0.7324963619415726, 0.3855986730035339, 0, 0, 0, 0.6678211415498144, 0.7483400204572748, 0, 0.3855986730035339, 0.8935112843018299, 0.7483400204572748, 1];[11, 9, 10];3;270;[11  9  8  6 10  0  5  1  7  4  2  3];[0.7324963619415726, 0, 0, 0, 0, 0.7127824645980233, 0.7483400204572748, 0, 0.8259971249939903, 0.8935112843018299, 0.7483400204572748, 1]
14060;13;13;[10, 11];2;4158;[10  8  4  5  3  1  2  0  7  6  9 11 12];[0, 0, 0, 0.6307681947046613, 0.7043929638822884, 0.6960623227399374, 0, 0, 0.7053006939416925, 0, 1, 0, 0];[10, 11];2;170;[10  8  7 11  4  5  2  3  6  0  1  9 12];[0, 0, 0.6395351814529755, 0.6307681947046613, 0.7043929638822884, 0.6960623227399374, 0, 0.8019055661523438, 0.8299416984111385, 0, 1, 0.7562218766063432, 0];[10, 11];2;187;[10  8  7 11  5 12  4  9  2  3  1  0  6];[0, 0.5528023457759411, 0.6395351814529755, 0.6307681947046613, 0.7043929638822884, 0.7076865782242207, 0, 0.8019055661523438, 0.8299416984111385, 0.6691474093758267, 1, 0.7562218766063432, 0.7061405925195203];[10, 11];2;237;[10  8  6  7 11  5 12  4  9  2  3  1  0];[0, 0.5528023457759411, 0.6395351814529755, 0.6307681947046613, 0.7043929638822884, 0.7076865782242207, 0.8152694825862943, 0.8019055661523438, 0.8299416984111385, 0.6691474093758267, 1, 0.7562218766063432, 0.7061405925195203]
14061;13;13;[12, 6, 10];3;70;[12  6 11 10  7  5  3  0  4  1  2  9  8];[0, 0, 0, 0, 0, 0.329096594585137, 0.8382151396015256, 0.329096594585137, 0, 0, 0.6352060271826536, 0.8382151396015256, 1];[12, 6, 10];3;120;[12  6 11 10  7  5  3  0  4  1  2  9  8];[0, 0, 0, 0, 0, 0.329096594585137, 0.8382151396015256, 0.329096594585137, 0, 0, 0.6513943032182116, 0.8382151396015256, 1];[12, 6, 10];3;170;[12  6 11 10  3  0  2  1  7  5  4  9  8];[0, 0, 0, 0, 0, 0, 0.8382151396015256, 0, 0, 0, 0.6513943032182116, 0.8382151396015256, 1];[12, 6, 10];3;237;[12  6 11  0 10  3  2  1  7  5  4  9  8];[0.744151746799141, 0, 0, 0, 0, 0, 0.8382151396015256, 0, 0, 0, 0.744151746799141, 0.8382151396015256, 1]
14062;13;13;[7, 11, 8];3;61;[ 7 11  8  2  3  4  1  0  6  5  9 10 12];[0, 0, 0.8144188244313634, 0, 0, 0, 0, 1, 0.8144188244313634, 0, 0, 0.8506913804637739, 0];[7, 11, 8];3;111;[ 7 11  8  0  3  4  2  1  6  5  9 10 12];[0, 0, 0, 0, 0, 0, 0, 1, 0.8495427477751748, 0, 0, 0.8506913804637739, 0];[7, 11, 8];3;161;[ 7 11  8  0  3  4  2  1  6  5  9 10 12];[0, 0, 0, 0, 0, 0, 0, 1, 0.8495427477751748, 0, 0, 0.8506913804637739, 0];[7, 11, 8];3;211;[ 7 11  8  0  3  4  2  1  6  5  9 10 12];[0, 0, 0, 0, 0, 0, 0, 1, 0.8495427477751748, 0, 0, 0.8506913804637739, 0]
14063;13;13;[12, 3, 10, 8, 4];5;87;[12  3 10  8  4  0  1  2  7  6  5  9 11];[0, 0, 0, 0.6767705688245146, 0, 0, 0, 0, 0.5902908273872195, 0, 0.605261795119511, 0, 1];[12, 8, 11];3;235;[12 10  8  3 11  6  4  7  2  5  1  0  9];[0, 0, 0.49113594526278204, 0.6767705688245146, 0.5248372793782499, 0, 0.5918846949330775, 0.5089187083574489, 0.7107672007269734, 0, 0.9344964488498019, 0.5918846949330775, 1];[12, 8, 11];3;1184;[12 10  9  8  3  6 11  4  7  2  1  0  5];[0, 0, 0.49113594526278204, 0.6767705688245146, 0.5248372793782499, 0, 0.5918846949330775, 0.5089187083574489, 0.7107672007269734, 0.9168600615970025, 0.9344964488498019, 0.5918846949330775, 1];[12, 10, 1];3;4308;[12 10  9  8  3  0  6 11  4  7  1  2  5];[0.6480483519267113, 0, 0, 0.6767705688245146, 0.5914942155818277, 0, 0.5918846949330775, 0.5089187083574489, 0.7888613492246854, 0.9168600615970025, 0.9344964488498019, 0.5918846949330775, 1]
14064;13;13;[9, 8, 10, 7];4;1084;[ 9  6  8  0  4 10  5  3  7  1  2 11 12];[0.5450842098998901, 0, 0, 0, 0.5222710703823351, 0.4979085648192008, 0.5679666860921081, 0, 0.5450842098998901, 1, 0.5041513905560804, 0, 0];[9, 10, 8, 1];4;4208;[ 9 10  4 11  6  8  0  1  5  7  2  3 12];[0.5450842098998901, 0.5269117259612978, 0, 0, 0.5810279113856704, 0.4979085648192008, 0.5679666860921081, 0, 0.5450842098998901, 1, 0.6782009468561988, 0.5810279113856704, 0];[9, 10, 8, 1];4;4258;[ 9 10  4 11  6  8  0  1  5  7  2  3 12];[0.5450842098998901, 0.5269117259612978, 0, 0, 0.5810279113856704, 0.4979085648192008, 0.5679666860921081, 0, 0.5450842098998901, 1, 0.6782009468561988, 0.5810279113856704, 0];[9, 10, 8, 1];4;2259;[ 9  3  4  5 10  8  6  1 11  2  7  0 12];[0, 0.4794319732225454, 0.46543743866467174, 0.8694396962192161, 0.8083188023674103, 0.702409373458197, 0.5679666860921081, 0, 0.6468274571074527, 1, 0.6782009468561988, 0.4794319732225454, 0]
14065;13;13;[11, 0, 6, 12];4;1084;[11  0 10  2  6  3  4  1  9 12  7  5  8];[0.8030502230793972, 0.5639465171779313, 0.7612106052986757, 0.7174550972144739, 0.7174550972144739, 0, 0.7286738315009634, 0, 0, 0.5229783401505246, 0.7818672847187306, 1, 0.3397854107425812];[11, 7, 10, 12];4;621;[11  7 10  4  0  2  5  6 12  3  1  9  8];[0.8030502230793972, 0.5639465171779313, 0.7612106052986757, 0.5639465171779313, 0.8314532049580442, 0.7607309034909472, 0.7286738315009634, 0.9049901981822497, 0, 0.5229783401505246, 0.8937919071145798, 1, 0.633374762451628];[11, 7, 10, 12];4;671;[11  7 10  4  0  2  5  6 12  3  1  9  8];[0.8030502230793972, 0.5639465171779313, 0.7612106052986757, 0.5639465171779313, 0.8314532049580442, 0.7607309034909472, 0.7286738315009634, 0.9049901981822497, 0, 0.5229783401505246, 0.8937919071145798, 1, 0.6980078341775388];[11, 7, 10, 12];4;1234;[11  7 10  4  0  2  5  6  9 12  1  3  8];[0.8030502230793972, 0.5639465171779313, 0.7612106052986757, 0.5639465171779313, 0.8314532049580442, 0.7607309034909472, 0.7286738315009634, 0.9049901981822497, 0, 0.7050641643378206, 0.8937919071145798, 1, 0.6980078341775388]
14066;13;13;[11, 9, 10];3;4158;[11  9  0  1  4  5  2  3  7  6  8 10 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7622945162826434, 0, 1, 0];[11, 9, 10];3;120;[11  9 12 10  0  1  2  3  7  6  5  4  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7622945162826434, 0.35358765944197523, 1, 0.35358765944197523];[11, 9, 10];3;170;[11  9 12 10  0  1  2  3  7  6  5  4  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7622945162826434, 0.35358765944197523, 1, 0.35358765944197523];[11, 9, 10];3;220;[11  9 12 10  0  1  2  3  7  6  5  4  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7622945162826434, 0.6253023106157263, 1, 0.6253023106157263]
14067;13;13;[8, 6, 7, 4, 3, 9, 2, 1];8;2109;[ 8  6 12  7  4 11 10  3  9  2  1  0  5];[0, 0, 0.38524832512542195, 0.41154192147843205, 0.41209701800369947, 0, 0.4380380652591948, 0.4380380652591948, 1, 0.4039409369469173, 0.411669851050371, 0.411669851050371, 0.4380380652591948];[8, 1, 7, 2, 9, 6, 3, 4];8;8305;[ 8  5 12  1  7 11  2 10  9  6  3  4  0];[0.3399973469583817, 0.5703071534276923, 0.5260463473608992, 0.41154192147843205, 0.39927972430290415, 0.5994040230340487, 0.4649877906852353, 0.5675065313639649, 1, 0.4653991646055812, 0.5120089124820918, 0.5260463473608992, 0.5994040230340487];[8, 1, 7, 2, 9, 6, 3, 4];8;8355;[ 8  5 12  1  7 11  2 10  9  6  3  4  0];[0.3399973469583817, 0.5703071534276923, 0.5260463473608992, 0.41154192147843205, 0.39927972430290415, 0.5994040230340487, 0.4649877906852353, 0.5675065313639649, 1, 0.47450761965576865, 0.5120089124820918, 0.5260463473608992, 0.5994040230340487];[8, 9, 1, 7, 2, 6, 4, 3];8;8405;[ 8 10  5 12  9  1  7 11  2  6  4  3  0];[0, 0.5703071534276923, 0.5260463473608992, 0, 0.39927972430290415, 0.5994040230340487, 0.5212718840260141, 0.5675065313639649, 1, 0.591996714590695, 0.733334981862018, 0.5300517693980403, 0.5994040230340487]
14068;13;13;[10, 9, 11];3;314;[10  9  5 11  2  3  1  0  7  6  4  8 12];[0, 0, 0.5200723000966199, 0, 0, 0.6856108618634399, 0, 0, 0, 0.8379429462812559, 1, 0.6123150605025879, 0];[10, 9, 11];3;235;[10  4  9 11  5 12  2  0  7  6  1  3  8];[0, 0, 0.5200723000966199, 0, 0.9193064917099529, 0.6856108618634399, 0, 0, 0, 0.8379429462812559, 1, 0.721237342656205, 0.5827075352594073];[10, 9, 11];3;220;[10  4  2  9 11  5  0 12  7  6  1  3  8];[0.6088857589283448, 0, 0.8446812158252761, 0, 0.9193064917099529, 0.6856108618634399, 0, 0, 0, 0.8379429462812559, 1, 0.721237342656205, 0.5827075352594073];[10, 9, 11];3;270;[10  4  2  9 11  5 12  0  7  6  1  3  8];[0.6088857589283448, 0, 0.8446812158252761, 0, 0.9193064917099529, 0.6856108618634399, 0, 0, 0, 0.8379429462812559, 1, 0.7396696890155388, 0.6218064405960468]
14069;13;13;[11, 12];2;70;[11  5  8 12  4  3  0  1  7  6  2  9 10];[0, 0, 0, 0, 0.33910800399937446, 0.6600640218218615, 0, 0, 0.6600640218218615, 0, 0, 1, 0.6571622524717148];[11, 12];2;120;[11  5  8 12  4  3  0  1  7  6  2  9 10];[0, 0, 0, 0, 0.33910800399937446, 0.6600640218218615, 0, 0, 0.6600640218218615, 0, 0, 1, 0.6571622524717148];[11, 12];2;170;[11  5  8 12 10  7  4  9  6  1  2  3  0];[0, 0, 0, 0, 0.3547327503267368, 0.6600640218218615, 0, 0.4543229261467276, 0.6600640218218615, 0.3547327503267368, 0.4830046279651539, 1, 0.6571622524717148];[11, 12];2;220;[11 10 12  5  8  7  4  9  6  1  2  3  0];[0, 0, 0, 0, 0.3547327503267368, 0.6600640218218615, 0, 0.4543229261467276, 0.6600640218218615, 0.3547327503267368, 0.8602514993533703, 1, 0.7058399528266888]
14070;13;13;[10, 11, 9, 1];4;120;[10 11  0  9  5  1  3  2  7  6  4  8 12];[0.6670861078354375, 0.4593914695678468, 0, 0, 0, 0.49923575620247546, 0, 0, 0, 0.6670861078354375, 1, 0.6864678466527432, 0];[10, 11, 8];3;1134;[10 11  0  9  2  5  8  4  7  6  1  3 12];[0.6670861078354375, 0, 0.5870201723563605, 0, 0.44101094346604724, 0.49923575620247546, 0, 0, 0.44101094346604724, 0.6670861078354375, 1, 0.7266799208257192, 0];[10, 11, 0, 9, 3];5;285;[10 11  0  9  2 12  3  4  8  6  5  1  7];[0.6670861078354375, 0, 0.5870201723563605, 0.5194329894632176, 0.5194329894632176, 0, 0, 0, 0.44101094346604724, 0.6670861078354375, 1, 0.7266799208257192, 0.5194329894632176];[10, 11, 0, 9, 3];5;335;[10 11  0  9  2 12  3  4  8  6  5  1  7];[0.6670861078354375, 0, 0.5870201723563605, 0.5194329894632176, 0.5194329894632176, 0, 0, 0, 0.4462498880286537, 0.6670861078354375, 1, 0.756994914542632, 0.5194329894632176]
14071;13;13;[12, 10];2;56;[12 10  3  9 11  5  7  0  6  4  1  2  8];[0, 0, 0, 0.45463933744454266, 0, 0.37552289254841026, 0, 0.37552289254841026, 0, 0.45463933744454266, 0.8474657270405076, 0.37552289254841026, 1];[12, 10];2;106;[12 10  3  9 11  5  7  0  6  4  1  2  8];[0.3454868270538682, 0, 0, 0.45463933744454266, 0, 0.37552289254841026, 0.3454868270538682, 0.37552289254841026, 0, 0.45463933744454266, 0.8474657270405076, 0.37552289254841026, 1];[12, 10];2;156;[12 10  7  8  9  3  6  0 11  1  2  5  4];[0.3454868270538682, 0.34465717520096395, 0, 0.45463933744454266, 0, 0, 0.3454868270538682, 0.6561902037943028, 0.5612055620685598, 0.45463933744454266, 0.8474657270405076, 0.34465717520096395, 1];[12, 10];2;211;[12  7 10  8  9  3 11  6  0  5  1  2  4];[0.3454868270538682, 0, 0, 0.45463933744454266, 0, 0, 0.3454868270538682, 0.8759609700360188, 0.5612055620685598, 0.45463933744454266, 0.8474657270405076, 0.38907910531994794, 1]
14072;13;13;[11, 12, 10];3;571;[11 12  2  8  9  0  3  6 10  5  4  1  7];[0.5338558168488922, 0, 0.6753650340658882, 0.5338558168488922, 0, 0, 0.5060599553655601, 0, 0.6753650340658882, 0.5338558168488922, 0.5060599553655601, 1, 0.748323387603417];[11, 12, 10];3;137;[11 12  8  0 10  7  3  9  6  5  4  2  1];[0.7227826850508628, 0, 0, 0.5338558168488922, 0, 0, 0, 0.5752448047605263, 0.7351740253173572, 0.5338558168488922, 0.7227826850508628, 1, 0.748323387603417];[11, 12, 10];3;187;[11 12  8  0 10  3  9  1  7  6  5  4  2];[0.7227826850508628, 0, 0, 0.5338558168488922, 0, 0, 0, 0, 0.7351740253173572, 0.5338558168488922, 0.7227826850508628, 1, 0.8749704858162629];[11, 12, 10];3;237;[11 12  8  0 10  7  4  3  9  5  1  2  6];[0.7227826850508628, 0, 0, 0.5338558168488922, 0.5393985776217535, 0, 0, 0.6722983221857323, 0.7351740253173572, 0.5338558168488922, 0.7227826850508628, 1, 0.8749704858162629]
14073;13;13;[11, 12, 9];3;4158;[11  2 12  1  4  5  3  0  7  6  9  8 10];[0, 0.5513311789876576, 0.9068699893153461, 0, 0.5513311789876576, 0, 0, 0, 0, 0, 0, 1, 0.711709490670198];[11, 12, 9];3;235;[11  2 12  7  4  1  9  6  3 10  5  0  8];[0, 0.5513311789876576, 0.9068699893153461, 0.32347295502508094, 0.5513311789876576, 0, 0.32347295502508094, 0.6687104630412185, 0, 0.5202711147568722, 0.32347295502508094, 1, 0.8217051265200511];[11, 12, 9];3;170;[11  2 12  9  7  4  1  6 10  5  0  3  8];[0, 0.5513311789876576, 0.9068699893153461, 0, 0.5513311789876576, 0, 0.5132367992129523, 0.6687104630412185, 0, 0.7326908626945381, 0.5132367992129523, 1, 0.8217051265200511];[11, 12, 9];3;220;[11  2 12  9  7  6  4  1  3 10  5  0  8];[0, 0.5513311789876576, 0.9068699893153461, 0.3884132667706732, 0.5513311789876576, 0, 0.6016424060945167, 0.6687104630412185, 0, 0.7326908626945381, 0.3884132667706732, 1, 0.8217051265200511]
14074;13;13;[11, 10, 7];3;120;[11  1  5 10  7  2  0  8  3  4  6  9 12];[0.4898612383717566, 0.945917213935902, 0.5172094824901756, 0.46730724091655984, 0.2614990043259245, 0.7604261130186223, 0, 0.6625917214441002, 0.4898612383717566, 0, 0.6940471503032999, 1, 0];[11, 10, 7];3;170;[11  1 10  5  2  7  0 12  8  3  6  4  9];[0.5349547996105884, 0.945917213935902, 0.7303698737629708, 0.4569006972395972, 0, 0.7604261130186223, 0.4569006972395972, 0.6625917214441002, 0.4898612383717566, 0, 0.9198602036106315, 1, 0.5349547996105884];[11, 10, 7];3;220;[11  1 10  5  2  7  0 12  8  3  6  4  9];[0.5349547996105884, 0.945917213935902, 0.7303698737629708, 0.4569006972395972, 0, 0.7604261130186223, 0.4569006972395972, 0.6625917214441002, 0.4898612383717566, 0, 0.9198602036106315, 1, 0.5349547996105884];[11, 10, 6];3;237;[11  1 10  5  6  2  7  3 12  0  4  8  9];[0.5349547996105884, 0.945917213935902, 0.7303698737629708, 0.5478809737458443, 0.5326332015994035, 0.7604261130186223, 0.7421057608162697, 0.6625917214441002, 0.4898612383717566, 0, 0.9198602036106315, 1, 0.5349547996105884]
14075;13;13;[12, 5, 10];3;61;[12  5 10  2  9  4  6  3  7  8  1  0 11];[0, 0, 0.5196298131257557, 0.3732798578460065, 0.41174174781275513, 0.5746892922843124, 0.3732798578460065, 0.3732798578460065, 0.36041631662776075, 0.5196298131257557, 0.5746892922843124, 0, 1];[12, 10, 9];3;111;[12 10  9  1  8  2 11  0  7  6  5  4  3];[0, 0.5294658981989181, 0.31781285976872525, 0, 0, 0, 0, 0, 0.5294658981989181, 0.6787599120995791, 0.7242212251669599, 0.31781285976872525, 1];[12, 10, 11];3;161;[12 10 11  9  1  8  7  5  6  4  2  3  0];[0, 0.5294658981989181, 0, 0, 0, 0.35697460836106387, 0, 0.35697460836106387, 0.5294658981989181, 0.6787599120995791, 0.7242212251669599, 0.6906343087908586, 1];[12, 10, 11];3;211;[12 10 11  9  8  0  2  1  7  6  5  4  3];[0, 0, 0, 0, 0, 0, 0, 0, 0.5409053908592113, 0.6787599120995791, 0.7242212251669599, 0.6906343087908586, 1]
14076;13;13;[12, 10, 11, 0];4;70;[12 10 11  0  4  1  2  3  7  6  5  9  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.6480969776936326, 0.5826556644444896, 1];[12, 11, 10, 0];4;120;[12 11 10  0  4  1  2  3  7  6  5  9  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.6891557569394099, 0.7219708060515714, 1];[12, 11, 10, 0];4;170;[12 11 10  0  4  1  2  3  7  6  5  9  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.6891557569394099, 0.7219708060515714, 1];[12, 11, 10, 0];4;220;[12 11 10  0  4  1  2  3  7  6  5  9  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7213122462243541, 0.7219708060515714, 1]
14077;13;13;[9, 10, 11, 0];4;2109;[ 9 10  2 11  4  0  1  3  7  6  5  8 12];[0, 0, 0.398526144339669, 0, 0, 0, 0, 0, 0, 1, 0.8022960094065207, 0.398526144339669, 0];[9, 10, 11, 0];4;2159;[ 9 10  2 11  4  0  1  3  7  6  5  8 12];[0, 0, 0.398526144339669, 0, 0, 0, 0, 0, 0, 1, 0.8022960094065207, 0.398526144339669, 0];[9, 10, 2, 12, 5, 1];6;285;[ 9 10 11  2 12  5  1  0  7  6  4  3  8];[0, 0, 0.2909861841356463, 0, 0, 0.2909861841356463, 0, 0, 0, 1, 0.8022960094065207, 0.7082836327034198, 0.2909861841356463];[9, 10, 11, 0];4;8405;[ 9 10 11  5  8  7  4  2 12  0  1  3  6];[0, 0, 0.2909861841356463, 0, 0.35377717752918925, 0.35377717752918925, 0, 0.35377717752918925, 0.35377717752918925, 1, 0.8022960094065207, 0.7082836327034198, 0.2909861841356463]
14078;13;13;[9, 8];2;70;[ 9  0  5  8  6  4  3  1  7  2 10 11 12];[0.8340002541590525, 0, 0, 0.6021772299013266, 0.6257167614940451, 0.709539187228597, 0.6297155588053005, 0, 0.6449913227144163, 1, 0, 0, 0];[9, 8];2;137;[ 9  0  8  1  2  3 11  5 10  6  4  7 12];[0.8340002541590525, 0.7396723480237144, 0.7396723480237144, 0.7163978108890465, 0.6257167614940451, 0.709539187228597, 0.6297155588053005, 0, 0.7873162139610054, 1, 0.652719839750368, 0.7102394731175727, 0];[9, 8];2;170;[ 9  6  0  8  7  1  2  4 11  3  5 10 12];[0.8862895447305691, 0.7396723480237144, 0.7396723480237144, 0.7163978108890465, 0.7169539140889226, 0.709539187228597, 0.9717473279642719, 0.7827801484459048, 0.7873162139610054, 1, 0.652719839750368, 0.7169539140889226, 0];[9, 8];2;220;[ 9  6  0  8  7  1  2  4 11  3  5 10 12];[0.8862895447305691, 0.7396723480237144, 0.7396723480237144, 0.7163978108890465, 0.7169539140889226, 0.709539187228597, 0.9717473279642719, 0.7827801484459048, 0.8222543890518724, 1, 0.652719839750368, 0.7169539140889226, 0]
14079;13;13;[11, 5, 10, 1, 12];5;8255;[11  2  5 10  3  8  7  0  1  9  6  4 12];[0.5567495806431788, 0.4518120768047911, 0.9652941538221843, 0.65791532399684, 0, 0.8138666551534041, 0.40293568468674673, 0.604764568600828, 0.640432610882964, 0.4518120768047911, 0.8001896704931093, 1, 0];[11, 3, 10, 12, 0];5;2159;[11  2  3  5 10  9  8 12  7  0  1  4  6];[0.5567495806431788, 0.5340641008539229, 0.9652941538221843, 0.8301175934012103, 0, 0.8138666551534041, 0, 0.604764568600828, 0.7209806929850615, 0.7234931184063333, 0.8001896704931093, 1, 0.7209806929850615];[11, 2, 3, 12, 5, 10];6;285;[11  2  3  9 12  5 10  4  8  7  0  1  6];[0.5567495806431788, 0.5340641008539229, 0.9652941538221843, 0.8301175934012103, 0.7168698287507584, 0.8138666551534041, 0.3620982019355467, 0.604764568600828, 0.640432610882964, 0.8180258473259672, 0.8001896704931093, 1, 0.8180258473259672];[11, 6, 12, 5, 10];5;1234;[11  2  6  3  9 12  5 10  8  1  0  4  7];[0.7193859537015102, 0.7562393994622079, 0.9652941538221843, 0.8301175934012103, 0.7168698287507584, 0.8138666551534041, 0.9029807533442256, 0.604764568600828, 0.7933176286201176, 0.8180258473259672, 0.8001896704931093, 1, 0.8180258473259672]
14080;14;14;[13, 12];2;56;[13 12  0  1  4  5  2  3  7  6  8  9 11 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.610273913474369, 1];[13, 12];2;106;[13 12  0  1  4  5  2  3  7  6  8  9 11 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.610273913474369, 1];[13, 12];2;156;[13 12  5 10  3  0  2  1  7  6  4  8 11  9];[0, 0, 0, 0, 0, 0.5540661567301743, 0, 0, 0, 0, 0.5540661567301743, 0, 0.6815925626918412, 1];[13, 12];2;206;[13 12  5 10 11  1  2  0  7  6  4  3  8  9];[0, 0.48051410140023715, 0, 0, 0, 0.5540661567301743, 0, 0, 0, 0, 0.5540661567301743, 0.48051410140023715, 0.6815925626918412, 1]
14081;14;14;[11, 13, 10];3;8255;[11  0 13  1  4  5  2  3  7  6  9  8 10 12];[0.31877793016483735, 0.31877793016483735, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0.31877793016483735];[11, 6, 10];3;137;[11  6  9  3 10 12  1  0 13  8  4  2  7  5];[0.31877793016483735, 0.31877793016483735, 0, 0.35238081197572735, 0, 0, 0.6378896884839157, 0, 0.30300848476993375, 0.35238081197572735, 0.35238081197572735, 1, 0.32081682647169235, 0.31877793016483735];[11, 12, 10];3;170;[11 12  8 10  3  2  5  9  1 13  0  6  7  4];[0.31877793016483735, 0.31877793016483735, 0.3600342763522957, 0.39052621306380997, 0, 0.3600342763522957, 0.30300848476993375, 0, 0.4128440714770797, 0.35238081197572735, 0.4128440714770797, 1, 0.4128440714770797, 0.31877793016483735];[11, 2, 10];3;237;[11  2 13  3 10 12  8  0  9  4  1  6  7  5];[0.38966187853559603, 0.31877793016483735, 0.5840875343998229, 0.5734850921599072, 0.34703605100359364, 0, 0.30300848476993375, 0, 0.39052621306380997, 0.35238081197572735, 0.5734850921599072, 1, 0.4891242959674461, 0.5840875343998229]
14082;14;14;[12, 2, 10];3;185;[12  2 11  4 10  1  9  7  0  8  3  5  6 13];[0.3672683701005254, 0.4642730172924592, 0.6211603821404951, 0, 0.569688736104811, 0, 0, 0.42740400311800153, 0.28970712379997965, 0.42740400311800153, 0.4726530702271005, 0.6211603821404951, 1, 0];[12, 10, 2];3;111;[12 10  2 11  1  9  7  0  6  5  4  3  8 13];[0, 0.4642730172924592, 0.6211603821404951, 0, 0, 0, 0, 0.42740400311800153, 0, 0.42740400311800153, 0.7263510613586452, 0.6211603821404951, 1, 0];[12, 10, 11, 0, 4];5;187;[12 10 11  0  4  1  2  3  7  6  5  9  8 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7355469784270583, 0.6622762064545568, 1, 0];[12, 10, 11, 0, 4];5;237;[12 10 11  0  4  1  2  3  7  6  5  9  8 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7355469784270583, 0.6622762064545568, 1, 0]
14083;14;14;[13, 4];2;16448;[13  5 10  9  6  0  2 11  1 12  3  4  7  8];[0.7202384592473474, 0.5788030256848444, 0.6253205594014176, 0, 0, 0.8627151558172497, 0.720818950798326, 0, 0, 0.7294409791331044, 0.7426396516429811, 0.6181983532250062, 0.49275164477509836, 1];[13, 4];2;16498;[13  5 10  9  6  0  8  2  3 11  1  7 12  4];[0.7202384592473474, 0.5788030256848444, 0.6720578521108594, 0.6426759691757542, 0, 0.8627151558172497, 0.720818950798326, 0.554632655911349, 0.6838977720337261, 0.7294409791331044, 0.8093726585984743, 0.6181983532250062, 0.554632655911349, 1];[13, 4];2;1184;[13  5  9 10  1  4  2  6  0 12  8  3 11  7];[0.7202384592473474, 0.8011363927690096, 0.7306025417070164, 0.6426759691757542, 0.7547501391738218, 0.8627151558172497, 0.720818950798326, 0, 0.6838977720337261, 0.8437088752917019, 0.8093726585984743, 0.6181983532250062, 0.6862330162012641, 1];[13, 4];2;16598;[13 10  2  5  9  8  4  1  7  6  0 12  3 11];[0.7202384592473474, 0.8011363927690096, 0.8667427890975401, 0.6426759691757542, 0.8247082789289699, 0.8627151558172497, 0.7638662687012651, 0.7831798826319929, 0.8247082789289699, 0.8437088752917019, 0.9254337070078108, 0.6181983532250062, 0.6862330162012641, 1]
14084;14;14;[9, 3, 8];3;4158;[ 9  3 12  0  4  5  1  2  7  6 10  8 11 13];[0, 0, 0, 0.4363900696221022, 0, 0, 0, 0, 0, 1, 0, 0, 0.4363900696221022, 0];[9, 3, 8];3;4208;[ 9  3 12  0  4  5  1  2  7  6 10  8 11 13];[0, 0, 0, 0.4363900696221022, 0, 0, 0, 0, 0, 1, 0, 0, 0.4363900696221022, 0];[9, 3, 8];3;4258;[ 9  3 12  0  4  5  1  2  7  6 10  8 11 13];[0, 0, 0, 0.4363900696221022, 0, 0, 0, 0, 0, 1, 0, 0, 0.4363900696221022, 0];[9, 8, 3];3;237;[ 9 12  8 11  3  5  1  0  7  6  4  2 10 13];[0, 0, 0, 0.48122901600691714, 0, 0.42744606314988964, 0, 0, 0.48618990140464075, 1, 0, 0.48618990140464075, 0.5835224085712505, 0]
14085;14;14;[13, 12];2;56;[13 12  0  1  4  5  2  3  7  6  8  9 11 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.6974778405957373, 1];[13, 12];2;106;[13 12  0  1  4  5  2  3  7  6  8  9 11 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.6974778405957373, 1];[13, 12];2;156;[13 12  0  1  4  5  2  3  7  6  8  9 11 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.8117745581676382, 1];[13, 12];2;206;[13 12 11  9  7  5 10  0  6  4  2  3  1  8];[0, 0, 0, 0, 0, 0.30935622191313417, 0, 0.41323804026742333, 0, 0.4542918389583338, 0.30935622191313417, 0.4542918389583338, 0.8117745581676382, 1]
14086;14;14;[10, 9];2;185;[10  2  8  6  9 11  0 13  3 12  4  1  7  5];[0.544277112351505, 0, 0.7393950964199851, 0.45823341526461114, 0, 0, 0.7318440577803924, 0, 0.7368208761251548, 0.7087155420719037, 1, 0.560976160492697, 0.42701731111692354, 0.544277112351505];[10, 9];2;170;[10  2  8  6  4  9 13 11  0 12  3  1  7  5];[0.3565208889967775, 0, 0.7393950964199851, 0.3565208889967775, 0.7260849137416399, 0, 0.7318440577803924, 0, 0.7368208761251548, 0.7087155420719037, 1, 0.560976160492697, 0.3565208889967775, 0.650594102551367];[10, 9];2;220;[10  2  8  6  4  9 11  0  1 13  5  7  3 12];[0.6914969002880197, 0.6740779525042571, 0.7393950964199851, 0, 0.7260849137416399, 0.4740784607057346, 0.7318440577803924, 0.4740784607057346, 0.7368208761251548, 0.7087155420719037, 1, 0.6914969002880197, 0, 0.650594102551367];[10, 9];2;335;[10  2  8  6  4  5  9  0 11  1 13  3  7 12];[0.6914969002880197, 0.6740779525042571, 0.7393950964199851, 0.6176073993297748, 0.7260849137416399, 0.7250412512482322, 0.7318440577803924, 0.4932975150689587, 0.7368208761251548, 0.7087155420719037, 1, 0.6914969002880197, 0.4932975150689587, 0.650594102551367]
14087;14;14;[12, 11];2;61;[12  9 11  6  4  2  3  0  7  5  1  8 10 13];[0, 0, 0.5447375525217071, 0, 0.6179069629472113, 0, 0.6278834023098869, 0, 0, 0.7838831299065518, 0, 0.6593521898564875, 1, 0];[12, 11];2;106;[12 11  9  0  6  4  2  3  7  5  1  8 10 13];[0.7308945646952032, 0, 0.5447375525217071, 0, 0.6179069629472113, 0, 0.6278834023098869, 0, 0, 0.7838831299065518, 0, 0.9239382621562345, 1, 0];[12, 11];2;156;[12 11  9  2  5  0  6  4  3  8  7  1 10 13];[0.7386475128932822, 0, 0.7607599276943684, 0.5654201111449273, 0.6179069629472113, 0.7386475128932822, 0.6278834023098869, 0, 0.5427505304049541, 0.7838831299065518, 0, 0.9239382621562345, 1, 0];[12, 11];2;206;[12 11  7  9  2  5  0 10  6  4  3  8  1 13];[0.7386475128932822, 0, 0.7607599276943684, 0.5654201111449273, 0.6179069629472113, 0.7386475128932822, 0.6278834023098869, 0.801720404143786, 0.5427505304049541, 0.7838831299065518, 0.6618853133450704, 0.9239382621562345, 1, 0]
14088;14;14;[13, 10, 3];3;70;[13 12 10  3  2  1  9  6  7  5  4  0 11  8];[0, 0.550543365742464, 0.5773077581946681, 0.6054538364694909, 0, 0, 0.4666985791991083, 0, 0, 0.4666985791991083, 0.6438621261916126, 0, 0.7476788617049838, 1];[13, 12, 2];3;8305;[13  7 12  4 10  3  1  2  9  6  0  5 11  8];[0, 0.5833116227880537, 0.5773077581946681, 0.6054538364694909, 0.6487226652756891, 0, 0, 0.7687068541443719, 0, 0.5169220557226473, 0.6438621261916126, 0, 0.7476788617049838, 1];[13, 8, 10, 12];4;285;[13  8 10  7 12  0  1  4  3  2  9  5  6 11];[0.7299802808925028, 0.6879469158563178, 0.5773077581946681, 0.6054538364694909, 0.6487226652756891, 0, 0, 0.7687068541443719, 0.8932190565748193, 0.5169220557226473, 0.7694961207971657, 0, 0.7476788617049838, 1];[13, 8, 10, 12];4;464;[13  8  7 10 12  0 11  1  4  3  2  9  6  5];[0.7299802808925028, 0.6879469158563178, 0.5773077581946681, 0.6054538364694909, 0.6487226652756891, 0, 0, 0.7687068541443719, 0.8932190565748193, 0.5428478433212054, 0.7540805503995315, 0.7019769421395822, 0.7476788617049838, 1]
14089;14;14;[12, 11, 3, 13];4;120;[12  5 11  3  6 13  2  0  7  4  1  8 10  9];[0, 0, 0, 0.5573550900301742, 0, 0.5812215501112615, 0.5479976192442518, 0, 0, 0, 0, 0.5812215501112615, 1, 0.5479976192442518];[12, 11, 3, 13];4;364;[12  2 11  5  3 13  6  7 10  9  1  0  4  8];[0.2659592804694906, 0.2659592804694906, 0.6464460729865634, 0.5573550900301742, 0, 0.5812215501112615, 0.5479976192442518, 0.31800311231934747, 0, 0.31800311231934747, 0.31800311231934747, 0.5812215501112615, 1, 0.5479976192442518];[12, 11, 10];3;187;[12  5  2 11 10  8  3  6 13  9  7  1  0  4];[0.2659592804694906, 0.2659592804694906, 0.6464460729865634, 0.5573550900301742, 0, 0.7969301438723846, 0.5479976192442518, 0.31800311231934747, 0.6143398121192383, 0.31800311231934747, 0.6226567832397267, 0.6226567832397267, 1, 0.5479976192442518];[12, 0, 10];3;2259;[12  8  0  5  1 10  2  6  3 11  7  4  9 13];[0.9079994059740596, 0.7142614170054211, 0.6464460729865634, 0.5573550900301742, 0, 0.7969301438723846, 0.6108993128131097, 0, 0.9395912712345573, 0, 0.662031514345286, 0.5377202051916689, 1, 0]
14090;14;14;[12, 11];2;61;[12 13 11  0  4  1  2  3  7  6  5  8 10  9];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7249442953937413, 1, 0.8699216824468238];[12, 11];2;111;[12 13 11  0  5  2  3  1  7  6  4  8 10  9];[0.40660992307387006, 0, 0.40660992307387006, 0, 0, 0.40660992307387006, 0, 0, 0, 0, 0, 0.7249442953937413, 1, 0.8699216824468238];[12, 11];2;156;[12 11 13  0  5  2  7  3  4 10  6  1  8  9];[0.40660992307387006, 0, 0.40660992307387006, 0.3283113340697018, 0.3283113340697018, 0.40660992307387006, 0, 0.3283113340697018, 0, 0, 0.3283113340697018, 0.9515027545997162, 1, 0.8699216824468238];[12, 11];2;206;[12 11 13  0  5  2 10  3  4  7  6  1  8  9];[0.40660992307387006, 0, 0.40660992307387006, 0.3709517794123608, 0.3283113340697018, 0.40660992307387006, 0, 0.3283113340697018, 0, 0, 0.3709517794123608, 0.9515027545997162, 1, 0.8699216824468238]
14091;14;14;[13, 12, 10, 0];4;571;[13 12 11 10  3  0  1  7  6  4  2  5  8  9];[0.8022280178690258, 0.7010351659158761, 0, 0.8481400776478015, 0, 0, 0.48576795390649563, 0.679129893752721, 0, 0, 0.8671242665651404, 0.8701657316992615, 0.8815966912821922, 1];[13, 6, 12, 11, 10];5;137;[13  6 12 11 10  3  0  1  7  2  5  8  4  9];[0.8022280178690258, 0.7648627461915672, 0.5593179624947233, 0.8481400776478015, 0, 0.544373670642233, 0.9045761897113349, 0.679129893752721, 0.5292315056618715, 0, 0.8671242665651404, 0.8701657316992615, 0.8815966912821922, 1];[13, 7, 10, 6, 12];5;187;[13  7 10  6 12 11  3  0  1  4  8  2  9  5];[0.8022280178690258, 0.7648627461915672, 0.6659249367045214, 0.8481400776478015, 0.7005046475082, 0.544373670642233, 0.9045761897113349, 0.9655813250549761, 0.6753953642922482, 0.64756159443963, 0.9123163840784534, 0.8701657316992615, 0.8815966912821922, 1];[13, 7, 10, 6, 12];5;237;[13  7 10  6 12  4 11  3  0  1  8  2  9  5];[0.831107277468597, 0.7648627461915672, 0.6659249367045214, 0.8481400776478015, 0.8801091192546556, 0.544373670642233, 0.9045761897113349, 0.9655813250549761, 0.6753953642922482, 0.64756159443963, 0.9123163840784534, 0.8701657316992615, 0.8815966912821922, 1]
14092;14;14;[12, 11];2;120;[12  7 11  4  6  0 13  2  9  8 10  1  5  3];[0.6469672779253085, 0.3304533671661254, 0.5160931483784774, 0, 0.7310583317520462, 0, 0.654225270933813, 0.8492806899545016, 0.5160931483784774, 0.5160931483784774, 0.5106941261897229, 0.8416822950134473, 1, 0.6118678240969031];[12, 11];2;8305;[12  3  6  7 11  4  0  5 13  9  1 10  8  2];[0.6469672779253085, 0.5490350994095679, 0, 0.9108412231613944, 0.7310583317520462, 0.6447331694940366, 0.861776733114928, 0.8492806899545016, 0.3304533671661254, 0.6056202618955954, 0.5106941261897229, 0.8416822950134473, 1, 0.6447331694940366];[12, 11];2;671;[12  3  0  6  7 11  4  8  5 13  9  2 10  1];[0.900624502847041, 0, 0.6054489424388608, 0.9108412231613944, 0.7310583317520462, 0.6569099305322709, 0.8699487796921591, 0.8492806899545016, 0.669633266586821, 0.6056202618955954, 0.5106941261897229, 0.8416822950134473, 1, 0.6118678240969031];[12, 11];2;206;[12 11  3  0  4  6  7  8  5 13  9  2 10  1];[0.900624502847041, 0, 0.6054489424388608, 0.9108412231613944, 0.8973278598489537, 0.6569099305322709, 0.8699487796921591, 0.8492806899545016, 0.669633266586821, 0.6056202618955954, 0.5468346568367135, 0.9457430811178645, 1, 0.6412349619882237]
14093;14;14;[9, 8, 11];3;87;[ 9  3  8 10 11  5 12  1 13  0  4  2  7  6];[0.36639483597014033, 0.4438810261933308, 0, 0.8389034092186824, 0, 0.7202639045186752, 0, 0, 0.7577214951689648, 1, 0.7219693202480038, 0.7202639045186752, 0.6594150859836526, 0.4438810261933308];[9, 8, 11];3;137;[ 9  3  8 10 11  5  6  1 12 13  2  0  7  4];[0.36639483597014033, 0.6833585811521545, 0.43873394193653664, 0.8389034092186824, 0, 0.7202639045186752, 0.7175620670381411, 0, 0.7577214951689648, 1, 0.7219693202480038, 0.7202639045186752, 0.6594150859836526, 0.43873394193653664];[9, 8, 11];3;187;[ 9 10  3  8 11  5  6  1 12  7  2 13  0  4];[0.36639483597014033, 0.6833585811521545, 0.4639656450071005, 0.8389034092186824, 0, 0.7202639045186752, 0.7175620670381411, 0.4639656450071005, 0.7577214951689648, 1, 0.8419124295403818, 0.7202639045186752, 0.6594150859836526, 0.43873394193653664];[9, 2, 10, 3];4;220;[ 9  2 10  3  8 11  5  6  1 12  0  4  7 13];[0.48424807748501963, 0.6833585811521545, 0.9036553890768368, 0.8389034092186824, 0, 0.7202639045186752, 0.7175620670381411, 0, 0.7577214951689648, 1, 0.8419124295403818, 0.7202639045186752, 0.6594150859836526, 0]
14094;14;14;[12, 9, 10];3;8255;[12  9  6  5  4  8  7  1 10  2  3  0 11 13];[0, 0.3592327824096403, 0, 0, 0.7605870172924043, 0.7710325130217213, 0.8154861199469408, 0.6775302619381953, 0.6775302619381953, 0.8813373918263627, 0.3592327824096403, 0, 1, 0];[12, 9, 10];3;170;[12  9  6  5  4 10  7 13  3  8  2  0  1 11];[0, 0, 0, 0.6147219388140042, 0.7605870172924043, 0.7710325130217213, 0.8154861199469408, 0.6897927231079836, 0.5701367494918413, 0.8813373918263627, 0.6973427642597173, 0, 1, 0.6362502423357801];[12, 9, 10];3;220;[12  9  6  5  4 10  7 13  3  8  2  0  1 11];[0, 0, 0, 0.6147219388140042, 0.7605870172924043, 0.7710325130217213, 0.8154861199469408, 0.6897927231079836, 0.5701367494918413, 0.8813373918263627, 0.6973427642597173, 0, 1, 0.6362502423357801];[12, 9, 10];3;721;[12  9  6 11  5  4 13 10  7  3  8  2  1  0];[0, 0, 0, 0.6147219388140042, 0.7605870172924043, 0.7710325130217213, 0.8154861199469408, 0.6897927231079836, 0.5701367494918413, 0.8813373918263627, 0.6973427642597173, 0.8051424614930386, 1, 0.7277492422928307]
14095;14;14;[12, 11, 10];3;87;[12  3 11  8 10  5  6  0  7  4  1  2  9 13];[0, 0, 0, 0.8060736926151698, 0, 0.4897468472974672, 0.4474009795499885, 0, 0.6087384299988902, 0, 0.4897468472974672, 0.743579698462921, 1, 0];[12, 11, 10];3;137;[12  3 11  8 10  5  2  9  6  0  1  4  7 13];[0.4115584686342502, 0.3534050939022904, 0.48649754289080566, 0.8060736926151698, 0.3534050939022904, 0.4897468472974672, 0.4474009795499885, 0, 0.6087384299988902, 0.4830279105834426, 0.4897468472974672, 0.743579698462921, 1, 0];[12, 11, 10];3;671;[12  3 11  1  6  8  0  5 10  2  9  4  7 13];[0.50914877859054, 0.7413852301134408, 0.48649754289080566, 0.8060736926151698, 0, 0.4897468472974672, 0.7413852301134408, 0, 0.7307609846204931, 0.4830279105834426, 0.4897468472974672, 0.743579698462921, 1, 0];[12, 3, 11, 9];4;464;[12  3  5  6 11  8  0  9 10 13  1  2  7  4];[0.50914877859054, 0.45547597546774, 0, 0.8060736926151698, 0, 0.7728982876904156, 0.754455577237109, 0, 0.7307609846204931, 0.4830279105834426, 0.4830279105834426, 0.743579698462921, 1, 0.45547597546774]
14096;14;14;[12, 2, 11, 10];4;571;[12  2  9 13 11  1  7  3 10  6  4  0  5  8];[0.354807235021713, 0.5607936501372341, 0.6826969027665727, 0.4804802009279887, 0.41566663644202545, 0.354807235021713, 0.41566663644202545, 0.5607936501372341, 0, 0.6009087073955722, 0.41566663644202545, 0.6009087073955722, 1, 0.6009087073955722];[12, 10, 11, 2];4;120;[12 10 11  2  8 13  9  3  0  1  6  4  7  5];[0.2914504710228673, 0.2914504710228673, 0.6826969027665727, 0.3791793814037907, 0, 0, 0.2914504710228673, 0, 0.5689539822498109, 0.3791793814037907, 0.9160036644087745, 0.7540147638558279, 1, 0.5689539822498109];[12, 10, 13, 11];4;170;[12 10 13 11  2  0  4  1  7  6  5  3  8  9];[0.4641813609016544, 0, 0.6826969027665727, 0, 0.4641813609016544, 0, 0, 0, 0, 0, 0.9160036644087745, 0.7540147638558279, 1, 0.783856371454627];[12, 10, 13, 11];4;220;[12 10 13 11  2  4  3  8  7  6  5  0  1  9];[0, 0, 0.6826969027665727, 0.5215916346428817, 0.6381208068175649, 0, 0, 0, 0.5215916346428817, 0, 0.9160036644087745, 0.7540147638558279, 1, 0.783856371454627]
14097;14;14;[12, 8, 11, 3, 6];5;1084;[12  8 11  0  4  1  2  3  7  6  5  9 10 13];[0, 0, 0, 0, 0, 0, 0, 0, 0.8037888379341724, 0, 0, 0.7178708658725873, 1, 0];[12, 8, 11, 3, 6];5;621;[12  8 11  3  7  2  1  0  6  5  4  9 10 13];[0, 0, 0, 0.49191313319598484, 0, 0, 0, 0.49191313319598484, 0.8037888379341724, 0, 0, 0.7178708658725873, 1, 0];[12, 8, 11, 6, 7];5;187;[12  8 11  6  7  3  2  0  4  5  1  9 10 13];[0, 0, 0, 0.49191313319598484, 0, 0, 0.5743103073513275, 0.49191313319598484, 0.8037888379341724, 0, 0, 0.7410520002885955, 1, 0];[12, 11, 8, 6, 3];5;335;[12 11  8  6  4  3  7  2  5  0  1  9 10 13];[0, 0, 0, 0.49191313319598484, 0.5339564746775085, 0, 0.5743103073513275, 0.49191313319598484, 0.8037888379341724, 0, 0, 0.8541001767107141, 1, 0]
14098;14;14;[13, 12, 10];3;70;[13 12  6 10  5  0  2  3  7  4  1  8 11  9];[0.3965729104581136, 0, 0.3822182259419856, 0, 0, 0.3965729104581136, 0.5102878642391018, 0, 0, 0, 0.43445729767550956, 0, 0.7007565601873753, 1];[13, 12, 10];3;170;[13 12  6  1  4 10  0  2  8  5  7  3 11  9];[0.4170090783450443, 0.47038180631150284, 0.3726855920051347, 0, 0.47038180631150284, 0.3496716871492006, 0.5102878642391018, 0, 0.3726855920051347, 0, 0.43445729767550956, 0, 0.7007565601873753, 1];[13, 12, 10];3;161;[13 12 10  0  4  1  2  3  7  6  5  8 11  9];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.43445729767550956, 0, 0.7007565601873753, 1];[13, 12, 10];3;211;[13 12 10  0  4  1  2  3  7  6  5  8 11  9];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.43445729767550956, 0, 0.7007565601873753, 1]
14099;14;14;[13, 2];2;120;[13 12  2  7 11  9  4  6  3 10  1  8  5  0];[0, 0.4743224840696506, 0.6917147872451703, 0.5791851696708076, 0.6004339662642851, 0, 0.590990213761154, 0.6917147872451703, 0.43538902570376753, 0.6338042781295, 0.5059234569357449, 0.6338042781295, 0.7553856670459289, 1];[13, 2];2;16498;[13  8  0 12  6  7  2  9 11  3  1 10  4  5];[0.7886502091878481, 0.5575844535574651, 0.6917147872451703, 0.5791851696708076, 0, 0, 0.7383297437333906, 0.6917147872451703, 0.7994337858284122, 0.6338042781295, 0.5059234569357449, 0.6338042781295, 0.7886502091878481, 1];[13, 3, 8, 0, 12];5;187;[13  3  8  0 12  2  6  7 11  1  9  5 10  4];[0.7886502091878481, 0.682507154423999, 0.779059083798165, 0.8127060373939651, 0, 0.6245931392612527, 0.7383297437333906, 0.6917147872451703, 0.7994337858284122, 0.6338042781295, 0.5059234569357449, 0.6900493074818166, 0.7886502091878481, 1];[13, 2];2;1234;[13  0  7  2  3  8 12 10  6  1 11  9  5  4];[0.9124253261993752, 0.682507154423999, 0.8246482566317178, 0.8127060373939651, 0, 0.6245931392612527, 0.7383297437333906, 0.87918160139061, 0.7994337858284122, 0.6338042781295, 0.7706465572829998, 0.6338042781295, 0.7769992754837588, 1]


==> results/chamfer/lane_shift_short_narrow_combined_responsibility_multiple_explanations_results_10_simulation.csv <==
obstacles,discrete,distance
0.1,0.0,0.0
0.2,0.0,0.1
0.3,0.025,0.22916666666666669
0.4,0.03333333333333333,0.3583333333333333
0.5,0.1375,0.42142857142857143
0.6,0.15625,0.48142857142857143
0.7,0.3104166666666667,0.5539285714285713
0.8,0.5160714285714285,0.665
0.9,0.6196428571428572,0.8114285714285714
1.0,1.0,1.0


==> results/chamfer/lane_shift_short_narrow_combined_responsibility_multiple_explanations_results_11_simulation.csv <==
obstacles,discrete,distance
0.09090909090909091,0.0,0.0
0.18181818181818182,0.0,0.01723901098901099
0.2727272727272727,0.0,0.19932234432234433
0.36363636363636365,0.0125,0.32566163003663007
0.45454545454545453,0.025,0.3490247252747253
0.5454545454545454,0.028125,0.37747405372405374
0.6363636363636364,0.06215277777777778,0.49393620268620275
0.7272727272727273,0.2179563492063492,0.5815750915750916
0.8181818181818182,0.5496642246642247,0.6843467643467643
0.9090909090909091,0.7495619658119659,0.8235210622710623
1.0,1.0,1.0


==> results/chamfer/lane_shift_short_narrow_combined_responsibility_multiple_explanations_results_12_simulation.csv <==
obstacles,discrete,distance
0.08333333333333333,0.0,0.0
0.16666666666666666,0.0,0.15
0.25,0.0,0.31412698412698414
0.3333333333333333,0.0,0.4212698412698412
0.4166666666666667,0.0,0.4375396825396825
0.5,0.004347826086956522,0.4620634920634921
0.5833333333333334,0.02334782608695652,0.49224696499153026
0.6666666666666666,0.07534782608695652,0.5454861738503043
0.75,0.14369565217391306,0.6052320252211556
0.8333333333333334,0.3274295125164691,0.7388791878411444
0.9166666666666666,0.5935252368404542,0.8602426830415961
1.0,1.0,1.0


==> results/chamfer/lane_shift_short_narrow_combined_responsibility_multiple_explanations_results_13_simulation.csv <==
obstacles,discrete,distance
0.07692307692307693,0.0,0.0
0.15384615384615385,0.0,0.004166666666666667
0.23076923076923078,0.0,0.06411290322580646
0.3076923076923077,0.0,0.13925104939336438
0.38461538461538464,0.0,0.15236793251024747
0.46153846153846156,0.007320804195804195,0.17108299235552554
0.5384615384615384,0.016289960039960038,0.2145330167934532
0.6153846153846154,0.02462329337329337,0.24873333260667224
0.6923076923076923,0.04962329337329337,0.3421678396713975
0.7692307692307693,0.17821928071928073,0.4444279029003887
0.8461538461538461,0.3232234432234432,0.5681007563751871
0.9230769230769231,0.5167193223443223,0.7669653918977921
1.0,1.0,1.0


==> results/chamfer/lane_shift_short_narrow_combined_responsibility_multiple_explanations_results_14_simulation.csv <==
obstacles,discrete,distance
0.07142857142857142,0.0,0.0
0.14285714285714285,0.0,0.10454545454545454
0.21428571428571427,0.0,0.15626959247648903
0.2857142857142857,0.0,0.15758538195017321
0.35714285714285715,0.003125,0.22312032019447678
0.42857142857142855,0.05479166666666667,0.3215306179695658
0.5,0.05645833333333333,0.336487394454106
0.5714285714285714,0.09124188311688311,0.36295725494316955
0.6428571428571429,0.11713537687802393,0.4079951213760598
0.7142857142857143,0.22300163752369634,0.45916851010478243
0.7857142857142857,0.2732625348554608,0.5272951630400586
0.8571428571428571,0.36706172245979546,0.7043692276631651
0.9285714285714286,0.6786413426190036,0.8451003910191817
1.0,1.0,1.0


==> results/chamfer/lane_shift_short_narrow_runs_results.csv <==
obstacles,exhaustive,discrete_50,discrete_100,euclidean_50,euclidean_100
10,1024,627.0,658.0,307.0,343.0
11,2048,945.0,1000.0,266.0,311.0
12,4096,2227.0,2677.0,883.0,882.0
13,8192,5249.0,5465.0,1439.0,1036.0
14,16384,10149.0,9242.0,2031.0,2826.0


==> results/chamfer/lane_shift_short_wide_combined_exhaustive_observed_results.csv <==
ctx_idx;num_of_obstacles;explanation;explanation_size;runs
15000;10;[0, 6, 7];3;87
15001;10;[1, 8, 9];3;120
15002;10;[0, 1, 7, 8];4;202
15003;10;[0, 8, 9];3;92
15004;10;[1, 6, 7, 8, 9];5;582
15005;10;[0, 5, 7, 8];4;254
15006;10;[1, 2, 3, 4, 6, 7, 8];7;939
15007;10;[6, 7, 8, 9];4;386
15008;10;[6, 7, 8];3;173
15009;10;[7, 8, 9];3;176
15010;10;[3, 6, 7];3;151
15011;10;[0, 1, 2, 3, 4, 5, 6, 7, 8, 9];10;1024
15012;10;[0, 2, 3, 4, 5, 6, 7, 8, 9];9;1022
15013;10;[3, 5, 6, 7, 8, 9];6;847
15014;10;[1, 8, 9];3;120
15015;10;[0, 5, 7, 9];4;255
15016;10;[4, 6, 7, 8];4;378
15017;10;[4, 7, 8, 9];4;381
15018;10;[7, 8, 9];3;176
15019;10;[1, 8, 9];3;120
15020;11;[3, 4, 9, 10];4;507
15021;11;[8, 9];2;65
15022;11;[2, 6, 7, 9];4;484
15023;11;[1, 9, 10];3;148
15024;11;[6, 7, 8];3;223
15025;11;[8, 9];2;65
15026;11;[6, 7, 8, 10];4;559
15027;11;[0, 5, 6, 7, 8, 10];6;1272
15028;11;[7, 8, 9, 10];4;562
15029;11;[0, 2, 3, 5, 8, 10];6;1174
15030;11;[1, 3, 4, 9, 10];5;843
15031;11;[2, 3, 4, 6, 7, 8];6;1413
15032;11;[0, 6, 8, 9];4;346
15033;11;[4, 7, 8];3;207
15034;11;[0, 9, 10];3;112
15035;11;[1, 7, 8, 9];4;433
15036;11;[5, 9, 10];3;222
15037;11;[3, 5, 7, 8, 10];5;996
15038;11;[0, 6, 8, 9];4;346
15039;11;[7, 9, 10];3;231
15040;12;[2, 6, 10, 11];4;658
15041;12;[0, 1, 8, 10, 11];5;913
15042;12;[1, 9, 10, 11];4;584
15043;12;[2, 9, 11];3;214
15044;12;[1, 9, 10];3;177
15045;12;[8, 9, 10];3;296
15046;12;[6, 8, 9, 11];4;787
15047;12;[8, 9, 10];3;296
15048;12;[5, 9, 10, 11];4;779
15049;12;[9, 10, 11];3;299
15050;12;[2, 4, 10, 11];4;633
15051;12;[5, 10, 11];3;279
15052;12;[8, 10, 11];3;298
15053;12;[10, 11];2;79
15054;12;[0, 4, 5, 6];4;409
15055;12;[2, 5, 7, 8, 9];5;1436
15056;12;[10, 11];2;79
15057;12;[1, 7, 8, 10];4;576
15058;12;[1, 9, 11];3;178
15059;12;[7, 8, 9];3;290
15060;13;[1, 2, 4, 5, 9];5;1628
15061;13;[0, 2, 3, 4, 7, 8, 10];7;4596
15062;13;[6, 8, 9, 10];4;1069
15063;13;[0, 5, 11, 12];4;563
15064;13;[10];1;12
15065;13;[4, 5, 9, 11, 12];5;2288
15066;13;[0, 8, 9, 11];4;590
15067;13;[0, 10, 11, 12];4;598
15068;13;[1, 9, 10, 11, 12];5;1918
15069;13;[11, 12];2;92
15070;13;[6, 8, 10];3;350
15071;13;[2, 8, 9, 10, 11];5;2124
15072;13;[7, 9, 10];3;363
15073;13;[6, 10, 12];3;357
15074;13;[10, 11, 12];3;378
15075;13;[0, 9, 10, 11];4;595
15076;13;[1, 10, 11];3;211
15077;13;[0, 3, 8, 10, 11];5;1456
15078;13;[0, 8, 9, 10, 11];5;1584
15079;13;[1, 10, 11, 12];4;763
15080;14;[4, 11, 12];3;384
15081;14;[9, 10, 11];3;461
15082;14;[1, 4, 10, 11];4;887
15083;14;[1, 10, 11, 12];4;973
15084;14;[1, 4, 7, 8, 9];5;2521
15085;14;[7, 9, 11, 13];4;1451
15086;14;[6, 7, 8, 10];4;1403
15087;14;[5, 6, 7, 8];4;1346
15088;14;[0, 11, 12];3;182
15089;14;[0, 10, 11, 12];4;753
15090;14;[2, 11, 12, 13];4;1141
15091;14;[8, 9, 10, 11, 12];5;3468
15092;14;[0, 3, 9, 10];4;627
15093;14;[0, 4, 7, 9, 11, 12];6;4613
15094;14;[0, 9, 12, 13];4;752
15095;14;[11, 13];2;105
15096;14;[4, 5, 9, 11];4;1281
15097;14;[0, 3, 6, 7, 8];5;1921
15098;14;[2, 9, 11, 12];4;1135
15099;14;[9, 10, 11];3;461


==> results/chamfer/lane_shift_short_wide_combined_responsibility_discrete_discrete_sampling_results.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
15000;10;10;[6, 0, 7];3;314;[1 3 6 5 2 0 4 7 8 9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25];[0, 6, 7];3;235;[0 1 3 4 6 5 7 9 2 8];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[5, 4, 7];3;285;[5 0 3 1 6 4 7 9 2 8];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5, 0.5, 0.3333333333333333, 0.5];[6, 0, 7];3;464;[6 5 0 1 4 7 9 3 2 8];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 1.0, 0.5, 0.3333333333333333, 0.5]
15001;10;10;[1, 9, 8];3;87;[1 4 9 8 6 5 2 0 7 3];[0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5];[1, 8, 9];3;364;[1 2 3 4 7 8 9 0 5 6];[0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5];[1, 8, 9];3;414;[1 2 3 4 7 8 9 0 5 6];[0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5];[1, 8, 9];3;464;[1 2 3 4 7 8 9 0 6 5];[0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5]
15002;10;10;[6, 0, 7, 8, 4];5;87;[6 0 7 8 4 3 9 1 2 5];[0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 1.0, 0.5, 0.5, 0.3333333333333333];[6, 7, 2, 8];4;137;[6 0 7 2 8 3 4 1 9 5];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.2, 1.0, 0.5, 0.5, 0.3333333333333333];[6, 7, 2, 8];4;220;[6 0 7 2 9 8 3 1 4 5];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.5, 0.5, 0.5];[6, 7, 2, 8];4;270;[6 0 7 2 9 8 3 1 4 5];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.5, 0.5, 0.5]
15003;10;10;[2, 9, 8];3;314;[7 1 5 2 6 0 9 8 4 3];[0.3333333333333333, 0.5, 0.5, 0.25, 0.25, 0.5, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333];[2, 8, 9];3;1134;[7 1 4 2 5 6 8 3 0 9];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333];[0, 8, 9];3;1184;[7 0 2 1 5 4 6 8 3 9];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333];[2, 8, 9];3;1234;[1 7 2 0 3 4 5 6 8 9];[0.5, 1.0, 0.5, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5, 0.5]
15004;10;10;[3, 6, 9, 8, 7];5;1084;[0 2 3 4 6 5 9 8 7 1];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[3, 6, 9, 8, 7];5;1134;[0 2 3 4 6 5 9 8 7 1];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[3, 6, 9, 8, 7];5;1184;[0 2 3 4 6 5 9 8 7 1];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[3, 6, 9, 8, 7];5;1234;[0 2 3 4 6 5 9 8 7 1];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5]
15005;10;10;[4, 8, 5, 7];4;571;[4 8 2 0 3 5 6 1 7 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25];[4, 8, 5, 7];4;621;[4 8 2 0 3 5 6 1 7 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25];[4, 8, 5, 7];4;671;[4 8 2 0 3 5 6 1 7 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25];[3, 7, 5, 8];4;270;[3 7 5 4 9 8 2 1 6 0];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5]
15006;10;10;[1, 2, 4, 6, 8, 7, 3];7;1084;[0 1 2 4 6 8 9 5 7 3];[0.5, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5];[1, 2, 4, 6, 8, 3, 7];7;1134;[0 1 2 4 6 8 9 3 7 5];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5];[1, 2, 4, 6, 8, 3, 7];7;1184;[0 1 2 4 6 8 9 3 7 5];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5];[1, 2, 3, 4, 6, 7, 8];7;1234;[0 1 2 3 4 6 7 8 9 5];[0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5]
15007;10;10;[6, 9, 8, 7];4;1084;[1 6 9 8 3 4 2 0 7 5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5];[6, 9, 8, 7];4;1134;[1 2 3 6 9 8 0 4 7 5];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5];[6, 8, 9, 7];4;1184;[0 1 2 3 6 8 9 4 7 5];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5];[6, 9, 8, 7];4;1234;[5 0 2 1 3 6 9 8 7 4];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5]
15008;10;10;[7, 8, 6];3;1084;[7 8 3 0 6 4 9 1 2 5];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 1.0, 1.0, 0.5];[7, 8, 6];3;1134;[7 8 3 0 6 4 9 1 2 5];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 1.0, 1.0, 0.5];[7, 8, 6];3;1184;[7 8 3 0 6 4 9 1 2 5];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 1.0, 1.0, 0.5];[7, 8, 6];3;1234;[7 5 8 0 4 3 6 1 9 2];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5, 1.0, 1.0, 0.5]
15009;10;10;[7, 8, 9];3;571;[7 5 0 1 3 2 6 8 9 4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 8, 9];3;1134;[7 5 0 1 3 2 4 6 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 8, 9];3;1184;[7 5 0 1 3 2 4 6 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 8, 9];3;1234;[6 7 4 5 3 2 1 0 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333]
15010;10;10;[4, 6, 5];3;120;[0 1 2 4 6 5 7 8 3 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[5, 4, 6];3;621;[1 5 7 8 3 2 4 0 6 9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[7, 3, 6];3;414;[1 0 7 5 3 2 4 6 8 9];[0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[4, 6, 5];3;270;[1 0 2 4 6 5 7 3 8 9];[0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
15011;10;10;[3, 6, 9, 8, 5, 4, 2, 1, 7, 0];10;1084;[3 6 9 8 5 4 2 1 7 0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5];[1, 3, 6, 4, 9, 8, 2, 0, 7, 5];10;1134;[1 3 6 4 9 8 2 0 7 5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5];[9, 0, 3, 1, 6, 5, 8, 4, 7, 2];10;1184;[9 0 3 1 6 5 8 4 7 2];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0];[9, 0, 3, 1, 6, 5, 8, 4, 7, 2];10;1234;[9 0 3 1 6 5 8 4 7 2];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0]
15012;10;10;[3, 4, 7, 2, 9, 8, 6, 5, 0];9;1084;[3 4 7 2 9 8 6 1 5 0];[0.25, 0.25, 0.5, 1.0, 1.0, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5];[3, 4, 2, 0, 7, 5, 9, 8, 6];9;621;[3 4 2 0 7 5 9 8 6 1];[0.5, 0.3333333333333333, 0.5, 1.0, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5];[3, 4, 2, 0, 7, 5, 9, 8, 6];9;671;[3 4 2 0 7 5 9 8 6 1];[0.5, 0.3333333333333333, 0.5, 1.0, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5];[0, 3, 4, 2, 7, 8, 9, 6, 5];9;1234;[0 3 4 2 7 8 9 1 6 5];[1.0, 0.3333333333333333, 0.5, 1.0, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5]
15013;10;10;[6, 5, 3, 8, 7, 9];6;1084;[1 6 5 4 0 3 8 2 7 9];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25];[6, 5, 3, 8, 9, 7];6;1134;[1 6 5 4 3 2 0 8 9 7];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333];[3, 5, 6, 7, 9, 8];6;1184;[3 1 5 4 6 7 9 8 0 2];[0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[3, 5, 6, 7, 9, 8];6;1234;[3 4 5 1 6 7 9 8 0 2];[0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 1.0, 0.5, 0.5, 0.5, 0.5, 0.5]
15014;10;10;[1, 9, 8];3;314;[1 9 6 0 7 5 8 2 4 3];[0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[1, 9, 8];3;137;[0 1 9 8 5 6 2 3 7 4];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[1, 9, 8];3;414;[0 1 9 8 4 5 2 3 7 6];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[1, 9, 8];3;464;[0 1 9 8 4 5 2 3 7 6];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
15015;10;10;[6, 5, 7, 9];4;571;[6 4 0 2 5 3 7 8 9 1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 5, 7, 9];4;1134;[0 3 6 4 2 1 5 7 8 9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 5, 7, 9];4;1184;[0 1 3 4 6 2 5 7 8 9];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 0, 9, 5];4;1234;[7 0 2 1 3 4 6 9 5 8];[0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.5]
15016;10;10;[8, 7, 4, 6];4;571;[8 7 9 0 3 4 2 1 6 5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5];[8, 7, 4, 6];4;621;[8 7 9 0 3 4 2 1 6 5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5];[8, 7, 4, 6];4;671;[8 0 9 7 3 4 2 1 6 5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5];[8, 7, 4, 6];4;721;[8 0 9 7 3 4 2 1 6 5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5]
15017;10;10;[0, 2, 3, 7, 6, 8];6;120;[0 2 3 7 6 8 5 1 9 4];[0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333];[4, 7, 9, 8];4;364;[0 2 3 4 7 6 9 8 5 1];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5];[4, 7, 9, 8];4;414;[0 2 3 4 7 6 9 8 1 5];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.5, 0.5, 0.5, 0.5];[4, 7, 9, 8];4;464;[0 2 3 4 7 6 9 8 1 5];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.5, 0.5, 0.5, 0.5]
15018;10;10;[9, 8, 7];3;1084;[0 3 6 5 9 8 2 1 4 7];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 0.5];[7, 8, 9];3;1134;[0 3 6 5 7 8 9 1 4 2];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[7, 8, 9];3;1184;[0 2 3 4 6 5 7 8 9 1];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[8, 7, 9];3;1234;[8 0 2 1 4 5 6 3 7 9];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5]
15019;10;10;[9, 1, 8];3;1084;[2 9 3 1 7 5 8 4 6 0];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5];[8, 9, 1];3;1134;[8 3 5 2 6 7 9 4 1 0];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5];[8, 9, 1];3;1184;[8 3 5 2 6 7 9 4 1 0];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5];[8, 9, 1];3;1234;[6 8 4 3 5 7 9 2 1 0];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5, 1.0, 0.5]
15020;11;11;[3, 9, 10, 4];4;2109;[ 0  2  3  7  9  8  1  5 10  6  4];[0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333];[3, 9, 10, 4];4;2159;[ 0  2  3  7  9  8  1  5 10  6  4];[0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333];[3, 10, 9, 4];4;2209;[ 0  1  2  3  7 10  9  8  5  6  4];[0.5, 0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5];[9, 10, 3, 4];4;2259;[ 0  1  2  7  9 10  8  3  5  6  4];[1.0, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5]
15021;11;11;[8, 9];2;185;[ 0  8  7  4  9 10  3  1  6  5  2];[0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[8, 5, 4, 7];4;621;[ 6  0  8  2  5  4  7  1 10  9  3];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[8, 9];2;1184;[ 3  6  0  8  2  4  5  1  7  9 10];[0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[8, 9];2;270;[ 3  6  0  8  9  4  2  1  7  5 10];[0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
15022;11;11;[10, 7, 6, 9];4;2109;[10  8  0  1  4  5  2  3  7  6  9];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.5];[4, 9, 8, 7];4;621;[ 2  4  9  8 10  3  1  0  7  6  5];[0.25, 0.25, 0.5, 0.25, 0.5, 0.25, 0.25, 0.25, 0.5, 0.5, 0.5];[4, 9, 8, 7];4;220;[ 2  4  9  8 10  7  1  0  6  3  5];[0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5];[4, 8, 9, 7];4;721;[ 0  2  4  8  9 10  3  1  7  6  5];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5]
15023;11;11;[9, 1, 10];3;571;[ 7  5  9  1  4  3  6  2 10  8  0];[0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[6, 10, 9];3;235;[ 2  6  5  4  7 10  9  8  1  0  3];[0.25, 0.25, 1.0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 10, 9];3;2209;[ 2  3  6  0  5  4  7  8 10  9  1];[0.3333333333333333, 0.25, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 9, 10];3;2259;[ 2  3  6  1  0  4  5  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
15024;11;11;[8, 7, 6];3;120;[ 0  8  3  2  7  6  9  5 10  4  1];[0.5, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25];[6, 8, 7];3;137;[ 0  6  9  8  7  5  3  2  4  1 10];[0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25];[7, 6, 8];3;170;[ 0  7  6  8  9  2  3  1  5  4 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.25];[7, 6, 8];3;220;[ 0  7  6  8  9  2  3  1  5  4 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.25]
15025;11;11;[8, 9];2;571;[ 0  2  5  8  9  4  3  1  7  6 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[9, 8];2;364;[ 0  2  5  4  7 10  9  8  6  3  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 8];2;414;[ 0  2  5  4  7 10  9  8  6  3  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 9];2;1234;[ 0  2  3  4  6  5  7  8 10  9  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
15026;11;11;[7, 6, 8, 10];4;2109;[ 3  2  7  4  0  1  5  6  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.2];[7, 6, 8, 10];4;2159;[ 3  2  7  4  9  0  5  1  6  8 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[7, 6, 8, 10];4;2209;[ 3  2  5  4  7  9  0  1  6  8 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[6, 7, 8, 10];4;2259;[ 3  2  5  4  6  7  9  0  1  8 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
15027;11;11;[1, 7, 9, 8, 5, 6];6;2109;[ 1  7  9  8 10  5  4  0  6  3  2];[0.3333333333333333, 0.5, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5];[1, 7, 8, 9, 5, 6];6;2159;[ 1  4  7  8  9 10  5  0  6  3  2];[0.3333333333333333, 0.5, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5];[9, 1, 7, 8, 5, 6];6;2209;[ 9  1  7  4  8 10  5  0  6  3  2];[0.3333333333333333, 0.5, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5];[9, 1, 6, 7, 8, 5];6;2259;[ 9  1  6  2  7 10  8  4  5  3  0];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 1.0, 0.5]
15028;11;11;[10, 9, 7, 8];4;2109;[ 3  6  5  4 10  9  2  1  7  0  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.5];[10, 9, 7, 8];4;2159;[ 3  6  5  4 10  9  2  1  7  0  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.5];[10, 9, 7, 8];4;2209;[ 0  2  3  4  6  5 10  9  7  1  8];[1.0, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.5];[10, 9, 7, 8];4;2259;[ 0  2  3  4  6  5 10  9  7  1  8];[1.0, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.5]
15029;11;11;[0, 5, 3, 8, 10, 2];6;2109;[ 0  5  3  1  7  6  9  8 10  2  4];[0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 3, 5, 8, 2, 10];6;2159;[ 9  0  3  1  6  5  8  7  4  2 10];[0.5, 0.5, 0.25, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.25];[0, 3, 5, 8, 2, 10];6;2209;[ 9  0  3  1  6  5  8  7  4  2 10];[0.5, 0.5, 0.25, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.25];[0, 3, 5, 2, 8, 10];6;2259;[ 9  0  3  1  6  5  4  2  7  8 10];[0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333]
15030;11;11;[1, 3, 4, 9, 10];5;2109;[ 0  1  2  3  4  5  6  9  7  8 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2];[1, 3, 4, 9, 10];5;2159;[ 0  1  2  3  4  5  6  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 1, 4, 3, 10];5;2209;[ 0  9  2  1  4  5  6  3  7  8 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[1, 9, 4, 3, 10];5;2259;[ 0  1  9  2  4  5  6  3  7  8 10];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
15031;11;11;[4, 2, 7, 6, 8, 3];6;571;[ 0  4  2  1  7  6  8  3  5  9 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[7, 6, 4, 3, 2, 8];6;1134;[ 0  7  6  4 10  3  1  2  5  8  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5];[6, 4, 7, 3, 2, 8];6;1184;[ 0  1  6  4  7 10  3  2  5  8  9];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[6, 4, 7, 9, 8, 5, 3];7;1234;[ 0  1  6  4  7 10  9  8  5  3  2];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5]
15032;11;11;[0, 8, 6, 9];4;571;[ 0  8  3  2  6 10  9  4  7  5  1];[0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333];[0, 9, 8, 6];4;170;[ 0  3  9  8  4  6  1  2 10  7  5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[0, 9, 8, 6];4;1184;[ 0  3  7  4  9 10  8  2  1  6  5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5];[0, 9, 8, 6];4;1234;[ 0  3  7  4  9 10  8  2  1  6  5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5]
15033;11;11;[4, 7, 8];3;2109;[ 3  2  6 10  0  4  7  1  9  8  5];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5];[4, 7, 8];3;2159;[ 1  2  3  6 10  9  0  4  7  5  8];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[4, 7, 8];3;2209;[ 0  1  2  3  4  6 10  9  7  5  8];[0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[4, 7, 8];3;2259;[ 3  0  1  2  4  6  7  9 10  5  8];[0.5, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 0.5]
15034;11;11;[1, 9, 10];3;2109;[ 6  4  1  2  5  9  3  0 10  8  7];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.2, 0.25, 0.3333333333333333, 0.25];[1, 9, 10];3;2159;[ 1  2  3  4  6  5  8  9  7  0 10];[0.25, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.25];[1, 10, 9];3;2209;[ 1  0  2  3  4  5  6  8 10  7  9];[0.5, 1.0, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[1, 10, 9];3;2259;[ 1  4  2  0  3  5  7  8 10  9  6];[0.5, 1.0, 0.5, 0.5, 1.0, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5]
15035;11;11;[1, 8, 7, 9];4;1084;[ 1  2  3  4  6  5  8  0  7  9 10];[0.2, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.2];[1, 7, 8, 9];4;2159;[ 1  4  7  0  3  2  5  6  8 10  9];[0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333];[1, 7, 8, 9];4;2209;[ 1  4  7 10  3  2  5  0  6  8  9];[0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5];[1, 7, 9, 8];4;2259;[ 1  3  6  4  7 10  9  8  5  2  0];[0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5]
15036;11;11;[5, 10, 9];3;1084;[ 1  3  5  4  6 10  9  8  7  2  0];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[5, 9, 10];3;2159;[ 0  2  1  3  4  5  6  7  8  9 10];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 5, 9];3;2209;[ 0  1  2 10  4  5  6  3  7  8  9];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[10, 5, 9];3;2259;[ 0  1  2 10  4  5  6  3  7  8  9];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
15037;11;11;[5, 7, 8, 10, 3];5;2109;[ 0  1  2  4  6  5  7  8 10  3  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[3, 7, 8, 10, 5];5;2159;[ 3  2  1  0  7  6  9  8 10  5  4];[0.3333333333333333, 0.3333333333333333, 1.0, 1.0, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 5, 7, 8, 10];5;2209;[ 3  2  1  0  5  6  7  8 10  9  4];[0.3333333333333333, 0.3333333333333333, 1.0, 1.0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 7, 10, 8, 5];5;2259;[ 3  2  6  7 10  9  0  1  8  5  4];[0.3333333333333333, 0.3333333333333333, 1.0, 1.0, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5]
15038;11;11;[0, 8, 6, 9];4;2109;[ 2  5  1  0  3  4  7  8 10  6  9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[0, 8, 6, 9];4;2159;[ 2  5  1  0  3  4  7  8 10  6  9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[9, 3, 6, 8];4;1184;[ 1  2  5  4  7  9  3  0  6  8 10];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[9, 3, 6, 8];4;1234;[ 1  2  5  4  7  9  3  0  6  8 10];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
15039;11;11;[8, 10, 9];3;2109;[ 1  2  8  3 10  5  4  0  7  6  9];[0.25, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333];[8, 10, 9];3;2159;[ 1  2  8  0  4  5  7  3 10  9  6];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 10, 9];3;2209;[ 1  2  7  8 10  4  3  0  6  5  9];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5];[7, 9, 10];3;270;[ 1  2  7  8  9 10  3  0  6  5  4];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5]
15040;12;12;[2, 6, 10, 11];4;4158;[ 0  1  2  3  4  6  7  8 10  9 11  5];[0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[4, 9, 11, 10];4;4208;[ 1  4  9  8 11  3  2  0  7  6  5 10];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[2, 6, 10, 11];4;4258;[ 1  2  3  4  6  5  9  8 10 11  7  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 6, 10, 11];4;4308;[ 0  1  2  3  4  5  6  7  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
15041;12;12;[0, 2, 8, 10, 11];5;4158;[ 0  2  3  4  7  5  9  8 10  1  6 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[0, 1, 8, 10, 11];5;4208;[ 0  1  2  3  4  5  7  8 10  9 11  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 1, 8, 10, 11];5;4258;[ 0  1  2  3  4  5  7  8 10  9 11  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 1, 8, 10, 11];5;4308;[ 0  1  2  3  4  5  6  7  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
15042;12;12;[6, 7, 10, 11, 4];5;1084;[ 6  7  5  8 10  3  2  0 11  4  1  9];[0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25];[6, 7, 11, 10, 4];5;1134;[ 0  3  6  5  7 11 10  8  2  4  9  1];[0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[1, 10, 9, 11];4;2209;[ 0  1  2  3  5  6  7  8 10  9 11  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 9, 10, 11];4;4308;[ 0  1  2  3  4  5  6  7  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
15043;12;12;[2, 11, 9];3;1084;[ 1  0  2  6 11  9  3  4  7  5  8 10];[0.3333333333333333, 1.0, 0.3333333333333333, 0.2, 0.2, 0.2, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333];[7, 9, 11];3;1134;[ 1  7  4  5  3  2  0  6  9 11  8 10];[0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333];[7, 9, 11];3;4258;[ 1  7  4  0  5  9  3  2  6  8 11 10];[0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333];[7, 9, 11];3;4308;[ 1  7  4  0  5 10  9  8  6  3  2 11];[0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 0.3333333333333333]
15044;12;12;[2, 9, 10];3;185;[ 2  4  5  9 10 11  6  1  7  3  0  8];[0.2, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 9, 10];3;364;[ 2  4  5  9 10 11  3  0  7  6  1  8];[0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 10, 9];3;414;[ 0  1  2  4  5 10  9  8 11  7  3  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 9, 10];3;2259;[ 2  7  1  0  3  4  5  6  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
15045;12;12;[10, 9, 8];3;4158;[ 2  6  5  4 10 11  3  1  7  0  9  8];[0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[9, 8, 10];3;2159;[ 2  9  1  0  4  5  6  3  7  8 10 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[9, 8, 10];3;2209;[ 2  9  1  0  4  5  6  3  7  8 10 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[9, 8, 10];3;4308;[ 0  1  2  9 11  5  4  3  7  6  8 10];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
15046;12;12;[9, 6, 11, 8];4;2109;[ 0  9  3  1  7  6 11  5  4  2  8 10];[0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333];[9, 8, 11, 6];4;1134;[ 0  1  7  5  9  8  4  3 11  6  2 10];[0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.3333333333333333];[8, 9, 6, 11];4;2209;[ 3  0  1  5  7  8  9  4 10  6 11  2];[0.5, 0.5, 0.25, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[11, 9, 8, 6];4;1234;[ 3  0  1  5  7 11  9  8  4  6 10  2];[0.5, 0.5, 0.25, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5]
15047;12;12;[8, 10, 9];3;4158;[ 1  5  2  8  3  4  6  0 10  9 11  7];[0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25];[10, 8, 9];3;4208;[ 1  5  2  0  4 11 10  8  3  6  9  7];[0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[9, 8, 10];3;671;[ 1  5  2  0  6  4  9  8 10 11  7  3];[0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 8, 10];3;2259;[ 1  5  7 11  4  2  6  0  9  8 10  3];[0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
15048;12;12;[8, 11, 9, 10];4;4158;[ 0  8 11  1  4  5  2  3  7  6  9 10];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[7, 11, 9, 10];4;4208;[ 0  1  3  4  7  8 11  2  6  5  9 10];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[5, 11, 9, 10];4;4258;[ 0  1  2  3  4  5  7  8 11  6  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[11, 8, 10, 9];4;4308;[11  8  0  1  4  5  2  3  7  6 10  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5]
15049;12;12;[10, 9, 11];3;314;[ 0  3  2  7  6 10  9 11  4  5  1  8];[0.5, 0.2, 0.3333333333333333, 0.5, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25];[11, 10, 9];3;4208;[ 0  3  1  2  5  6  7 11 10  4  9  8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[10, 11, 9];3;4258;[ 0  3  1  2  4  5  6  7  8 10 11  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[10, 11, 9];3;4308;[ 0  3  1  2  4  5  6  7  8 10 11  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
15050;12;12;[11, 6, 5, 10];4;1084;[ 0 11  6  2  8  7  5  4  9 10  1  3];[0.5, 0.2, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5];[11, 2, 4, 10];4;4208;[ 0 11  3  2  6  9  8  7  5  4 10  1];[0.5, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5];[11, 2, 4, 10];4;4258;[ 0 11  3  2  7  6  8  4  9  5 10  1];[0.5, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5];[11, 2, 4, 10];4;4308;[ 0 11  3  2  7  6  8  4  9  5 10  1];[0.5, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5]
15051;12;12;[8, 11, 10];3;120;[ 2  8  6  3 11 10  9  5  7  4  1  0];[0.2, 0.2, 0.5, 0.25, 0.2, 0.25, 0.25, 0.2, 0.5, 0.25, 0.25, 0.25];[8, 11, 10];3;1134;[ 2  3  8  4 11  5  6  0  9 10  7  1];[0.25, 0.14285714285714285, 1.0, 0.5, 0.3333333333333333, 0.25, 0.25, 0.16666666666666666, 0.5, 0.25, 0.25, 0.3333333333333333];[8, 11, 10];3;4258;[ 2  3  8  6 11  4  0  1  7  5  9 10];[0.25, 0.25, 1.0, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333];[8, 11, 10];3;4308;[ 2  3  8  6 11  4  0  1  7  5  9 10];[0.25, 0.25, 1.0, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333]
15052;12;12;[8, 10, 11];3;1084;[ 0  1  2  4  7  5  9  8 10 11  6  3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 10, 11];3;2159;[ 0  1  2  3  4  5  7  8 10  9 11  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 10, 11];3;4258;[ 0  1  2  3  4  5  6  7  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 10, 11];3;4308;[ 3  4  1  0  2  5  6  7  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
15053;12;12;[11, 10];2;185;[11  0  2  1  4  7 10  3  9  5  8  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 1.0];[11, 10];2;4208;[11  0  2  1  4  5  6  3  7  8 10  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 1.0];[11, 10];2;161;[11  0 10  1  4  5  2  3  7  6  9  8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0];[11, 10];2;211;[11  0 10  1  4  5  2  3  7  6  9  8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0]
15054;12;12;[4, 5, 6, 0];4;314;[ 3  4  8  1  2  5  6  0  7  9 10 11];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25];[4, 5, 0, 6];4;2159;[ 1  2  3  4  5  8 10  0  7  6  9 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[4, 5, 6, 0];4;2209;[ 1  2  3  4  7  5 10  8  6  0  9 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[0, 5, 4, 6];4;4308;[ 0  1  3  5 11  2  7  4  9  8 10  6];[0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
15055;12;12;[2, 8, 7, 9, 5];5;2109;[ 3  2  8  1  4  7  9  0 10  5  6 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.2];[8, 7, 4, 9, 10];5;2159;[ 1  2  3  8 11  7  4  0  9 10  6  5];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[8, 7, 4, 9, 10];5;2209;[ 1  2  3  8 11  7  4  0  9 10  6  5];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[8, 7, 4, 9, 10];5;2259;[11  1  3  2  8  7  4  0  9 10  6  5];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0]
15056;12;12;[10, 11];2;4158;[ 1  2  6  5  7 10  9  8  0  3  4 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2];[10, 11];2;4208;[ 1  2  6  5  7 10  9  8  4  3  0 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[10, 11];2;2209;[ 1  2  3  4  6  5  7  8 10  9 11  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[11, 10];2;4308;[ 2 11  1  0  4  5  6  3  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
15057;12;12;[2, 7, 8, 10];4;4158;[ 2  4 11  1  3  5  6  0  7  8  9 10];[0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[2, 7, 8, 10];4;4208;[ 0  2  3  4 11  9  1  5  7  6  8 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[1, 7, 10, 8];4;4258;[ 0  1  2  3  4  6  7  9 11 10  5  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 7, 10, 8];4;4308;[ 0  1  2  3  4  6  7  9 11 10  5  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
15058;12;12;[4, 11, 9];3;4158;[ 2  4  6  0  5  3  7  8 11  9  1 10];[0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.25];[9, 4, 11];3;4208;[ 3  2  5  8  9  4  6  0  7  1 11 10];[0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.2, 0.25];[9, 4, 11];3;4258;[ 3  2  5  8  9  4  0  1  7  6 10 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[9, 4, 11];3;4308;[ 3  2  5  8  9  4  0  1  7  6 10 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
15059;12;12;[8, 9, 7];3;1084;[ 1  3  5  8 11 10  9  0  6  7  2  4];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 9, 7];3;621;[ 1  3  5  8 11 10  9  0  7  6  4  2];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 8, 7];3;1184;[ 1  2  3  4  5 10  9  8 11  7  0  6];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 8, 7];3;1234;[ 1  2  3  4  5 10  9  8 11  7  0  6];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
15060;13;13;[2, 9, 4, 5, 1];5;2109;[ 2  9 11  0  4  5  1  3  7  6  8 12 10];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25];[1, 2, 4, 5, 9];5;2159;[ 1  2  3  4  7  5  9  8 11  0  6 10 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[1, 2, 4, 5, 9];5;4258;[ 0  1  2  3  4  5  7  8 11  9 12  6 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[1, 2, 4, 5, 9];5;1234;[ 0  1  2  3  4  5  6  7  8  9 11 12 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
15061;13;13;[0, 3, 4, 7, 10, 8, 2];7;2109;[ 0  1  3  4  7 10  9  8  6  5  2 11 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[0, 3, 4, 7, 8, 10, 2];7;2159;[ 0  1  3  4  7  6  9  8 10  2  5 11 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[4, 8, 3, 0, 7, 10, 2];7;4258;[ 4  8  3  0  7  6  9  1 10 11  5  2 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[0, 4, 8, 3, 2, 10, 7];7;4308;[ 0  4  9  8  3  6  2  1 10  7 11  5 12];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25]
15062;13;13;[6, 8, 10, 9];4;4158;[ 0  1  2  3  4  6  7  8 11 10 12  9  5];[0.25, 0.25, 0.25, 0.25, 0.25, 0.16666666666666666, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25];[6, 8, 10, 9];4;8305;[ 2  6  1  0  3  4  5  7  8 10 11 12  9];[0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25];[6, 8, 10, 9];4;8355;[ 0  2  6 12  3  4  5  1  7  8 10  9 11];[0.5, 0.25, 0.5, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5];[6, 9, 10, 8];4;8405;[ 0  2  6  9 11 12  5  4 10  7  1  3  8];[0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5, 0.3333333333333333, 0.5, 0.5]
15063;13;13;[1, 3, 11, 12];4;4158;[ 1  3  0  2  4  5  6  8 10  9 11 12  7];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[1, 3, 11, 12];4;8305;[ 1  3  0  2  4  5  6  8 10  9 11  7 12];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[1, 3, 12, 11];4;4258;[ 1  3  0  2  4  5  6  8 12  9 10 11  7];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 3, 12, 11];4;4308;[ 1  2  3  4  5  0  6  8 12  9 10 11  7];[0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
15064;13;13;[10];1;8255;[ 3  2  7  5 12 11  0  1  6  4  9  8 10];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[10];1;8305;[ 5  2  4  3  7  1  0  6  8  9 10 11 12];[0.25, 0.25, 0.5, 0.3333333333333333, 0.5, 1.0, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25];[10];1;8355;[ 5  3  4  2  7  1 11  0  6  8  9 10 12];[0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 1.0, 0.25, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[10];1;8405;[ 5  3  4  2  7  1 10 11  6  0  9  8 12];[0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 1.0, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25]
15065;13;13;[5, 11, 4, 9, 12];5;8255;[ 0  2  6  5  7 11 10  8  4  3  1  9 12];[0.5, 0.2, 0.5, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2];[5, 4, 11, 9, 12];5;8305;[ 0  2  5  4  8 10 11  3  7  6  1  9 12];[0.5, 0.25, 0.5, 0.25, 0.5, 0.5, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[5, 4, 11, 9, 12];5;8355;[ 0  2  5  4  7 11 10  8  3  9  6  1 12];[0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25];[5, 4, 11, 9, 12];5;8405;[ 0  2  5  4  7 11 10  8  6  3  1  9 12];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25]
15066;13;13;[8, 0, 11, 9];4;8255;[10 12  8  0  2  1  5  3  6  7 11  4  9];[0.25, 0.25, 0.25, 0.2, 0.16666666666666666, 0.2, 0.2, 0.2, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.2, 0.3333333333333333];[8, 0, 9, 11];4;8305;[10 12  8  0  4  1  2  3  5  6  7  9 11];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333];[11, 8, 0, 9];4;8355;[ 1 11 10  8 12  0  2  3  7  6  5  4  9];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 11, 0, 9];4;8405;[ 1  4 10  8 12 11  2  0  7  6  5  3  9];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
15067;13;13;[0, 10, 11, 12];4;8255;[ 0  1  2  3  4  5  6  7  8  9 10 11 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[0, 10, 11, 12];4;8305;[ 0  1  3  4  6  5  9  8 10  2  7 11 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[0, 10, 11, 12];4;8355;[ 0  1  2  3  4  5  6  8 10  9 11  7 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[4, 10, 11, 12];4;8405;[ 4  9  2  0  3  5  6  1  7  8 10 11 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25]
15068;13;13;[1, 11, 10, 12, 9];5;8255;[ 1  6 11  3  7  5  8  0 10 12  4  2  9];[0.25, 0.3333333333333333, 0.2, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25];[1, 12, 11, 9, 10];5;8305;[ 1  2  6  5 12 11  9  8  7  4  0  3 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[1, 11, 9, 12, 10];5;8355;[ 0  1  2  4  6  5  7  8 11  9 12  3 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[9, 1, 10, 11, 12];5;8405;[ 3  9  1  0  4  5  6  2  7  8 10 11 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
15069;13;13;[12, 11];2;2109;[ 1  5  8  4  6  7  9  0 12 11 10  3  2];[0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[11, 12];2;8305;[ 1  3  5  4  6  7  8  2  0  9 10 11 12];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[12, 11];2;8355;[ 3  9  5  1  6  7  8  4 12  0 10 11  2];[0.25, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25];[12, 11];2;8405;[ 3  9  5  1  6  7  8  4 12  0 10 11  2];[0.25, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25]
15070;13;13;[6, 10, 8];3;4158;[ 0  3 12  1  5  6  9  2 10  4  7  8 11];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.2, 0.3333333333333333];[6, 8, 10];3;8305;[ 0  3  5  4  6 11 12  1  7  2  9  8 10];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[6, 10, 8];3;8355;[ 0  2  3  4  6  5 10  8 11 12  7  1  9];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 10, 8];3;8405;[ 0  2  3  4  6  5 10  8 11 12  7  1  9];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
15071;13;13;[8, 11, 9, 2, 10];5;8255;[ 6  8  4  1 12 11  9  5  3  7  0  2 10];[0.2, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0, 0.2, 1.0, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333];[8, 3, 1, 9, 10, 11];6;4208;[ 6  8  3  0  5  4  7  1 12  9 10 11  2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 3, 1, 9, 10, 11];6;4258;[ 6  8  3  0  5  4  7  1 12  9 10 11  2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 3, 1, 9, 10, 11];6;4308;[ 6  8  3  0  5  4  7  1 12  9 10 11  2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
15072;13;13;[7, 10, 9];3;4158;[ 3  2  6  4  7 10  9  8 12  5  1  0 11];[0.2, 0.2, 0.5, 0.5, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25];[7, 10, 9];3;2159;[ 3  2  7 10  8  5  0  1  6  4  9 12 11];[0.25, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.2, 0.25];[7, 10, 9];3;4258;[ 3  2  7 10  5  4  6  0 12  8  1  9 11];[0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.2, 0.3333333333333333];[7, 10, 9];3;8405;[ 3  2  7 10  5  4  6  0 11  8 12  1  9];[0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333]
15073;13;13;[6, 12, 10];3;8255;[ 0  1  3  4  6  5  7  8 12 11  2  9 10];[0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25];[6, 12, 10];3;8305;[ 3  2  6  4 11  9  0  1  7  5  8 12 10];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25];[10, 6, 12];3;8355;[ 2 10  3  0  6  9  8  4 11  7  1  5 12];[0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25];[10, 6, 12];3;4308;[ 2 10  1  0  4  5  6  3 12  8  9 11  7];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
15074;13;13;[11, 10, 12];3;571;[ 0  4 11  3  7  5 10  1 12  2  6  9  8];[0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.3333333333333333, 0.25];[11, 10, 12];3;621;[ 0  4 11  3  7  5 10  1 12  2  6  9  8];[0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.2, 0.2, 0.25, 0.3333333333333333, 0.25];[11, 10, 12];3;1184;[ 0  4 11  3  7  5  8  1 10 12  6  2  9];[0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25];[11, 12, 10];3;8405;[ 0  1  2  3  4  5  6  7  8  9 11 12 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
15075;13;13;[3, 9, 11, 10];4;4158;[ 3  2  5  9  0  4  7  1 12  8 11 10  6];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.16666666666666666, 0.25, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25];[3, 9, 10, 11];4;8305;[ 3  2  7  5  9  0  4  1  6  8 10 12 11];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25];[1, 9, 10, 11];4;8355;[ 1  2  6  4  3  0  5  7  9 10 11  8 12];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[1, 9, 10, 11];4;8405;[ 1  2  6  4  9  3  5  0  7 10 11  8 12];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25]
15076;13;13;[1, 10, 11];3;1084;[ 1  2 10  0  4  5  7  3 11  9 12  6  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25];[1, 10, 11];3;1134;[ 1  2 10  0  4  5  7  3 11  9 12  6  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25];[1, 10, 11];3;4258;[ 1  2  3  5 10 11  0  4  7  6  9 12  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[1, 10, 11];3;721;[ 1  2  3  5 10 12 11  0  7  6  4  9  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
15077;13;13;[5, 4, 8, 10, 11];5;4158;[ 2  5  7  0  3  1  4  6  8  9 10 11 12];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25];[8, 7, 11, 0, 10];5;4208;[ 9  8  1  2  7  5  3  4 11  0  6 10 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25];[8, 0, 3, 11, 10];5;8355;[ 9  8  0  1  4  5  2  3 11  7 12  6 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333];[8, 0, 3, 10, 11];5;8405;[ 9  8  0  1  4  5  2  3 12  7 10 11  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
15078;13;13;[0, 11, 10, 8, 9];5;8255;[ 0  3  5 11 10  4  6  2  8  1  7  9 12];[0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2];[4, 10, 11, 9, 8];5;4208;[ 4  0  5  3 10 11  6  2 12  7  9  8  1];[0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[4, 10, 11, 9, 8];5;4258;[ 4  0  5  3 10 11  6  2 12  7  9  8  1];[0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[4, 11, 10, 9, 8];5;8405;[ 4  5 11  0  6 10  9  3 12  7  1  2  8];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
15079;13;13;[1, 12, 11, 10];4;8255;[ 0  1  2  3  9  4  6  5 12 11  7  8 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.2, 0.3333333333333333, 0.2, 0.25, 0.25];[1, 11, 10, 12];4;8305;[ 0  1  2  3  4  5  6  9 11 10  7  8 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[1, 12, 10, 11];4;4258;[ 0  1  2  3  4  5  6  8 12  9 10 11  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 12, 10, 11];4;4308;[ 0  1  2  3  4  5  6  8 12  9 10 11  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
15080;14;14;[4, 11, 12];3;16448;[ 1  3  5  4  6  7 11  9 13  0 12  8  2 10];[0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.25, 0.3333333333333333];[4, 11, 12];3;16498;[ 0  1  2  3  4  5  6  7  9 11 13  8 12 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333];[4, 11, 12];3;8355;[ 0  1  2  3  4  5  6  7  9 11 13 12 10  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 11, 12];3;8405;[ 0  1  2  3  4  5  6  7  9 11 13 12 10  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
15081;14;14;[9, 10, 11];3;4158;[ 6  8  2  0  3  4  5  1  7  9 10 11 12 13];[0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.5, 0.2, 0.5, 0.2, 0.2, 0.2, 0.2, 0.2];[11, 9, 10];3;8305;[ 6  8  3  1 12 11  0  2  7  5  4  9 10 13];[0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.2, 0.5, 0.2, 0.5, 0.2, 0.2, 0.25, 0.3333333333333333, 0.2];[11, 9, 10];3;8355;[ 6  8  3  1 12 11  2  0  7  5  4  9 10 13];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.5, 0.2, 0.5, 0.2, 0.2, 0.25, 0.3333333333333333, 0.2];[11, 10, 9];3;4308;[ 6  8  3  1 12  7  2  0 11 13 10  9  4  5];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.5, 0.25, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25]
15082;14;14;[4, 11, 1, 10];4;16448;[ 5  6  4 11 13  3  2  1 12  9 10  0  7  8];[0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[0, 12, 11, 9, 2];5;4208;[ 0 12  5  3  6 11  8  4 13  9  1  2 10  7];[0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333];[0, 12, 11, 9, 2];5;4258;[ 0 12  5  3  6 11  8  4 13  9  1  2  7 10];[0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333];[0, 12, 11, 9, 2];5;4308;[ 0 12  5  3  6 11  8  4 13  9  1  2  7 10];[0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333]
15083;14;14;[2, 11, 10, 12];4;16448;[ 0  2  5  4  6 11 13  1  7  3 10  9  8 12];[0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333];[2, 11, 10, 12];4;16498;[ 0  2  5  4  6 11 13  1  7  3 10  9  8 12];[0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333];[2, 10, 11, 12];4;8355;[ 0  2  5  4  6 13 10 11  7  3  1  9 12  8];[0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[2, 11, 10, 12];4;16598;[ 0  2  6  8  5 11 10  4 13  7  1  3  9 12];[0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
15084;14;14;[1, 7, 8, 4, 9];5;4158;[ 0  1  2  7  6 13 12  8  4  5  3  9 11 10];[0.25, 0.25, 0.25, 0.2, 0.2, 0.2, 0.25, 0.25, 0.25, 0.2, 0.2, 0.2, 0.25, 0.25];[1, 4, 7, 8, 9];5;4208;[ 1  5 13  2  3  4  6  0  7  8 10  9 11 12];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[1, 4, 7, 9, 8];5;4258;[13 10  1  5  3  4  2  0  7  6  9  8 11 12];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.5];[1, 4, 7, 9, 8];5;4308;[13 10  1  5  3  4  2  0  7  6  9  8 11 12];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.5]
15085;14;14;[7, 9, 11, 13];4;16448;[ 3  4 12  2  7  6  8  0  5  1 10  9 11 13];[0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.2, 0.2, 0.2, 0.3333333333333333, 0.2];[13, 7, 9, 11];4;16498;[ 1  3  4 13 12  5  2  0  7  6  8  9 11 10];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333];[13, 7, 11, 9];4;16548;[ 0  1  3  4  6 13 12  2  7  5  8 11 10  9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333];[13, 7, 11, 9];4;16598;[ 0  1  3  4  6 13 12  2  7  5  8 10 11  9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333]
15086;14;14;[6, 7, 10, 8];4;4158;[ 3  9 12  0  5  6  1  2 13  7 10  8  4 11];[0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25];[7, 6, 10, 8];4;4208;[ 0  2  3  9 12  5  4  1  7  6 10  8 13 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25];[7, 6, 10, 8];4;4258;[ 0  2  3  9 12  5  4  1  7  6 10  8 13 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25];[7, 8, 6, 10];4;8405;[ 0  2  3  7 12 11  9  8  6  5  4  1 10 13];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25]
15087;14;14;[6, 8, 5, 7];4;8255;[ 6 12  2  3  8 11  4  5 10  9  7  0  1 13];[0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.5, 0.2, 0.25, 0.2, 0.2, 0.25, 0.5, 0.16666666666666666];[6, 5, 8, 7];4;8305;[ 6 12  2  3  5 11  8  4 13  9  1  0  7 10];[0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.2, 0.25, 0.25, 0.2, 0.25, 0.5, 0.25];[6, 8, 7, 5];4;8355;[ 6 12  2  3 10 11  8  1  7  5  4  0  9 13];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25];[6, 8, 7, 5];4;8405;[ 6 12  2  3 10 11  8  1  7  5  4  0  9 13];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25]
15088;14;14;[0, 12, 11];3;16448;[ 0  1  3  4  6 10  5  2  7  9 13 12 11  8];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25];[0, 11, 12];3;16498;[ 0  1  3  4  6 10  5  2  7  9 11 12 13  8];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25];[0, 12, 11];3;16548;[ 0  1  3  4  6 10 12  2  7  5  9  8 11 13];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[0, 12, 11];3;16598;[ 0  1  3  4  6 10 12  2  7  5  9  8 11 13];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25]
15089;14;14;[0, 10, 11, 12];4;16448;[ 0  8  9  1  4  5  2  3 10  6 13 11 12  7];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.2, 0.25];[0, 12, 10, 11];4;16498;[ 0  7  9  8 12 10  2  1  6  5  4  3 13 11];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25];[0, 12, 11, 10];4;220;[ 0  3  7 12 11 10  9  8  6  5  4  2  1 13];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[0, 11, 10, 12];4;721;[ 0  3  7  5 11 10  9  8 12 13  1  2  6  4];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
15090;14;14;[2, 11, 12, 13];4;8255;[ 5  0  2  1  3  4  6  8 11 10 12  9 13  7];[0.25, 0.25, 0.25, 0.25, 0.25, 1.0, 0.25, 0.14285714285714285, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2];[2, 11, 12, 13];4;8305;[ 5  0  2  1  3  4  6  7  8 10 11 12 13  9];[0.25, 0.25, 0.25, 0.25, 0.25, 1.0, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25];[2, 11, 12, 13];4;8355;[ 5  0  2  1  3  4  6  7  8 10 11 12 13  9];[0.25, 0.25, 0.25, 0.25, 0.25, 1.0, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25];[2, 11, 12, 13];4;8405;[ 5  4  6  0  3  2  1  7  8 10 11 12 13  9];[0.25, 0.25, 0.25, 0.25, 0.5, 1.0, 0.5, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25]
15091;14;14;[10, 12, 9, 11, 8];5;16448;[ 0  1  3  4 13 10  2  6 12  7  9  5 11  8];[0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666, 0.2, 0.3333333333333333, 0.16666666666666666, 0.2, 0.3333333333333333];[10, 12, 8, 11, 9];5;16498;[ 0  1  3  4 13 10  5 12  8  7  2  6 11  9];[0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.2, 0.25, 0.2, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333];[12, 10, 8, 9, 11];5;16548;[ 0  1  3  4  6  5 12 10 13  8  9  2  7 11];[0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333];[12, 10, 11, 8, 9];5;16598;[ 0  1  3  4  6  5 12 10 13  2 11  8  9  7];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
15092;14;14;[3, 9, 0, 10];4;4158;[ 1  2  3  5  6  8  9  4 13  7  0 10 11 12];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.2, 0.25];[3, 9, 0, 10];4;16498;[ 1  2  3  4  6  5  7  8 13  9  0 11 12 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333];[3, 9, 0, 10];4;4258;[ 1  2  3  4  6  5  7  8 13  9  0 10 11 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333];[0, 3, 9, 10];4;16598;[ 0  1  2  3  4  5  6  7  8  9 13 12 11 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333]
15093;14;14;[0, 4, 7, 12, 9, 11];6;16448;[ 0  1  2  4  6  5  7  8 12  9 10 11 13  3];[0.2, 0.2, 0.2, 0.16666666666666666, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2];[2, 9, 7, 12, 11, 6];6;16498;[ 2  9  1  0  7  5  8  4 10 12 11  6 13  3];[0.25, 0.25, 0.5, 0.16666666666666666, 0.25, 0.25, 0.2, 0.25, 0.25, 0.5, 0.25, 0.2, 0.25, 0.2];[9, 3, 11, 7, 8, 12];6;8355;[ 2  9  3  0 13  5  4  1 11  7 10  8 12  6];[0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333];[2, 6, 12, 9, 7, 11];6;270;[ 2  6 12  9  7 11  3  0 13 10  1  5  4  8];[0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
15094;14;14;[9, 13, 0, 12];4;16448;[ 2  5  6  9 13 11 10  0  7  4  1  3  8 12];[0.2, 0.2, 0.25, 0.2, 0.2, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25];[0, 9, 13, 12];4;16498;[ 0  4  9  8 11 10  3  2 13  6  5  1  7 12];[0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25];[0, 9, 12, 13];4;16548;[ 0  3  4  8 11 10  9  2 12  7  5  6 13  1];[0.5, 0.2, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[0, 9, 13, 12];4;16598;[ 0  3  6  4 11 10  9  8 13  7  2  5 12  1];[0.5, 0.2, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
15095;14;14;[13, 11];2;16448;[ 2 12  6  1  9  7  5  4 13 10  0  3 11  8];[0.16666666666666666, 0.3333333333333333, 0.5, 0.16666666666666666, 0.2, 0.2, 0.3333333333333333, 0.2, 0.16666666666666666, 0.3333333333333333, 0.2, 0.16666666666666666, 0.5, 0.2];[13, 11];2;1134;[ 2 12  1  0 10 13  9  6 11  8  4  3  7  5];[0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.2, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333];[11, 13];2;671;[ 2 12  1  0  6 11  9  5 13 10  3  4  7  8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[11, 13];2;1234;[ 2 12  1  0  5  6  8  3 11 13 10  9  7  4];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
15096;14;14;[4, 5, 9, 11];4;8255;[ 0  1  2  7  6 10 12  3  4  5  9  8 11 13];[0.5, 0.5, 0.5, 0.2, 0.2, 0.2, 0.25, 0.5, 0.2, 0.2, 0.25, 0.2, 0.25, 0.2];[5, 9, 4, 11];4;8305;[ 0  1  2  7  3  5  6  9 12 10  4  8 11 13];[0.5, 0.5, 0.5, 0.25, 0.2, 0.25, 0.25, 0.5, 0.2, 0.25, 0.25, 0.2, 0.25, 0.2];[9, 5, 4, 11];4;8355;[ 0  1  2  7 12  9  3  5 10  6  4  8 11 13];[0.5, 0.5, 0.5, 0.25, 0.2, 0.25, 0.25, 0.5, 0.2, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.2];[9, 4, 5, 11];4;8405;[ 0  1  2  7 12  9  3  4  6  5 10  8 11 13];[0.5, 0.5, 0.5, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2]
15097;14;14;[8, 6, 7, 5, 0];5;185;[11  8  6  7 10  5  0  1 12 13  2  9  4  3];[0.2, 0.2, 0.2, 0.16666666666666666, 0.16666666666666666, 0.2, 0.3333333333333333, 0.3333333333333333, 0.5, 0.2, 0.3333333333333333, 0.5, 0.2, 0.2];[11, 8, 6, 7, 1];5;621;[11  8  6  7 13 10  0  1  9  5  2  3 12  4];[0.25, 0.25, 0.25, 0.25, 0.16666666666666666, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333];[11, 8, 6, 7, 1];5;671;[11  8  6  7 13 10  0  1  4  5  2  3  9 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333];[11, 8, 6, 7, 1];5;721;[11  8  6  7 13 10  0  1  4  5  2  3  9 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333]
15098;14;14;[9, 2, 11, 12];4;16448;[ 9  2  5  7 13  4  3  1  6  0 10  8 11 12];[0.16666666666666666, 0.16666666666666666, 0.2, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666, 0.2, 0.16666666666666666, 1.0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.2];[9, 2, 11, 12];4;8305;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 1.0, 0.25, 0.25, 0.25, 0.2];[9, 12, 10, 7, 4];5;2209;[ 9  3  6  5 12 10  8 13  7  4  1  2  0 11];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[9, 6, 3, 7, 10, 12];6;1234;[ 9  0  6  3  7 10  8  5 13 12  1  2  4 11];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
15099;14;14;[10, 6, 11, 1];4;2109;[12 13 10  0  8  3  6  5 11  4  1  2  9  7];[0.25, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.16666666666666666, 0.25, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333];[10, 11, 9];3;16498;[ 3  2 12 10 13  6  0  4  5  7  8  1 11  9];[0.25, 0.2, 0.5, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333];[10, 11, 9];3;16548;[ 3  2 12 10 13  4  1  0  7  6  5  8 11  9];[0.25, 0.25, 0.5, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333];[10, 11, 9];3;16598;[ 3  2 12 10 13  4  1  0  7  6  5  8 11  9];[0.25, 0.25, 0.5, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333]


==> results/chamfer/lane_shift_short_wide_combined_responsibility_distance_results_simulation.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
15000;10;10;[7, 6, 4];3;120;[7 6 1 4 5 2 0 9 8 3];[0.5918177082077394, 0.7834297442908404, 0.6007038870611205, 0.5186645342850218, 0.7442291758009514, 0.6327077424661032, 0.7984678620274497, 1, 0.5190578341543116, 0.5660325130884476];[7, 5, 4];3;364;[7 5 1 3 6 4 2 0 9 8];[0.5918177082077394, 0.8880941651027243, 0.6007038870611205, 0.8865303795917638, 0.7442291758009514, 0.9259329842842691, 0.8059928345969193, 1, 0.5190578341543116, 0.5660325130884476];[7, 5, 4];3;414;[7 5 2 1 3 6 4 0 9 8];[0.5918177082077394, 0.8880941651027243, 0.8914349885569472, 0.8865303795917638, 0.7538863994148592, 0.9259329842842691, 0.8493433507208419, 1, 0.5190578341543116, 0.5660325130884476];[7, 5, 4];3;721;[7 5 2 1 3 6 4 9 0 8];[0.5918177082077394, 0.8880941651027243, 0.8914349885569472, 0.8865303795917638, 0.7597911047306471, 0.9259329842842691, 0.8493433507208419, 1, 0.5190578341543116, 0.6138842528873174]
15001;10;10;[8, 2, 9];3;314;[8 0 6 2 1 3 9 4 7 5];[0.8902796529767234, 0.5855303292675603, 0.6343316244454873, 0.5186790447836639, 0, 0, 0.7128008967712742, 0, 1, 0.5186790447836639];[8, 7, 9];3;364;[8 0 7 6 5 9 1 2 3 4];[0.8902796529767234, 0.6358520052640895, 0.6343316244454873, 0.45779841850272185, 0, 0.7000118126045756, 0.7128008967712742, 0.7789762718073885, 1, 0.6898914815227304];[8, 7, 9];3;285;[8 0 7 6 5 9 3 1 2 4];[0.8902796529767234, 0.6358520052640895, 0.6343316244454873, 0.6667671484625811, 0, 0.7000118126045756, 0.7128008967712742, 0.7789762718073885, 1, 0.6898914815227304];[8, 7, 9];3;335;[8 6 0 7 9 5 3 1 2 4];[0.8902796529767234, 0.6358520052640895, 0.6343316244454873, 0.6667671484625811, 0, 0.7000118126045756, 0.956708003969434, 0.8508199627795258, 1, 0.726199804491643]
15002;10;10;[7, 6, 2, 8];4;70;[7 6 2 8 1 5 4 3 0 9];[0.40521438375116786, 0.7496920870463383, 0.9174031498286769, 0.6008629131110488, 0.6043418684274657, 0.7166025554781229, 0.9366905824631209, 1, 0.754500830393649, 0];[7, 6, 2, 8];4;137;[7 6 2 0 8 1 5 4 3 9];[0.8079622932606443, 0.7496920870463383, 0.9174031498286769, 0.6008629131110488, 0.7101836315439171, 0.7219660861727183, 0.9366905824631209, 1, 0.754500830393649, 0];[7, 6, 2, 8];4;220;[7 6 2 0 3 8 1 5 4 9];[0.8323848097403593, 0.7496920870463383, 0.9174031498286769, 0.8089204353703003, 0.7101836315439171, 0.7219660861727183, 0.9366905824631209, 1, 0.754500830393649, 0];[7, 6, 2, 8];4;335;[7 4 6 2 0 3 8 1 5 9];[0.8323848097403593, 0.7496920870463383, 0.9174031498286769, 0.8089204353703003, 0.9434140775980573, 0.7219660861727183, 0.9366905824631209, 1, 0.754500830393649, 0]
15003;10;10;[8, 9, 2];3;314;[8 3 9 2 1 5 6 0 4 7];[0.41790095799800264, 0.597074333628764, 0.6620620853271934, 0.8411843594750864, 0.4141326367158574, 0.597074333628764, 0.5457799399965271, 0, 1, 0.7190064763826489];[8, 2, 9];3;1134;[8 7 3 4 2 9 6 1 5 0];[0.41790095799800264, 0.597074333628764, 0.771936544281894, 0.8411843594750864, 0.771936544281894, 0.597074333628764, 0.6406976704342339, 0.9422575323839676, 1, 0.7190064763826489];[8, 9, 2];3;1184;[8 7 9 2 3 4 5 6 0 1];[0.5771422050584827, 0.5314872421264887, 0.8841264265341098, 0.8411843594750864, 0.771936544281894, 0.6417790806479239, 0.6406976704342339, 0.9422575323839676, 1, 0.8841264265341098];[8, 9, 2];3;1234;[8 7 9 2 3 4 5 6 0 1];[0.5771422050584827, 0.5705058398992671, 0.8841264265341098, 0.8411843594750864, 0.7779821882343472, 0.6417790806479239, 0.6406976704342339, 0.9422575323839676, 1, 0.8841264265341098]
15004;10;10;[9, 3, 6, 8, 7];5;571;[9 3 5 0 1 6 8 2 7 4];[0.7615970717642545, 0.7179758040649205, 0.4581968450907126, 0.9969973053982486, 0.42277615401369745, 0.7666214570170253, 0.6927378375226287, 0.42277615401369745, 0.6740621230235043, 1];[9, 3, 7, 6, 8];5;621;[9 3 7 5 0 1 6 8 2 4];[0.7615970717642545, 0.7179758040649205, 0.6642174430752892, 0.9969973053982486, 0.49458946745838217, 0.7666214570170253, 0.6927378375226287, 0.8343530349025005, 0.6868749124865066, 1];[9, 3, 7, 8, 6];5;671;[9 3 7 8 5 0 1 2 6 4];[0.7615970717642545, 0.7179758040649205, 0.7059876483926419, 0.9969973053982486, 0.49458946745838217, 0.7666214570170253, 0.6927378375226287, 0.8343530349025005, 0.7807842178864967, 1];[9, 3, 7, 8, 6];5;237;[9 3 7 8 6 5 0 1 2 4];[0.7615970717642545, 0.7179758040649205, 0.7059876483926419, 0.9969973053982486, 0.49458946745838217, 0.7666214570170253, 0.7670379499977386, 0.8343530349025005, 0.7807842178864967, 1]
15005;10;10;[7, 8, 3, 5];4;87;[7 8 3 4 5 2 6 1 0 9];[0, 0.20664151673370754, 0.20664151673370754, 0.5766988791751532, 0.5327898693219941, 0.20664151673370754, 0.20664151673370754, 1, 0.8154431206657309, 0];[7, 8, 4, 5];4;120;[7 8 4 5 3 2 0 1 6 9];[0, 0, 0.5757918608463266, 0.5766988791751532, 0.7532295567903646, 0.6157527660561845, 0, 1, 0.8154431206657309, 0];[7, 4, 8, 5];4;187;[7 4 8 3 5 2 0 1 6 9];[0, 0, 0.6077028484364708, 0.813272071119427, 0.8154803609317176, 0.6157527660561845, 0, 1, 0.8154431206657309, 0];[7, 8, 4, 5];4;237;[7 8 4 3 5 2 0 1 6 9];[0, 0, 0.6077028484364708, 0.813272071119427, 0.8154803609317176, 0.6157527660561845, 0, 1, 0.864630205667279, 0]
15006;10;10;[7, 8, 4, 1, 2, 3, 6];7;1084;[7 8 4 1 2 3 9 0 6 5];[0, 0.7399395778005219, 0.5983012022294452, 0.5756803549731823, 0.7481206150970261, 0, 0, 1, 0.8816602123496867, 0.5692729297631017];[7, 4, 8, 1, 3, 2, 6];7;1134;[7 4 8 1 3 2 0 6 9 5];[0.6733252417460779, 0.7661807925173623, 0.7372121186531139, 0.7372121186531139, 0.9612406080483742, 0, 0.6271016751854301, 1, 0.8816602123496867, 0.5692729297631017];[7, 4, 8, 1, 3, 2, 6];7;671;[7 4 8 1 3 2 5 0 6 9];[0.6733252417460779, 0.7661807925173623, 0.7372121186531139, 0.7372121186531139, 0.9612406080483742, 0.6856370875893977, 0.633171924352921, 1, 0.8816602123496867, 0.633171924352921];[7, 4, 8, 2, 1, 3, 6];7;721;[7 4 8 2 1 5 3 0 6 9];[0.6733252417460779, 0.7661807925173623, 0.7782514930035592, 0.6850029994392978, 0.9612406080483742, 0.6856370875893977, 0.6493279278438365, 1, 0.8816602123496867, 0.5692729297631017]
15007;10;10;[8, 9, 7, 6];4;1084;[8 4 0 5 3 1 2 9 7 6];[0.8399378976143056, 0.6593745778630972, 0.5929393417712517, 0.7386622546600494, 0.9430864786223856, 0.8040728601523746, 0.3739268471236079, 0.3739268471236079, 1, 0.5601320758197309];[8, 9, 7, 6];4;1134;[8 4 9 0 5 3 7 2 1 6];[0.8399378976143056, 0.6593745778630972, 0.6762904988420637, 0.7386622546600494, 0.9430864786223856, 0.8040728601523746, 0.4479943572835934, 0.6934096723677032, 1, 0.8661885049555547];[8, 9, 7, 6];4;1184;[8 4 0 9 5 7 3 1 2 6];[0.9090119323388232, 0.6806733220048372, 0.6762904988420637, 0.7386622546600494, 0.9430864786223856, 0.8040728601523746, 0.4479943572835934, 0.7464407362769946, 1, 0.8661885049555547];[8, 9, 7, 6];4;1234;[8 4 0 9 2 7 5 1 3 6];[0.9090119323388232, 0.772387236769878, 0.8659771302563297, 0.7386622546600494, 0.9430864786223856, 0.8040728601523746, 0.5215137832110917, 0.8074877392028736, 1, 0.8661885049555547]
15008;10;10;[8, 7, 6];3;1084;[8 0 3 2 7 5 9 1 6 4];[0.8012215327543517, 0.6329535221862761, 0.7420820556400296, 0.7926924277928469, 0.570224271734904, 0.6766074606922122, 0.6216035717018816, 0.7083409248860695, 1, 0.6383466603973178];[8, 7, 6];3;1134;[8 2 0 3 7 5 1 9 6 4];[0.8012215327543517, 0.6449193092138328, 0.8509135843766813, 0.7926924277928469, 0.570224271734904, 0.6766074606922122, 0.6216035717018816, 0.7083409248860695, 1, 0.6383466603973178];[8, 7, 6];3;1184;[8 5 2 0 3 1 7 9 6 4];[0.8012215327543517, 0.7594467663508522, 0.8509135843766813, 0.7926924277928469, 0.5742583899570144, 0.9138158852682593, 0.6216035717018816, 0.7083409248860695, 1, 0.6383466603973178];[8, 6, 7];3;721;[8 5 4 2 0 3 6 1 7 9];[0.8012215327543517, 0.7594467663508522, 0.8509135843766813, 0.7926924277928469, 0.8819738702346159, 0.9138158852682593, 0.765184372494041, 0.7083409248860695, 1, 0.6383466603973178]
15009;10;10;[8, 9, 7];3;87;[8 1 9 5 7 3 2 0 6 4];[0, 0.8082318072263073, 0, 0.37453394504121407, 0, 0.7156031726816032, 0, 0.5615766605002981, 1, 0.7866150519770911];[8, 9, 7];3;137;[8 3 1 9 7 5 6 0 4 2];[0, 0.8082318072263073, 0, 0.8973463497795813, 0, 0.7156031726816032, 0.6532622059804162, 0.7464405672780043, 1, 0.7866150519770911];[8, 9, 7];3;187;[8 3 9 1 7 5 6 0 4 2];[0, 0.8082318072263073, 0, 0.8973463497795813, 0, 0.7156031726816032, 0.6532622059804162, 0.7464405672780043, 1, 0.8209106966614129];[8, 9, 7];3;237;[8 3 9 1 7 5 6 0 2 4];[0.5782329946420391, 0.8082318072263073, 0.5782329946420391, 0.8973463497795813, 0, 0.7156031726816032, 0.6829433053773538, 0.7464405672780043, 1, 0.8209106966614129]
15010;10;10;[6, 4, 5];3;61;[6 4 5 7 2 8 0 3 1 9];[0, 0, 0.6970969875425664, 0, 0.9185883377529992, 0.840277863923663, 1, 0.7784899211094697, 0.6477051623352472, 0];[6, 4, 5];3;621;[6 4 1 7 3 5 2 8 0 9];[0.5736792847337683, 0.8909779811886309, 0.8156619951247918, 0.8446099993326205, 0.9185883377529992, 0.840277863923663, 1, 0.8500573126327746, 0.6477051623352472, 0.46559532086309946];[6, 4, 5];3;671;[6 4 1 7 3 5 2 8 0 9];[0.5736792847337683, 0.8909779811886309, 0.8156619951247918, 0.8446099993326205, 0.9185883377529992, 0.840277863923663, 1, 0.8500573126327746, 0.6477051623352472, 0.5578449004445715];[6, 4, 5];3;721;[6 4 1 3 7 5 2 8 0 9];[0.5809221454149615, 0.8909779811886309, 0.8302079997164074, 0.8573804870802512, 0.9429445480872617, 0.840277863923663, 1, 0.8500573126327746, 0.6477051623352472, 0.5578449004445715]
15011;10;10;[9, 3, 0, 7, 4, 1, 8, 6, 5, 2];10;1084;[9 3 0 7 4 1 8 6 5 2];[0.9074306727942502, 0.8041075917378551, 0, 0.9389356740439798, 0.8045155554247352, 0, 0.6461070348962448, 0.8631352682175518, 0.6720756623284683, 1];[9, 3, 0, 7, 5, 1, 4, 8, 6, 2];10;1134;[9 3 0 7 5 1 4 8 6 2];[0.9074306727942502, 0.8060015764479879, 0.5807404330334065, 0.9389356740439798, 0.8045155554247352, 0.8297298613316312, 0.6602458736866521, 0.8631352682175518, 0.7216580315546479, 1];[9, 3, 4, 0, 2, 7, 5, 1, 8, 6];10;1184;[9 3 4 0 2 7 5 1 8 6];[0.9074306727942502, 0.8060015764479879, 0.8772658906589768, 0.9389356740439798, 0.9378876006037674, 0.836095605556472, 0.6602458736866521, 0.8631352682175518, 0.7216580315546479, 1];[9, 3, 4, 0, 2, 7, 5, 1, 6, 8];10;1234;[9 3 4 0 2 7 5 1 6 8];[0.9074306727942502, 0.8060015764479879, 0.8772658906589768, 0.9389356740439798, 0.9378876006037674, 0.8445947609112767, 0.735059585307775, 0.8631352682175518, 0.7216580315546479, 1]
15012;10;10;[8, 3, 4, 2, 0, 5, 6, 7, 9];9;1084;[8 3 4 2 1 0 5 6 7 9];[0.6866996635240415, 0.8243381313272773, 0.8252831784688217, 0.9184056160367468, 0.8837239498466419, 0.6866996635240415, 0.67521254479853, 0.49377181124749353, 1, 0.49377181124749353];[8, 3, 4, 2, 7, 6, 0, 5, 9];9;1134;[8 3 4 2 1 7 6 0 5 9];[0.6866996635240415, 0.8243381313272773, 0.8252831784688217, 0.9184056160367468, 0.8837239498466419, 0.6866996635240415, 0.6962934696124141, 0.7654746502675506, 1, 0.5887372216084339];[8, 3, 4, 2, 0, 7, 9, 5, 6];9;1184;[8 3 4 2 1 0 7 9 5 6];[0.8098531043809178, 0.8243381313272773, 0.8252831784688217, 0.9184056160367468, 0.8837239498466419, 0.7118355665618104, 0.6962934696124141, 0.7654746502675506, 1, 0.7294287530010396];[8, 3, 4, 2, 0, 9, 7, 6, 5];9;1234;[8 3 4 2 1 0 9 7 6 5];[0.8098531043809178, 0.8243381313272773, 0.8252831784688217, 0.9184056160367468, 0.8837239498466419, 0.7118355665618104, 0.7156964869543816, 0.7654746502675506, 1, 0.7989879078142382]
15013;10;10;[8, 7, 5, 3, 6, 9];6;1084;[8 7 5 1 3 4 6 2 0 9];[0.6352993054311092, 0.8703833370105601, 0.6908737677596478, 0.7932197393606405, 0.6931144682870211, 0.8939161566011641, 0.6931144682870211, 0.9509247017213563, 1, 0];[8, 7, 5, 3, 9, 6];6;1134;[8 7 5 1 4 3 9 2 0 6];[0.6352993054311092, 0.8703833370105601, 0.6908737677596478, 0.8269552015495335, 0.8287325396824218, 0.914647298608875, 0.6272682972911415, 0.9509247017213563, 1, 0.7804162029808296];[8, 7, 5, 3, 9, 6];6;1184;[8 7 5 4 1 3 0 9 2 6];[0.7846690443409804, 0.8703833370105601, 0.6908737677596478, 0.8269552015495335, 0.9025940382274759, 0.914647298608875, 0.6272682972911415, 0.9509247017213563, 1, 0.7804162029808296];[8, 7, 5, 6, 3, 9];6;1234;[8 7 5 4 6 1 3 0 9 2];[0.7846690443409804, 0.8703833370105601, 0.6908737677596478, 0.8269552015495335, 0.9025940382274759, 0.914647298608875, 0.9006749256599808, 0.9509247017213563, 1, 0.7804162029808296]
15014;10;10;[8, 9, 7];3;70;[8 5 9 7 0 2 6 1 4 3];[0.5513498546223413, 0.3524331398750386, 0.44966330240610025, 0, 0, 0.885247697868807, 0.3524331398750386, 0.6085384763055366, 1, 0.8193503933068511];[8, 9, 7];3;137;[8 5 9 4 7 6 3 0 2 1];[0.5513498546223413, 0, 0.44966330240610025, 0.5837907175405915, 0.6327834279616895, 0.885247697868807, 0.597005306934197, 0.6241280419347397, 1, 0.8193503933068511];[8, 2, 9];3;187;[8 2 5 4 9 3 7 6 0 1];[0.5513498546223413, 0, 0.9178997431613559, 0.6510748632010055, 0.8554265526960521, 0.885247697868807, 0.597005306934197, 0.6323439125516093, 1, 0.8193503933068511];[8, 2, 9];3;270;[8 2 5 6 4 9 7 3 0 1];[0.5513498546223413, 0, 0.9178997431613559, 0.6510748632010055, 0.8688361593945342, 0.885247697868807, 0.8805528758807452, 0.7807735919710593, 1, 0.8193503933068511]
15015;10;10;[7, 9, 5, 8, 1];5;120;[7 9 5 3 8 1 2 6 4 0];[0, 0.7415816647715802, 0.7189532761164867, 0.7820048452595416, 0.5950974126163561, 0.8232182783354134, 0.6919222591594658, 1, 0.7809949640473525, 0.8769369675339155];[7, 9, 0, 5];4;120;[7 9 0 5 3 8 1 2 6 4];[0.8408067766909022, 0.7415816647715802, 0.7189532761164867, 0.7820048452595416, 0.5950974126163561, 0.8232182783354134, 0.6919222591594658, 1, 0.7809949640473525, 0.8769369675339155];[7, 9, 0, 5];4;220;[7 3 9 0 5 8 1 4 2 6];[0.8408067766909022, 0.7415816647715802, 0.7189532761164867, 0.9526296289143041, 0.7283115179367632, 0.8232182783354134, 0.6919222591594658, 1, 0.8047175067567746, 0.8769369675339155];[7, 6, 9, 5];4;335;[7 3 6 9 0 5 8 1 4 2];[0.8408067766909022, 0.7415816647715802, 0.7189532761164867, 0.9526296289143041, 0.7283115179367632, 0.8232182783354134, 0.8871515866025159, 1, 0.8047175067567746, 0.8769369675339155]
15016;10;10;[7, 4, 8, 6];4;87;[7 4 8 1 6 9 3 2 5 0];[0, 0.6497741676416404, 0, 0, 0.8052816883386389, 0, 0.6497741676416404, 1, 0.7578467747268239, 0.4320048153204271];[7, 4, 8, 6];4;120;[7 4 8 6 9 1 3 0 5 2];[0.3494620656412132, 0.4320048153204271, 0, 0.425230056131327, 0.8052816883386389, 0, 0.6936853409222895, 1, 0.7578467747268239, 0.4320048153204271];[7, 4, 8, 6];4;170;[7 4 8 6 9 1 3 0 5 2];[0.3494620656412132, 0.4320048153204271, 0, 0.425230056131327, 0.8052816883386389, 0, 0.6936853409222895, 1, 0.7578467747268239, 0.4320048153204271];[7, 4, 8, 6];4;220;[7 4 8 6 3 2 1 0 5 9];[0, 0, 0, 0, 0.8052816883386389, 0, 0.7393156951521778, 1, 0.7578467747268239, 0]
15017;10;10;[8, 3, 6, 4, 7];5;120;[8 3 6 4 1 7 5 2 0 9];[0, 0.6249836003623196, 0, 0.8488503229588739, 0.7487642847585365, 0.4718509630130849, 0.8488503229588739, 0.5975715657588178, 1, 0];[8, 3, 6, 4, 7];5;137;[8 3 6 4 7 0 1 2 5 9];[0.7104886150810024, 0.6249836003623196, 0.43105475995722026, 0.8488503229588739, 0.7487642847585365, 0, 0.8488503229588739, 0.7104886150810024, 1, 0];[8, 3, 6, 7, 4];5;187;[8 3 6 7 4 1 2 0 5 9];[0, 0.6249836003623196, 0.43105475995722026, 0.8488503229588739, 0.7487642847585365, 0, 0.8488503229588739, 0.7964842232667313, 1, 0];[8, 3, 6, 4, 7];5;237;[8 3 6 4 7 2 1 0 5 9];[0, 0.6249836003623196, 0.6426543915636541, 0.8488503229588739, 0.8332022393916083, 0, 0.8488503229588739, 0.8180841865098535, 1, 0]
15018;10;10;[9, 7, 8];3;61;[9 7 8 6 2 1 3 0 4 5];[0.46593425948716977, 0.5586187819749597, 0.578754420772195, 0.5370971171168476, 0.3992859731195972, 0.3992859731195972, 0.702271722505366, 0.8402975999700714, 0.7863018659135376, 1];[9, 7, 8];3;137;[9 6 7 8 2 0 1 3 5 4];[0.6590256587666671, 0.5586187819749597, 0.7440899058817664, 0.5370971171168476, 0.46941566556753783, 0.5313247935596036, 0.9098718201097923, 0.8402975999700714, 0.8139084066031563, 1];[9, 7, 8];3;187;[9 6 7 8 2 0 1 3 5 4];[0.6590256587666671, 0.5586187819749597, 0.7440899058817664, 0.5370971171168476, 0.46941566556753783, 0.5313247935596036, 0.9098718201097923, 0.8402975999700714, 0.8139084066031563, 1];[9, 7, 8];3;1234;[9 3 6 7 2 8 1 0 4 5];[0.6590256587666671, 0.7742026520759323, 0.8361293438358277, 0.910942232050928, 0.6111744358057294, 0.5992497750974759, 0.9098718201097923, 0.8402975999700714, 0.8139084066031563, 1]
15019;10;10;[8, 9, 1];3;1084;[8 0 3 2 4 9 1 5 7 6];[0.8762599119034995, 0.6068617347870017, 0.7258874028185035, 0.7432321240507976, 0.7255483793835629, 0.6021569559666029, 0.49407250206562714, 0.5878009665179363, 1, 0.7113321551158911];[8, 9, 1];3;1134;[8 0 4 5 7 3 2 9 1 6];[0.8762599119034995, 0.6068617347870017, 0.7258874028185035, 0.7432321240507976, 0.8606888492300979, 0.8323662662076982, 0.5423970236763529, 0.8082016043882719, 1, 0.7113321551158911];[8, 9, 1];3;1184;[8 0 4 2 5 7 3 9 1 6];[0.8880733029989938, 0.6068617347870017, 0.8343532323451754, 0.7432321240507976, 0.8606888492300979, 0.8323662662076982, 0.5423970236763529, 0.8274679620150882, 1, 0.7113321551158911];[8, 9, 1];3;1234;[8 0 3 4 2 5 7 9 1 6];[0.8880733029989938, 0.6068617347870017, 0.8343532323451754, 0.8664992053745662, 0.8606888492300979, 0.8323662662076982, 0.5423970236763529, 0.8274679620150882, 1, 0.7358795693728187]
15020;11;11;[9, 4, 10, 3];4;1084;[ 9  0  4  5  6  7 10  3  8  2  1];[0.9237388822450306, 0, 0, 0.6811880859172407, 0.9095894707238759, 0.7800759198972292, 0.7665608565441447, 0.7419522267691154, 0.6028365184908089, 1, 0.7018148545923816];[9, 4, 10, 3];4;2159;[ 9  0  4 10  5  1  6  7  3  8  2];[0.9237388822450306, 0.7747828890521692, 0, 0.7112921121407056, 0.9095894707238759, 0.7800759198972292, 0.7665608565441447, 0.7419522267691154, 0.6580677322651689, 1, 0.8618542492899208];[9, 4, 10, 1, 8];5;414;[ 9  0  4 10  1  5  8  6  7  3  2];[0.9237388822450306, 0.811056914559451, 0.5765060223993835, 0.7112921121407056, 0.9095894707238759, 0.7800759198972292, 0.7665608565441447, 0.7419522267691154, 0.7743328288547117, 1, 0.903671408841363];[9, 4, 10, 3];4;2259;[ 9  0  4 10  3  1  5  8  6  7  2];[0.9237388822450306, 0.811056914559451, 0.599493134466629, 0.9000052129377074, 0.9095894707238759, 0.7800759198972292, 0.7665608565441447, 0.7419522267691154, 0.7743328288547117, 1, 0.903671408841363]
15021;11;11;[8, 9];2;120;[ 8  3  9  7  5  1  2  0  6  4 10];[0, 0.602795688397347, 0.50854426212806, 0.880962110038231, 0, 0.7426267963014141, 0, 0.8314449203396933, 1, 0.8333693132450906, 0];[8, 9];2;235;[ 8  3  2  9  7  5  4  1  6  0 10];[0, 0.602795688397347, 0.855320410265103, 0.880962110038231, 0.7305124350986232, 0.7736731731189446, 0, 0.8314449203396933, 1, 0.8333693132450906, 0];[8, 9];2;285;[ 8  3  2  9  7  5  4  6  1  0 10];[0.5530281422066147, 0.602795688397347, 0.855320410265103, 0.880962110038231, 0.7305124350986232, 0.7736731731189446, 0.6354609117976712, 0.8330829281009161, 1, 0.8333693132450906, 0];[8, 9];2;270;[ 8  0  3  2  9  7  6  5  1  4 10];[0.9077562592460737, 0.7708396076541337, 0.855320410265103, 0.880962110038231, 0.7305124350986232, 0.7736731731189446, 0.7995951535501719, 0.8330829281009161, 1, 0.8333693132450906, 0]
15022;11;11;[9, 7, 8, 4];4;87;[ 9  7  8 10  4  3  0  1  6  5  2];[0, 0, 0, 0, 0.5848111297646363, 0, 0, 0.7792295916183365, 0.7041410198529406, 1, 0.664886597357516];[9, 5, 7, 8];4;170;[ 9  5  3  7  8 10  4  0  6  2  1];[0.4696833865321771, 0, 0, 0.8202049509042515, 0.5848111297646363, 0.8676122152855898, 0, 0.7792295916183365, 0.7041410198529406, 1, 0.664886597357516];[9, 5, 7, 8];4;285;[ 9  5  6 10  7  3  8  4  0  2  1];[0.4940242867488671, 0, 0, 0.8202049509042515, 0.5848111297646363, 0.8676122152855898, 0.8338537200829538, 0.824532998764974, 0.7041410198529406, 1, 0.8331996797734179];[9, 10, 6, 7];4;335;[ 9 10  5  6  7  3  8  4  0  2  1];[0.4940242867488671, 0, 0, 0.8202049509042515, 0.6143325138092127, 0.8676122152855898, 0.8338537200829538, 0.824532998764974, 0.7329044239998822, 1, 0.8844812223593704]
15023;11;11;[9, 3, 10];3;314;[ 9  4  3  8  6  0  5 10  7  2  1];[0.5554318159274745, 0, 0.4904518668890874, 0.6276131543701534, 0.7844703893935159, 0.5006900460563626, 0.5554318159274745, 0.4982139331039237, 0.5711303060688828, 1, 0.5006900460563626];[9, 1, 10];3;1134;[ 9  2  7  4  1 10  3  8  6  0  5];[0, 0.8194150699162399, 0.9001838570906749, 0.7045003070205099, 0.8301167968635558, 0, 0.5593762390956893, 0.8824296187166444, 0.5711303060688828, 1, 0.7766338989494707];[9, 1, 10];3;671;[ 9  2  7  4  1 10  8  3  5  0  6];[0.6120750357699144, 0.8194150699162399, 0.9001838570906749, 0.7045003070205099, 0.8301167968635558, 0.6800225389076306, 0.5593762390956893, 0.8824296187166444, 0.7574896070164523, 1, 0.7766338989494707];[9, 10, 1];3;721;[ 9  2  7 10  4  0  1  8  3  5  6];[0.8213705956217973, 0.8194150699162399, 0.9001838570906749, 0.7045003070205099, 0.8301167968635558, 0.6800225389076306, 0.5593762390956893, 0.8824296187166444, 0.7574896070164523, 1, 0.8305744050023575]
15024;11;11;[8, 7, 6];3;571;[ 8  7  0  3  4  2  5  1  6  9 10];[0.5982167181394284, 0, 0, 0.4991923399021042, 0.40289050547339084, 0, 0, 0.8725619052229625, 1, 0, 0];[8, 7, 6];3;111;[ 8  7  6  5 10  2  3  0  4  1  9];[0, 0, 0, 0, 0, 0.6277940728845788, 0.7416378355556759, 0.8725619052229625, 1, 0, 0.6277940728845788];[8, 7, 6];3;161;[ 8  7  6  5 10  1  3  2  4  0  9];[0, 0.5432769984208189, 0, 0, 0, 0.6277940728845788, 0.7416378355556759, 0.8725619052229625, 1, 0, 0.6277940728845788];[8, 7, 6];3;211;[ 8  7  6  5 10  1  3  2  4  0  9];[0, 0.5432769984208189, 0, 0, 0, 0.6277940728845788, 0.7416378355556759, 0.8725619052229625, 1, 0, 0.6277940728845788]
15025;11;11;[8, 9];2;56;[ 8  9 10  6  2  1  7  3  4  5  0];[0, 0.4734366571697115, 0.577858642756343, 0.41577889495584136, 0, 0, 0.6608106072785082, 0.4557587044905775, 1, 0.7194392895220457, 0.6916695093359622];[8, 9];2;235;[ 8  1 10  2  3  9  6  4  7  0  5];[0, 0.779649421391832, 0.7490957687051224, 0.7293805098518005, 0.6353041680211533, 0, 0.6608106072785082, 0.5209331901268968, 1, 0.7194392895220457, 0.7681573588286835];[8, 9];2;285;[ 8  1 10  2  9  3  6  4  7  0  5];[0.5908341954006444, 0.779649421391832, 0.7490957687051224, 0.7293805098518005, 0.6353041680211533, 0, 0.6608106072785082, 0.6289811467883466, 1, 0.7465107139828623, 0.7681573588286835];[8, 9];2;270;[ 8 10  0  1  2  9  3  6  4  7  5];[0.7922588340722473, 0.779649421391832, 0.764459820918048, 0.7293805098518005, 0.6353041680211533, 0.5432682877501811, 0.6608106072785082, 0.6289811467883466, 1, 0.7465107139828623, 0.921208852417738]
15026;11;11;[10, 8, 7, 6];4;1084;[10  3  9  8  7  0  5  4  6  2  1];[0.47978019635774005, 0, 0, 0.8143533364615421, 0.42717578651272115, 0.4571825349900974, 0, 0.5459476096320716, 0.63197025655535, 0.7020760020227432, 1];[10, 7, 6, 8];4;1134;[10  3  2  7  6  9  1  8  4  0  5];[0.5279897199354293, 0.6957734469005055, 0.8129414277040062, 0.8143533364615421, 0.5972038716893382, 0.4571825349900974, 0.7576322504316666, 0.7685339656327862, 0.674824456191816, 0.7020760020227432, 1];[10, 7, 6, 8];4;1184;[10  3  2  7  6  9  8  1  4  0  5];[0.5279897199354293, 0.6957734469005055, 0.8129414277040062, 0.8143533364615421, 0.5972038716893382, 0.4571825349900974, 0.7576322504316666, 0.7685339656327862, 0.700985960351999, 0.7020760020227432, 1];[10, 7, 6, 8];4;1234;[10  4  3  2  7  6  1  9  8  0  5];[0.5279897199354293, 0.7512069615632707, 0.8129414277040062, 0.8143533364615421, 0.8214093445916998, 0.4571825349900974, 0.7576322504316666, 0.7685339656327862, 0.700985960351999, 0.7020760020227432, 1]
15027;11;11;[8, 6, 10, 7, 5, 0];6;571;[ 8  2  9  6  3 10  7  5  0  4  1];[0.5239780375195022, 0, 0.8282210305121631, 0.6646675310262959, 0.4500521011806043, 0.5239780375195022, 0.760087826611269, 0.6331622465487872, 1, 0.7818824613349957, 0.637269241008727];[8, 0, 5, 6, 10, 7];6;621;[ 8  0  2  5  9  6  3 10  7  1  4];[0.9065921308380303, 0.47480586199639163, 0.8282210305121631, 0.6646675310262959, 0.4500521011806043, 0.8100905387029336, 0.760087826611269, 0.6331622465487872, 1, 0.7818824613349957, 0.637324295364914];[8, 0, 5, 6, 10, 7];6;2209;[ 8  0  2  5  6  9  4  3 10  7  1];[0.9065921308380303, 0.4834916678576781, 0.8282210305121631, 0.6646675310262959, 0.7462720824035716, 0.8100905387029336, 0.7943977043534841, 0.6331622465487872, 1, 0.7818824613349957, 0.637324295364914];[8, 0, 6, 5, 7, 10];6;2259;[ 8  0  6  2  5  7  9  4  3 10  1];[0.9065921308380303, 0.5750992678566005, 0.8282210305121631, 0.7228666915733195, 0.7462720824035716, 0.8100905387029336, 0.8787041151184654, 0.8037183984243567, 1, 0.7818824613349957, 0.637324295364914]
15028;11;11;[10, 9, 8, 7];4;120;[10  0  2  9  8  7  5  3  6  4  1];[0.798554715810904, 0, 0.798554715810904, 0, 0, 0.5984744990881801, 0, 0.6175367512849008, 0.6353626905565608, 0.655400196860082, 1];[10, 9, 8, 7];4;621;[10  0  5  6  1  2  9  8  7  4  3];[0.9449889896574455, 0.7566231303367074, 0.7505852736090444, 0, 0.6554743069752401, 0.7753545391717902, 0.7566231303367074, 0.6637189080377275, 0.7031087822723562, 0.7132338666299299, 1];[10, 8, 9, 7];4;2209;[10  0  1  5  8  2  9  3  7  4  6];[0.9449889896574455, 0.8358578524653726, 0.7505852736090444, 0.6829005541165971, 0.6554743069752401, 0.8302132362156127, 0.5426431994666352, 0.6637189080377275, 0.7677001051523651, 0.715087670882495, 1];[10, 8, 9, 7];4;2259;[10  0  3  1  5  8  2  9  7  4  6];[0.9449889896574455, 0.8358578524653726, 0.7505852736090444, 0.861996738633144, 0.6554743069752401, 0.8302132362156127, 0.6149302022379861, 0.6637189080377275, 0.7677001051523651, 0.715087670882495, 1]
15029;11;11;[10, 8, 7, 4, 5, 6];6;2109;[10  8  7  9  0  4  2  3  5  1  6];[0.8000729250390314, 0.48940717980469506, 0.7110123784303058, 0.6266088502919226, 0.7245156229233464, 0.5878079314884943, 0, 0.8580306603354194, 0.9521462186137952, 0.8033452319593279, 1];[10, 8, 7, 5, 4, 6];6;2159;[10  8  1  9  7  5  0  2  4  3  6];[0.8000729250390314, 0.9483789543944902, 0.760379501288388, 0.6924867564712308, 0.7245156229233464, 0.8370483180790217, 0.47323253549759947, 0.8580306603354194, 0.9521462186137952, 0.946841180086513, 1];[10, 8, 0, 5, 2, 3];6;2209;[10  8  1  9  0  7  5  2  4  3  6];[0.9377263188719666, 0.9483789543944902, 0.760379501288388, 0.6924867564712308, 0.7245156229233464, 0.8370483180790217, 0.5323918303792061, 0.8580306603354194, 0.9521462186137952, 0.946841180086513, 1];[10, 8, 1, 9, 0, 3, 7, 5];8;464;[10  8  1  9  0  3  7  5  2  6  4];[0.9377263188719666, 0.9483789543944902, 0.760379501288388, 0.926691345428732, 0.7245156229233464, 0.8370483180790217, 0.7430728939919377, 0.8580306603354194, 0.9521462186137952, 0.946841180086513, 1]
15030;11;11;[9, 10, 5, 4, 6];5;2109;[ 9 10  5  3  4  7  1  2  8  0  6];[0, 0.5908784763459715, 0.5699564323344847, 0.7270898919871286, 0.7152450009136269, 0.8172867062349043, 0, 0.6810825033813976, 0.5268830834943484, 1, 0.8998982931371423];[9, 10, 6, 5, 4];5;2159;[ 9 10  6  5  2  3  0  4  7  1  8];[0.7633565401286995, 0.5908784763459715, 0.796575280619672, 0.7684768971941722, 0.7152450009136269, 0.8172867062349043, 0.8624982413411731, 0.6810825033813976, 0.5268830834943484, 1, 0.8998982931371423];[9, 10, 4, 5, 6];5;187;[ 9 10  4  5  6  2  3  0  7  1  8];[0.7633565401286995, 0.6598668778543719, 0.796575280619672, 0.7684768971941722, 0.8729009288325398, 0.870106702984888, 0.8624982413411731, 0.6810825033813976, 0.5268830834943484, 1, 0.9118315915812508];[9, 10, 4, 5, 6];5;237;[ 9 10  4  5  6  2  3  0  1  7  8];[0.7633565401286995, 0.7253421226614842, 0.796575280619672, 0.7684768971941722, 0.8729009288325398, 0.870106702984888, 0.8624982413411731, 0.6810825033813976, 0.5268830834943484, 1, 0.9118315915812508]
15031;11;11;[7, 2, 4, 6, 8, 3];6;571;[ 7  1  2  4  0  6  8  5  3  9 10];[0.6675144842091458, 0.8481597273748646, 0.7772794786679911, 0, 0.6900626857854074, 0.48024928583647425, 0.6589187072084304, 1, 0.6546725093740118, 0, 0];[7, 6, 2, 4, 3, 8];6;621;[ 7  6  1  2  4  3  0  8  5  9 10];[0.6675144842091458, 0.8481597273748646, 0.7772794786679911, 0.7028474669036292, 0.7596392352581415, 0.48721198316104775, 0.8897515362683249, 1, 0.6546725093740118, 0, 0];[7, 6, 2, 4, 3, 8];6;671;[ 7  6  1  2  4  0  3  8  5  9 10];[0.7188749586805152, 0.8481597273748646, 0.7772794786679911, 0.7028474669036292, 0.7596392352581415, 0.48721198316104775, 0.8897515362683249, 1, 0.6581502469665845, 0, 0];[7, 6, 2, 4, 8, 3];6;1234;[ 7  6  1  2  0  4  8  3 10  5  9];[0.7660362572174318, 0.8481597273748646, 0.7772794786679911, 0.7028474669036292, 0.7596392352581415, 0.48721198316104775, 0.8897515362683249, 1, 0.738973204532544, 0, 0.5298761252662756]
15032;11;11;[6, 8, 2, 9];4;120;[ 6  8  7  2 10  9  5  0  4  3  1];[0.44839003858524135, 0, 0.7324244689433645, 0, 0, 0.6610082754532481, 1, 0.8007660112920033, 0.8328188788444422, 0.6813246709431432, 0.7324244689433645];[6, 8, 2, 9];4;170;[ 6  8  7  2 10  9  5  0  4  3  1];[0.44839003858524135, 0, 0.7324244689433645, 0, 0.42848939191607904, 0.6610082754532481, 1, 0.8174801570613329, 0.842979825264352, 0.6813246709431432, 0.7324244689433645];[6, 8, 2, 9];4;220;[ 6  8  7  2 10  9  5  0  4  3  1];[0.5313129463255148, 0.40381329448012293, 0.7324244689433645, 0.40381329448012293, 0.42848939191607904, 0.6610082754532481, 1, 0.8174801570613329, 0.842979825264352, 0.6813246709431432, 0.7324244689433645];[6, 8, 5, 9];4;335;[ 6  8  7  5 10  2  9  1  0  4  3];[0.5313129463255148, 0.6049099398955198, 0.7324244689433645, 0, 0.42848939191607904, 0.8055919186426804, 1, 0.8174801570613329, 0.842979825264352, 0.6813246709431432, 0.7324244689433645]
15033;11;11;[7, 4, 8];3;2109;[ 7  2  4 10  0  3  5  6  9  1  8];[0.7611023519283069, 0, 0.899284019724293, 0.7494063168547563, 0.8775153975428707, 0.7130096360102974, 0.6062395668987046, 1, 0, 0.5749149126742968, 0.8608195954583776];[7, 4, 8];3;120;[ 7  2  4  8 10  0  3  5  6  9  1];[0.7611023519283069, 0, 0.899284019724293, 0.7494063168547563, 0.8775153975428707, 0.7130096360102974, 0.6062395668987046, 1, 0.8726671876559986, 0.5749149126742968, 0.8608195954583776];[7, 4, 8];3;170;[ 7  2  4  8 10  0  3  5  6  9  1];[0.7611023519283069, 0, 0.899284019724293, 0.7494063168547563, 0.8775153975428707, 0.7130096360102974, 0.6820315858691579, 1, 0.8726671876559986, 0.5749149126742968, 0.8644198554649031];[7, 4, 8];3;1234;[ 7  2  3  4  8  6 10  0  5  1  9];[0.7611023519283069, 0.6340611504674905, 0.899284019724293, 0.8820325242737602, 0.8793295682308238, 0.7130096360102974, 0.8685112053711026, 1, 0.8726671876559986, 0.5749149126742968, 0.8644198554649031]
15034;11;11;[9, 10, 1];3;2109;[ 9  4  3 10  1  5  2  6  8  0  7];[0.3936682673072641, 0.7762120545847818, 0.702937172431967, 0.7960726298710317, 0.9026783560428979, 0.7595853780621924, 0.6882287941993163, 0, 0.5768433187919509, 1, 0.7763080344253656];[9, 10, 1];3;2159;[ 9  4  3 10  1  5  8  2  6  0  7];[0.5739770650521094, 0.7762120545847818, 0.702937172431967, 0.7960726298710317, 0.9026783560428979, 0.7595853780621924, 0.6882287941993163, 0.5204876883498489, 0.7474759246029671, 1, 0.7763080344253656];[9, 10, 2];3;2209;[ 9  8  4 10  2  3  1  5  7  6  0];[0.6499301001819942, 0.7762120545847818, 0.8240474997347847, 0.7960726298710317, 0.9026783560428979, 0.7733243016289717, 0.6882287941993163, 0.7029197279058781, 0.9418276244763735, 1, 0.8528263469670729];[9, 10, 2];3;2259;[ 9  8  4 10  2  3  5  1  7  6  0];[0.6838857360645384, 0.7762120545847818, 0.8240474997347847, 0.8007155959964437, 0.9026783560428979, 0.7947795327065826, 0.7255308363360196, 0.7581733354056908, 0.9418276244763735, 1, 0.8528263469670729]
15035;11;11;[7, 1, 8, 9];4;1084;[ 7  1  4  3  6  2  0  8  5  9 10];[0.5731034183665279, 0.799631005000447, 0.5835152706078415, 0.633457431510537, 0.6581141129286068, 0.4447697878007943, 0.5835152706078415, 1, 0.5731034183665279, 0.38903256056536123, 0];[7, 9, 1, 8];4;2159;[ 7  5  9  0  1  4  3  2  6 10  8];[0.8122978139350803, 0.799631005000447, 0.5835152706078415, 0.633457431510537, 0.7939609404277628, 0.8897925143298931, 0.5835152706078415, 1, 0, 0.8480975410353205, 0.5374676547806324];[7, 9, 1, 8];4;1184;[ 7  9  5  2  3  0  1  4  6  8 10];[0.8122978139350803, 0.799631005000447, 0.8824963726025008, 0.8378150296688469, 0.7939609404277628, 0.8897925143298931, 0.7661689080294638, 1, 0.6989403537714941, 0.8930924240008479, 0];[7, 1, 9, 8];4;1234;[ 7  1  9  5  2  3  0  4  6  8 10];[0.8122978139350803, 0.8983946136119365, 0.8824963726025008, 0.8378150296688469, 0.7939609404277628, 0.8897925143298931, 0.7661689080294638, 1, 0.6989403537714941, 0.8930924240008479, 0]
15036;11;11;[9, 10, 8];3;70;[ 9 10  0  8  5  4  7  3  6  1  2];[0.7768241654683762, 0, 0, 0, 0.5762369748703532, 0.6213084118476677, 0, 0.5762369748703532, 0.7558215880473691, 1, 0.8526274695823239];[9, 10, 8];3;137;[ 9 10  7  0  8  5  4  6  2  3  1];[0.7768241654683762, 0, 0.4289438828234864, 0, 0.5510632193340936, 0.6213084118476677, 0.549111402805853, 0.7974430854962804, 0.7558215880473691, 1, 0.8526274695823239];[9, 10, 8];3;285;[ 9 10  2  4  7  0  8  1  5  6  3];[0.7768241654683762, 0.6872281180515023, 0.9108260524891256, 0, 0.8009114117784787, 0.6213084118476677, 0.6167808093833927, 0.7974430854962804, 0.7681286743190087, 1, 0.9190072264015301];[9, 10, 8];3;1234;[ 9 10  2  4  7  3  0  8  1  5  6];[0.7768241654683762, 0.6912371874163707, 0.9108260524891256, 0.7856072796141045, 0.8009114117784787, 0.6415970617165797, 0.6167808093833927, 0.7974430854962804, 0.7681286743190087, 1, 0.9190072264015301]
15037;11;11;[8, 10, 3, 7, 5];5;2109;[ 8 10  2  6  3  4  7  5  9  0  1];[0.5199643980191385, 0.3578145811817825, 0.9073306656397011, 0.8689053885808851, 0.8503274540601921, 0.762874139933944, 0.8858372201002418, 0.7681137485065616, 1, 0.7097418473347403, 0.9562449112169078];[8, 10, 3, 7, 5];5;2159;[ 8 10  2  6  0  3  7  4  5  9  1];[0.8787213233065853, 0.43761118472150456, 0.9073306656397011, 0.8689053885808851, 0.8503274540601921, 0.762874139933944, 0.8858372201002418, 0.8596036457069989, 1, 0.7097418473347403, 0.9562449112169078];[8, 10, 7, 3, 5];5;2209;[ 8 10  2  6  7  0  3  4  5  9  1];[0.8787213233065853, 0.5321572648496401, 0.9073306656397011, 0.8689053885808851, 0.8503274540601921, 0.762874139933944, 0.8858372201002418, 0.8853949623970666, 1, 0.7097418473347403, 0.9562449112169078];[8, 10, 7, 3, 5];5;2259;[ 8 10  2  6  7  0  3  4  9  5  1];[0.8787213233065853, 0.5321572648496401, 0.9144890965220882, 0.8689053885808851, 0.8503274540601921, 0.762874139933944, 0.8858372201002418, 0.8853949623970666, 1, 0.7775150507346704, 0.9562449112169078]
15038;11;11;[9, 0, 8, 6];4;314;[ 9  0 10  1  3  8  4  6  5  2  7];[0.8198603664428185, 0.7394115021977762, 0.46060944363214607, 0.7383066315327651, 0.5987000267094948, 0.501951779506231, 0.5444183965214116, 0, 0.7344193682448437, 1, 0.796184003482219];[9, 0, 8, 6];4;364;[ 9  0  4 10  1  3  8  6  5  2  7];[0.8198603664428185, 0.7394115021977762, 0.46060944363214607, 0.7383066315327651, 0.8125230127666061, 0.501951779506231, 0.6227730471631483, 0, 0.7344193682448437, 1, 0.796184003482219];[9, 0, 8, 6];4;671;[ 9  0  2  4 10  8  1  3  6  5  7];[0.9304971984650848, 0.7394115021977762, 0.873601645160467, 0.7383066315327651, 0.8125230127666061, 0.501951779506231, 0.6480639555560991, 0, 0.7724033691698349, 1, 0.796184003482219];[9, 0, 8, 6];4;721;[ 9 10  0  4  3  2  8  1  6  5  7];[0.9304971984650848, 0.7394115021977762, 0.873601645160467, 0.9037378825580359, 0.9148495391751646, 0.526470635724198, 0.6480639555560991, 0, 0.7724033691698349, 1, 0.977426455239537]
15039;11;11;[10, 8, 9];3;61;[10  8  9  7  5  2  3  0  6  4  1];[0, 0, 0.5209647752598452, 0, 0, 0.5408959389641836, 0, 0.5520959003595165, 0.795685015929635, 0.7111745448564073, 1];[10, 8, 9];3;120;[10  8  4  9  6  7  5  2  1  0  3];[0, 0, 0.5209647752598452, 0, 0.716424607491292, 0.5408959389641836, 0.5718571358236096, 0.5520959003595165, 0.795685015929635, 0.7111745448564073, 1];[10, 8, 9];3;170;[10  8  4  9  7  6  5  2  1  0  3];[0, 0, 0.5209647752598452, 0, 0.716424607491292, 0.5408959389641836, 0.6031345060988089, 0.6211092794849986, 0.795685015929635, 0.7111745448564073, 1];[10, 8, 9];3;211;[10  8  9  4  7  6  5  2  1  0  3];[0, 0, 0.5209647752598452, 0, 0.716424607491292, 0.5408959389641836, 0.6031345060988089, 0.6211092794849986, 0.795685015929635, 0.7433466057581227, 1]
15040;12;12;[11, 2, 8, 10];4;70;[11  2  8 10  5  9  7  3  6  4  1  0];[0, 0, 0.8915041693347607, 0.6193343723244905, 0.5223466868511079, 0.6712862786658775, 0.6160506803856275, 0.6193343723244905, 0.7695705236652872, 0.6193343723244905, 0.743557829026547, 1];[11, 0, 10, 2, 9];5;137;[11  0 10  2  9  3  1  8  5  6  7  4];[0.9850295013438898, 0.7919488737757668, 0.8915041693347607, 0.8269201492093169, 0.5527214371945991, 0.6712862786658775, 0.6623756016158932, 0.5964481624701048, 0.7695705236652872, 0.8668368838024169, 0.9164399012136047, 1];[11, 0, 10, 2, 9];5;187;[11  0 10  2  9  3  1  8  7  5  6  4];[0.9850295013438898, 0.7919488737757668, 0.8915041693347607, 0.8269201492093169, 0.5527214371945991, 0.6712862786658775, 0.6623756016158932, 0.676244535423568, 0.7695705236652872, 0.8668368838024169, 0.9164399012136047, 1];[11, 0, 10, 2, 9];5;237;[11  0 10  2  9  3  1  8  7  5  6  4];[0.9850295013438898, 0.7919488737757668, 0.8915041693347607, 0.8269201492093169, 0.5527214371945991, 0.6712862786658775, 0.6623756016158932, 0.676244535423568, 0.7695705236652872, 0.8668368838024169, 0.9164399012136047, 1]
15041;12;12;[11, 8, 0, 2, 10];5;87;[11  8  0  2 10  7  9  4  6  5  1  3];[0.7773728978914994, 0, 0.7580808279440362, 0, 0.5344689148965385, 0, 0.49357983706039416, 0.6887500017611967, 0.8087423187757231, 0.5344689148965385, 0.7354590393863242, 1];[11, 10, 8, 0, 2];5;137;[11 10  8  0  2  5  3  7  4  9  6  1];[0.7933769738578531, 0, 0.7580808279440362, 0.7098805805888245, 0.5344689148965385, 0.7380870447953611, 0.49357983706039416, 0.6887500017611967, 0.8087423187757231, 0.5344689148965385, 0.8307896798707999, 1];[11, 10, 8, 0, 2];5;187;[11 10  8  0  2  5  3  7  4  9  6  1];[0.7933769738578531, 0, 0.7580808279440362, 0.7098805805888245, 0.5344689148965385, 0.7380870447953611, 0.5007760473656747, 0.6887500017611967, 0.8087423187757231, 0.5344689148965385, 0.8307896798707999, 1];[11, 10, 8, 0, 2];5;237;[11 10  8  0  2  5  3  7  9  6  4  1];[0.7933769738578531, 0, 0.7580808279440362, 0.7098805805888245, 0, 0.7380870447953611, 0.5007760473656747, 0.6887500017611967, 0.8087423187757231, 0.6833647501686432, 0.8307896798707999, 1]
15042;12;12;[11, 0, 6, 10, 5, 7];6;120;[11  0  6 10  5  7  4  2  1  3  9  8];[0.9323774120791888, 0, 0.44940017264447885, 0, 0.6309601188905051, 0.7611427248952212, 0.9186293768518148, 0.7011387955140824, 0, 0, 0.8642530477141579, 1];[11, 0, 6, 10, 9];5;1134;[11  0  6  4 10  5  8  7  9  2  1  3];[0.9323774120791888, 0, 0.44940017264447885, 0, 0.8732274360378598, 0.7611427248952212, 0.9186293768518148, 0.7011387955140824, 0.7282974622129395, 0.5947497531405876, 0.8642530477141579, 1];[11, 10, 9, 3];4;2209;[11  0  6  4  8 10  5  7  9  3  1  2];[0.9323774120791888, 0.4850790258762102, 0.44940017264447885, 0.5911642072351843, 0.8732274360378598, 0.7611427248952212, 0.9186293768518148, 0.7011387955140824, 0.8685867027199626, 0.697694592892656, 0.8642530477141579, 1];[11, 10, 3, 9];4;2259;[11  4  0  6  8 10  3  5  7  9  1  2];[0.9323774120791888, 0.4850790258762102, 0.44940017264447885, 0.8192393587848533, 0.9660621463979828, 0.7611427248952212, 0.9186293768518148, 0.7011387955140824, 0.8685867027199626, 0.697694592892656, 0.8642530477141579, 1]
15043;12;12;[9, 7, 11];3;120;[ 9  7  8  6 10 11  1  0  3  4  2  5];[0.5862369869770465, 0.6244754716712315, 0, 0.5001807638042075, 0, 0, 0.7325720259502105, 0.7401421269523119, 0.7325720259502105, 1, 0.6540655329220022, 0.640942395659476];[9, 11, 7];3;137;[ 9 11 10  4  7  8  6  2  5  1  0  3];[0.5862369869770465, 0.6244754716712315, 0.6968379056191208, 0.5001807638042075, 0.8992430412727943, 0.6823779248171927, 0.7325720259502105, 0.7401421269523119, 0.7325720259502105, 1, 0.9220921806442479, 0.9349929762151249];[9, 5, 11];3;161;[ 9  5 11 10  4  7  8  6  2  1  0  3];[0.5862369869770465, 0.6244754716712315, 0.6968379056191208, 0.5001807638042075, 0.8992430412727943, 0.9559799513466831, 0.7325720259502105, 0.8041109553519512, 0.7325720259502105, 1, 0.9220921806442479, 0.9349929762151249];[9, 5, 11];3;211;[ 9  5 11 10  4  7  8  6  2  1  0  3];[0.5862369869770465, 0.6244754716712315, 0.6968379056191208, 0.5001807638042075, 0.8992430412727943, 0.9559799513466831, 0.7325720259502105, 0.8041109553519512, 0.7325720259502105, 1, 0.9220921806442479, 0.9349929762151249]
15044;12;12;[9, 6, 5, 3, 10];5;87;[ 9  6  5  3 10  4  7  1  0  2  8 11];[0, 0.3792771925770302, 0, 0.6619128409580799, 0.5136789086101237, 0.7725488179432328, 0.8617940692716948, 0.4882372469679541, 0, 1, 0.5136789086101237, 0];[9, 6, 4, 10];4;235;[ 9  6  5  7  3  4 10  1  0  2  8 11];[0, 0.3792771925770302, 0, 0.6619128409580799, 0.5136789086101237, 0.7725488179432328, 0.8617940692716948, 0.7011612364122157, 0, 1, 0.5136789086101237, 0];[9, 6, 5, 7, 10];5;187;[ 9  6  5  7 10  3  2  1  4  0  8 11];[0, 0, 0, 0.6619128409580799, 0, 0.7725488179432328, 0.8617940692716948, 0.7011612364122157, 0, 1, 0.6852679037810313, 0];[9, 6, 5, 7, 10];5;237;[ 9  6  5  7 10  3  2  1  4  0  8 11];[0, 0, 0, 0.6619128409580799, 0, 0.7725488179432328, 0.8617940692716948, 0.7011612364122157, 0, 1, 0.6852679037810313, 0]
15045;12;12;[9, 8, 10];3;61;[ 9  8 10  2  1  6  3  4  5  0  7 11];[0, 0.652725376573253, 0.6824781760806518, 0.6209605781739053, 0.5789179129399259, 0.5787359533267342, 0.6247931435958642, 0, 0.8480486377132105, 1, 0.8239581090016688, 0];[9, 8, 10];3;111;[ 9  8 10  5  6  2  1  4  3  0  7 11];[0.5830611390634403, 0.652725376573253, 0.6999172414308394, 0.6209605781739053, 0.6216612992173348, 0.801911412432419, 0.7073562519064018, 0.5310879561181437, 0.8480486377132105, 1, 0.8239581090016688, 0];[9, 10, 8];3;161;[ 9 10  8  5  6  2  0  1  4  3  7 11];[0.6927299712085103, 0.652725376573253, 0.6999172414308394, 0.6209605781739053, 0.6393713698376396, 0.801911412432419, 0.7073562519064018, 0.5310879561181437, 0.8480486377132105, 1, 0.8656834606335388, 0];[9, 10, 8];3;211;[ 9 10  8  7  5  6  2  0  1  4  3 11];[0.6927299712085103, 0.652725376573253, 0.6999172414308394, 0.6209605781739053, 0.6393713698376396, 0.801911412432419, 0.7073562519064018, 0.8075038543285672, 0.8480486377132105, 1, 0.8656834606335388, 0]
15046;12;12;[11, 6, 8, 9];4;2109;[11  4  6  8  7  3  2  5  1  0  9 10];[0, 0, 0.5598903552437389, 0.6071236192088116, 0.7606778720840848, 0.5338103648946331, 0.7458523643417589, 0.6136294759172127, 0.7155594774829949, 0, 0, 1];[11, 6, 8, 9];4;2159;[11  6  4  2  8  7  3  5  1  0  9 10];[0, 0.43725019392351766, 0.7597192135861345, 0.6071236192088116, 0.7606778720840848, 0.5338103648946331, 0.8232100174330825, 0.6136294759172127, 0.7155594774829949, 0, 0, 1];[11, 9, 6, 8];4;285;[11  9  6  5  4  2  8  3  7  1  0 10];[0, 0.43725019392351766, 0.7597192135861345, 0.6851029355732499, 0.7606778720840848, 0.788638783550833, 0.8232100174330825, 0.6851029355732499, 0.7155594774829949, 0.8309843585383917, 0, 1];[11, 9, 6, 8];4;335;[11  9  6  5  4  2  8  3  7  1 10  0];[0, 0.5622972053274099, 0.7597192135861345, 0.6851029355732499, 0.7606778720840848, 0.8154244652945625, 0.8232100174330825, 0.6851029355732499, 0.7155594774829949, 0.8309843585383917, 0.4683293863085837, 1]
15047;12;12;[10, 8, 9];3;571;[10  1  7  8  6  0  5  9  4  3  2 11];[0.5387946781385883, 0.9036127075747622, 0, 0, 0, 0.49826685807510585, 0.7241832446123055, 0.841374054774588, 0.7996614195393086, 0.49826685807510585, 1, 0];[10, 8, 9];3;1134;[10  1  7  8  2  5  6  3  9  0  4 11];[0.5754702994953922, 0.9036127075747622, 0.776497720644648, 0.6684563523754062, 0, 0.728893131397376, 0.7241832446123055, 0.841374054774588, 0.7996614195393086, 0.6303358870623145, 1, 0];[10, 8, 9];3;1184;[10  1  7  8  2  5  6  3  9  0  4 11];[0.5754702994953922, 0.9036127075747622, 0.776497720644648, 0.6684563523754062, 0, 0.728893131397376, 0.7241832446123055, 0.841374054774588, 0.8392413456730912, 0.6506902950517801, 1, 0];[10, 8, 9];3;1234;[10  1  7  8  0  2  5  6  9  3 11  4];[0.7910469000777338, 0.9036127075747622, 0.776497720644648, 0.6684563523754062, 0, 0.7621674639411457, 0.7241832446123055, 0.841374054774588, 0.8392413456730912, 0.7116128991837357, 1, 0.6608793408740109]
15048;12;12;[10, 9, 11, 7];4;2109;[10  9 11  0  4  1  2  3  7  6  5  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.72828368132634, 1, 0.7233193359221031];[10, 9, 11, 7];4;2159;[10  9 11  0  4  1  2  3  7  6  5  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7893629282251929, 1, 0.7233193359221031];[10, 9, 11, 8];4;187;[10  9 11  1  8  5  7  0  2  6  3  4];[0.5192427803230302, 0.6101260531671542, 0.42400572463670505, 0, 0, 0.6100670533328245, 0, 0.5192427803230302, 0.6101260531671542, 0.7893629282251929, 1, 0.7233193359221031];[10, 11, 9, 8];4;237;[10 11  9  1  8  5  7  0  2  6  3  4];[0.5192427803230302, 0.6101260531671542, 0.42400572463670505, 0, 0, 0.6100670533328245, 0, 0.5192427803230302, 0.6101260531671542, 0.7893629282251929, 1, 0.8591155597681156]
15049;12;12;[11, 10, 9];3;70;[11 10  4  9  3  0  2  1  7  6  5  8];[0, 0, 0, 0, 0.6876446646011737, 0, 0, 0, 0, 0.623648213643866, 0.757683102561397, 1];[11, 9, 10];3;111;[11  9 10  4  7  1  6  3  5  0  2  8];[0, 0.5466139409913198, 0, 0, 0.6876446646011737, 0, 0.4701172781136846, 0.5466139409913198, 0, 0.7867763038636039, 0.757683102561397, 1];[11, 10, 9];3;161;[11 10  9  4  7  1  6  3  5  0  2  8];[0, 0.5466139409913198, 0, 0, 0.6876446646011737, 0, 0.4701172781136846, 0.5466139409913198, 0, 0.7867763038636039, 0.82861990130916, 1];[11, 10, 9];3;211;[11 10  9  4  7  1  6  3  5  0  2  8];[0, 0.5466139409913198, 0, 0, 0.6876446646011737, 0, 0.4701172781136846, 0.5466139409913198, 0, 0.7867763038636039, 0.82861990130916, 1]
15050;12;12;[10, 4, 7, 9];4;4158;[10  3  4  5  7  0  9  1  6  2  8 11];[0.6848891172192364, 0, 0, 0.9121846915628159, 0.8400451272381815, 0.7627901460912682, 0, 0.6869513855771253, 0, 0.679457935980746, 1, 0];[10, 4, 7, 9];4;1134;[10  3  4  7  5  0  9  1 11  2  6  8];[0.6848891172192364, 0.653426320548478, 0, 0.9121846915628159, 0.8400451272381815, 0.7627901460912682, 0, 0.8304596199890338, 0, 0.679457935980746, 1, 0.6421800844768452];[10, 4, 7, 9];4;414;[10  3  4  7  5  0  9  6  1 11  2  8];[0.6848891172192364, 0.653426320548478, 0, 0.9121846915628159, 0.8400451272381815, 0.7627901460912682, 0.6607986430949394, 0.8304596199890338, 0, 0.679457935980746, 1, 0.6421800844768452];[10, 4, 7, 9];4;464;[10  3  4  7  5  0  9  6  1 11  2  8];[0.6848891172192364, 0.653426320548478, 0, 0.9121846915628159, 0.8400451272381815, 0.7627901460912682, 0.6607986430949394, 0.8304596199890338, 0, 0.679457935980746, 1, 0.6421800844768452]
15051;12;12;[11, 10, 5];3;61;[11 10  5  0  3  4  2  1  7  6  9  8];[0, 0, 0, 0, 0, 0.5961384389971738, 0, 0, 0, 0, 0.6712615243915354, 1];[11, 10, 5];3;111;[11 10  5  0  3  4  2  1  7  6  9  8];[0, 0, 0, 0, 0, 0.5961384389971738, 0, 0, 0, 0, 0.7907846811500978, 1];[11, 10, 5];3;161;[11 10  5  0  3  4  2  1  7  6  9  8];[0, 0, 0, 0, 0, 0.5961384389971738, 0, 0, 0, 0, 0.7907846811500978, 1];[11, 10, 5];3;211;[11 10  5  0  3  4  2  1  7  6  9  8];[0, 0, 0, 0, 0, 0.5961384389971738, 0, 0, 0, 0, 0.7907846811500978, 1]
15052;12;12;[8, 11, 10];3;61;[ 8 11 10  4  9  5  0  2  7  6  1  3];[0.40596199680499384, 0, 0.40596199680499384, 0, 0.525985576122632, 0.4188530894866564, 0, 0, 1, 0.525985576122632, 0.760518980923675, 0.7801597743219989];[8, 10, 11];3;111;[ 8 10 11  4  9  0  2  1  7  6  5  3];[0, 0, 0, 0, 0.525985576122632, 0, 0, 0, 1, 0.525985576122632, 0.7975891308720016, 0.7801597743219989];[8, 10, 11];3;161;[ 8 10 11  4  9  0  2  1  7  6  5  3];[0, 0, 0, 0, 0.525985576122632, 0, 0, 0, 1, 0.525985576122632, 0.7975891308720016, 0.7801597743219989];[8, 10, 11];3;211;[ 8 10 11  4  9  0  2  1  7  6  5  3];[0, 0, 0, 0, 0.525985576122632, 0, 0, 0, 1, 0.525985576122632, 0.7975891308720016, 0.7801597743219989]
15053;12;12;[10, 11];2;87;[10  7  4  0 11  9  1  3  6  5  2  8];[0.8498114868112817, 0.5985302379608678, 0, 0, 0.8624157299573713, 0, 0, 0.8664818263076896, 0, 0.7280073824822838, 1, 0.8130964337207935];[10, 11];2;4208;[10  7  4  1  0 11  9  5  8  6  2  3];[0.8498114868112817, 0.8540681076632983, 0, 0, 0.8624157299573713, 0.724720669309661, 0.5428180534545424, 0.8664818263076896, 0.7168519418311059, 0.7280073824822838, 1, 0.8130964337207935];[10, 11];2;414;[10  6  7  4  1  3  0 11  9  5  8  2];[0.8498114868112817, 0.8540681076632983, 0.5715734052572167, 0.8523706523262509, 0.8624157299573713, 0.724720669309661, 0.9157911993163382, 0.8664818263076896, 0.7168519418311059, 0.7280073824822838, 1, 0.8130964337207935];[10, 11];2;2259;[10  6  3  7  4  1  0  5 11  9  8  2];[0.8498114868112817, 0.8540681076632983, 0.5715734052572167, 0.867003009231214, 0.8624157299573713, 0.8399866671768731, 0.9157911993163382, 0.8664818263076896, 0.7168519418311059, 0.7280073824822838, 1, 0.8130964337207935]
15054;12;12;[5, 4, 6, 0];4;1084;[ 5  8  4  2  6  0  9  3  7  1 10 11];[0.6908519032177507, 0, 0.8211487447100627, 0.6623831390971366, 0.8212272956597712, 1, 0.8076014360048864, 0.6453010897987532, 0.8482071442245731, 0.6845673416218185, 0, 0];[5, 4, 6, 0];4;4208;[ 5  4  6  8  2 11 10  0  9  3  7  1];[0.6908519032177507, 0, 0.8451275609373475, 0.6623831390971366, 0.8751986116576687, 1, 0.8565460381914713, 0.6453010897987532, 0.8482071442245731, 0.6845673416218185, 0.7028685268600798, 0.7054798947407319];[5, 4, 6, 0];4;2209;[ 5  4  2  6  8  1 11 10  0  9  3  7];[0.6908519032177507, 0.7785421695453907, 0.8631347285715241, 0.6623831390971366, 0.8751986116576687, 1, 0.8565460381914713, 0.6453010897987532, 0.8482071442245731, 0.6845673416218185, 0.7028685268600798, 0.7054798947407319];[5, 4, 6, 0];4;1234;[ 5  4  2  6  8  3  1 11 10  0  9  7];[0.6908519032177507, 0.7785421695453907, 0.8631347285715241, 0.8138453337977274, 0.8751986116576687, 1, 0.8565460381914713, 0.6453010897987532, 0.8482071442245731, 0.6845673416218185, 0.7028685268600798, 0.7054798947407319]
15055;12;12;[9, 8, 6, 7, 10];5;120;[ 9  8  6  4  7 10  5 11  0  1  2  3];[0, 0, 0, 0, 0.6554405985138684, 0.3857515237776754, 0.6554405985138684, 0.3997439563971504, 0.8244331357654531, 1, 0.3997439563971504, 0.38254829470466784];[9, 8, 7, 4, 10];5;170;[ 9  8  7  4  6 10  5  2  3 11  1  0];[0, 0, 0.25395779159154386, 0.25395779159154386, 0.6554405985138684, 0.3857515237776754, 0.6554405985138684, 0.6900517343121313, 0.8244331357654531, 1, 0.549934623830651, 0.25395779159154386];[9, 8, 7, 4, 10];5;220;[ 9  8  7  4  6 10  2  3  5 11  1  0];[0, 0, 0.25395779159154386, 0.25395779159154386, 0.6554405985138684, 0.25395779159154386, 0.6554405985138684, 0.6900517343121313, 0.8244331357654531, 1, 0.6455828550224457, 0.25395779159154386];[9, 8, 7, 10, 6];5;237;[ 9  8  7 10  6  4  2  3  5 11  1  0];[0, 0, 0.25395779159154386, 0.25395779159154386, 0.6554405985138684, 0.25395779159154386, 0.6554405985138684, 0.7184462796091909, 0.9220421422555418, 1, 0.6623378044996443, 0.25395779159154386]
15056;12;12;[10, 11];2;120;[10  8  6  7  1 11  3  0  4  5  2  9];[0, 0.5684408478118255, 0, 0, 0, 0, 0.6513635121876938, 0.629538696295474, 0.8745504696260934, 0, 1, 0.5141332257100535];[10, 11];2;235;[10  8  6  7  0  1 11  9  2  4  3  5];[0.5896109536746301, 0.5684408478118255, 0.38229126173666356, 0.38229126173666356, 0.38229126173666356, 0, 0.6513635121876938, 0.629538696295474, 0.8745504696260934, 0.5251663933235301, 1, 0.5251663933235301];[10, 11];2;671;[10  8  4  6  7  9  0  1 11  5  2  3];[0.5896109536746301, 0.5684408478118255, 0, 0, 0.7571004526735071, 0, 0.6513635121876938, 0.629538696295474, 0.8745504696260934, 0.626648064815808, 1, 0.5141332257100535];[10, 11];2;211;[10  8 11  0  4  5  6  7  9  1  2  3];[0.7705623555379242, 0.5684408478118255, 0, 0, 0.7571004526735071, 0.7567007129204679, 0.6513635121876938, 0.629538696295474, 0.8745504696260934, 0.626648064815808, 1, 0.7906931058007447]
15057;12;12;[10, 2, 7, 8];4;314;[10  6  9  5  0  2  7  8  4  1  3 11];[0.7508256290522676, 0.5158639176905756, 0.745129244790838, 0, 0.6890557728004238, 0.8769492888629914, 0.9037675119786805, 0.745129244790838, 0.7375066413398716, 0.8769939288289821, 1, 0];[10, 2, 7, 8];4;364;[10  6  9  5  0  2  7  8  4  3  1 11];[0.7508256290522676, 0.5158639176905756, 0.745129244790838, 0.570248584884375, 0.6890557728004238, 0.8769492888629914, 0.9037675119786805, 0.745129244790838, 0.7375066413398716, 0.8851591315202316, 1, 0];[10, 7, 8, 4];4;1184;[10  6  9  5  7  0  8  4  3  1  2 11];[0.7508256290522676, 0.5158639176905756, 0.5119848066718103, 0.6430785216827888, 0.6890557728004238, 0.8769492888629914, 0.9037675119786805, 0.8293603873054177, 0.7375066413398716, 0.8851591315202316, 1, 0];[10, 7, 8, 4];4;1234;[10  6  9  5  7  8  0  4  3  1  2 11];[0.7508256290522676, 0.5158639176905756, 0.5119848066718103, 0.6430785216827888, 0.6890557728004238, 0.8769492888629914, 0.941597190438506, 0.8293603873054177, 0.8088590320207991, 0.8851591315202316, 1, 0]
15058;12;12;[9, 11, 4];3;185;[ 9  5  2 11  4  7 10  1  3  0  6  8];[0.5725301475906481, 0.629761779196296, 0.8045287740571634, 0.5833107337518129, 0.776095432929085, 0.8476777864158175, 0, 0.7439031708787792, 0, 1, 0.7148995149099222, 0.7784974359941074];[9, 11, 4];3;4208;[ 9  5 11  3  2  4  7  6  8 10  1  0];[0.5725301475906481, 0.629761779196296, 0.8045287740571634, 0.8255164948775826, 0.776095432929085, 0.8476777864158175, 0.7362242876860409, 0.7439031708787792, 0.7362242876860409, 1, 0.7148995149099222, 0.8463295376033159];[9, 3, 0, 5, 11];5;187;[ 9  3  0  5 11  2  4  7  8  6  1 10];[0.8607660396821133, 0.7261624112722633, 0.8045287740571634, 0.872918893809848, 0.776095432929085, 0.8476777864158175, 0.7362242876860409, 0.7439031708787792, 0.7362242876860409, 1, 0.7148995149099222, 0.8463295376033159];[9, 3, 0, 5, 11];5;237;[ 9  3  0  5 11  2  4  7  8  6  1 10];[0.8607660396821133, 0.7261624112722633, 0.8045287740571634, 0.872918893809848, 0.776095432929085, 0.8476777864158175, 0.7362242876860409, 0.7439031708787792, 0.7362242876860409, 1, 0.7148995149099222, 0.8463983588870095]
15059;12;12;[9, 8, 7];3;87;[ 9  6  8 11  7  4  1  3  5  0  2 10];[0, 0.38788242663758354, 0, 0, 0.43053931533829665, 0, 0.6902129215608263, 0.5130868138995227, 0.6496971208164026, 1, 0, 0.6496971208164026];[9, 7, 8];3;111;[ 9  7  8  6  3  2  0  1  4  5 10 11];[0, 0, 0, 0, 0, 0, 0.6902129215608263, 0.7842963856272464, 0.7138213542396235, 1, 0, 0];[9, 7, 8];3;161;[ 9  7  8  6  3  2  0  1  4  5 10 11];[0, 0, 0, 0, 0, 0, 0.6902129215608263, 0.7842963856272464, 0.7226874694534187, 1, 0, 0];[9, 8, 7];3;211;[ 9  8  7  6  3  2  0  1  4  5 10 11];[0, 0, 0, 0, 0, 0, 0.6902129215608263, 0.7842963856272464, 0.7863773628389428, 1, 0, 0]
15060;13;13;[9, 5, 0, 6, 4, 3];6;314;[ 9  5  0  6  7 11  4  3  2  1  8 10 12];[0.7566360076873667, 0, 0, 0, 0.5436865826960174, 0.7753817894505539, 0.7324822467080356, 0.6770515161969007, 0, 1, 0, 0.5867458597168461, 0];[9, 5, 4, 6, 1];5;8305;[ 9  5  4  0  6  7 11  1 10  3  2 12  8];[0.7566360076873667, 0.40942247953333516, 0.3046043785681781, 0.40942247953333516, 0.7594611221706226, 0.7753817894505539, 0.7324822467080356, 0.6770515161969007, 0, 1, 0.40942247953333516, 0.5867458597168461, 0.3046043785681781];[9, 5, 4, 0, 6, 8];6;414;[ 9  5  4  0  6  7 11  8  1  3 10  2 12];[0.7566360076873667, 0.40942247953333516, 0.3046043785681781, 0.40942247953333516, 0.7594611221706226, 0.7753817894505539, 0.7324822467080356, 0.6770515161969007, 0.5739600147681357, 1, 0.40942247953333516, 0.5867458597168461, 0.3046043785681781];[9, 5, 4, 0, 6, 8];6;464;[ 9  5  4  0  6  7 11  8  1  3 10  2 12];[0.7566360076873667, 0.40942247953333516, 0.3046043785681781, 0.40942247953333516, 0.7594611221706226, 0.8307006256467259, 0.7324822467080356, 0.6770515161969007, 0.5739600147681357, 1, 0.40942247953333516, 0.5867458597168461, 0.3046043785681781]
15061;13;13;[8, 6, 9, 5, 4, 1, 7, 2, 3, 0];10;4158;[ 8  6  9  5  4  1  7  2 11  3 12  0 10];[0, 0.5765131839551324, 0.4984838195916259, 0.4066117993800071, 0.6693802735571335, 0.6763073148484671, 0.7704697591918871, 0.5765131839551324, 1, 0.749752622532574, 0, 0.4984838195916259, 0.4066117993800071];[8, 5, 6, 3, 9, 4, 1, 2, 7, 0];10;2159;[ 8  5  6  3  9  4  1  2 11  7  0 10 12];[0, 0.6389654101924719, 0.6377928084553517, 0.7576372618618022, 0.6693802735571335, 0.7778637170509006, 0.7704697591918871, 0.6139843781717222, 1, 0.749752622532574, 0, 0.6333568680168833, 0];[8, 0, 5, 6, 3, 9, 2, 4, 1, 7];10;2209;[ 8  0  5  6  3  9  2  4  1 11  7 10 12];[0.8071491054872165, 0.6584324597143251, 0.6966097411488033, 0.7576372618618022, 0.6693802735571335, 0.7778637170509006, 0.7704697591918871, 0.6229217971955521, 1, 0.749752622532574, 0, 0.6333568680168833, 0];[8, 0, 10, 3, 2, 4, 7];7;4308;[ 8  0 10  9  5  6  3 11  2  4  1  7 12];[0.8507614011027708, 0.6584324597143251, 0.6966097411488033, 0.7576372618618022, 0.6693802735571335, 0.7803621093238525, 0.7704697591918871, 0.6229217971955521, 1, 0.8160549009859852, 0.8210685451510736, 0.7061008197675546, 0]
15062;13;13;[9, 8, 11, 10];4;571;[ 9  8 11  0  7  5  6  1 10  2  4  3 12];[0.2858122646902529, 0.2736983879355674, 0.2559197160711437, 0, 0, 0.2858122646902529, 0.2736983879355674, 0.2858122646902529, 0.7817439962727213, 1, 0.2736983879355674, 0.6330976974742887, 0];[9, 8, 11, 10];4;137;[ 9  8 11  3 10  4  2 12  0  7  5  1  6];[0.32088360671933397, 0.2736983879355674, 0.4949683953466654, 0.5040177881372992, 0.5040177881372992, 0.2858122646902529, 0.2736983879355674, 0.2858122646902529, 0.7817439962727213, 1, 0.5040177881372992, 0.6330976974742887, 0.4949683953466654];[9, 10, 8, 11];4;170;[ 9 10  8 11  6  7  0  5  4  1  2  3 12];[0.2858122646902529, 0, 0, 0, 0, 0.2858122646902529, 0.671532411504925, 0.671532411504925, 0.7817439962727213, 1, 0.8010055886605046, 0.7452551548431283, 0];[9, 10, 11, 8];4;220;[ 9 10 11  8  6  7  0  5  4  1  2  3 12];[0.2858122646902529, 0, 0, 0, 0, 0.2858122646902529, 0.671532411504925, 0.671532411504925, 0.7817439962727213, 1, 0.8010055886605046, 0.7964478473735421, 0]
15063;13;13;[11, 5, 8, 12];4;120;[11  9  5  8  1 12  6  0  4 10  3  2  7];[0.46246004102522037, 0.6251873021191684, 0, 0.34461582347329434, 0.46246004102522037, 0.6793950189171777, 0.6011478503029535, 0, 0.6308901716408952, 0.7982271212128899, 0.34461582347329434, 1, 0.6011478503029535];[11, 5, 12, 8];4;170;[11  6  9  5 12  8  1  0  4  7  2  3 10];[0.5994904339226287, 0.6251873021191684, 0, 0, 0.545645065393417, 0.7593948949023503, 0.8503425897669372, 0, 0.683736319830974, 0.7982271212128899, 0, 1, 0.7508206224884212];[11, 12, 5, 8];4;220;[11 12  6  5  9  8  1  0 10  4  2  3  7];[0.5994904339226287, 0.6251873021191684, 0, 0, 0.5588594320057497, 0.808832763292925, 0.8503425897669372, 0, 0.683736319830974, 0.7982271212128899, 0.5588594320057497, 1, 0.8662649752470937];[11, 12, 5, 0];4;721;[11 12  6  5  9  0  7  8  1  4  2  3 10];[0.7794742769429798, 0.6251873021191684, 0, 0, 0.5601901716421185, 0.808832763292925, 0.8503425897669372, 0.6959847071227372, 0.683736319830974, 0.7982271212128899, 0, 1, 0.8662649752470937]
15064;13;13;[10];1;53;[10  3 12  5  1  2  4  9  7  6  0  8 11];[0, 0.621976785909775, 0.5944618731514677, 0.9155740600565847, 0.475866845666541, 0.7817020649649605, 0, 0, 0, 0.46948749957989616, 1, 0, 0.8861111921332332];[10];1;103;[10  3 12  5  4 11  0  1  2  8  6  9  7];[0.6787726519069349, 0.621976785909775, 0.5944618731514677, 0.9155740600565847, 0.7650718509799822, 0.7817020649649605, 0.4729062324868401, 0, 0.5769422361798071, 0.46948749957989616, 1, 0.6787726519069349, 0.8861111921332332];[10];1;153;[10  3 12 11  8  6  5  0  7  4  1  2  9];[0.7768965351420646, 0.621976785909775, 0.5944618731514677, 0.9155740600565847, 0.7650718509799822, 0.7817020649649605, 0.7880809768192679, 0.7705716559013607, 0.7880809768192679, 0, 1, 0.8483430859421246, 0.8861111921332332];[10];1;203;[10  6  3 12  7 11  5  0  4  1  2  8  9];[0.7768965351420646, 0.621976785909775, 0.6016028741457883, 0.9155740600565847, 0.7650718509799822, 0.7817020649649605, 0.9711222171969243, 0.8592017706735395, 0.5769422361798071, 0, 1, 0.8483430859421246, 0.8861111921332332]
15065;13;13;[11, 9, 12, 4, 5];5;8255;[11  9  0 12 10  6  7  3  8  4  2  1  5];[0.7941669655303751, 0, 0.5685093216575927, 0.5966992046464032, 0.5818695395416941, 0, 0.6911044766438764, 0.6811191985228369, 0.5818695395416941, 0.9288071787969518, 0.733294383507196, 1, 0.7761627196625001];[11, 9, 12, 5, 4];5;8305;[11  9  1  0 12  8  2 10  5  6  7  3  4];[0.7941669655303751, 0.8374913396145427, 0.7525841309062471, 0.6156427877576023, 0.589822018955919, 0.6972151272404916, 0.6911044766438764, 0.6811191985228369, 0.7525841309062471, 0.9288071787969518, 0.733294383507196, 1, 0.7761627196625001];[11, 9, 12, 5, 4];5;8355;[11  9  1  0 12  8  2 10  5  6  7  4  3];[0.7941669655303751, 0.8374913396145427, 0.7525841309062471, 0.6156427877576023, 0.6653395836547643, 0.6972151272404916, 0.6968070488364513, 0.6811191985228369, 0.7525841309062471, 0.9288071787969518, 0.733294383507196, 1, 0.7761627196625001];[11, 9, 5, 4, 12];5;8405;[11  9  1  5  4  0 12  2  8 10  6  7  3];[0.7941669655303751, 0.8374913396145427, 0.7525841309062471, 0.6156427877576023, 0.7941874339204642, 0.8146579721898842, 0.6968070488364513, 0.6811191985228369, 0.7525841309062471, 0.9288071787969518, 0.733294383507196, 1, 0.7761627196625001]
15066;13;13;[9, 0, 11, 8];4;120;[ 9  0  3  2 11  8  4  1  7  6  5 10 12];[0.8904281384955772, 0, 0.713120895315319, 0.713120895315319, 0, 0, 0, 0, 0.6380540248018859, 1, 0, 0.705523418768905, 0];[9, 0, 11, 8];4;235;[ 9  0 10  2  3 11  8  1  7  6  5  4 12];[0.8904281384955772, 0, 0.713120895315319, 0.713120895315319, 0, 0, 0, 0, 0.6566937203085045, 1, 0.7190844855085788, 0.705523418768905, 0];[9, 0, 11, 8];4;285;[ 9  0 10  2  3 11  8 12  7  6  5  4  1];[0.8904281384955772, 0, 0.713120895315319, 0.713120895315319, 0, 0, 0, 0, 0.6566937203085045, 1, 0.7190844855085788, 0.705523418768905, 0.645818205818986];[9, 0, 11, 8];4;335;[ 9  0 10  2  3 11  8 12  7  6  5  4  1];[0.8904281384955772, 0, 0.713120895315319, 0.713120895315319, 0, 0, 0, 0, 0.6566937203085045, 1, 0.7190844855085788, 0.705523418768905, 0.645818205818986]
15067;13;13;[11, 12, 6, 9];4;8255;[11  8  3  2  1 12  6  7  5 10  4  0  9];[0, 0.7011339161541168, 0.7451686991707203, 0.8153372713172384, 0, 0.36408072614491055, 0.5749990627861107, 0.36408072614491055, 0.8772269318362733, 0, 0.36408072614491055, 1, 0.6789693393902965];[11, 9, 12, 6];4;8305;[11  8  3  2  9  1  4 12  6  0  7  5 10];[0.568930499291809, 0.7011339161541168, 0.7763202404511161, 0.8153372713172384, 0.6821482318610256, 0.4762152938466837, 0.5749990627861107, 0.5516126845960497, 0.8772269318362733, 0.7173568664923817, 0, 1, 0.6789693393902965];[11, 4, 12, 10];4;8355;[11  8  4  3  2  9 12  0  1  6  7  5 10];[0.7530219957580705, 0.7011339161541168, 0.8078994502601933, 0.8153372713172384, 0.8955793271708526, 0.4762152938466837, 0.6408488929892875, 0.5516126845960497, 0.9259368266592676, 0.7936663216232697, 0, 1, 0.7544086880328912];[11, 4, 12, 10];4;8405;[11  1  8  4  3  2  9 12  0 10  6  7  5];[0.7530219957580705, 0.9267109830132395, 0.8078994502601933, 0.8153372713172384, 0.8955793271708526, 0.4762152938466837, 0.646807279710207, 0.5516126845960497, 0.9259368266592676, 0.7936663216232697, 0.6779195561421808, 1, 0.7544086880328912]
15068;13;13;[10, 9, 12, 1, 11];5;8255;[10  9  5 12  6  4  1  0  2  3  7  8 11];[0.6051641091852753, 0.6283781727893476, 0.6021662822947945, 0, 0.662836919973827, 0.847261223215316, 0.6860124322423788, 0, 0, 0.8795524691709434, 1, 0, 0.8321874731389501];[10, 9, 11, 12, 1];5;8305;[10  9 11  5 12  6  2  4  3  0  1  7  8];[0.6311611220030241, 0.6283781727893476, 0.6771678298008326, 0.6515441557555227, 0.662836919973827, 0.847261223215316, 0.7656224965572828, 0, 0, 0.8795524691709434, 1, 0.8750902771779722, 0.8321874731389501];[10, 9, 11, 12, 1];5;8355;[10  0  9 11  5 12  1  6  2  4  3  8  7];[0.9397385494631243, 0.7709858092007592, 0.6771678298008326, 0.657525550815778, 0.662836919973827, 0.847261223215316, 0.7656224965572828, 0, 0.5922773401105372, 0.8795524691709434, 1, 0.8750902771779722, 0.8321874731389501];[10, 9, 11, 12, 1];5;8405;[10  0  9 11  5 12  6  1  2  4  3  8  7];[0.9397385494631243, 0.7709858092007592, 0.6771678298008326, 0.657525550815778, 0.662836919973827, 0.847261223215316, 0.7853888980873237, 0, 0.5922773401105372, 0.8795524691709434, 1, 0.8750902771779722, 0.8321874731389501]
15069;13;13;[11, 12];2;120;[11  0  6  9  5 12  7  4  1 10  8  3  2];[0.7133960463276754, 0.2946455215294278, 0, 0, 0.45103193262514835, 0.46517739767637734, 0.7133960463276754, 0.46517739767637734, 0.28793946052127983, 0.5998847180522368, 0.2946455215294278, 1, 0.46517739767637734];[11, 12];2;106;[11 12  0  6  9 10  3  4  1  2  5  7  8];[0.7133960463276754, 0.42368896531871875, 0.42368896531871875, 0.49244372582011586, 0.45103193262514835, 0.4055810061843176, 0.7133960463276754, 0, 0, 0.5998847180522368, 0.5285510631189956, 1, 0.9453479983960694];[11, 12];2;156;[11 12  0  6  9  4  1 10  3  2  5  7  8];[0.7133960463276754, 0.576849191037282, 0.42368896531871875, 0.49244372582011586, 0.576849191037282, 0.4055810061843176, 0.7133960463276754, 0.4035913745238089, 0, 0.5998847180522368, 0.5285510631189956, 1, 0.9453479983960694];[11, 12];2;206;[11 12  4  0  6  9  1  8  7 10  3  2  5];[0.7133960463276754, 0.5686870851646022, 0, 0.49244372582011586, 0.8472784301433656, 0, 0.7133960463276754, 0.5430022486675115, 0.5679638216500542, 0.5998847180522368, 0.5285510631189956, 1, 0.9453479983960694]
15070;13;13;[10, 8, 7, 9];4;70;[10  8  7  9  5  0  3  1  6  4  2 11 12];[0.39964499805517517, 0, 0, 0, 0, 0.39964499805517517, 0, 0.7162544837600222, 0.7623784746696722, 0.6012546357371312, 1, 0, 0];[10, 8, 7, 9];4;235;[10 11  8  7 12  0  9  6  5  1  2  3  4];[0.6886988252027003, 0, 0, 0, 0, 0.39964499805517517, 0.5535495372188755, 0.7162544837600222, 0.7623784746696722, 0.6254887710655743, 1, 0.7776846473579415, 0.6886988252027003];[10, 8, 7, 9];4;285;[10 11  8  7 12  0  9  6  5  1  2  3  4];[0.6886988252027003, 0, 0, 0, 0, 0.39964499805517517, 0.5535495372188755, 0.7162544837600222, 0.7623784746696722, 0.6254887710655743, 1, 0.7776846473579415, 0.6886988252027003];[10, 12, 8, 9];4;270;[10 12 11  8  9  7  6  1  5  0  2  3  4];[0.39964499805517517, 0.445278013377348, 0, 0, 0, 0.445278013377348, 0.5535495372188755, 0.7162544837600222, 0.7623784746696722, 0.7311437123680081, 1, 0.7776846473579415, 0.7910053457785965]
15071;13;13;[11, 10, 2, 8, 9];5;4158;[11 10  2  1  0  6  4  3  8  9  5  7 12];[0.6349121533657042, 0.6612145125952361, 0.7445050925307487, 0.6142442750763534, 0.6179781117004822, 0.5324125362360975, 0.6215566095096346, 0, 0.611112622363606, 0.5713895534196779, 0.8070803708121578, 1, 0];[11, 2, 10, 8, 9];5;170;[11  3  2 10  8  9  1  0  6  4  7  5 12];[0.6349121533657042, 0.6612145125952361, 0.8112690820360504, 0.8134822231439918, 0.6179781117004822, 0.561389622914481, 0.6215566095096346, 0.5689556678180533, 0.7813512469123596, 0.7634385994139763, 0.8070803708121578, 1, 0];[11, 2, 8, 10, 9];5;4258;[11  2  3  8 10  5  9  4  1  0  7  6 12];[0.6349121533657042, 0.6612145125952361, 0.8620089388914709, 0.8134822231439918, 0.682626854332245, 0.7891691528339958, 0.6215566095096346, 0.6327154855671352, 0.8072454165481919, 0.7634385994139763, 0.8070803708121578, 1, 0];[11, 2, 8, 10, 9];5;4308;[11  2  3  8 10  5  9  4  1  0  7  6 12];[0.6349121533657042, 0.6612145125952361, 0.8620089388914709, 0.8134822231439918, 0.682626854332245, 0.7891691528339958, 0.6215566095096346, 0.6327154855671352, 0.8072454165481919, 0.7634385994139763, 0.8070803708121578, 1, 0]
15072;13;13;[10, 7, 9];3;8255;[10  3  5  8  7  6  0  9 12  2 11  4  1];[0.5418986045540257, 0, 0.47205410554146393, 0.7654059316779859, 0.38628579740863256, 0.7654059316779859, 0.613034702726261, 0.6844001987161007, 0.7534131003415881, 0.5309851637615907, 1, 0.45696449894375557, 0.5309851637615907];[10, 7, 9];3;8305;[10  2  5  3  8  7  6  0  9 12  4 11  1];[0.5418986045540257, 0, 0.7840337401300631, 0.7654059316779859, 0.48389140785920237, 0.7654059316779859, 0.5948045223385235, 0.6844001987161007, 0.7534131003415881, 0.5309851637615907, 1, 0.45696449894375557, 0.5309851637615907];[10, 7, 9];3;2209;[10  3  4  2  8  7  9  5  1  6  0 11 12];[0.5418986045540257, 0.6620118435086986, 0.7840337401300631, 0.984286838077039, 0.887510537933652, 0.6980751118545597, 0.5948045223385235, 0.7236123796539903, 0.7534131003415881, 0.7016124430041316, 1, 0, 0];[10, 7, 9];3;2259;[10  3  4  2  8  7  9  5  1  6  0 11 12];[0.5418986045540257, 0.6620118435086986, 0.7840337401300631, 0.984286838077039, 0.887510537933652, 0.6980751118545597, 0.5948045223385235, 0.7236123796539903, 0.7534131003415881, 0.7016124430041316, 1, 0, 0]
15073;13;13;[12, 11, 9, 10];4;70;[12 11  9 10  0  1  2  3  7  6  5  4  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7475348517967448, 0.6730285445517494, 0.8701803650856679, 1];[12, 11, 9, 10];4;137;[12 11  9  0 10  6  5  4  7  1  2  3  8];[0.7417679394631035, 0, 0, 0, 0.2958796476260644, 0.2958796476260644, 0.2958796476260644, 0, 0, 0.7475348517967448, 0.7417679394631035, 0.8701803650856679, 1];[12, 11, 9, 10];4;187;[12 11  9  0 10  1  8  2  4  6  5  3  7];[0.7417679394631035, 0.5224910197810226, 0.46442209239341387, 0, 0.2958796476260644, 0.2958796476260644, 0.2958796476260644, 0, 0.5224910197810226, 0.8182667440039065, 0.7417679394631035, 0.8701803650856679, 1];[12, 11, 9, 10];4;237;[12 11  9  0 10  3  1  8  2  6  5  4  7];[0.7417679394631035, 0.5224910197810226, 0.46442209239341387, 0.5363403127178541, 0.2958796476260644, 0.2958796476260644, 0.2958796476260644, 0, 0.5224910197810226, 0.8182667440039065, 0.7417679394631035, 0.8701803650856679, 1]
15074;13;13;[12, 11, 10];3;61;[12 11 10  0  4  1  2  3  7  6  5  9  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.5945345856505256, 0.6533844066679036, 1];[12, 10, 11];3;111;[12 10 11  9  0  1  2  3  7  6  5  4  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.6321211303890311, 0.7489052857012725, 0.6533844066679036, 1];[12, 10, 11];3;187;[12 10  5  9 11  0  2  1  7  6  4  3  8];[0, 0, 0, 0, 0, 0.7411878728199733, 0, 0, 0, 0.7411878728199733, 0.7489052857012725, 0.6533844066679036, 1];[12, 10, 11];3;237;[12 10  5  9 11  0  2  1  7  6  4  3  8];[0, 0, 0, 0, 0, 0.7411878728199733, 0, 0, 0, 0.7411878728199733, 0.7489052857012725, 0.6533844066679036, 1]
15075;13;13;[10, 11, 12, 8];4;185;[10  0 11  2 12  8  7  9  6  5  4  3  1];[0.849287344025843, 0, 0.7188520539544224, 0, 0, 0, 0, 0.5241276045131658, 0.6038034635027454, 0.48227772192728363, 1, 0.7577391951443471, 0.6038034635027454];[10, 0, 11, 9];4;621;[10  0 11  2 12  6  9  7  3  4  5  1  8];[0.849287344025843, 0, 0.7188520539544224, 0.4572759183400231, 0.4572759183400231, 0, 0.7059755684582869, 0.5241276045131658, 0, 0.6495275805143834, 1, 0.7577391951443471, 0.7145450525010288];[10, 1, 11, 9];4;671;[10  1  0  2 11  4 12  6  9  7  5  3  8];[0.849287344025843, 0.8525080166396279, 0.8148142808296857, 0, 0.7269764646813701, 0, 0.7059755684582869, 0.5855764169125449, 0, 0.6495275805143834, 1, 0.7836894152017144, 0.7145450525010288];[10, 0, 11, 9];4;721;[10  0 11  1  2  4 12  6  9  7  3  5  8];[0.8693096972283656, 0.8525080166396279, 0.8148142808296857, 0.5192178114487831, 0.7269764646813701, 0, 0.7059755684582869, 0.5855764169125449, 0, 0.6495275805143834, 1, 0.8569751127765728, 0.7145450525010288]
15076;13;13;[11, 12, 9];3;61;[11 12  9  6 10  3  5  8  7  4  1  2  0];[0, 0, 0, 0.1713158493200651, 0, 0.1713158493200651, 0.3677433283957958, 0, 0.1713158493200651, 0.6078891595124086, 0.3677433283957958, 1, 0.8441204790202237];[11, 12, 3];3;170;[11 12 10  3  7  9  5  6  8  0  1  2  4];[0, 0, 0, 0.40570990910913085, 0, 0.1713158493200651, 0.1713158493200651, 0.40570990910913085, 0.1713158493200651, 0.1713158493200651, 0.7351859305228859, 1, 0.8441204790202237];[11, 12, 9];3;187;[11 12  7  9 10  0  2  1  6  5  4  3  8];[0, 0, 0, 0, 0, 0, 0, 0.8166177376900704, 0, 0.7362755963224891, 0.7351859305228859, 1, 0.8441204790202237];[11, 10, 9];3;237;[11 10 12  7  9  6  0  1  4  5  2  3  8];[0, 0, 0, 0, 0, 0, 0.6047734969211049, 0.8166177376900704, 0, 0.7362755963224891, 0.8627118277656902, 1, 0.8441204790202237]
15077;13;13;[11, 8, 3, 10, 0];5;8255;[11  8  3  9 10  2  7  6 12  1  5  4  0];[0, 0.6314436752557271, 0.6543541676445531, 0.7964183471552145, 0.40713048356121895, 0.46859435381508424, 0.6350481178702043, 0.6490035933159158, 0.8029888765147892, 0.7553290099305154, 0.7289487916350925, 1, 0.6350481178702043];[11, 3, 8, 10, 0];5;8305;[11  3  8  4  9 10  5  2  7 12  6  1  0];[0, 0.6314436752557271, 0.6543541676445531, 0.8165829361764301, 0.7729237460482832, 0.6794122060248182, 0.6350481178702043, 0.6490035933159158, 0.8029888765147892, 0.7553290099305154, 0.7289487916350925, 1, 0.6350481178702043];[11, 0, 8, 3, 10];5;4258;[11  0  8  9  3  4  6 10  7  1  5  2 12];[0.8893400557055136, 0.686490289117524, 0.6543541676445531, 0.8165829361764301, 0.813511706753453, 0.6794122060248182, 0.7906819731913963, 0.7661707659271176, 0.8576970756836787, 0.8329058362233481, 0.7696171801552582, 1, 0];[11, 0, 3, 8, 10];5;4308;[11  9  0  3  8  2  4  6 10  7  1  5 12];[0.8893400557055136, 0.686490289117524, 0.8378122830854697, 0.879430964898513, 0.813511706753453, 0.6794122060248182, 0.7906819731913963, 0.7661707659271176, 0.8576970756836787, 0.904046133407101, 0.7696171801552582, 1, 0]
15078;13;13;[10, 0, 11, 8, 9];5;8255;[10  0 11  7  4  2  8  3  5  1  6  9 12];[0.8844115685579585, 0, 0.6730734958038437, 0.6231519063335171, 0.725641525610502, 0.543474269759711, 0, 0.7622969263437656, 0.6669593730282911, 0, 1, 0.8580429701345668, 0];[10, 0, 11, 8, 9];5;8305;[10  0 11  6  7 12  2  4  8  3  5  1  9];[0.8844115685579585, 0, 0.7287011380215735, 0.6587683306172605, 0.725641525610502, 0.543474269759711, 0.8518455911669364, 0.8157781459220831, 0.6669593730282911, 0, 1, 0.8580429701345668, 0.8104186116934635];[10, 0, 11, 8, 9];5;8355;[10  0 11  6  7 12  4  2  8  3  5  1  9];[0.8844115685579585, 0.575539256670208, 0.7287011380215735, 0.6587683306172605, 0.7582441803064943, 0.575539256670208, 0.8518455911669364, 0.8157781459220831, 0.6669593730282911, 0.3201081908169712, 1, 0.8580429701345668, 0.8104186116934635];[10, 0, 11, 8, 9];5;2259;[10  0  7 11  6 12  4  2  8  3  9  1  5];[0.8844115685579585, 0.575539256670208, 0.7287011380215735, 0.6587683306172605, 0.7582441803064943, 0.575539256670208, 0.8518455911669364, 0.8658877133550665, 0.6669593730282911, 0.587437596599218, 1, 0.8580429701345668, 0.8104186116934635]
15079;13;13;[11, 12, 1, 10];4;185;[11 12  1  3  0 10  4  7  8  5  6  2  9];[0.6642961174511639, 0.7556028992231131, 0, 0.6695449628292566, 0.6485624245939985, 0.5802090288110261, 0.5730493600936589, 0.5834534104211657, 0.5834534104211657, 0, 0.6561869491540929, 1, 0.8235143864480486];[11, 6, 12, 10];4;170;[11  6  4  8 12 10  1  5  3  0  7  9  2];[0.6642961174511639, 0.7556028992231131, 0, 0.6695449628292566, 0.9053084559983743, 0.6804640370495394, 0.9143683633433685, 0.6402959068478076, 0.8444856941682376, 0.5583311896368602, 0.7911502068809695, 1, 0.8235143864480486];[11, 6, 12, 10];4;220;[11  6  4  8 12 10  2  1  5  3  0  7  9];[0.6642961174511639, 0.7556028992231131, 0.7592041293040543, 0.6695449628292566, 0.9053084559983743, 0.7377104313333934, 0.9143683633433685, 0.6402959068478076, 0.8444856941682376, 0.5583311896368602, 0.7911502068809695, 1, 0.8235143864480486];[11, 6, 12, 10];4;270;[11  6  4  8 12 10  2  1  5  9  3  0  7];[0.6642961174511639, 0.7556028992231131, 0.7592041293040543, 0.6695449628292566, 0.9053084559983743, 0.7377104313333934, 0.9143683633433685, 0.6402959068478076, 0.8444856941682376, 0.7191448547468778, 0.7911502068809695, 1, 0.8235143864480486]
15080;14;14;[11, 12, 9];3;4158;[11 10  2 12  9  7  1  0  6  5  4  3  8 13];[0, 0, 0.7012039351990493, 0, 0, 0, 0, 0.4687950961957097, 0, 0.6395951741878514, 0.8246747191140119, 1, 0.7002947918115745, 0];[11, 12, 9];3;621;[11 12 13 10  2  0  3  9  8  7  4  1  6  5];[0.6695214171214943, 0, 0.7012039351990493, 0.6695214171214943, 0, 0, 0, 0.4687950961957097, 0.48399996860955463, 0.6395951741878514, 0.8246747191140119, 1, 0.8267898711988025, 0.8267898711988025];[11, 4, 12];3;161;[11  4 12 13 10  2  3  0  8  9  1  5  7  6];[0.6695214171214943, 0.6254263565725466, 0.7012039351990493, 0.6695214171214943, 0.8850652614432273, 0.5364379726369937, 0, 0.4687950961957097, 0.6405362544460217, 0.6395951741878514, 0.8246747191140119, 1, 0.8267898711988025, 0.8267898711988025];[11, 4, 12];3;211;[11  4 12 13 10  2  3  0  8  9  5  7  6  1];[0.6695214171214943, 0, 0.7012039351990493, 0.6695214171214943, 0.8850652614432273, 0.5364379726369937, 0, 0.4687950961957097, 0.6405362544460217, 0.6395951741878514, 0.8246747191140119, 1, 0.8267898711988025, 0.8267898711988025]
15081;14;14;[10, 9, 11];3;120;[10  6  7  2  9 11  3  0  1  5  4  8 12 13];[0.2860425177091064, 0.2860425177091064, 0.6263944430919316, 0.4621240121178193, 0, 0, 0.8523434118991916, 0.6499068318684655, 0, 0.6066472343942066, 1, 0.4621240121178193, 0, 0];[10, 11, 9];3;137;[10 11  6  7  9  2  3  0  4  5  1  8 12 13];[0, 0, 0.6263944430919316, 0, 0, 0, 0.8523434118991916, 0.6499068318684655, 0, 0.6280274988198924, 1, 0.8804759469596108, 0, 0];[10, 11, 9];3;187;[10 11  6 12  9  7  2  5  8  0  1  3  4 13];[0, 0, 0.6263944430919316, 0, 0, 0.5259963560028446, 0.8523434118991916, 0.6499068318684655, 0.5259963560028446, 0.6927720607896432, 1, 0.8804759469596108, 0.7867035951468487, 0];[10, 11, 9];3;237;[10 11  6 12  9  7  2  5  8  0  1  3  4 13];[0, 0, 0.6263944430919316, 0, 0, 0.5259963560028446, 0.8523434118991916, 0.6499068318684655, 0.5259963560028446, 0.6927720607896432, 1, 0.9050201830242944, 0.7867035951468487, 0]
15082;14;14;[11, 9, 0, 2, 8];5;185;[11  4  9  0  2  8  1  5 12 13 10  6  7  3];[0.7186161878168431, 0.5773547484697646, 0.7048284901637317, 0, 0.8719850164323907, 0.350994691304669, 0.31222512442047223, 0.31222512442047223, 0.6991809361888898, 0.810102989947256, 0.350994691304669, 1, 0.350994691304669, 0.350994691304669];[11, 4, 1, 10];4;16498;[11  4  9  2  8  7  0  1  3 10  6 13 12  5];[0.7186161878168431, 0.5871046881897777, 0.7675199945443665, 0.5818714444025876, 0.8719850164323907, 0, 0.575642833434775, 0.7442560974724338, 0.744753530920382, 0.810102989947256, 0.5818714444025876, 1, 0.38778540649993815, 0.4228532825268452];[11, 9, 2, 8, 0];5;2209;[11  4  9  2  7  8  3  0  5  1  6 10 13 12];[0.7186161878168431, 0.5871046881897777, 0.7675199945443665, 0.735508670080126, 0.8719850164323907, 0.7067953771257678, 0.575642833434775, 0.764486302304045, 0.744753530920382, 0.810102989947256, 0.4228532825268452, 1, 0.38778540649993815, 0.4228532825268452];[11, 0, 9, 2, 8];5;2259;[11  0  4  9  2  7  8  3  5  1  6 10 12 13];[0.9012959917473647, 0.6243258993043623, 0.7675199945443665, 0.735508670080126, 0.8719850164323907, 0.7283190367936101, 0.575642833434775, 0.764486302304045, 0.7569270826070144, 0.810102989947256, 0.5087269844546516, 1, 0.432430024825782, 0]
15083;14;14;[11, 10, 12, 13];4;70;[11 10 12 13  8  3  1  0  7  6  5  4  2  9];[0, 0, 0, 0.49216795669272784, 0, 0, 0, 0, 0.592031118321911, 0, 0.8743939464310795, 1, 0.8061082306565936, 0.6919561561440923];[11, 10, 12, 1];4;120;[11 10 12  1 13  7  0  8  3  5  4  2  6  9];[0.6195517355819337, 0.7232946021563822, 0, 0.49216795669272784, 0, 0, 0, 0.6533581164507283, 0.6106950231721798, 0, 0.8743939464310795, 1, 0.8061082306565936, 0.6919561561440923];[11, 10, 12, 1];4;170;[11 10 12  1 13  9  7  0  8  3  4  5  6  2];[0.6195517355819337, 0.7232946021563822, 0, 0.49216795669272784, 0.30586480699403973, 0.30586480699403973, 0, 0.6533581164507283, 0.6106950231721798, 0.6646321630935939, 0.8743939464310795, 1, 0.8061082306565936, 0.6919561561440923];[11, 10, 1, 12];4;220;[11 10  1 12 13  9  7  0  8  4  3  2  6  5];[0.6195517355819337, 0.8339682606235828, 0, 0.49216795669272784, 0.5837552124106291, 0, 0, 0.6533581164507283, 0.6106950231721798, 0.6646321630935939, 0.8743939464310795, 1, 0.8061082306565936, 0.6919561561440923]
15084;14;14;[8, 4, 7, 9, 1];5;1084;[ 8  5  0  4  6  3  7  9  1  2 10 11 12 13];[0.8001147795962102, 0.5416150129575852, 0, 0.6882045316192948, 0.7859369083265118, 0.9399466928474519, 0.7698852119418735, 0.6784502948551236, 1, 0.6393663878102925, 0, 0, 0, 0];[8, 9, 7, 4, 1];5;1134;[ 8  5  6  2  0  9  3  7  4  1 10 11 12 13];[0.8001147795962102, 0.5416150129575852, 0.8107048771198232, 0.7387993944754367, 0.6740854768194097, 0.9731089157078787, 0.8410489401408816, 0.6784502948551236, 1, 0.7559455376224516, 0, 0, 0, 0];[8, 9, 7, 4, 1];5;1184;[ 8  5  6  0  2  9  3  7  4  1 10 11 12 13];[0.8147472739680512, 0.5416150129575852, 0.8107048771198232, 0.7387993944754367, 0.6740854768194097, 0.9731089157078787, 0.8410489401408816, 0.6784502948551236, 1, 0.7559455376224516, 0, 0, 0, 0];[8, 9, 7, 4, 1];5;1234;[ 8  5  6  0  2  9  3  7  4  1 10 11 12 13];[0.8147472739680512, 0.5416150129575852, 0.8107048771198232, 0.7387993944754367, 0.6740854768194097, 0.9731089157078787, 0.8410489401408816, 0.6784502948551236, 1, 0.7813548455304891, 0, 0, 0, 0]
15085;14;14;[11, 9, 13, 7];4;16448;[11  9  2  6  0  1  8  4 13  3  5  7 10 12];[0.7470544349758905, 0.6016050270875553, 0.8141958219845526, 0.5174107296742411, 0.5264743095686762, 0.4843269547728509, 0.7858943515991201, 0, 0.5978614708760897, 0.8146971553615585, 0, 1, 0, 0.5264743095686762];[11, 7, 9, 13];4;16498;[11  7  4 12  9  2  6  0 13  8  5 10  1  3];[0.7537747177265371, 0.6016050270875553, 0.8141958219845526, 0, 0.9325588830580853, 0.6321291313180032, 0.7858943515991201, 0.9376801114229436, 0.6778436720167142, 0.8146971553615585, 0.6084759842272986, 1, 0.8717952553779773, 0.7113411248866136];[11, 7, 9, 13];4;8355;[11  7  4  0 12  9  2  6 13  8  3  5 10  1];[0.8807255752796953, 0.6026503316779733, 0.8141958219845526, 0.6533367676015048, 0.9325588830580853, 0.6321291313180032, 0.7858943515991201, 0.9376801114229436, 0.6778436720167142, 0.8146971553615585, 0.6084759842272986, 1, 0.8717952553779773, 0.7113411248866136];[11, 13, 7, 9];4;8405;[11 13  7  4  0 12  3  9  2  6  5 10  8  1];[0.8807255752796953, 0.6026503316779733, 0.8141958219845526, 0.8190024646120021, 0.9325588830580853, 0.7317580881329551, 0.7858943515991201, 0.9376801114229436, 0.6778436720167142, 0.8146971553615585, 0.7273210836967863, 1, 0.8717952553779773, 0.9553333521427436]
15086;14;14;[8, 7, 6, 10];4;314;[ 8  7  6  0  4  1  9 10  5 12 11  3 13  2];[0.7612094565212685, 0.5976005547694844, 0, 0.2903899764085619, 0.6142459214968036, 0.38890181549477243, 0.7612094565212685, 0.7659570895908812, 1, 0.5861770973568142, 0.45956912442664144, 0.2903899764085619, 0.38890181549477243, 0.2903899764085619];[8, 7, 6, 10];4;170;[ 8  9  7  0  6 10  4  1  5 12  2  3 11 13];[0.7612094565212685, 0.5976005547694844, 0.34983864096020195, 0.2903899764085619, 0.6142459214968036, 0.38890181549477243, 0.7612094565212685, 0.7659570895908812, 1, 0.8702533320437938, 0.7254617891687622, 0.2903899764085619, 0.38890181549477243, 0.2903899764085619];[8, 7, 6, 10];4;220;[ 8  9  7  0  6 10  4  1  3 11 12  5  2 13];[0.7612094565212685, 0.5976005547694844, 0, 0.4569376892137092, 0.5976005547694844, 0.38890181549477243, 0.7612094565212685, 0.7659570895908812, 1, 0.8702533320437938, 0.7254617891687622, 0.4569376892137092, 0.38890181549477243, 0];[8, 7, 6, 10];4;721;[ 8  9  7  0  6 12  4  1 10 11  3  5  2 13];[0.7612094565212685, 0.5976005547694844, 0, 0.4569376892137092, 0.5976005547694844, 0.34855461761464646, 0.7612094565212685, 0.7659570895908812, 1, 0.8702533320437938, 0.5881739251429499, 0.4569376892137092, 0.6568595262280046, 0]
15087;14;14;[8, 6, 7, 5];4;16448;[ 8 10 12 11  0  6 13  7  1  4  2  3  5  9];[0.6780794656877135, 0.47385199768728753, 0.47385199768728753, 0, 0.47385199768728753, 0, 0.5800489738021183, 0.5543213869789353, 1, 0, 0.7069510045553714, 0.6957151097995892, 0.702493892780307, 0.5800489738021183];[8, 7, 6, 5];4;2159;[ 8  7 10 12 11  0  6 13  2  5  3  4  1  9];[0.6780794656877135, 0.47385199768728753, 0.5361178088792024, 0.5279539870022693, 0.5276100642126286, 0.5279539870022693, 0.5800489738021183, 0.7431456767913006, 1, 0.43331394614526875, 0.7069510045553714, 0.6957151097995892, 0.702493892780307, 0.5800489738021183];[8, 0, 7, 4, 6, 3];6;1184;[ 8  0  7  4 10 12 11  6 13  3  2  9  5  1];[0.9337474382505365, 0.3228620064589739, 0.5361178088792024, 0.5620520382206726, 0.7294630847852609, 0.47329759742190297, 0.5800489738021183, 0.7431456767913006, 1, 0.5031794911961162, 0.7069510045553714, 0.6957151097995892, 0.702493892780307, 0.5800489738021183];[8, 7, 6, 5];4;8405;[ 8  0  7  4  2 10 12 11  1  6  3  9  5 13];[0.9337474382505365, 0.6690151863472183, 0.7238571128327684, 0.5620520382206726, 0.7294630847852609, 0.47329759742190297, 0.6396962024995314, 0.8120390613829722, 1, 0.5031794911961162, 0.7069510045553714, 0.6957151097995892, 0.702493892780307, 0]
15088;14;14;[12, 6, 11];3;87;[12  6 10  0 11  4  7  1 13  5  2  3  8  9];[0.7482249718877432, 0.5001500561474099, 0, 0, 0.5012690218904464, 0.344107819485835, 0.8468345881232241, 0.5012690218904464, 0, 0, 0.7610142754603357, 0.7482249718877432, 1, 0.49262129136529786];[12, 6, 11];3;137;[12  6 10  0 11  3  7  4  1 13  5  2  8  9];[0.7482249718877432, 0.5001500561474099, 0, 0.6579538221822155, 0.5012690218904464, 0, 0.8468345881232241, 0.5012690218904464, 0, 0, 0.7610142754603357, 0.7482249718877432, 1, 0.49262129136529786];[12, 6, 11];3;187;[12  6 10  0 11 13  3  2  4  7  1  5  8  9];[0.7482249718877432, 0.5001500561474099, 0.5915810693452435, 0.660607165924413, 0.5012690218904464, 0, 0.8468345881232241, 0.5012690218904464, 0, 0, 0.7610142754603357, 0.7482249718877432, 1, 0.6900501680231114];[12, 6, 11];3;237;[12  6 10  0 11 13  3  2  4  7  1  9  5  8];[0.7482249718877432, 0.5001500561474099, 0.5915810693452435, 0.660607165924413, 0.5012690218904464, 0, 0.8468345881232241, 0.5012690218904464, 0, 0.2801636817334954, 0.7610142754603357, 0.7482249718877432, 1, 0.6900501680231114]
15089;14;14;[12, 4, 11, 10];4;2109;[12  4  6 11  3 10  0  2  5  8  7  1  9 13];[0.6324156112090679, 0, 0.60526996981367, 0.7753703563214165, 0.8462425371068178, 0.40314509102054025, 0.8178955630465838, 0, 0.40314509102054025, 0, 0.6648814569632036, 0.8090051059994542, 1, 0];[12, 7, 11, 10];4;2159;[12  7  4  6 11  3  2 10  0  1  9  5  8 13];[0.6324156112090679, 0.44753485230220735, 0.7194348756422474, 0.7753703563214165, 0.8462425371068178, 0.40314509102054025, 0.8198336296361933, 0.9654302593820945, 0.40314509102054025, 0.44753485230220735, 0.6648814569632036, 0.8090051059994542, 1, 0];[12, 7, 11, 10];4;4258;[12  7  1 11  4  6  3  2 10  0  5  9  8 13];[0.6324156112090679, 0.8838988988342634, 0.7194348756422474, 0.7753703563214165, 0.8462425371068178, 0.5270278600343221, 0.8198336296361933, 0.9654302593820945, 0, 0, 0.6648814569632036, 0.8797728097815278, 1, 0];[12, 7, 11, 10];4;4308;[12  7  8  1 11  4  6  3  2 10  0  9  5 13];[0.6324156112090679, 0.8838988988342634, 0.7194348756422474, 0.7753703563214165, 0.8462425371068178, 0.5270278600343221, 0.8198336296361933, 0.9654302593820945, 0.929011731318133, 0.5527615273055958, 0.6648814569632036, 0.8797728097815278, 1, 0]
15090;14;14;[12, 11, 9, 13];4;185;[12 11  3  5  9 13  6  4  8  0 10  1  7  2];[0.36086194021982293, 0, 0, 0.43922169372443665, 0.3788059526280007, 0.43922169372443665, 0.4384068368632388, 0, 0.3788059526280007, 0.43922169372443665, 0.27580148665047843, 0.7406029361657429, 1, 0.4384068368632388];[12, 11, 13, 9];4;170;[12 11 13 10  1  9  5  3  0  2  4  6  7  8];[0.25913066456212375, 0.5442005519770412, 0.25913066456212375, 0.43922169372443665, 0.25913066456212375, 0.43922169372443665, 0, 0, 0, 0.5442005519770412, 0.6639630451521026, 0.7406029361657429, 1, 0.7375833317014823];[12, 11, 13, 9];4;220;[12 11 13 10  1  9  5  3  0  2  4  6  7  8];[0.25913066456212375, 0.5442005519770412, 0.25913066456212375, 0.43922169372443665, 0.25913066456212375, 0.43922169372443665, 0, 0, 0, 0.5442005519770412, 0.6639630451521026, 0.7406029361657429, 1, 0.7375833317014823];[12, 11, 13, 8];4;237;[12 11 13 10  8  1  9  3  5  0  4  2  7  6];[0.25913066456212375, 0.5442005519770412, 0.25913066456212375, 0.43922169372443665, 0.25913066456212375, 0.43922169372443665, 0, 0, 0.5733068807661776, 0.5442005519770412, 0.6639630451521026, 0.7584379766128342, 1, 0.7375833317014823]
15091;14;14;[12, 9, 8, 10, 11];5;571;[12  9  8 10  7  5  0  4 11  6  1  3  2 13];[0.43168439369972417, 0.31195915582960265, 0, 0, 0.43168439369972417, 0.4369239096362192, 0.4158880383689016, 0.4369239096362192, 0.7435910006866608, 0.8846536656469542, 0.6245014591084204, 0.43168439369972417, 1, 0];[12, 9, 8, 11, 10];5;170;[12  9  8 11 13 10  7  5  0  4  6  1  2  3];[0.4959296878346377, 0.31195915582960265, 0, 0, 0.4158880383689016, 0.5585391815665065, 0.4158880383689016, 0.616735823089173, 0.7857791732029372, 0.8846536656469542, 0.6245014591084204, 0.6371566672336951, 1, 0.6371566672336951];[12, 9, 8, 10, 11];5;285;[12  9  4  8 10 11 13  7  5  0  1  2  6  3];[0.4959296878346377, 0.31195915582960265, 0, 0, 0.8612620721508945, 0.5585391815665065, 0, 0.616735823089173, 0.7857791732029372, 0.8846536656469542, 0.7336646829512428, 0.6371566672336951, 1, 0.6371566672336951];[12, 9, 8, 10, 11];5;464;[12  9  4  8 10  3 11 13  7  5  0  1  2  6];[0.4959296878346377, 0.4451864038416408, 0.4451864038416408, 0.7113636551454846, 0.8612620721508945, 0.5585391815665065, 0, 0.616735823089173, 0.7857791732029372, 0.8846536656469542, 0.7336646829512428, 0.7113636551454846, 1, 0.6371566672336951]
15092;14;14;[9, 7, 10, 8, 3];5;185;[ 9  4  7 10  8 11  3  6 12  1  0  2  5 13];[0, 0.3369836323099127, 0, 0.4949137711110386, 0.7993171010162816, 0, 0.3975246933353499, 0.7273210737238186, 0.7140063643609571, 1, 0.7271243695104633, 0.6630318457250488, 0.3975246933353499, 0];[9, 8, 7, 10, 0];5;235;[ 9  8  5  4  7 10  0 11 13  2  3  6 12  1];[0.7191289210354324, 0.42409436289816205, 0.5381434084732534, 0.5320285785106239, 0.7993171010162816, 0.8464004155672076, 0.49702358826542936, 0.7273210737238186, 0.8975655347645418, 1, 0.7271243695104633, 0.6630318457250488, 0.49702358826542936, 0.5882953039464183];[9, 8, 10, 5, 4, 7, 6];7;285;[ 9  8 10  5  4  7  6  0 11  1 13 12  2  3];[0.7191289210354324, 0.6498160860495159, 0.5381434084732534, 0.5320285785106239, 0.7993171010162816, 0.8464004155672076, 0.7233108356553107, 0.7273210737238186, 0.8975655347645418, 1, 0.8687958830158463, 0.6630318457250488, 0.5560670217197212, 0.5882953039464183];[9, 8, 10, 5, 4, 7, 6];7;335;[ 9  8 10  5  4  7  6  0 11  1 13 12  2  3];[0.7191289210354324, 0.6498160860495159, 0.5381434084732534, 0.5337536838457634, 0.7993171010162816, 0.8464004155672076, 0.7233108356553107, 0.7273210737238186, 0.8975655347645418, 1, 0.8687958830158463, 0.6630318457250488, 0.5560670217197212, 0.5882953039464183]
15093;14;14;[12, 11, 10, 8, 7, 6, 2];7;185;[12 11 10  8  7  6  2  4  5  0  1  3  9 13];[0, 0, 0.36974763852869635, 0, 0.36974763852869635, 0, 0.5310396812657716, 0.5773407949280699, 0.6837027598803224, 0, 0.7023954475677393, 0.7613582069364748, 1, 0];[12, 4, 11, 10, 8, 9, 7];7;235;[12  4 11 10  8  9  7  6  5  1  2  3  0 13];[0, 0, 0, 0, 0.9022047008883461, 0, 0.5310396812657716, 0.5773407949280699, 0.6837027598803224, 0.6428085389681868, 0.7023954475677393, 0.7613582069364748, 1, 0];[12, 4, 9, 11, 10, 8, 7];7;414;[12  4  9 11 10 13  8  7  6  2  1  3  5  0];[0, 0, 0.37505603169407714, 0, 0.9022047008883461, 0, 0.5310396812657716, 0.656057484979421, 0.6837027598803224, 0.8528259770407628, 0.7204011873165622, 0.7613582069364748, 1, 0.7188501252096702];[12, 4, 9, 11, 0, 7];6;1234;[12  4  9 11  2  0 10 13  8  7  6  5  1  3];[0.755237186560329, 0, 0.755237186560329, 0, 0.9022047008883461, 0.5097648839692834, 0.5310396812657716, 0.656057484979421, 0.6969540681937255, 0.8528259770407628, 0.7204011873165622, 0.7613582069364748, 1, 0.7188501252096702]
15094;14;14;[12, 0, 13, 9];4;4158;[12  7  1  0  6 13  5  3  8  9  4 10  2 11];[0.7246729293111549, 0.8545250879560937, 0, 0.6400079596401772, 0.5438602161030213, 0.6403338286671494, 0.6729656872975602, 0.8647482312227177, 0.6400079596401772, 0.6041651900676167, 0.492649040618117, 0, 1, 0.6599474949380644];[12, 3, 9, 13];4;621;[12  1  4  3  6  7 10  9 13  0  8  5  2 11];[0.7246729293111549, 0.9222298750808195, 0.5707945581213418, 0.8808060863783183, 0.9064017928306688, 0.6403338286671494, 0.8695365208251733, 0.8647482312227177, 0.7158218215049765, 0.7712537260545085, 0.8236532831608572, 0, 1, 0.7256841651918079];[12, 3, 9, 13];4;4258;[12 10  1  4  3  6  7  5  0  9  2 13  8 11];[0.8152415749741715, 0.9222298750808195, 0.7285016335893433, 0.8808060863783183, 0.9064017928306688, 0.8551653718703001, 0.8695365208251733, 0.8647482312227177, 0.7231708090530848, 0.7712537260545085, 0.9854822395673752, 0.6961195566853449, 1, 0.7256841651918079];[12, 3, 9, 13];4;4308;[12 10  1  4  3  6  7  5  0  2  9 13  8 11];[0.8152415749741715, 0.9222298750808195, 0.8040095501542264, 0.8808060863783183, 0.9064017928306688, 0.8551653718703001, 0.8695365208251733, 0.8647482312227177, 0.7231708090530848, 0.7863183634974084, 0.9854822395673752, 0.6961195566853449, 1, 0.7256841651918079]
15095;14;14;[11, 13];2;87;[11  1  9  4 13  3  8 12  2  5  6 10  7  0];[0, 0.8730810080636812, 0.6555960837838111, 0.7266402962671273, 0.8251516601077239, 0.5188963839385111, 0.43364610442451396, 0, 0.6948327906924284, 0.8730810080636812, 0.43364610442451396, 1, 0.6775024051208722, 0.8242023682248517];[11, 13];2;170;[11  1  9  6  4 13  5  8  7  3 12  2  0 10];[0.5325777184703238, 0.8730810080636812, 0.6555960837838111, 0.7266402962671273, 0.8251516601077239, 0.743470492738759, 0.8531638170689976, 0.7283819765159466, 0.7321690570666851, 0.8730810080636812, 0, 1, 0.6775024051208722, 0.8242023682248517];[11, 13];2;220;[11  1  9  6  4 13  5  8  7  3 10 12  2  0];[0.5325777184703238, 0.8730810080636812, 0.6555960837838111, 0.7266402962671273, 0.8251516601077239, 0.743470492738759, 0.8531638170689976, 0.7283819765159466, 0.7321690570666851, 0.8730810080636812, 0.6866556771900724, 1, 0.6775024051208722, 0.8242023682248517];[11, 13];2;335;[11  7  9  1  6  4 13  5  0  8  3 10 12  2];[0.7332591302472525, 0.8730810080636812, 0.6555960837838111, 0.7266402962671273, 0.8251516601077239, 0.743470492738759, 0.8531638170689976, 0.8733796348652854, 0.7321690570666851, 0.8730810080636812, 0.6866556771900724, 1, 0.6775024051208722, 0.8242023682248517]
15096;14;14;[11, 5, 9, 4];4;8255;[11  0  5  9 10  8  4  6  1  2 12  3  7 13];[0.7461402472224401, 0.6760957695149138, 0.6300599697560934, 0.5789718857464268, 0.6840855364964823, 0.7072528706042246, 0.6820450665523994, 0, 0.6840855364964823, 0.7051483211871691, 0.7051483211871691, 1, 0.6120574170450881, 0];[11, 5, 4, 9];4;1134;[11  7  5 10  3  0  8 12  4  9  6  1  2 13];[0.7461402472224401, 0.6760957695149138, 0.6753304119552891, 0.7640031449765406, 0.7040958662439099, 0.8009589900494919, 0.6820450665523994, 0.8190217070978861, 0.741633194185813, 0.6869799272302783, 0.7894449854186584, 1, 0.704603322849434, 0];[11, 5, 4, 9];4;8355;[11  6  8 10  7  5  3  4  0 12  9  1  2 13];[0.7461402472224401, 0.6760957695149138, 0.6753304119552891, 0.7640031449765406, 0.755499586814872, 0.8009589900494919, 0.9156172953380051, 0.8190217070978861, 0.8718822778660981, 0.6869799272302783, 0.8641050166147735, 1, 0.704603322849434, 0];[11, 5, 4, 9];4;8405;[11  6  8 10  7  5  3  4  0  9 12  1  2 13];[0.7461402472224401, 0.6760957695149138, 0.6753304119552891, 0.7640031449765406, 0.755499586814872, 0.8009589900494919, 0.9156172953380051, 0.8208600866630456, 0.8718822778660981, 0.7435040099687208, 0.8641050166147735, 1, 0.704603322849434, 0]
15097;14;14;[8, 9, 6, 1, 7];5;571;[ 8  9  6 10  3  2  1  0  7  5  4 11 12 13];[0, 0, 0, 0.5022293427212535, 0, 0, 0.7388278823925629, 0, 1, 0.7839076439507001, 0.7171458471217868, 0, 0, 0];[8, 6, 7, 3, 2];5;235;[ 8  9  6  7 10  3  2  0  4  5  1 11 12 13];[0, 0, 0, 0.5022293427212535, 0, 0, 0.7388278823925629, 0.7342252927620218, 1, 0.7839076439507001, 0.7171458471217868, 0, 0, 0];[8, 6, 7, 5, 3];5;414;[ 8  9  6  7 12 10  5  3  4  0  1  2 11 13];[0, 0, 0, 0.5022293427212535, 0, 0.5676461781834174, 0.7388278823925629, 0.7342252927620218, 1, 0.7839076439507001, 0.7242968777746561, 0, 0.7242968777746561, 0];[8, 6, 7, 5, 3];5;464;[ 8 10  9  6  7 12  5  3  4  0  1  2 11 13];[0, 0, 0, 0.5022293427212535, 0, 0.6025093417806122, 0.7388278823925629, 0.7342252927620218, 1, 0.7839076439507001, 0.8897905630433098, 0, 0.7326687422364562, 0]
15098;14;14;[12, 11, 2, 9];4;16448;[12 11  0  1  2  8  6  9 13 10  5  3  7  4];[0.8365663280353319, 0.8362371000666183, 0.6950562110792438, 0.4738253865357316, 0, 0.4738253865357316, 0.5964137527281899, 0, 0.6211799906196583, 0.5599860906873081, 0.542573387948363, 0.9264237136273905, 1, 0.5599860906873081];[12, 2, 11, 9];4;364;[12  2 11  5  7  0  1  9  8  6  3 10 13  4];[0.8365663280353319, 0.8362371000666183, 0.9801498602575652, 0.5882108498896406, 0, 0.8778964139138654, 0.5964137527281899, 0.8732342161862127, 0.6385412448668711, 0.6978620206652465, 0.542573387948363, 0.9264237136273905, 1, 0.542573387948363];[12, 2, 11, 9];4;8355;[12  2 11  5 10  7  0  1  9  8  6  3  4 13];[0.8365663280353319, 0.8362371000666183, 0.9801498602575652, 0.5882108498896406, 0, 0.8778964139138654, 0.5964137527281899, 0.8732342161862127, 0.6385412448668711, 0.6978620206652465, 0.8777113284364724, 0.9264237136273905, 1, 0];[12, 2, 11, 9];4;8405;[12  2 11  5 10  7  9  0  1  8  6  3  4 13];[0.8365663280353319, 0.8362371000666183, 0.9801498602575652, 0.5882108498896406, 0, 0.8778964139138654, 0.5964137527281899, 0.8732342161862127, 0.6385412448668711, 0.8471393817331385, 0.8777113284364724, 0.9264237136273905, 1, 0]
15099;14;14;[10, 11, 9];3;120;[10 13 11  5  6  9  2  4 12  8  1  3  7  0];[0, 0, 0.4263937787383677, 0, 0.3846044389165677, 0.6884533413866107, 0.5350857970494707, 0, 0.3780627444568101, 0.4263937787383677, 1, 0.6986684701531208, 0.3846044389165677, 0.7021558145318713];[10, 11, 9];3;170;[10 11 13  5  6  9  0  2  8 12  4  1  7  3];[0.5115197225480732, 0, 0.48214878535562367, 0, 0.3846044389165677, 0.6884533413866107, 0.5350857970494707, 0, 0.48214878535562367, 0.5115197225480732, 1, 0.712911159833999, 0.3846044389165677, 0.7021558145318713];[10, 11, 9];3;671;[10 11 13  5  2  8  6  0  9 12  4  1  7  3];[0.5115197225480732, 0, 0.6469629718097715, 0, 0.3846044389165677, 0.6884533413866107, 0.5350857970494707, 0, 0.5790764622491774, 0.5115197225480732, 1, 0.7828180799673546, 0.3846044389165677, 0.7021558145318713];[10, 11, 9];3;1234;[10 11  6 12 13  5  2  1  8  9  7  0  4  3];[0.5115197225480732, 0.6136071054743009, 0.6469629718097715, 0, 0, 0.6884533413866107, 0.7567526588941733, 0.5449347467130641, 0.5790764622491774, 0.5449347467130641, 1, 0.7828180799673546, 0.7348123815221873, 0.7021558145318713]


==> results/chamfer/lane_shift_short_wide_combined_responsibility_multiple_explanations_results_10_simulation.csv <==
obstacles,discrete,distance
0.1,0.0,0.0
0.2,0.0,0.0
0.3,0.0,0.0
0.4,0.00625,0.05121212121212121
0.5,0.06964285714285715,0.09845113220113219
0.6,0.09017857142857143,0.18031801531801533
0.7,0.22797619047619047,0.26994463869463864
0.8,0.2769459706959707,0.4230007492507492
0.9,0.6541758241758242,0.6302830502830503
1.0,1.0,1.0


==> results/chamfer/lane_shift_short_wide_combined_responsibility_multiple_explanations_results_11_simulation.csv <==
obstacles,discrete,distance
0.09090909090909091,0.0,0.0
0.18181818181818182,0.0,0.0
0.2727272727272727,0.0,0.005555555555555555
0.36363636363636365,0.0,0.03361111111111111
0.45454545454545453,0.005555555555555555,0.056309523809523795
0.5454545454545454,0.021111111111111112,0.10720238095238092
0.6363636363636364,0.04472222222222222,0.15958513708513708
0.7272727272727273,0.08722222222222223,0.2599224386724387
0.8181818181818182,0.1775631313131313,0.41776334776334767
0.9090909090909091,0.327310606060606,0.6028571428571428
1.0,1.0,1.0


==> results/chamfer/lane_shift_short_wide_combined_responsibility_multiple_explanations_results_12_simulation.csv <==
obstacles,discrete,distance
0.08333333333333333,0.0,0.0
0.16666666666666666,0.0,0.0
0.25,0.0,0.15625
0.3333333333333333,0.0,0.15625
0.4166666666666667,0.004166666666666667,0.16615740740740742
0.5,0.004166666666666667,0.2537037037037037
0.5833333333333334,0.007107843137254902,0.34185185185185185
0.6666666666666666,0.011274509803921567,0.41348817304699664
0.75,0.10637254901960784,0.5423825085589792
0.8333333333333334,0.2585200746965453,0.6779991441020853
0.9166666666666666,0.6721486928104575,0.8358014316837845
1.0,1.0,1.0


==> results/chamfer/lane_shift_short_wide_combined_responsibility_multiple_explanations_results_13_simulation.csv <==
obstacles,discrete,distance
0.07692307692307693,0.0,0.05
0.15384615384615385,0.0,0.1
0.23076923076923078,0.0,0.15
0.3076923076923077,0.0,0.15263157894736842
0.38461538461538464,0.0,0.15957602339181284
0.46153846153846156,0.0,0.17729228373965217
0.5384615384615384,0.004166666666666667,0.2233372826004405
0.6153846153846154,0.010416666666666666,0.27250700615174306
0.6923076923076923,0.07357456140350876,0.34420008354218884
0.7692307692307693,0.11108709273182957,0.42223469658995977
0.8461538461538461,0.2894956140350878,0.5724947786131998
0.9230769230769231,0.47371945014050276,0.6931649578491683
1.0,1.0,1.0


==> results/chamfer/lane_shift_short_wide_combined_responsibility_multiple_explanations_results_14_simulation.csv <==
obstacles,discrete,distance
0.07142857142857142,0.0,0.0
0.14285714285714285,0.0,0.0
0.21428571428571427,0.0,0.0
0.2857142857142857,0.0,0.0011904761904761904
0.35714285714285715,0.0,0.012429971988795517
0.42857142857142855,0.0,0.12537889433669486
0.5,0.0,0.15318698236150113
0.5714285714285714,0.005555555555555555,0.2042562543572101
0.6428571428571429,0.061111111111111116,0.2704698484051358
0.7142857142857143,0.07602339181286549,0.4102073695811076
0.7857142857142857,0.09606387764282501,0.5127692161901006
0.8571428571428571,0.25588566060702284,0.7008703279229258
0.9285714285714286,0.6313387835598092,0.8554837586248272
1.0,1.0,1.0


==> results/chamfer/lane_shift_short_wide_runs_results.csv <==
obstacles,exhaustive,discrete_50,discrete_100,euclidean_50,euclidean_100
10,1024,670.0,810.0,484.0,604.0
11,2048,1503.0,1567.0,839.0,937.0
12,4096,2201.0,2812.0,584.0,1116.0
13,8192,5361.0,6026.0,2989.0,3133.0
14,16384,11231.0,11044.0,3589.0,2157.0


==> results/chamfer/metadrive_curve_combined_exhaustive_observed_results.csv <==
ctx_idx;num_of_obstacles;explanation;explanation_size;runs
30000;10;[8, 9];2;56
30001;10;[2, 5, 6, 7, 8];5;613
30002;10;[8, 9];2;56
30003;10;[1, 6, 7, 8];4;313
30004;10;[5, 6];2;47
30005;10;[1, 3, 7, 8];4;294
30006;10;[7, 8];2;54
30007;10;[0, 1, 8, 9];4;204
30008;10;[2, 5, 7, 8];4;345
30009;10;[3, 6, 7, 9];4;369
30010;10;[7, 8];2;54
30011;10;[8, 9];2;56
30012;10;[7, 8, 9];3;176
30013;10;[6, 8];2;52
30014;10;[6, 7];2;51
30015;10;[8, 9];2;56
30016;10;[7, 9];2;55
30017;10;[6, 7];2;51
30018;10;[3, 5, 6, 7];4;362
30019;10;[7, 8, 9];3;176
30020;11;[8, 9];2;65
30021;11;[6, 7, 8];3;223
30022;11;[9, 10];2;67
30023;11;[2, 5, 6, 7, 8, 9];6;1453
30024;11;[1, 7, 9];3;144
30025;11;[8, 9];2;65
30026;11;[7, 8];2;62
30027;11;[7, 9, 10];3;231
30028;11;[9, 10];2;67
30029;11;[7, 9, 10];3;231
30030;11;[9, 10];2;67
30031;11;[7, 8];2;62
30032;11;[6, 7];2;58
30033;11;[9, 10];2;67
30034;11;[5, 7];2;54
30035;11;[2, 3, 7, 8];4;452
30036;11;[6, 7, 8, 9];4;558
30037;11;[7, 10];2;64
30038;11;[9, 10];2;67
30039;11;[7, 8];2;62
30040;12;[8, 9];2;74
30041;12;[9, 10, 11];3;299
30042;12;[7, 9];2;71
30043;12;[9, 11];2;78
30044;12;[8, 10];2;75
30045;12;[8, 10];2;75
30046;12;[3, 6, 7, 8];4;705
30047;12;[0, 2, 10, 11];4;380
30048;12;[8, 10];2;75
30049;12;[0, 1, 8, 9];4;339
30050;12;[2, 9, 10];3;213
30051;12;[7, 9, 10];3;293
30052;12;[6, 9, 10, 11];4;789
30053;12;[2, 3, 7, 9];4;604
30054;12;[7, 8, 9];3;290
30055;12;[4, 5, 8, 9];4;734
30056;12;[9, 10, 11];3;299
30057;12;[10, 11];2;79
30058;12;[8, 11];2;76
30059;12;[10, 11];2;79
30060;13;[10, 11, 12];3;378
30061;13;[10, 11, 12];3;378
30062;13;[9, 10];2;87
30063;13;[10, 12];2;91
30064;13;[8, 11];2;85
30065;13;[5, 6, 10, 12];4;1037
30066;13;[4, 6, 11, 12];4;1003
30067;13;[8, 11];2;85
30068;13;[2, 9, 10, 11];4;880
30069;13;[6, 7, 11, 12];4;1068
30070;13;[9, 10, 11, 12];4;1093
30071;13;[11, 12];2;92
30072;13;[8, 9, 10, 11, 12];5;2380
30073;13;[9, 10];2;87
30074;13;[10, 11];2;90
30075;13;[8, 9, 10];3;369
30076;13;[0, 9, 10, 11];4;595
30077;13;[9, 12];2;89
30078;13;[1, 9, 11, 12];4;762
30079;13;[8, 12];2;86
30080;14;[9, 11];2;98
30081;14;[0, 4, 7, 10, 12];5;2036
30082;14;[1, 8, 9, 10];4;957
30083;14;[3, 11, 12];3;348
30084;14;[11, 12];2;104
30085;14;[10, 11];2;101
30086;14;[9, 10];2;97
30087;14;[10, 11];2;101
30089;14;[12, 13];2;106
30090;14;[1, 5, 6, 7];4;893
30091;14;[8, 9, 10];3;451
30092;14;[11, 12, 13];3;470
30093;14;[12, 13];2;106
30094;14;[9, 12];2;99
30095;14;[11, 13];2;105
30096;14;[2, 3, 4, 7, 8];5;2697
30097;14;[7, 8, 10, 11];4;1441
30098;14;[12, 13];2;106
30099;14;[11, 12];2;104


==> results/chamfer/metadrive_curve_combined_responsibility_discrete_discrete_sampling_results.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
30000;10;10;[8, 9];2;571;[0 1 8 2 9 5 4 3 7 6];[0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333];[8, 9];2;235;[0 1 8 2 7 6 9 5 4 3];[0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[8, 9];2;187;[0 1 6 8 9 5 3 2 7 4];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5];[9, 8];2;270;[0 1 3 6 9 8 2 5 7 4];[0.5, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5]
30001;10;10;[5, 2, 7, 8, 6];5;571;[5 1 3 2 7 4 9 8 6 0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[5, 6, 2, 7, 8];5;621;[5 0 6 1 3 2 4 7 8 9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 5, 6, 2, 8];5;671;[7 5 0 6 3 2 1 4 8 9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333];[7, 5, 2, 6, 8];5;721;[7 5 0 2 4 6 3 1 8 9];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 1.0, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333]
30002;10;10;[9, 8];2;120;[5 2 4 7 9 8 3 6 1 0];[0.25, 0.25, 0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.5, 0.5, 0.5];[9, 8];2;170;[5 2 4 7 9 8 0 3 6 1];[0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.5, 0.5, 0.5];[8, 9];2;285;[5 0 4 2 7 8 9 3 6 1];[0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.5, 0.5, 0.5];[8, 9];2;335;[5 0 4 2 7 8 9 3 6 1];[0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.5, 0.5, 0.5]
30003;10;10;[1, 7, 8, 6];4;571;[1 2 3 4 7 5 9 8 6 0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 1, 6, 7];4;621;[8 1 6 2 3 4 5 0 7 9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333];[8, 1, 6, 7];4;285;[8 1 6 4 5 3 7 2 9 0];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333];[8, 1, 6, 7];4;335;[8 1 3 2 6 4 7 5 9 0];[0.25, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333]
30004;10;10;[6, 5];2;70;[2 7 6 5 0 4 3 1 8 9];[0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.25];[6, 5];2;120;[2 7 6 5 9 3 0 1 4 8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[6, 5];2;170;[2 7 6 5 9 3 0 1 4 8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[6, 5];2;220;[3 2 6 5 7 9 0 1 4 8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5]
30005;10;10;[7, 3, 2, 8];4;571;[6 7 5 0 3 2 1 4 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 3, 2, 8];4;621;[6 7 5 0 3 2 1 4 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 3, 2, 8];4;671;[6 7 5 0 3 2 1 4 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 3, 2, 8];4;721;[6 7 5 0 3 2 1 4 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
30006;10;10;[7, 8];2;70;[2 5 7 8 4 3 6 0 9 1];[0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[7, 8];2;120;[2 5 7 8 4 3 6 0 9 1];[0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[7, 8];2;170;[2 5 7 8 3 1 4 0 6 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[7, 8];2;237;[1 2 7 5 8 3 4 0 6 9];[0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
30007;10;10;[0, 1, 8, 9];4;185;[0 1 2 3 7 8 9 4 6 5];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5];[0, 1, 8, 9];4;621;[0 1 2 3 5 6 7 8 9 4];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[0, 1, 8, 9];4;671;[0 1 2 3 5 6 7 8 9 4];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[0, 1, 8, 9];4;721;[0 1 2 3 5 6 7 8 9 4];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5]
30008;10;10;[3, 7, 5, 8];4;571;[3 2 7 1 0 4 5 6 8 9];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[5, 2, 7, 8];4;235;[5 2 7 9 4 6 8 3 1 0];[0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[5, 2, 7, 8];4;414;[5 0 2 1 7 4 9 8 6 3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.5, 0.5, 0.5];[5, 2, 7, 8];4;464;[5 0 2 1 7 4 9 8 6 3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.5, 0.5, 0.5]
30009;10;10;[6, 7, 3, 9];4;314;[0 1 6 7 3 2 4 9 5 8];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333];[6, 5, 7, 9];4;170;[0 1 6 5 7 9 3 2 4 8];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[5, 6, 7, 9];4;414;[0 1 5 4 6 7 9 3 2 8];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[5, 6, 7, 9];4;464;[0 1 5 4 6 7 9 3 2 8];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5]
30010;10;10;[7, 8];2;185;[0 1 3 5 7 6 8 2 4 9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2];[7, 8];2;235;[0 1 7 3 6 5 8 2 4 9];[0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25];[7, 8];2;285;[0 1 7 3 6 5 8 2 4 9];[0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25];[7, 8];2;237;[0 1 7 5 8 4 6 3 2 9];[0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25]
30011;10;10;[9, 8];2;571;[0 1 2 5 7 6 9 8 4 3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 9];2;1134;[3 4 5 8 2 1 6 0 7 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[9, 8];2;220;[3 6 5 4 9 8 2 1 7 0];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[8, 9];2;335;[0 3 5 4 6 8 9 1 7 2];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5]
30012;10;10;[7, 8, 9];3;185;[2 5 7 8 3 1 9 0 6 4];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333];[7, 8, 9];3;235;[2 5 7 8 3 1 9 0 6 4];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333];[7, 9, 8];3;671;[0 2 5 4 6 7 9 8 1 3];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[7, 9, 8];3;721;[0 2 5 4 6 7 9 8 1 3];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
30013;10;10;[6, 8];2;61;[6 7 8 2 9 3 5 1 4 0];[0, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 1.0, 0.5, 0.5, 0.3333333333333333];[6, 8];2;137;[6 3 7 2 8 5 4 1 9 0];[0, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5, 0.3333333333333333];[6, 8];2;220;[6 3 5 2 7 8 4 1 9 0];[0, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0, 0.5, 0.5, 0.3333333333333333];[6, 8];2;270;[6 3 5 2 7 8 4 1 9 0];[0, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0, 0.5, 0.5, 0.3333333333333333]
30014;10;10;[6, 7];2;571;[0 1 2 3 5 6 8 4 7 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[7, 6];2;364;[3 7 1 0 2 4 5 6 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 6];2;414;[0 2 3 5 7 1 4 6 8 9];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[6, 7];2;335;[6 0 3 2 5 4 7 1 8 9];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333]
30015;10;10;[9, 8];2;314;[0 1 2 4 7 5 9 8 6 3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 9];2;235;[7 8 4 0 5 2 9 1 6 3];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333];[8, 9];2;187;[0 1 7 8 9 4 5 2 6 3];[0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5];[8, 9];2;237;[0 1 7 8 9 4 3 2 5 6];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5]
30016;10;10;[7, 9];2;61;[6 7 9 0 8 2 4 3 5 1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.2, 0.5, 0.5, 0.3333333333333333, 0.5];[7, 9];2;120;[2 7 6 9 3 1 4 0 8 5];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.2, 0.5, 0.5, 0.3333333333333333, 0.5];[7, 9];2;187;[2 7 6 8 9 3 4 1 5 0];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 0.5];[7, 9];2;237;[2 7 6 8 9 1 3 0 4 5];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 0.5]
30017;10;10;[7, 6];2;87;[0 1 2 7 6 3 5 8 4 9];[0.5, 0.5, 0.5, 0.3333333333333333, 0.2, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.2];[7, 6];2;137;[0 1 2 7 6 3 5 4 8 9];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 6];2;187;[0 1 2 7 6 3 5 4 8 9];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 6];2;237;[0 1 2 7 6 3 5 4 8 9];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
30018;10;10;[3, 8, 5, 7];4;571;[3 2 8 1 4 5 6 0 7 9];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[5, 7, 9, 3];4;137;[0 5 7 9 3 2 4 1 6 8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[7, 5, 9, 3];4;220;[0 7 5 4 9 3 1 2 6 8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[5, 6, 7, 3];4;1234;[0 1 5 4 6 7 9 8 2 3];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
30019;10;10;[7, 8, 9];3;1084;[0 2 6 7 3 1 5 4 8 9];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 9, 8];3;1134;[0 2 6 5 7 9 3 1 4 8];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[7, 8, 9];3;285;[7 0 4 5 6 8 9 1 2 3];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 1.0, 0.5, 0.5];[7, 8, 9];3;237;[7 8 5 0 9 6 1 2 4 3];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 1.0, 1.0, 0.5]
30020;11;11;[9, 8];2;1084;[ 3  9  5  0  6  4  7  2 10  8  1];[0.3333333333333333, 0.2, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.25];[9, 8];2;1134;[ 3  9  2  0  5  6  7  4 10  8  1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.25];[9, 8];2;1184;[ 3  5  9  2  0  1  6  4  7  8 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.25, 0.25, 0.5, 0.25];[9, 8];2;237;[ 3  5  9  2  8  0  1  4  7  6 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25]
30021;11;11;[8, 7, 6];3;1084;[ 2  8  9  0  4  5  1  3  7  6 10];[0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.5, 0.25];[7, 8, 6];3;170;[ 7  3  2  8  9  6  0  1 10  5  4];[0.25, 0.25, 0.5, 0.5, 0.2, 0.25, 0.3333333333333333, 1.0, 0.5, 0.5, 0.25];[7, 8, 6];3;285;[ 7  3  2  8  9  0  6  1  4  5 10];[0.3333333333333333, 0.25, 0.5, 0.5, 0.25, 0.25, 0.3333333333333333, 1.0, 0.5, 0.5, 0.25];[7, 8, 6];3;721;[ 7  3  2  8  9  4  5  0  6  1 10];[0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5, 0.25]
30022;11;11;[10, 9];2;571;[ 2  0  6 10  3  4  5  1  9  7  8];[0.3333333333333333, 0.25, 1.0, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.3333333333333333];[9, 10];2;137;[ 2  0  6  9 10  4  3  1  7  5  8];[0.3333333333333333, 0.25, 1.0, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333];[9, 10];2;187;[ 2  0  6  9 10  4  3  1  7  5  8];[0.3333333333333333, 0.25, 1.0, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333];[9, 10];2;270;[ 2  0  6  8  9 10  3  1  7  5  4];[0.3333333333333333, 0.25, 1.0, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
30023;11;11;[2, 6, 5, 9, 7, 8];6;2109;[ 2  6  1  0  5  9 10  3  7  4  8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[2, 6, 9, 5, 7, 8];6;1134;[ 2  6  9  1  3  5  7  0 10  8  4];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[2, 6, 9, 5, 7, 8];6;1184;[ 2  6  9  1  3  4  5  0  7  8 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[2, 5, 6, 8, 9, 7];6;721;[ 2  5  6  8  9 10  3  0  7  4  1];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5]
30024;11;11;[1, 9, 7];3;1084;[ 1  2  6  0  9 10  8  3  7  5  4];[0.3333333333333333, 0.5, 0.5, 0.25, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 7, 9];3;1134;[ 1  2  3  7  6  0  5  4  8  9 10];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 9, 7];3;1184;[ 3  1  2  4  6  8 10  5  9  7  0];[0, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[1, 7, 9];3;2259;[ 3  1  2  4  6  8 10  0  7  5  9];[0.3333333333333333, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
30025;11;11;[9, 8];2;185;[ 3  2  6  5  9 10  8  4  1  7  0];[0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 8];2;364;[ 0  1  2  3  5  6  9  8 10  4  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 9];2;671;[10  8  0  1  5  6  2  3  9  7  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[8, 9];2;721;[ 2  6 10  8  3  5  1  0  9  7  4];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
30026;11;11;[8, 7];2;571;[ 6  9  2  3  8  4  0  1  7  5 10];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.5, 0.25];[8, 7];2;621;[ 6  4  9  8  3  2  0  1  7  5 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.5, 0.5, 0.25];[8, 7];2;2209;[ 9  4  8  0  6  2  3  1 10  5  7];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.2, 0.5, 1.0, 0.25];[8, 7];2;721;[ 9  4  8  0  6  2  5  1  7  3 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 1.0, 0.25]
30027;11;11;[10, 7, 9];3;2109;[ 0  2  3  4  6  8 10  1  7  5  9];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[10, 9, 7];3;621;[ 0  2  3  4  6 10  9  8  7  5  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 9, 7];3;671;[10  1  6  2  8  9  4  3  7  5  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0];[10, 9, 7];3;721;[10  1  3  2  6  9  8  4  7  5  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0]
30028;11;11;[9, 10];2;185;[ 0  1  2  3  6  9 10  4  7  5  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[10, 9];2;106;[10  9  0  1  7  3  2  4  6  5  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5, 0.5];[10, 9];2;156;[10  9  0  1  7  8  2  3  6  5  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[10, 9];2;206;[10  9  0  1  4  5  2  3  8  7  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
30029;11;11;[7, 10, 9];3;1084;[ 2  0  1  3  5  6  7  8 10  9  4];[0.25, 0.25, 1.0, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 9, 8];3;364;[ 2  0  3  5  6 10  9  8  1  7  4];[0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 9, 8];3;414;[ 2  0  3  5  6 10  9  8  7  4  1];[0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 8, 9];3;721;[ 2  5 10  1  3  6  8  0  9  7  4];[0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5]
30030;11;11;[10, 9];2;120;[10  3  6  7  8  9  2  0  4  5  1];[0.2, 0.2, 0.25, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0];[10, 9];2;170;[10  1  7  3  6  9  8  2  0  5  4];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0];[10, 9];2;671;[10  1  7  2  3  6  8  0  9  5  4];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0];[10, 9];2;721;[10  1  7  2  3  6  8  0  9  5  4];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0]
30031;11;11;[7, 8];2;1084;[ 5  4  9  1  6  3  7  2 10  8  0];[0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[8, 7];2;1134;[ 8  3  5  4  9  2  6  1 10  7  0];[0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 1.0, 0.3333333333333333, 0.25];[8, 7];2;1184;[ 8  1  9  3  5  4  6  2 10  7  0];[0.2, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 1.0, 0.5, 0.25];[8, 7];2;1234;[ 8  1  9  2  6  5  3  4 10  7  0];[0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333]
30032;11;11;[7, 6];2;571;[ 0  2  3  4  7  5 10  8  6  1  9];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333];[7, 6];2;621;[ 7 10  3  0  4  2  8  1  6  5  9];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.2, 0.5];[7, 6];2;2209;[ 7 10  2  0  3  4  8  1  9  5  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[7, 6];2;721;[ 7 10  2  0  3  4  5  1  6  8  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
30033;11;11;[10, 9];2;2109;[ 0  5 10  2  4  1  6  3  7  8  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.25, 0.5];[10, 9];2;2159;[ 0  5 10  2  6  4  7  1  3  8  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5];[10, 9];2;671;[ 0  5 10  8  6  4  2  1  9  7  3];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[10, 9];2;721;[ 0  1  2  5 10  8  6  4  9  7  3];[0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
30034;11;11;[5, 7];2;1084;[ 1  8  3  2  5  6  9  0 10  7  4];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.25, 0.25, 0.2, 0.5, 0.25, 0.25];[8, 4, 7];3;235;[ 1  8  2  0  4  6  7  3 10  9  5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[8, 4, 7];3;285;[ 1  8  2  0  4  6  7  3 10  9  5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[5, 7];2;721;[ 1  8  2  0  4  5  6  3  7  9 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
30035;11;11;[3, 2, 7, 8];4;314;[ 3  2  5  4  6  7  9  8  1  0 10];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[8, 3, 2, 7];4;235;[ 1  8  3  2  6  5  7  4 10  9  0];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[8, 3, 2, 7];4;671;[ 1  4 10  8  3  5  2  0  7  6  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[8, 3, 2, 7];4;721;[ 1  4 10  8  3  5  2  0  7  6  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
30036;11;11;[7, 6, 9, 8];4;2109;[ 0  1  3  5  7  6  9  2  4 10  8];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25];[6, 7, 9, 8];4;1134;[ 6  0  3  1  7 10  9  8  4  5  2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 7, 8, 9];4;2209;[ 6  0  2  1  3  5  7  8 10  9  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 7, 8, 9];4;1234;[ 6  4  5  0  3  2  1  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
30037;11;11;[7, 10];2;2109;[ 1  2  7  0  6  5  9  8  4  3 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2];[7, 10];2;2159;[ 1  2  7  0  3  4  5  6  8  9 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25];[7, 10];2;2209;[ 0  1  2  5  7  3  4  6  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25];[7, 10];2;721;[ 0  1  2  5  7 10  9  8  6  4  3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
30038;11;11;[10, 9];2;1084;[ 0  1  2  3  4  6  7  8 10  9  5];[0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 9];2;2159;[10  0  2  1  4  5  6  3  7  8  9];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 1.0];[10, 9];2;2209;[10  3  6  2  0  4  5  1  7  8  9];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 1.0];[10, 9];2;2259;[10  1  3  2  6  5  8  0  7  4  9];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 1.0]
30039;11;11;[8, 7];2;571;[ 5  9  4  3  8  6  2  1  7  0 10];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25];[7, 8];2;364;[ 5  9  4  1  6  7  8  3  0  2 10];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25];[8, 7];2;414;[ 6  5  9  8  4  7  1  3 10  0  2];[0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[8, 7];2;1234;[ 6  5  9  8  4  3  0  1 10  7  2];[0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
30040;12;12;[9, 8];2;314;[ 1  2  3  6 11 10  9  8  7  5  4  0];[0.2, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25];[8, 9];2;1134;[ 0  1  2  3  4  5  6  7  8  9 10 11];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[8, 9];2;2209;[ 6  5 10  0  3  2  4  1  7  8  9 11];[0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[8, 9];2;4308;[ 6  5 10  8 11  3  0  1  7  4  2  9];[0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
30041;12;12;[10, 9, 11];3;4158;[ 0  1  2  3  4  5  8  7 10  9  6 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2];[10, 9, 11];3;4208;[ 0  1  2  3  4  5  8  7 10  9 11  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25];[9, 11, 10];3;4258;[ 0  1  2  3  4  5  6  7  8  9 11 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[6, 10, 11, 5];4;1234;[ 3  2  6  7 10 11  0  1  4  5  9  8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
30042;12;12;[7, 9];2;571;[ 0  5  6 11  7  2  8  1  9 10  4  3];[0.25, 0.2, 0.2, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.2, 0.2, 0.2, 0.2, 0.25];[9, 7];2;1134;[ 2  9  6  3 10 11  5  4  0  7  8  1];[0.25, 0.2, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333];[9, 7];2;1184;[ 2  9  6  3 10 11  5  4  0  7  8  1];[0.25, 0.2, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333];[9, 7];2;1234;[ 2  9  6  3 10 11  5  4  0  7  8  1];[0.25, 0.2, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333]
30043;12;12;[9, 11];2;4158;[ 1  2  3  4  6 10  5  0  7  8  9 11];[0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25, 0.2];[9, 11];2;137;[ 0  7 10  9 11  3  2  1  4  6  8  5];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 11];2;671;[ 0  2  3  4  7 10  9  8 11  6  1  5];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 11];2;1234;[ 0  1  2  3  4  7  9  8 10 11  6  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
30044;12;12;[10, 8];2;4158;[ 2  4  9  1  7  6 10  0 11  3  5  8];[0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25];[8, 10];2;621;[ 2  4  9  1  7  6  8  0 10 11  5  3];[0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[10, 8];2;2209;[ 0  2  3  4  9 10  8  1  7  6  5 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[10, 8];2;464;[ 0  2  3  4  5 10  9  8 11  7  1  6];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
30045;12;12;[8, 10];2;571;[ 1  2  7  3  5  4  6  8 10  9 11  0];[0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.2];[8, 10];2;2159;[ 1  2  7  5  8  3  4  0  6  9 10 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[10, 8];2;187;[ 1 10  7  2  8 11  5  3  6  4  0  9];[0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333];[10, 8];2;237;[ 1 10  7  2  8 11  5  3  6  4  0  9];[0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333]
30046;12;12;[3, 6, 8, 7];4;2109;[ 3  2  5  4 10  6  8  1 11  0  7  9];[0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.2, 0.3333333333333333, 0.25];[3, 8, 7, 6];4;1134;[ 0  2  3  4  5 10  9  8  7  6  1 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[3, 8, 6, 7];4;2209;[10  9  0  1  4  5  2  3  8  6  7 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.5, 0.25];[6, 3, 8, 7];4;2259;[ 6  5 10  9  3  2  0  1  8  4  7 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.25]
30047;12;12;[0, 2, 11, 10];4;4158;[ 0  1  2  3  4  5  6  8 11  9  7 10];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25];[2, 0, 10, 11];4;4208;[ 3  7  9  1  2  4  5  0  6  8 10 11];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25];[0, 2, 11, 10];4;4258;[ 0  1  2  3  4  5  7  9 11  6  8 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[0, 2, 11, 10];4;4308;[ 0  9  2  1  4  5  7  3 11  6  8 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333]
30048;12;12;[8, 10];2;2109;[ 1  2  7  3  5  4  6  8  0  9 10 11];[0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.2, 0.2];[8, 10];2;1134;[ 0  1  2  4  7  3  5  6  8 10 11  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25];[9, 10];2;1184;[ 0  1  2  4  6  5  7  9 11 10  3  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 10];2;721;[ 0  1  2  4  6  5  7  8 10  9 11  3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
30049;12;12;[0, 8, 1, 9];4;4158;[ 0  2  8  1  4  6  7  3 11 10  5  9];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25];[0, 8, 1, 9];4;1134;[ 0  2  8  1  4  5  6  3  7  9 10 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25];[0, 1, 9, 8];4;414;[ 0  6  2  1  3  4  9  8 10 11  7  5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 1, 8, 9];4;1234;[ 0  6  2  1  3  4  5  8 10  9 11  7];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
30050;12;12;[2, 10, 9];3;2109;[ 2  8 10  3 11  4  1  0  6  7  9  5];[0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333];[2, 10, 9];3;4208;[ 1  2 11  8  4 10  0  3  7  6  5  9];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.5];[2, 9, 10];3;1184;[ 1  2 11  8  4  7  0  3  9 10  6  5];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[2, 9, 10];3;2259;[ 1  2 11  8  4  6  0  3  9  7 10  5];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
30051;12;12;[7, 10, 9];3;1084;[ 0  1  2  3  5  6  7  8 10  9 11  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 7, 10];3;621;[ 0  9  2  1  5  6  7  3 10  8 11  4];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[9, 7, 10];3;671;[ 0  9  2  1  5  6  7  3 10  8 11  4];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[9, 7, 10];3;2259;[ 0  2  4  9  3  5  6  1  7  8 10 11];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
30052;12;12;[8, 11, 10, 9];4;4158;[ 0  2  8  1  5  6  7  3 11 10  4  9];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25];[6, 10, 11, 9];4;4208;[ 0  1  2  3  4  6 10  8 11  5  7  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[6, 9, 10, 11];4;1184;[ 0  1  2  3  4  6  9  8 10 11  7  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 10, 9, 11];4;4308;[ 2  6 10  8  3  4  1  0  7  5  9 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
30053;12;12;[9, 3, 2, 7];4;4158;[ 5  0 10  9  3  4  2  1  8  6 11  7];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 1.0, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[9, 3, 2, 7];4;4208;[ 5  0 10  9  3  4  2  1  8  6 11  7];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 1.0, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[9, 3, 2, 7];4;671;[ 5  0 10  9  3  4  2  1  7  6  8 11];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 1.0, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[9, 7, 2, 3];4;4308;[ 5  0  4  8 11 10  9  1  7  6  2  3];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 1.0, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
30054;12;12;[9, 7, 8];3;2109;[ 0  1  2  5  6  9 10  3  7  4  8 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2];[9, 7, 8];3;2159;[ 6 10  2  0  5  4  9  1  7  3  8 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25];[9, 8, 7];3;4258;[ 6 10  2  0  3  4  5  1  9  8 11  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[7, 8, 9];3;2259;[ 6 10  2  0  3  4  5  1  7  8  9 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
30055;12;12;[4, 5, 8, 9];4;2109;[ 4 11  5  0  8  6  3  2  7  1  9 10];[0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5];[4, 5, 8, 9];4;170;[ 4 11  5  0  8  9  6  3  7  1  2 10];[0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5];[4, 11, 5, 7, 9];5;220;[ 4 11  5  0  7  9  8  6  2  1  3 10];[0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5];[4, 11, 5, 7, 9];5;270;[ 4 11  5  0  7  9  8  6  2  1  3 10];[0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5]
30056;12;12;[9, 10, 11];3;2109;[ 0  1  2  3  4  5  6  7  9 10 11  8];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25];[9, 10, 11];3;4208;[ 1  2  0  3  4  5  6  7  8  9 10 11];[0.25, 0.5, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 11, 9];3;4258;[ 1  2  3  8 10 11  7  0  6  5  4  9];[0.25, 0.5, 0.5, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333];[9, 10, 11];3;1234;[ 1  2  3  8  7  5  9  4 10 11  6  0];[0.25, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
30057;12;12;[10, 11];2;120;[ 0  2  6  8 10 11  3  1  4  7  9  5];[0.25, 0.2, 0.25, 0.2, 0.2, 0.16666666666666666, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25];[10, 11];2;170;[ 0  2  3  6 10 11  9  1  4  5  8  7];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[11, 10];2;285;[ 0  2  3  4  6 11 10  9  7  5  1  8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 11];2;1234;[ 0  2  3  8 10  6  4  1  9 11  5  7];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
30058;12;12;[11, 8];2;185;[ 0  2  6  7  9 11  8  3  4  5  1 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[11, 8];2;364;[ 0  2  6  7 11 10  9  8  4  5  1  3];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 11];2;2209;[ 4  8 10  0  7  6  2  1  9 11  5  3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[8, 11];2;4308;[ 4  3  7  8 10  1  2  0  9  6 11  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
30059;12;12;[11, 10];2;2109;[ 2  5  6  3  7 11  9  8  1  0 10  4];[0.2, 0.2, 0.5, 0.25, 0.16666666666666666, 0.5, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25];[11, 10];2;2159;[ 2  5  3  1  7  6  9  8 11  0 10  4];[0.2, 0.25, 0.5, 0.25, 0.16666666666666666, 0.5, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25];[10, 11];2;2209;[ 2  5  3  0  6  1  7  8 10  9 11  4];[0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 11];2;4308;[ 2  5  3  0  7  6 10  8  4  1  9 11];[0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25]
30060;13;13;[11, 12, 10];3;8255;[ 3  8 11  0  6 12  2  4  7  5  1  9 10];[0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.2, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.25];[12, 11, 10];3;4208;[ 2 12  1  0  8 11  3  4  7  6  5 10  9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.5];[12, 11, 10];3;4258;[ 2 12  1  0  8 11  3  4  7  6  5 10  9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.5];[12, 11, 10];3;4308;[ 2 12  1  0  8 11  3  4  7  6  5 10  9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.5]
30061;13;13;[12, 11, 10];3;2109;[ 7  4 12  0  5  3  6  2 11  8 10  9  1];[0.25, 0.16666666666666666, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[12, 11, 10];3;8305;[ 1  3  7  4 12 11  2  0  6  5  9  8 10];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[11, 12, 10];3;8355;[ 1  3  7  4 11 12  9  2  6  5  0  8 10];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[11, 12, 10];3;8405;[ 1  3  7  4 11 12  9  2  6  5  0  8 10];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
30062;13;13;[10, 9];2;185;[10  2  4  6  3  7  9  0 11 12  5  1  8];[0.25, 0.16666666666666666, 0.5, 0.3333333333333333, 0.5, 0.16666666666666666, 0.3333333333333333, 0.25, 0.16666666666666666, 0.25, 1.0, 0.25, 0.25];[10, 9];2;2159;[10  2  4  6  3  5  7  0 12  8  9 11  1];[0.25, 0.2, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 1.0, 0.25, 0.25];[10, 9];2;2209;[10  2  4  6  3  5  7  0 12  8  9 11  1];[0.25, 0.2, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 1.0, 0.25, 0.25];[10, 9];2;2259;[10  3  4  2  6  5  7  0 12  8  9 11  1];[0.25, 0.16666666666666666, 0.5, 0.5, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 1.0, 0.25, 0.25]
30063;13;13;[12, 10];2;2109;[ 2  8 12  1  6  7  5  4 11  9 10  3  0];[0.2, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333];[12, 10];2;2159;[ 2  8 12  0  6  5  1  4 11  7 10  9  3];[0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333];[12, 10];2;2209;[ 2  8 12  0  4  5  1  3  7  6 10  9 11];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333];[12, 10];2;8405;[ 0  2 11  8 12  4  1  3  7  6  5  9 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333]
30064;13;13;[10, 11];2;8255;[ 1  2  3  7  6 12 10  9  4  5  0  8 11];[0.2, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25];[10, 11];2;8305;[ 1  2  3  5  7  6 10  9 12  0  4  8 11];[0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25];[10, 11];2;8355;[ 1 10  7  3  2  6  9  0 12  5  4  8 11];[0.25, 0.5, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.3333333333333333, 0.2, 0.25, 0.5, 0.2, 0.25];[10, 11];2;721;[ 1  0  2  3  7  6 10  9 11  5  4  8 12];[0.25, 1.0, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2]
30065;13;13;[10, 12, 8, 7];4;571;[10 12  8  3  9  2  4  1  7  6  5  0 11];[0.2, 0.2, 0.25, 0.25, 0.25, 0.2, 0.2, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333];[8, 10, 12, 7];4;1134;[ 5  4  1  8 10 12  3  0 11  7  2  9  6];[0.25, 0.3333333333333333, 0.25, 0.25, 0.5, 0.5, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[10, 8, 12, 7];4;1184;[ 5  4 10  9 11  8  1  2 12  7  0  3  6];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.2, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[5, 10, 12, 6];4;4308;[ 0  4  5  9 10  8  2  1 12 11  3  6  7];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.25, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
30066;13;13;[4, 6, 12, 11];4;1084;[ 0  2  3  4  6 10  9  8 12 11  1  5  7];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[4, 6, 12, 11];4;2159;[ 0  2  3  4  6  5  9  8 10 12 11  1  7];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[4, 6, 12, 11];4;8355;[ 0  1  2  3  4  5  6  8 10  9 12  7 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[4, 6, 12, 11];4;8405;[ 0  1  2  3  4  5  6  8 10  9 12  7 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
30067;13;13;[11, 8];2;4158;[ 1  2  3 10  4  5  6  0  7  9 11  8 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.2];[11, 8];2;4208;[ 0  1  2  3 10 11  4  5  7  6  9  8 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2];[11, 8];2;4258;[ 0  1  2  3  7 11 10  4  6  5  9  8 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[11, 8];2;4308;[ 0  1  2  3  7 11 10  4  6  5  9  8 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25]
30068;13;13;[2, 9, 10, 11];4;4158;[ 3  2  7  8  0  4  5  1  6  9 10 11 12];[0.2, 0.2, 0.25, 0.25, 0.2, 0.2, 0.2, 0.25, 0.25, 0.2, 0.2, 0.2, 0.2];[7, 11, 8, 10];4;1134;[ 3  7 11  2  6  4  8  0 12 10  9  1  5];[0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[2, 11, 10, 9];4;2209;[ 1  2  3  5  7 11 10  0  6  4  9  8 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[2, 10, 9, 11];4;721;[ 1  2  3  5  7 10  9  8 11  6  0  4 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25]
30069;13;13;[6, 7, 12, 11];4;4158;[ 1  2  3  4  6  5  7  8 12  9 10 11  0];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[6, 7, 12, 11];4;4208;[ 1  2  3  4  6  5  7  8 12  9 10 11  0];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[7, 6, 11, 12];4;8355;[ 1  9 10  0  4  5  2  3  7  6  8 11 12];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[7, 6, 11, 12];4;8405;[ 1  9 10  0  4  5  2  3  7  6  8 11 12];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25]
30070;13;13;[9, 11, 10, 12];4;8255;[ 0  3  7  1  2  4  6  9 11 10  5  8 12];[0.5, 0.25, 0.25, 0.5, 0.25, 0.2, 0.25, 0.5, 0.2, 0.25, 0.25, 0.25, 0.2];[11, 9, 10, 12];4;8305;[ 0  3  7 11  2  4  5  1  6  8  9 10 12];[0.5, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2];[9, 11, 10, 12];4;8355;[ 0  3  7  1  2  5  9  8 11  4  6 10 12];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[11, 9, 10, 12];4;8405;[ 0  3  7  1  2  5  6  8 11  9  4 10 12];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25]
30071;13;13;[11, 12];2;4158;[ 0  1  2  3  4  5  7  8 11  9 12  6 10];[0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2, 0.2];[11, 12];2;621;[ 3  5 11  2  6  4  7  1 12  9  0  8 10];[0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.2, 0.3333333333333333, 0.25];[11, 12];2;4258;[ 3  5  2  0  4  8 11  1  7  6  9 12 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25];[11, 12];2;4308;[ 3  5  2  0  4  8 11  1  7  6  9 12 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25]
30072;13;13;[10, 9, 12, 8, 11];5;8255;[ 2  5 10  9 12  3  1  0  7  6  4  8 11];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333];[10, 12, 9, 8, 11];5;8305;[ 0  2  7  5 10 12  9  3  6  4  1  8 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333];[12, 10, 9, 8, 11];5;8355;[ 0  2  3  5  7 12 10  9  6  4  1  8 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[8, 12, 9, 10, 11];5;4308;[ 0  1  2  3  4  5  7  8 12  9 10 11  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
30073;13;13;[10, 9];2;8255;[ 1  7  4  2 10  9  3  0 12 11  8  5  6];[0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[10, 9];2;621;[ 1  7  4  2 10  9  3  0  6  5  8 11 12];[0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[9, 10];2;220;[ 1  7 12  9  6 10  4  2  8 11  0  3  5];[0.25, 0.5, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5];[9, 10];2;1234;[ 1  7 12  9  3  4  2  0 10  6  8 11  5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5]
30074;13;13;[10, 11];2;1084;[ 0  1  2  3  7 10  9  8 12 11  4  5  6];[0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.16666666666666666, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25];[10, 11];2;4208;[ 0  1  2  3  4  6  7  8 12  9 10 11  5];[0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 11];2;8355;[ 3  2  6  4 12  9  0  1  7  5 10  8 11];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[10, 11];2;8405;[ 1  2  3  4  6  9 12  0  7  5 10  8 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333]
30075;13;13;[8, 9, 10];3;1084;[ 0  1  4  8  9 12  5  2 11 10  6  7  3];[0.3333333333333333, 0.3333333333333333, 0.25, 0.16666666666666666, 0.3333333333333333, 0.25, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[8, 9, 10];3;4208;[ 0  1  4  8  9 12  3  2  7  6  5 10 11];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[9, 8, 10];3;8355;[ 4 11  3  0  6  9  8  1 12  7  2  5 10];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333];[8, 9, 10];3;4308;[ 4 11  2  0  3  6  7  1 12  8  9 10  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
30076;13;13;[11, 10, 12, 9];4;8255;[ 3  4  2 11 10 12  6  0  5  7  8  1  9];[0.2, 0.16666666666666666, 0.25, 0.5, 0.5, 0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0.25, 0.25, 0.25];[0, 9, 10, 11];4;8305;[ 3  4  6  7  2  1  0  5  8  9 10 11 12];[0.25, 0.25, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25];[5, 9, 12, 11];4;8355;[ 3  4  5  6  7  9 12  2  1  0 10  8 11];[0.25, 0.25, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[5, 12, 9, 11];4;8405;[ 2  3  4  5  6  7 12  9  1  0 10  8 11];[0.25, 0.25, 1.0, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333]
30077;13;13;[12, 11];2;314;[ 0  2  6  4 12 10  7 11  8  3  1  9  5];[0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.25, 0.2, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333];[12, 11];2;2159;[ 0  2  6  4 12 10  3  1 11  7  9  5  8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[12, 11];2;671;[ 0  4  6  2 12 10  7  3 11  9  5  1  8];[0.5, 0.2, 0.3333333333333333, 0.25, 0.5, 0.2, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[12, 11];2;2259;[ 0  4  6  2 12 10  3  1 11  7  9  8  5];[0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333]
30078;13;13;[7, 9, 12, 11];4;8255;[ 7  4  9  0  3  2  5  1  6  8 10 12 11];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.16666666666666666, 0.25];[7, 9, 11, 12];4;8305;[ 7  4  9  0  3  2  5  1  6  8 10 11 12];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25];[7, 11, 9, 12];4;8355;[ 7  6  5  4 11  9  3  2  0  1  8 10 12];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[6, 12, 9, 11];4;270;[ 6 12  4  7  9 11  5  3  0  1  2  8 10];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5]
30079;13;13;[12, 8];2;4158;[ 1  2  5  4  6  7 12 11  0  3  9  8 10];[0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.2, 0.25, 0.25];[12, 8];2;8305;[ 0 11 10  1  6  5  2  4 12  7  3  9  8];[0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25];[12, 8];2;8355;[ 0  1  3  4 10 11  2  5  7  6 12  9  8];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25];[8, 12];2;8405;[ 0  1  3  4 10 11  2  5  7  6  9  8 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25]
30080;14;14;[10, 11];2;16448;[ 1  3  4 13  2  5  7  0 12  8 10  9  6 11];[0.2, 0.25, 0.2, 0.25, 0.25, 0.2, 0.16666666666666666, 0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2, 0.25];[10, 11];2;364;[ 1  2  3  4  7  5 10 11 13 12  6  0  8  9];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25];[10, 11];2;414;[ 1  2  3  4  7  5 10 11 13 12  6  0  8  9];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25];[11, 10];2;2259;[ 0  1  3  5 12  8  2  4 11  7 10  9 13  6];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25]
30081;14;14;[0, 4, 7, 10, 12];5;8255;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13];[0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2];[0, 12, 7, 4, 10];5;8305;[ 0  2  6 11 12 13  7  3  4  5  1  8 10  9];[0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.2, 0.2, 0.3333333333333333, 0.25, 0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 12, 7, 4, 10];5;16548;[ 0  2  6 11 12 13  7  5  9  8  1  3  4 10];[0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 12, 4, 9, 10];5;16598;[ 0  2  6 11 12 13  5  4  9  8  7  3  1 10];[0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
30082;14;14;[1, 9, 10, 8];4;8255;[ 0  1  2  9 13 11 10  3  7  6  5  4  8 12];[0.25, 0.25, 0.25, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25];[1, 9, 8, 10];4;2159;[ 0  1  2  3  4  5  9  8 12 13 10 11  7  6];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[8, 9, 1, 10];4;16548;[12  8  9 13  0  1  2  3 11 10  6  5  7  4];[0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.5, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333];[8, 9, 10, 1];4;16598;[12  8  9 10 13  0  2  1  3 11  6  5  7  4];[0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333]
30083;14;14;[4, 12, 11];3;4158;[ 0  1  7  2  6  4 10  8 13 12 11  3  5  9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.16666666666666666, 0.25, 0.16666666666666666, 0.25, 0.3333333333333333, 0.25, 0.16666666666666666, 0.25, 0.25, 0.25, 0.25];[3, 12, 11];3;2159;[ 3  4  1  0  7 13  6  2 12  8 11 10  5  9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.2, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333];[3, 12, 11];3;671;[ 3  4  1  0  7 13 12  2 11  6  8 10  5  9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.2, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[3, 12, 11];3;721;[ 1  3  7  4  0 13 12  2 11  6  8 10  5  9];[0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.2, 0.25, 0.5, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333]
30084;14;14;[11, 12];2;8255;[ 1  2  3  0  4  5 10 11  7  6  9  8 12 13];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.2, 0.16666666666666666, 0.2, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666];[11, 12];2;2159;[ 6  4  1  2  3  0  5  7 11 10 12  9  8 13];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.2];[12, 11];2;8355;[ 6  7  4  9  2  3 12  1 13  0  5 10 11  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.2, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[12, 11];2;8405;[ 3  7  6  4 10  9  1  2 13 12  5  0 11  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 0.5, 0.2, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333]
30085;14;14;[10, 11];2;4158;[ 1  2  6  9 10  5  3  0  7  4  8 11 12 13];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.2];[11, 10];2;235;[ 1  2  3  4  6 11 10  9 13  0  5  7  8 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333];[11, 10];2;285;[ 1  2  3  4  6 11 10  9 13  0  5  7  8 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333];[11, 10];2;335;[ 1  2  3  4  6 11 10  9 13  7  0  5 12  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
30086;14;14;[10, 9];2;16448;[ 0  5 12 13  3  4  2  1  7  6  8 10 11  9];[0.25, 0.2, 0.2, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2, 0.2, 0.25, 0.25];[9, 10];2;16498;[ 6  7  5  9 13  2  3  0  4  1 12  8 11 10];[0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.2, 0.25, 0.3333333333333333];[9, 10];2;16548;[ 6  7  5  9 13  2  3  0  4  1 12  8 11 10];[0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.2, 0.25, 0.3333333333333333];[9, 10];2;16598;[ 2  7  6  5  9 13  8  3  4  0  1 12 11 10];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.25, 0.3333333333333333]
30087;14;14;[10, 11];2;2109;[ 1  3  9  2  6  5 10  4 13 12 11  0  7  8];[0.16666666666666666, 0.5, 0.25, 0.5, 0.25, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.5, 0.25, 0.25, 0.25, 0.25];[11, 10];2;4208;[ 1  3  9  0  4  6  7  2 13  5 11 10 12  8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333];[10, 11];2;8355;[ 1  3  9  0  4  6  7  2 13  5 10  8 11 12];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333];[10, 11];2;8405;[ 1  3  9  0  4  6  7  2 13  5 10  8 11 12];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333]
30089;14;14;[12, 13];2;16448;[ 2  5 11  1  3  6  7  0 10  9  4 12  8 13];[0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.16666666666666666, 0.25, 0.25, 0.3333333333333333, 0.2, 0.16666666666666666];[12, 13];2;16498;[ 2  7  4  0  5  6 10 11 12  3  1  9  8 13];[0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[12, 13];2;16548;[ 2  7  4  0  5  6 10 11 12  3  1  9  8 13];[0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[12, 13];2;16598;[ 2  7  4  0  5  6 10 11 12  3  1  9  8 13];[0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25]
30090;14;14;[1, 6, 7, 5];4;1084;[ 1  4 13  6  8  9  2  3  7  5  0 10 11 12];[0.2, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.2, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.2, 0.3333333333333333];[1, 5, 6, 7];4;1134;[ 1  4  5  8 11 13  6  2  9  7  0  3 10 12];[0.2, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333];[1, 5, 7, 6];4;2209;[ 1  4  5  8 11 13  3  0  7  6  2  9 10 12];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[1, 5, 7, 6];4;2259;[ 1  4  5  8 11 13  3  0  7  6  2  9 10 12];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333]
30091;14;14;[9, 8, 10];3;571;[ 0  1  2  4 12 11  9  8 10  6  5  3  7 13];[0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.2, 0.16666666666666666, 0.25, 0.25, 0.2, 0.25, 0.25, 0.16666666666666666];[9, 8, 10];3;16498;[ 0  1  2  4 12 11  9  8 13  6  5  3  7 10];[0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25];[9, 8, 10];3;16548;[ 0  1  2  4  7  5  9  8 13 12 11  3  6 10];[0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25];[8, 9, 10];3;16598;[ 0  1  2  4  6  5  7  8 13  9 11 12  3 10];[0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25]
30092;14;14;[11, 13, 12];3;314;[ 5  8  9  4 11 10 13 12  1  6  2  3  0  7];[0.2, 0.2, 0.2, 0.2, 0.25, 0.3333333333333333, 0.2, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[12, 11, 13];3;621;[ 2  5  9  8 12 10  4 11 13  7  1  3  0  6];[0.2, 0.2, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[12, 11, 13];3;8355;[ 2  5  9  8 12 11  1  0 10  6  4  3 13  7];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[12, 11, 13];3;8405;[ 2  5  9  8 12 11  1  0 10  6  4  3 13  7];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25]
30093;14;14;[12, 13];2;8255;[ 0  1  7  5 12 10  9  8  6  4  2  3 13 11];[0.25, 0.25, 0.2, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.16666666666666666, 0.25, 0.2];[12, 13];2;16498;[ 0  1  2  3  4  5  6  7  8  9 10 12 11 13];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2];[12, 13];2;8355;[ 0  1  2  3  4  5  6  7  8  9 10 12 13 11];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25];[12, 13];2;8405;[ 0  1  4  2  3  5  6  7  8  9 10 12 13 11];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25]
30094;14;14;[12, 10];2;70;[ 3 13 12 10  4  0  1  2  7  6  5  8 11  9];[0.2, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25];[10, 12];2;137;[ 3  7 10 11 12 13  1  0  6  5  4  2  8  9];[0.2, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25];[10, 12];2;187;[ 3  7 10 13 12 11  8  1  6  5  4  2  0  9];[0.2, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25];[10, 12];2;721;[ 0  2  3  4  7 10  9  8 12 13 11  1  6  5];[0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25]
30095;14;14;[11, 13];2;1084;[ 2  4  5 12  6  3  8  0 11 13 10  9  7  1];[0.2, 0.16666666666666666, 0.25, 0.2, 0.25, 0.25, 0.2, 0.16666666666666666, 0.2, 0.2, 0.2, 0.2, 0.25, 0.2];[11, 13];2;16498;[ 3  2  5  4  6  7 11  8 12  0  1  9 10 13];[0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.2];[11, 13];2;16548;[ 3  5  6  2  4  7  9  8 11 12  1  0 10 13];[0.2, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2];[11, 13];2;16598;[ 3  5  6  2  4  7  9  8 11 12  1  0 10 13];[0.2, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2]
30096;14;14;[2, 4, 3, 7, 8];5;16448;[ 1 11 13  0  6 10  2  4 12  9  3  5  7  8];[0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.2, 0.25, 0.2, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[2, 7, 4, 8, 3];5;16498;[ 1  2  7  9 11 13  5  0 10  6  4  8 12  3];[0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[2, 7, 8, 4, 3];5;4258;[ 1  2  7 13 12 11  9  8  6  5  4  3  0 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 7, 8, 4, 3];5;4308;[ 1  2  7 13 12 11  9  8  6  5  4  3  0 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
30097;14;14;[7, 8, 10, 11];4;8255;[ 2  5  7  9  6 12  8  4  1  0  3 10 11 13];[0.16666666666666666, 0.16666666666666666, 0.25, 0.16666666666666666, 0.2, 0.25, 0.2, 0.25, 0.2, 0.25, 0.16666666666666666, 0.16666666666666666, 0.2, 0.16666666666666666];[9, 10, 11, 8];4;16498;[ 2  5  6 13 12  9  7  1 10  4  0  3 11  8];[0.2, 0.25, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333];[7, 8, 11, 10];4;16548;[ 2  5 12 13  6  0  3  1  7  4  8  9 11 10];[0.25, 0.2, 1.0, 0.25, 0.2, 0.3333333333333333, 0.25, 0.2, 0.2, 0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333];[7, 8, 11, 10];4;16598;[ 2  5 12 13  6  0  3  1  7  4  8  9 11 10];[0.25, 0.2, 1.0, 0.25, 0.2, 0.3333333333333333, 0.25, 0.2, 0.2, 0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333]
30098;14;14;[13, 12];2;16448;[ 0  1  2  3  4  5  9  8 13 12 10  6  7 11];[1.0, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.16666666666666666, 0.25, 0.25, 0.25, 0.16666666666666666, 0.25, 0.25];[13, 12];2;16498;[ 0  1  2  3  4  5  6  8 13  9 10 12  7 11];[1.0, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25];[13, 12];2;16548;[ 0  1  2  3  4  5  6  8 13  9 10 12  7 11];[1.0, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25];[12, 13];2;16598;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13];[1.0, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25]
30099;14;14;[11, 12];2;1084;[ 6 13  4  2  9 10  3  1 11 12  8  5  7  0];[0.16666666666666666, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.5, 0.16666666666666666, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5];[11, 12];2;16498;[ 6 13  3  0  5  4  9  2  7  1 10  8 11 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5];[11, 12];2;16548;[ 6 13  3  0  5  4  9  2  7  1 10  8 11 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5];[11, 12];2;16598;[ 6 13  3  0  5  4  9  2  7  1 10  8 11 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5]


==> results/chamfer/metadrive_curve_combined_responsibility_distance_results_simulation.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
30000;10;10;[9, 8];2;70;[9 6 7 8 3 2 0 1 4 5];[0, 0, 0, 0, 0, 0, 0.952090046454114, 0.9224819747653911, 0.8582947642520237, 1];[9, 8];2;120;[9 6 7 8 5 3 1 0 4 2];[0, 0.7906541035053741, 0, 0.7906541035053741, 0, 0.7906541035053741, 0.952090046454114, 0.9224819747653911, 0.8843996397298965, 1];[9, 8];2;170;[9 6 7 8 5 3 1 0 4 2];[0, 0.7906541035053741, 0, 0.7906541035053741, 0, 0.7906541035053741, 0.952090046454114, 0.9224819747653911, 0.8936334592840841, 1];[9, 8];2;220;[9 6 7 8 5 3 1 0 4 2];[0, 0.7906541035053741, 0, 0.7906541035053741, 0, 0.7906541035053741, 0.958347441427861, 0.9397649219606437, 0.8936334592840841, 1]
30001;10;10;[7, 2, 5, 6, 8];5;571;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 2, 5, 6, 8];5;621;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 2, 5, 6, 8];5;671;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 2, 5, 6, 8];5;721;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
30002;10;10;[9, 8];2;1084;[9 0 2 1 4 5 6 3 7 8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[9, 8];2;1134;[9 2 1 0 4 5 6 3 7 8];[0, 0, 0.8043751670151079, 0, 0, 0, 0, 0, 0, 1];[9, 8];2;1184;[9 2 1 0 6 3 5 4 7 8];[0.7049511230991266, 0.7049511230991266, 0.8043751670151079, 0, 0, 0, 0.6923216534199341, 0, 0, 1];[9, 8];2;1234;[9 2 0 1 6 3 5 4 7 8];[0.7860267648279943, 0.6923216534199341, 0.8043751670151079, 0, 0, 0, 0.6923216534199341, 0, 0, 1]
30003;10;10;[7, 1, 6, 8];4;571;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 1, 6, 8];4;621;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 1, 6, 8];4;671;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 1, 6, 8];4;721;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
30004;10;10;[6, 5];2;185;[6 0 2 1 3 4 5 7 8 9];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[6, 5];2;235;[6 0 2 1 3 4 5 7 8 9];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[6, 5];2;285;[6 0 2 1 3 4 5 7 8 9];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[6, 5];2;335;[6 0 2 1 3 4 5 7 8 9];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0]
30005;10;10;[7, 8, 2, 3];4;120;[7 8 2 1 0 3 6 5 4 9];[0.7836362552256759, 0.7862985023699925, 0.7862985023699925, 0.7334171191207906, 0, 0.6354572281391554, 0.6354572281391554, 1, 0.800749870053865, 0];[7, 3, 8, 2];4;137;[7 3 0 8 2 1 6 5 4 9];[0.8589194277531821, 0.7862985023699925, 0.7862985023699925, 0.8650957827618393, 0, 0.7524057719375827, 0.7605538052358725, 1, 0.800749870053865, 0];[7, 3, 8, 2];4;220;[7 3 0 4 8 2 1 6 5 9];[0.8589194277531821, 0.7862985023699925, 0.7862985023699925, 0.8650957827618393, 0.8263855892377063, 0.7524057719375827, 0.7605538052358725, 1, 0.800749870053865, 0];[7, 3, 8, 2];4;270;[7 3 4 0 8 2 1 5 6 9];[0.8589194277531821, 0.7862985023699925, 0.7862985023699925, 0.912144009208435, 0.8898947615669943, 0, 0, 1, 0.800749870053865, 0]
30006;10;10;[8, 7];2;56;[8 7 2 0 3 4 5 1 6 9];[0, 0, 0, 0, 0, 0, 0, 0.9245688723858462, 1, 0];[8, 7];2;106;[8 7 0 9 3 4 2 1 6 5];[0.8916316311921084, 0, 0, 0, 0, 0, 0, 0.9245688723858462, 1, 0.7935948070151241];[8, 7];2;156;[8 7 0 6 9 1 3 2 4 5];[0.8916316311921084, 0.8811214471082607, 0, 0, 0, 0, 0.8811214471082607, 0.9245688723858462, 1, 0.8811214471082607];[8, 7];2;206;[8 7 0 6 9 1 4 2 5 3];[0.8916316311921084, 0.8811214471082607, 0, 0, 0.8461439587212018, 0, 0.8811214471082607, 0.9245688723858462, 1, 0.8811214471082607]
30007;10;10;[8, 9, 0, 1];4;70;[8 9 0 1 4 5 2 3 7 6];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0.9211620549588212];[8, 9, 1, 0];4;170;[8 9 1 5 7 0 3 2 6 4];[0.7534689200892748, 0.77757289477733, 0, 0, 0, 0.77757289477733, 0, 0.77757289477733, 1, 0.9312473966324198];[8, 9, 1, 0];4;220;[8 9 1 5 7 0 3 2 6 4];[0.7534689200892748, 0.77757289477733, 0, 0, 0, 0.77757289477733, 0, 0.77757289477733, 1, 0.9312473966324198];[8, 9, 1, 0];4;270;[8 9 1 5 7 0 3 2 6 4];[0.7534689200892748, 0.77757289477733, 0, 0, 0, 0.77757289477733, 0, 0.77757289477733, 1, 0.9312473966324198]
30008;10;10;[7, 2, 5, 8];4;571;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 2, 5, 8];4;621;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 2, 5, 8];4;671;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 2, 5, 8];4;721;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
30009;10;10;[7, 9, 6, 3];4;185;[7 9 8 4 6 0 3 1 5 2];[0.818489053827154, 0, 0, 0.7050105329060177, 0.8259720767289084, 0, 0.8259720767289084, 1, 0.8336556820540779, 0.8730509776349731];[7, 9, 6, 3];4;364;[7 9 6 4 2 0 8 3 5 1];[0.8004509762265197, 0, 0.8004509762265197, 0.7050105329060177, 0.8259720767289084, 0, 0.8259720767289084, 1, 0.7050105329060177, 0.8811855972340764];[7, 6, 9, 3];4;220;[7 6 9 0 8 3 2 1 4 5];[0.7050105329060177, 0, 0, 0.7050105329060177, 0, 0, 0.91101696975834, 1, 0.7050105329060177, 0.8866489943778465];[7, 9, 6, 3];4;270;[7 9 6 0 8 3 2 1 4 5];[0.7050105329060177, 0, 0, 0.7050105329060177, 0, 0, 0.91101696975834, 1, 0.7050105329060177, 0.913199540395708]
30010;10;10;[8, 7];2;571;[8 0 2 1 4 5 6 3 7 9];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[8, 7];2;621;[8 0 2 1 4 5 6 3 7 9];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[8, 7];2;671;[8 0 2 1 4 5 6 3 7 9];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[8, 7];2;721;[8 0 2 1 4 5 6 3 7 9];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0]
30011;10;10;[9, 8];2;70;[9 3 4 8 2 0 7 5 6 1];[0.8532992779186642, 0, 0.8532992779186642, 0.9061525853994931, 0.9020448779950133, 0.7248295737192424, 0, 0.7248295737192424, 0.8804393214060505, 1];[9, 8];2;137;[9 2 3 4 8 5 0 1 7 6];[0, 0, 0.9403726937327627, 0.9061525853994931, 0.9020448779950133, 0, 0, 0, 0.8804393214060505, 1];[9, 8];2;170;[9 2 8 3 4 5 0 1 7 6];[0, 0, 0.9403726937327627, 0.9061525853994931, 0.9020448779950133, 0, 0, 0, 0.9277555390359938, 1];[9, 8];2;237;[9 2 5 8 3 4 0 1 7 6];[0, 0, 0.9403726937327627, 0.9061525853994931, 0.9020448779950133, 0.9326643854186175, 0, 0, 0.9277555390359938, 1]
30012;10;10;[8, 7, 9];3;1084;[8 7 2 1 3 4 5 0 6 9];[0, 0, 0.8750774112557442, 0, 0, 0, 0, 0.9035999645576428, 1, 0];[8, 7, 9];3;137;[8 7 6 1 9 2 3 4 5 0];[0, 0.817049619887463, 0.817049619887463, 0.8150561657638582, 0.7754189587599424, 0, 0.817049619887463, 0.9261302697504302, 1, 0.817049619887463];[8, 7, 9];3;285;[8 7 5 6 4 3 9 2 1 0];[0, 0, 0.7523685988236365, 0.7754189587599424, 0.7754189587599424, 0.9204668589156334, 0.8764096720689989, 0.9261302697504302, 1, 0.7754189587599424];[8, 7, 9];3;335;[8 7 5 6 4 3 9 2 1 0];[0, 0, 0.7523685988236365, 0.7754189587599424, 0.7754189587599424, 0.9204668589156334, 0.9161129869657993, 0.9261302697504302, 1, 0.7754189587599424]
30013;10;10;[8, 6];2;61;[8 3 6 2 5 1 4 0 7 9];[0, 0.6126736729927345, 0.6545969574307176, 0.6545969574307176, 0, 0.6545969574307176, 0.6545969574307176, 0, 1, 0];[8, 6];2;111;[8 0 6 7 4 2 5 3 1 9];[0.8004317984211252, 0.6126736729927345, 0.6545969574307176, 0.6545969574307176, 0.7853034355855741, 0.6545969574307176, 0.8004317984211252, 0.8004317984211252, 1, 0];[8, 6];2;161;[8 2 6 7 0 4 3 1 5 9];[0.8004317984211252, 0.655527887300318, 0.8071564099157289, 0.655527887300318, 0.7853034355855741, 0, 0.8071564099157289, 0.8004317984211252, 1, 0];[8, 6];2;211;[8 0 6 2 3 1 4 5 7 9];[0.8198824826526394, 0.655527887300318, 0.8071564099157289, 0.655527887300318, 0.6545652832683494, 0, 0.8198824826526394, 0, 1, 0]
30014;10;10;[7, 6];2;314;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 6];2;364;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 6];2;414;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 6];2;464;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
30015;10;10;[9, 8];2;61;[9 6 8 1 4 2 3 0 5 7];[0.7609254391921804, 0.811639951826646, 0.7775145658780823, 0.7609254391921804, 0.7775145658780823, 0.7402258809937846, 0.818429775854504, 0, 0.811639951826646, 1];[9, 8];2;106;[9 8 6 1 4 2 3 0 5 7];[0.7609254391921804, 0.811639951826646, 0.7775145658780823, 0.7609254391921804, 0.7775145658780823, 0.7161284081157302, 0.818429775854504, 0, 0.8685544367844666, 1];[9, 8];2;161;[9 1 8 5 6 7 4 3 0 2];[0, 0.811639951826646, 0, 0.6577469691688325, 0.6692284174753164, 0.79701215577687, 0.79701215577687, 0.7645975619031823, 0.811639951826646, 1];[9, 8];2;211;[9 1 8 5 6 7 0 3 4 2];[0.73900532612632, 0.8247233393429513, 0, 0.73900532612632, 0.6692284174753164, 0.79701215577687, 0.79701215577687, 0.7645975619031823, 0.8247233393429513, 1]
30016;10;10;[9, 7];2;571;[9 0 2 1 4 5 6 3 7 8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[9, 7];2;621;[9 0 2 1 4 5 6 3 7 8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[9, 7];2;671;[9 0 2 1 4 5 6 3 7 8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[9, 7];2;721;[9 0 2 1 4 5 6 3 7 8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1]
30017;10;10;[7, 6];2;61;[7 3 6 1 4 8 2 0 5 9];[0, 0.738266360224758, 0, 0.8059485870678713, 0.738266360224758, 0, 0.8059485870678713, 1, 0.738266360224758, 0];[7, 6];2;111;[7 3 6 1 4 8 2 0 5 9];[0, 0.738266360224758, 0, 0.8059485870678713, 0.738266360224758, 0, 0.8059485870678713, 1, 0.738266360224758, 0];[7, 6];2;161;[7 3 6 1 4 8 2 0 5 9];[0, 0.738266360224758, 0, 0.8059485870678713, 0.738266360224758, 0, 0.8059485870678713, 1, 0.738266360224758, 0];[7, 6];2;211;[7 3 6 1 4 8 9 0 5 2];[0, 0.738266360224758, 0, 0.8059485870678713, 0.738266360224758, 0, 0.8059485870678713, 1, 0.738266360224758, 0.6242290621820302]
30018;10;10;[7, 5, 6, 3];4;87;[7 4 5 6 3 0 1 2 8 9];[0.7705049575893639, 0.7705049575893639, 0, 0.8187940784643258, 0.8559160540921347, 0.8559160540921347, 0.8413880007615472, 1, 0, 0];[7, 5, 3, 6];4;364;[7 1 5 4 3 2 0 6 8 9];[0, 0.856542638264728, 0, 0, 0.8559160540921347, 0.856542638264728, 0, 1, 0, 0];[7, 5, 3, 6];4;414;[7 1 5 4 3 2 0 6 8 9];[0, 0.856542638264728, 0, 0, 0.8559160540921347, 0.856542638264728, 0, 1, 0, 0];[7, 5, 3, 6];4;464;[7 5 0 1 3 2 4 6 8 9];[0, 0, 0, 0, 0, 0.8878400067928782, 0, 1, 0, 0]
30019;10;10;[8, 9, 7];3;87;[8 9 6 5 7 0 1 2 4 3];[0.7956775756929964, 0.792314497466297, 0.7894670899010292, 0, 0, 0.8040045694159086, 0.9026469001878458, 0.8040045694159086, 1, 0.9074066331430204];[8, 9, 7];3;120;[8 9 6 7 1 0 3 2 4 5];[0.8083514107485488, 0.8506782861519292, 0, 0, 0, 0, 0.9026469001878458, 0.9007023058814116, 1, 0.9074066331430204];[8, 9, 7];3;170;[8 9 6 7 0 2 3 1 4 5];[0.8083514107485488, 0, 0, 0, 0, 0, 0.9026469001878458, 0.9007023058814116, 1, 0.9074066331430204];[8, 7, 9];3;211;[8 7 9 6 0 5 3 2 4 1];[0.8638419033333109, 0, 0, 0, 0, 0.8085080141781653, 0.9026469001878458, 0.909544035365805, 1, 0.9074066331430204]
30020;11;11;[9, 8];2;1084;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[9, 8];2;1134;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[9, 8];2;1184;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[9, 8];2;1234;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0]
30021;11;11;[7, 8, 6];3;87;[ 7  0  2  8  6  4  3  1  5  9 10];[0.6950447595923919, 0.6774912403340597, 0.6950447595923919, 0.6799901335930468, 0.6799901335930468, 0, 0.6799901335930468, 1, 0.6950447595923919, 0, 0];[7, 6, 8];3;621;[ 7  2  3  0  6  4  1  5  8  9 10];[0.6799901335930468, 0.6774912403340597, 0.7600275442850408, 0.6799901335930468, 0.6799901335930468, 0.660919706737274, 0.6799901335930468, 1, 0, 0, 0];[7, 6, 8];3;671;[ 7  3  2  0  6  4  1  5  8  9 10];[0.6799901335930468, 0.6774912403340597, 0.7671610715511382, 0.7817364611191266, 0.6799901335930468, 0.660919706737274, 0.6799901335930468, 1, 0, 0, 0];[7, 6, 8];3;721;[ 7  3  2  4  6  5  0  1  8  9 10];[0.6655395613181926, 0.6655395613181926, 0.7671610715511382, 0.7817364611191266, 0.7399638091985256, 0.7318138720946711, 0.7399638091985256, 1, 0, 0, 0]
30022;11;11;[10, 9];2;2109;[10  0  2  1  4  5  6  3  7  8  9];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[10, 9];2;2159;[10  0  2  1  4  5  6  3  7  8  9];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[10, 9];2;2209;[10  0  2  1  4  5  6  3  7  8  9];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[10, 9];2;2259;[10  0  2  1  4  5  6  3  7  8  9];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1]
30023;11;11;[7, 5, 8, 6, 9, 3];6;185;[ 7  5  8  6  9 10  3  0  4  1  2];[0, 0, 0, 0, 0, 0.8534411610412376, 0.8262284719464393, 1, 0.8534411610412376, 0.8175970418796841, 0.7460703874957194];[7, 5, 8, 6, 9, 3];6;364;[ 7  5  8  6  9 10  0  3  4  1  2];[0.7135379933658217, 0, 0, 0, 0, 0.8534411610412376, 0.8262284719464393, 1, 0.8534411610412376, 0.8175970418796841, 0.7460703874957194];[7, 5, 8, 6, 9, 3];6;1184;[ 7  5  8  6  9  1  4 10  0  3  2];[0.714052624620945, 0.7819245690230286, 0, 0, 0.7819245690230286, 0.8534411610412376, 0.8262284719464393, 1, 0.8534411610412376, 0.8175970418796841, 0.7460703874957194];[7, 5, 8, 6, 9, 3];6;1234;[ 7  5  8  6  9  1  4 10  0  3  2];[0.714052624620945, 0.7819245690230286, 0, 0, 0.7819245690230286, 0.8534411610412376, 0.8262284719464393, 1, 0.8534411610412376, 0.8175970418796841, 0.7460703874957194]
30024;11;11;[9, 2, 7];3;571;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[9, 2, 7];3;621;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[9, 2, 7];3;671;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[9, 2, 7];3;721;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0]
30025;11;11;[9, 8];2;87;[ 9  5  2  4  8  6  1  3 10  0  7];[0.7417879377224228, 0.7532025617621396, 0.7564190825317993, 0.7532025617621396, 0.7542967561193313, 0.819389562495391, 0.7542967561193313, 0.7290528788883995, 0.7542967561193313, 1, 0.7500648947058081];[9, 8];2;111;[ 9  5  8  2  4  6 10  0  1  3  7];[0.7417879377224228, 0.7417879377224228, 0.7564190825317993, 0.6913595707033604, 0.7542967561193313, 0.8365659274927315, 0.7542967561193313, 0, 0.8365659274927315, 1, 0.7500648947058081];[9, 8];2;161;[ 9  5  8  4  0  2  3  1 10  6  7];[0.8095193377248716, 0.7417879377224228, 0.8095193377248716, 0.8070713831481069, 0.8134928421223752, 0.8365659274927315, 0.7051622215797144, 0.6715571421304132, 0.8365659274927315, 1, 0.7051622215797144];[9, 8];2;211;[ 9  7  8  5  4  0  2  3  1  6 10];[0.8095193377248716, 0.7417879377224228, 0.8095193377248716, 0.8070713831481069, 0.8134928421223752, 0.8365659274927315, 0.7231325219938256, 0.8395567204235601, 0.8365659274927315, 1, 0.7051622215797144]
30026;11;11;[8, 7];2;56;[ 8  7  3  2 10  1  6  0  4  5  9];[0, 0.6626556579415341, 0.8805088412560967, 0.9105797433348649, 0, 0, 0.6626556579415341, 0.9304825830884776, 1, 0, 0.8438697739300682];[8, 7];2;106;[ 8  7  2  0  3  4  5  1  6  9 10];[0, 0, 0, 0, 0, 0, 0, 0.9405777706740366, 1, 0, 0];[8, 7];2;156;[ 8  7  6  2 10  1  3  0  4  5  9];[0, 0, 0.8904931895505138, 0, 0, 0, 0.8904931895505138, 0.9405777706740366, 1, 0, 0.85141324966523];[8, 7];2;206;[ 8  7  6  2 10  1  3  0  4  5  9];[0, 0, 0.8904931895505138, 0, 0, 0, 0.8904931895505138, 0.9405777706740366, 1, 0, 0.85141324966523]
30027;11;11;[10, 7, 9];3;61;[10  7  9  0  3  4  2  1  6  5  8];[0, 0, 0, 0, 0, 0, 0, 0.8150575236983185, 0, 0.8150575236983185, 1];[10, 7, 9];3;111;[10  7  9  1  6  3  0  2  4  5  8];[0.7173548489104427, 0.7457579324181082, 0, 0.7457579324181082, 0, 0, 0.7457579324181082, 0.8150575236983185, 0, 0.8150575236983185, 1];[10, 9, 7];3;161;[10  9  7  0  3  4  2  1  6  5  8];[0, 0, 0, 0, 0, 0, 0, 0.8150575236983185, 0, 0.9289294018600995, 1];[10, 9, 7];3;211;[10  9  7  0  3  4  2  1  6  5  8];[0, 0, 0, 0, 0, 0, 0, 0.8150575236983185, 0, 0.9289294018600995, 1]
30028;11;11;[10, 9];2;61;[10  0  9  7  3  1  5  2  6  4  8];[0.8241626136925229, 0.7369221940332313, 0, 0.7369221940332313, 0, 0.7221312593891696, 0, 0.7626564932366073, 0, 0.8241626136925229, 1];[10, 9];2;111;[10  0  9  1  6  5  3  2  7  4  8];[0.8241626136925229, 0.7481785262553813, 0, 0, 0, 0.7481785262553813, 0.7481785262553813, 0, 0, 0.8241626136925229, 1];[10, 9];2;161;[10  3  9  0  6  5  1  4  8  7  2];[0.8241626136925229, 0.7481785262553813, 0, 0.8511878764537792, 0.6394538383517853, 0.7481785262553813, 0.7481785262553813, 0.6394538383517853, 0.6394538383517853, 0.8241626136925229, 1];[10, 9];2;464;[10  3  6  1  8  4  0  9  5  7  2];[0.8241626136925229, 0.8374408462435201, 0, 0.8511878764537792, 0.8374408462435201, 0.7481785262553813, 0.8374408462435201, 0.5769521209397047, 0.8374408462435201, 0.8241626136925229, 1]
30029;11;11;[9, 10, 8];3;1084;[ 9  4 10  3  5  8  1  6  7  2  0];[0, 0.7045357419192563, 0, 0.7750045603856345, 0.8464172869955918, 0.7045357419192563, 0.6949797871593754, 0, 0.7045357419192563, 1, 0.8464172869955918];[9, 10, 8];3;364;[ 9  4 10  3  5  2  1  8  6  0  7];[0, 0.7045357419192563, 0.8078483891219997, 0.8078483891219997, 0.8464172869955918, 0.8078483891219997, 0.6949797871593754, 0, 0.7045357419192563, 1, 0.8464172869955918];[9, 10, 8];3;1184;[ 9  4 10  3  5  8  1  6  7  2  0];[0, 0.7045357419192563, 0, 0.8408908929603308, 0.8464172869955918, 0.7045357419192563, 0.6949797871593754, 0, 0.7045357419192563, 1, 0.8464172869955918];[9, 10, 8];3;1234;[ 9  4 10  3  5  8  1  6  7  2  0];[0, 0.7045357419192563, 0, 0.8408908929603308, 0.8464172869955918, 0.7045357419192563, 0.6949797871593754, 0, 0.7045357419192563, 1, 0.8464172869955918]
30030;11;11;[10, 9];2;2109;[10  2  8  6  7  5  4  3  1  0  9];[0, 0, 0.9017581272840736, 0.6486846018403492, 0.6738248503713613, 0.6738248503713613, 0.8290904479472498, 0.6738248503713613, 0.9017581272840736, 0, 1];[10, 9];2;111;[10  5  9  2  8  6  7  4  3  0  1];[0, 0, 0.9017581272840736, 0.6486846018403492, 0.6738248503713613, 0.9074534645192573, 0.8290904479472498, 0.6738248503713613, 0.9017581272840736, 0.9074534645192573, 1];[10, 9];2;161;[10  5  9  2  8  7  6  3  4  0  1];[0, 0, 0.9017581272840736, 0, 0, 0.9074534645192573, 0.8290904479472498, 0.8435168075298222, 0.9017581272840736, 0.9074534645192573, 1];[10, 9];2;211;[10  5  9  2  8  7  6  0  4  3  1];[0.7438606927598005, 0, 0.9017581272840736, 0, 0.7438606927598005, 0.9074534645192573, 0.8290904479472498, 0.8873379462386105, 0.9017581272840736, 0.9074534645192573, 1]
30031;11;11;[8, 7];2;571;[ 8  0 10  3  4  5  1  2  7  6  9];[0.8653013557305479, 0, 0, 0.8113322813640697, 0, 0, 0, 0, 1, 0, 0.8653013557305479];[8, 7];2;621;[ 8  0 10  3  5  9  4  2  7  6  1];[0.8653013557305479, 0, 0, 0.8113322813640697, 0.7080260462254545, 0.7080260462254545, 0, 0, 1, 0.7080260462254545, 0.8653013557305479];[8, 7];2;671;[ 8  0 10  3  5  9  4  2  7  6  1];[0.8653013557305479, 0, 0, 0.8113322813640697, 0.7080260462254545, 0.7080260462254545, 0, 0, 1, 0.7080260462254545, 0.8653013557305479];[8, 7];2;2259;[ 8  0 10  3  5  9  4  2  1  6  7];[0.8653013557305479, 0.6611875000003302, 0.6611875000003302, 0.8113322813640697, 0.7080260462254545, 0.7080260462254545, 0, 0, 1, 0.7080260462254545, 0.8653013557305479]
30032;11;11;[7, 6];2;314;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 6];2;364;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 6];2;414;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 6];2;464;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0]
30033;11;11;[10, 9];2;61;[10  1  9  8  3  2  6  0  7  5  4];[0, 0.8425029731063527, 0.630689016326533, 0.630689016326533, 0, 0, 0.630689016326533, 0, 0.8002087785437412, 0.8425029731063527, 1];[10, 9];2;111;[10  1  9  8  3  2  6  0  7  5  4];[0, 0.8425029731063527, 0.630689016326533, 0.630689016326533, 0, 0, 0.630689016326533, 0, 0.8002087785437412, 0.8425029731063527, 1];[10, 9];2;161;[10  2  9  1  8  4  0  3  7  6  5];[0, 0.8467326750178226, 0.8703811907228469, 0, 0, 0, 0, 0, 0.8002087785437412, 0.8703811907228469, 1];[10, 9];2;211;[10  2  9  1  8  4  0  3  7  6  5];[0, 0.8467326750178226, 0.8703811907228469, 0, 0, 0, 0, 0, 0.8002087785437412, 0.8703811907228469, 1]
30034;11;11;[7, 5];2;185;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 5];2;235;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 5];2;285;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 5];2;335;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0]
30035;11;11;[7, 8, 2, 3];4;185;[ 7  4  8  2 10  5  3  1  6  0  9];[0, 0, 0.6503026983649798, 0.6472058441460115, 0.8237179118380575, 0.6503026983649798, 0, 1, 0.8237179118380575, 0, 0.6503026983649798];[7, 2, 8, 3];4;170;[ 7  2  8  4  6  3  1  0  5 10  9];[0.7356820927048964, 0.7653830451086461, 0.8286984937425348, 0.7653830451086461, 0.8237179118380575, 0.6503026983649798, 0.7653830451086461, 1, 0.8286984937425348, 0, 0.6503026983649798];[7, 2, 8, 3];4;414;[ 7  2  8  4 10  6  1  3  0  5  9];[0.7356820927048964, 0.7653830451086461, 0.8286984937425348, 0.7653830451086461, 0.8237179118380575, 0.6503026983649798, 0.7713499781172132, 1, 0.8286984937425348, 0, 0.7713499781172132];[7, 2, 8, 3];4;464;[ 7  2  8  4  6 10  5  3  1  0  9];[0.7356820927048964, 0.7356820927048964, 0.8286984937425348, 0.7356820927048964, 0.8237179118380575, 0.7620214271052033, 0.8186170717103721, 1, 0.8286984937425348, 0, 0.7713499781172132]
30036;11;11;[8, 6, 7, 9];4;1084;[ 8  0  2  1  4  5  6  3  7  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[8, 6, 7, 9];4;1134;[ 8  0  2  1  4  5  6  3  7  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[8, 6, 7, 9];4;1184;[ 8  0  2  1  4  5  6  3  7  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[8, 6, 7, 9];4;1234;[ 8  0  2  1  4  5  6  3  7  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
30037;11;11;[10, 7];2;571;[10  0  2  1  4  5  6  3  7  8  9];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[10, 8];2;621;[10  0  8  7  5  2  3  1  6  4  9];[0.7365072880878237, 0, 0, 0, 0, 0.6873227126409244, 0, 0.7365072880878237, 0.7365072880878237, 0, 1];[10, 8];2;671;[10  1  8  0  7  5  3  2  6  4  9];[0.7472344271931289, 0.7483596448577596, 0, 0, 0, 0.6873227126409244, 0, 0.7365072880878237, 0.7483596448577596, 0, 1];[10, 8];2;211;[10  2  8  4  1  0  7  5  6  3  9];[0.7472344271931289, 0.7483596448577596, 0.7553067254542851, 0, 0.7530928425239605, 0.6873227126409244, 0, 0.7365072880878237, 0.7553067254542851, 0, 1]
30038;11;11;[10, 9];2;87;[10  2  8  5  9  1  3  0  7  6  4];[0, 0.706285987358439, 0.7401066676278366, 0, 0, 0.7401066676278366, 0, 0, 0.7401066676278366, 0.7401066676278366, 1];[10, 9];2;137;[10  2  8  5  9  4  3  0  1  6  7];[0.7368990773961658, 0.706285987358439, 0.7401066676278366, 0.7368990773961658, 0.7368990773961658, 0.7401066676278366, 0.6814530210120515, 0.6814530210120515, 0.7401066676278366, 0.7401066676278366, 1];[10, 9];2;187;[10  2  8  5  9  4  3  0  1  6  7];[0.7368990773961658, 0.706285987358439, 0.7401066676278366, 0.7368990773961658, 0.7368990773961658, 0.7401066676278366, 0.6814530210120515, 0.6814530210120515, 0.7401066676278366, 0.7401066676278366, 1];[10, 9];2;211;[10  2  9  0  3  4  5  7  6  1  8];[0.7368990773961658, 0.6206871678102069, 0.8684317561890771, 0.7368990773961658, 0.7368990773961658, 0.7360838491760355, 0.6695849905014207, 0.7229878267972907, 0.6206871678102069, 0.8684317561890771, 1]
30039;11;11;[8, 7];2;571;[ 8  3  5  4  0  2  6  1  7  9 10];[0.8038371905241228, 0, 0, 0.9314345121883431, 0.8038371905241228, 0.8618808813204935, 0, 0, 1, 0, 0];[8, 7];2;111;[ 8  3  7  5  6  9  0  4  1  2 10];[0.8038371905241228, 0, 0, 0.9350123419126167, 0.8038371905241228, 0.8618808813204935, 0.8352005928370639, 0.9350123419126167, 1, 0.8209162790695279, 0];[8, 7];2;161;[ 8  3  7  6  9  4  5  0  1  2 10];[0.8038371905241228, 0, 0, 0.9350123419126167, 0.870748038312316, 0.8618808813204935, 0.9274487956042763, 0.9350123419126167, 1, 0.870748038312316, 0];[8, 7];2;721;[ 8  3  4  6  9  5  2  1  7  0 10];[0, 0, 0, 0.9519155866314652, 0.935516240653263, 0.8645899619860522, 0.9274487956042763, 0, 1, 0.8645899619860522, 0]
30040;12;12;[8, 9];2;1084;[ 8  0  2  1  4  5  6  3  7  9 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[8, 9];2;1134;[ 8  0  2  1  4  5  6  3  7  9 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[8, 9];2;1184;[ 8  0  2  1  4  5  6  3  7  9 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[8, 9];2;1234;[ 8  0  2  1  4  5  6  3  7  9 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0]
30041;12;12;[10, 11, 9];3;87;[10  4 11  6  9  2  0  8  3  5  7  1];[0.7650280756189453, 0, 0.8640489698838685, 0.7488327854736234, 0.8876642353952633, 0.7016459119333648, 0.8716002315069478, 0, 0.7585772137808429, 0.8716002315069478, 1, 0.8876642353952633];[10, 11, 9];3;137;[10  4 11  6  9  2  3  0  5  8  7  1];[0.8035578114402745, 0, 0.8640489698838685, 0.8035578114402745, 0.8876642353952633, 0.7809084180009442, 0.8716002315069478, 0, 0.7585772137808429, 0.8716002315069478, 1, 0.8876642353952633];[10, 11, 9];3;187;[10  4 11  6  9  2  3  0  5  8  7  1];[0.8035578114402745, 0, 0.8640489698838685, 0.8035578114402745, 0.8876642353952633, 0.7809084180009442, 0.8716002315069478, 0, 0.7585772137808429, 0.8716002315069478, 1, 0.8876642353952633];[10, 11, 9];3;237;[10  4 11  6  9  5  2  0  3  8  7  1];[0.8035578114402745, 0, 0.8640489698838685, 0.8035578114402745, 0.8876642353952633, 0.8658543071327236, 0.8716002315069478, 0, 0.7585772137808429, 0.8716002315069478, 1, 0.8876642353952633]
30042;12;12;[9, 7];2;56;[ 9  7 11  5  8  0  6  3  4  2  1 10];[0.7780791149504442, 0, 0, 0.7777033571042185, 0.7772084047270039, 0.807819557699736, 0.7780791149504442, 0.807819557699736, 0.7946256264667881, 1, 0, 0.807819557699736];[9, 7];2;120;[ 9  5 11  7  8  0  6  3  4  1 10  2];[0.7780791149504442, 0.6874670623790695, 0, 0.7777033571042185, 0.7772084047270039, 0.8336324354935704, 0.7780791149504442, 0.807819557699736, 0.7946256264667881, 1, 0.6874670623790695, 0.807819557699736];[9, 7];2;156;[ 9  7 11  5  8  3  4  2  1 10  6  0];[0, 0.6874670623790695, 0.753572035106905, 0.7777033571042185, 0.7772084047270039, 0.807819557699736, 0, 0.807819557699736, 0.7946256264667881, 1, 0.6874670623790695, 0.807819557699736];[9, 7];2;206;[ 9  7  5  4 11  2  3  0  6  1  8 10];[0, 0, 0, 0, 0.7578848370220881, 0.8733747064677417, 0, 0.8733747064677417, 0, 1, 0, 0.7578848370220881]
30043;12;12;[11, 9];2;70;[11  8  0  9  4  1  2  3  7  6  5 10];[0.8510010486966421, 0, 0, 0, 0, 0, 0, 0, 0.8718014866923616, 0.8510010486966421, 0, 1];[11, 9];2;106;[11  9  8  0  4  1  2  3  7  6  5 10];[0, 0, 0, 0, 0, 0, 0, 0, 0.8718014866923616, 0.923017370271544, 0, 1];[11, 9];2;156;[11  9  0  1  4  5  2  3  7  6  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.923017370271544, 0, 1];[11, 9];2;206;[11  9  0  1  4  5  2  3  7  6  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.923017370271544, 0, 1]
30044;12;12;[10, 8];2;1084;[10  0  2  1  4  5  6  3  7  8  9 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[10, 8];2;1134;[10  0  2  1  4  5  6  3  7  8  9 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[10, 8];2;1184;[10  0  2  1  4  5  6  3  7  8  9 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[10, 8];2;1234;[10  0  2  1  4  5  6  3  7  8  9 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0]
30045;12;12;[10, 8];2;87;[10  3  6  7  8  9 11  5  4  1  2  0];[0, 0, 0, 0.8164696133710875, 0.7340796727569819, 0.760172556358783, 0.8164696133710875, 0.8164696133710875, 0.8164696133710875, 0.7917355506401769, 1, 0.7826192493793351];[10, 8];2;111;[10  6  8  1  7  3  5  4  9  2 11  0];[0.7264458517751393, 0.8690221667619363, 0.7860985553893398, 0.8377298203814055, 0.8017777260945478, 0.8377298203814055, 0.8850679274400415, 0.8430244509187912, 0.8850679274400415, 0.7860985553893398, 1, 0.7826192493793351];[10, 8];2;156;[10  8  6  7 11  3  0  1  4  5  2  9];[0, 0, 0, 0, 0, 0, 0.7826192493793351, 0.7826192493793351, 0.9379773694236235, 0, 1, 0.7826192493793351];[10, 8];2;206;[10  8  6  7 11  5  0  3  4  2  1  9];[0.7239796359198839, 0, 0, 0.7239796359198839, 0.7239796359198839, 0.7239796359198839, 0.7826192493793351, 0.7826192493793351, 0.9379773694236235, 0, 1, 0.7826192493793351]
30046;12;12;[7, 6, 3, 8];4;2109;[ 7  0  6  3 10  9  1  2  4  5  8 11];[0.7444052244380649, 0.7121119273192212, 0, 0.7444052244380649, 0, 0, 0.7444052244380649, 1, 0, 0.7444052244380649, 0.7444052244380649, 0];[7, 6, 8, 3];4;235;[ 7  5  6  8 11  9  3  0 10  1  4  2];[0.7444052244380649, 0.7121119273192212, 0, 0.7444052244380649, 0, 0.7879943980984779, 0.7879943980984779, 1, 0.7879943980984779, 0.7444052244380649, 0.7444052244380649, 0.7632921110319328];[7, 8, 6, 3];4;187;[ 7  8 11  6  3 10  9  0  1  2  4  5];[0.7444052244380649, 0.7121119273192212, 0.5704521841962881, 0.7697786764990217, 0, 0, 0.8456162407608367, 1, 0.8485384359701571, 0.7444052244380649, 0.7697786764990217, 0.8485384359701571];[7, 8, 6, 3];4;335;[ 7  8  6  0  9 10  3  1  4  5  2 11];[0.7444052244380649, 0.7121119273192212, 0, 0.7444052244380649, 0, 0, 0.7444052244380649, 1, 0.9491689331026864, 0.7444052244380649, 0.7444052244380649, 0]
30047;12;12;[10, 2, 11, 0];4;314;[10  2  4 11  1  5  3  0  7  6  9  8];[0, 0.8662623707805623, 0.925335070682647, 0, 0.925335070682647, 0.7781147579639485, 0, 0, 0, 0, 1, 0.905121795500286];[10, 2, 11, 0];4;364;[10  2  4 11  1  5  3  0  7  6  9  8];[0, 0.8662623707805623, 0.925335070682647, 0, 0.925335070682647, 0, 0, 0, 0, 0, 1, 0.906898407681418];[10, 2, 11, 0];4;414;[10  2  4 11  3  5  1  0  7  6  9  8];[0, 0, 0.925335070682647, 0, 0.925335070682647, 0, 0, 0, 0, 0, 1, 0.9243795874933678];[10, 2, 11, 0];4;464;[10  2  4 11  3  5  1  0  7  6  9  8];[0, 0, 0.925335070682647, 0, 0.925335070682647, 0, 0, 0, 0, 0, 1, 0.9243795874933678]
30048;12;12;[10, 8];2;70;[10  3  4  8  7 11  2  1  5  9  6  0];[0, 0.794563055170958, 0.7946373662923454, 0.836552280448736, 0.836552280448736, 0.7227190163886829, 0, 0.8131701520886782, 0.8271883515339151, 0.7227190163886829, 1, 0.7946373662923454];[10, 8];2;120;[10  3  4  8  7 11  2  1  5  6  9  0];[0, 0.794563055170958, 0.7946373662923454, 0.836552280448736, 0.836552280448736, 0.7450586400640875, 0.7450586400640875, 0.8131701520886782, 0.8271883515339151, 0.7303705178261631, 1, 0.7946373662923454];[10, 8];2;170;[10  3  5  8  4  7  2 11  1  6  9  0];[0, 0.794563055170958, 0.7946373662923454, 0.8563045931690425, 0.8131701520886782, 0.8292173304180327, 0.7271908264339073, 0.8131701520886782, 0.8271883515339151, 0.7271908264339073, 1, 0.7946373662923454];[10, 8];2;270;[10  3  4 11  5  8  2  1  7  9  6  0];[0, 0.794563055170958, 0.7946373662923454, 0.8563045931690425, 0.8369042786031206, 0.8292173304180327, 0.7271908264339073, 0.7400964702682017, 0.8271883515339151, 0.7400964702682017, 1, 0.830467245610344]
30049;12;12;[8, 0, 1, 9];4;2109;[ 8 11  0  1  4  5  2  3  7  6  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0.7591343870119864];[8, 9, 0, 1];4;170;[ 8  9 11  0  4  1  2  3  7  6  5 10];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0.9068858925498012, 0, 0.7591343870119864];[8, 9, 0, 1];4;220;[ 8  9 11  0  4  1  2  3  7  6  5 10];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0.9068858925498012, 0, 0.7591343870119864];[8, 9, 0, 1];4;270;[ 8  9 11  0  4  1  2  3  7  6  5 10];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0.9068858925498012, 0, 0.7591343870119864]
30050;12;12;[10, 2, 9];3;2109;[10  7  8  4  1  2  3  0  6  5  9 11];[0, 0.6952823129440036, 0, 0, 0.7043317809416929, 0, 0, 0.7043317809416929, 0.7043317809416929, 0, 1, 0];[10, 2, 9];3;2159;[10  7  8  4  1  2  3  0  6  5  9 11];[0, 0.6952823129440036, 0, 0, 0.7043317809416929, 0, 0, 0.7043317809416929, 0.7043317809416929, 0, 1, 0];[10, 2, 9];3;4258;[10  7  8  4  1  6  5  0 11  3  2  9];[0.6761453869936562, 0.6952823129440036, 0, 0, 0.7043317809416929, 0.6761453869936562, 0.6761453869936562, 0.7043317809416929, 0.7043317809416929, 0, 1, 0.6761453869936562];[10, 2, 9];3;4308;[10  7  8  4  1  6  5  0 11  3  2  9];[0.6761453869936562, 0.6952823129440036, 0, 0, 0.7043317809416929, 0.6761453869936562, 0.6761453869936562, 0.7043317809416929, 0.7043317809416929, 0, 1, 0.6761453869936562]
30051;12;12;[9, 7, 10];3;2109;[ 9  0  2  1  4  5  6  3  7  8 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[9, 7, 10];3;2159;[ 9  0  2  1  4  5  6  3  7  8 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[9, 7, 10];3;2209;[ 9  0  2  1  4  5  6  3  7  8 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[9, 7, 10];3;2259;[ 9  0  2  1  4  5  6  3  7  8 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
30052;12;12;[10, 9, 6, 11];4;4158;[10  9  0  1  4  5  2  3  7  6  8 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.913057336325398, 1, 0];[10, 9, 11, 6];4;1134;[10  9 11  0  4  1  2  3  7  6  5  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.913057336325398, 1, 0.8577449669028474];[10, 9, 11, 6];4;1184;[10  9 11  0  4  1  2  3  7  6  5  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.913057336325398, 1, 0.8577449669028474];[10, 9, 11, 6];4;721;[10  9  7 11  3  0  2  1  6  5  4  8];[0, 0, 0, 0, 0, 0, 0, 0.8818380267930531, 0, 0.913057336325398, 1, 0.8818380267930531]
30053;12;12;[7, 2, 3, 9];4;1084;[ 7  0  2  1  3  4  5  6  8  9 10 11];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[7, 2, 3, 9];4;1134;[ 7  0  2  1  3  4  5  6  8  9 10 11];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[7, 2, 3, 9];4;1184;[ 7  0  2  1  3  4  5  6  8  9 10 11];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[7, 2, 3, 9];4;1234;[ 7  0  2  1  3  4  5  6  8  9 10 11];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0]
30054;12;12;[9, 8, 7];3;571;[ 9  8  2  4  0 10  3  1  7  6  5 11];[0.8382050322329899, 0, 0.8495761128978288, 0.7944650873242448, 0.8400321335316235, 0, 0, 0, 0.8643978193594024, 1, 0.8201453774349587, 0];[9, 8, 7];3;621;[ 9  8  6  0  3  4  2  1  7  5 10 11];[0, 0, 0, 0, 0, 0, 0.9003899245784116, 0, 0.9123450236014706, 1, 0, 0];[9, 8, 7];3;170;[ 9  8  6  7 11 10  0  2  4  5  1  3];[0.6479941051692348, 0, 0.6479941051692348, 0, 0, 0, 0.9003899245784116, 0.8267196126682358, 0.9123450236014706, 1, 0.6479941051692348, 0.8267196126682358];[9, 8, 7];3;211;[ 9  8  7 11 10  0  2  1  6  5  4  3];[0.6479941051692348, 0, 0.6479941051692348, 0, 0, 0, 0, 0.8267196126682358, 0.9123450236014706, 1, 0.6479941051692348, 0.8267196126682358]
30055;12;12;[9, 7, 6, 8];4;1084;[ 9  7  5  6  3  2  1  0  4  8 10 11];[0, 0, 0, 0, 0, 0.7378521214923514, 0.6718885487783889, 0.7378521214923514, 0, 1, 0, 0];[9, 5, 4, 10];4;137;[ 9  7  5  4 10  6  1  3  2  0  8 11];[0, 0.6659643992860249, 0, 0, 0.6840665063422003, 0.7378521214923514, 0.6718885487783889, 0.7378521214923514, 0, 1, 0.6840665063422003, 0];[9, 5, 4, 8];4;1184;[ 9  5  2  0  3  4  6  1  7  8 10 11];[0, 0, 0, 0, 0, 0.7431156053848411, 0, 0, 0, 1, 0, 0];[9, 5, 4, 8];4;1234;[ 9  5  2  0  3  4  6  1  7  8 10 11];[0, 0, 0, 0, 0, 0.7431156053848411, 0, 0, 0, 1, 0, 0]
30056;12;12;[11, 9, 10];3;70;[11  4  9 10  6  2  7  5  1  3  0  8];[0, 0.6800826759023596, 0.7858929003736973, 0, 0.8966880891625338, 0.7680304963727093, 0.8605729584384927, 0.7680304963727093, 0, 0.8966880891625338, 0.8830145099479835, 1];[11, 9, 10];3;137;[11  4  9  2 10  6  1  3  7  5  0  8];[0, 0.6800826759023596, 0.8886166144383973, 0, 0.8966880891625338, 0, 0.7858929003736973, 0, 0, 0.8966880891625338, 0.8830145099479835, 1];[11, 9, 10];3;187;[11  4  9  2 10  7  6  1  5  3  0  8];[0, 0.6800826759023596, 0.8886166144383973, 0, 0.8966880891625338, 0, 0.7858929003736973, 0.8383599236414979, 0, 0.8966880891625338, 0.8830145099479835, 1];[11, 9, 10];3;211;[11  9 10  7  6  2  1  3  4  5  0  8];[0, 0.6800826759023596, 0.7858929003736973, 0, 0, 0, 0.7858929003736973, 0.8383599236414979, 0, 0.943191582701854, 0.8830145099479835, 1]
30057;12;12;[11, 10];2;87;[11  9  8  7 10  1  3  5  6  4  0  2];[0, 0.7491159496298323, 0, 0.7491159496298323, 0, 0.7490099951377238, 0, 0.7579925300877088, 0.9660568598973057, 0.9921390008068107, 0.7579925300877088, 1];[11, 10];2;137;[11  9  8  6 10  3  4  7  1  5  0  2];[0, 0.7491159496298323, 0, 0.8005852570555282, 0.7982622508472201, 0.7490099951377238, 0.8318236959241444, 0.7579925300877088, 0.9660568598973057, 0.9921390008068107, 0.8005852570555282, 1];[11, 10];2;170;[11  9  8 10  6  3  4  2  5  1  7  0];[0, 0.6956952305378739, 0.7115032285448072, 0.7982622508472201, 0.7982622508472201, 0.7115032285448072, 0.8318236959241444, 0, 0.9660568598973057, 0.9921390008068107, 0.9128515559609833, 1];[11, 10];2;220;[11  9  8 10  0  1  2  3  7  6  5  4];[0, 0, 0, 0, 0, 0, 0, 0, 0.9860401902361552, 0.9921390008068107, 0.9128515559609833, 1]
30058;12;12;[11, 8];2;4158;[11 10  9  0  4  1  2  3  7  6  5  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7878221790036224, 0.8280476845688236, 1];[11, 8];2;137;[11 10  9  6  8  0  7  1  3  4  2  5];[0.7580259474216917, 0.7045404612735006, 0, 0.7045404612735006, 0, 0, 0.7608715523289039, 0.7361676433091208, 0.7608715523289039, 0.7878221790036224, 0.8280476845688236, 1];[11, 8];2;187;[11 10  9  6  8  0  7  1  3  4  2  5];[0.7580259474216917, 0.7045404612735006, 0, 0.7045404612735006, 0, 0, 0.7608715523289039, 0.7361676433091208, 0.7608715523289039, 0.7878221790036224, 0.8280476845688236, 1];[11, 8];2;4308;[11 10  0  1  4  5  2  3  7  6  9  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.9299015175165899, 1]
30059;12;12;[11, 10];2;4158;[11  0  2  1  4  5  6  3  7  8  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[11, 10];2;4208;[11  0  2  1  4  5  6  3  7  8  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[11, 10];2;4258;[11  0  2  1  4  5  6  3  7  8  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[11, 10];2;4308;[11  0  2  1  4  5  6  3  7  8  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1]
30060;13;13;[12, 10, 11];3;8255;[12 10  7  9  3  5  2  6  1  8  4  0 11];[0, 0.7114475979660099, 0.7839283962863882, 0.8564139607179713, 0, 0.7839283962863882, 0.7114475979660099, 0.9059947530252446, 0.7114475979660099, 0.8566492762802114, 0.944479370729277, 0, 1];[12, 10, 11];3;111;[12 10 11  7  9  3  5  2  8  0  1  6  4];[0.7696721662171528, 0.6843892180584552, 0.7839283962863882, 0.8564139607179713, 0, 0.7839283962863882, 0.6843892180584552, 0.9059947530252446, 0.773612831117649, 0.8566492762802114, 0.944479370729277, 0.9079992497456978, 1];[12, 10, 11];3;187;[12 10  1  7 11  3  2  0  6  5  4  9  8];[0, 0.796358283423871, 0, 0, 0, 0, 0, 0.796358283423871, 0, 0, 0.944479370729277, 0.796358283423871, 1];[12, 10, 11];3;220;[12 10  1 11  8  7  2  0  6  5  4  3  9];[0, 0.8671938900349152, 0, 0, 0, 0, 0, 0.8426529763559656, 0.8632150512464242, 0, 0.944479370729277, 0.8671938900349152, 1]
30061;13;13;[11, 10, 12];3;120;[11  0  5  4 10 12  7  3  6  1  2  9  8];[0.7170861994314642, 0, 0, 0, 0.7170861994314642, 0.7170861994314642, 0, 0.7034211110856635, 0, 0, 0.7170861994314642, 1, 0.7170861994314642];[11, 12, 10];3;170;[11  6 12  5  7 10  4  3  8  0  1  2  9];[0.7170861994314642, 0, 0, 0.7662769471194881, 0.7662769471194881, 0.7841159672628013, 0.7841159672628013, 0.7707485994277881, 0.7539782517151591, 0, 0.7707485994277881, 1, 0.7841159672628013];[11, 12, 10];3;220;[11  6 12  5  7 10  4  3  8  0  1  2  9];[0.7170861994314642, 0, 0, 0.7662769471194881, 0.7662769471194881, 0.7841159672628013, 0.7841159672628013, 0.7707485994277881, 0.7539782517151591, 0, 0.7707485994277881, 1, 0.7841159672628013];[11, 12, 10];3;270;[11  6 12  5  7 10  3  1  4  8  0  2  9];[0.7170861994314642, 0.7669347894652951, 0, 0.7669347894652951, 0.7669347894652951, 0.7841159672628013, 0.7841159672628013, 0.7707485994277881, 0.7539782517151591, 0, 0.7707485994277881, 1, 0.7841159672628013]
30062;13;13;[10, 9];2;87;[10  0  6  1  9 11 12  2  8  7  4  3  5];[0.7907826312662078, 0.7907826312662078, 0.728399271997536, 0, 0.6734718203997782, 0, 0.7907826312662078, 0.6734718203997782, 0.7142460313960329, 0.7907826312662078, 1, 0.7481583460041935, 0.7481583460041935];[10, 9];2;137;[10  0  6  1  9  2  7  4 11  8  5  3 12];[0.7907826312662078, 0.7907826312662078, 0.728399271997536, 0, 0.6734718203997782, 0, 0.7907826312662078, 0.6734718203997782, 0.6559299229955795, 0.7907826312662078, 1, 0.6734718203997782, 0];[10, 9];2;187;[10  0  6  1  9 12  4  2 11  7  8  3  5];[0.7907826312662078, 0.7907826312662078, 0.7408909309451105, 0, 0.7690413598320349, 0, 0.7907826312662078, 0.6734718203997782, 0.6559299229955795, 0.7907826312662078, 1, 0.7408909309451105, 0.7690413598320349];[10, 9];2;237;[10  0  6  1  9 12  4  2 11  5  7  8  3];[0.7907826312662078, 0.7907826312662078, 0.7408909309451105, 0, 0.7690413598320349, 0.677492633833223, 0.7907826312662078, 0.6734718203997782, 0.6559299229955795, 0.7907826312662078, 1, 0.7408909309451105, 0.7690413598320349]
30063;13;13;[12, 10];2;56;[12 10  5  8 11  3  7  6  2  4  1  0  9];[0, 0, 0.7614142849658495, 0.7705446972578462, 0, 0.8082949484122867, 0.7658642728644204, 0.7705446972578462, 0.7824466477795259, 0, 0.8633586615518036, 0.7705446972578462, 1];[12, 10];2;111;[12  7 10  5  8 11  3  6  9  2  4  0  1];[0, 0, 0.764831064000717, 0.7705446972578462, 0.764831064000717, 0.8082949484122867, 0.7658642728644204, 0.880787557713967, 0.7824466477795259, 0.764831064000717, 0.880787557713967, 0.7705446972578462, 1];[12, 10];2;161;[12  7 10  5 11  8  2  4  9  6  3  1  0];[0, 0.7338431461707263, 0.764831064000717, 0.7549983495546732, 0.764831064000717, 0.8082949484122867, 0.7614142849658495, 0.880787557713967, 0.7824466477795259, 0.764831064000717, 0.880787557713967, 0.7958105581176086, 1];[12, 10];2;211;[12  7 10  1  0  4  5 11  8  2  6  3  9];[0.8426115815416939, 0.8495176528939136, 0.7614142849658495, 0.7549983495546732, 0.8337364539701317, 0.8082949484122867, 0.7614142849658495, 0.880787557713967, 0.7824466477795259, 0.7549983495546732, 0.880787557713967, 0.7958105581176086, 1]
30064;13;13;[11, 8];2;2109;[11  1  9  7  3  4  2  0  6  5  8 10 12];[0, 0.7275494229974862, 0, 0, 0, 0, 0, 0.7275494229974862, 0, 0.7275494229974862, 0, 1, 0];[11, 10];2;170;[11  2  9 10  7  1  6  3  8  0  4  5 12];[0.6444358803479034, 0.7275494229974862, 0.7446836816078954, 0.6747937590132203, 0, 0, 0.6747937590132203, 0.7275494229974862, 0.6747937590132203, 0.7446836816078954, 0.7446836816078954, 1, 0];[11, 10];2;220;[11  2  9 10  7  1  0  3  6  8 12  5  4];[0.6925024060332553, 0.7275494229974862, 0.7446836816078954, 0.6747937590132203, 0, 0.6012713881556506, 0.6747937590132203, 0.7275494229974862, 0.6747937590132203, 0.7446836816078954, 0.7446836816078954, 1, 0.6012713881556506];[11, 10];2;270;[11  2  9 10  7  1  0  3  6  8 12  5  4];[0.6925024060332553, 0.7275494229974862, 0.7446836816078954, 0.6747937590132203, 0, 0.6012713881556506, 0.6747937590132203, 0.7275494229974862, 0.6747937590132203, 0.7446836816078954, 0.7446836816078954, 1, 0.6012713881556506]
30065;13;13;[10, 5, 6, 12];4;8255;[10  0  2  1  4  5  6  3  7  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[10, 5, 6, 12];4;8305;[10  0  2  1  4  5  6  3  7  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[10, 5, 6, 12];4;8355;[10  0  2  1  4  5  6  3  7  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[10, 5, 6, 12];4;8405;[10  0  2  1  4  5  6  3  7  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
30066;13;13;[11, 12, 4, 6];4;1084;[11 12  5  4  8 10  9  0  7  6  2  3  1];[0, 0, 0, 0, 0.776610037920084, 0.776610037920084, 0, 0, 0.776610037920084, 0.7180203561762789, 0.776610037920084, 1, 0.9480343223617582];[11, 12, 4, 6];4;1134;[11 12  4  2  8  9  1  0  7  6  5  3 10];[0, 0, 0.8007627321829517, 0, 0.8373257391914541, 0, 0, 0, 0.7664659600463571, 0.7664659600463571, 0, 1, 0.9593072981176735];[11, 12, 4, 6];4;1184;[11 12  4  2  0  9  8  1  7  6  5  3 10];[0.7967483628673783, 0, 0.8007627321829517, 0, 0.8373257391914541, 0, 0, 0, 0.781312977407256, 0.7967483628673783, 0, 1, 0.9593072981176735];[11, 12, 0, 4, 3];5;464;[11 12  0  1  4  5  2  3  7  6  9  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0.9593072981176735]
30067;13;13;[11, 8];2;1084;[11  0  2  1  4  5  6  3  7  8  9 10 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[11, 8];2;1134;[11  0  2  1  4  5  6  3  7  8  9 10 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[11, 8];2;161;[11  4  8  2 12 10  0  1  7  6  5  3  9];[0.6291604174950768, 0, 0.6444079303774705, 0, 0.8610979101929361, 0, 0, 0, 0.8610979101929361, 0, 0.6444079303774705, 1, 0.6444079303774705];[11, 8];2;211;[11  4  8  3  0 10 12  2  7  6  5  1  9];[0.6515703007111315, 0, 0.6444079303774705, 0.695478522241812, 0.8610979101929361, 0, 0, 0, 0.8610979101929361, 0, 0.6444079303774705, 1, 0.6444079303774705]
30068;13;13;[10, 2, 9, 11];4;4158;[10  0  2  1  4  5  6  3  7  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[10, 2, 9, 11];4;4208;[10  0  2  1  4  5  6  3  7  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[10, 2, 9, 11];4;4258;[10  0  2  1  4  5  6  3  7  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[10, 2, 9, 11];4;4308;[10  0  2  1  4  5  6  3  7  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
30069;13;13;[12, 11, 7, 6];4;571;[12  1 11  7  3  4  2  0  6  5  9  8 10];[0, 0.7347093254323614, 0, 0, 0, 0, 0, 0.7347093254323614, 0, 0, 0, 0.7347093254323614, 1];[12, 11, 7, 6];4;1134;[12 11 10  0  4  1  2  3  7  6  5  9  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.8393912691735372, 0.8951212327390519, 1];[12, 11, 7, 6];4;671;[12  0 11 10  9  7  8  3  6  5  4  2  1];[0.9146734617644556, 0, 0, 0.7344826483420246, 0, 0, 0, 0.7757936628303626, 0.7757936628303626, 0.7757936628303626, 0.8393912691735372, 0.8967193924769393, 1];[12, 11, 7, 6];4;1234;[12  9 11 10  0  1  2  3  7  6  5  4  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.8974527861047985, 0.8636342957724971, 0.8967193924769393, 1]
30070;13;13;[11, 9, 10, 12];4;8255;[11  9 10  8  6  0  2  1  7  5  4  3 12];[0, 0, 0, 0, 0, 0, 0.8444503464262945, 0, 0.9002845912366735, 0.9096224119103742, 0.9096224119103742, 1, 0];[11, 9, 10, 12];4;8305;[11  9 10  8  6  0  3  1  7  5  4  2 12];[0.8231601367773098, 0, 0, 0.8059640929954456, 0, 0, 0.8444503464262945, 0, 0.9002845912366735, 0.9096224119103742, 0.9096224119103742, 1, 0];[11, 9, 10, 12];4;8355;[11  9 10  8  6  0  3  1  7  5  4  2 12];[0.8231601367773098, 0, 0, 0.8059640929954456, 0, 0, 0.8444503464262945, 0, 0.9002845912366735, 0.9096224119103742, 0.9096224119103742, 1, 0];[11, 9, 10, 12];4;8405;[11  9 10  8  2  6  0  4  3  7  5  1 12];[0.8231601367773098, 0, 0.8535117587543015, 0.8158786935459302, 0.8187397831840123, 0, 0.8444503464262945, 0.8158786935459302, 0.9002845912366735, 0.9096224119103742, 0.9096224119103742, 1, 0]
30071;13;13;[12, 11];2;87;[12  6  4  7 11  3  5  8  1  0  2  9 10];[0, 0, 0, 0.7166139658741814, 0.7225959393646852, 0.6545334372333802, 0.7225959393646852, 0.7225959393646852, 0.6545334372333802, 0, 0, 0.7225959393646852, 1];[12, 11];2;120;[12  2  8 11  6  4  7  3  0 10  5  1  9];[0.7034568957409821, 0, 0.7574133492078479, 0.7166139658741814, 0.7225959393646852, 0.6545334372333802, 0.7298082730702874, 0.7225959393646852, 0.7574133492078479, 0, 0.7034568957409821, 0.7574133492078479, 1];[12, 11];2;156;[12 11 10  2  9  8  6  7  4  3  0  5  1];[0.7034568957409821, 0, 0.8530538184256781, 0.7166139658741814, 0.7225959393646852, 0.6545334372333802, 0.7225959393646852, 0.7225959393646852, 0.7922565226888753, 0.8530538184256781, 0.8700044952320352, 0.8700044952320352, 1];[12, 11];2;206;[12 11 10  2  9  8  7  5  4  6  3  0  1];[0.7034568957409821, 0, 0.8530538184256781, 0.7166139658741814, 0.7225959393646852, 0.7492589273163688, 0.7225959393646852, 0.7545200544352879, 0.7922565226888753, 0.8530538184256781, 0.8700044952320352, 0.8700044952320352, 1]
30072;13;13;[11, 8, 12, 9, 10];5;8255;[11  1  8  5 12  7  3  0  6  4  2  9 10];[0, 0.7588045367358619, 0, 0, 0, 0.7588045367358619, 0, 0.7571697801651972, 0.7588045367358619, 0, 0, 1, 0.7588045367358619];[11, 10, 12, 8, 9];5;8305;[11  2  7 10 12  8  5  1  6  4  0  3  9];[0, 0.7588045367358619, 0.8576651547207439, 0, 0, 0.7588045367358619, 0, 0.8576651547207439, 0.7588045367358619, 0, 0.8184691032453133, 1, 0.7588045367358619];[11, 10, 12, 8, 9];5;671;[11  2  7 10 12  8  5  1  9  6  0  4  3];[0.6557611583743415, 0.7588045367358619, 0.8576651547207439, 0, 0.6557611583743415, 0.7588045367358619, 0.6557611583743415, 0.8576651547207439, 0.7588045367358619, 0.6557611583743415, 0.8184691032453133, 1, 0.7588045367358619];[11, 10, 9, 12, 8];5;1234;[11  2  7 10  6  9  1  5 12  8  3  4  0];[0.6557611583743415, 0.7648014644095988, 0.8576651547207439, 0.6735785049430333, 0.6735785049430333, 0.7588045367358619, 0.7648014644095988, 0.8576651547207439, 0.7588045367358619, 0.7648014644095988, 0.8184691032453133, 1, 0.7588045367358619]
30073;13;13;[10, 9];2;2109;[10  6  7 11  3  2  0  1  4  5  9  8 12];[0, 0, 0, 0, 0, 0, 0.8091829768980346, 0.8091829768980346, 0, 0, 1, 0.7329735982225175, 0];[10, 9];2;170;[10  6  7 11  1  9  5  4  2  0  3  8 12];[0, 0.7086717117437985, 0, 0, 0.6709073398736671, 0.7086717117437985, 0.8091829768980346, 0.8091829768980346, 0, 0.7086717117437985, 1, 0.7329735982225175, 0];[10, 9];2;671;[10  6  7  2  4  5  9  0  1  3  8 11 12];[0.6812603620875415, 0.6381416708689194, 0.7047923852224215, 0, 0.7047923852224215, 0.7047923852224215, 0.8739441575543413, 0.8597549859398121, 0, 0.7047923852224215, 1, 0, 0];[10, 9];2;721;[10  6  7  4  5  2  9  0  1  3  8 11 12];[0.6685856745957144, 0, 0.7047923852224215, 0, 0.7845000368874281, 0.7845000368874281, 0.8739441575543413, 0.8597549859398121, 0, 0.7047923852224215, 1, 0, 0]
30074;13;13;[11, 10];2;4158;[11  0  2  1  4  5  6  3  7  8  9 10 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[11, 10];2;8305;[11  7  5 12  3  2  0  1  6  4  9  8 10];[0, 0, 0, 0, 0, 0.8257851359626347, 0, 0.8257851359626347, 0, 0, 0, 1, 0.7490482651425902];[11, 10];2;8355;[11  7  5 12  3  2  0  1  6  4  9  8 10];[0, 0, 0, 0, 0, 0.8257851359626347, 0, 0.8257851359626347, 0, 0, 0, 1, 0.7490482651425902];[11, 10];2;8405;[11  7  5 12  3  2  0  1  6  4  9  8 10];[0, 0, 0, 0, 0, 0.8257851359626347, 0, 0.8257851359626347, 0, 0, 0, 1, 0.7490482651425902]
30075;13;13;[10, 8, 9];3;2109;[10  0  2  1  4  5  6  3  7  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[10, 8, 9];3;2159;[10  0  2  1  4  5  6  3  7  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[10, 8, 9];3;2209;[10  0  2  1  4  5  6  3  7  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[10, 8, 9];3;2259;[10  0  2  1  4  5  6  3  7  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
30076;13;13;[11, 9, 5, 12];4;1084;[11  4  1  8  9  6  5  2 12 10  7  3  0];[0, 0.8025287785636416, 0.7752848459783583, 0, 0.8629045535644237, 0.7752848459783583, 0.7752848459783583, 0.7214682510732662, 0.7847531174911323, 0.7847531174911323, 0.7667967287614673, 1, 0.7667967287614673];[11, 9, 5, 12];4;1134;[11  4  9  1  8  6  5  2 12 10  0  7  3];[0.765434860645326, 0.8025287785636416, 0.7752848459783583, 0.6878773937553677, 0.8629045535644237, 0.7752848459783583, 0.7752848459783583, 0.7214682510732662, 0.7847531174911323, 0.8393794801710609, 0.7667967287614673, 1, 0.7667967287614673];[11, 9, 12, 10];4;220;[11  4  9  1 12 10  0  8  7  6  2  5  3];[0.8003180198786093, 0.8025287785636416, 0.7752848459783583, 0, 0.8629045535644237, 0.7752848459783583, 0.7752848459783583, 0.7790511699492167, 0.7847531174911323, 0.8393794801710609, 0.8003180198786093, 1, 0.8003180198786093];[11, 9, 12, 10];4;270;[11  4  9  1 12 10  0  8  7  6  2  5  3];[0.8003180198786093, 0.8025287785636416, 0.7752848459783583, 0.6099458298625939, 0.8629045535644237, 0.7752848459783583, 0.7752848459783583, 0.7790511699492167, 0.7847531174911323, 0.8393794801710609, 0.8003180198786093, 1, 0.8003180198786093]
30077;13;13;[12, 9];2;70;[12  5  6  9 10 11  3  8  7  4  1  2  0];[0, 0, 0, 0.7350800342784607, 0, 0.8647186442965996, 0.8165179025426524, 0, 0.7350800342784607, 0.7696383311366672, 0.7696383311366672, 0.7696383311366672, 1];[12, 11];2;235;[12  5  6  2 10 11  9  3  8  4  0  1  7];[0.6861020183244331, 0, 0.8441755415502817, 0.7350800342784607, 0.6861020183244331, 0.8647186442965996, 0.8441755415502817, 0, 0.7350800342784607, 0.7696383311366672, 0.7696383311366672, 0.7696383311366672, 1];[12, 9];2;161;[12 10  9 11  0  1  2  3  7  6  5  4  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7696383311366672, 0.7696383311366672, 0.7696383311366672, 1];[12, 9];2;211;[12 10  9 11  0  1  2  3  7  6  5  4  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7696383311366672, 0.7696383311366672, 0.7696383311366672, 1]
30078;13;13;[11, 9, 10, 12];4;314;[11  2  9 10  6  7  8 12  5  3  1  0  4];[0, 0, 0.7898852455724497, 0.7091559088614093, 0, 0.7647561913184961, 0.789318072329713, 0.789318072329713, 0.7850832927669633, 0.7898852455724497, 0.7898852455724497, 1, 0.7735526832005966];[11, 9, 6, 12];4;364;[11  9  6  7 10  8  2 12  5  3  1  0  4];[0, 0, 0.7735526832005966, 0.7091559088614093, 0, 0.7187409443900367, 0.789318072329713, 0.789318072329713, 0.7850832927669633, 0.9100735467418314, 0.789318072329713, 1, 0.7735526832005966];[11, 9, 6, 12];4;414;[11  9  6  7 10  8  2 12  0  3  5  1  4];[0.7306485887228914, 0.7157149422561081, 0.7735526832005966, 0.7306485887228914, 0, 0.7187409443900367, 0.789318072329713, 0.789318072329713, 0.7850832927669633, 0.9100735467418314, 0.789318072329713, 1, 0.7735526832005966];[11, 9, 10, 12];4;237;[11  9  2 10 12  3  1  0  7  6  5  4  8];[0, 0, 0.7735526832005966, 0.7091559088614093, 0, 0, 0, 0, 0, 0.9285988767731761, 0.7735526832005966, 1, 0.7735526832005966]
30079;13;13;[12, 8];2;120;[12  0  9  3 11  8  5  4  7  6  1  2 10];[0.8211821570840465, 0, 0, 0.8211821570840465, 0.6313490621239674, 0.6313490621239674, 0, 0.6309021201427576, 0.6313490621239674, 0.8211821570840465, 0, 0.7879218347403492, 1];[12, 8];2;170;[12  0  9  3 11  8  5  4  7 10  1  2  6];[0.8211821570840465, 0.6181866499667522, 0.6181866499667522, 0.8211821570840465, 0.6313490621239674, 0.6313490621239674, 0, 0.6309021201427576, 0.6313490621239674, 0.8211821570840465, 0.6181866499667522, 0.7879218347403492, 1];[12, 8];2;1184;[12  0  9  3  1 11  4  2  5  8  7 10  6];[0.8211821570840465, 0.7993100659036967, 0.6996167625346918, 0.8211821570840465, 0.6996167625346918, 0.6313490621239674, 0, 0.6309021201427576, 0.6313490621239674, 0.8211821570840465, 0.6181866499667522, 0.7879218347403492, 1];[12, 8];2;1234;[12  0  9  3  1 11  4  2  5  8  7 10  6];[0.8211821570840465, 0.8011812683414731, 0.6996167625346918, 0.8211821570840465, 0.6996167625346918, 0.6313490621239674, 0, 0.6309021201427576, 0.6313490621239674, 0.8211821570840465, 0.6181866499667522, 0.8011812683414731, 1]
30080;14;14;[11, 9];2;2109;[11  0  2  1  4  5  6  3  7  8  9 10 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[11, 9];2;2159;[11  0  2  1  4  5  6  3  7  8  9 10 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[11, 9];2;2209;[11  0  2  1  4  5  6  3  7  8  9 10 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[11, 9];2;2259;[11  0  2  1  4  5  6  3  7  8  9 10 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
30081;14;14;[12, 0, 4, 7, 10];5;2109;[12  0  2  1  4  5  6  3  7  8 10  9 11 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[12, 0, 4, 7, 10];5;2159;[12  5  2  0  3  4  6  1  7  8 10  9 11 13];[0, 0, 0, 0, 0, 0.911551845145127, 0, 0, 0, 0, 0, 0, 1, 0];[12, 10, 7, 4, 0];5;2209;[12  5  8  2 10  7 13  1  6  4  0  3 11  9];[0, 0.7059480251699641, 0.7927032202159475, 0, 0, 0.911551845145127, 0, 0.7857250545925165, 0.7927032202159475, 0, 0.7927032202159475, 0, 1, 0.7059480251699641];[12, 10, 7, 4, 0];5;2259;[12  5  8  2 10  7 13  1  6  4  0  3 11  9];[0, 0.7059480251699641, 0.7927032202159475, 0, 0, 0.911551845145127, 0, 0.7857250545925165, 0.7927032202159475, 0, 0.7927032202159475, 0, 1, 0.7059480251699641]
30082;14;14;[9, 1, 8, 10];4;2109;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[9, 1, 8, 10];4;2159;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[9, 10, 1, 8];4;16548;[ 9  0  3  2 10 13 12  1  7  6  5  4 11  8];[0.6629955343012173, 0, 0.6629955343012173, 0.6629955343012173, 0, 0, 0, 0, 0, 1, 0.6629955343012173, 0, 0.6366951222758197, 0.6629955343012173];[9, 10, 1, 8];4;16598;[ 9  3 13  0  2 10 12  1  7  6  5  4 11  8];[0.6629955343012173, 0, 0.6629955343012173, 0.7645864639110874, 0, 0, 0, 0, 0, 1, 0.6629955343012173, 0, 0.6366951222758197, 0.7645864639110874]
30083;14;14;[12, 4, 11];3;8255;[12  0  2  1  4  5  6  3  7  8 10  9 11 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[12, 11, 3];3;235;[12  7  8  1  9 11  3 13  6  5  4  2  0 10];[0, 0.6003303196742344, 0, 0.6003303196742344, 0, 0, 0, 0.8452896555999164, 0.8452896555999164, 0.6003303196742344, 0, 0.6003303196742344, 1, 0.6003303196742344];[12, 11, 3];3;285;[12  7  8  1  9 11  3 13  6  5  4  2  0 10];[0, 0.6003303196742344, 0, 0.6003303196742344, 0, 0, 0, 0.8452896555999164, 0.8452896555999164, 0.6003303196742344, 0, 0.6003303196742344, 1, 0.6003303196742344];[12, 11, 3];3;335;[12  7  8  1  9 11  3 13  6  5  4  2  0 10];[0, 0.6003303196742344, 0, 0.6003303196742344, 0, 0, 0, 0.8452896555999164, 0.8452896555999164, 0.6003303196742344, 0, 0.6003303196742344, 1, 0.6003303196742344]
30084;14;14;[12, 11];2;8255;[12  0  2  1  4  5  6  3  7  8 10  9 11 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[12, 11];2;111;[12  1 11  6  5  7 13  3  4  0  2  8 10  9];[0, 0.8537303203735799, 0, 0, 0, 0.8536342475900709, 0.8537303203735799, 0.8138778251242156, 0, 0, 0, 0.8537303203735799, 1, 0.8092867898219237];[12, 11];2;161;[12  1 11  6  5  7 13  3  4  0  2  8 10  9];[0, 0.8537303203735799, 0, 0, 0, 0.8536342475900709, 0.8537303203735799, 0.8138778251242156, 0, 0, 0, 0.8537303203735799, 1, 0.8092867898219237];[12, 11];2;211;[12  1 11  6  5  7 13  0  4  3  2  8 10  9];[0.7437187292577284, 0.8537303203735799, 0, 0, 0.7437187292577284, 0.8536342475900709, 0.8537303203735799, 0.8138778251242156, 0, 0, 0, 0.8537303203735799, 1, 0.8092867898219237]
30085;14;14;[11, 10];2;4158;[11  0  2  1  4  5  6  3  7  8  9 10 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[11, 10];2;4208;[11  0  2  1  4  5  6  3  7  8  9 10 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[11, 10];2;4258;[11  0  2  1  4  5  6  3  7  8  9 10 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[11, 10];2;4308;[11  0  2  1  4  5  6  3  7  8  9 10 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
30086;14;14;[10, 9];2;70;[10  0  8  9 13  6  5 12  2  4  1  3  7 11];[0.827464431454119, 0, 0.7720839728714511, 0, 0, 0.8057471034321807, 0.8065064002014461, 0, 0.827464431454119, 0.827464431454119, 1, 0, 0.7812223784754623, 0.8065064002014461];[10, 9];2;120;[10  2  6  9  1 11  8  0  5  7 12 13  4  3];[0.827464431454119, 0.8398158160896078, 0.9303484146879657, 0, 0, 0.8204492154772376, 0.9303484146879657, 0.8204492154772376, 0.827464431454119, 0.8865096877312498, 1, 0.8398158160896078, 0.7720839728714511, 0.7720839728714511];[10, 9];2;170;[10  2  6  9 11  1  8  0  5  7 12 13  4  3];[0.827464431454119, 0.8507445338618516, 0.9303484146879657, 0.711455122145029, 0.7291300665284163, 0.8204492154772376, 0.9303484146879657, 0.8204492154772376, 0.827464431454119, 0.8865096877312498, 1, 0.8785136284246011, 0.7720839728714511, 0.7720839728714511];[10, 9];2;237;[10  8  2  6  9 11  1 12 13  0  5  3  7  4];[0.7470373671311645, 0.8507445338618516, 0.9303484146879657, 0.711455122145029, 0, 0.7386836743672063, 0.9303484146879657, 0.711455122145029, 0.9391670616502277, 0.8865096877312498, 1, 0.8785136284246011, 0.7720839728714511, 0.7720839728714511]
30087;14;14;[11, 10];2;56;[11 10  0  1  4  5  2  3  7  6  9  8 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.9372368534172528, 1, 0, 0];[11, 10];2;106;[11 10  0  3 12  4  1  2  7  6  5  9  8 13];[0.6289379363839422, 0, 0, 0.6289379363839422, 0, 0, 0, 0, 0, 0, 0.9372368534172528, 1, 0.6289379363839422, 0];[11, 10];2;156;[11 10  0  3 12  4  1  2  7  6  5  9  8 13];[0.6289379363839422, 0, 0, 0.6289379363839422, 0, 0, 0, 0, 0, 0, 0.9372368534172528, 1, 0.6289379363839422, 0];[11, 10];2;206;[11 10  0  3 12  4  1  2  7  6  5  9  8 13];[0.6289379363839422, 0, 0, 0.6289379363839422, 0, 0, 0, 0, 0, 0, 0.9372368534172528, 1, 0.6289379363839422, 0]
30089;14;14;[13, 12];2;61;[13 10 12  5  8  1  6  9  7  4  2  3  0 11];[0, 0.6930100610577017, 0, 0, 0, 0.7400276426644009, 0.6930100610577017, 0, 0.6930100610577017, 0.6456048805186214, 0.7967011615968491, 0, 0.7967011615968491, 1];[13, 12];2;106;[13 12  0  1  4  5  2  3  7  6  8  9 11 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.8872171770599006, 1];[13, 12];2;156;[13 12  0  1  4  5  2  3  7  6  8  9 11 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.8872171770599006, 1];[13, 12];2;206;[13 12  0  1  4  5  2  3  7  6  8  9 11 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.8872171770599006, 1]
30090;14;14;[7, 5, 6, 2];4;185;[ 7  5  6  0  3  2  1  4  8  9 10 11 12 13];[0, 0, 0, 0, 0, 0.9279114975362902, 0.9118108713556268, 1, 0, 0, 0, 0, 0, 0];[7, 5, 6, 2];4;235;[ 7  5  6  0  3  2  1  4  8  9 10 11 12 13];[0, 0, 0, 0, 0, 0.9279114975362902, 0.9118108713556268, 1, 0, 0, 0, 0, 0, 0];[7, 5, 6, 2];4;285;[ 7  5  6  0  3  2  1  4  8  9 10 11 12 13];[0, 0, 0, 0, 0, 0.9279114975362902, 0.9118108713556268, 1, 0, 0, 0, 0, 0, 0];[7, 5, 6, 2];4;335;[ 7  5  6  0  3  2  1  4  8  9 10 11 12 13];[0, 0, 0, 0, 0, 0.9279114975362902, 0.9118108713556268, 1, 0, 0, 0, 0, 0, 0]
30091;14;14;[9, 8, 10];3;2109;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[9, 8, 10];3;2159;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[9, 8, 10];3;2209;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[9, 8, 10];3;2259;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0]
30092;14;14;[13, 12, 11];3;571;[13 10  1 12  2  8  7  4 11  9  0  3  6  5];[0.5991343534372762, 0.806665759292543, 0.8040584423251804, 0, 0.6848114240603085, 0, 0, 0.6848114240603085, 0.6848114240603085, 0.6848114240603085, 0.9041608946744079, 0.6848114240603085, 0.806665759292543, 1];[13, 11, 12];3;137;[13 10 11  1 12  2  0  3  7  6  5  4  8  9];[0, 0.806665759292543, 0.8040584423251804, 0, 0, 0, 0, 0, 0, 0, 0.9041608946744079, 0.8901336399805592, 0.806665759292543, 1];[13, 11, 12];3;170;[13 10 11 12  0  9  2  1  7  6  5  4  3  8];[0.7804122402911076, 0.7626136728869856, 0.7626136728869856, 0, 0, 0, 0, 0, 0, 0.7804122402911076, 0.9041608946744079, 0.8901336399805592, 0.8552920490525524, 1];[13, 11, 12];3;220;[13 10 11 12  0  9  2  1  7  6  5  4  3  8];[0.7804122402911076, 0.7626136728869856, 0.7626136728869856, 0, 0, 0, 0, 0, 0, 0.7804122402911076, 0.9041608946744079, 0.8901336399805592, 0.8552920490525524, 1]
30093;14;14;[13, 12];2;70;[13  1  9 12 10  6  5  0  4  7  2  3 11  8];[0.711799309994633, 0.8348219618307253, 0, 0, 0.711799309994633, 0.8000828764302655, 0.8043826003033606, 0, 0, 0.8348219618307253, 0.8043826003033606, 0, 0.8348219618307253, 1];[13, 12];2;106;[13 12  7  2  4 10  6  5  0  1  3  8 11  9];[0.711799309994633, 0.711799309994633, 0.7928731025677953, 0, 0.7928731025677953, 0.7886427009071408, 0.792537758420974, 0.8104475097607666, 0, 0, 0.7928731025677953, 0, 0.9352895758086317, 1];[13, 12];2;156;[13 12  2  7  5 10  6  4  0 11  1  3  8  9];[0.7255621265858267, 0.711799309994633, 0.8552848776428056, 0, 0.7914309184064856, 0.8059497948979025, 0.7914309184064856, 0.8104475097607666, 0, 0, 0.7914309184064856, 0.7255621265858267, 0.9352895758086317, 1];[13, 12];2;206;[13 12  0  1  4  5  2  3  7  6  8  9 11 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.9352895758086317, 1]
30094;14;14;[12, 10];2;61;[12  8 10  4 13  9  7  0 11  1  5  2  6  3];[0.7260487594550379, 0.7137242219418193, 0, 0, 0.7883268429260213, 0.7137242219418193, 0, 0.7260487594550379, 0.8050169741849452, 0.783792071648682, 0.8050169741849452, 0.7260487594550379, 1, 0.7883268429260213];[12, 10];2;111;[12  8 10  4 13  9  7  0 11  1  5  2  6  3];[0.7260487594550379, 0.7137242219418193, 0, 0, 0.7883268429260213, 0.7137242219418193, 0, 0.7260487594550379, 0.8050169741849452, 0.783792071648682, 0.8050169741849452, 0.7260487594550379, 1, 0.7883268429260213];[12, 9];2;161;[12  8  9  7 11  6 13  0 10  4  2  3  5  1];[0.8107549421291659, 0.6862875160614388, 0.6862875160614388, 0.6862875160614388, 0.7884170176313008, 0.6862875160614388, 0.8217144195883216, 0.8378649933771892, 0.8606623448919485, 0.8606623448919485, 0.8050169741849452, 0.8217144195883216, 1, 0.8217144195883216];[12, 9];2;220;[12  8 11  9 10  4 13  0  1  2  5  3  7  6];[0.7090936102813348, 0.6862875160614388, 0.6862875160614388, 0.6862875160614388, 0.7883268429260213, 0.6862875160614388, 0, 0.6845624932742045, 0.8698664473704545, 0.8606623448919485, 0.8315647861596156, 0.8698664473704545, 1, 0.7883268429260213]
30095;14;14;[13, 11];2;61;[13  8 11  0  4  3 10  1  6  7  2  5  9 12];[0.7920048437382003, 0.7312805695427711, 0.7312805695427711, 0.7917844001451471, 0.7920048437382003, 0, 0.7312805695427711, 0.7312805695427711, 0.8179881625611016, 0, 0.788994509940365, 0.8179881625611016, 0, 1];[13, 11];2;111;[13  8 11  0  4  3 10  2  6  7  1  5  9 12];[0.7920048437382003, 0.7312805695427711, 0.7596330010107691, 0.7917844001451471, 0.7920048437382003, 0, 0.7312805695427711, 0.7312805695427711, 0.8179881625611016, 0, 0.788994509940365, 0.8179881625611016, 0, 1];[13, 11];2;161;[13  8 11  3  4  0 10  2  6  7  1  9 12  5];[0.7920048437382003, 0.7312805695427711, 0.7596330010107691, 0.817906265545653, 0.7920048437382003, 0, 0.7312805695427711, 0.7312805695427711, 0.8179881625611016, 0.595071860386317, 0.788994509940365, 0.8179881625611016, 0.595071860386317, 1];[13, 11];2;211;[13  2 11  8  3  0  4 10 12  5  7  1  9  6];[0.7920048437382003, 0.595071860386317, 0.8379175946447974, 0.817906265545653, 0.7920048437382003, 0.7501190517294819, 0, 0.6991131017278339, 0.8326850215704931, 0.595071860386317, 0.788994509940365, 0.8379175946447974, 0.7501190517294819, 1]
30096;14;14;[7, 2, 3, 4, 8];5;571;[ 7  0  2  1  3  4  5  6  8  9 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0];[7, 2, 3, 4, 8];5;621;[ 7  0  2  1  3  4  5  6  8  9 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0];[7, 2, 3, 4, 8];5;671;[ 7  0  2  1  3  4  5  6  8  9 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0];[7, 2, 3, 4, 8];5;721;[ 7  0  2  1  3  4  5  6  8  9 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0]
30097;14;14;[10, 7, 11, 8];4;185;[10  6  4  7  5 11  8  2  1  3  0  9 12 13];[0, 0.6184036844257762, 0.6274089665672797, 0, 0.7530957197957943, 0.6274089665672797, 0.7530957197957943, 0.7505039562722533, 0.6274089665672797, 0, 1, 0.6274089665672797, 0, 0];[10, 7, 8, 11];4;621;[10  6  4  7  8  2  5  0 11  1  3  9 12 13];[0.6884528160877462, 0.6184036844257762, 0.7136244601008939, 0, 0.7530957197957943, 0.7128381545936132, 0.7530957197957943, 0.7505039562722533, 0.7136244601008939, 0, 1, 0.6184036844257762, 0, 0];[10, 9, 8, 11];4;2209;[10  2 12  9  6  4  7  8  5  0 11  1  3 13];[0.6884528160877462, 0.6184036844257762, 0.8052696406767595, 0, 0.7530957197957943, 0.7128381545936132, 0.7530957197957943, 0.7505039562722533, 0.7136244601008939, 0.7741285232621505, 1, 0.6184036844257762, 0.8052696406767595, 0];[10, 9, 8, 11];4;2259;[10  2 12  9  6  4  7  0  8  5 11 13  1  3];[0.7186440051401506, 0.6184036844257762, 0.8052696406767595, 0, 0.7530957197957943, 0.7128381545936132, 0.7530957197957943, 0.7505039562722533, 0.7136244601008939, 0.7741285232621505, 1, 0.6200424111085482, 0.8052696406767595, 0.6200424111085482]
30098;14;14;[12, 13];2;87;[12  4 13  6 11  3  5  9  2  8  7  1  0 10];[0, 0.6952736140662547, 0.7678765338866363, 0.8003076860238658, 0.8951267917858353, 0.8003076860238658, 0.8228073755354134, 0.7408891917186717, 0.751815556165997, 0.7973118838677632, 0, 0.8213416139927495, 1, 0.8951267917858353];[12, 13];2;111;[12 11 13  2  8  5  7  1  6  4  0  3 10  9];[0, 0.6952736140662547, 0.7408891917186717, 0, 0, 0.7408891917186717, 0, 0.7408891917186717, 0.7408891917186717, 0, 0, 0.9420225002725195, 1, 0.9277655495982794];[12, 13];2;161;[12 11 13  5  9  3  2  4  7  6  1  0 10  8];[0, 0, 0.7251767179585299, 0.7251767179585299, 0.6896801675028291, 0.8285759324542534, 0, 0, 0, 0.7251767179585299, 0, 0.9420225002725195, 1, 0.9277655495982794];[12, 13];2;211;[12 11 13  5  9  3  2  4  7  6  1  0 10  8];[0, 0, 0.7251767179585299, 0.7251767179585299, 0.6896801675028291, 0.8285759324542534, 0, 0, 0, 0.7251767179585299, 0, 0.9420225002725195, 1, 0.9277655495982794]
30099;14;14;[12, 11];2;87;[12  3  9  7 11  4 13  8  0 10  2  1  6  5];[0.6282166040083732, 0, 0.6282166040083732, 0.8949727938252812, 0.7754590375289644, 0, 0, 0.7850691790980244, 0.7409044524737981, 0.8873723397878007, 0.6282166040083732, 0.7850691790980244, 1, 0.7711359061996029];[12, 11];2;120;[12  3  9 11  8 13  4 10  7  2  6  5  1  0];[0, 0, 0.6512242245124994, 0.8949727938252812, 0.7754590375289644, 0.6512242245124994, 0.6512242245124994, 0.7280113544762083, 0.7788302940874742, 0.8877987840163473, 0.7620903264677875, 0.8154873588963626, 1, 0.7788302940874742];[12, 11];2;161;[12  9 11  0  4  1  2  3  7  6  5  8 10 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.8877987840163473, 0, 0.8809441758620412, 1, 0];[12, 11];2;211;[12  4 11  9 13  3 10  7  0  5  1  2  6  8];[0.8180530677235884, 0, 0, 0.8709292416180183, 0.9126500575552183, 0, 0, 0.843791396435655, 0, 0.8877987840163473, 0.847132389096065, 0.9126500575552183, 1, 0.8709292416180183]


==> results/chamfer/metadrive_curve_combined_responsibility_multiple_explanations_results_10_simulation.csv <==
obstacles,discrete,distance
0.1,0.0,0.0
0.2,0.0,0.1
0.3,0.0,0.3
0.4,0.15,0.35
0.5,0.26666666666666666,0.4
0.6,0.3416666666666667,0.475
0.7,0.5916666666666667,0.55
0.8,0.6666666666666667,0.6416666666666667
0.9,0.8833333333333334,0.9333333333333333
1.0,1.0,1.0


==> results/chamfer/metadrive_curve_combined_responsibility_multiple_explanations_results_11_simulation.csv <==
obstacles,discrete,distance
0.09090909090909091,0.0,0.0
0.18181818181818182,0.05,0.15
0.2727272727272727,0.05,0.375
0.36363636363636365,0.05,0.4
0.45454545454545453,0.1,0.45
0.5454545454545454,0.2,0.5166666666666666
0.6363636363636364,0.33333333333333337,0.5333333333333333
0.7272727272727273,0.41,0.6416666666666667
0.8181818181818182,0.5599999999999998,0.8083333333333333
0.9090909090909091,0.8066666666666666,0.9083333333333332
1.0,1.0,1.0


==> results/chamfer/metadrive_curve_combined_responsibility_multiple_explanations_results_12_simulation.csv <==
obstacles,discrete,distance
0.08333333333333333,0.0,0.0
0.16666666666666666,0.0,0.05
0.25,0.0,0.1
0.3333333333333333,0.0,0.225
0.4166666666666667,0.05,0.4083333333333334
0.5,0.10833333333333335,0.4416666666666666
0.5833333333333334,0.10833333333333335,0.4916666666666666
0.6666666666666666,0.15833333333333335,0.5666666666666667
0.75,0.2833333333333333,0.5916666666666667
0.8333333333333334,0.5083333333333333,0.7916666666666667
0.9166666666666666,0.6833333333333333,0.9083333333333332
1.0,1.0,1.0


==> results/chamfer/metadrive_curve_combined_responsibility_multiple_explanations_results_13_simulation.csv <==
obstacles,discrete,distance
0.07692307692307693,0.0,0.0
0.15384615384615385,0.0,0.0
0.23076923076923078,0.0,0.05
0.3076923076923077,0.0,0.175
0.38461538461538464,0.0,0.225
0.46153846153846156,0.05,0.35
0.5384615384615384,0.05,0.375
0.6153846153846154,0.05,0.41500000000000004
0.6923076923076923,0.125,0.4375
0.7692307692307693,0.16666666666666666,0.5575
0.8461538461538461,0.3625,0.63
0.9230769230769231,0.6325000000000001,0.7216666666666666
1.0,1.0,1.0


==> results/chamfer/metadrive_curve_combined_responsibility_multiple_explanations_results_14_simulation.csv <==
obstacles,discrete,distance
0.07142857142857142,0.0,0.0
0.14285714285714285,0.0,0.15789473684210525
0.21428571428571427,0.0,0.34210526315789475
0.2857142857142857,0.0,0.4473684210526316
0.35714285714285715,0.02631578947368421,0.5
0.42857142857142855,0.02631578947368421,0.5368421052631579
0.5,0.07894736842105263,0.5754385964912281
0.5714285714285714,0.10526315789473684,0.5754385964912281
0.6428571428571429,0.10526315789473684,0.6649122807017543
0.7142857142857143,0.15789473684210525,0.6929824561403508
0.7857142857142857,0.27192982456140347,0.868421052631579
0.8571428571428571,0.4298245614035087,0.9736842105263158
0.9285714285714286,0.4868421052631579,0.9736842105263158
1.0,1.0,1.0


==> results/chamfer/metadrive_curve_runs_results.csv <==
obstacles,exhaustive,discrete_50,discrete_100,euclidean_50,euclidean_100
10,1024,365.0,370.0,322.0,341.0
11,2048,1061.0,808.0,556.0,466.0
12,4096,2336.0,1974.0,1333.0,780.0
13,8192,4356.0,4566.0,2617.0,2294.0
14,16384,7271.0,8945.0,1640.0,826.0


==> results/chamfer/metadrive_mixed_combined_exhaustive_observed_results.csv <==
ctx_idx;num_of_obstacles;explanation;explanation_size;runs
32000;10;[7, 8];2;54
32001;10;[4, 6, 7, 8];4;378
32002;10;[2, 4, 6, 7, 9];5;610
32003;10;[0, 4, 5, 6];4;241
32004;10;[3, 4, 7, 9];4;360
32005;10;[7, 8, 9];3;176
32006;10;[8, 9];2;56
32007;10;[6, 8, 9];3;175
32008;10;[6, 7];2;51
32009;10;[4, 5];2;42
32010;10;[7, 8, 9];3;176
32011;10;[4, 7, 8, 9];4;381
32012;10;[5, 6, 7];3;167
32013;10;[7, 8, 9];3;176
32014;10;[5, 6, 7];3;167
32015;10;[6, 7];2;51
32016;10;[2, 6, 7, 8, 9];5;617
32017;10;[2, 3, 4, 6, 8];5;588
32018;10;[0, 7, 8, 9];4;260
32019;10;[6, 7];2;51
32020;11;[1, 7, 8, 10];4;434
32021;11;[7, 8, 9];3;229
32022;11;[3, 4, 5];3;177
32023;11;[1, 2, 7, 8];4;375
32024;11;[1, 6, 7, 9, 10];5;896
32025;11;[6, 7];2;58
32026;11;[2, 3, 4, 5];4;437
32027;11;[7, 9, 10];3;231
32028;11;[5, 6, 9];3;215
32029;11;[5, 8, 9];3;220
32030;11;[9, 10];2;67
32031;11;[7, 8, 9];3;229
32032;11;[6, 8];2;59
32033;11;[4, 6, 7, 8, 9];5;1014
32034;11;[4, 7];2;49
32035;11;[3, 4, 9, 10];4;507
32036;11;[6, 8];2;59
32037;11;[8, 10];2;66
32038;11;[6, 8, 9];3;226
32039;11;[7, 10];2;64
32040;12;[1, 7, 8, 9];4;575
32041;12;[9, 11];2;78
32042;12;[9, 10];2;77
32043;12;[0, 7, 9, 10];4;458
32044;12;[1, 2, 8, 9];4;495
32045;12;[2, 3, 8, 9];4;607
32046;12;[0, 2, 7, 8];4;371
32047;12;[10, 11];2;79
32048;12;[7, 9];2;71
32049;12;[7, 8, 9];3;290
32050;12;[1, 3, 8, 9];4;523
32051;12;[2, 3, 6, 7];4;598
32052;12;[5, 6, 8, 9];4;764
32053;12;[10, 11];2;79
32054;12;[8, 9, 11];3;297
32055;12;[3, 4];2;44
32056;12;[3, 4, 7, 8];4;680
32057;12;[7, 8];2;70
32058;12;[6, 7, 8];3;280
32059;12;[8, 9];2;74
32060;13;[0, 3, 4, 9, 10];5;1401
32061;13;[9, 10];2;87
32062;13;[4, 6, 8, 11];4;996
32063;13;[1, 9, 10, 11];4;760
32064;13;[9, 10, 11];3;375
32065;13;[2, 8, 9, 10];4;874
32066;13;[11, 12];2;92
32067;13;[10, 12];2;91
32068;13;[10, 11];2;90
32069;13;[9, 10];2;87
32070;13;[10, 11, 12];3;378
32071;13;[6, 8, 9];3;349
32072;13;[8, 9];2;83
32073;13;[10, 11];2;90
32074;13;[9, 11];2;88
32075;13;[7, 11];2;81
32076;13;[0, 6, 10, 12];4;577
32077;13;[1, 6, 9, 11];4;739
32078;13;[8, 10, 11];3;372
32079;13;[1, 2, 5, 6];4;616
32080;14;[10, 12];2;102
32081;14;[1, 11, 12, 13];4;976
32082;14;[10, 11];2;101
32083;14;[10, 12];2;102
32084;14;[10, 11];2;101
32085;14;[1, 9, 11, 12];4;970
32086;14;[7, 9, 11, 12];4;1450
32087;14;[1, 10, 11, 12];4;973
32088;14;[8, 9, 10];3;451
32089;14;[11, 13];2;105
32090;14;[5, 6, 11, 12];4;1364
32091;14;[1, 11, 12, 13];4;976
32092;14;[8, 10];2;93
32093;14;[8, 9, 10];3;451
32094;14;[11, 13];2;105
32096;14;[8, 9, 10];3;451
32097;14;[9, 11, 12];3;464
32098;14;[12, 13];2;106
32099;14;[11, 12, 13];3;470


==> results/chamfer/metadrive_mixed_combined_responsibility_discrete_discrete_sampling_results.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
32000;10;10;[8, 7];2;87;[1 8 3 2 7 0 5 4 6 9];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25];[8, 7];2;621;[1 8 2 0 4 5 6 3 7 9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[7, 8];2;161;[1 7 8 2 3 4 5 0 6 9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[7, 8];2;220;[1 7 9 8 3 4 2 0 6 5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5]
32001;10;10;[7, 8, 4, 6];4;571;[3 7 8 4 5 0 2 1 6 9];[0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.25];[4, 6, 7, 8];4;235;[3 2 5 4 6 7 8 0 1 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[4, 6, 7, 8];4;285;[3 2 5 4 6 7 8 1 9 0];[0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[4, 6, 7, 8];4;464;[3 2 5 4 6 7 9 8 1 0];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
32002;10;10;[7, 6, 8, 5, 9];5;1084;[0 7 6 8 3 2 5 1 4 9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333];[7, 6, 8, 9, 4];5;621;[0 7 6 8 9 2 3 1 4 5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5];[6, 5, 7, 8, 9];5;285;[0 3 6 5 7 8 9 1 4 2];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[4, 6, 7, 8, 9];5;721;[0 1 3 4 6 5 7 8 9 2];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
32003;10;10;[0, 5, 4, 6];4;87;[0 3 5 4 6 7 8 2 1 9];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[4, 0, 5, 6];4;235;[4 0 2 1 3 5 6 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 5, 0, 6];4;285;[4 3 5 0 2 1 6 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 5, 0, 6];4;335;[4 3 5 0 2 1 6 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
32004;10;10;[3, 5, 7, 9];4;1084;[3 6 5 4 8 2 0 1 7 9];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[9, 8, 3, 7];4;137;[9 8 3 6 7 4 5 2 1 0];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[9, 8, 3, 7];4;671;[9 8 1 2 6 5 3 4 7 0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[7, 9, 8, 3];4;237;[0 7 9 8 3 4 2 1 6 5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5]
32005;10;10;[9, 8, 7];3;571;[0 3 5 4 9 8 2 1 7 6];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[7, 9, 8];3;364;[0 1 5 4 6 7 9 8 2 3];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[7, 8, 9];3;671;[0 1 2 4 6 5 7 8 9 3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[7, 8, 9];3;721;[0 1 2 4 6 5 7 8 9 3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
32006;10;10;[8, 9];2;185;[4 8 3 1 5 2 9 0 6 7];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.2, 0.5, 0.3333333333333333];[9, 8];2;120;[7 4 9 8 5 3 1 2 6 0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5];[8, 9];2;187;[3 4 7 8 9 2 5 1 6 0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5];[9, 8];2;270;[3 2 7 4 9 8 0 1 6 5];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5]
32007;10;10;[8, 9, 6];3;120;[8 0 9 2 4 6 7 3 5 1];[0.5, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 1.0, 0.5];[9, 8, 6];3;120;[9 8 2 6 4 5 3 1 7 0];[0, 0, 0.5, 0, 0.3333333333333333, 0.3333333333333333, 0.5, 0, 1.0, 1.0];[9, 8, 6];3;170;[9 8 2 6 4 5 0 7 1 3];[0.25, 0.2, 0.5, 0.2, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 1.0, 1.0];[9, 8, 6];3;220;[9 8 2 6 5 1 4 0 7 3];[0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 1.0, 1.0]
32008;10;10;[6, 7];2;120;[2 6 4 1 5 7 8 3 0 9];[0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25];[6, 7];2;120;[1 2 6 7 4 8 3 0 5 9];[0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.25];[6, 7];2;170;[1 2 6 7 4 0 9 8 5 3];[0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[6, 7];2;220;[1 2 6 7 3 0 4 8 9 5];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
32009;10;10;[5, 4];2;70;[2 6 5 4 9 3 0 1 7 8];[0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[4, 5];2;170;[1 2 3 4 6 5 9 8 7 0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[4, 5];2;220;[1 2 3 4 6 5 7 8 9 0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 5];2;270;[2 4 3 1 6 5 7 8 9 0];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
32010;10;10;[9, 7, 8];3;1084;[3 9 5 0 7 4 2 1 6 8];[0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5];[9, 8, 7];3;621;[9 8 0 1 5 6 2 3 7 4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 1.0];[9, 8, 7];3;671;[9 8 0 1 4 5 2 3 7 6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 1.0];[9, 8, 7];3;721;[9 8 0 1 4 5 2 3 7 6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 1.0]
32011;10;10;[4, 7, 8, 9];4;1084;[0 1 2 3 4 5 6 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 7, 8, 9];4;1134;[3 4 1 0 2 5 6 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 7, 8, 9];4;1184;[3 4 7 8 2 1 5 0 6 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[4, 7, 8, 9];4;1234;[3 4 7 8 2 1 5 0 6 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
32012;10;10;[7, 6, 5];3;120;[7 0 3 1 6 5 9 4 8 2];[0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333];[7, 6, 5];3;170;[7 0 3 1 6 5 9 8 4 2];[0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333];[7, 5, 6];3;161;[7 5 6 9 3 2 1 0 4 8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.3333333333333333, 0.5];[7, 5, 6];3;211;[7 5 6 9 3 2 1 0 4 8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.3333333333333333, 0.5]
32013;10;10;[7, 9, 8];3;571;[1 3 7 4 9 2 5 0 8 6];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5];[7, 9, 8];3;621;[0 1 2 3 4 7 9 5 8 6];[0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5];[7, 8, 9];3;671;[2 0 1 3 4 5 7 8 9 6];[0.5, 0.5, 1.0, 0.5, 0.5, 0.5, 0, 0.5, 0.5, 0.5];[7, 8, 9];3;1234;[2 0 1 3 4 5 6 7 8 9];[0.5, 0.5, 1.0, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
32014;10;10;[5, 6, 7];3;185;[0 5 9 3 6 4 7 2 8 1];[0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[6, 5, 7];3;235;[6 0 5 9 3 2 7 1 8 4];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5];[6, 5, 7];3;187;[6 5 1 2 7 3 9 8 4 0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 1.0, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 5, 7];3;237;[6 5 1 2 7 3 9 8 4 0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
32015;10;10;[6, 7];2;571;[1 2 6 4 8 3 5 0 7 9];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[6, 7];2;170;[1 2 5 4 6 7 8 3 0 9];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[7, 6];2;220;[7 5 1 2 4 6 8 3 0 9];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25];[7, 6];2;211;[2 7 6 5 1 4 3 0 8 9];[0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.25]
32016;10;10;[7, 2, 8, 9, 6];5;571;[7 1 4 2 5 8 9 0 6 3];[0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 1.0, 0.3333333333333333, 0.3333333333333333];[7, 2, 6, 8, 9];5;1134;[7 0 2 1 3 4 5 6 8 9];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333];[7, 2, 8, 6, 9];5;1184;[7 0 3 2 8 1 5 4 6 9];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333];[6, 7, 2, 8, 9];5;335;[6 7 0 2 3 8 9 1 4 5];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 1.0, 0.5, 0.5]
32017;10;10;[2, 3, 4, 6, 8];5;571;[0 1 2 3 4 5 6 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 3, 2, 6, 8];5;1134;[4 1 3 9 2 5 6 0 7 8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[3, 4, 6, 2, 8];5;671;[3 4 6 9 2 1 5 0 8 7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 1.0, 0.3333333333333333, 0.5, 0.2, 0.3333333333333333, 0.5];[3, 4, 6, 8, 2];5;335;[3 4 6 8 9 1 2 0 5 7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 1.0, 0.3333333333333333, 0.5, 0.2, 0.5, 0.5]
32018;10;10;[7, 9, 0, 8];4;1084;[7 9 4 0 5 3 1 2 6 8];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.5];[7, 9, 0, 8];4;235;[7 9 4 0 6 5 8 3 2 1];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[7, 0, 9, 8];4;220;[7 0 4 2 9 8 3 1 6 5];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 1.0, 0.3333333333333333, 0.3333333333333333];[7, 9, 8, 2];4;270;[7 6 9 8 4 2 0 1 5 3];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 1.0, 0.5, 0.5]
32019;10;10;[6, 7];2;120;[6 0 4 2 5 7 9 1 8 3];[0.25, 0.2, 0.25, 0, 0.25, 0.25, 1.0, 0.25, 0.2, 0.25];[6, 7];2;137;[6 0 4 3 7 8 2 1 5 9];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25];[6, 7];2;187;[6 0 4 3 7 8 2 1 5 9];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25];[6, 7];2;211;[6 5 7 0 3 4 8 2 1 9];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5, 0.3333333333333333, 0.25]
32020;11;11;[5, 7, 10, 8];4;2109;[ 5  0  6  7 10  9  2  3  8  1  4];[0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[5, 8, 7, 10];4;170;[ 5  4  8  0  7 10  9  6  2  3  1];[0.3333333333333333, 0.2, 0.25, 0.25, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[5, 8, 7, 9];4;285;[ 5  4  8  0  6  7  9  2 10  3  1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[5, 8, 7, 10];4;721;[ 5  4  8  0  6  2  7  1 10  9  3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
32021;11;11;[7, 8, 9];3;1084;[ 0  1  2  3  4  5  6  7  8  9 10];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[7, 8, 9];3;1134;[ 0  1  2  3  4  5  6  7  8  9 10];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[7, 8, 9];3;2209;[ 0  3  5  4 10  2  6  1  7  8  9];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[8, 7, 9];3;2259;[ 0  1  3  4  6  5 10  8  7  2  9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333]
32022;11;11;[3, 5, 4];3;185;[ 3  6  5  8  2  1  4  0  7  9 10];[0.25, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.5, 0.2, 0.3333333333333333, 0.2, 0.2];[3, 4, 5];3;137;[ 0  3  6  4  5  7  8  2  1  9 10];[0.5, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[3, 4, 5];3;285;[ 0  3  6  1  2  4  5  7  8 10  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[3, 4, 5];3;335;[ 0  3  6  4  8  2  5  1  7  9 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
32023;11;11;[7, 5, 6, 8];4;571;[ 7  0  5  2  6  1  3  4  8  9 10];[0.25, 0.2, 0.25, 0.2, 0.2, 0.25, 0.25, 1.0, 0.2, 0.2, 0.2];[7, 2, 1, 8];4;621;[ 7  0  2  1  3  4  5  6  8  9 10];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 1.0, 0.25, 0.25, 0.25];[7, 8, 4, 6];4;187;[ 7  1  8  4  6  5  9  3  2  0 10];[0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.25];[7, 8, 4, 6];4;237;[ 7  1  8  4  6  5  9  3  2  0 10];[0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.25]
32024;11;11;[2, 9, 6, 7, 10];5;2109;[ 0  2  9  1  4  5  6  3  7  8 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[6, 5, 10, 7, 9];5;621;[ 6  5 10  8  4  7  0  2  9  3  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[6, 5, 10, 9, 7];5;1184;[ 6  5 10  8  4  3  0  2  9  7  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[7, 6, 5, 10, 9];5;721;[ 3  7  6  5 10  8  0  2  9  4  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5]
32025;11;11;[6, 7];2;87;[ 3  2  6  4  7 10  9  8  5  0  1];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 7];2;137;[ 3  2  6  4  7 10  9  8  5  0  1];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 6];2;220;[ 1  2  3  4  7  6  9  8 10  0  5];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 6];2;270;[ 1  2  3  4  7  6  9  8 10  0  5];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
32026;11;11;[4, 3, 5, 2];4;314;[ 6 10  4  3  5  7  8  2  9  0  1];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[5, 3, 4, 2];4;2159;[ 5  3  6 10  7  9  8  4  1  0  2];[0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[5, 4, 3, 2];4;1184;[ 5  4  3  6 10  1  9  7  0  2  8];[0.25, 0.3333333333333333, 0.25, 0.5, 1.0, 1.0, 0.5, 0.3333333333333333, 0.2, 0.3333333333333333, 0.5];[5, 4, 3, 2];4;1234;[ 5  4  3  6 10  1  9  7  0  2  8];[0.25, 0.3333333333333333, 0.25, 0.5, 1.0, 1.0, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5]
32027;11;11;[10, 9, 7];3;1084;[ 0  8 10  1  6  5  3  4  9  7  2];[0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[10, 9, 7];3;621;[10  9  0  2  6  8  5  3  7  4  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5];[10, 9, 7];3;187;[10  9  0  2  7  6  3  5  8  1  4];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[9, 10, 7];3;721;[ 5  9 10  0  3  4  2  1  7  6  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
32028;11;11;[7, 9, 6];3;571;[ 0  1  3  7 10  9  2  4  6  5  8];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[7, 6, 9];3;235;[ 0  1  3  7  6 10  9  8  5  4  2];[0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[5, 6, 9];3;2209;[ 5 10  2  0  3  4  6  1  7  8  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[5, 6, 9];3;2259;[ 5 10  2  0  3  4  6  1  7  8  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
32029;11;11;[7, 9, 8];3;1084;[ 6  7 10  1  5  3  4  2  9  8  0];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[5, 8, 9];3;2159;[ 0  1  3  5  7  6 10  2  4  8  9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[8, 5, 9];3;1184;[ 6  8  2  0  3  4  5  1  7  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[5, 8, 9];3;1234;[ 6  0  2  1  3  4  5  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
32030;11;11;[10, 9];2;185;[ 1  0  2  4 10  3  9  6  8  5  7];[0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.5];[10, 9];2;621;[ 1  0  2  4 10  8  3  6  9  5  7];[0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.5];[10, 9];2;414;[ 1 10  5  2  8  4  3  9  0  6  7];[0.2, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5, 0.2, 0.16666666666666666, 0.5, 0.3333333333333333, 1.0];[10, 9];2;721;[ 1 10  5  2  8  4  3  0  9  6  7];[0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 1.0]
32031;11;11;[9, 8, 7];3;571;[ 0  1  3  4  6  5  9  8  7  2 10];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2];[8, 9, 7];3;1134;[ 0  1  2  3  4  5  6  8  9  7 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[9, 8, 7];3;2209;[ 1  9  2  0  4  5  6  3 10  8  7];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333];[9, 8, 7];3;2259;[ 4  1  3  9 10  5  2  0  8  6  7];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5]
32032;11;11;[6, 8];2;61;[ 6  7  8  0 10  2  3  1  4  5  9];[0.25, 0.2, 0.25, 0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25];[6, 8];2;111;[ 6  7  8  0  3  2  5  1 10  9  4];[0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[6, 8];2;170;[ 6  7  9  8 10  3  0  1  2  5  4];[0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 8];2;220;[ 6  7  9  8 10  3  0  1  4  5  2];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
32033;11;11;[7, 8, 4, 9, 6];5;571;[ 7  8  4  0  5  3  9  1  6  2 10];[0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.2, 1.0, 1.0, 0.25, 0.2];[7, 8, 4, 9, 6];5;2159;[ 7  5  8  1 10  3  4  0  9  2  6];[0.25, 0.5, 0.2, 0.25, 0.25, 1.0, 0.2, 1.0, 1.0, 0.25, 0.5];[7, 9, 8, 6, 4];5;1184;[ 7  5  9  8  1 10  3  0  6  4  2];[0, 0.5, 0, 0, 0, 1.0, 0, 1.0, 1.0, 1.0, 0.5];[7, 9, 8, 6, 4];5;721;[ 7  5  9  8  1 10  6  0  4  3  2];[0.3333333333333333, 0.5, 0, 0, 0, 1.0, 0.3333333333333333, 1.0, 1.0, 1.0, 0.5]
32034;11;11;[7, 5];2;87;[ 6  7  8  1  5  3  2  0  4  9 10];[0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.16666666666666666];[5, 7];2;137;[ 1  6  5  4  7  8  9  3  2  0 10];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[5, 7];2;220;[ 1  2  5  4  6  7  9  8 10  3  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[5, 7];2;270;[ 1  2  5  4  6  7  9  8 10  3  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
32035;11;11;[6, 3, 9, 10];4;571;[ 6  4  0  1  3  2  7  9 10  5  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[6, 3, 10, 9];4;1134;[ 6  7  4  8  3  2  1  0 10  9  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[6, 3, 9, 10];4;2209;[ 6  7  4  8  3  2  1  0  5  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[6, 3, 9, 10];4;2259;[ 6  7  4  8  3  2  1  0  5  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
32036;11;11;[6, 8];2;2109;[ 7  4  3  2  6  9 10  1  5  0  8];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333];[6, 8];2;2159;[ 1  7  6  4  2  3 10  9  5  0  8];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333];[6, 8];2;2209;[ 1  7  6  4  2  3 10  9  5  0  8];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333];[6, 8];2;2259;[ 1  2  6  4  7  9  3  0  5 10  8];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333]
32037;11;11;[10, 8];2;2109;[ 3  9  1  0  4  7 10  2  5  6  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333];[8, 10];2;621;[ 3  9  1  0  4  7  8  2 10  5  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[10, 8];2;1184;[ 3  9  1  0  4  6  7  2 10  8  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[8, 10];2;2259;[ 3  9  1  0  4  5  6  2  7  8 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
32038;11;11;[6, 8, 9];3;1084;[ 3  4  7  0  2  1  5  6  8  9 10];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25];[6, 9, 8];3;235;[ 1  2  6  7  9 10  8  4  3  0  5];[0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 0.5, 0.5];[6, 9, 8];3;414;[ 0  1  2  7  6 10  9  8  4  5  3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[6, 9, 8];3;464;[ 0  1  2  7  6 10  9  8  4  5  3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5]
32039;11;11;[7, 10];2;571;[ 2  1  3  5  6  8  9  7 10  0  4];[0.2, 0.3333333333333333, 1.0, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[7, 10];2;621;[ 2  1  3  5  7  6  9  8 10  0  4];[0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[7, 10];2;2209;[ 2  1  3  5  7  6  9  8  4  0 10];[0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[7, 10];2;721;[ 2  1  3  4  6  5  7  8 10  9  0];[0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
32040;12;12;[1, 7, 8, 9];4;2109;[ 6  5 10  0  3  2  4  1  7  8  9 11];[0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[1, 7, 8, 9];4;2159;[ 0  5  6 10  3  2  4  1  7  8  9 11];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[1, 7, 8, 9];4;1184;[ 1  5  2  0  3  6  7  8 10  9 11  4];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 7, 8, 9];4;2259;[ 1  5 11  2  3  4  6  0  7  8  9 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
32041;12;12;[11, 9];2;2109;[ 3  2  1  4  5 11 10  7  6  0  9  8];[0.2, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333];[11, 9];2;621;[ 1  2  3  6  5  4 10 11  9  7  8  0];[0.2, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[11, 9];2;4258;[ 1  2  3  6  5  4  7  8 11 10  0  9];[0.25, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[11, 9];2;4308;[ 1  2  3  5  6  4  7  8 11 10  0  9];[0.25, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
32042;12;12;[9, 10];2;2109;[ 0  1  2  3  4  7  9  8  6  5 10 11];[0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.2, 0.2];[9, 10];2;2159;[ 0  1  2  5  6  8  9  3  7  4 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[10, 9];2;220;[10 11  0  1  6  9  2  5  8  7  3  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[10, 9];2;2259;[10 11  0  1  5  6  2  3  9  8  7  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
32043;12;12;[7, 9, 0, 10];4;4158;[ 7  9 11  0  3  4  2  1  6  5  8 10];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[6, 7, 10, 9];4;235;[ 2  6  7  8 11 10  9  0  4  5  1  3];[0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 7, 9, 10];4;2209;[ 0  2  6  3  7  4  9  8 10 11  5  1];[0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 7, 9, 10];4;2259;[ 0  2  6  3  7  4  9  8 10 11  5  1];[0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
32044;12;12;[1, 2, 10, 9];4;185;[ 1  2  5  4 10 11  9  3  7  6  0  8];[0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.2, 0.25, 0.25, 0.25];[1, 2, 9, 8];4;364;[ 1  2  3  4  7  5  9  8 10 11  6  0];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25];[1, 10, 9, 2];4;220;[ 1 11 10  9  6  2  3  4  5  7  8  0];[0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[5, 9, 10, 3];4;335;[ 0  1  5  9 10 11  3  2  7  6  4  8];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
32045;12;12;[3, 8, 9, 2];4;4158;[ 0  3  7  5 10  8  4  9 11  6  1  2];[0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[2, 3, 8, 9];4;1134;[ 0  1  2  3  4  5  7  8 10  9 11  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 3, 8, 9];4;1184;[ 0  1  2  3  4  5  7  8 10  9 11  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 3, 8, 9];4;1234;[ 0  1  2  3  4  5  7  8 10  9 11  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
32046;12;12;[1, 6, 8, 7];4;1084;[ 1  3  6  8 10  4  2  0  9  7 11  5];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[0, 2, 7, 8];4;1134;[ 0  2 10  1  4  6  7  3  9  8  5 11];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25];[0, 2, 7, 8];4;1184;[ 0  2 10  1  4  6  7  3  9  8 11  5];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[0, 2, 7, 8];4;1234;[ 0  2 10  1  4  6  7  3  9  8 11  5];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
32047;12;12;[10, 11];2;571;[ 0  2  3  7  8  6 10  5 11  1  4  9];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25];[10, 11];2;1134;[ 0  2  3  7  9  8  6  5 10 11  4  1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[10, 11];2;4258;[ 0  2  3  7  9  8  1  4  6  5 10 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[10, 11];2;4308;[ 0  2  3  7  9  8  1  4  6  5 10 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25]
32048;12;12;[7, 9];2;2109;[ 3  7  5  4 11 10  9  8  1  0  6  2];[0.25, 0.25, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 9];2;235;[ 1  3  5  4  6  7  9  8 10 11  0  2];[0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 9];2;1184;[ 5  8  3  1  6  4  7  2 10  9 11  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 9];2;1234;[ 5  8  3  1  6  4  7  2 10  9 11  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
32049;12;12;[9, 7, 8];3;2109;[ 1  9  5  4 10  7  3  2  6  0  8 11];[0.2, 0.5, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.2, 0.5, 0.3333333333333333, 0.2];[9, 7, 8];3;4208;[ 1  9  5  3  6 11 10  4  7  2  0  8];[0.2, 0.5, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.5, 0.3333333333333333, 0.3333333333333333];[9, 7, 8];3;4258;[ 0  1 11  9  6  5  3  4 10  2  7  8];[0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.5];[9, 8, 7];3;2259;[ 0  1 11  9  6  5  3  4  8 10  7  2];[0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
32050;12;12;[1, 9, 3, 8];4;1084;[ 1  6  9  2  3  4  5  0  7  8 10 11];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[1, 3, 9, 8];4;2159;[ 1  2  3  6 11  9  0  4  7  5  8 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[1, 3, 9, 8];4;414;[ 1  2  3  4  7  6  9  8 10 11  5  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 3, 9, 8];4;464;[ 1  2  3  4  7  6  9  8 10 11  5  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
32051;12;12;[3, 2, 7, 6];4;1084;[ 3  2  5  4  7 11 10  9  0  6  8  1];[0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 2, 6, 7];4;170;[ 3  2  5  4  6  7  9  8 10 11  0  1];[0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 3, 6, 7];4;285;[ 0  2  3  4  6  5  7  8 10  9 11  1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 3, 6, 7];4;335;[ 0  2  3  4  6  5  7  8 10  9 11  1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
32052;12;12;[6, 8, 5, 9];4;2109;[ 1  7  6  4 10 11  8  0  3  5  9  2];[0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[6, 8, 5, 9];4;4208;[ 1  7  6  4 10 11  8  3  5  0  2  9];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[8, 6, 5, 9];4;4258;[ 0  8  3  1  7  6 10  4 11  2  5  9];[0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333];[8, 6, 5, 9];4;4308;[ 0  8  3  1  7  6 10  4 11  2  5  9];[0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333]
32053;12;12;[11, 10];2;571;[ 2  7 11  1  3  6  8  0 10  5  4  9];[0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.2, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333];[11, 10];2;2159;[ 3 11  7  2  0  5  6  1  9  8 10  4];[0.25, 0.25, 0.3333333333333333, 0.5, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5];[11, 10];2;187;[ 3 11  7  2 10  4  0  1  6  5  9  8];[0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5];[11, 10];2;270;[ 3 11  7  2  8 10  4  0  6  5  1  9];[0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5]
32054;12;12;[8, 9, 11];3;4158;[ 0  1  2  3  4  6  7  8 10  9  5 11];[0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2];[8, 11, 9];3;1134;[ 1  2  3  4  7  8 11  0  9  6 10  5];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[9, 8, 11];3;2209;[ 0  1  2  3  4  7  9  8 10 11  6  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 8, 11];3;2259;[ 0  1  2  3  4  7  9  8 10 11  6  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
32055;12;12;[4, 3];2;185;[ 0  6  5  4 10  2  3  1  7  8  9 11];[0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.2, 0.3333333333333333, 0.2];[4, 3];2;1134;[ 6  9  2  0  5  4 10  1  7  3  8 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5, 0.3333333333333333, 0.2];[3, 4];2;220;[ 6  9  2  0  3  4  5  1 10  8 11  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[3, 4];2;270;[ 6  9  2  0  3  4  5  1 10  8 11  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
32056;12;12;[7, 4, 3, 8];4;314;[ 6  7  4  0  1  3  5  8 10  9 11  2];[0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[7, 4, 3, 8];4;1134;[ 0  7  6  4 10  3  1  2  5  8  9 11];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[4, 7, 3, 8];4;1184;[ 6  5  0  4  7 10  1  3  2  8  9 11];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[7, 4, 3, 8];4;2259;[ 6  7  5 10  4  0  9  3  2  1  8 11];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.5, 0.25]
32057;12;12;[8, 7];2;1084;[ 1  2  3  4  5 11 10  8  6  7  9  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[8, 7];2;2159;[ 0  1  2  3  4  5 10  8 11  6  7  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[8, 7];2;2209;[ 0  1  2  3  4  5 10  8 11  6  7  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[8, 7];2;2259;[ 0  1  2  3  4  5 10  8 11  6  7  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
32058;12;12;[8, 6, 7];3;314;[ 1  4  9  8  6 10  3  7 11  2  5  0];[0.16666666666666666, 0.5, 0.2, 0.3333333333333333, 0.5, 0.2, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.25];[8, 6, 7];3;1134;[ 1  4  9  8  6  5  3  2 10  7  0 11];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25];[8, 6, 7];3;1184;[ 1  2  4  8  9  5  6  3 10  7  0 11];[0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25];[8, 6, 7];3;1234;[ 1  2  4  8  9  5  6  3 10  7 11  0];[0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
32059;12;12;[9, 8];2;4158;[ 1  2  6  4 10 11  3  0  7  5  9  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[9, 8];2;4208;[ 1  2  5  4  6  7 10  9 11  3  0  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 8];2;4258;[ 7 11 10  9  5  1  4  2  6  3  0  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.5];[9, 8];2;4308;[ 7 11 10  9  3  0  2  1  6  5  4  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5]
32060;13;13;[3, 1, 4, 9, 10];5;2109;[ 3  2  5  1  0  4  7  9  6  8 10 11 12];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.2, 0.25, 0.2, 0.2, 0.2];[3, 1, 4, 9, 10];5;2159;[ 3  2  5  1  0  4  6  7  8  9 10 11 12];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[3, 0, 4, 9, 10];5;4258;[ 3  2  6  5  7 11  0  1  4  8  9 10 12];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[0, 3, 9, 4, 10];5;8405;[ 0  2  3  5  7  6 11  9 12  1  4  8 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
32061;13;13;[9, 10];2;2109;[ 0  1  2  7  3  4  5  6  8  9 10 12 11];[0.25, 0.25, 0.25, 0.2, 0.2, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2];[9, 10];2;4208;[12  9  0  1  7  6  2  5 11  8 10  3  4];[0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.5];[9, 10];2;4258;[ 6 12 11  9  7  0  2  1  5 10  4  3  8];[0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.5, 0.25, 0.2, 0.5, 0.25, 0.5, 0.5];[9, 10];2;8405;[ 0  2  6  9 11 12  3  1  7  5  4  8 10];[0.5, 0.25, 0.5, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.5, 0.25, 0.5, 0.5]
32062;13;13;[5, 6, 8, 11];4;571;[ 0  1  2  3  5  6  7  8 11  9 12  4 10];[0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25];[5, 6, 11, 8];4;1134;[ 1  3  5  4  6  7 11  8 12  2  0  9 10];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[4, 6, 8, 11];4;1184;[ 1  2  3  4  6  5  7  8 12 11  0  9 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[4, 6, 8, 11];4;1234;[ 1  2  3  4  6  5  7  8 12 11  0  9 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333]
32063;13;13;[1, 9, 11, 10];4;2109;[ 1  2  3  4  5 12  9  6 11  7 10  8  0];[0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.2, 0.25, 0.2, 0.2, 0.3333333333333333];[1, 11, 10, 9];4;4208;[ 1  2  3  4  5 12  7  6 11  8 10  9  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[6, 11, 10, 9];4;4258;[ 6 12  3  1  5  4  2  7 11  8 10  9  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5];[6, 11, 10, 9];4;4308;[ 6 12  3  1  5  4  2  7 11  8 10  9  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5]
32064;13;13;[11, 9, 10];3;4158;[ 3  5  7 12  6  2  8  0 11  9 10  1  4];[0.25, 0.2, 0.25, 0.5, 0.2, 0.5, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.5];[11, 10, 9];3;8305;[ 3  5  7 12  4  2  6  0 11  8 10  9  1];[0.25, 0.2, 0.25, 0.5, 0.25, 0.5, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.5];[11, 10, 9];3;4258;[ 3  5  7 12  2  1 11  0 10  4  6  9  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5];[11, 9, 10];3;2259;[ 3  5  7 12  2  1  6  0 11  9 10  4  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
32065;13;13;[5, 7, 9, 10];4;4158;[ 1  5  6  2  4  7  9  8 11 12 10  3  0];[0.16666666666666666, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25];[5, 7, 9, 10];4;2159;[ 1  5  6  0  3  2  4  7  8  9 10 11 12];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[5, 7, 9, 10];4;2209;[ 1  5  6  0  3  2  4  7  8  9 10 11 12];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[6, 7, 9, 10];4;2259;[ 6  7  1  2  5  3  9  0  4  8 10 11 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25]
32066;13;13;[12, 11];2;4158;[ 0  1  2  3  4  6  7  8 12  9 10 11  5];[0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[12, 11];2;4208;[ 0  2  3  1  4  6  7  8 12  9 10 11  5];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[12, 11];2;8355;[ 0  4  2  1  3  6 12  9  7  5 10  8 11];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[11, 12];2;721;[ 0  4  2  1  3  6 11  9 12  5  7  8 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
32067;13;13;[10, 12];2;8255;[ 3  2  5  4  7 11  0  1  6  8  9 10 12];[0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25, 0.2];[10, 12];2;8305;[ 3  2  6  4  5  7 11  0  1  8  9 10 12];[0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.2, 0.2, 0.25, 0.2];[12, 10];2;2209;[ 2 12  6  3  5  4  7  1 11  8 10  0  9];[0.2, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25, 0.5];[12, 10];2;721;[ 2 12  5  3  6  4 10  1  7  0 11  8  9];[0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.5]
32068;13;13;[10, 11];2;4158;[ 3  2  6  1  0  4  5  7  8  9 10 11 12];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 11];2;4208;[ 3  2  6  1  0  4  5  7  8  9 10 11 12];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 11];2;8355;[ 3  2  6  5  7 12 10  8  4  0  1  9 11];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[10, 11];2;8405;[ 3  2  6  5  7 12 10  8  4  0  1  9 11];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333]
32069;13;13;[9, 10];2;2109;[ 3  2  5  1  0  4  6  7  8  9 10 12 11];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25];[10, 9];2;2159;[ 3  2  5 10 12  4  0  1  7  6  9  8 11];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333];[10, 9];2;2209;[ 1  2  3  5 12 10  0  4  7  6  9  8 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[10, 9];2;2259;[ 1  2  3  5 12 10  0  4  7  6  9  8 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333]
32070;13;13;[10, 11, 12];3;4158;[ 1  6  5  4  9  3  0  2  7 10 11 12  8];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25];[10, 11, 12];3;4208;[ 1  6  5  4  9  3  0  2  7 10 11 12  8];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25];[10, 11, 12];3;8355;[ 0  1  3  4  6  5 10  9  7  2  8 11 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[10, 11, 12];3;2259;[ 6 10  3  0  5  4  9  1 11 12  7  2  8];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
32071;13;13;[7, 9, 8];3;2109;[ 0  1  2  7 10 12  9  3 11  8  6  5  4];[0.25, 0.25, 0.25, 0.2, 0.16666666666666666, 0.16666666666666666, 0.2, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25];[1, 6, 9, 12];4;2159;[ 0  1  2  4  6  5  7  9 11 10 12  3  8];[0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25];[1, 6, 9, 12];4;2209;[ 1  4  6 11  3  2  5  0 10  9 12  7  8];[0.25, 1.0, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25];[1, 6, 9, 12];4;2259;[ 1  4  6 11  3  2  5  0 10  9 12  7  8];[0.25, 1.0, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25]
32072;13;13;[9, 8];2;8255;[ 2  5  7  9 12 11 10  0  1  6  4  3  8];[0.2, 0.2, 0.25, 0.16666666666666666, 0.2, 0.25, 0.2, 0.25, 0.16666666666666666, 0.25, 0.25, 0.25, 0.25];[9, 8];2;364;[ 0  1  2  4  7  5  9  8 12 11 10  3  6];[0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[8, 9];2;2209;[ 2 10 12  0  7  5  1  4 11  8  9  3  6];[0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[9, 8];2;4308;[ 2  5 10  9 12  6  1  0 11  7  4  8  3];[0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
32073;13;13;[11, 9, 12];3;4158;[ 0  1  2  3  5  6  7  8 11  9 12  4 10];[0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25];[10, 11];2;8305;[ 3  7  6  0  2  1  5  8 12  9 10 11  4];[0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 11];2;8355;[ 3  7  6  0  2  1  5  8 12  9 10 11  4];[0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 11];2;4308;[ 3  4  6  7  2  1  0  5  8  9 10 11 12];[0.25, 0.25, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25]
32074;13;13;[10, 11];2;8255;[ 0  1  2  3  4  7 10  9 12  5  6  8 11];[0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25];[10, 11];2;8305;[ 1  2  3  7  6 12  4  0 10  9  5  8 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.3333333333333333];[11, 10];2;2209;[ 1  2  3  7  6 12  4  0 11  8 10  9  5];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[11, 9];2;2259;[ 3  4 11  2  6  5  7  1 12  0  9  8 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333]
32075;13;13;[7, 11];2;4158;[ 0  2  3  4  7 11  6  1 10  9  8  5 12];[0.25, 0.2, 0.25, 0.25, 0.25, 0.14285714285714285, 0.2, 0.25, 0.16666666666666666, 0.2, 0.2, 0.25, 0.14285714285714285];[9, 11];2;2159;[ 9  8  3  7  6  1  2  0  4  5 11 12 10];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.2, 0.25, 0.25];[9, 11];2;220;[ 9  8  3  7  6 11  4  2  5  0  1 12 10];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.2, 0.3333333333333333, 0.25];[9, 11];2;721;[ 3  2  9  8  7 11  6  4  5  0  1 12 10];[0.25, 0.25, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.2, 0.3333333333333333, 0.25]
32076;13;13;[0, 12, 6, 10];4;4158;[ 0  2  3  9 11 12  7  4  5  1  6 10  8];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.16666666666666666, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333];[7, 12, 6, 10];4;4208;[ 2  7  5  4  0  3 11  9 12  6 10  1  8];[0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[7, 12, 6, 10];4;8355;[ 2  7  5  4  0  3 11  9 12  6 10  8  1];[0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[7, 12, 6, 10];4;8405;[ 2  7  5  4  3  1  0  8 11  9 12  6 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
32077;13;13;[6, 8, 11, 9];4;1084;[ 6 12  3  0  7 10  8  1 11  9  2  5  4];[0.25, 0.25, 0.2, 0.25, 0.2, 0.2, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5];[6, 9, 2, 11];4;8305;[ 6 12  9  3 10  2  1  0  7  5  4  8 11];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5];[6, 1, 9, 11];4;8355;[ 3  6 12  1  2  4  5  0  7  8 10  9 11];[0.25, 0.25, 0.25, 1.0, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5];[6, 1, 9, 11];4;8405;[ 3  6 12  1  2  4  5  0  7  8 10  9 11];[0.25, 0.25, 0.25, 1.0, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5]
32078;13;13;[10, 9, 11];3;8255;[ 0  2  3  4  7  5 12 10  6  1  9  8 11];[0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25];[11, 10, 9];3;4208;[ 2  4 11  1  3  5  6  0  7 10 12  9  8];[0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.3333333333333333, 0.25];[11, 9, 10];3;4258;[ 3  5  4  2 11  9  0  1  7  6  8 10 12];[0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[11, 9, 10];3;4308;[ 3  5  4  2 11  9  0  1  7  6  8 10 12];[0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25]
32079;13;13;[6, 5, 2, 1];4;8255;[ 6  9  5  3 10 11  2  4 12  8  7  0  1];[0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25];[6, 1, 5, 2];4;364;[ 6  9  3  1  5  4  7  2 11 10 12  8  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25];[6, 9, 4, 2, 1];5;414;[ 6  9 11  0  3  4  2  1  7  5  8 10 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.25, 0.5, 0.25];[6, 9, 4, 2, 1];5;464;[ 6  9 11  0  3  4  2  1  7  5 10  8 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.25]
32080;14;14;[12, 10];2;571;[ 1  2  4  9 12 13 11  0 10  8  7  3  6  5];[0.2, 0.25, 0.25, 0.16666666666666666, 0.25, 0.16666666666666666, 0.16666666666666666, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25];[12, 10];2;4208;[ 4 11 12  0  5  9  2  1 10 13  8  7  6  3];[0.25, 0.25, 0.25, 0.16666666666666666, 0.3333333333333333, 0.25, 0.16666666666666666, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[12, 10];2;8355;[ 2  4  5  9 12 13 11  0 10  8  1  3  7  6];[0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[12, 10];2;1234;[ 2  6  5  4  7 13 11  9 12 10  0  1  8  3];[0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
32081;14;14;[7, 12, 11, 13];4;8255;[ 3  7  6  4 12 10  9 11  5  0  1  2 13  8];[0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2];[7, 12, 11, 13];4;16498;[ 3  7  6  4 12 10  9 11  5  0  1  2  8 13];[0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2];[7, 12, 11, 13];4;16548;[ 3  7  6  4 12 10  1  2 11  9  5  0  8 13];[0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2];[7, 12, 11, 13];4;16598;[ 3  7  6  4 12 10  2  1  5  0  9  8 11 13];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25]
32082;14;14;[10, 11];2;4158;[ 1  2  3  4  7  6  9  8 12 13 10 11  5  0];[0.16666666666666666, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 11];2;4208;[ 3  4  5  0  2  1  6  7  8  9 10 11 12 13];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 11];2;4258;[ 3  4  5  0  2  1  6  7  8  9 10 11 12 13];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 11];2;8405;[ 3  4  7 13  5  2  0  1  6  8 10  9 11 12];[0.25, 0.25, 0.25, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5]
32083;14;14;[10, 12];2;8255;[ 0  5 13 10  4  9  3  2  7  6  1 11 12  8];[0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.2, 0.16666666666666666, 0.25, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333];[10, 12];2;8305;[ 0  7  5  4 10 13 11  2  3  9  6  1 12  8];[0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.16666666666666666, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333];[11, 12];2;16548;[13  6  4  0  7 11  9  5 10  2  3  1  8 12];[0.3333333333333333, 0.2, 0.25, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 1.0];[11, 12];2;16598;[13  6  4  0  7 11  9  5 10  2  3  1  8 12];[0.3333333333333333, 0.2, 0.25, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 1.0]
32084;14;14;[11, 10];2;185;[ 0  2  3  5  6 11 10  8 12  7  1  4  9 13];[0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2];[11, 10];2;235;[ 0  2  3  5  6 11 10  8 12  7  1  4  9 13];[0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2];[10, 11];2;4258;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2];[10, 11];2;4308;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2]
32085;14;14;[1, 10, 11, 12];4;8255;[ 0  1 13  6 10  4  5  2 11 12  9  8  7  3];[0.3333333333333333, 0.3333333333333333, 0.2, 0.16666666666666666, 0.25, 0.2, 0.25, 0.16666666666666666, 0.2, 0.2, 0.25, 0.2, 0.2, 0.3333333333333333];[4, 9, 11, 12];4;16498;[ 7  4  0  1  5  3  9  8 13  2  6 10 11 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.2, 0.3333333333333333];[4, 10, 12, 11];4;16548;[ 7  4 10  8  5  3  0  1 13  6  9 12  2 11];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.2, 0.3333333333333333, 0.3333333333333333];[1, 10, 12, 11];4;16598;[ 1  4  7  8 10  3  5  0 13  6  9 12  2 11];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.2, 0.3333333333333333, 0.3333333333333333]
32086;14;14;[12, 11, 8, 9];4;16448;[ 3  2  5  4  6 13 12 10 11  0  1  8  9  7];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[12, 11, 8, 9];4;16498;[ 0  1  2  3  4  5  6 10 13 12 11  8  9  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[12, 11, 8, 9];4;16548;[ 0  1  2  3  4  5  6 10 13 12 11  8  9  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[12, 7, 11, 9];4;16598;[ 0  1  2  3  4  5  6 10 13 12  7  8 11  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
32087;14;14;[10, 1, 12, 11];4;1084;[ 6  8 10  1  7  9  4  2 12 11  3  5  0 13];[0.16666666666666666, 0.25, 0.25, 0.2, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.16666666666666666];[9, 12, 10, 11];4;2159;[ 3  6  9  8 12 10  1  0 11  7  4  2  5 13];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2];[9, 12, 10, 11];4;2209;[ 3  6  9  8 12 10  1  0 11  7  4  2 13  5];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[11, 10, 9, 12];4;721;[ 3  6  5  4 11 10  9  8 12 13  1  2  7  0];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
32088;14;14;[10, 8, 9];3;120;[ 1  2 13 10  8  9  5  4 11 12  7  6  3  0];[0.125, 0.5, 0.5, 0.16666666666666666, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5];[10, 8, 9];3;170;[ 1  2 13 10  8  9  5  0  7  6  4  3 11 12];[0.25, 0.5, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5];[10, 8, 9];3;220;[ 1  2 13 10  8  9  5  0  7  6  4  3 11 12];[0.25, 0.5, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5];[10, 8, 9];3;270;[ 1  2 13 10  8  9  5  0  7  6  4  3 11 12];[0.25, 0.5, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5]
32089;14;14;[11, 13];2;571;[ 5  7  4  9  2 11  8  0 13 12  1  3  6 10];[0.2, 0.16666666666666666, 0.2, 0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0.25, 0.2, 0.25, 0.16666666666666666, 0.2, 0.2, 0.2];[11, 13];2;16498;[ 0  1  3  4  7  5  9  8 11 12  6  2 10 13];[0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2];[11, 13];2;16548;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[11, 13];2;16598;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25]
32090;14;14;[5, 6, 11, 12];4;8255;[ 0  1  5  4  6  7  9  8 10  3  2 11 12 13];[0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.16666666666666666];[6, 5, 11, 12];4;8305;[ 3  6  1  0  2  4  5  7  8  9 10 11 12 13];[0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[6, 5, 11, 12];4;8355;[ 3  6  1  0  2  4  5  7  8  9 10 11 12 13];[0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[6, 5, 11, 12];4;8405;[ 3  6  1  0  2  4  5  7  8  9 10 11 12 13];[0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25]
32091;14;14;[3, 13, 11, 12];4;16448;[ 3  4  7 13  2  1  5  0  6  8 10  9 11 12];[0.2, 0.2, 0.2, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0.25];[3, 13, 11, 12];4;16498;[ 3  6  5  4  7 10 13  2  1  0  9  8 11 12];[0.2, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.16666666666666666, 0.25];[6, 7, 13, 12];4;285;[ 3  6  5  4  7 13 12 10  1  0  2  8 11  9];[0.2, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25];[6, 7, 13, 12];4;1234;[ 0  2  3  4  6  5  7 10 13 12  1  8 11  9];[0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25]
32092;14;14;[8, 10];2;120;[ 3  2  6  8 12 10  9  1  7  5  4  0 11 13];[0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.16666666666666666, 0.25, 0.25, 0.25, 0.16666666666666666, 0.25, 0.16666666666666666];[10, 8];2;4208;[ 1 11 12  0  5  6  2  3 10  7  9  8  4 13];[0.25, 0.3333333333333333, 0.25, 0.25, 0.16666666666666666, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666];[10, 8];2;4258;[ 1 11 12  0  5  6  2  3 10  7  9  8 13  4];[0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[10, 8];2;721;[ 1  7 10 11 12  3  2  0  8  6  5  9 13  4];[0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25]
32093;14;14;[10, 9, 8];3;16448;[ 0  1 12 10  4  6  2  3 13  7 11  9  5  8];[0.25, 0.25, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666, 0.2, 0.25, 0.2, 0.25, 0.2];[9, 10, 8];3;4208;[ 1  3  4  9 12 10  0  2  7  6  5  8 11 13];[0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.2, 0.2, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.2];[10, 9, 8];3;414;[ 1  2  3  4 11 10  9  8 12  0  5  6  7 13];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2];[10, 9, 8];3;464;[ 1  2  3  4 11 10  9  8 12  0  5  6  7 13];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2]
32094;14;14;[13, 12];2;571;[ 1  3  5  4 10 13  8  6 12 11  0  2  7  9];[0.2, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.16666666666666666, 0.25, 0.16666666666666666, 0.25, 0.2, 0.2, 0.25];[13, 12];2;16498;[ 1  3  5  0  4 13 10  8 12 11  6  2  7  9];[0.25, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.16666666666666666, 0.25, 0.16666666666666666, 0.25, 0.2, 0.2, 0.25];[13, 11];2;8355;[ 1  3  5  0  4 13 10  8  7  6  2  9 11 12];[0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.2, 0.25, 0.2, 0.2, 0.25];[13, 11];2;8405;[ 1  2  3  5 10  0  8  4 13  6  7  9 11 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.2, 0.3333333333333333, 0.2, 0.2, 0.25]
32096;14;14;[9, 8, 10];3;571;[ 2  5  9  8 12 13  7  3 10  4  1  0  6 11];[0.2, 0.2, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.16666666666666666, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333];[9, 8, 10];3;16498;[ 0  2  5 13 12 11  9  8  3  7  1  4  6 10];[0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 8, 10];3;16548;[ 0  2  5 13 12 11  9  8  3  7  4  1  6 10];[0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 8, 10];3;16598;[ 0  2  5 13 12 11  9  8  3  7  4  1  6 10];[0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
32097;14;14;[11, 10, 12];3;8255;[ 0  1  3  4  6  5 13 11  7  2 10  9 12  8];[0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.16666666666666666, 0.2, 0.2, 0.25, 0.2, 0.25];[11, 10, 12];3;4208;[ 0  1  2  3  4  5  6 11 13 10 12  7  9  8];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.16666666666666666, 0.2, 0.25, 0.25, 0.25, 0.25];[11, 10, 12];3;4258;[ 0  1  2  3  4  5  6 11 13 10 12  7  8  9];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25];[10, 11, 12];3;4308;[ 0  1  2  3  4  5  6  7  8 10 11 12 13  9];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25]
32098;14;14;[13, 12];2;8255;[ 0  1  2  3  4  6  7 11 13 10 12  5  8  9];[0.2, 0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666, 0.16666666666666666, 0.2, 0.2, 0.2, 0.2];[12, 13];2;16498;[ 5 10  3  0 12 13  9  1  7  6  4  2 11  8];[0.25, 0.25, 0.2, 0.25, 0.2, 0.5, 0.2, 0.2, 0.2, 0.25, 0.5, 0.2, 0.25, 0.25];[12, 13];2;8355;[ 5 10 11  4 12  3  0  1  8  6  2  9 13  7];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.2, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25];[12, 13];2;16598;[ 5 10  9  4 12 11  0  1  7  6  2  3  8 13];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25]
32099;14;14;[12, 11, 13];3;16448;[ 6  4  9  0  2 12 10  1  7  5  3  8 11 13];[0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.25, 0.2, 0.25, 0.2];[12, 11, 13];3;16498;[ 6  4  9  0  5  2  7  1 12 10  3  8 11 13];[0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.2, 0.25, 0.2];[12, 11, 13];3;16548;[ 0  4  6  9 12  2  5  1 10  7  8  3 11 13];[0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.2];[11, 12, 13];3;16598;[ 0  3  6  4 11 12  9  2  7  5  1  8 10 13];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2]


==> results/chamfer/metadrive_mixed_combined_responsibility_distance_results_simulation.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
32000;10;10;[8, 7];2;61;[8 2 7 4 1 6 3 5 0 9];[0, 0.8481469241950572, 0.8659482043580878, 0.8114558378957745, 0.8577813580750491, 0.7768975337839583, 0.8114558378957745, 0.8659482043580878, 1, 0];[8, 7];2;106;[8 7 5 6 4 2 1 3 0 9];[0.8259916275878074, 0.8481469241950572, 0.8577813580750491, 0.8408235154871065, 0.8628053032111708, 0.8732367189651566, 0.8628053032111708, 0.9406134861151756, 1, 0];[8, 7];2;156;[8 7 3 5 6 4 2 1 0 9];[0.8259916275878074, 0.8481469241950572, 0.8552273364747516, 0.8736559940007217, 0.8628053032111708, 0.8732367189651566, 0.8628053032111708, 0.9406134861151756, 1, 0.7885693199031104];[8, 7];2;206;[8 7 0 3 5 4 6 2 1 9];[0.8998929126425911, 0.8481469241950572, 0.8552273364747516, 0.8736559940007217, 0.8628053032111708, 0.8732367189651566, 0.8628053032111708, 0.9406134861151756, 1, 0.7885693199031104]
32001;10;10;[7, 8, 6, 4];4;1084;[7 1 8 2 0 6 9 3 5 4];[0.8538707227393662, 0.8816497712064859, 0.8592449199895014, 0.8324325941296155, 0.7661611459449457, 0.8168210117821617, 0.8439050738202689, 1, 0.8816497712064859, 0.8439050738202689];[7, 8, 6, 4];4;1134;[7 8 9 1 6 5 0 3 2 4];[0.8194841871832476, 0.8261014340321577, 0.802077573725214, 0.8194841871832476, 0.7053148411988703, 0.8251546661251973, 0.8261014340321577, 1, 0.9385160646707773, 0.8651168406647771];[7, 8, 5, 6, 0];5;220;[7 8 5 9 6 0 4 3 2 1];[0.7037057065189423, 0, 0, 0, 0.7037057065189423, 0.9145453477211596, 0.8570446613202104, 1, 0.9403988542260883, 0.8651168406647771];[7, 8, 5, 0, 6];5;270;[7 8 5 0 9 6 1 3 4 2];[0.8693018798352091, 0.8328418342551712, 0, 0.8328418342551712, 0, 0.9228165214906465, 0.8570446613202104, 1, 0.9403988542260883, 0.869226653665041]
32002;10;10;[7, 2, 4, 6, 9];5;1084;[7 1 3 0 2 4 5 6 8 9];[0, 0.7102403763783869, 0, 0.7102403763783869, 0, 0, 0, 1, 0, 0];[7, 6, 9, 8, 4];5;621;[7 6 9 8 3 2 0 1 4 5];[0, 0, 0, 0, 0, 0, 0.7789573561392642, 1, 0.7676327738836057, 0.7789573561392642];[7, 9, 2, 4, 6];5;671;[7 9 2 0 3 4 5 1 6 8];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0.8553681838777341];[7, 9, 2, 4, 6];5;721;[7 9 2 0 3 4 5 1 6 8];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0.8553681838777341]
32003;10;10;[5, 0, 4, 6];4;185;[5 0 3 1 2 4 6 7 8 9];[0.7842608065219834, 0, 0, 0.7747012710310368, 0, 1, 0, 0, 0, 0];[5, 0, 4, 6];4;235;[5 0 4 1 3 2 6 7 8 9];[0.8055848636639165, 0, 0, 0, 0.8055848636639165, 1, 0, 0, 0, 0];[5, 0, 4, 6];4;285;[5 0 4 1 3 2 6 7 8 9];[0.8055848636639165, 0, 0, 0, 0.8055848636639165, 1, 0, 0, 0, 0];[5, 0, 4, 6];4;335;[5 0 4 1 3 2 6 7 8 9];[0.8055848636639165, 0, 0, 0, 0.8055848636639165, 1, 0, 0, 0, 0]
32004;10;10;[9, 7, 8, 3];4;185;[9 1 7 8 2 4 3 0 6 5];[0, 0.8859379335883756, 0.8406303945397767, 0, 0, 0, 0, 0.878219577652112, 0.8631553821618514, 1];[9, 8, 7, 3];4;137;[9 8 1 7 3 4 2 0 6 5];[0, 0.8859379335883756, 0, 0, 0, 0, 0, 0.878219577652112, 0.8979216227840253, 1];[9, 8, 7, 3];4;187;[9 8 1 7 3 4 2 0 6 5];[0, 0.8859379335883756, 0, 0, 0, 0, 0, 0.878219577652112, 0.8979216227840253, 1];[9, 8, 7, 3];4;237;[9 8 1 7 3 4 2 0 6 5];[0, 0.878219577652112, 0, 0, 0, 0, 0, 0.878219577652112, 0.8979216227840253, 1]
32005;10;10;[8, 7, 9];3;61;[8 7 9 5 3 2 1 0 6 4];[0, 0.7297809783541713, 0.7297809783541713, 0.7297809783541713, 0, 0.8535432521636505, 0, 0.889551849275209, 1, 0.8750269502358675];[8, 7, 9];3;111;[8 7 9 5 6 4 1 2 3 0];[0, 0.8207409014931549, 0.7297809783541713, 0.7297809783541713, 0.8207409014931549, 0.8535432521636505, 0.8207409014931549, 0.9635553697287922, 1, 0.8750269502358675];[8, 7, 9];3;161;[8 7 9 5 6 4 1 2 3 0];[0, 0.8207409014931549, 0.7297809783541713, 0.7297809783541713, 0.8207409014931549, 0.8535432521636505, 0.8207409014931549, 0.9635553697287922, 1, 0.8750269502358675];[8, 7, 9];3;220;[8 7 6 9 5 3 2 1 4 0];[0, 0.7297809783541713, 0.7297809783541713, 0.7297809783541713, 0, 0.8535432521636505, 0.8958039760866688, 0.9635553697287922, 1, 0.8750269502358675]
32006;10;10;[9, 8];2;61;[9 7 8 0 3 4 2 1 6 5];[0, 0, 0, 0, 0, 0, 0, 0.8553980984279305, 0.8553980984279305, 1];[9, 8];2;137;[9 6 5 7 8 2 3 0 4 1];[0, 0, 0, 0, 0, 0.876573449345181, 0.876573449345181, 0.8553980984279305, 0.8553980984279305, 1];[9, 8];2;187;[9 6 5 7 8 2 1 0 4 3];[0.7053879332665348, 0.7053879332665348, 0.7053879332665348, 0, 0, 0.876573449345181, 0.876573449345181, 0.8553980984279305, 0.8553980984279305, 1];[9, 8];2;237;[9 6 5 7 8 2 1 0 4 3];[0.7053879332665348, 0.7053879332665348, 0.7053879332665348, 0, 0, 0.876573449345181, 0.876573449345181, 0.8553980984279305, 0.8553980984279305, 1]
32007;10;10;[8, 6, 9];3;1084;[8 6 2 0 3 4 5 1 7 9];[0, 0, 0, 0, 0, 0, 0.8981772278246907, 0, 1, 0];[8, 6, 9];3;1134;[8 6 2 0 3 4 5 1 7 9];[0, 0, 0, 0, 0, 0, 0.8981772278246907, 0, 1, 0];[8, 6, 9];3;187;[8 6 5 3 9 4 2 1 7 0];[0, 0, 0, 0.7505804599829988, 0.7489296841236618, 0.7505804599829988, 0.8981772278246907, 0, 1, 0.7505804599829988];[8, 6, 9];3;1234;[8 6 2 0 3 4 5 1 7 9];[0, 0, 0, 0, 0, 0, 0.8981772278246907, 0, 1, 0]
32008;10;10;[7, 6];2;56;[7 6 8 2 4 0 9 5 1 3];[0.734664681284293, 0.6645950975950664, 0.75029336096987, 0, 0.75029336096987, 0.7171475840734622, 0.7765592803628705, 1, 0.7765592803628705, 0.734664681284293];[7, 6];2;106;[7 6 8 2 4 0 9 5 1 3];[0.734664681284293, 0.6645950975950664, 0.75029336096987, 0, 0.75029336096987, 0.7171475840734622, 0.7765592803628705, 1, 0.7765592803628705, 0.734664681284293];[7, 6];2;156;[7 6 8 9 2 4 5 3 1 0];[0, 0, 0.75029336096987, 0, 0.75029336096987, 0.7171475840734622, 0.7765592803628705, 1, 0.7765592803628705, 0.7615133828280615];[7, 6];2;206;[7 6 8 9 2 4 5 3 1 0];[0, 0, 0.75029336096987, 0, 0.75029336096987, 0.7171475840734622, 0.7765592803628705, 1, 0.7765592803628705, 0.7615133828280615]
32009;10;10;[5, 4];2;120;[5 0 2 1 3 4 6 7 8 9];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[5, 4];2;170;[5 0 2 1 3 4 6 7 8 9];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[5, 4];2;220;[5 0 2 1 3 4 6 7 8 9];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[5, 4];2;270;[5 0 2 1 3 4 6 7 8 9];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0]
32010;10;10;[8, 9, 7];3;571;[8 1 9 3 4 5 2 0 7 6];[0, 0.7223298861508117, 0, 0.7223298861508117, 0.7170575746364969, 0, 0, 0, 1, 0.7223298861508117];[8, 9, 7];3;170;[8 9 1 2 4 7 3 0 6 5];[0.707977748948076, 0.8342229079735829, 0.8342229079735829, 0.707977748948076, 0.8342229079735829, 0, 0, 0.8092494736674678, 1, 0.8950015100198397];[8, 9, 7];3;671;[8 9 4 0 3 5 2 1 7 6];[0, 0, 0, 0, 0.8910181299957699, 0, 0, 0, 1, 0.8950015100198397];[8, 9, 7];3;721;[8 4 9 0 3 5 2 1 7 6];[0, 0, 0, 0, 0.9197523274550884, 0, 0, 0, 1, 0.8950015100198397]
32011;10;10;[9, 8, 7, 4];4;1084;[9 8 7 5 1 3 2 0 6 4];[0, 0.6648950590003244, 0, 0.6648950590003244, 0, 0.8017423822457156, 0, 0.8017423822457156, 0.9540681623093382, 1];[9, 8, 7, 4];4;170;[9 8 7 0 3 4 2 1 6 5];[0, 0, 0, 0, 0, 0, 0, 0.8668909302469786, 0.9540681623093382, 1];[9, 8, 7, 4];4;220;[9 8 7 0 3 4 2 1 6 5];[0, 0, 0, 0, 0, 0, 0, 0.9011188579204861, 0.9540681623093382, 1];[9, 8, 7, 4];4;270;[9 8 7 0 3 4 2 1 6 5];[0, 0, 0, 0, 0, 0, 0, 0.9011188579204861, 0.9540681623093382, 1]
32012;10;10;[7, 6, 5];3;185;[7 1 6 8 2 3 5 0 4 9];[0, 0.842464117473028, 0.7653498056717035, 0, 0, 0, 0.842464117473028, 1, 0.7821342519068506, 0];[7, 6, 5];3;170;[7 6 3 2 4 5 0 1 8 9];[0, 0, 0.6949429786624635, 0.6949429786624635, 0.6949429786624635, 0.6722562163977324, 0.9014112548405554, 1, 0, 0];[7, 6, 5];3;187;[7 6 9 2 5 4 3 0 1 8];[0, 0, 0.8101374264348117, 0.6709799340607319, 0.6709799340607319, 0.6709799340607319, 0.9014112548405554, 1, 0, 0.8170584368531597];[7, 6, 5];3;335;[7 6 9 2 8 1 5 3 4 0];[0, 0.7536785331121574, 0.8101374264348117, 0.6709799340607319, 0.6709799340607319, 0.6709799340607319, 0.9014112548405554, 1, 0.7536785331121574, 0.8170584368531597]
32013;10;10;[9, 7, 8];3;120;[9 7 3 4 0 8 2 1 6 5];[0.8637610315947019, 0, 0, 0.8885657715509132, 0.8787447703047226, 0, 0, 0.9703772426158362, 0.8511743301624668, 1];[9, 7, 8];3;111;[9 7 8 0 3 4 2 1 6 5];[0, 0, 0, 0, 0, 0, 0, 0.9703772426158362, 0.920626596451057, 1];[9, 7, 8];3;161;[9 7 8 0 3 4 2 1 6 5];[0, 0, 0, 0, 0, 0, 0, 0.9703772426158362, 0.9473292131680023, 1];[9, 7, 8];3;211;[9 7 8 0 3 4 2 1 6 5];[0, 0, 0, 0, 0, 0, 0, 0.9703772426158362, 0.9473292131680023, 1]
32014;10;10;[6, 5, 7];3;571;[6 1 9 2 3 4 5 0 7 8];[0, 0.7563611579284719, 0, 0, 0, 0, 1, 0, 0, 0.7563611579284719];[6, 5, 7];3;621;[6 1 9 2 3 4 5 0 7 8];[0, 0.7563611579284719, 0, 0, 0, 0, 1, 0, 0, 0.7563611579284719];[6, 5, 7];3;671;[6 1 9 2 3 4 5 0 7 8];[0, 0.7563611579284719, 0, 0, 0, 0, 1, 0, 0, 0.7563611579284719];[6, 5, 7];3;721;[6 1 9 2 3 4 5 0 7 8];[0, 0.7563611579284719, 0, 0, 0, 0, 1, 0, 0, 0.7563611579284719]
32015;10;10;[7, 6];2;314;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 6];2;364;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 6];2;414;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 6];2;464;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
32016;10;10;[8, 2, 6, 7, 9];5;1084;[8 0 2 1 4 5 6 3 7 9];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[8, 2, 6, 7, 9];5;1134;[8 0 2 1 4 5 6 3 7 9];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[8, 2, 6, 7, 9];5;1184;[8 0 2 1 4 5 6 3 7 9];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[8, 2, 6, 7, 9];5;1234;[8 0 2 1 4 5 6 3 7 9];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0]
32017;10;10;[6, 2, 3, 4, 8];5;571;[6 0 2 1 3 4 5 7 8 9];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[6, 2, 3, 4, 8];5;621;[6 0 2 1 3 4 5 7 8 9];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[6, 2, 3, 4, 8];5;671;[6 0 2 1 3 4 5 7 8 9];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[6, 2, 3, 4, 8];5;721;[6 0 2 1 3 4 5 7 8 9];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0]
32018;10;10;[8, 0, 7, 9];4;1084;[8 0 2 1 4 5 6 3 7 9];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[8, 0, 7, 9];4;1134;[8 0 2 1 4 5 6 3 7 9];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[8, 0, 7, 9];4;1184;[8 0 2 1 4 5 6 3 7 9];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[8, 0, 7, 9];4;1234;[8 0 2 1 4 5 6 3 7 9];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0]
32019;10;10;[7, 6];2;70;[7 3 4 6 8 5 0 2 1 9];[0, 0, 0, 0.7062369829837868, 0.7062369829837868, 0.6900030091082882, 0.7062369829837868, 1, 0.7062369829837868, 0];[7, 6];2;120;[7 3 4 6 8 5 0 2 1 9];[0, 0, 0, 0.7062369829837868, 0.7062369829837868, 0.6900030091082882, 0.7062369829837868, 1, 0.7062369829837868, 0];[7, 6];2;156;[7 6 8 0 3 2 5 1 4 9];[0, 0, 0, 0, 0, 0, 0.7925927726898048, 1, 0.7925927726898048, 0];[7, 6];2;206;[7 6 8 2 4 0 9 3 5 1];[0.6378065387643782, 0, 0.7545318836918291, 0.6378065387643782, 0.7545318836918291, 0, 0.7925927726898048, 1, 0.7925927726898048, 0.6378065387643782]
32020;11;11;[7, 5, 8, 9];4;1084;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 8, 5, 9];4;1134;[ 7  4  6  8  0  3  1  2  5  9 10];[0.7160382123546493, 0, 0, 0, 0.7440552543311477, 0, 0.7440552543311477, 1, 0.7440552543311477, 0, 0];[7, 8, 5, 9];4;1184;[ 7  4  8  1  3  2  5  0  6  9 10];[0, 0.6939854243316702, 0.6939854243316702, 0.6939854243316702, 0.7947222277784622, 0, 0, 1, 0.7947222277784622, 0, 0];[7, 8, 5, 9];4;1234;[ 7  8  2  0  3  4  5  1  6  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0.9070654523342463, 0, 0]
32021;11;11;[9, 7, 8];3;1084;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[9, 7, 8];3;1134;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[9, 8, 7];3;671;[ 9  1  8  5  3  4  2  0  7  6 10];[0, 0.7394743025037226, 0, 0, 0, 0.7394743025037226, 0, 0, 0.7394743025037226, 1, 0];[9, 8, 7];3;721;[ 9  1  8  5  3  4  2  0  7  6 10];[0, 0.7394743025037226, 0, 0, 0, 0.7394743025037226, 0, 0, 0.7394743025037226, 1, 0]
32022;11;11;[5, 3, 4];3;120;[ 5  0  2  1  3  4  6  7  8  9 10];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[5, 3, 4];3;170;[ 5  0  2  1  3  4  6  7  8  9 10];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[5, 3, 4];3;220;[ 5  0  2  1  3  4  6  7  8  9 10];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[5, 3, 4];3;270;[ 5  0  2  1  3  4  6  7  8  9 10];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0]
32023;11;11;[7, 1, 8, 2];4;571;[ 7  1  6  3  9  8 10  2  4  5  0];[0, 0.7146973164563242, 0, 0.7146973164563242, 0, 0, 0.7146973164563242, 1, 0.7146973164563242, 0.7146973164563242, 0.6977174857004066];[7, 2, 8, 1];4;621;[ 7  2  6  8  3  9  1 10  4  5  0];[0, 0.6977174857004066, 0.8484959389718713, 0.8082781216963818, 0, 0, 0.8484959389718713, 1, 0.838961230165467, 0.7053210337643138, 0.6977174857004066];[7, 2, 8, 1];4;671;[ 7  2  6  8 10  3  9  1  4  5  0];[0, 0.6977174857004066, 0.8484959389718713, 0.8082781216963818, 0, 0, 0.8484959389718713, 1, 0.838961230165467, 0.7053210337643138, 0.8343112700818152];[7, 2, 8, 1];4;721;[ 7  2  6  8 10  3  9  1  4  5  0];[0, 0.6977174857004066, 0.8484959389718713, 0.8082781216963818, 0, 0, 0.8484959389718713, 1, 0.838961230165467, 0.7053210337643138, 0.8343112700818152]
32024;11;11;[10, 9, 5, 7, 6];5;1084;[10  3  9  5  4  1  2  0  7  6  8];[0, 0, 0, 0.879840028164913, 0.7939320902899629, 0.802327064195674, 0, 0, 0, 0.879840028164913, 1];[10, 9, 5, 7, 6];5;1134;[10  3  9  0  4  5  1  2  7  6  8];[0, 0, 0, 0.879840028164913, 0, 0, 0, 0, 0, 0.879840028164913, 1];[10, 9, 1, 7, 6];5;1184;[10  9  0  1  4  5  2  3  7  6  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.9231044382318184, 1];[10, 9, 1, 7, 6];5;1234;[10  9  0  1  4  5  2  3  7  6  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.9231044382318184, 1]
32025;11;11;[7, 6];2;314;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 6];2;364;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 6];2;414;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 6];2;464;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0]
32026;11;11;[5, 2, 3, 4];4;120;[ 5  0  2  1  3  4  6  7  8  9 10];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[5, 2, 3, 4];4;170;[ 5  0  2  1  3  4  6  7  8  9 10];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[5, 2, 3, 4];4;220;[ 5  0  2  1  3  4  6  7  8  9 10];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[5, 2, 3, 4];4;270;[ 5  0  2  1  3  4  6  7  8  9 10];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0]
32027;11;11;[10, 7, 9];3;2109;[10  0  2  1  4  5  6  3  7  8  9];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[10, 7, 9];3;2159;[10  0  2  1  4  5  6  3  7  8  9];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[10, 7, 9];3;2209;[10  0  2  1  4  5  6  3  7  8  9];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[10, 7, 9];3;2259;[10  0  2  1  4  5  6  3  7  8  9];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1]
32028;11;11;[9, 5, 6];3;185;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[9, 5, 6];3;235;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[9, 5, 6];3;285;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[9, 5, 6];3;335;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0]
32029;11;11;[9, 5, 8];3;1084;[ 9  6 10  5  0  8  3  4  7  2  1];[0.695284651497108, 0, 0, 0.695284651497108, 0.689741313333565, 0.7350254319130995, 0.7350254319130995, 0, 0.695284651497108, 1, 0.7350254319130995];[9, 5, 8];3;170;[ 9  6 10  5  1  8  7  2  0  3  4];[0.695284651497108, 0.711365640558317, 0.7021505052864402, 0.695284651497108, 0.689741313333565, 0.7350254319130995, 0.7350254319130995, 0.711365640558317, 0.711365640558317, 1, 0.7350254319130995];[9, 8, 5];3;414;[ 9  0  8  1  2  3  5  6 10  4  7];[0.7906864058926197, 0.7906864058926197, 0.7580217669980206, 0.7449560212164096, 0.7299854091545852, 0.7350254319130995, 0.7350254319130995, 0.711365640558317, 0.7906864058926197, 1, 0.7350254319130995];[9, 8, 5];3;464;[ 9  1  8  2  3 10  6  5  4  7  0];[0.695284651497108, 0.8285942062038233, 0.7449560212164096, 0.7449560212164096, 0.7299854091545852, 0.7350254319130995, 0.7350254319130995, 0.7081130449631813, 0.8285942062038233, 1, 0.7350254319130995]
32030;11;11;[10, 9];2;56;[10  9  4  8  3  0  2  1  7  6  5];[0, 0, 0, 0, 0.8537950611656707, 0, 0, 0, 0.8468365584353048, 0.9496468718876565, 1];[10, 9];2;106;[10  9  3  4  2  5  1  0  7  6  8];[0, 0, 0, 0.90929809944778, 0.8537950611656707, 0, 0, 0, 0, 0.9509725947262141, 1];[10, 9];2;156;[10  9  3  4  2  5  1  0  7  6  8];[0, 0, 0, 0.90929809944778, 0.8537950611656707, 0, 0, 0, 0, 0.9597541428208002, 1];[10, 9];2;206;[10  9  3  4  2  5  1  0  7  6  8];[0, 0, 0, 0.9332616005224876, 0.8537950611656707, 0, 0, 0, 0, 0.9597541428208002, 1]
32031;11;11;[8, 7, 9];3;1084;[ 8  6  4  7  3  2  1  0  5  9 10];[0, 0, 0, 0, 0.8179036511580787, 0, 0.8179036511580787, 0.8179036511580787, 1, 0, 0];[8, 7, 9];3;1134;[ 8  6  4  7  3  2  1  0  5  9 10];[0, 0, 0, 0, 0.8179036511580787, 0, 0.8179036511580787, 0.8179036511580787, 1, 0, 0];[8, 7, 9];3;1184;[ 8  6  4  7  3  2  1  0  5  9 10];[0, 0, 0, 0, 0.8179036511580787, 0, 0.8179036511580787, 0.8179036511580787, 1, 0, 0];[8, 7, 9];3;1234;[ 8  6  4  7  3  2  1  0  5  9 10];[0, 0, 0, 0, 0.8179036511580787, 0, 0.8179036511580787, 0.8179036511580787, 1, 0, 0]
32032;11;11;[8, 6];2;185;[ 8  0  2  1  4  5  6  3  7  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[8, 6];2;235;[ 8  0  2  1  4  5  6  3  7  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[8, 6];2;285;[ 8  0  2  1  4  5  6  3  7  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[8, 6];2;335;[ 8  0  2  1  4  5  6  3  7  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
32033;11;11;[8, 4, 9, 6, 7];5;2109;[ 8  3  0  2  4  1  9  6 10  5  7];[0.8418171227198915, 0.7218399031224104, 0.7875509885893112, 0.8568182994460379, 0.7218399031224104, 0, 0.7135657311682284, 0, 1, 0.7218399031224104, 0.7135657311682284];[8, 9, 6, 4, 7];5;2159;[ 8  9  3  0  2 10  6  1  4  5  7];[0.8418171227198915, 0.7093634137803418, 0.7875509885893112, 0.8568182994460379, 0.7093634137803418, 0, 0.7135657311682284, 0, 1, 0.9362419061911094, 0.7135657311682284];[8, 9, 4, 7, 6];5;1184;[ 8  9  0  1  4  5  2  3  7  6 10];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0.9362419061911094, 0];[8, 9, 4, 7, 6];5;1234;[ 8  9  0  1  4  5  2  3  7  6 10];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0.9362419061911094, 0]
32034;11;11;[7, 4];2;120;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 4];2;170;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 4];2;220;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 4];2;270;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0]
32035;11;11;[9, 10, 4, 3];4;314;[ 9  1 10  2  7  4  6  3  5  0  8];[0, 0.8076165611132592, 0.8023598458997437, 0.7083275639497095, 0.7288658774006264, 0, 0.7083275639497095, 0.77455141765926, 0, 1, 0.8038028371839273];[9, 4, 3, 10];4;235;[ 9  5  8  4  3  1 10  6  0  2  7];[0.8029852671085043, 0.8076165611132592, 0.8023598458997437, 0.8208534310281814, 0.844777932551139, 0.8914289476220281, 0.8029852671085043, 0.77455141765926, 0.8914289476220281, 1, 0.8038028371839273];[9, 4, 3, 10];4;285;[ 9  5  8  4  3  1 10  6  0  2  7];[0.8029852671085043, 0.8076165611132592, 0.8023598458997437, 0.8208534310281814, 0.844777932551139, 0.8914289476220281, 0.8029852671085043, 0.77455141765926, 0.8914289476220281, 1, 0.8038028371839273];[9, 5, 4, 1, 10];5;270;[ 9  5  8  4  1 10  2  7  6  3  0];[0, 0.8535958328281572, 0.8535958328281572, 0, 0.8653800074404566, 0.8914289476220281, 0.7551169091895741, 0.7949067167426496, 0.8914289476220281, 1, 0.8535958328281572]
32036;11;11;[8, 6];2;61;[ 8  2  6  5 10  0  4  1  7  3  9];[0.7958493077656754, 0.7915128767670228, 0.833590337000864, 0, 0.7958493077656754, 0.833590337000864, 0.833590337000864, 0.7483383390491939, 1, 0, 0.8120789968508786];[8, 6];2;111;[ 8  1  6  2  5  3 10  4  0  9  7];[0.7958493077656754, 0.8672816828498895, 0.833590337000864, 0.8184132308202074, 0.8054259038685827, 0.833590337000864, 0.833590337000864, 0.7483383390491939, 1, 0.7701949860674112, 0.8120789968508786];[8, 6];2;161;[ 8  2  6  5  3 10  4  0  1  9  7];[0.7958493077656754, 0.7915128767670228, 0.833590337000864, 0.8184132308202074, 0.7958493077656754, 0.833590337000864, 0.833590337000864, 0.7034117389320212, 1, 0.7701949860674112, 0.8120789968508786];[8, 6];2;220;[ 8  5  4  6  9  2  1  3 10  0  7];[0.7958493077656754, 0.8254842098713152, 0.833590337000864, 0.8184132308202074, 0.8457007749756688, 0.8457007749756688, 0.8457007749756688, 0.7034117389320212, 1, 0.8377840243501672, 0.8120789968508786]
32037;11;11;[10, 8];2;61;[10  0  8  1  9  4  2  3  7  6  5];[0.8603171762059372, 0.8603171762059372, 0, 0, 0, 0, 0, 0, 0.8603171762059372, 0.8256714261306843, 1];[10, 8];2;111;[10  1  8  7  0  9  3  2  6  5  4];[0.8603171762059372, 0.9149634614483412, 0, 0.8237423580531321, 0, 0, 0, 0.9149634614483412, 0.9149634614483412, 0.8256714261306843, 1];[10, 8];2;161;[10  1  8  7  0  5  9  3  2  4  6];[0.9041540277387863, 0.9149634614483412, 0.7940536484909614, 0.8237423580531321, 0, 0.8513490059938257, 0, 0.9149634614483412, 0.9149634614483412, 0.8256714261306843, 1];[10, 8];2;206;[10  8  0  1  4  5  2  3  7  6  9];[0, 0, 0, 0, 0, 0, 0, 0, 0.9272853987842568, 0, 1]
32038;11;11;[8, 6, 9];3;1084;[ 8  0  2  1  4  5  6  3  7  9 10];[0.7280776835360143, 0, 0.7280776835360143, 0, 0, 0, 0, 0, 1, 0, 0];[8, 6, 9];3;1134;[ 8  0  2  1  4  5  6  3  7  9 10];[0.7280776835360143, 0, 0.7280776835360143, 0, 0, 0, 0, 0, 1, 0, 0];[8, 6, 9];3;1184;[ 8  0  2  1  4  5  6  3  7  9 10];[0.7280776835360143, 0, 0.7280776835360143, 0, 0, 0, 0, 0, 1, 0, 0];[8, 9, 6];3;1234;[ 8  0  2  4  9 10  3  1  7  6  5];[0.7280776835360143, 0, 0.7280776835360143, 0.6208191126492119, 0.6268174259714306, 0, 0, 0, 1, 0.6268174259714306, 0.6268174259714306]
32039;11;11;[10, 7];2;61;[10  9  7  8  2  3  1  0  6  5  4];[0, 0, 0.7217619693493424, 0, 0, 0, 0, 0.7864654057288328, 0.7864654057288328, 0.7988710606038245, 1];[10, 7];2;106;[10  7  9  0  3  4  2  1  6  5  8];[0, 0, 0, 0, 0, 0, 0, 0.9175458767255231, 0, 0.7988710606038245, 1];[10, 7];2;156;[10  7  8  9  2  3  1  0  6  5  4];[0, 0, 0.8397060648654293, 0, 0, 0, 0, 0.9175458767255231, 0.8431458410782948, 0.8431458410782948, 1];[10, 7];2;206;[10  7  8  9  2  3  1  0  6  5  4];[0, 0, 0.8397060648654293, 0, 0, 0, 0, 0.9175458767255231, 0.8431458410782948, 0.8431458410782948, 1]
32040;12;12;[9, 8, 7, 1];4;2109;[ 9  8 11  7  5  3  6  2  4  0  1 10];[0, 0, 0, 0.8226776901925931, 0, 0.8226776901925931, 0.7901362328911038, 0.8531075196360468, 0.8891021278719949, 1, 0, 0.8688153321736668];[9, 8, 1, 7];4;621;[ 9  8  0  1  4  5  2  3  7  6 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0.922219433195247, 1, 0, 0];[9, 8, 1, 7];4;671;[ 9  8  0  1  4  5  2  3  7  6 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0.922219433195247, 1, 0, 0];[9, 8, 1, 7];4;721;[ 9  8  0  1  4  5  2  3  7  6 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0.922219433195247, 1, 0, 0]
32041;12;12;[11, 9];2;61;[11  8  9  0  4  1  2  3  7  6  5 10];[0, 0, 0, 0, 0, 0, 0, 0, 0.7884520225186001, 0.7884520225186001, 0, 1];[11, 9];2;111;[11  8  9  1  6  2  3  5 10  7  0  4];[0, 0.598015212141128, 0.598015212141128, 0.598015212141128, 0, 0.598015212141128, 0.598015212141128, 0, 0.7884520225186001, 0.7884520225186001, 0.598015212141128, 1];[11, 9];2;161;[11  8  9  1  6  2  3  5 10  7  0  4];[0, 0.598015212141128, 0.598015212141128, 0.598015212141128, 0, 0.598015212141128, 0.598015212141128, 0, 0.7884520225186001, 0.7884520225186001, 0.598015212141128, 1];[11, 9];2;211;[11  8  9  1  6  2  3  5 10  7  0  4];[0, 0.598015212141128, 0.598015212141128, 0.598015212141128, 0, 0.598015212141128, 0.598015212141128, 0, 0.7884520225186001, 0.7884520225186001, 0.598015212141128, 1]
32042;12;12;[10, 9];2;61;[10  8  9  6  5 11  7  4  1  0  2  3];[0.6621839275867937, 0.7184294659007828, 0, 0, 0.7263623293537381, 0.7276676651490711, 0.7276676651490711, 0.7263623293537381, 0.8411768369895951, 0.8411768369895951, 1, 0.7263623293537381];[10, 9];2;111;[10  8  9  6  5  7  3  4 11  1  0  2];[0, 0.7184294659007828, 0, 0.7623706110746645, 0.7263623293537381, 0.81569581890185, 0.81569581890185, 0.8092178529762262, 0.8411768369895951, 0.8411768369895951, 1, 0.7263623293537381];[10, 9];2;161;[10  8  9  6  5  7  3  4 11  1  0  2];[0, 0.7184294659007828, 0, 0.7623706110746645, 0.7263623293537381, 0.81569581890185, 0.81569581890185, 0.8092178529762262, 0.8525300808776245, 0.8525300808776245, 1, 0.7263623293537381];[10, 9];2;211;[10  8  9  6  5  7  3  4 11  1  0  2];[0, 0.7184294659007828, 0, 0.7623706110746645, 0.7263623293537381, 0.81569581890185, 0.81569581890185, 0.8092178529762262, 0.8525300808776245, 0.8525300808776245, 1, 0.7263623293537381]
32043;12;12;[9, 0, 7, 10];4;4158;[ 9  0  2 11  5  8  3  1  6  4  7 10];[0.7546671469965944, 0.6620704819981813, 0.7546671469965944, 0.6869350981622598, 0, 0.698874075127187, 0.6620704819981813, 0, 0.698874075127187, 1, 0, 0.7444358395608662];[9, 7, 0, 10];4;4208;[ 9  7 11  0  2  8  5  3  1  6  4 10];[0.7546671469965944, 0.6620704819981813, 0.7546671469965944, 0.6869350981622598, 0, 0.698874075127187, 0.6620704819981813, 0.815284359664817, 0.698874075127187, 1, 0, 0.815284359664817];[9, 7, 0, 10];4;2209;[ 9  1  7 11  0  2 10  8  5  3  6  4];[0.8256804200121837, 0.8621446696208896, 0.7546671469965944, 0.6869350981622598, 0, 0.698874075127187, 0.6346640921324, 0.8621446696208896, 0.7184085591488737, 1, 0.7184085591488737, 0.8267138960217969];[9, 0, 10, 7];4;2259;[ 9  0 10  1  7 11  2  8  3  4  6  5];[0.8729279266454156, 0.8621446696208896, 0.7546671469965944, 0.7183539245778368, 0.7119655012698344, 0.698874075127187, 0.7119655012698344, 0.8621446696208896, 0.7184085591488737, 1, 0.8729279266454156, 0.8267138960217969]
32044;12;12;[9, 2, 1, 8];4;1084;[ 9  0  2  1  4  5  6  3  7  8 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[9, 2, 1, 8];4;1134;[ 9  0  2  1  4  5  6  3  7  8 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[9, 2, 1, 8];4;1184;[ 9  0  2  1  4  5  6  3  7  8 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[9, 2, 1, 8];4;1234;[ 9  0  2  1  4  5  6  3  7  8 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
32045;12;12;[9, 2, 3, 8];4;1084;[ 9  0  2  1  4  5  6  3  7  8 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[9, 2, 3, 8];4;1134;[ 9  0  2  1  4  5  6  3  7  8 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[9, 2, 3, 8];4;1184;[ 9  0  2  1  4  5  6  3  7  8 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[9, 2, 3, 8];4;1234;[ 9  0  2  1  4  5  6  3  7  8 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
32046;12;12;[8, 2, 7, 0];4;70;[ 8  2  7  0  3  4  5  1  6  9 10 11];[0.8280085412198727, 0, 0.828844070539019, 0, 0, 0, 0, 0.828844070539019, 1, 0, 0, 0];[8, 2, 7, 0];4;120;[ 8  2  7  0 10  4  3  1  6  5  9 11];[0.8280085412198727, 0, 0.828844070539019, 0, 0, 0, 0, 0.828844070539019, 1, 0, 0.7025494464110292, 0];[8, 2, 7, 0];4;170;[ 8  2  7  0 10  4  3  1  6  5  9 11];[0.8280085412198727, 0, 0.828844070539019, 0, 0, 0, 0, 0.828844070539019, 1, 0, 0.7025494464110292, 0];[8, 2, 7, 0];4;220;[ 8  2  7  0 10  4  3  1  6  5  9 11];[0.8280085412198727, 0, 0.828844070539019, 0, 0, 0, 0, 0.828844070539019, 1, 0, 0.7025494464110292, 0]
32047;12;12;[11, 10];2;61;[11  5 10  3  6  7  2  1  4  0  9  8];[0, 0, 0, 0.7861578939561522, 0, 0.8186191209593039, 0.627082545564197, 0.627082545564197, 0, 0, 0.8186191209593039, 1];[11, 10];2;111;[11  5 10  3  9  6  4  2  7  0  1  8];[0, 0, 0.6220746263143909, 0.7861578939561522, 0.6220746263143909, 0.8186191209593039, 0.6220746263143909, 0, 0, 0.7250285744610868, 0.8186191209593039, 1];[11, 10];2;161;[11  5 10  3  0  9  4  6  2  1  7  8];[0.7310018475302346, 0, 0.6220746263143909, 0.7861578939561522, 0.7215715319490635, 0.8186191209593039, 0.6220746263143909, 0, 0, 0.7250285744610868, 0.8186191209593039, 1];[11, 10];2;211;[11  4 10  0  3  5  2  1  7  6  9  8];[0, 0, 0, 0, 0.8329113216071943, 0, 0, 0, 0, 0, 0.8329113216071943, 1]
32048;12;12;[9, 7];2;571;[ 9  0  2  1  4  5  6  3  7  8 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[9, 7];2;621;[ 9  0  2  1  4  5  6  3  7  8 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[9, 7];2;671;[ 9  0  2  1  4  5  6  3  7  8 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[9, 7];2;721;[ 9  0  2  1  4  5  6  3  7  8 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
32049;12;12;[8, 7, 9];3;2109;[ 8  5  4  2  6  7 10  3  1  0  9 11];[0, 0, 0.8516381987994726, 0.7318417082689896, 0.8516381987994726, 0.856610072873242, 0.8225118835437333, 0.7634800527590169, 1, 0, 0.7318417082689896, 0];[8, 9, 7];3;621;[ 8  5  4  2  9 10  6  3  7 11  1  0];[0, 0, 0.8516381987994726, 0.8173435240692806, 0.8516381987994726, 0.856610072873242, 0.8225118835437333, 0.7634800527590169, 1, 0.8385521897966709, 0.8385521897966709, 0.7611246881190544];[8, 9, 7];3;671;[ 8  5  4  2  1  9 10  6  7  3 11  0];[0, 0.843757531447337, 0.8516381987994726, 0.7555839923836125, 0.8516381987994726, 0.856610072873242, 0.8313711950742306, 0.7634800527590169, 1, 0.8385521897966709, 0.8385521897966709, 0.7555839923836125];[8, 9, 7];3;1234;[ 8  5  4  2  1  9 10 11  6  7  0  3];[0, 0.843757531447337, 0.8516381987994726, 0, 0.8516381987994726, 0.856610072873242, 0.8313711950742306, 0.7634800527590169, 1, 0.8385521897966709, 0.8385521897966709, 0.8357895888855168]
32050;12;12;[9, 8, 1, 3];4;1084;[ 9  8  0  1  4  5  2  3  7  6 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0.91801783184193, 1, 0, 0];[9, 8, 6, 7];4;1134;[ 9  8  6 10  5  3  0  1  7  4  2 11];[0, 0, 0, 0, 0, 0.8151874616894079, 0.8261965404868427, 0, 0.91801783184193, 1, 0.8261965404868427, 0];[9, 8, 7, 6];4;170;[ 9  8  7  6  3  2  0  1  4  5 10 11];[0, 0, 0, 0, 0, 0, 0.8781981024176749, 0.9052782103151757, 0.91801783184193, 1, 0, 0];[9, 8, 7, 6];4;220;[ 9  8  7  6  3  2  0  1  4  5 10 11];[0, 0, 0, 0, 0, 0, 0.8781981024176749, 0.9052782103151757, 0.91801783184193, 1, 0, 0]
32051;12;12;[6, 2, 3, 7];4;314;[ 6  0  2  1  3  4  5  7  8  9 10 11];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[6, 2, 3, 7];4;364;[ 6  0  2  1  3  4  5  7  8  9 10 11];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[6, 2, 3, 7];4;414;[ 6  0  2  1  3  4  5  7  8  9 10 11];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[6, 2, 3, 7];4;464;[ 6  0  2  1  3  4  5  7  8  9 10 11];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0]
32052;12;12;[8, 6, 5, 9];4;1084;[ 8  6  2  0  3  4  5  1  7  9 10 11];[0, 0, 0, 0, 0, 0, 0.9098458857975347, 0, 1, 0, 0, 0];[8, 6, 5, 9];4;2159;[ 8  6  3  1 11  7  2  0  4  5  9 10];[0, 0.7813267650619182, 0, 0.7813267650619182, 0, 0, 0.9098458857975347, 0.7422000397645976, 1, 0, 0, 0.7813267650619182];[8, 6, 5, 9];4;2209;[ 8  6  3  1 11  7  2  0  4  5  9 10];[0, 0.7813267650619182, 0, 0.7813267650619182, 0, 0, 0.9098458857975347, 0.7422000397645976, 1, 0, 0, 0.7813267650619182];[8, 6, 9, 5];4;464;[ 8  6  3  1 11  9 10  5  7  0  4  2];[0.6937277807642449, 0.7813267650619182, 0, 0.7813267650619182, 0, 0.7756811442887648, 0.9098458857975347, 0.7422000397645976, 1, 0.7756811442887648, 0.7756811442887648, 0.7813267650619182]
32053;12;12;[11, 10];2;56;[11 10  0  1  4  5  2  3  7  6  9  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.895637010092647, 1];[11, 10];2;106;[11 10  0  1  4  5  2  3  7  6  9  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.9287711835443011, 1];[11, 10];2;156;[11 10  0  1  4  5  2  3  7  6  9  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.9287711835443011, 1];[11, 10];2;206;[11 10  0  1  4  5  2  3  7  6  9  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.9287711835443011, 1]
32054;12;12;[11, 9, 8];3;571;[11  9  4  0  3  5  6  2  8  1  7 10];[0.702246950641372, 0, 0.6563914086783302, 0.702246950641372, 0.8528451861410987, 0.6563914086783302, 0.6563914086783302, 0, 0.6403165397788861, 0.8694215408553336, 0, 1];[11, 9, 8];3;235;[11  9  4  7  8 10  5  1  6  0  2  3];[0, 0.6855190423518098, 0, 0, 0.8528451861410987, 0.7061641737768438, 0, 0.7078246200074209, 0.7078246200074209, 0.8694215408553336, 0.7061641737768438, 1];[11, 9, 8];3;285;[11  9  4  7  8 10  5  1  6  0  2  3];[0, 0.6855190423518098, 0, 0, 0.8528451861410987, 0.7061641737768438, 0, 0.7078246200074209, 0.7078246200074209, 0.8694215408553336, 0.7061641737768438, 1];[11, 8, 9];3;270;[11  7  8  0  5  9 10  1  6  4  2  3];[0.7987821985929674, 0.6855190423518098, 0, 0, 0, 0.7987821985929674, 0, 0.8782468972552114, 0.8782468972552114, 0.7987821985929674, 0.7497862296242676, 1]
32055;12;12;[4, 3];2;87;[ 4  0  2  1  3  5  6  7  8  9 10 11];[0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0];[4, 3];2;137;[ 4  0  2  1  3  5  6  7  8  9 10 11];[0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0];[4, 3];2;187;[ 4  0  2  1  3  5  6  7  8  9 10 11];[0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0];[4, 3];2;237;[ 4  0  2  1  3  5  6  7  8  9 10 11];[0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0]
32056;12;12;[7, 4, 3, 8];4;571;[ 7  5  4  3  2  1  0  6  8  9 10 11];[0, 0, 0, 0.8854058718547694, 0.9340187733551272, 0.9425569775891165, 0, 1, 0, 0, 0, 0];[7, 4, 3, 8];4;621;[ 7  5  4  3  6  2  0  1  8  9 10 11];[0, 0, 0, 0.8929431720461379, 0.9340187733551272, 0.9425569775891165, 0.8929431720461379, 1, 0, 0, 0, 0];[7, 4, 3, 8];4;671;[ 7  5  4  3  6  2  0  1  8  9 10 11];[0, 0, 0, 0.8929431720461379, 0.9340187733551272, 0.9465493759308485, 0.8929431720461379, 1, 0, 0, 0, 0];[7, 4, 3, 8];4;464;[ 7  5  4  3  6  2  9  8  1  0 10 11];[0, 0, 0.6750509758166429, 0.8929431720461379, 0.9340187733551272, 0.9465493759308485, 0.8929431720461379, 1, 0.6750509758166429, 0.6750509758166429, 0, 0]
32057;12;12;[8, 7];2;571;[ 8  0  2  1  4  5  6  3  7  9 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[8, 7];2;621;[ 8  0  2  1  4  5  6  3  7  9 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[8, 7];2;671;[ 8  0  2  1  4  5  6  3  7  9 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[8, 7];2;721;[ 8  0  2  1  4  5  6  3  7  9 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0]
32058;12;12;[8, 6, 7];3;571;[ 8 11  1  6  3 10  2  0  7  5  4  9];[0, 0.7965563506040754, 0.7327352753927833, 0.7327352753927833, 0, 0, 0.7965563506040754, 0, 1, 0, 0.7327352753927833, 0.8419914927107238];[8, 6, 7];3;1134;[ 8  6  9 11  1  0  3  2 10  7  4  5];[0.7662009403828158, 0.7965563506040754, 0.7327352753927833, 0.7327352753927833, 0, 0, 0.8434702998083152, 0, 1, 0.8434702998083152, 0.7327352753927833, 0.8419914927107238];[8, 6, 7];3;671;[ 8  1  6  2  3  4  5  0  7  9 10 11];[0, 0.7965563506040754, 0, 0, 0, 0, 0.7965563506040754, 0, 1, 0, 0, 0];[8, 6, 7];3;721;[ 8  1  6  2  3  4  5  0  7  9 10 11];[0, 0.7965563506040754, 0, 0, 0, 0, 0.7965563506040754, 0, 1, 0, 0, 0]
32059;12;12;[9, 8];2;1084;[ 9  0  2  1  4  5  6  3  7  8 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[9, 8];2;111;[ 9  6  8  4 10  3 11  0  5  1  7  2];[0.7264327043133929, 0.6963409662638614, 0, 0.7400336886540578, 0.775468134194282, 0.725463358224401, 0.775468134194282, 0, 0.775468134194282, 1, 0.775468134194282, 0.7264327043133929];[9, 8];2;161;[ 9  6  8  2  7  4 10  3  5  1  0 11];[0.5613153429854255, 0.6511990442054745, 0.8354428538211758, 0.7238421958484382, 0.8040853741892526, 0.7238421958484382, 0.8692355153476382, 0.8354428538211758, 0.8692355153476382, 1, 0.7994329113908778, 0];[9, 8];2;211;[ 9  6  8 10  7  2  4  3  5  1  0 11];[0.5613153429854255, 0.6511990442054745, 0.8354428538211758, 0.7238421958484382, 0.8040853741892526, 0.7238421958484382, 0.8692355153476382, 0.8354428538211758, 0.8692355153476382, 1, 0.83954799466483, 0]
32060;13;13;[9, 4, 10, 7, 6];5;1084;[ 9  4 10  1 12  8  2  0  7  6  5  3 11];[0, 0.6222668755619136, 0.6222668755619136, 0, 0.8478740427317106, 0, 0, 0, 0.6222668755619136, 1, 0.8478740427317106, 0, 0.6222668755619136];[9, 4, 10, 7, 6];5;1134;[ 9  4 10  0 12  8  1  2  7  6  5  3 11];[0.650699966706678, 0.650699966706678, 0.6447488303938351, 0, 0.8478740427317106, 0, 0, 0, 0.650699966706678, 1, 0.8478740427317106, 0, 0.650699966706678];[9, 4, 10, 0, 3];5;1184;[ 9  4 10  0 12  8  1  2 11  3  7  5  6];[0.650699966706678, 0.650699966706678, 0.6447488303938351, 0.6193204512804511, 0.8478740427317106, 0, 0, 0.6193204512804511, 0.650699966706678, 1, 0.8478740427317106, 0.6193204512804511, 0.650699966706678];[9, 4, 10, 0, 3];5;1234;[ 9  4 10  0 12  8  1  2 11  3  7  5  6];[0.650699966706678, 0.650699966706678, 0.6447488303938351, 0.6193204512804511, 0.8478740427317106, 0, 0, 0.6193204512804511, 0.650699966706678, 1, 0.8478740427317106, 0.6193204512804511, 0.650699966706678]
32061;13;13;[10, 9];2;314;[10  1  5  4  6  9  2  3 12  0  7  8 11];[0, 0.9260495062999413, 0.8346727074861229, 0.7800610725225764, 0.9260495062999413, 0.9260495062999413, 0.8573772166842528, 0, 0, 0.8559543014464605, 1, 0, 0.7470191201419717];[10, 9];2;621;[10  1  5  4  6  9  7  2  3 12  0  8 11];[0, 0.9260495062999413, 0.8346727074861229, 0.7800610725225764, 0.9260495062999413, 0.9260495062999413, 0.8573772166842528, 0.8513974888583454, 0, 0.8559543014464605, 1, 0, 0.7470191201419717];[10, 9];2;1184;[10  1  5  4  6  9  7  2  0  3 12  8 11];[0.7813739168068831, 0.9260495062999413, 0.8379483373759726, 0.7813739168068831, 0.9260495062999413, 0.9260495062999413, 0.8573772166842528, 0.8513974888583454, 0, 0.8559543014464605, 1, 0, 0.7813386271484398];[10, 9];2;464;[10  1  5  4  3  6  8  9  7  2  0 11 12];[0, 0.9260495062999413, 0.8379483373759726, 0.8872277984101343, 0.9260495062999413, 0.9260495062999413, 0.8733958318707817, 0.8513974888583454, 0.8733958318707817, 0.8559543014464605, 1, 0, 0]
32062;13;13;[8, 4, 6, 11];4;4158;[ 8  0  2  1  4  5  6  3  7  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[8, 4, 6, 11];4;4208;[ 8  0  2  1  4  5  6  3  7  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[8, 4, 6, 11];4;4258;[ 8  0  2  1  4  5  6  3  7  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[8, 4, 6, 11];4;4308;[ 8  0  2  1  4  5  6  3  7  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0]
32063;13;13;[10, 4, 9, 11];4;87;[10  4  9 12 11  3  1  7  6  5  0  2  8];[0, 0.7634353180568486, 0, 0.7643305206001697, 0.7858657731433477, 0, 0, 0.7439886256797354, 0, 0.7858657731433477, 1, 0.7699765938509677, 0.7858657731433477];[10, 11, 4, 9];4;120;[10 11  4  9 12  3  1  0  7  6  5  2  8];[0, 0, 0, 0.7643305206001697, 0.7858657731433477, 0, 0, 0, 0, 0.7858657731433477, 1, 0.8992716067532895, 0.7858657731433477];[10, 11, 4, 9];4;170;[10 11  4  9 12  3  1  0  7  6  5  2  8];[0, 0, 0, 0.7643305206001697, 0.7858657731433477, 0, 0, 0, 0, 0.7858657731433477, 1, 0.8992716067532895, 0.7858657731433477];[10, 11, 4, 9];4;220;[10 11  4  9 12  3  1  0  7  6  5  2  8];[0, 0, 0, 0.7643305206001697, 0.7858657731433477, 0, 0, 0, 0, 0.7858657731433477, 1, 0.8992716067532895, 0.7858657731433477]
32064;13;13;[9, 10, 11];3;8255;[ 9  0  6  3  5 12  2  1  7  4 10  8 11];[0.6951611426064023, 0, 0, 0.6951611426064023, 0, 0.6951611426064023, 0.6951611426064023, 0, 0, 1, 0, 0, 0.6909591073465957];[9, 10, 11];3;4208;[ 9  0  2  1  4  5  6  3  7  8 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[9, 10, 11];3;4258;[ 9  0  2  1  4  5  6  3  7  8 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[9, 10, 11];3;4308;[ 9  0  2  1  4  5  6  3  7  8 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0]
32065;13;13;[10, 2, 8, 9];4;2109;[10  0  2  1  4  5  6  3  7  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[10, 9, 11, 5];4;170;[10  0  9 12 11  5  7  2  6  4  1  3  8];[0.7982419914702539, 0, 0.6201740139750523, 0, 0, 0.70424244330004, 0, 0.70424244330004, 0, 0.7982419914702539, 1, 0.7696519843326862, 0.7982419914702539];[10, 9, 11, 5];4;220;[10  0  9 12 11  5  7  2  6  4  1  3  8];[0.7982419914702539, 0, 0.6201740139750523, 0, 0, 0.70424244330004, 0, 0.70424244330004, 0, 0.7982419914702539, 1, 0.7696519843326862, 0.7982419914702539];[10, 9, 11, 2];4;4308;[10  0  9 12 11  2  7  4  8  5  1  3  6];[0.7982419914702539, 0, 0.729547344637659, 0, 0.729547344637659, 0.70424244330004, 0, 0.729547344637659, 0.729547344637659, 0.7982419914702539, 1, 0.7696519843326862, 0.7982419914702539]
32066;13;13;[12, 11];2;56;[12 11  0  1  4  5  2  3  7  6  9  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.9099027264753508, 1];[12, 11];2;106;[12 11  0  1  4  5  2  3  7  6  9  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.9099027264753508, 1];[12, 11];2;156;[12 11  3  0  4  5  1  2  7  6  9  8 10];[0, 0, 0, 0.8816975110007532, 0, 0, 0, 0, 0, 0, 0, 0.9099027264753508, 1];[12, 11];2;206;[12 11  3  0  2  4  1  5  7  6  9  8 10];[0.7208628104952458, 0.7114525064678746, 0.7208628104952458, 0.8816975110007532, 0.7208628104952458, 0, 0, 0, 0, 0, 0, 0.9099027264753508, 1]
32067;13;13;[12, 10];2;571;[12  6 11  5 10  3  2  1  7  4  0  9  8];[0, 0.678584746010213, 0.6891179000477308, 0.7098191928002968, 0, 0.716717820210563, 0.716717820210563, 0, 0, 0, 0.716717820210563, 0.716717820210563, 1];[12, 10];2;111;[12 11 10  2  8  4  1  0  7  6  5  3  9];[0, 0, 0.7953931013459796, 0, 0.7876404858870898, 0, 0, 0, 0.7953931013459796, 0, 0.8487192627224369, 0.8487192627224369, 1];[12, 9, 11];3;220;[12  4  9  7  0 11 10  2  8  5  1  3  6];[0.8528880129004048, 0, 0.7953931013459796, 0, 0.879655653791216, 0, 0, 0.8786610666915945, 0.7953931013459796, 0.879655653791216, 0.8487192627224369, 0.8487192627224369, 1];[12, 9, 11];3;237;[12  4  9  7 11  0 10  8  2  5  1  3  6];[0.8528880129004048, 0, 0.7953931013459796, 0, 0.879655653791216, 0, 0, 0.8786610666915945, 0.8155638463899318, 0.879655653791216, 0.8487192627224369, 0.8557565074517779, 1]
32068;13;13;[11, 10];2;8255;[11  1  7  5 12  6  3  2  4  0  9  8 10];[0, 0.7097988899085492, 0, 0, 0, 0.7097988899085492, 0.706009422623215, 0.7097988899085492, 0, 0, 0, 1, 0.7097988899085492];[11, 10];2;8305;[11  1  7  5 12  6  3  2  4  0  9  8 10];[0, 0.7097988899085492, 0, 0, 0, 0.7097988899085492, 0.706009422623215, 0.7097988899085492, 0, 0, 0, 1, 0.7097988899085492];[11, 10];2;8355;[11  0  5  1  4  2 12  7  6  3  9  8 10];[0.754978330771473, 0.754978330771473, 0.7488776637790702, 0, 0.754978330771473, 0.754978330771473, 0.706009422623215, 0.7097988899085492, 0, 0, 0, 1, 0.7097988899085492];[11, 10];2;211;[11  0 10  7  3 12  5  1  4  2  6  9  8];[0.8066884079944521, 0.754978330771473, 0.7488776637790702, 0.7981069367261147, 0.754978330771473, 0.754978330771473, 0.706009422623215, 0.8066884079944521, 0, 0, 0.8066884079944521, 1, 0.7671338233145415]
32069;13;13;[10, 9];2;2109;[10  0  2  1  4  5  6  3  7  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[10, 9];2;2159;[10  0  2  1  4  5  6  3  7  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[10, 9];2;2209;[10  5 11  0  3  4  2  1  7  6  9  8 12];[0, 0, 0, 0, 0, 0.7361152882100133, 0, 0, 0, 0, 1, 0.7361152882100133, 0];[10, 9];2;270;[10  5 11  6 12  9  7  8  4  1  2  3  0];[0, 0, 0, 0, 0, 0.7361152882100133, 0.6578788285973685, 0.6578788285973685, 0.6501757563520796, 0.6578788285973685, 1, 0.7361152882100133, 0.6578788285973685]
32070;13;13;[12, 11, 5, 0, 7];5;571;[12  6 11  2  5  8  0  3  7  4  1  9 10];[0.7227052008681516, 0, 0.7734428924500423, 0, 0, 0.756891478332091, 0.8027857643247388, 0, 0.756891478332091, 0, 0, 0.7734428924500423, 1];[12, 7, 3, 11, 5];5;170;[12  1  7  3 11  5  0  2  6  4  9  8 10];[0.6304014848082878, 0.7051573610533882, 0, 0.7051573610533882, 0, 0.7051573610533882, 0, 0.7051573610533882, 0, 0, 0, 0.7051573610533882, 1];[12, 7, 3, 11, 5];5;220;[12  1  7  3 11  5  0  2  6  4  9  8 10];[0.6304014848082878, 0.7051573610533882, 0, 0.7051573610533882, 0, 0.7051573610533882, 0, 0.7051573610533882, 0, 0, 0, 0.7051573610533882, 1];[12, 8, 11, 9];4;237;[12  6  8 11  9 10  5  1  3  7  0  2  4];[0.6304014848082878, 0.7051573610533882, 0, 0.7051573610533882, 0, 0.7051573610533882, 0.7339292822323253, 0.7051573610533882, 0.7339292822323253, 0.7339292822323253, 0.7338055454725622, 0.7339292822323253, 1]
32071;13;13;[9, 6, 8];3;1084;[ 9  0  2  1  4  5  6  3  7  8 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[9, 6, 8];3;1134;[ 9  0  2  1  4  5  6  3  7  8 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[9, 6, 8];3;1184;[ 9  0  2  1  4  5  6  3  7  8 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[9, 6, 8];3;1234;[ 9  0  2  1  4  5  6  3  7  8 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0]
32072;13;13;[9, 8];2;1084;[ 9  0  2  1  4  5  6  3  7  8 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[9, 8];2;111;[ 9  2  8 10  4  0  1  3  7  6  5 11 12];[0, 0, 0.7967691143124772, 0, 0, 0, 0, 0, 0.7967691143124772, 1, 0.7815375128445171, 0, 0];[9, 8];2;161;[ 9  2  8 10  4  0  1  3  7  6  5 11 12];[0, 0, 0.7967691143124772, 0, 0, 0, 0, 0, 0.7967691143124772, 1, 0.7815375128445171, 0, 0];[9, 8];2;211;[ 9  2  8 10  4  0  1  3  7  6  5 11 12];[0, 0, 0.7967691143124772, 0, 0, 0, 0, 0, 0.7967691143124772, 1, 0.7815375128445171, 0, 0]
32073;13;13;[11, 10];2;4158;[11  0  2  1  4  5  6  3  7  8  9 10 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[11, 10];2;137;[11  7  8  9 10  0  4 12  2  5  3  1  6];[0.7225043426919163, 0, 0.5854097738020595, 0.5805705813011812, 0.7225043426919163, 0.5854097738020595, 0, 0.7392966377829521, 0.7392966377829521, 0.7392966377829521, 0.7225043426919163, 1, 0.6813366083483618];[11, 10];2;170;[11  7  8 10  9  0  4 12  3  6  2  5  1];[0.7439517738574755, 0, 0.560588707814801, 0.6394207843819558, 0.7225043426919163, 0.560588707814801, 0.6394207843819558, 0.8121260511023098, 0.8121260511023098, 0.7439517738574755, 0.7698863784666327, 1, 0.6813366083483618];[11, 10];2;220;[11  7  8 10  9  0  4  1  3  5  2 12  6];[0.7439517738574755, 0.713198992769381, 0.7127181865279969, 0.713198992769381, 0.7225043426919163, 0.713198992769381, 0.6394207843819558, 0.8121260511023098, 0.8121260511023098, 0.7439517738574755, 0.7698863784666327, 1, 0.6813366083483618]
32074;13;13;[11, 9];2;120;[11  3  6  7  8  9  2  0  4  5  1 10 12];[0, 0, 0, 0.6386267001325415, 0, 0, 0.6386267001325415, 0.6386267001325415, 0.6386267001325415, 0.6354085634251614, 0, 1, 0];[11, 9];2;137;[11  8 12  0  9  5  4  7  1  3  6  2 10];[0.7862456611237022, 0.7360866605418022, 0, 0.6386267001325415, 0.7586668835445798, 0.7807768799963357, 0.6386267001325415, 0.7466618276705675, 0.813360750998562, 0.7862456611237022, 0, 1, 0.813360750998562];[11, 9];2;220;[11  8 12  3  4  9  0  5  7  1  6  2 10];[0.7862456611237022, 0.7360866605418022, 0, 0.7980547619173257, 0.7980547619173257, 0.7807768799963357, 0.6386267001325415, 0.7466618276705675, 0.813360750998562, 0.7980482546116577, 0, 1, 0.813360750998562];[11, 9];2;4308;[11  8 12  0  4  1  2  3  7  6  5  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 0.813360750998562, 0, 0, 1, 0.813360750998562]
32075;13;13;[11, 7];2;571;[11  0  2  1  4  5  6  3  7  8  9 10 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[11, 7];2;106;[11  7  8  4 10  9 12  0  6  5  2  3  1];[0.6052094108036742, 0, 0, 0, 0.6422853991800287, 0, 0, 0.6422853991800287, 0.6422853991800287, 0.6422853991800287, 0.6422853991800287, 1, 0.6422853991800287];[11, 7];2;156;[11  7  8  4 10  9 12  0  6  5  2  3  1];[0.6052094108036742, 0, 0, 0, 0.6422853991800287, 0, 0, 0.6422853991800287, 0.6422853991800287, 0.6422853991800287, 0.6422853991800287, 1, 0.6422853991800287];[11, 7];2;206;[11  7  8  4 10  9 12  0  6  5  2  3  1];[0.6052094108036742, 0, 0, 0, 0.6422853991800287, 0, 0, 0.6422853991800287, 0.6422853991800287, 0.6422853991800287, 0.6422853991800287, 1, 0.6422853991800287]
32076;13;13;[10, 1, 6, 12];4;8255;[10  1  6  2  4  7  0  5  9 11  3  8 12];[0.7546600138097318, 0.7832927080060634, 0.7832927080060634, 0, 0.7832927080060634, 0.7443868228617214, 0.7832927080060634, 0.7809975173331289, 0, 0.6947628987486404, 1, 0.6922935211830582, 0];[10, 1, 6, 12];4;621;[10  1  6  2  4  7  0  5 12  8  9 11  3];[0.7546600138097318, 0.7832927080060634, 0.7832927080060634, 0, 0.7832927080060634, 0.7443868228617214, 0.7832927080060634, 0.7809975173331289, 0.7076525346372268, 0.6947628987486404, 1, 0.6922935211830582, 0.7076525346372268];[10, 6, 1, 12];4;8355;[10  6  1  0  5  3  4  2  7  8  9 11 12];[0.7546600138097318, 0.7546600138097318, 0, 0, 0, 0.7443868228617214, 0.877064992951348, 0, 0, 0, 1, 0, 0];[10, 6, 1, 12];4;8405;[10  6  1  0  5  3  4  2  7  8  9 11 12];[0.7546600138097318, 0.7546600138097318, 0, 0, 0, 0.7443868228617214, 0.9345837430064814, 0, 0, 0, 1, 0, 0]
32077;13;13;[9, 6, 11, 2];4;185;[ 9  6 11 10  3  0  2  1  7  5  4  8 12];[0, 0, 0, 0, 0, 0, 0.818800486860257, 0, 0, 1, 0.816953266082449, 0.818800486860257, 0];[9, 6, 11, 2];4;235;[ 9  6 11 10  3  0  2  1  7  5  4  8 12];[0, 0, 0, 0, 0, 0, 0.818800486860257, 0, 0, 1, 0.816953266082449, 0.818800486860257, 0];[9, 6, 11, 8];4;187;[ 9  6 11 10  8  0 12  3  7  5  4  2  1];[0.6871334503441627, 0, 0, 0.6548470604639498, 0, 0, 0.818800486860257, 0, 0.6871334503441627, 1, 0.816953266082449, 0.818800486860257, 0.6871334503441627];[9, 6, 11, 8];4;237;[ 9  6 11 10  8  0 12  5  3  4  1  2  7];[0.6871334503441627, 0, 0, 0.6598748969281225, 0, 0.6598748969281225, 0.818800486860257, 0, 0.6871334503441627, 1, 0.816953266082449, 0.818800486860257, 0.6871334503441627]
32078;13;13;[11, 8, 10];3;4158;[11  0  2  1  4  5  6  3  7  8  9 10 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[11, 10, 9];3;2159;[11 10  0  1  4  5  2  3  7  6  9  8 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.8810811984950527, 1, 0];[11, 10, 9];3;4258;[11 10  3 12  4  0  1  2  7  6  5  9  8];[0, 0, 0, 0.7497755735312327, 0, 0, 0, 0, 0, 0, 0.8810811984950527, 1, 0.7497755735312327];[11, 10, 9];3;4308;[11 10  3 12  4  0  1  2  7  6  5  9  8];[0, 0, 0, 0.7497755735312327, 0, 0, 0, 0, 0, 0, 0.8966948373101178, 1, 0.7497755735312327]
32079;13;13;[6, 2, 1, 5];4;185;[ 6  0  2  1  3  4  5  7  8  9 10 11 12];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0];[6, 2, 1, 5];4;235;[ 6  0  2  1  3  4  5  7  8  9 10 11 12];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0];[6, 2, 1, 5];4;285;[ 6  0  2  1  3  4  5  7  8  9 10 11 12];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0];[6, 2, 1, 5];4;335;[ 6  0  2  1  3  4  5  7  8  9 10 11 12];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0]
32080;14;14;[12, 10];2;2109;[12  0  2  1  4  5  6  3  7  8 10  9 11 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[12, 10];2;2159;[12  0  2  1  4  5  6  3  7  8 10  9 11 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[12, 10];2;2209;[12  0  2  1  4  5  6  3  7  8 10  9 11 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[12, 10];2;2259;[12  0  2  1  4  5  6  3  7  8 10  9 11 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0]
32081;14;14;[13, 6, 12, 11];4;87;[13  6 12  8 11  1  0  2  4  7  5  3 10  9];[0.7411828767975339, 0.7608378769454274, 0.7143460003540971, 0, 0.7143460003540971, 0, 0.8496059537234784, 0.6940999019470142, 0.8194111625056868, 0, 0, 0.7608378769454274, 0.8496059537234784, 1];[13, 12, 6, 11];4;364;[13 12  9  6  4  1  5 11  0  7  2  3 10  8];[0.7411828767975339, 0.8462360814950569, 0.6498507128398315, 0, 0.8747124028263847, 0.8048438229541318, 0.8747124028263847, 0.6940999019470142, 0, 0.8991522009750662, 0, 0.7608378769454274, 0.9224294102624171, 1];[13, 12, 6, 11];4;414;[13 12  9  6  4  1  5 11  3 10  0  7  2  8];[0.7411828767975339, 0.8635572587296318, 0.6498507128398315, 0.8295417601743723, 0.8747124028263847, 0.857602774265223, 0.8747124028263847, 0.6940999019470142, 0, 0.8991522009750662, 0.7863803536548714, 0.8386885003260905, 0.9224294102624171, 1];[13, 12, 6, 11];4;464;[13 12  9  6  4  1  5 11  3 10  8  0  7  2];[0.7411828767975339, 0.8635572587296318, 0.6498507128398315, 0.8295417601743723, 0.8747124028263847, 0.857602774265223, 0.8747124028263847, 0.6940999019470142, 0.7719697206366624, 0.8991522009750662, 0.7863803536548714, 0.8386885003260905, 0.9224294102624171, 1]
32082;14;14;[10, 11];2;314;[10 13  2  6  9  0 11  3  8  7  1  4  5 12];[0.8403734954444055, 0.7771391245934185, 0.8533850493636836, 0.8050666618225713, 0.7627225941033196, 0, 0.8533850493636836, 0.7783652026815892, 0.7783652026815892, 0.8533850493636836, 1, 0.8050666618225713, 0, 0.897116779815114];[10, 11];2;106;[10 11 13  2  9  6  5  0  1  8  7  3  4 12];[0.8403734954444055, 0.8374998147620937, 0.8533850493636836, 0.7341443455228511, 0, 0.847528249358248, 0.8533850493636836, 0.7783652026815892, 0.7783652026815892, 0.8533850493636836, 1, 0.9119303591098729, 0, 0.897116779815114];[10, 11];2;161;[10  9 11 13  5  8  7  2  1  3  0  4  6 12];[0.7341443455228511, 0.7771391245934185, 0.7783652026815892, 0.7341443455228511, 0, 0.8452475672253189, 0, 0.7783652026815892, 0.8452475672253189, 0.9434855170511111, 1, 0.9119303591098729, 0, 0.897116779815114];[10, 11];2;211;[10  9 11 13  5  8  7  2  1  3  0 12  6  4];[0.7341443455228511, 0.7771391245934185, 0.7783652026815892, 0.7341443455228511, 0, 0.8452475672253189, 0, 0.7783652026815892, 0.8452475672253189, 0.9434855170511111, 1, 0.9119303591098729, 0.6409387863931377, 0.897116779815114]
32083;14;14;[12, 10];2;2109;[12  9  5  0  3  4  2  1  7  6 10  8 11 13];[0, 0, 0, 0, 0, 0.7860785904567678, 0, 0, 0, 0.8063344933356776, 0, 0, 1, 0];[12, 11];2;8305;[12  9 13  5  6  3  0  1  7  4  2  8 11 10];[0, 0, 0, 0, 0, 0.7860785904567678, 0.7687224133674333, 0, 0, 0.8063344933356776, 0, 0, 1, 0.7892133116704423];[12, 11];2;8355;[12  9 13  5  6  8  0  1  7  4  2  3 11 10];[0, 0, 0, 0, 0, 0.7860785904567678, 0.7687224133674333, 0, 0.7314610995197559, 0.8063344933356776, 0, 0, 1, 0.7892133116704423];[12, 11];2;8405;[12  9 13  5  6  8  0  1  7  4  2  3 11 10];[0, 0, 0, 0, 0, 0.7860785904567678, 0.7687224133674333, 0, 0.7314610995197559, 0.8063344933356776, 0, 0, 1, 0.7892133116704423]
32084;14;14;[11, 10];2;4158;[11  0  2  1  4  5  6  3  7  8  9 10 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[11, 10];2;137;[11  0  5  1 10  9  8 13  7  4  2  3  6 12];[0.5656745710570992, 0.5656745710570992, 0, 0, 0, 0.5656745710570992, 0, 0.563229180761335, 0.5656745710570992, 0.5656745710570992, 0.5656745710570992, 1, 0, 0.5656745710570992];[11, 10];2;187;[11  0  5  1 10  9  8 13  7  4  2  3  6 12];[0.5656745710570992, 0.5656745710570992, 0, 0, 0, 0.5656745710570992, 0, 0.563229180761335, 0.5656745710570992, 0.5656745710570992, 0.5656745710570992, 1, 0, 0.5656745710570992];[11, 10];2;237;[11  0  5  1 10  9  8 13  7  4  2  3  6 12];[0.5656745710570992, 0.5656745710570992, 0, 0, 0, 0.5656745710570992, 0, 0.563229180761335, 0.5656745710570992, 0.5656745710570992, 0.5656745710570992, 1, 0, 0.5656745710570992]
32085;14;14;[11, 9, 12, 4];4;2109;[11  9 13 12  2  7  6  0  4  5  1  3 10  8];[0, 0, 0.7244483459947928, 0, 0, 0, 0.7121979543964909, 0.7244483459947928, 0, 0.8092259538722925, 0, 1, 0.8084433895923216, 0.8092259538722925];[11, 12, 1, 9];4;621;[11  3 12  1  9 13  4  2  7  6  5  0 10  8];[0, 0.8093986422148546, 0.7244483459947928, 0.8188069566523427, 0.8032969759010027, 0, 0.7121979543964909, 0.7244483459947928, 0, 0.8092259538722925, 0, 1, 0.8093986422148546, 0.8092259538722925];[11, 12, 1, 9];4;671;[11  3 12  1  9 13  4  2  7  6  5  0 10  8];[0, 0.8093986422148546, 0.7244483459947928, 0.8188069566523427, 0.8032969759010027, 0, 0.7121979543964909, 0.7244483459947928, 0, 0.8092259538722925, 0, 1, 0.8093986422148546, 0.8092259538722925];[11, 1, 9, 12];4;8405;[11  0  2  1  4  5  6  3  7  8  9 10 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
32086;14;14;[11, 7, 12, 9];4;8255;[11  7 12  0  2 10  8  1  6  5  4  3  9 13];[0.6904477768679314, 0, 0.6904477768679314, 0, 0, 0, 0, 0.8166691678028972, 0.6735788561878044, 0, 0.6904477768679314, 1, 0.8166691678028972, 0];[11, 8, 12, 9];4;235;[11  8 12  7  5  6  9  2  4 10  0  3  1 13];[0.6904477768679314, 0, 0.7262720035441034, 0, 0.7262720035441034, 0.7888227253360149, 0.7713432798975255, 0.8166691678028972, 0.8376845456566775, 0.7467091104637978, 0.6904477768679314, 1, 0.8376845456566775, 0];[11, 12, 8, 9];4;187;[11 12  8  7  9  0 13  5  6  2  4  3 10  1];[0.8003943212746011, 0, 0.7262720035441034, 0.6949042680360811, 0.7262720035441034, 0.7888227253360149, 0.7713432798975255, 0.8166691678028972, 0.8376845456566775, 0.8003943212746011, 0.6949042680360811, 1, 0.8866458602991967, 0.794790285656798];[11, 12, 8, 9];4;270;[11 12  0  8  7  9 13  5  6  2  4  3 10  1];[0.8498936763722615, 0, 0.7262720035441034, 0.6949042680360811, 0.7262720035441034, 0.7888227253360149, 0.7713432798975255, 0.8166691678028972, 0.8376845456566775, 0.8003943212746011, 0.6949042680360811, 1, 0.8866458602991967, 0.794790285656798]
32087;14;14;[11, 10, 12, 1];4;8255;[11  8 10 12  3  4  5  7  6  0  1  2  9 13];[0, 0, 0, 0.6768437171196402, 0.6768437171196402, 0.6768437171196402, 0, 0.6696426328035081, 0.8204596322802007, 0, 0.8204596322802007, 1, 0.8033523715336085, 0];[11, 10, 12, 9];4;621;[11 10  3  4 12  8  5  7  9 13  0  1  6  2];[0.6535439824706876, 0, 0, 0.6768437171196402, 0.6768437171196402, 0.6768437171196402, 0, 0.6696426328035081, 0.6768437171196402, 0.6535439824706876, 0.8778144568720686, 1, 0.6768437171196402, 0.6535439824706876];[11, 10, 12, 9];4;671;[11 10  3  4 12  8  5  7  9 13  0  1  6  2];[0.6535439824706876, 0, 0, 0.6768437171196402, 0.6768437171196402, 0.6768437171196402, 0, 0.6696426328035081, 0.6768437171196402, 0.6535439824706876, 0.8778144568720686, 1, 0.6768437171196402, 0.6535439824706876];[11, 10, 12, 1];4;1234;[11 10  3  2 12  8  1  7 13  9  4  5  0  6];[0.6535439824706876, 0.7203099259006914, 0.7331338501014605, 0.7331338501014605, 0.6768437171196402, 0.6768437171196402, 0, 0.7203099259006914, 0.7331338501014605, 0.6959230630314763, 0.8778144568720686, 1, 0.7331338501014605, 0.7203099259006914]
32088;14;14;[9, 10, 8];3;2109;[ 9  7  4  2 10  0  6  1  8  3  5 11 12 13];[0.6600832652230733, 0.5861978841858116, 0.7196776078952382, 0, 0.7196776078952382, 0, 0.5861978841858116, 0.851065456143788, 0.5861978841858116, 1, 0.7196776078952382, 0, 0, 0];[9, 10, 8];3;1134;[ 9  7  5  2 10  4  0  1  8  6  3 11 12 13];[0.6600832652230733, 0.5861978841858116, 0.7196776078952382, 0, 0.7196776078952382, 0.8211551532738118, 0.5861978841858116, 0.851065456143788, 0.5861978841858116, 1, 0.7196776078952382, 0, 0, 0];[9, 10, 8];3;2209;[ 9  7  5  2 10  4  6 11 13  0  8  1  3 12];[0.6600832652230733, 0.5861978841858116, 0.7196776078952382, 0, 0.7196776078952382, 0.8211551532738118, 0.6760523283600174, 0.851065456143788, 0.5861978841858116, 1, 0.7196776078952382, 0.6760523283600174, 0, 0.6760523283600174];[9, 10, 8];3;2259;[ 9  7  5  2 10  4  6 11 13  8  0  1  3 12];[0.6600832652230733, 0.5861978841858116, 0.7196776078952382, 0, 0.7196776078952382, 0.8211551532738118, 0.6760523283600174, 0.851065456143788, 0.6604338187638115, 1, 0.7196776078952382, 0.6760523283600174, 0, 0.6760523283600174]
32089;14;14;[13, 11];2;56;[13 11  6 12  1  3  2  0  7  5  4  8 10  9];[0, 0.7404863045774972, 0, 0, 0, 0, 0.7517712141229386, 0, 0, 0, 0, 0.9544740766661672, 0.7517712141229386, 1];[13, 11];2;106;[13 11  7  8  0 12  2  1  6  4  3  5 10  9];[0.8045863111532966, 0.7404863045774972, 0.7925986317979288, 0, 0, 0, 0.7404863045774972, 0.8279964693130921, 0.8279964693130921, 0, 0, 0.9544740766661672, 0.7962177783209329, 1];[13, 11];2;156;[13 11  4  7  8  0 12  2  1  6  5  3 10  9];[0.8045863111532966, 0.7404863045774972, 0.7925986317979288, 0, 0.8565866698523914, 0, 0.7404863045774972, 0.8279964693130921, 0.8279964693130921, 0, 0, 0.9544740766661672, 0.7962177783209329, 1];[13, 11];2;206;[13 11  0  1  4  5  2  3  7  6  9  8 10 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.9544740766661672, 0, 1]
32090;14;14;[12, 5, 11, 6];4;4158;[12  5  9 13 10  1  4 11  0  3  2  6  7  8];[0.7239633116508735, 0.7449412629482514, 0, 0.7147289532435267, 0.7449412629482514, 0.7799694662038265, 0, 0, 0, 0.7799694662038265, 0.7799694662038265, 0.7449412629482514, 1, 0.7799694662038265];[12, 7, 11, 9];4;137;[12  7 11  5  9 10 13  1  4  0  3  2  6  8];[0.7239633116508735, 0.7449412629482514, 0, 0.7147289532435267, 0.7449412629482514, 0.9031490247293374, 0, 0.9154120544923195, 0, 0.7799694662038265, 0.7799694662038265, 0.9154120544923195, 1, 0.7799694662038265];[12, 7, 11, 8];4;285;[12  7 11  5  2 13  8 10  9  1  4  0  3  6];[0.7239633116508735, 0.7449412629482514, 0.8259128185656645, 0.7147289532435267, 0.7449412629482514, 0.9031490247293374, 0, 0.9154120544923195, 0.8064325825302869, 0.7799694662038265, 0.7799694662038265, 0.9154120544923195, 1, 0.8259128185656645];[12, 7, 11, 8];4;335;[12  7 11  5  2  0  8 13 10  9  1  4  3  6];[0.8676195124310407, 0.7449412629482514, 0.8716445886161109, 0.7147289532435267, 0.7449412629482514, 0.9031490247293374, 0, 0.9154120544923195, 0.8006834028074951, 0.7799694662038265, 0.7799694662038265, 0.9154120544923195, 1, 0.8006834028074951]
32091;14;14;[13, 11, 1, 12];4;120;[13  4 11  1 10 12  2  0  7  6  5  3  8  9];[0, 0.8188931244057238, 0, 0, 0.8563359690145143, 0, 0, 0, 0, 0, 0.8188931244057238, 0.8188931244057238, 0.8188931244057238, 1];[13, 3, 11, 12];4;621;[13  3 11  6  4  9 10  1 12  2  7  0  5  8];[0, 0.8188931244057238, 0.7864346749387159, 0.8666238640343695, 0.8563359690145143, 0, 0.8666238640343695, 0.7795542452926383, 0, 0.8492614862719057, 0.8188931244057238, 0.8666238640343695, 0.8188931244057238, 1];[13, 9, 12, 6];4;285;[13  1  9 12  8  3  6 11  4  5 10  0  2  7];[0.810739641349197, 0.8740863926477798, 0.7864346749387159, 0.8666238640343695, 0.8563359690145143, 0.8529512280834607, 0.8666238640343695, 0.7795542452926383, 0.872537381323731, 0.8740863926477798, 0.8188931244057238, 0.8666238640343695, 0.8740863926477798, 1];[13, 9, 12, 6];4;335;[13  1  9 12  8  3  6 11  4  5 10  0  2  7];[0.810739641349197, 0.8740863926477798, 0.7864346749387159, 0.8666238640343695, 0.8563359690145143, 0.8529512280834607, 0.8666238640343695, 0.7801159265797952, 0.872537381323731, 0.8740863926477798, 0.8188931244057238, 0.8666238640343695, 0.8740863926477798, 1]
32092;14;14;[10, 8];2;1084;[10  0  2  1  4  5  6  3  7  8  9 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[10, 8];2;1134;[10  0  2  1  4  5  6  3  7  8  9 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[10, 8];2;1184;[10  0  2  1  4  5  6  3  7  8  9 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[10, 8];2;1234;[10  0  2  1  4  5  6  3  7  8  9 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0]
32093;14;14;[10, 8, 9];3;2109;[10  1  8  7  3  4  2  0  6  5  9 11 12 13];[0, 0.8092835420763448, 0, 0.7882432112246197, 0, 0, 0, 0.8022263599481642, 0.8022263599481642, 0, 1, 0, 0, 0];[10, 8, 9];3;2159;[10  8  1  0  4  5  2  3  7  6  9 11 12 13];[0, 0.8092835420763448, 0, 0, 0, 0, 0, 0, 0.8711755872138777, 0, 1, 0, 0, 0];[10, 8, 9];3;2209;[10  8  1  0  4  5  2  3  7  6  9 11 12 13];[0, 0.8092835420763448, 0, 0, 0, 0, 0, 0, 0.8711755872138777, 0, 1, 0, 0, 0];[10, 8, 9];3;2259;[10  8  1  0  4  5  2  3  7  6  9 11 12 13];[0, 0.8092835420763448, 0, 0, 0, 0, 0, 0, 0.8711755872138777, 0, 1, 0, 0, 0]
32094;14;14;[13, 11];2;8255;[13  0  2  1  4  5  6  3  7  8 10  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[13, 11];2;8305;[13  0  2  1  4  5  6  3  7  8 10  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[13, 11];2;8355;[13  0  2  1  4  5  6  3  7  8 10  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[13, 11];2;8405;[13  0  2  1  4  5  6  3  7  8 10  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1]
32096;14;14;[10, 9, 8];3;8255;[10  7  9  4 11  2 13  0  6  5  1  3  8 12];[0.6943475027325147, 0, 0.7479828649889255, 0, 0.7551802247671651, 0, 0, 0.7551802247671651, 0, 0.7551802247671651, 1, 0.7551802247671651, 0, 0.7406773085699433];[10, 8, 9];3;621;[10  2  8 11  3  0  7  4  9 13  1  5  6 12];[0.7717876827181384, 0, 0.7867758542681995, 0.7743270025923671, 0.7551802247671651, 0, 0, 0.7551802247671651, 0.7867758542681995, 0.7551802247671651, 1, 0.7867758542681995, 0, 0.7406773085699433];[10, 9, 8];3;170;[10  2  9  8 11  3  0  4  7 13  1  5  6 12];[0.7717876827181384, 0, 0.8317018610807932, 0.7743270025923671, 0.7551802247671651, 0, 0, 0.7551802247671651, 0.7867758542681995, 0.8317018610807932, 1, 0.7867758542681995, 0, 0.7406773085699433];[10, 9, 8];3;220;[10  2  9  8 11  3  0  4  7 13  1  5  6 12];[0.7717876827181384, 0, 0.8544467745300846, 0.7743270025923671, 0.7551802247671651, 0, 0, 0.7551802247671651, 0.7867758542681995, 0.8544467745300846, 1, 0.7867758542681995, 0, 0.7406773085699433]
32097;14;14;[12, 11, 9];3;4158;[12  6  5  1 11  2  8  4  7  3  0  9 10 13];[0, 0.7829349477796353, 0.7829349477796353, 0, 0.7484184874648562, 0.7829349477796353, 0.7837483326746394, 0, 0.7763432854212557, 0, 0, 0.7829349477796353, 1, 0];[12, 11, 10];3;235;[12  1  5  2 11  8 10 13  4  0  3  6  7  9];[0.6349691485525103, 0.7829349477796353, 0.7829349477796353, 0, 0.7484184874648562, 0.7829349477796353, 0, 0, 0.7763432854212557, 0, 0.7580672898513898, 0.7829349477796353, 1, 0.7580672898513898];[12, 11, 10];3;1184;[12  1 11  0  3  8  5  2  4 10 13  6  7  9];[0.843138316304018, 0.8577195485203528, 0.754894092687438, 0.801067983918904, 0.7284236859199611, 0.754894092687438, 0, 0, 0.754894092687438, 0, 0.7135516511050697, 0.8577195485203528, 1, 0.7135516511050697];[12, 11, 9];3;270;[12  1 11  0  7  9  5  3  4  2  8 10 13  6];[0.843138316304018, 0.8577195485203528, 0.754894092687438, 0.801067983918904, 0.781143527576364, 0.8069073457495501, 0, 0.8340127743052932, 0.754894092687438, 0.8340127743052932, 0.7135516511050697, 0.8577195485203528, 1, 0.7135516511050697]
32098;14;14;[13, 12];2;70;[13  8  9 12  7  4 10  0  6  5  2  3  1 11];[0, 0, 0, 0, 0.7789123551365293, 0, 0, 0.7789123551365293, 0.8948948736789284, 0.8948948736789284, 0.7789123551365293, 0, 0.8877833668786534, 1];[13, 12];2;120;[13  8  9 12  7  1  3  5 10  4  2 11  6  0];[0, 0.840341371829645, 0.7588647816219818, 0.840341371829645, 0.7789123551365293, 0.7840704627450825, 0, 0.8772873368542576, 0.8948948736789284, 0.8948948736789284, 0.7789123551365293, 0.7311549986791724, 0.8877833668786534, 1];[13, 12];2;161;[13  9 12  3  8  6  1  4 10  7  2  0  5 11];[0.7563694163648583, 0.840341371829645, 0.7588647816219818, 0.8546651670183657, 0.8319952409662238, 0.7311549986791724, 0.8546651670183657, 0.7789123551365293, 0.8546651670183657, 0.9291324118644758, 0.8319952409662238, 0.7311549986791724, 0.8877833668786534, 1];[13, 12];2;211;[13  9 12  6  7  8  3  1 10  4  0 11  2  5];[0.8300558549786713, 0.840341371829645, 0.7757643308941444, 0.8546651670183657, 0.8319952409662238, 0.7311549986791724, 0.8807359165730438, 0.8807359165730438, 0.8546651670183657, 0.9291324118644758, 0.8319952409662238, 0.8300558549786713, 0.8877833668786534, 1]
32099;14;14;[13, 12, 11];3;8255;[13 12  0  1  4  5  2  3  7  6  8  9 11 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.9502726512199997, 1];[13, 12, 11];3;120;[13 12  7 11  4  3  0  1  6  5  2  8 10  9];[0, 0, 0, 0, 0.7586281609372961, 0, 0, 0.7616203243486285, 0, 0, 0, 0.7616203243486285, 0.9502726512199997, 1];[13, 12, 11];3;170;[13 12  7 11  4  3  0  1  6  5  2  8 10  9];[0, 0, 0, 0, 0.7586281609372961, 0, 0, 0.7616203243486285, 0, 0, 0, 0.7616203243486285, 0.9502726512199997, 1];[13, 12, 11];3;220;[13 12  7 11  4  3  0  1  6  5  2  8 10  9];[0, 0, 0, 0, 0.7586281609372961, 0, 0, 0.7616203243486285, 0, 0, 0, 0.7616203243486285, 0.9502726512199997, 1]


==> results/chamfer/metadrive_mixed_combined_responsibility_multiple_explanations_results_10_simulation.csv <==
obstacles,discrete,distance
0.1,0.0,0.0
0.2,0.0,0.1
0.3,0.0,0.2
0.4,0.15,0.25
0.5,0.2,0.31666666666666665
0.6,0.36666666666666664,0.5583333333333333
0.7,0.5333333333333333,0.6083333333333333
0.8,0.625,0.6583333333333333
0.9,0.8208333333333332,0.8166666666666667
1.0,1.0,1.0


==> results/chamfer/metadrive_mixed_combined_responsibility_multiple_explanations_results_11_simulation.csv <==
obstacles,discrete,distance
0.09090909090909091,0.0,0.0
0.18181818181818182,0.0,0.1
0.2727272727272727,0.025,0.2
0.36363636363636365,0.025,0.2
0.45454545454545453,0.175,0.2
0.5454545454545454,0.18214285714285713,0.35
0.6363636363636364,0.2517857142857143,0.4541666666666666
0.7272727272727273,0.2642857142857143,0.5041666666666667
0.8181818181818182,0.5547619047619048,0.5333333333333333
0.9090909090909091,0.7297619047619047,0.9285714285714285
1.0,1.0,1.0


==> results/chamfer/metadrive_mixed_combined_responsibility_multiple_explanations_results_12_simulation.csv <==
obstacles,discrete,distance
0.08333333333333333,0.0,0.0
0.16666666666666666,0.0,0.05
0.25,0.0,0.25
0.3333333333333333,0.0,0.2583333333333333
0.4166666666666667,0.0,0.3183333333333333
0.5,0.025,0.3183333333333333
0.5833333333333334,0.1,0.33833333333333326
0.6666666666666666,0.175,0.39666666666666667
0.75,0.26,0.6791666666666666
0.8333333333333334,0.5700000000000001,0.8416666666666666
0.9166666666666666,0.805,0.95
1.0,1.0,1.0


==> results/chamfer/metadrive_mixed_combined_responsibility_multiple_explanations_results_13_simulation.csv <==
obstacles,discrete,distance
0.07692307692307693,0.0,0.0
0.15384615384615385,0.0,0.0625
0.23076923076923078,0.0,0.15
0.3076923076923077,0.0,0.16
0.38461538461538464,0.0,0.2225
0.46153846153846156,0.0,0.3120454545454545
0.5384615384615384,0.0,0.38075757575757574
0.6153846153846154,0.13333333333333333,0.42696969696969694
0.6923076923076923,0.13333333333333333,0.466060606060606
0.7692307692307693,0.15,0.5521717171717172
0.8461538461538461,0.4326515151515151,0.6527272727272726
0.9230769230769231,0.7733333333333333,0.8859848484848485
1.0,1.0,1.0


==> results/chamfer/metadrive_mixed_combined_responsibility_multiple_explanations_results_14_simulation.csv <==
obstacles,discrete,distance
0.07142857142857142,0.0,0.0
0.14285714285714285,0.0,0.07894736842105263
0.21428571428571427,0.0,0.13157894736842105
0.2857142857142857,0.0,0.18421052631578946
0.35714285714285715,0.0,0.2298245614035088
0.42857142857142855,0.10526315789473684,0.29298245614035084
0.5,0.15789473684210525,0.32807017543859646
0.5714285714285714,0.15789473684210525,0.35814536340852127
0.6428571428571429,0.2894736842105263,0.44586466165413535
0.7142857142857143,0.3157894736842105,0.5375939849624061
0.7857142857142857,0.34210526315789475,0.6942355889724311
0.8571428571428571,0.5,0.7951127819548872
0.9285714285714286,0.6578947368421053,0.9263157894736843
1.0,1.0,1.0


==> results/chamfer/metadrive_mixed_runs_results.csv <==
obstacles,exhaustive,discrete_50,discrete_100,euclidean_50,euclidean_100
10,1024,497.0,417.0,482.0,425.0
11,2048,856.0,846.0,644.0,640.0
12,4096,1788.0,1649.0,868.0,771.0
13,8192,4337.0,4182.0,2368.0,1309.0
14,16384,6488.0,9931.0,3475.0,1434.0


==> results/chamfer/metadrive_straight_combined_exhaustive_observed_results.csv <==
ctx_idx;num_of_obstacles;explanation;explanation_size;runs
31000;10;[7, 8];2;54
31001;10;[5, 7];2;48
31002;10;[5, 6];2;47
31003;10;[5, 6];2;47
31004;10;[7, 9];2;55
31005;10;[6, 7];2;51
31006;10;[6, 7, 8, 9];4;386
31007;10;[4, 6, 7];3;161
31008;10;[2, 3, 6, 7];4;326
31009;10;[7, 8, 9];3;176
31010;10;[4, 5];2;42
31011;10;[5, 6];2;47
31012;10;[3, 4];2;36
31013;10;[4, 7, 8, 9];4;381
31014;10;[1, 3, 4, 5];4;282
31015;10;[2, 3, 5];3;122
31016;10;[2, 5];2;31
31017;10;[4, 6, 7];3;161
31018;10;[3, 5, 6];3;147
31019;10;[6, 9];2;53
31020;11;[2, 3, 6];3;151
31021;11;[5, 7, 9];3;218
31022;11;[3, 5];2;41
31023;11;[3, 5, 6];3;183
31024;11;[9, 10];2;67
31025;11;[7, 8];2;62
31026;11;[3, 4, 5, 8];4;495
31027;11;[5, 6, 7, 8, 9];5;1019
31028;11;[5, 6, 7];3;213
31029;11;[6, 7];2;58
31030;11;[7, 8, 9];3;229
31031;11;[0, 4, 7, 9];4;328
31032;11;[2, 7];2;36
31033;11;[4, 6, 8, 9];4;541
31034;11;[0, 1, 9, 10];4;268
31035;11;[8, 9];2;65
31036;11;[4, 5, 6, 7];4;528
31037;11;[3, 6, 7];3;188
31038;11;[3, 7, 8, 10];4;525
31039;11;[4, 6];2;48
31040;12;[6, 7];2;65
31041;12;[6, 7];2;65
31042;12;[9, 10, 11];3;299
31043;12;[3, 4, 6, 7];4;675
31044;12;[6, 8, 10];3;285
31045;12;[8, 9, 10];3;296
31046;12;[8, 10];2;75
31047;12;[9, 10, 11];3;299
31048;12;[0, 2, 10, 11];4;380
31049;12;[7, 8];2;70
31050;12;[4, 6, 8];3;251
31051;12;[4, 5];2;52
31052;12;[9, 10];2;77
31053;12;[2, 4, 9, 10];4;631
31054;12;[1, 4, 6, 7, 8];5;1280
31055;12;[0, 7, 8, 9];4;455
31056;12;[4, 6, 7];3;250
31057;12;[4, 6, 10, 11];4;749
31058;12;[9, 11];2;78
31059;12;[5, 6, 7, 8];4;760
31060;13;[0, 9, 10, 11];4;595
31061;13;[3, 5, 8];3;269
31062;13;[4, 6, 10, 11];4;1001
31063;13;[5, 6, 7];3;323
31064;13;[8, 9];2;83
31065;13;[11, 12];2;92
31066;13;[6, 8, 9];3;349
31067;13;[0, 10, 11, 12];4;598
31068;13;[9, 11, 12];3;377
31069;13;[1, 4, 10, 11];4;705
31070;13;[1, 6, 7, 8];4;729
31071;13;[5, 6, 7];3;323
31072;13;[8, 11];2;85
31073;13;[4, 7, 8, 10];4;1005
31074;13;[6, 7, 8];3;344
31075;13;[8, 9, 10];3;369
31076;13;[8, 9];2;83
31077;13;[7, 8];2;78
31078;13;[7, 8];2;78
31079;13;[2, 5, 8];3;233
31080;14;[1, 10, 11, 13];4;974
31081;14;[5, 9, 11];3;406
31082;14;[7, 8, 12];3;439
31083;14;[1, 2, 4, 6];4;768
31084;14;[10, 11];2;101
31085;14;[10, 11];2;101
31086;14;[5, 9, 11];3;406
31087;14;[0, 3, 8, 9];4;622
31088;14;[9, 10];2;97
31089;14;[8, 9, 11];3;452
31090;14;[6, 8, 10, 11];4;1421
31091;14;[7, 10, 11];3;445
31092;14;[9, 10];2;97
31093;14;[10, 11];2;101
31094;14;[6, 9, 10, 11];4;1427
31095;14;[12, 13];2;106
31096;14;[9, 10];2;97
31097;14;[7, 9, 10, 12];4;1448
31098;14;[7, 9, 10];3;441
31099;14;[4, 10, 11, 12];4;1342


==> results/chamfer/metadrive_straight_combined_responsibility_discrete_discrete_sampling_results.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
31000;10;10;[7, 8];2;70;[3 4 7 8 5 0 9 1 6 2];[0.3333333333333333, 0.25, 0.25, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333];[7, 8];2;120;[3 7 4 8 6 0 2 1 5 9];[0.3333333333333333, 0.25, 0.25, 1.0, 0.5, 0.25, 0.3333333333333333, 1.0, 0.5, 0];[7, 8];2;170;[3 7 4 8 6 0 2 1 5 9];[0.3333333333333333, 0.25, 0.25, 1.0, 0.5, 0.25, 0.3333333333333333, 1.0, 0.5, 0.25];[7, 8];2;237;[3 7 4 5 8 2 0 1 6 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333]
31001;10;10;[7, 5];2;56;[7 5 0 9 6 3 8 2 4 1];[0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.5, 0.25, 0.5, 0.25, 0.3333333333333333];[7, 5];2;111;[7 0 5 2 8 4 6 1 9 3];[0.25, 0.2, 0.25, 0.16666666666666666, 0.2, 0.25, 0.2, 1.0, 0.25, 0.2];[7, 5];2;187;[7 0 3 2 5 4 8 1 6 9];[0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 1.0, 0.25, 0.2];[7, 5];2;237;[7 0 3 2 5 4 8 1 6 9];[0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 1.0, 0.25, 0.2]
31002;10;10;[6, 5];2;120;[0 2 3 4 6 5 7 8 9 1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[5, 6];2;235;[1 5 2 0 3 4 6 7 8 9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25];[5, 6];2;285;[1 5 2 0 3 4 6 7 8 9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25];[6, 5];2;220;[1 3 6 5 9 2 4 0 7 8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5]
31003;10;10;[5, 6];2;185;[5 0 2 1 3 4 6 7 9 8];[0.25, 0.25, 0.25, 0.25, 0.25, 1.0, 0.25, 0.25, 0.2, 0.25];[6, 5];2;106;[6 5 0 1 3 2 4 7 8 9];[0, 0, 0, 0, 0, 1.0, 1.0, 0, 0, 0];[6, 5];2;156;[6 5 0 1 3 2 4 7 8 9];[0, 0, 0, 0, 0, 1.0, 1.0, 0, 0, 0];[6, 5];2;206;[6 5 0 1 3 2 4 7 8 9];[0, 0, 0, 0, 0, 1.0, 1.0, 0, 0, 0]
31004;10;10;[9, 7];2;571;[1 8 9 2 6 5 3 4 7 0];[0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[9, 7];2;137;[0 9 2 1 7 4 8 3 6 5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5];[7, 9];2;170;[0 5 7 9 4 2 8 1 6 3];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5];[7, 9];2;237;[0 1 7 5 9 3 4 2 8 6];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5]
31005;10;10;[7, 6];2;61;[1 7 6 0 3 2 5 4 8 9];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[6, 7];2;235;[1 2 3 4 6 5 7 8 9 0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 6];2;671;[7 8 2 0 3 4 5 1 6 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[6, 7];2;206;[6 7 8 0 3 2 5 1 4 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333]
31006;10;10;[6, 8, 9, 7];4;571;[6 8 4 3 5 2 9 1 7 0];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333];[6, 7, 8, 9];4;1134;[0 1 6 7 8 3 5 2 4 9];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333];[6, 7, 8, 9];4;1184;[0 1 6 7 8 3 5 2 4 9];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333];[7, 6, 9, 8];4;464;[0 1 3 5 7 6 9 8 4 2];[0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5]
31007;10;10;[6, 4, 7];3;571;[3 6 4 2 5 8 9 1 7 0];[0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333];[4, 6, 7];3;170;[3 2 5 4 6 7 0 1 8 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[4, 6, 7];3;220;[3 2 5 4 6 7 0 1 8 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[4, 6, 7];3;270;[3 2 5 4 6 7 9 0 1 8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5]
31008;10;10;[3, 7, 6, 2];4;314;[3 8 1 0 7 6 5 2 4 9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25];[3, 2, 6, 7];4;621;[3 2 5 8 0 4 6 1 7 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[3, 2, 6, 7];4;671;[3 2 6 5 8 0 4 1 7 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[6, 3, 2, 7];4;721;[6 3 5 2 8 0 4 1 7 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333]
31009;10;10;[9, 7, 8];3;1084;[5 9 3 0 7 6 2 1 4 8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5];[9, 7, 8];3;1134;[5 9 3 0 6 4 7 2 1 8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5];[7, 9, 8];3;1184;[6 7 5 9 3 2 1 0 4 8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[7, 9, 8];3;270;[1 7 6 5 9 8 3 2 4 0];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5]
31010;10;10;[6, 5];2;56;[6 5 8 1 4 2 3 0 7 9];[0.2, 0.25, 0.25, 0.2, 0.25, 0.5, 0.5, 0.2, 0.5, 0.2];[6, 5];2;106;[6 5 8 0 3 2 4 1 7 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.25];[5, 6];2;156;[5 6 4 8 9 2 3 0 7 1];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[6, 5];2;211;[2 6 5 4 9 8 3 1 7 0];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5]
31011;10;10;[5, 6];2;87;[0 2 5 4 6 7 8 3 1 9];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[6, 5];2;170;[0 1 2 4 6 5 7 8 9 3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 5];2;156;[6 5 0 1 3 2 4 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 5];2;206;[6 5 0 1 3 2 4 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
31012;10;10;[4, 3];2;120;[2 4 6 0 7 3 9 8 5 1];[0.25, 0.2, 0.5, 0.25, 0.5, 0.2, 0.5, 0.25, 0.25, 0.25];[4, 3];2;137;[2 4 6 0 3 1 7 8 5 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25];[4, 3];2;187;[2 4 6 0 3 1 7 8 5 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25];[3, 4];2;220;[3 2 6 4 7 0 8 1 5 9];[0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.25]
31013;10;10;[6, 7, 8, 9];4;571;[6 7 4 0 1 3 5 8 9 2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 6, 9, 8];4;170;[2 7 6 4 9 8 3 1 5 0];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5];[6, 7, 8, 9];4;285;[3 2 6 4 7 8 9 1 5 0];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5];[4, 7, 9, 8];4;464;[0 2 3 4 7 6 9 8 5 1];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5]
31014;10;10;[1, 3, 4, 7];4;120;[0 1 3 4 8 7 9 2 5 6];[0.5, 0.5, 0.25, 0.5, 0.5, 0.25, 0.2, 0.3333333333333333, 0.5, 0.3333333333333333];[1, 3, 4, 7];4;235;[0 1 3 4 8 2 7 6 9 5];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[1, 3, 4, 5];4;414;[0 1 3 4 8 2 6 5 7 9];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[1, 3, 4, 7];4;237;[0 1 3 4 7 5 8 2 6 9];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
31015;10;10;[3, 5, 6];3;87;[3 1 5 9 6 4 2 0 7 8];[0.14285714285714285, 0.3333333333333333, 0.25, 1.0, 0.25, 0.3333333333333333, 0.25, 0.14285714285714285, 0.14285714285714285, 0.3333333333333333];[3, 2, 5];3;170;[3 0 1 2 4 5 7 9 6 8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[3, 2, 5];3;220;[3 0 1 2 4 5 6 7 9 8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[3, 5, 2];3;220;[3 5 9 2 6 4 7 0 8 1];[0.3333333333333333, 0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
31016;10;10;[5, 4];2;56;[5 4 9 1 7 3 8 0 6 2];[0.2, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333];[5, 4];2;120;[1 3 5 4 9 2 6 0 7 8];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333];[5, 4];2;156;[5 4 1 2 6 3 0 7 8 9];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25];[5, 4];2;206;[5 4 1 2 6 3 0 7 8 9];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25]
31017;10;10;[6, 7, 5, 1];4;87;[6 7 5 8 1 3 4 0 9 2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[7, 6, 4];3;120;[7 6 5 4 8 1 0 3 9 2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[4, 6, 7];3;414;[0 3 5 4 6 7 8 2 1 9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[4, 6, 7];3;335;[0 1 3 4 6 5 7 8 2 9];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333]
31018;10;10;[6, 5, 3];3;120;[2 6 5 4 9 3 8 7 1 0];[0.25, 0.25, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[3, 5, 6];3;137;[3 2 5 4 6 8 9 1 0 7];[0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5, 0.5, 0.5, 0.25, 0.5, 0.5];[3, 5, 6];3;187;[3 2 5 4 6 8 9 1 0 7];[0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5, 0.5, 0.5, 0.25, 0.5, 0.5];[3, 5, 6];3;237;[3 2 5 4 6 8 9 1 0 7];[0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5, 0.5, 0.5, 0.25, 0.5, 0.5]
31019;10;10;[7, 9];2;185;[1 2 3 4 7 5 9 8 6 0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 7];2;621;[0 1 9 2 4 5 8 3 7 6];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5];[9, 6];2;285;[0 1 9 2 4 5 6 3 7 8];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[9, 6];2;335;[0 1 3 9 4 5 6 2 7 8];[0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
31020;11;11;[3, 2, 6];3;2109;[ 0  3  7  4  8  2  5  1 10  9  6];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[6, 3, 2];3;235;[ 6  7  0  3  4  8  2  1  5  9 10];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25];[3, 6, 2];3;1184;[ 3  7  6 10  4  0  8  1  5  2  9];[0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5];[3, 6, 2];3;270;[ 3  7  6 10  5  2  4  0  9  8  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
31021;11;11;[6, 7, 9];3;185;[ 4  8  6  1  7  2  9  0  5  3 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25];[6, 7, 9];3;235;[ 6  7  4  8  2  1  9  0  5  3 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25];[7, 6, 9];3;1184;[ 7  6  5  4  8  3  1  2  0  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25];[7, 6, 9];3;1234;[ 7  6  5  4  8  3  1  2  0  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
31022;11;11;[5, 3];2;185;[ 0  1  5  4  6 10  3  2  7  8  9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333];[3, 5];2;170;[ 0  1  3  4  6  5  9  8 10  2  7];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 5];2;220;[ 0  1  3  4  6  5  7  8 10  9  2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 5];2;270;[ 0  1  3  4  6  5  7  8 10  9  2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
31023;11;11;[6, 5, 3];3;120;[ 0  8  6  7  5  3  1  2  4  9 10];[0.5, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25];[5, 6, 7, 4];4;170;[ 0  8  5  6  7  4 10  3  2  1  9];[0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333];[5, 6, 3];3;671;[ 0  8  2  1  4  5  6  3  7 10  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333];[5, 6, 3];3;721;[ 0  8  2  1  4  5  6  3  7 10  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333]
31024;11;11;[10, 9];2;2109;[ 0  1  2  3  5  6  7  8 10  9  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[10, 9];2;2159;[ 5 10  2  0  3  6  7  1  9  8  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[10, 9];2;2209;[ 5 10  2  0  3  6  7  1  9  8  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[10, 9];2;2259;[ 2  5  6  8 10  1  3  0  9  7  4];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
31025;11;11;[7, 8];2;571;[ 0  1  2  3  4  5  6  7  8  9 10];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[7, 8];2;621;[ 0  1  2  3  4  5  6  7  8  9 10];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[8, 7];2;671;[ 0  8  2  1  4  5  6  3  7  9 10];[0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25];[8, 7];2;237;[ 0  1  9  8  7 10  3  2  6  5  4];[0.5, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
31026;11;11;[4, 5, 8, 3];4;87;[ 0  4  5  8  3  2  6  1  7  9 10];[0.5, 0.25, 0.25, 0.25, 0.5, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[4, 5, 8, 3];4;1134;[ 0  4  5  8 10  9  7  1  6  3  2];[0.5, 0.3333333333333333, 0.25, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[4, 5, 8, 3];4;1184;[ 0  4  5  8 10  9  7  1  6  3  2];[0.5, 0.3333333333333333, 0.25, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[4, 5, 8, 3];4;721;[ 0  4  5  8 10  2  3  1  7  6  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
31027;11;11;[5, 8, 6, 7, 9];5;1084;[ 1  5  8  2  3  4  6  0  7  9 10];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[9, 5, 6, 7, 8];5;1134;[ 3  9  1  0  4  5  6  2  7  8 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[9, 5, 6, 7, 8];5;1184;[ 3  9  1  0  4  5  6  2  7  8 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[6, 9, 5, 7, 8];5;1234;[ 3  2  6  9  0  4  5  1  7  8 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
31028;11;11;[6, 5, 7];3;185;[ 1  2  3  4  6  5  7  8 10  9  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 5, 7];3;235;[ 1  2  3  4  6  5  7  8 10  9  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[5, 6, 7];3;414;[ 0  1  2  3  4  5  6  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 5, 7];3;335;[ 3  6  8  2  5  4  7  1 10  9  0];[0.25, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
31029;11;11;[7, 6];2;571;[ 1  2  3  4  7  5 10  8  6  0  9];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25];[7, 6];2;137;[ 7  1  5  8  6  3 10  0  4  2  9];[0.2, 0.3333333333333333, 0.2, 0.25, 0.2, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.2, 0.25];[7, 6];2;161;[ 7  8  6  1 10  3  4  0  5  2  9];[0.2, 0.25, 0, 0.25, 0.2, 0, 0.25, 1.0, 1.0, 0, 0.25];[7, 6];2;211;[ 7  8  6  3  2  1  5  0  4  9 10];[0, 0, 0, 0.5, 0, 0, 0.5, 1.0, 1.0, 0, 0]
31030;11;11;[8, 9, 7];3;1084;[ 1  8  3  0  6  4  9  2  7  5 10];[0.3333333333333333, 0.5, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.2];[8, 9, 7];3;2159;[ 1  8  3  0  6 10  9  4  2  7  5];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333];[8, 7, 9];3;671;[ 6  5  1  8  4  3  7  0  9  2 10];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25];[8, 7, 9];3;1234;[ 6  5  1  3  8  2  4  0  7  9 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
31031;11;11;[2, 7, 9, 4];4;120;[ 3  2  7  8  9  4  0  1 10  6  5];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[9, 1, 7, 5];4;170;[10  9  1  2  7  5  3  4  8  0  6];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[2, 7, 9, 5];4;220;[ 2  7  9  8 10  5  3  1  4  0  6];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 0.5];[2, 7, 9, 5];4;270;[ 2  7  9  8 10  5  3  1  4  0  6];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 0.5]
31032;11;11;[2, 7];2;87;[ 2  8  9  4  7  3  5  1 10  6  0];[0.16666666666666666, 0.2, 0.3333333333333333, 0.2, 0.25, 0.2, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2];[2, 7];2;621;[ 2 10  9  8  4  0  1  3  7  6  5];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 7];2;671;[ 2  6  9  8 10  3  1  0  7  5  4];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 7];2;721;[ 1  2  6  4  9 10  8  3  7  5  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
31033;11;11;[6, 9, 8, 4];4;571;[ 3  2  6  5  7 10  9  8  4  0  1];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 9, 8, 4];4;621;[ 6 10  5  3  7  9  8  2  4  0  1];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[6, 8, 9, 4];4;2209;[ 6 10  3  1  7  5  8  2  9  0  4];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[6, 9, 8, 4];4;2259;[ 0  6 10  2  3  5  7  1  9  8  4];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
31034;11;11;[0, 1, 9, 10];4;571;[ 0  1  2  3  4  6  7  9 10  5  8];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[0, 1, 9, 10];4;2159;[ 0  1  2  3  4  5  6  7  8  9 10];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 1, 9, 10];4;2209;[ 0  1  2  3  4  5  6  7  8  9 10];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 1, 9, 10];4;2259;[ 0  1  2  6  3  4  5  7  8  9 10];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
31035;11;11;[9, 8];2;571;[ 1  3  6  4 10  9  5  2  8  7  0];[0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[9, 8];2;364;[ 1  2  3  4  6 10  9  8  5  7  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 8];2;170;[ 6 10  9  8  3  0  2  1  4  5  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.2, 0.5, 0.5, 0.5];[9, 8];2;220;[ 1  6  9  8 10  3  2  0  4  5  7];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.5]
31036;11;11;[5, 7, 6, 4];4;1084;[ 5  9  3  0  7  2  8  1  6  4 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25];[5, 7, 6, 4];4;621;[ 5  9  3  0  7  6  8  2  4  1 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25];[5, 4, 6, 7];4;671;[ 5  9  2  0  3  4  6  1  7  8 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[5, 4, 6, 7];4;721;[ 5  9  2  0  3  4  6  1  7  8 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
31037;11;11;[3, 7, 6];3;1084;[ 0  1  3  4  2  5  7  8 10  6  9];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[3, 7, 6];3;621;[ 0  1  3  4  7  5 10  2  6  8  9];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[3, 7, 6];3;671;[ 0  1  3  4  7  5 10  2  6  8  9];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[3, 7, 6];3;721;[ 0  1  3  4  7  5 10  2  6  8  9];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
31038;11;11;[7, 8, 3, 10];4;2109;[ 1  0  7  8  3  4  5  2  6  9 10];[0.3333333333333333, 1.0, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[3, 7, 8, 10];4;621;[ 1  0  2  3  4  7  9  8 10  5  6];[0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 7, 8, 10];4;671;[ 1  0  2  3  4  6  7  8 10  9  5];[0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 7, 8, 10];4;721;[ 1  0  2  3  4  6  7  8 10  9  5];[0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
31039;11;11;[5, 6];2;185;[ 1  5  9  2  3  4  6  0  7  8 10];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[6, 5];2;120;[ 1  7  6  5  9  8  3  2  4  0 10];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[5, 6];2;220;[ 1  2  0  5  7  6  9  8  4  3 10];[0.3333333333333333, 0.5, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[6, 5];2;464;[ 1  2 10  0  7  6  8  5  9  3  4];[0.3333333333333333, 0.5, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
31040;12;12;[6, 7];2;185;[ 3  6  9  2  5  4  7  1 10  8  0 11];[0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2];[6, 7];2;235;[ 3  6  9  2  5  4  7  1 10  8 11  0];[0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[6, 7];2;671;[ 3  4  6  9  2  1  5  0  7  8 10 11];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[6, 7];2;721;[ 3  4  6  9 11  1  2  0  7  5  8 10];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333]
31041;12;12;[6, 8];2;70;[ 3  2  6  8 10  9  7  1 11  4  0  5];[0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[6, 8];2;120;[ 3  2  6  8 10  7  0  1  9 11  4  5];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[6, 8];2;170;[ 3  2  6  8  9 10  0  1  5  7 11  4];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[6, 8];2;220;[ 3  2  6  8  9 10  0  1  5  7 11  4];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25]
31042;12;12;[11, 9, 10];3;2109;[ 6 11  2  0  3  5  7  1  9  8 10  4];[0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.5];[11, 9, 10];3;2159;[ 6 11  2  0  3  4  7  1  9  8 10  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[11, 9, 10];3;2209;[ 6 11  2  0  3  4  7  1  9  8 10  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[11, 9, 10];3;2259;[ 2  6 11  9  3  4  1  0  8  7 10  5];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
31043;12;12;[3, 6, 7, 4];4;2109;[ 0  1  3  5  6 10  9  8  7  4  2 11];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[3, 4, 6, 7];4;4208;[ 0  1  2  3  4  5  6  8 10  9 11  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 4, 6, 7];4;414;[ 0  1  2  3  4  5  6  7  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 3, 4, 7];4;464;[ 2  6  1  0  3  4  5  7  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
31044;12;12;[6, 8, 10];3;571;[ 0  1  2  3  4  5  6  8 10  9  7 11];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2];[10, 6, 8];3;2159;[ 7  9 10  0  4  2  3  1  6  5  8 11];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.5, 0.5, 0.2];[10, 6, 8];3;4258;[ 7  9 10  0  4 11  2  3  6  5  1  8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333];[10, 6, 8];3;4308;[ 7  9 10  0  5  4  2  1 11  3  6  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333]
31045;12;12;[8, 9, 10];3;4158;[ 2  7 11  3  6  4  1  0  5  8  9 10];[0.2, 0.25, 0.5, 0.25, 0.25, 0.2, 0.25, 0.5, 0.2, 0.2, 0.2, 0.5];[9, 10, 8];3;4208;[ 1  2  7  9 10 11  4  5  3  0  6  8];[0.2, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.2, 0.5, 0.2, 0.5, 0.5, 0.5];[10, 9, 8];3;4258;[ 1  2  7  4 10 11  9  3  6  5  0  8];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.5];[10, 9, 8];3;4308;[ 1  2  7  4 10 11  9  3  6  5  0  8];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.5]
31046;12;12;[10, 8];2;4158;[ 0  2  4  1  3  5  6  9 11 10  7  8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25];[10, 8];2;1134;[ 0  2  7  4 10  3  5  1  6  8  9 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[10, 8];2;1184;[ 0  2  3  4  6  5  7 10  1  8  9 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[10, 8];2;4308;[ 0  1  2  3  4  5  6  7 11 10  9  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333]
31047;12;12;[11, 9, 10];3;4158;[ 1  2  3  6 11  8  0  4  9  5  7 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333];[11, 9, 10];3;4208;[ 3  5  1  0  2  6  7  8 11  4  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[11, 9, 10];3;4258;[ 3  5  1  0  2  6  7  8 11  4  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[11, 9, 10];3;4308;[ 3  5  1  0  2  6  7  8 11  4  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333]
31048;12;12;[2, 0, 10, 11];4;2109;[ 3  2  4  1  0  6  7  8 10  9 11  5];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[2, 11, 0, 10];4;2159;[ 3  2  4 11  0  6  7  1  9  8 10  5];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[2, 11, 0, 10];4;2209;[ 3  2  4  9 11  6  0  1  8  7 10  5];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[2, 0, 11, 10];4;4308;[ 3  2  7  5  4  0  9  8 11  1  6 10];[0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
31049;12;12;[8, 7];2;1084;[ 3 10  9  8  5  0  1  2  6  7 11  4];[0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[8, 7];2;621;[ 3 10  9  8  4  0  1  2  7  6  5 11];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[8, 7];2;1184;[ 4  9  2  0  3 10  8  1 11  7  5  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[8, 7];2;2259;[ 4  9  2  0  3  5  8  1 10 11  7  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
31050;12;12;[6, 4, 8];3;4158;[ 1  6  4  7 10  0  9  3 11  2  5  8];[0.25, 0.5, 0.2, 0.25, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.16666666666666666, 0.25, 0.3333333333333333, 0.25];[6, 4, 8];3;2159;[ 1  6  4  7 10 11  3  2  9  0  8  5];[0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[6, 4, 8];3;414;[ 1  6  4  0  7 11 10  8  2  3  9  5];[0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[6, 4, 8];3;1234;[ 0  1  2  6 10  3  7  4 11  8  9  5];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333]
31051;12;12;[5, 4];2;185;[ 7 10  5  2 11  3  4  0  9  6  8  1];[0.2, 0.16666666666666666, 0.25, 0.2, 0.2, 0.25, 0.2, 0.5, 0.2, 0.2, 0.5, 0.25];[4, 5];2;1134;[ 7 10  2  0  6  1  8  3  4  5  9 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.25];[5, 4];2;2209;[ 7 10  2  0  3  6  8  1  9  5  4 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25];[4, 5];2;4308;[ 6  7 10  0  3  2  4  1  9  8 11  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
31052;12;12;[9, 10];2;571;[ 2  5  4  0  6  7  9  8 10 11  3  1];[0.25, 0.16666666666666666, 0.5, 0.2, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[9, 10];2;2159;[ 2  5  4  6  3  1  0  7  8  9 10 11];[0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25];[9, 10];2;4258;[ 2  5  4  0  6 11  3  1  7  8  9 10];[0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[9, 10];2;4308;[ 3  2  5  9 11  4  6  0  7  1  8 10];[0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.5]
31053;12;12;[3, 9, 5, 10];4;2109;[ 3  2  6  4  9  5  8  0 10 11  7  1];[0.25, 0.2, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25];[3, 7, 11, 10];4;4208;[ 3  2  6  4  7 11  9  8  5  0  1 10];[0.25, 0.25, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[3, 7, 11, 10];4;4258;[ 3  2  6  1  0  4  7  8 11  9  5 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[3, 7, 11, 10];4;4308;[ 3  2  6  1  0  4  7  8 11  9  5 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
31054;12;12;[1, 5, 6, 7, 8];5;314;[ 1  5  6  0  3  2  7  8 10  9 11  4];[0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25];[1, 6, 7, 8, 5];5;170;[ 1 10  6  7  8  5  3  2  4  0  9 11];[0.25, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25];[1, 6, 7, 8, 5];5;220;[ 1 10  6  7  8  5  3  2  4  0  9 11];[0.25, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25];[1, 5, 8, 7, 6];5;335;[ 1  5 10  8  7  9  6  0  4  3  2 11];[0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25]
31055;12;12;[9, 0, 8, 7];4;2109;[ 5  9  6  0  8 11  3  2 10  4  7  1];[0.3333333333333333, 0.16666666666666666, 0.25, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333];[9, 3, 8, 7];4;2159;[ 5  9  3  0  6 10  8  2 11  1  7  4];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[9, 2, 8, 7];4;4258;[ 5  9  2  0  3  4  6  1 10  8 11  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[9, 3, 7, 8];4;4308;[ 5 11 10  9  3  0  2  1  7  6  4  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5]
31056;12;12;[7, 6, 5];3;185;[ 7  9  6  0  8 10  5  2  3  4 11  1];[0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25];[7, 6, 5];3;235;[ 7  9  6  0  8 10  5  2  3  4 11  1];[0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25];[7, 6, 5];3;285;[ 7  9  6  0  8 10  5  2  3  4 11  1];[0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25];[7, 6, 4];3;721;[ 7  9  6  0 11 10  8  1  4  5  2  3];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
31057;12;12;[5, 6, 10, 11];4;2109;[ 0  1  2  3  5  6  7  8 10  9 11  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[9, 7, 10, 11];4;4208;[ 3  2  9  1  0  4  6  5  7  8 10 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25];[9, 7, 10, 11];4;4258;[ 3  2  9  1  4  0  6  5  7  8 10 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25];[9, 7, 10, 11];4;4308;[ 3  2  9  1  4  0  8  5  7  6 10 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25]
31058;12;12;[11, 9];2;120;[ 2  4 11  1  8  9  0  3  7  6  5 10];[0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.2, 0.2, 0.25, 0.25, 0.2, 0.3333333333333333];[11, 9];2;235;[ 3  2  4  8 11 10  9  1  5  7  0  6];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[11, 9];2;285;[ 3  2  4  8 11 10  9  1  5  7  0  6];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[11, 9];2;335;[ 3  2  4  8 11 10  9  1  7  6  5  0];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
31059;12;12;[6, 5, 7, 8];4;314;[ 2  6  5  4  7 11 10  8  1  3  9  0];[0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[8, 5, 6, 7];4;170;[ 0  8  5  2  6  7 10  4 11  3  1  9];[0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333];[8, 6, 5, 7];4;1184;[ 9  0  8  2  6  5  3  4 10  7 11  1];[0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333];[8, 6, 5, 7];4;1234;[ 9  0  8  2  6  5  3  4 10  7 11  1];[0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333]
31060;13;13;[0, 9, 11, 10];4;1084;[ 0  2  3  7  9 12  8  1 11 10  5  4  6];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[0, 11, 9, 10];4;8305;[ 0  1  2  3  7 11  9  8 12  6  4  5 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[0, 11, 9, 10];4;8355;[ 0  1  2  3  7 11  9  8 12  6  4  5 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[0, 9, 10, 11];4;8405;[12  0  2  1  7  9  8  3  6  5  4 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 1.0]
31061;13;13;[3, 5, 8];3;1084;[ 3 11  4  0  2  5  6  1  9  8 10  7 12];[0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.5, 0.2];[3, 5, 8];3;1134;[ 3 11  4  0  2  5  6  1  7  8  9 10 12];[0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.2];[3, 5, 8];3;285;[ 3 11  2  0  7  5  8  4  6  1  9 10 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.2];[3, 5, 8];3;721;[ 3 11  1  0  4  5  7  2  8  6  9 10 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25]
31062;13;13;[4, 7, 10, 11];4;4158;[ 0  2  3  1  4  7 10  5  6  8  9 11 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.2, 0.25, 0.2, 0.2, 0.25, 0.2, 0.2];[6, 4, 10, 11];4;2159;[ 0  2  3  6  1  4  7  8 10  9 11  5 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2];[7, 12, 4, 10];4;2209;[ 0  2  3  7  6  9 12  1 11  4 10  8  5];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[7, 12, 4, 10];4;2259;[ 0  2  3  7  6  9 12  1  4  5 10  8 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333]
31063;13;13;[7, 5, 6];3;571;[ 1  7  9  8 10  5  4  2  6 11  0  3 12];[0.2, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2];[6, 7, 5];3;1134;[ 1  2  6  4  7 10  9  8 12  5  3 11  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[6, 7, 5];3;1184;[ 1  2  6  4  7 10  9  8 12  5  3 11  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[6, 5, 7];3;335;[ 0  1  2  4  6  5  7  8 10  9  3 11 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25]
31064;13;13;[8, 9];2;2109;[ 1  2  6 11  3  4  5  0  7  8  9 10 12];[0.2, 0.25, 0.25, 0.2, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2, 0.25, 0.2];[9, 8];2;4208;[ 3  7 11  9 12  2  1  0  6  5  4  8 10];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333];[9, 8];2;285;[ 3  7  9 12 11 10  8  1  6  5  4  2  0];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 8];2;335;[ 3  7  9 12 11 10  8  1  6  5  4  2  0];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
31065;13;13;[11, 12];2;2109;[ 0  1  2  7  9  3  6  4 11 10 12  5  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.25, 0.25, 0.25];[12, 11];2;621;[ 0  1  2  4  7 12 11  9  3  6 10  5  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[12, 11];2;1184;[ 0  1  2  4  7 12 11  9 10  6  3  8  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[12, 11];2;721;[ 0  1  2  4  7 12 11  9  6  5  3  8 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
31066;13;13;[1, 5, 9, 10];4;2109;[ 1  5  9  2 12  0  3  4 11  6 10  7  8];[0.25, 0.3333333333333333, 0.25, 0.2, 0.2, 0.3333333333333333, 0.2, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.2, 0.2, 0.25];[1, 5, 8, 9];4;137;[ 1  3  5  8  9 12  2  0  7 11  6  4 10];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333];[6, 9, 8];3;414;[ 1  6  3  2  7  5  9  8 11 12  0  4 10];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333];[6, 9, 8];3;464;[ 1  6  3  2  7  5  9  8 11 12  4  0 10];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333]
31067;13;13;[0, 11, 10, 12];4;1084;[ 0  1  3  4  6  5 11  8 10 12  7  2  9];[0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25];[0, 11, 12, 10];4;8305;[ 0  1  2  3  4  5  6  8 11  9 12  7 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[0, 10, 11, 12];4;8355;[ 0  1  2  3  4  5  6  7  8  9 10 11 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 10, 11, 12];4;8405;[ 3  0  1  2  4  5  6  7  8  9 10 11 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
31068;13;13;[9, 11, 12];3;8255;[ 0  2  3  4  6  5  7  9 11  1  8 10 12];[0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.2];[9, 11, 12];3;8305;[ 0  2  3  4  6  5  7  9 11 10  1  8 12];[0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2];[11, 9, 12];3;8355;[ 3  8 11  0  4  5  1  2  7  6  9 10 12];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[11, 9, 12];3;8405;[ 3  8 11  0  4  5  1  2  7  6  9 10 12];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25]
31069;13;13;[3, 4, 10, 11];4;571;[ 0  3  4  2  7  6 10  9 11  5  8 12  1];[0.3333333333333333, 0.14285714285714285, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.16666666666666666];[3, 4, 10, 11];4;4208;[ 0  3  4  1  2  6  7  8 12  9 10 11  5];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[3, 4, 10, 11];4;4258;[ 0  3  4  1  2  5  6  7  8  9 10 11 12];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[3, 4, 10, 11];4;4308;[ 0  3  4  1  2  5  6  7  8  9 10 11 12];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25]
31070;13;13;[7, 9, 1, 8];4;1084;[ 0  4 10 11  7  9  2  1 12  8  5  6  3];[0.3333333333333333, 0.25, 0.25, 0.16666666666666666, 0.3333333333333333, 0.2, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[3, 7, 6, 8];4;4208;[ 0  2  3  4 10 11  1  5  7  6  9  8 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[3, 7, 6, 8];4;4258;[ 0  2  3  4 10 11  1  5  7  6  9  8 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[3, 7, 6, 8];4;8405;[ 0  2  3  4 10 12 11  1  7  6  5  9  8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
31071;13;13;[6, 7, 5];3;2109;[ 6 12 10  9  3  0  2  1 11  7  5  8  4];[0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333];[6, 7, 5];3;1134;[ 6 12 10  9 11  1  2  0  7  5  4  3  8];[0.2, 0.25, 0.25, 0.2, 0.2, 0.2, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[6, 7, 5];3;671;[ 6 12 10  9  7  1  3  2  5 11  4  0  8];[0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[6, 7, 5];3;1234;[ 1 10  6  7 12  9  8  2 11  5  3  0  4];[0.2, 0.5, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333]
31072;13;13;[11, 8];2;1084;[ 1  2  3 12  5  6  7  0 11  8 10  9  4];[0.2, 0.25, 0.25, 0.25, 0.16666666666666666, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.25];[11, 9];2;2159;[ 0  3  5  1  2  7 12 11 10  6  9  8  4];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25, 0.25];[11, 9];2;2209;[ 0  3  5  1  2  7 12 11  6  4  9  8 10];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25, 0.25];[11, 9];2;4308;[ 0  3  5  1  2  4  7 11 12 10  6  9  8];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25]
31073;13;13;[4, 7, 8, 10];4;2109;[ 0  1  2  3  4  7 12  6 11  8 10  9  5];[0.25, 0.25, 0.25, 0.25, 0.25, 0.16666666666666666, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2, 0.25];[4, 7, 8, 10];4;2159;[ 2  4 11  1  3  5  6  0  7  8 10 12  9];[0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25];[4, 7, 10, 8];4;414;[ 0  2  5  4  7 10  9  8 11  6  1  3 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[4, 7, 8, 10];4;721;[ 0  1  2  4  7  5  9  8 10 11  6  3 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25]
31074;13;13;[7, 8, 6];3;571;[ 1  3  7  4  9 10  8  2  6  5  0 11 12];[0.2, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.16666666666666666];[6, 7, 8];3;235;[ 1  2  6  7  8  3  4  0 12  9 10 11  5];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[6, 7, 8];3;220;[ 1  2  6  5  7  8 11  0  4  3  9 10 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[6, 7, 8];3;464;[ 1  2  3  4  6  5  7  8 11  0  9 10 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25]
31075;13;13;[11, 9, 8];3;2109;[ 1  2  5  4  6  7 11  9 12  0  8 10  3];[0.2, 0.25, 0.25, 0.16666666666666666, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.2];[8, 10, 9];3;4208;[ 3  2  4  8 10 12  0  1  7  6  5  9 11];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[8, 10, 9];3;4258;[ 3  2  4  8 10 12  0  1  7  6  5  9 11];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[8, 10, 9];3;4308;[ 3  2  4  8 10 12  0  1  7  6  5  9 11];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333]
31076;13;13;[9, 8];2;314;[ 0  1  2  5  7 11  9  8 12  6  3  4 10];[0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25];[8, 9];2;1134;[ 0  1  2  3  4  5  7  8 12  9 10 11  6];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[8, 9];2;1184;[ 0  1  2  3  4  5  7  8 12  9 10 11  6];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[8, 9];2;1234;[ 0  1  2  3  4  5  6  7  8  9 10 11 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25]
31077;13;13;[7, 8];2;571;[ 7 10  9 11 12  1  3  2  8  5  4  0  6];[0.16666666666666666, 0.2, 0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0.5, 0.2, 0.25, 0.5, 0.25, 0.25];[7, 10, 5];3;621;[ 7 10  6  4  3  2  1  0  5  8  9 11 12];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5, 0.25, 0.25];[7, 10, 5];3;671;[ 7 10  6  4  3  2  1  0  5  8  9 11 12];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5, 0.25, 0.25];[7, 10, 5];3;721;[ 7 10  6  4  3  2  1  0  5  8  9 11 12];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5, 0.25, 0.25]
31078;13;13;[7, 8];2;4158;[ 6 11 12  0  3  4  2  1 10  7  9  8  5];[0.2, 0.2, 0.2, 0.2, 0.2, 0.125, 0.3333333333333333, 0.2, 0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333];[7, 8];2;8305;[ 6 11 12  0  5  7  4  1 10  3  2  9  8];[0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333];[7, 8];2;8355;[ 3  6 10 11 12  5  1  0  4  7  2  9  8];[0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 8];2;8405;[ 3  6 10 11 12  5  1  0  4  7  2  9  8];[0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
31079;13;13;[2, 5, 8];3;2109;[ 0  2  5  4  6  7 10 11  1  3  8 12  9];[0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.16666666666666666, 0.25, 0.25, 0.2];[6, 8, 3];3;1134;[ 6  8 11  0  5  4  3  2 12  7  9 10  1];[0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[6, 8, 3];3;671;[ 6  8 11  0  3  4  2  1  7  5  9 10 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[0, 6, 8, 7];4;721;[ 0  1  5  4  6 11 10  8  7  3  2  9 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25]
31080;14;14;[10, 1, 11, 13];4;571;[ 0  3 10  1  6 11  9  2 13  7  4  5 12  8];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.2, 0.16666666666666666, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25];[9, 10, 13, 11];4;1134;[ 0  2  3  9 10 12  5  1 13 11  6  4  7  8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[10, 9, 11, 13];4;8355;[ 0  2  3  6 12 10  9  8 11  7  5  1 13  4];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[10, 9, 11, 13];4;16598;[ 0  2  3  6 12 10  9  8  7  5  4  1 11 13];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25]
31081;14;14;[5, 9, 11];3;4158;[ 0  1  2  3  4  5  7  8 12  9 10 11 13  6];[0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2];[5, 10, 11];3;8305;[ 3  5 12  4 10  1  2  0  7  6  9  8 11 13];[0.2, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.2, 0.2, 0.25, 0.2, 0.3333333333333333, 0.2];[5, 9, 11];3;16548;[ 3  5 12  9  4 10  2  1 13  8  0  6  7 11];[0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25];[5, 9, 11];3;16598;[ 3  5 12  9  2  4  1  0 13  7 10  8  6 11];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25]
31082;14;14;[11, 10, 12];3;8255;[ 2  5 11  9  6  4  3  1  8 13 10  0 12  7];[0.16666666666666666, 0.2, 0.25, 0.2, 0.2, 0.25, 0.2, 0.14285714285714285, 0.2, 0.25, 0.16666666666666666, 0.25, 0.16666666666666666, 0.2];[11, 12, 7];3;2159;[ 1  2  3  4  6  5 11  9 12  0  7  8 10 13];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.2];[11, 12, 7];3;2209;[ 1  2  3  4  6  5 11  9 12  0  7  8 10 13];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.2];[11, 12, 7];3;2259;[ 1  2  3  4  6  5 11  9 12  0  7  8 10 13];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.2]
31083;14;14;[1, 2, 5, 6];4;87;[ 1  2  3  5  6 10  9  8 12 11  0  4  7 13];[0.16666666666666666, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666, 0.2, 0.2, 0.2, 0.2, 0.2, 0.16666666666666666];[6, 2, 4, 1];4;364;[ 6  8  2  0  7  4  9  1 10 11  5  3 12 13];[0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.5, 0.25, 0.5, 0.25, 0.25, 0.25, 0.2, 0.2];[6, 2, 5, 1];4;414;[ 6  8  2  0  5  4  7  1 13  9 10 11  3 12];[0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.5, 0.25, 0.5, 0.25, 0.25, 0.25, 0.2, 0.25];[6, 2, 4, 1];4;464;[ 6  8  2  0  3  4  5  1  7  9 10 11 12 13];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25]
31084;14;14;[10, 11];2;4158;[ 0  1  2  3  4  5  6  7  8  9 10 11 13 12];[0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2];[10, 11];2;8305;[ 3  6 10  5  9 13  2  0  7  4  1  8 11 12];[0.2, 0.2, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25];[10, 11];2;8355;[ 3  6 10  5  9 13  2  0  7  4  1  8 11 12];[0.2, 0.2, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25];[10, 11];2;8405;[ 3  6 10  1  2  5  9  0 13 12  7  4 11  8];[0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25]
31085;14;14;[11, 10];2;4158;[ 3  7  5  4 11  8  2  1  6  0  9 10 12 13];[0.2, 0.2, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.16666666666666666, 0.25, 0.16666666666666666, 0.16666666666666666];[10, 11];2;1134;[ 0  2  3  4  7  5  9  8 10 11  6  1 12 13];[0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.16666666666666666];[10, 11];2;4258;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2];[10, 11];2;4308;[ 3  5  9  1  2  4  6  0  7  8 10 11 12 13];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25]
31086;14;14;[9, 11, 5];3;4158;[ 0  1  3  2  6 10  9  8 13 11  4  5  7 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25];[11, 9, 5];3;8305;[ 0  1  3  7 11  2  6  4 13  8  9 10  5 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25];[11, 9, 5];3;8355;[ 0  1  3  7 11  2  6  4 13  8  9 10  5 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25];[9, 11, 5];3;1234;[ 1  9  3  0 11  7  2  4  6  5  8 10 12 13];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25]
31087;14;14;[9, 3, 0, 8];4;4158;[ 6  4 13  9  5  3  0  1 11  7 10  8 12  2];[0.2, 0.2, 0.16666666666666666, 0.2, 0.25, 0.2, 0.25, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25];[0, 3, 8, 9];4;4208;[ 0  2 13  1  4  6  7  3 11  8 10  9 12  5];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[0, 8, 3, 9];4;4258;[ 0  2  7  5 13  8  3  1  6  4 10  9 11 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[0, 8, 3, 9];4;4308;[ 0  2  7  5 13  8  3  1  6  4 10  9 11 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333]
31088;14;14;[10, 9];2;70;[ 3  7 10  9 12 13  2  0 11  6  4  5  8  1];[0.2, 0.16666666666666666, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25];[10, 9];2;120;[ 3  7 10  9 12 13  1  0  6  5  4  2 11  8];[0.2, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25];[10, 9];2;414;[ 3  2  7  5 12 13 10  9  6  4  1  0 11  8];[0.2, 0.2, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25];[9, 10];2;1234;[ 0  1  2  3  4  5  7  9 13 10 11 12  6  8];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25]
31089;14;14;[12, 11, 8];3;314;[ 0  3  5  4 12 11 10  8 13  9  1  2  7  6];[0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25];[12, 11, 8];3;364;[ 0  3  5  4 12 11 10  8 13  6  1  2  7  9];[0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25];[10, 8, 11];3;2209;[ 1  3  4  0  6  5 10  8 13 12 11  2  7  9];[0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25];[10, 8, 11];3;2259;[ 1  3  4  0  6  5 10  8 13 12 11  2  7  9];[0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25]
31090;14;14;[10, 6, 11, 8];4;16448;[ 1  3  0 10  6 11  9  5 13 12  2  4  7  8];[0.3333333333333333, 0.5, 0.2, 0.5, 0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25];[10, 6, 8, 11];4;4208;[ 1  3  0 10  7  6  8  5 12 13  9 11  4  2];[0.3333333333333333, 0.5, 0.2, 0.5, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25];[10, 6, 8, 11];4;4258;[ 1  3  0 10  5  6  7  2 12  8  9 11 13  4];[0.3333333333333333, 0.5, 0.25, 0.5, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25];[10, 11, 6, 8];4;8405;[ 1  3  0  5 10 12 11  2  7  6  4  9  8 13];[0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25]
31091;14;14;[7, 11, 10];3;16448;[ 2  7 13  1  3  4  5  0  6  8  9 12 11 10];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.2, 0.3333333333333333];[7, 10, 11];3;8305;[ 2  7 13  1  3  4  5  0  6  8 10  9 11 12];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333];[7, 10, 11];3;8355;[ 2  7 13  1  3  4  5  0  6  8 10  9 11 12];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[7, 10, 11];3;8405;[ 2  7 13  1  3  4  5  0  6  8 10  9 11 12];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333]
31092;14;14;[10, 9];2;16448;[ 0  4 13  6 10  2  3  1  7  5 12  8 11  9];[0.3333333333333333, 0.2, 0.2, 0.2, 0.3333333333333333, 0.2, 0.25, 0.2, 0.2, 0.16666666666666666, 0.25, 0.16666666666666666, 0.2, 0.3333333333333333];[10, 9];2;2159;[ 0  4 13  6 10  2  3  1  7  5  9  8 11 12];[0.3333333333333333, 0.2, 0.2, 0.2, 0.3333333333333333, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25, 0.2, 0.2, 0.3333333333333333];[9, 10];2;220;[ 0  4 13  6  9 10  3  1  7  5  2  8 11 12];[0.3333333333333333, 0.2, 0.2, 0.2, 0.3333333333333333, 0.2, 0.25, 0.2, 0.2, 0.25, 0.25, 0.2, 0.2, 0.3333333333333333];[9, 10];2;721;[ 0  4 13  2  7  6  9  1 10  3  5  8 11 12];[0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.3333333333333333]
31093;14;14;[11, 10];2;4158;[ 0  3 11  2  4  1  8  5  7  6  9 10 12 13];[0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.2, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666];[11, 10];2;235;[ 0  3 11  2  7  4 10  1  6  5  9  8 12 13];[0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.2, 0.2, 0.25, 0.2, 0.2, 0.25, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666];[11, 10];2;671;[ 0  3 11  1  4  6  7  2 10  8 12  5  9 13];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.2];[11, 10];2;4308;[ 0  3 11  1  4  6  7  2 12  8  9 10  5 13];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2]
31094;14;14;[10, 9, 6, 11];4;4158;[ 2 10  3  1  9  5  4  0  7  6  8 11 12 13];[0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.2, 0.2, 0.2, 0.2, 0.2, 0.3333333333333333, 0.5, 0.2, 0.2, 0.2];[10, 9, 8, 11];4;235;[ 2 10  3  1  9  8 11  4 13  6  5  0  7 12];[0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.2, 0.2, 0.2, 0.25, 0.3333333333333333, 0.5, 0.25, 0.2, 0.25];[10, 9, 8, 11];4;4258;[ 2 10  3  1  9  5  7  4 12 13  8 11  6  0];[0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25];[10, 9, 8, 11];4;4308;[ 2 10  3  1  9  5  7  4 12 13  8 11  6  0];[0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25]
31095;14;14;[13, 12];2;2109;[ 1  2  3  5  7 13 11  9 12  6  0  4 10  8];[0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25];[13, 12];2;8305;[ 1  2  3  4  6  5  7  8 13  9 11 12  0 10];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25];[13, 12];2;8355;[ 1  2  3  4  6  5  7  8 13  9 11 12  0 10];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25];[12, 13];2;8405;[ 0  4  8  2  3  5  6  1  7  9 11 12 13 10];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25]
31096;14;14;[9, 10];2;8255;[ 2  5  7 13 12 11  9  8  0  6  1  4 10  3];[0.2, 0.2, 0.25, 0.16666666666666666, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25];[10, 9];2;170;[ 2 11 10  0  7  9  1  5 12 13  8  3  6  4];[0.25, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[10, 9];2;220;[ 2 11 10  0  7  9  1  5 12 13  8  3  6  4];[0.25, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[10, 9];2;270;[ 2 11 10  0  7  9  1  5 12 13  8  3  6  4];[0.25, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25]
31097;14;14;[7, 9, 12, 10];4;2109;[ 6  7  4  9  3  2  1  0 12  8 10 11 13  5];[0.2, 0.2, 0.2, 0.2, 0.25, 0.16666666666666666, 0.25, 0.25, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2];[7, 9, 11, 12];4;2159;[ 0  2  3  4  6  5  7  9 13 11 12  1 10  8];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25];[7, 9, 11, 12];4;4258;[ 0  2  3  1  4  5  6  7  9 11 13 12 10  8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25];[9, 7, 11, 12];4;4308;[ 0  2  3  4  5  9  6  1  7 11 13 12 10  8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25]
31098;14;14;[10, 7, 9];3;16448;[ 5 13  8  3 11 12  2  0 10  6  4  1  7  9];[0.2, 0.16666666666666666, 0.2, 0.25, 0.2, 0.5, 0.2, 0.16666666666666666, 0.25, 0.14285714285714285, 0.2, 0.25, 0.25, 0.5];[10, 9, 7];3;16498;[ 5 13  4  1 11 10  3  2  8 12  9  0  7  6];[0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.2, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5];[10, 9, 7];3;8355;[ 5 13  4  1 11 10  6  2  8 12  3  9  7  0];[0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5];[10, 9, 7];3;8405;[ 5 13  4  1 11 10  3  6  8 12  2  9  7  0];[0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5]
31099;14;14;[13, 10, 9, 11];4;8255;[ 1 13  5  0  8  4  3  2  7  6 10  9 11 12];[0.25, 0.5, 0.2, 0.2, 0.2, 0.25, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2, 0.5];[13, 10, 9, 11];4;8305;[ 1 13  5  0  8  4  3  2  7  6 10  9 11 12];[0.25, 0.5, 0.2, 0.2, 0.2, 0.25, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2, 0.5];[13, 10, 9, 11];4;16548;[ 1  3  6 13  5  0  8  2  7  4 10  9 12 11];[0.25, 0.5, 0.2, 0.5, 0.2, 0.25, 0.5, 0.2, 0.25, 0.2, 0.2, 0.16666666666666666, 0.2, 0.5];[13, 11, 9, 10];4;16598;[ 1  3  6 13 11 12  9  0  8  5  2  4  7 10];[0.25, 0.5, 0.2, 0.5, 0.2, 0.25, 0.5, 0.2, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.5]


==> results/chamfer/metadrive_straight_combined_responsibility_distance_results_simulation.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
31000;10;10;[8, 7];2;61;[8 3 7 1 9 4 2 0 6 5];[0, 0.7322667120864251, 0, 0.951825515455748, 0, 0, 0, 0.9401678544490019, 1, 0.7322667120864251];[8, 7];2;111;[8 3 7 1 2 4 5 0 6 9];[0, 0, 0, 0.951825515455748, 0, 0, 0, 0.9401678544490019, 1, 0];[8, 7];2;161;[8 3 7 1 2 4 5 0 6 9];[0, 0, 0, 0.951825515455748, 0, 0, 0, 0.9401678544490019, 1, 0];[8, 7];2;211;[8 3 7 1 2 4 5 0 6 9];[0, 0, 0, 0.951825515455748, 0, 0, 0, 0.9516473695554982, 1, 0]
31001;10;10;[7, 5];2;185;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 5];2;235;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 5];2;285;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 5];2;335;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
31002;10;10;[6, 5];2;185;[6 1 9 2 3 4 5 0 7 8];[0, 0.7059343587785908, 0, 0, 0, 0, 1, 0, 0, 0.7059343587785908];[6, 5];2;235;[6 1 9 2 3 4 5 0 7 8];[0, 0.7059343587785908, 0, 0, 0, 0, 1, 0, 0, 0.7059343587785908];[6, 5];2;285;[6 1 9 2 3 4 5 0 7 8];[0, 0.7059343587785908, 0, 0, 0, 0, 1, 0, 0, 0.7059343587785908];[6, 5];2;335;[6 1 9 2 3 4 5 0 7 8];[0, 0.7059343587785908, 0, 0, 0, 0, 1, 0, 0, 0.7059343587785908]
31003;10;10;[6, 5];2;185;[6 0 2 1 3 4 5 7 8 9];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[6, 5];2;170;[6 0 2 1 7 5 4 3 8 9];[0.6067135268952446, 0.6067135268952446, 0.6067135268952446, 0, 0.597316597140448, 0.6067135268952446, 1, 0.6067135268952446, 0, 0];[6, 5];2;220;[6 1 2 0 7 5 4 3 8 9];[0.712000336229228, 0.7453785436470193, 0.7453785436470193, 0, 0.6019736409020392, 0.6067135268952446, 1, 0.6850467596222852, 0, 0];[6, 5];2;270;[6 1 2 0 7 5 4 3 8 9];[0.712000336229228, 0.7453785436470193, 0.7453785436470193, 0, 0.6019736409020392, 0.6067135268952446, 1, 0.6850467596222852, 0, 0]
31004;10;10;[9, 7];2;61;[9 1 7 3 0 6 5 8 4 2];[0.7453374630903296, 0.7651588321526881, 0, 0.7651588321526881, 0.7099811510895312, 0.7225317973432686, 0.7225317973432686, 0.7651588321526881, 0.7130460218080613, 1];[9, 7];2;106;[9 7 8 0 4 1 3 2 6 5];[0.6822748223484402, 0.6822748223484402, 0, 0, 0.6822748223484402, 0, 0, 0.9070041234324169, 0.8541606873632797, 1];[9, 7];2;156;[9 7 8 0 4 1 3 2 6 5];[0.6822748223484402, 0.6822748223484402, 0, 0, 0.6822748223484402, 0, 0, 0.9070041234324169, 0.8541606873632797, 1];[9, 7];2;206;[9 7 4 0 8 1 3 2 6 5];[0.6822748223484402, 0.6822748223484402, 0, 0, 0.6822748223484402, 0, 0, 0.9070041234324169, 0.6822748223484402, 1]
31005;10;10;[7, 6];2;314;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 6];2;364;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 6];2;414;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 6];2;464;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
31006;10;10;[7, 6, 8, 9];4;1084;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 6, 8, 9];4;1134;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 6, 8, 9];4;1184;[7 0 2 1 3 4 5 6 8 9];[0.8386426830399106, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 6, 8, 9];4;1234;[7 0 2 1 3 4 5 6 8 9];[0.8386426830399106, 0, 0, 0, 0, 0, 0, 1, 0, 0]
31007;10;10;[6, 7, 4];3;314;[6 7 0 1 3 2 5 4 8 9];[0, 0, 0, 0, 0, 0, 1, 0.8403661119212519, 0, 0];[6, 7, 4];3;364;[6 7 0 1 3 2 5 4 8 9];[0, 0, 0, 0, 0, 0, 1, 0.8403661119212519, 0, 0];[6, 7, 4];3;414;[6 7 0 1 3 2 5 4 8 9];[0, 0, 0, 0, 0, 0, 1, 0.8403661119212519, 0, 0];[6, 7, 4];3;464;[6 7 0 1 3 2 5 4 8 9];[0, 0, 0, 0, 0, 0, 1, 0.8403661119212519, 0, 0]
31008;10;10;[6, 7, 3, 2];4;120;[6 7 0 1 3 2 5 4 8 9];[0, 0, 0, 0, 0, 0, 1, 0.8710934854153469, 0, 0];[6, 7, 3, 2];4;170;[6 7 0 1 3 2 5 4 8 9];[0, 0, 0, 0, 0, 0, 1, 0.8959559338131105, 0, 0];[6, 7, 3, 2];4;220;[6 7 0 1 3 2 5 4 8 9];[0, 0, 0, 0, 0, 0, 1, 0.9371363117759552, 0, 0];[6, 7, 3, 2];4;270;[6 7 0 1 3 2 5 4 8 9];[0, 0, 0, 0, 0, 0, 1, 0.9371363117759552, 0, 0]
31009;10;10;[9, 8, 7];3;571;[9 3 8 0 4 5 1 2 7 6];[0, 0, 0, 0.9160763283734193, 0, 0, 0, 0, 0.8709880950540373, 1];[9, 8, 7];3;621;[9 3 8 1 2 6 5 4 7 0];[0.7873375346006763, 0.8182493237176556, 0.8182493237176556, 0.9160763283734193, 0.7905486680628404, 0.7905486680628404, 0.8182493237176556, 0.7905486680628404, 0.912007791410781, 1];[9, 8, 7];3;671;[9 8 3 4 6 1 2 5 7 0];[0.7873375346006763, 0.8182493237176556, 0.8182493237176556, 0.9160763283734193, 0.8677380440702397, 0.7905486680628404, 0.8677380440702397, 0.7905486680628404, 0.9524749465705933, 1];[9, 8, 7];3;464;[9 8 3 4 6 2 7 1 5 0];[0.7873375346006763, 0.8182493237176556, 0.8497047975953439, 0.9160763283734193, 0.8677380440702397, 0.7905486680628404, 0.8677380440702397, 0.8497047975953439, 0.9524749465705933, 1]
31010;10;10;[5, 4];2;120;[5 0 2 1 3 4 6 7 8 9];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[5, 4];2;170;[5 0 2 1 3 4 6 7 8 9];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[5, 4];2;220;[5 0 2 1 3 4 6 7 8 9];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[5, 4];2;270;[5 0 2 1 3 4 6 7 8 9];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0]
31011;10;10;[6, 5];2;61;[6 1 5 2 3 0 4 7 8 9];[0, 0.8744739068555183, 0.8744739068555183, 0, 0, 0.8744739068555183, 1, 0, 0, 0];[6, 5];2;106;[6 5 0 1 3 2 4 7 8 9];[0, 0, 0, 0, 0, 0.8850352427542245, 1, 0, 0, 0];[6, 5];2;156;[6 5 0 1 3 2 4 7 8 9];[0, 0, 0, 0, 0, 0.8850352427542245, 1, 0, 0, 0];[6, 5];2;206;[6 5 0 1 3 2 4 7 8 9];[0, 0, 0, 0, 0, 0.9181714701904033, 1, 0, 0, 0]
31012;10;10;[4, 3];2;87;[4 0 2 1 3 5 6 7 8 9];[0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[4, 3];2;137;[4 0 2 1 3 5 6 7 8 9];[0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[4, 3];2;187;[4 0 2 1 3 5 6 7 8 9];[0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[4, 3];2;237;[4 0 2 1 3 5 6 7 8 9];[0, 0, 0, 0, 1, 0, 0, 0, 0, 0]
31013;10;10;[9, 7, 8, 4];4;120;[9 7 8 2 3 4 1 0 6 5];[0, 0, 0.7491115795804109, 0, 0, 0, 0, 0.9156533132855674, 0.7491115795804109, 1];[9, 7, 8, 4];4;170;[9 7 8 2 3 4 1 0 6 5];[0, 0, 0.7491115795804109, 0, 0, 0, 0, 0.9156533132855674, 0.7491115795804109, 1];[9, 7, 8, 4];4;220;[9 7 8 0 3 4 2 1 6 5];[0, 0, 0, 0, 0, 0, 0, 0.9161082290619134, 0.8671189017249977, 1];[9, 7, 8, 4];4;270;[9 7 8 0 3 4 2 1 6 5];[0, 0, 0, 0, 0, 0, 0, 0.9161082290619134, 0.8671189017249977, 1]
31014;10;10;[4, 3, 7, 1];4;120;[4 3 9 6 7 1 2 0 5 8];[0, 0.7769244821521477, 0.7769244821521477, 0.8310838159032696, 1, 0, 0.8154966055416564, 0.7938302447235762, 0, 0.8310838159032696];[4, 3, 1, 5];4;170;[4 3 2 1 0 5 6 7 8 9];[0, 0.8061295396174459, 0.8061295396174459, 0.875791836886966, 1, 0, 0, 0, 0, 0];[4, 3, 1, 5];4;220;[4 3 2 1 0 5 6 7 8 9];[0, 0.8061295396174459, 0.8061295396174459, 0.8893441431198078, 1, 0, 0, 0, 0, 0];[4, 3, 1, 5];4;270;[4 3 2 1 0 5 6 7 8 9];[0, 0.8061295396174459, 0.8061295396174459, 0.8914441768663076, 1, 0, 0, 0, 0, 0]
31015;10;10;[5, 3, 6];3;61;[5 3 6 2 8 9 1 0 7 4];[0, 0.7503569616520349, 0.7741690089546099, 0.7741690089546099, 0, 1, 0.7741690089546099, 0, 0.7741690089546099, 0.7665057621656811];[5, 3, 6];3;137;[5 3 9 0 6 2 8 1 4 7];[0.7764879655474602, 0.7585202141499447, 0.7741690089546099, 0.8043082365942668, 0.7585202141499447, 1, 0.7741690089546099, 0.7357348947913561, 0.7741690089546099, 0.8043082365942668];[5, 3, 6];3;187;[5 3 9 0 6 2 8 1 4 7];[0.7764879655474602, 0.7585202141499447, 0.7741690089546099, 0.8043082365942668, 0.7585202141499447, 1, 0.7741690089546099, 0.7357348947913561, 0.7741690089546099, 0.8043082365942668];[5, 3, 6];3;237;[5 3 9 0 6 2 8 1 4 7];[0.7764879655474602, 0.7585202141499447, 0.7741690089546099, 0.8043082365942668, 0.7585202141499447, 1, 0.7741690089546099, 0.7357348947913561, 0.7741690089546099, 0.8043082365942668]
31016;10;10;[5, 2];2;61;[5 0 2 1 3 4 6 7 8 9];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[5, 2];2;111;[5 0 2 1 3 4 6 7 8 9];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[5, 2];2;161;[5 0 2 1 3 4 6 7 8 9];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[5, 2];2;211;[5 0 2 1 3 4 6 7 8 9];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0]
31017;10;10;[7, 4, 6];3;314;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 4, 6];3;364;[7 3 0 1 2 4 5 6 8 9];[0.7737371826072377, 0, 0, 0.8221512917115685, 0, 0, 0, 1, 0, 0];[7, 4, 6];3;414;[7 3 0 1 2 4 5 6 8 9];[0.7737371826072377, 0, 0, 0.8221512917115685, 0, 0, 0, 1, 0, 0];[7, 4, 6];3;464;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
31018;10;10;[5, 3, 6];3;185;[5 0 2 1 3 4 6 7 8 9];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[5, 3, 6];3;235;[5 0 2 1 3 4 6 7 8 9];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[5, 3, 6];3;285;[5 0 2 1 3 4 6 7 8 9];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[5, 3, 6];3;335;[5 0 2 1 3 4 6 7 8 9];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0]
31019;10;10;[9, 6];2;185;[9 0 2 1 4 5 6 3 7 8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[9, 6];2;235;[9 0 2 1 4 5 6 3 7 8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[9, 6];2;285;[9 0 2 1 4 5 6 3 7 8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[9, 7];2;206;[9 7 2 0 3 4 5 1 6 8];[0, 0, 0, 0, 0, 0, 0, 0.8355782414358748, 0, 1]
31020;11;11;[6, 2, 3];3;87;[ 6  0  2  1  3  4  5  7  8  9 10];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[6, 2, 3];3;137;[ 6  0  2  1  3  4  5  7  8  9 10];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[6, 2, 3];3;187;[ 6  0  2  1  3  4  5  7  8  9 10];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[6, 2, 3];3;237;[ 6  0  2  1  3  4  5  7  8  9 10];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0]
31021;11;11;[7, 5, 9];3;1084;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 5, 9];3;1134;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 5, 9];3;1184;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 5, 9];3;1234;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0]
31022;11;11;[5, 3];2;87;[ 5  0  2  1  3  4  6  7  8  9 10];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[5, 3];2;137;[ 5  0  2  1  3  4  6  7  8  9 10];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[5, 3];2;187;[ 5  0  2  1  3  4  6  7  8  9 10];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[5, 3];2;237;[ 5  0  2  1  3  4  6  7  8  9 10];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0]
31023;11;11;[6, 3, 5];3;571;[ 6  1  8  2  3  4  5  0  7  9 10];[0, 0.8731464129904037, 0, 0, 0, 0, 1, 0, 0.871630819003297, 0, 0];[6, 3, 5];3;364;[ 6  0  2  1  3  4  5  7  8  9 10];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[6, 3, 5];3;414;[ 6  0  2  1  3  4  5  7  8  9 10];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[6, 3, 5];3;464;[ 6  0  2  1  3  4  5  7  8  9 10];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0]
31024;11;11;[10, 9];2;70;[10  4  8  9  3  2  6  1  7  5  0];[0, 0.7403492044970379, 0.8296638005691186, 0.8554211852622895, 0.9257772284134538, 0, 0.7785923466797854, 0, 0.8770729661769487, 0.8770729661769487, 1];[10, 9];2;106;[10  9  4  0  3  5  2  1  7  6  8];[0, 0, 0, 0, 0.9257772284134538, 0, 0, 0, 0, 0.9452359047613308, 1];[10, 9];2;156;[10  9  4  0  3  5  2  1  7  6  8];[0, 0, 0, 0, 0.936145192399896, 0, 0, 0, 0, 0.9452359047613308, 1];[10, 9];2;206;[10  9  4  0  3  5  2  1  7  6  8];[0, 0, 0, 0, 0.936145192399896, 0, 0, 0, 0, 0.9452359047613308, 1]
31025;11;11;[7, 8];2;571;[ 7  3  2  1  0  4  5  6  8  9 10];[0, 0, 0.7231188839067417, 0.7231188839067417, 0, 0, 0, 1, 0, 0, 0];[7, 8];2;621;[ 7  3  2  1  0  4  5  6  8  9 10];[0, 0, 0.7231188839067417, 0.7231188839067417, 0, 0, 0, 1, 0, 0, 0];[7, 8];2;671;[ 7  3  2  1  0  4  5  6  8  9 10];[0, 0, 0.7231188839067417, 0.7231188839067417, 0, 0, 0, 1, 0, 0, 0];[7, 8];2;1234;[ 7  3  2  9  1  0  5  4  6  8 10];[0, 0.6623747179399413, 0.7231188839067417, 0.7231188839067417, 0, 0, 0, 1, 0, 0.715833654920892, 0]
31026;11;11;[8, 4, 5, 3];4;571;[ 8  0  2  1  4  5  6  3  7  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[8, 4, 5, 3];4;621;[ 8 10  1  0  4  5  2  3  7  6  9];[0, 0.8090269077423924, 0, 0, 0, 0, 0, 0, 1, 0, 0.8392066840350731];[8, 4, 5, 3];4;671;[ 8 10  1  0  4  5  2  3  7  6  9];[0, 0.8090269077423924, 0, 0, 0, 0, 0, 0, 1, 0, 0.8392066840350731];[8, 4, 5, 3];4;721;[ 8 10  1  0  4  5  2  3  7  6  9];[0, 0.8090269077423924, 0, 0, 0, 0, 0, 0, 1, 0, 0.8392066840350731]
31027;11;11;[9, 5, 6, 7, 8];5;1084;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[9, 8, 5, 7, 6];5;1134;[ 9  8  0  1  4  5  2  3  7  6 10];[0, 0, 0, 0, 0, 0, 0, 0, 0.8740600991926633, 1, 0];[9, 8, 5, 7, 6];5;1184;[ 9  2  8  0  4  5  1  3  7  6 10];[0, 0, 0.9124968553931093, 0, 0, 0, 0, 0, 0.9124968553931093, 1, 0];[9, 8, 5, 7, 6];5;1234;[ 9  2  8  0  4  5  1  3  7  6 10];[0, 0, 0.9124968553931093, 0, 0, 0, 0, 0, 0.9124968553931093, 1, 0]
31028;11;11;[7, 6, 5];3;314;[ 7  6  3  0  2  1  5  4  8  9 10];[0, 0, 0, 0.8861163304001825, 0, 0, 0.8904169378454234, 1, 0, 0, 0];[7, 6, 5];3;364;[ 7  6  3  0  2  1  5  4  8  9 10];[0, 0, 0, 0.8861163304001825, 0, 0, 0.8904169378454234, 1, 0, 0, 0];[7, 6, 5];3;414;[ 7  6  3  0  2  1  5  4  8  9 10];[0, 0, 0, 0.8861163304001825, 0, 0, 0.8904169378454234, 1, 0, 0, 0];[7, 6, 9];3;721;[ 7  6  3  8  9  1  2  0  4  5 10];[0, 0, 0, 0.8861163304001825, 0, 0, 0.8904169378454234, 1, 0.800161373669269, 0.800161373669269, 0]
31029;11;11;[7, 6];2;314;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 6];2;621;[ 7  1  2  8 10  4  3  0  6  5  9];[0, 0.6654755276253528, 0.6654755276253528, 0, 0, 0, 0, 1, 0.6654755276253528, 0, 0.6654755276253528];[7, 6];2;671;[ 7  1  2  8 10  4  3  0  6  5  9];[0, 0.6654755276253528, 0.6654755276253528, 0, 0, 0, 0, 1, 0.6654755276253528, 0, 0.6654755276253528];[7, 6];2;211;[ 7  4  6  0  1  2 10  8  5  3  9];[0.6749194419805502, 0.6749194419805502, 0.6654755276253528, 0, 0.7908661361623816, 0, 0.7908661361623816, 1, 0.6654755276253528, 0, 0.6654755276253528]
31030;11;11;[9, 7, 8];3;1084;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[9, 8, 7];3;1134;[ 9  6  8  0  3  4  2  1  7  5 10];[0, 0, 0, 0, 0, 0, 0.7669086856064595, 0, 0.7669086856064595, 1, 0];[9, 8, 7];3;1184;[ 9  6  8  0  3  4  2  1  7  5 10];[0, 0, 0, 0, 0, 0, 0.7669086856064595, 0, 0.7669086856064595, 1, 0];[9, 8, 7];3;1234;[ 9  6  8  0  3  4  2  1  7  5 10];[0, 0, 0, 0, 0, 0, 0.7669086856064595, 0, 0.7669086856064595, 1, 0]
31031;11;11;[9, 0, 4, 7];4;571;[ 9 10  0  1  4  5  2  3  7  6  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0.7903430262317298];[9, 4, 2, 7];4;621;[ 9  4 10  5  8  2  6  0  7  3  1];[0.5959812343652978, 0, 0.7709573729250854, 0, 0.8269719190730711, 0.7740912695840725, 0.5959812343652978, 0.5959812343652978, 0.7740912695840725, 1, 0.7903430262317298];[9, 4, 2, 7];4;671;[ 9  4 10  5  8  2  6  0  7  3  1];[0.5959812343652978, 0, 0.7709573729250854, 0, 0.8269719190730711, 0.7740912695840725, 0.5959812343652978, 0.5959812343652978, 0.7740912695840725, 1, 0.7903430262317298];[9, 4, 2, 7];4;721;[ 9  4 10  5  8  2  6  0  7  3  1];[0.5959812343652978, 0, 0.7709573729250854, 0, 0.8269719190730711, 0.7740912695840725, 0.5959812343652978, 0.5959812343652978, 0.7740912695840725, 1, 0.7903430262317298]
31032;11;11;[7, 2];2;61;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 2];2;111;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 2];2;161;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 2];2;211;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0]
31033;11;11;[9, 8, 6, 4];4;185;[ 9  8  2  7  6 10  4  3  5  0  1];[0, 0, 0.639498110253059, 0, 0.639498110253059, 0, 0.639498110253059, 0.639498110253059, 0.8983314289204457, 1, 0.639498110253059];[9, 8, 4, 6];4;1134;[ 9  8  0  1  4  5  2  3  7  6 10];[0, 0, 0, 0, 0, 0, 0, 0, 0.8983314289204457, 1, 0];[9, 8, 4, 6];4;1184;[ 9  8  0  1  4  5  2  3  7  6 10];[0, 0, 0, 0, 0, 0, 0, 0, 0.8983314289204457, 1, 0];[9, 8, 4, 6];4;1234;[ 9  8  0  1  4  5  2  3  7  6 10];[0, 0, 0, 0, 0, 0, 0, 0, 0.8983314289204457, 1, 0]
31034;11;11;[10, 9, 1, 0];4;120;[10  2  9  1  4  0  7  5  8  3  6];[0.7416939969986619, 0.8923600613869896, 0.9133097969788594, 0, 0.8254388328326255, 0.7119331490177527, 0, 0.7119331490177527, 0.7119331490177527, 0.8923600613869896, 1];[10, 9, 1, 0];4;235;[10  2  9  1  0  5  4  3  7  6  8];[0.8823529424670868, 0.8923600613869896, 0.9133097969788594, 0, 0, 0, 0, 0, 0, 0.8923600613869896, 1];[10, 9, 1, 0];4;220;[10  2  9  1  0  3  4  5  7  6  8];[0.8823529424670868, 0.8923600613869896, 0.9133097969788594, 0.808713473075015, 0.808713473075015, 0, 0, 0, 0, 0.8923600613869896, 1];[10, 9, 1, 0];4;270;[10  2  9  1  0  3  4  5  7  6  8];[0.8823529424670868, 0.8923600613869896, 0.9133097969788594, 0.808713473075015, 0.808713473075015, 0, 0, 0, 0, 0.8923600613869896, 1]
31035;11;11;[9, 8];2;1084;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[9, 8];2;1134;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[9, 8];2;1184;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[9, 8];2;1234;[ 9  3  1  0  4  5  6  2  7  8 10];[0, 0, 0, 0.8371295707184583, 0, 0, 0, 0, 0, 1, 0]
31036;11;11;[7, 4, 5, 6];4;314;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 4, 5, 6];4;364;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 4, 5, 6];4;414;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 4, 5, 6];4;464;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0]
31037;11;11;[7, 3, 6];3;314;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 3, 6];3;364;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 3, 6];3;414;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 3, 6];3;464;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0]
31038;11;11;[8, 4, 7, 10];4;2109;[ 8  0  2  1  4  5  6  3  7  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[8, 4, 7, 10];4;2159;[ 8  0  2  1  4  5  6  3  7  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[8, 4, 7, 10];4;2209;[ 8  0  2  1  4  5  6  3  7  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[8, 4, 7, 10];4;2259;[ 8  0  2  1  4  5  6  3  7  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
31039;11;11;[6, 4];2;120;[ 6  0  2  1  3  4  5  7  8  9 10];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[6, 4];2;170;[ 6  0  2  1  3  4  5  7  8  9 10];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[6, 4];2;220;[ 6  0  2  1  3  4  5  7  8  9 10];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[6, 4];2;270;[ 6  0  2  1  3  4  5  7  8  9 10];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0]
31040;12;12;[7, 6];2;61;[ 7  4  6  8 10  1  3  2  5  0  9 11];[0, 0.6823806360562125, 0, 0, 0.692930643990879, 0, 0.692930643990879, 1, 0.692930643990879, 0, 0.692930643990879, 0];[7, 6];2;111;[ 7  4  6  8 10  1  3  2  5  0  9 11];[0, 0.6823806360562125, 0, 0, 0.692930643990879, 0, 0.692930643990879, 1, 0.692930643990879, 0, 0.692930643990879, 0];[7, 6];2;161;[ 7  4  6  8 10  1  3  2  5  0  9 11];[0, 0.6823806360562125, 0, 0, 0.692930643990879, 0, 0.692930643990879, 1, 0.692930643990879, 0, 0.692930643990879, 0];[7, 6];2;211;[ 7  4  6  8 10  1  3  2  5  0  9 11];[0, 0.6823806360562125, 0, 0, 0.692930643990879, 0, 0.692930643990879, 1, 0.692930643990879, 0, 0.692930643990879, 0]
31041;12;12;[6, 7];2;314;[ 6  0  2  1  3  4  5  7  8  9 10 11];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[6, 7];2;364;[ 6  0  2  1  3  4  5  7  8  9 10 11];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[6, 7];2;414;[ 6  0  2  1  3  4  5  7  8  9 10 11];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[6, 7];2;464;[ 6  0  2  1  3  4  5  7  8  9 10 11];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0]
31042;12;12;[11, 9, 10];3;4158;[11  9  0  1  4  5  2  3  7  6  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.8828099414231988, 0, 1];[11, 9, 10];3;4208;[11  9  0  1  6  8  4  3  7  5  2 10];[0.716977517324589, 0.716977517324589, 0, 0, 0.7134354893536096, 0, 0.716977517324589, 0, 0.716977517324589, 0.9205777865049309, 0, 1];[11, 9, 10];3;187;[11  9  1  6 10  8  0  4  7  5  2  3];[0.716977517324589, 0.7421849340316915, 0, 0, 0.7134354893536096, 0, 0.7421849340316915, 0, 0.7246865463160654, 0.931003248411406, 0.7421849340316915, 1];[11, 9, 10];3;237;[11  9  1  6 10  8  0  4  7  5  3  2];[0.716977517324589, 0.7421849340316915, 0, 0.7065228361764988, 0.7134354893536096, 0.706640012189585, 0.7421849340316915, 0.706640012189585, 0.7246865463160654, 0.931003248411406, 0.7421849340316915, 1]
31043;12;12;[7, 3, 4, 6];4;571;[ 7  3  4 11  2  1  5  0  6  8  9 10];[0, 0, 0, 0.899766671420838, 0.8684432995252684, 0, 0, 1, 0, 0, 0, 0.8684432995252684];[7, 3, 4, 6];4;364;[ 7  3  4  0  2  1  5  6  8  9 10 11];[0, 0, 0, 0.9417002310617307, 0.8767587855609733, 0, 0, 1, 0, 0, 0, 0];[7, 3, 4, 6];4;414;[ 7  3  4  5  2  1  0  6  8  9 10 11];[0, 0, 0, 0.9417002310617307, 0.9097444092527576, 0.9097444092527576, 0, 1, 0, 0, 0, 0];[7, 3, 4, 6];4;270;[ 7  3  4  5  6  2  0  1  8  9 10 11];[0, 0, 0, 0.9417002310617307, 0.9097444092527576, 0.9097444092527576, 0.8912953933213743, 1, 0, 0, 0, 0]
31044;12;12;[10, 8, 6];3;87;[10  3  8  7  6 11  4  2  5  0  1  9];[0, 0, 0.6129658635590297, 0.8119176783980167, 0.624055682820966, 0, 0.624055682820966, 0.624055682820966, 0.8119176783980167, 0, 1, 0.624055682820966];[10, 8, 6];3;1134;[10  7  8  3 11  9  1  5  6  4  2  0];[0, 0.6904386723595053, 0.6129658635590297, 0.8119176783980167, 0.624055682820966, 0.6583906921779373, 0.624055682820966, 0.8648383428455789, 0.8119176783980167, 0.6904386723595053, 1, 0.6904386723595053];[10, 8, 6];3;285;[10  7  8  3  4  1  6  5  9 11  0  2];[0, 0.7332951216207965, 0, 0.8416210845520032, 0.7361103606422599, 0.7062391424064274, 0.7332951216207965, 0.8648383428455789, 0.8416210845520032, 0.6904386723595053, 1, 0.6904386723595053];[10, 8, 6];3;335;[10  3  7  1 11  8  6  4  5  9  0  2];[0.593563545436896, 0.8486857119743508, 0.573856295682008, 0.913787403309676, 0.7361103606422599, 0.7062391424064274, 0.8141032551476258, 0.913787403309676, 0.8416210845520032, 0.6530691642117807, 1, 0.8486857119743508]
31045;12;12;[10, 8, 9];3;2109;[10  4  8  5  3  1  6  0  7  2  9 11];[0, 0.8058109993131344, 0, 0.839313314323527, 0.8774383412839126, 0.8731080973763925, 0.8058109993131344, 0, 0.8774383412839126, 0, 1, 0];[10, 8, 9];3;2159;[10  8  0  1  4  5  2  3  7  6  9 11];[0, 0, 0, 0, 0, 0, 0, 0, 0.9054857184119173, 0, 1, 0];[10, 8, 9];3;4258;[10  8 11  0  4  1  2  3  7  6  5  9];[0, 0, 0, 0, 0, 0, 0, 0, 0.9054857184119173, 0, 1, 0.8115686812281757];[10, 8, 9];3;237;[10  8 11  4  9  0  2  1  7  6  5  3];[0.7642013607741016, 0, 0, 0, 0.7778856377455833, 0, 0, 0, 0.9054857184119173, 0.7778856377455833, 1, 0.8115686812281757]
31046;12;12;[10, 8];2;2109;[10  9  3  0  2  6  1  4  7  5  8 11];[0.6368937071430228, 0, 0.6368937071430228, 0.8143264619101576, 0, 0, 0.6368937071430228, 0, 0, 0.8607388969629823, 1, 0];[10, 8];2;1134;[10 11  9  3  6  0  8  7  1  4  5  2];[0.8212291718658523, 0.7107641577105, 0, 0.8606006532640026, 0.7107641577105, 0, 0.850704975965476, 0.7273486968370769, 0.7345017893362401, 0.8607388969629823, 1, 0.8608886105739069];[10, 8];2;187;[10 11  9  3  8  0  1  2  7  6  5  4];[0, 0, 0, 0.8606006532640026, 0, 0, 0, 0, 0.8565526472890204, 0.8607388969629823, 1, 0.8608886105739069];[10, 8];2;206;[10  8  0  1  4  5  2  3  7  6  9 11];[0, 0, 0, 0, 0, 0, 0, 0, 0.8565526472890204, 0, 1, 0]
31047;12;12;[11, 10, 9];3;2109;[11  5  4  3 10  1  7  2  6  0  9  8];[0, 0.7341498954658293, 0.7144323114818538, 0.8368033572572999, 0.8479195535291635, 0.8479195535291635, 0, 0.7208793642564199, 0, 0, 0.7341498954658293, 1];[11, 9, 10];3;4208;[11  5  4  3  6  0  8  1  7  2  9 10];[0.7621703272117972, 0.7583850332637987, 0.7503293306700972, 0.8368033572572999, 0.8479195535291635, 0.8479195535291635, 0.7621703272117972, 0.7503293306700972, 0.7621703272117972, 0.7503293306700972, 0.7262428716816376, 1];[11, 10, 9];3;4258;[11  0  5  6  8  4  1  3 10  2  7  9];[0.7621703272117972, 0.7583850332637987, 0.7503293306700972, 0.754617222754597, 0.7621703272117972, 0.7621703272117972, 0.7621703272117972, 0.7503293306700972, 0.7621703272117972, 0.7503293306700972, 0.754617222754597, 1];[11, 10, 9];3;237;[11  6 10  5  9  4  8  0  1  2  7  3];[0.7621703272117972, 0.7583850332637987, 0.7503293306700972, 0.743306895788244, 0.7986077018410549, 0.8284699558550777, 0.8388493867992958, 0.7503293306700972, 0.7621703272117972, 0.8284699558550777, 0.8388493867992958, 1]
31048;12;12;[11, 2, 10, 0];4;2109;[11  2 10  5  3  4  1  0  7  6  9  8];[0, 0, 0.9096752186010231, 0, 0, 0.8202605098312021, 0, 0, 0, 0, 0.8825903436486195, 1];[11, 2, 10, 0];4;120;[11  2 10  0  4  5  1  3  7  6  9  8];[0, 0, 0.9096752186010231, 0, 0, 0, 0, 0, 0, 0, 0.8837628428751507, 1];[11, 2, 10, 0];4;170;[11  2 10  0  4  5  1  3  7  6  9  8];[0, 0, 0.9096752186010231, 0, 0, 0, 0, 0, 0, 0, 0.8837628428751507, 1];[11, 10, 0, 2];4;2259;[11 10  0  1  4  5  2  3  7  6  9  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.8837628428751507, 1]
31049;12;12;[8, 7];2;56;[ 8  7  2  0  3  4  5  1  6  9 10 11];[0, 0, 0, 0, 0, 0, 0, 0.9138802491788045, 1, 0, 0, 0];[8, 7];2;106;[ 8  7  2  0  3  4  5  1  6  9 10 11];[0, 0, 0, 0, 0, 0, 0, 0.9138802491788045, 1, 0, 0, 0];[8, 7];2;156;[ 8  7  2  0  3  4  5  1  6  9 10 11];[0, 0, 0, 0, 0, 0, 0, 0.9225781671391544, 1, 0, 0, 0];[8, 7];2;206;[ 8  7  2  0  3  4  5  1  6  9 10 11];[0, 0, 0, 0, 0, 0, 0, 0.9225781671391544, 1, 0, 0, 0]
31050;12;12;[8, 4, 6];3;185;[ 8  0  2  1  4  5  6  3  7  9 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[8, 4, 6];3;235;[ 8  0  2  1  4  5  6  3  7  9 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[8, 4, 6];3;285;[ 8  0  2  1  4  5  6  3  7  9 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[8, 4, 6];3;335;[ 8  0  2  1  4  5  6  3  7  9 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0]
31051;12;12;[5, 4];2;120;[ 5  0  2  1  3  4  6  7  8  9 10 11];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0];[5, 4];2;170;[ 5  0  2  1  3  4  6  7  8  9 10 11];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0];[5, 4];2;220;[ 5  0  2  1  3  4  6  7  8  9 10 11];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0];[5, 4];2;270;[ 5  0  2  1  3  4  6  7  8  9 10 11];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0]
31052;12;12;[10, 9];2;2109;[10  0  2  1  4  5  6  3  7  8  9 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[10, 9];2;2159;[10  0  2  1  4  5  6  3  7  8  9 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[10, 9];2;2209;[10  0  2  1  4  5  6  3  7  8  9 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[10, 9];2;2259;[10  2 11  0  4  5  1  3  7  6  9  8];[0, 0, 0.7846447789684221, 0, 0, 0, 0, 0, 0, 0, 1, 0.7095903114470115]
31053;12;12;[10, 9, 3, 7];4;87;[10  9 11  3  7  5  2  0  6  4  1  8];[0, 0, 0, 0.8853880891172321, 0, 0.8836243811409177, 0, 0.8853880891172321, 0, 0.9068012047532343, 1, 0.9068012047532343];[10, 9, 7, 3];4;170;[10  9 11  7  5  3  0  1  6  4  2  8];[0, 0, 0, 0, 0, 0.8836243811409177, 0, 0.8903683981394045, 0, 0.9068012047532343, 1, 0.9068012047532343];[10, 9, 7, 3];4;187;[10  9  7  0  3  4  2  1  6  5  8 11];[0.7459696526719347, 0, 0, 0.7459696526719347, 0, 0, 0, 0.9337767876485401, 0, 0.949075977820613, 1, 0];[10, 9, 7, 3];4;464;[10  9  7  0 11  8  1  3  6  5  4  2];[0.7703395910104162, 0.7703395910104162, 0, 0.7459696526719347, 0, 0, 0, 0.9337767876485401, 0.7703395910104162, 0.949075977820613, 1, 0.7703395910104162]
31054;12;12;[7, 1, 4, 6, 8];5;571;[ 7  0  2  1  3  4  5  6  8  9 10 11];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[7, 1, 4, 6, 8];5;621;[ 7  0  2  1  3  4  5  6  8  9 10 11];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[7, 1, 4, 6, 8];5;671;[ 7  0  2  1  3  4  5  6  8  9 10 11];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[7, 1, 4, 6, 8];5;721;[ 7  0  2  1  3  4  5  6  8  9 10 11];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0]
31055;12;12;[9, 0, 7, 8];4;1084;[ 9  0  2  1  4  5  6  3  7  8 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[9, 8, 0, 7];4;621;[ 9  8  0  1  4  5  2  3  7  6 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0.8403616908871969, 1, 0, 0];[9, 8, 0, 7];4;671;[ 9  8  0  1  4  5  2  3  7  6 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0.8700866267415496, 1, 0, 0];[9, 8, 0, 7];4;721;[ 9  8  0  1  4  5  2  3  7  6 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0.8700866267415496, 1, 0, 0]
31056;12;12;[7, 4, 6];3;1084;[ 7  0  2  1  3  4  5  6  8  9 10 11];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[7, 4, 6];3;1134;[ 7  0  2  1  3  4  5  6  8  9 10 11];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[7, 4, 6];3;1184;[ 7  0  2  1  3  4  5  6  8  9 10 11];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[7, 4, 6];3;1234;[ 7  0  2  1  3  4  5  6  8  9 10 11];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0]
31057;12;12;[11, 10, 8, 7];4;571;[11 10  8  9  0  1  2  3  7  6  5  4];[0, 0, 0, 0, 0, 0, 0, 0, 0.7474311584378153, 0.7474311584378153, 0.7474311584378153, 1];[11, 10, 6, 4];4;364;[11  3  8  9 10  0  6  4  7  5  2  1];[0.8219260585804462, 0, 0.7163083923622499, 0.8774217531102881, 0.7189545110325548, 0.7189545110325548, 0.7794584252389797, 0.7189545110325548, 0.8774217531102881, 0.8366149599421787, 0.8366149599421787, 1];[11, 10, 4, 6];4;671;[11  3  8  1 10  4  9  0  6  5  7  2];[0.8252144410042273, 0.8549091673605549, 0.7163083923622499, 0.9082980169537241, 0.8411319674214031, 0.7189545110325548, 0.7794584252389797, 0.7189545110325548, 0.9082980169537241, 0.8366149599421787, 0.8549091673605549, 1];[11, 10, 6, 5];4;335;[11 10  3  8  0  6  5  4  7  2  9  1];[0.8028147572843218, 0, 0.7163083923622499, 0.9082980169537241, 0.7189545110325548, 0.7189545110325548, 0.7794584252389797, 0.7189545110325548, 0.9082980169537241, 0.7118412863836239, 0.9514251267788097, 1]
31058;12;12;[11, 9];2;61;[11  6  9  5  7  2  1  3  4  0  8 10];[0.7348007605166725, 0.7940467669523404, 0.8065045758785722, 0.7917884435214774, 0.7804864803435396, 0.8350741840080625, 0.8350741840080625, 0.8337173323820315, 0, 0.8350741840080625, 0, 1];[11, 9];2;106;[11  9  0  1  4  5  2  3  7  6  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.903348774781467, 0, 1];[11, 9];2;156;[11  9  0  1  4  5  2  3  7  6  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.9388282796267443, 0, 1];[11, 9];2;206;[11  9  0  1  4  5  2  3  7  6  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.9388282796267443, 0, 1]
31059;12;12;[7, 8, 6, 5];4;1084;[ 7  3  2  8  9  1  0  4  6  5 10 11];[0, 0.6875918757681061, 0.7283658513084103, 0.7283658513084103, 0, 0, 0, 1, 0.7283658513084103, 0.6875918757681061, 0, 0];[7, 8, 6, 5];4;1134;[ 7  3  2  8  9  1  0  4  6  5 10 11];[0, 0.6875918757681061, 0.7283658513084103, 0.7283658513084103, 0, 0, 0, 1, 0.7283658513084103, 0.6875918757681061, 0, 0];[7, 8, 6, 5];4;1184;[ 7  3  2  8  9  1  0  4  6  5 10 11];[0, 0.6875918757681061, 0.7283658513084103, 0.7283658513084103, 0, 0, 0, 1, 0.7283658513084103, 0.6875918757681061, 0, 0];[7, 5, 8, 6];4;721;[ 7  5  8  3  2  1  9  0  6  4 10 11];[0, 0.6875918757681061, 0.7283658513084103, 0.7283658513084103, 0, 0.7821190228791969, 0, 1, 0.7821190228791969, 0.6875918757681061, 0, 0]
31060;13;13;[11, 0, 9, 10];4;4158;[11  0  2  1  4  5  6  3  7  8  9 10 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[11, 10, 0, 9];4;2159;[11 10  0  1  4  5  2  3  7  6  9  8 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.8508888879076599, 1, 0];[11, 10, 0, 9];4;2209;[11 10  0  1  4  5  2  3  7  6  9  8 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.8508888879076599, 1, 0];[11, 10, 0, 9];4;2259;[11 10  0  1  4  5  2  3  7  6  9  8 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.8508888879076599, 1, 0]
31061;13;13;[8, 2, 4, 5];4;120;[ 8  0  2  1  4  5  6  3  7  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[8, 2, 4, 5];4;170;[ 8  0  2  1  4  5  6  3  7  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[8, 2, 4, 5];4;220;[ 8  0  2  1  4  5  6  3  7  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[8, 2, 4, 5];4;270;[ 8  0  2  1  4  5  6  3  7  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0]
31062;13;13;[10, 4, 6, 11];4;4158;[10  0  2  1  4  5  6  3  7  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[10, 4, 6, 11];4;4208;[10  0  2  1  4  5  6  3  7  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[10, 4, 6, 11];4;4258;[10  0  2  1  4  5  6  3  7  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[10, 4, 6, 11];4;4308;[10  0  2  1  4  5  6  3  7  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
31063;13;13;[7, 5, 6];3;571;[ 7  0  5  9 11 10  3 12  6  4  1  2  8];[0.6795503699844024, 0, 0, 0.6408658962574135, 0, 0.6795503699844024, 0, 1, 0, 0.6795503699844024, 0.6408658962574135, 0.6795503699844024, 0.6391112588043448];[7, 5, 6];3;621;[ 7  0  5  9 11  3 12 10  6  4  1  2  8];[0.6795503699844024, 0, 0, 0.6695985868005176, 0, 0.6795503699844024, 0, 1, 0, 0.6795503699844024, 0.6391112588043448, 0.6795503699844024, 0.6391112588043448];[7, 5, 6];3;170;[ 7  1  5  6 11 12  0  9  3 10  4  2  8];[0.6795503699844024, 0.7336593266080298, 0, 0.6695985868005176, 0, 0.7336593266080298, 0.7336593266080298, 1, 0, 0.6795503699844024, 0.6391112588043448, 0.7336593266080298, 0.7104382464439125];[7, 5, 6];3;464;[ 7  5  0  1  3  2  4  6  8  9 10 11 12];[0, 0, 0, 0, 0, 0.8568427018028508, 0, 1, 0, 0, 0, 0, 0]
31064;13;13;[9, 8];2;1084;[ 9  0  2  1  4  5  6  3  7  8 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[9, 8];2;1134;[ 9  0  2  1  4  5  6  3  7  8 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[9, 8];2;1184;[ 9  0  2  1  4  5  6  3  7  8 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[9, 8];2;206;[ 9  8 12  0  4  1  2  3  7  6  5 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0.8380553634139601, 1, 0, 0, 0.8380553634139601]
31065;13;13;[11, 12];2;56;[11 12  0  4  1  9 10  2  7  6  5  3  8];[0.8563288463337332, 0.7423848526741639, 0, 0, 0.8361118509404034, 0, 0, 0, 0, 0.7423848526741639, 0.7414815331902053, 1, 0.916742637694723];[11, 12];2;106;[11 12  0  4  5  3  7  2  9  1 10  6  8];[0.8563288463337332, 0.7423848526741639, 0.7756553243353401, 0.7756553243353401, 0.8361118509404034, 0.7869252375923637, 0, 0.7756553243353401, 0, 0.7756553243353401, 0.7414815331902053, 1, 0.916742637694723];[11, 12];2;156;[11 12  0  4  5  3  7  2  9 10  1  6  8];[0.8563288463337332, 0.7423848526741639, 0.7756553243353401, 0.7756553243353401, 0.8361118509404034, 0.7869252375923637, 0, 0.7756553243353401, 0, 0.7756553243353401, 0.7440332145753011, 1, 0.916742637694723];[11, 12];2;206;[11 12  0  1  4  5  2  3  7  6  9  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0.916742637694723]
31066;13;13;[9, 8, 4, 1];4;120;[ 9  8 10  0  4  1  2  3  7  6  5 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0.7409054993971853, 1, 0.7409054993971853, 0, 0];[9, 8, 4, 1];4;170;[ 9  8 10  0  4  1  2  3  7  6  5 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0.7409054993971853, 1, 0.7409054993971853, 0, 0];[9, 8, 4, 1];4;220;[ 9  8 10  0  4  1  2  3  7  6  5 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0.7409054993971853, 1, 0.7409054993971853, 0, 0];[9, 8, 4, 1];4;270;[ 9  8 10  0  4  1  2  3  7  6  5 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0.7409054993971853, 1, 0.7409054993971853, 0, 0]
31067;13;13;[10, 11, 0, 12];4;8255;[10  9 11  0  4  1  2  3  7  6  5  8 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7921016976748846, 1, 0.7921016976748846, 0];[10, 0, 12, 11];4;120;[10  0 12 11  9  7  2  1  6  5  4  3  8];[0.8286154902096227, 0, 0, 0, 0, 0, 0, 0.7913804267676088, 0, 0.7921016976748846, 1, 0.7921016976748846, 0.8286154902096227];[10, 0, 12, 11];4;1184;[10  0 12  3  9 11  7  6  4  5  1  2  8];[0.8286154902096227, 0, 0, 0.797857824707844, 0, 0, 0.7738293787606422, 0.7913804267676088, 0, 0.7921016976748846, 1, 0.7921016976748846, 0.8286154902096227];[10, 11, 1, 12];4;335;[10  9 11  1 12  7  5  4  6  0  2  3  8];[0, 0.6438089286301432, 0, 0, 0.6438089286301432, 0.6438089286301432, 0, 0.6438089286301432, 0, 0.7921016976748846, 1, 0.7921016976748846, 0.6438089286301432]
31068;13;13;[12, 11, 9];3;185;[12  2  4  3 10 11  9  1  7  6  0  5  8];[0, 0.6322566519822913, 0.825606641216514, 0.8235795088229646, 0.825606641216514, 0, 0, 0.6322566519822913, 0, 0.7009739325313517, 0.7009739325313517, 0.7009739325313517, 1];[12, 9, 11];3;120;[12  9  8 11  2  4  3  5  7  6  1  0 10];[0, 0, 0.825606641216514, 0.8235795088229646, 0.825606641216514, 0.7860651980888611, 0, 0, 0.8771733824256478, 0.9175850141548002, 0, 0.8771733824256478, 1];[12, 9, 11];3;170;[12  9  4 11  8  5  2  0  7  6  1  3 10];[0, 0, 0.7469117599396461, 0, 0.8916191149352767, 0.7860651980888611, 0, 0, 0.8771733824256478, 0.9175850141548002, 0, 0.8771733824256478, 1];[12, 9, 11];3;220;[12  9  4 11  8  1  7 10  3  5  2  0  6];[0, 0.8245307962425558, 0.7469117599396461, 0.8086604051745637, 0.8916191149352767, 0.7860651980888611, 0, 0.8245307962425558, 0.8771733824256478, 0.9891219947288493, 0.8245307962425558, 0.8771733824256478, 1]
31069;13;13;[11, 10, 2, 6];4;571;[11 10 12  1  8  7  2  0  6  5  4  3  9];[0, 0.7137672430967978, 0, 0, 0, 0, 0, 0.7137672430967978, 0.7137672430967978, 0, 0.7531135152062369, 1, 0.7531135152062369];[11, 10, 2, 6];4;621;[11 10 12  1  8  7  2  0  6  5  4  3  9];[0, 0.7137672430967978, 0, 0, 0, 0, 0, 0.7137672430967978, 0.7137672430967978, 0, 0.7531135152062369, 1, 0.7531135152062369];[11, 10, 2, 6];4;671;[11 10 12  1  8  7  2  0  6  5  4  3  9];[0, 0.7137672430967978, 0, 0, 0, 0, 0, 0.7137672430967978, 0.7137672430967978, 0, 0.7531135152062369, 1, 0.7531135152062369];[11, 2, 10, 6];4;237;[11  2 10 12  6  8  7  1  4  5  0  3  9];[0, 0.7137672430967978, 0.7934040380452646, 0, 0, 0, 0.7341092185936201, 0.7137672430967978, 0.7137672430967978, 0, 0.7934040380452646, 1, 0.7934040380452646]
31070;13;13;[7, 8, 3, 6];4;571;[ 7  8  2  0  3  4  5  1  6  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 1, 0.8965473155611459, 0, 0, 0, 0];[7, 8, 3, 6];4;621;[ 7  8  2  0  3  4  5  1  6  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 1, 0.8965473155611459, 0, 0, 0, 0];[7, 8, 3, 6];4;671;[ 7  8  2  0  3  4  5  1  6  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 1, 0.8965473155611459, 0, 0, 0, 0];[7, 8, 3, 6];4;721;[ 7  8  2  0  3  4  5  1  6  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 1, 0.8965473155611459, 0, 0, 0, 0]
31071;13;13;[7, 5, 6];3;1084;[ 7  0  2  1  3  4  5  6  8  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[7, 5, 6];3;1134;[ 7  0  2  1  3  4  5  6  8  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[7, 5, 6];3;1184;[ 7  0  2  1  3  4  5  6  8  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[7, 5, 6];3;1234;[ 7  0  2  1  3  4  5  6  8  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0]
31072;13;13;[11, 8];2;61;[11  2  8  6 12  9  1  0  7  5  4  3 10];[0, 0.7024063883431659, 0.7072732282523163, 0, 0, 0, 0.7072732282523163, 0, 0.7072732282523163, 0.7072732282523163, 0, 1, 0.7072732282523163];[11, 8];2;106;[11  8  9  0  4  1  2  3  7  6  5 10 12];[0, 0, 0, 0, 0, 0, 0, 0, 0.7823795079784195, 0.7823795079784195, 0, 1, 0];[11, 8];2;156;[11  8  9  0  4  1  2  3  7  6  5 10 12];[0, 0, 0, 0, 0, 0, 0, 0, 0.7823795079784195, 0.7823795079784195, 0, 1, 0];[11, 9];2;206;[11  9  8  0  4  1  2  3  7  6  5 10 12];[0, 0, 0, 0, 0, 0, 0, 0, 0.7823795079784195, 0.8448637937959259, 0, 1, 0]
31073;13;13;[10, 4, 7, 8];4;1084;[10  4  2  0  3  5  6  1  7  8  9 11 12];[0, 0, 0, 0, 0.856200575803792, 0, 0, 0, 0, 0, 1, 0, 0];[10, 4, 7, 8];4;1134;[10  4  2  0  3  5  6  1  7  8  9 11 12];[0, 0, 0, 0, 0.856200575803792, 0, 0, 0, 0, 0, 1, 0, 0];[10, 4, 7, 8];4;4258;[10  4  1  6  7 11  9  2  5  3  0  8 12];[0, 0.8229869736938437, 0.6223300008917644, 0, 0.856200575803792, 0, 0.6223300008917644, 0.6223300008917644, 0, 0.6223300008917644, 1, 0.6223300008917644, 0];[10, 4, 7, 8];4;237;[10  4  1  7  8 11  3 12  9  6  2  0  5];[0, 0.8229869736938437, 0.6223300008917644, 0.7841583706078965, 0.856200575803792, 0, 0.6223300008917644, 0.7841583706078965, 0.7841583706078965, 0.6223300008917644, 1, 0.7841583706078965, 0.7381998010986828]
31074;13;13;[8, 6, 7];3;571;[ 8  0  2  1  4  5  6  3  7  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[8, 7, 6];3;621;[ 8  0  7  2  1  3  5  4  6  9 10 11 12];[0.8154644458385077, 0.7827973246610317, 0.8154644458385077, 0, 0, 0, 0, 0.8154644458385077, 1, 0, 0, 0, 0];[8, 7, 6];3;671;[ 8  2  7  0  1  3  5  4  6  9 10 11 12];[0.8154644458385077, 0.7827973246610317, 0.8428435748445651, 0, 0, 0, 0, 0.8154644458385077, 1, 0, 0, 0, 0];[8, 7, 6];3;721;[ 8  0  7  2  4  1  5  3  6  9 10 11 12];[0.8154644458385077, 0.7827973246610317, 0.8154644458385077, 0, 0.801949445701889, 0, 0, 0.8154644458385077, 1, 0, 0, 0, 0]
31075;13;13;[9, 11, 8];3;4158;[ 9  2  4  6 12 11  5  3  7  0  1  8 10];[0, 0, 0.7953650982961424, 0.6848808499695948, 0.7953650982961424, 0.6848808499695948, 0.7616509314236605, 0.6848808499695948, 0, 1, 0, 0.7451705119676474, 0.7524484102307736];[9, 11, 8];3;2159;[ 9  2  4  6 12 11  5  3  7  1  8  0 10];[0.6783788070526762, 0.6846516091092729, 0.7953650982961424, 0.6848808499695948, 0.7953650982961424, 0.6848808499695948, 0.7616509314236605, 0.6848808499695948, 0.6846516091092729, 1, 0, 0.7451705119676474, 0.7524484102307736];[9, 11, 8];3;2209;[ 9  2  4  6 12 11  5  3  7  1  8  0 10];[0.6783788070526762, 0.6846516091092729, 0.7953650982961424, 0.6848808499695948, 0.7953650982961424, 0.6848808499695948, 0.7616509314236605, 0.6848808499695948, 0.6846516091092729, 1, 0, 0.7451705119676474, 0.7524484102307736];[9, 11, 8];3;2259;[ 9  2  4  6 12 11  5  3  7  1  8  0 10];[0.6783788070526762, 0.6846516091092729, 0.7953650982961424, 0.6848808499695948, 0.7953650982961424, 0.6848808499695948, 0.7616509314236605, 0.6848808499695948, 0.6846516091092729, 1, 0, 0.7451705119676474, 0.7524484102307736]
31076;13;13;[9, 8];2;1084;[ 9  0  2  1  4  5  6  3  7  8 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[9, 8];2;1134;[ 9  0  2  1  4  5  6  3  7  8 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[9, 8];2;1184;[ 9  0  2  1  4  5  6  3  7  8 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[9, 8];2;1234;[ 9  0  2  1  4  5  6  3  7  8 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0]
31077;13;13;[7, 8];2;571;[ 7  0  2  1  3  4  5  6  8  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[7, 8];2;621;[ 7  0  2  1  3  4  5  6  8  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[7, 8];2;671;[ 7  0  2  1  3  4  5  6  8  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[7, 8];2;721;[ 7  0  2  1  3  4  5  6  8  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0]
31078;13;13;[8, 7];2;571;[ 8  0  2  1  4  5  6  3  7  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[8, 7];2;621;[ 8  0  2  1  4  5  6  3  7  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[8, 7];2;671;[ 8  0  2  1  4  5  6  3  7  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[8, 7];2;721;[ 8  0  2  1  4  5  6  3  7  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0]
31079;13;13;[8, 2, 5];3;571;[ 8  0  2  1  4  5  6  3  7  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[8, 2, 5];3;621;[ 8  0  2  1  4  5  6  3  7  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[8, 2, 5];3;671;[ 8  0  2  1  4  5  6  3  7  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[8, 2, 5];3;721;[ 8  0  2  1  4  5  6  3  7  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0]
31080;14;14;[10, 13, 1, 11];4;120;[10 13  1  7  6 11  4  9 12  0  2  3  5  8];[0, 0.7052134674680118, 0, 0, 0.7052134674680118, 0, 0.7052134674680118, 0.7052134674680118, 0, 0.6766734201603658, 1, 0.7052134674680118, 0.6766734201603658, 0.9186812059670526];[10, 7, 11, 13];4;120;[10  7 11 13  5  6  1  2  3 12  9  0  4  8];[0, 0.7143762604418011, 0.7143762604418011, 0.7143762604418011, 0, 0.9115598736497377, 0.7143762604418011, 0.9212639108221387, 0, 0.6766734201603658, 1, 0.9212639108221387, 0.6828057938471683, 0.9186812059670526];[10, 7, 11, 13];4;170;[10  7 11 13  5  9  3 12  0  6  1  2  4  8];[0.7529179970537722, 0.7143762604418011, 0.7143762604418011, 0.8675573513506881, 0, 0.9115598736497377, 0.7143762604418011, 0.9212639108221387, 0, 0.8675573513506881, 1, 0.9212639108221387, 0.802320974458552, 0.9186812059670526];[10, 7, 11, 13];4;220;[10  7 11 13  5  9  3 12  0  6  1  2  4  8];[0.7537372518833423, 0.7143762604418011, 0.7143762604418011, 0.8675573513506881, 0, 0.9115598736497377, 0.7143762604418011, 0.9212639108221387, 0, 0.8675573513506881, 1, 0.9212639108221387, 0.8569048749241811, 0.9186812059670526]
31081;14;14;[11, 5, 9];3;2109;[11  0  2  1  4  5  6  3  7  8  9 10 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[11, 5, 9];3;2159;[11  0  2  1  4  5  6  3  7  8  9 10 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[11, 5, 9];3;2209;[11  0  2  1  4  5  6  3  7  8  9 10 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[11, 5, 9];3;2259;[11  0  2  1  4  5  6  3  7  8  9 10 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
31082;14;14;[12, 7, 8];3;1084;[12  0  2  1  4  5  6  3  7  8 10  9 11 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[12, 7, 8];3;1134;[12  0  2  1  4  5  6  3  7  8 10  9 11 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[12, 7, 8];3;1184;[12  0  2  1  4  5  6  3  7  8 10  9 11 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[12, 7, 8];3;2259;[12 13  0  1  4  5  2  3  7  6  8  9 11 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0.7826251180844888]
31083;14;14;[6, 2, 1, 4];4;120;[ 6  0  2  1  3  4  5  7  8  9 10 11 12 13];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0];[6, 2, 1, 4];4;170;[ 6  0  2  1  3  4  5  7  8  9 10 11 12 13];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0];[6, 2, 1, 4];4;220;[ 6  0  2  1  3  4  5  7  8  9 10 11 12 13];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0];[6, 2, 1, 4];4;270;[ 6  0  2  1  3  4  5  7  8  9 10 11 12 13];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0]
31084;14;14;[11, 10];2;4158;[11  0  2  1  4  5  6  3  7  8  9 10 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[11, 10];2;4208;[11  0  2  1  4  5  6  3  7  8  9 10 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[11, 10];2;4258;[11  0  2  1  4  5  6  3  7  8  9 10 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[11, 10];2;220;[11  1  9 10  7  3  2  0  6  5  4  8 12 13];[0, 0.7473539453097419, 0, 0, 0, 0, 0, 0.7298106293148544, 0, 0.7473539453097419, 0.7473539453097419, 1, 0, 0]
31085;14;14;[10, 11];2;4158;[10  0  2  1  4  5  6  3  7  8  9 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[10, 11];2;8305;[10  0  6  7 12 13  4  3  5  2  1  8 11  9];[0.726779341778339, 0, 0, 0.7144891363232598, 0.726779341778339, 0, 0.726779341778339, 0.726779341778339, 0, 0, 1, 0, 0.726779341778339, 0.726779341778339];[10, 11];2;161;[10  0 11  3  4  9  1  5 13  7  6 12  2  8];[0.8531032809956308, 0.8190258267049534, 0, 0.8531032809956308, 0.8398634562624733, 0.8163694193190836, 0.726779341778339, 0.726779341778339, 0, 0.8190258267049534, 1, 0.8531032809956308, 0.726779341778339, 0.726779341778339];[10, 11];2;211;[10  0 11  3  4  8  5  1  9 12  6  7 13  2];[0.8531032809956308, 0.8163694193190836, 0, 0.8531032809956308, 0.8398634562624733, 0.8163694193190836, 0.726779341778339, 0.726779341778339, 0.8218297196960497, 0.8163694193190836, 1, 0.8531032809956308, 0.726779341778339, 0.726779341778339]
31086;14;14;[9, 5, 11];3;87;[ 9  1  5  8 11 13  3  0  7  6  4  2 10 12];[0.653979701686798, 0.8878675199160944, 0, 0.653979701686798, 0, 0.8878675199160944, 0, 0, 0.8334709798806075, 1, 0, 0.8334709798806075, 0, 0.8293291907379349];[9, 5, 11];3;137;[ 9  1  5  8 11 13  6 10  0  3  2  4  7 12];[0.653979701686798, 0.8878675199160944, 0, 0.653979701686798, 0, 0.8878675199160944, 0.6961366173956491, 0, 0.8334709798806075, 1, 0.6961366173956491, 0.8334709798806075, 0, 0.8293291907379349];[9, 5, 11];3;187;[ 9  1  5  8 11 12  6  2 13  3  0  7  4 10];[0.653979701686798, 0.8878675199160944, 0.6565694782791733, 0.653979701686798, 0, 0.8878675199160944, 0.6565694782791733, 0.6508229285177954, 0.8334709798806075, 1, 0, 0.8334709798806075, 0.6565694782791733, 0.653979701686798];[9, 5, 11];3;237;[ 9  1  5  8 11 12  6  2 13  3  0  7  4 10];[0.653979701686798, 0.8878675199160944, 0.6565694782791733, 0.653979701686798, 0, 0.8878675199160944, 0.6565694782791733, 0.6508229285177954, 0.8334709798806075, 1, 0, 0.8334709798806075, 0.6565694782791733, 0.653979701686798]
31087;14;14;[9, 0, 3, 8];4;1084;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[9, 0, 3, 8];4;1134;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[9, 0, 3, 8];4;1184;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[9, 0, 3, 8];4;1234;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0]
31088;14;14;[9, 10];2;2109;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[9, 10];2;111;[ 9  6 10 11  3  0  2  1  7  5  4  8 12 13];[0, 0, 0, 0, 0, 0, 0.777747979886288, 0, 0, 1, 0.777747979886288, 0.7717319788621537, 0, 0];[9, 10];2;161;[ 9  6 10 11  3  0  2  1  7  5  4  8 12 13];[0, 0, 0, 0, 0, 0, 0.777747979886288, 0, 0, 1, 0.777747979886288, 0.7717319788621537, 0, 0];[9, 10];2;211;[ 9  6 10 11  3  0  2  1  7  5  4  8 12 13];[0, 0, 0, 0, 0, 0, 0.777747979886288, 0, 0, 1, 0.777747979886288, 0.7717319788621537, 0, 0]
31089;14;14;[11, 9, 8];3;2109;[11  0  6  2  9  5  3  1  7  4  8 10 12 13];[0.7998599501290989, 0, 0.7998599501290989, 0, 0, 0.7415165938662677, 0.7998599501290989, 0, 0, 0.7998599501290989, 0, 1, 0, 0];[11, 9, 8];3;170;[11  0  6  2  9  8  7  5  3  4  1 10 12 13];[0.7998599501290989, 0.6027328179965298, 0.7998599501290989, 0.7645701691202357, 0.7239535455244475, 0.7645701691202357, 0.7998599501290989, 0.7681692174633418, 0.7681692174633418, 0.7998599501290989, 0.6027328179965298, 1, 0, 0];[11, 9, 8];3;220;[11  0  6  2  9  8  7  5  3  4  1 10 12 13];[0.7998599501290989, 0.6027328179965298, 0.7998599501290989, 0.7645701691202357, 0.7239535455244475, 0.7645701691202357, 0.7998599501290989, 0.7681692174633418, 0.7681692174633418, 0.7998599501290989, 0.6027328179965298, 1, 0.5934440178631576, 0.5934440178631576];[11, 9, 8];3;270;[11  9  6  2  7  8  5  3  4  1 10  0 12 13];[0.5812765299760239, 0.6027328179965298, 0.7681692174633418, 0.7645701691202357, 0.7239535455244475, 0.7645701691202357, 0.8658386137585266, 0.7681692174633418, 0.7681692174633418, 0.8659805892383604, 0.6027328179965298, 1, 0.5812765299760239, 0.5812765299760239]
31090;14;14;[10, 6, 8, 11];4;4158;[10  0  2  1  4  5  6  3  7  8  9 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[10, 6, 8, 11];4;4208;[10  0  2  1  4  5  6  3  7  8  9 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[10, 6, 8, 11];4;4258;[10  0  2  1  4  5  6  3  7  8  9 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[10, 6, 8, 11];4;4308;[10  0  2  1  4  5  6  3  7  8  9 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0]
31091;14;14;[11, 10, 9, 4];4;185;[11 10  3  2  9  1  4  0  7  6  5  8 12 13];[0, 0.7440635834396254, 0.7784535921417355, 0.7784535921417355, 0, 0, 0, 0, 0, 0.7784535921417355, 0.9441409828020949, 1, 0, 0];[11, 10, 7];3;621;[11 10  0  1  4  5  2  3  7  6  9  8 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.9718597972932821, 1, 0, 0];[11, 10, 7];3;671;[11 10  2  0  4  5  1  3  7  6  9  8 12 13];[0, 0, 0.8571852421186018, 0, 0, 0, 0, 0, 0, 0, 0.9718597972932821, 1, 0, 0];[11, 10, 7];3;721;[11 10  0  1  4  5  2  3  7  6  9  8 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.9718597972932821, 1, 0, 0]
31092;14;14;[9, 10];2;2109;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[9, 10];2;2159;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[9, 10];2;2209;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[9, 10];2;2259;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0]
31093;14;14;[11, 10];2;70;[11 12  8 10  5  0  2  1  7  6  4  3  9 13];[0, 0, 0, 0, 0, 0.8141038019507346, 0, 0, 0.8240679129781269, 0, 0.8240679129781269, 1, 0.8240679129781269, 0];[11, 10];2;106;[11 10 13  8 12  5  9  3  6  0  1  2  7  4];[0.7282381800588609, 0, 0, 0.7831474113613479, 0, 0.8141038019507346, 0.7831474113613479, 0, 0.8240679129781269, 0.8069580768053146, 0.8720497870087175, 1, 0.8240679129781269, 0.8720497870087175];[11, 10];2;156;[11 10 13  8 12  5  9  3  6  0  1  7  4  2];[0.7282381800588609, 0.608560269383185, 0, 0.7831474113613479, 0, 0.8141038019507346, 0.7831474113613479, 0.608560269383185, 0.8240679129781269, 0.8069580768053146, 0.8720497870087175, 1, 0.8240679129781269, 0.8720497870087175];[11, 10];2;206;[11 10 13  8 12  0  7  2  5  9  6  3  1  4];[0.8187249450881218, 0.7605262810165195, 0.8187249450881218, 0.7831474113613479, 0, 0.8141038019507346, 0.787107409723124, 0.8187249450881218, 0.8240679129781269, 0.8069580768053146, 0.8720497870087175, 1, 0.8240679129781269, 0.8720497870087175]
31094;14;14;[11, 8, 10, 9];4;571;[11  8 10  1  6  2  0  5  9  7  3  4 12 13];[0.8335889997808039, 0.8868434737151514, 0.8731601369800835, 0, 0, 0.7240522191372025, 0.8736624495742217, 0, 0.9228381063735012, 0.7240522191372025, 0.9228381063735012, 1, 0, 0];[11, 8, 10, 9];4;170;[11  8 10  1  2  9  4  0  5  6  7  3 12 13];[0.7240522191372025, 0.8868434737151514, 0.8731601369800835, 0.6647285439424248, 0.7623499746021393, 0.7240522191372025, 0.7240522191372025, 0.6647285439424248, 0.9228381063735012, 0.7801877896442831, 0.9228381063735012, 1, 0.6647285439424248, 0];[11, 8, 10, 9];4;220;[11  8 10  1  2  9 13 12  4  5  0  6  7  3];[0.7240522191372025, 0.8868434737151514, 0.8731601369800835, 0.6647285439424248, 0.7623499746021393, 0.7471224603979859, 0.7240522191372025, 0.6647285439424248, 0.9228381063735012, 0.7943347561635369, 0.9228381063735012, 1, 0.7849853626693463, 0.7943347561635369];[11, 8, 10, 9];4;220;[11  8 10  9  1  2  0  4  5  7  3  6 12 13];[0.6607701750179192, 0.8868434737151514, 0.8731601369800835, 0, 0.6607701750179192, 0.6607701750179192, 0, 0, 0.9228381063735012, 0.9158343835307301, 0.9228381063735012, 1, 0, 0]
31095;14;14;[12, 13];2;16448;[12 10  9 11  4  3  5  0  7  6  1  2  8 13];[0, 0, 0, 0.7056510022583348, 0.7132997097957066, 0.7006475766230502, 0, 0, 0, 0.7138925468275842, 0.7138925468275842, 0.7138925468275842, 1, 0];[12, 13];2;16498;[12 10  9 11  4  3  5  1  7  6  0  2  8 13];[0, 0.6852088582448872, 0, 0.7056510022583348, 0.7132997097957066, 0.7006475766230502, 0, 0, 0, 0.7138925468275842, 0.7138925468275842, 0.7138925468275842, 1, 0];[12, 13];2;16548;[12 10  9 11  4  3  5  1  0  2  7  6  8 13];[0.6313246484579386, 0.6852088582448872, 0.6313246484579386, 0.7056510022583348, 0.7132997097957066, 0.7006475766230502, 0, 0, 0, 0.7138925468275842, 0.7138925468275842, 0.7138925468275842, 1, 0];[12, 13];2;220;[12  6 10 13  9 11  4  3  5  1  2  0  7  8];[0.6575090975563067, 0.6852088582448872, 0.6821907737803679, 0.7056510022583348, 0.7132997097957066, 0.7006475766230502, 0.7447830496343032, 0, 0, 0.7138925468275842, 0.7447830496343032, 0.7138925468275842, 1, 0.7447830496343032]
31096;14;14;[9, 10];2;2109;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[9, 10];2;2159;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[9, 10];2;187;[ 9  2  6  7 10 13  3  0  4  5  1  8 11 12];[0, 0, 0.8091942503678118, 0, 0, 0, 0.8091942503678118, 0.8091942503678118, 0, 1, 0.8091942503678118, 0, 0, 0.7821661294543514];[9, 10];2;237;[ 9  2  6  7 10 13  3  0  4  5  1  8 11 12];[0, 0, 0.8091942503678118, 0, 0, 0, 0.8091942503678118, 0.8091942503678118, 0, 1, 0.8091942503678118, 0, 0, 0.7821661294543514]
31097;14;14;[9, 7, 10, 12];4;8255;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[9, 7, 10, 12];4;8305;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[9, 7, 10, 12];4;8355;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[9, 7, 10, 12];4;8405;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0]
31098;14;14;[10, 7, 9];3;2109;[10  0  3  2 13  6  1  4  7  5  9  8 11 12];[0.6003040237169601, 0, 0.6003040237169601, 0.6003040237169601, 0, 0, 0.6003040237169601, 0, 0, 0, 1, 0, 0, 0.6003040237169601];[10, 7, 9];3;4208;[10  8  0  2  6 13  3  1  7  5  4  9 11 12];[0.664086777479576, 0, 0.664086777479576, 0.6434011967800537, 0, 0, 0.664086777479576, 0, 0.8896458093388393, 0, 1, 0, 0, 0.664086777479576];[10, 9, 7];3;2209;[10  8  9 12  7  4  5  0 13  2  6  3  1 11];[0.664086777479576, 0, 0.664086777479576, 0.6434011967800537, 0.7368497036867826, 0.7354889547786686, 0.664086777479576, 0.7368497036867826, 0.8896458093388393, 0.7776498435813853, 1, 0, 0.7481012561553038, 0.664086777479576];[10, 9, 7];3;2259;[10  8  9 12  7  4  5  0 13  2  6  3  1 11];[0.664086777479576, 0, 0.664086777479576, 0.6434011967800537, 0.7368497036867826, 0.7354889547786686, 0.664086777479576, 0.7368497036867826, 0.8896458093388393, 0.7776498435813853, 1, 0, 0.7481012561553038, 0.664086777479576]
31099;14;14;[11, 12, 9, 10];4;120;[11  0 12  7  9 10  2  1  8  5  4  3  6 13];[0.8155448633206277, 0.6676495225868996, 0.6676495225868996, 0, 0, 0, 0, 0.7877444155383428, 0.6676495225868996, 0.7877444155383428, 0.7877444155383428, 1, 0.7945599251385113, 0];[11, 9, 10, 12];4;8305;[11  7  9 10  3  0  2  1  6  5  4  8 12 13];[0, 0, 0, 0, 0, 0, 0, 0.7877444155383428, 0, 0.7877444155383428, 0.7877444155383428, 1, 0, 0];[11, 9, 10, 12];4;8355;[11  7  9 10  3  0  2  1  6  5  4  8 12 13];[0, 0, 0, 0, 0, 0, 0, 0.7877444155383428, 0, 0.7877444155383428, 0.7877444155383428, 1, 0, 0];[11, 9, 10, 12];4;8405;[11  7  9 10  3  0  2  1  6  5  4  8 12 13];[0, 0, 0, 0, 0, 0, 0, 0.7877444155383428, 0, 0.7877444155383428, 0.7877444155383428, 1, 0, 0]


==> results/chamfer/metadrive_straight_combined_responsibility_multiple_explanations_results_10_simulation.csv <==
obstacles,discrete,distance
0.1,0.0,0.0
0.2,0.075,0.1
0.3,0.1,0.175
0.4,0.23333333333333334,0.175
0.5,0.35833333333333334,0.24166666666666664
0.6,0.575,0.4583333333333333
0.7,0.725,0.6333333333333333
0.8,0.725,0.7833333333333333
0.9,0.8333333333333333,0.925
1.0,1.0,1.0


==> results/chamfer/metadrive_straight_combined_responsibility_multiple_explanations_results_11_simulation.csv <==
obstacles,discrete,distance
0.09090909090909091,0.0,0.0
0.18181818181818182,0.0,0.0
0.2727272727272727,0.05,0.06666666666666667
0.36363636363636365,0.075,0.06666666666666667
0.45454545454545453,0.075,0.19999999999999998
0.5454545454545454,0.16111111111111112,0.24166666666666664
0.6363636363636364,0.2361111111111111,0.325
0.7272727272727273,0.32222222222222224,0.4541666666666666
0.8181818181818182,0.7263888888888889,0.675
0.9090909090909091,0.9041666666666666,0.9166666666666666
1.0,1.0,1.0


==> results/chamfer/metadrive_straight_combined_responsibility_multiple_explanations_results_12_simulation.csv <==
obstacles,discrete,distance
0.08333333333333333,0.0,0.0
0.16666666666666666,0.0,0.1
0.25,0.0,0.1
0.3333333333333333,0.025,0.10714285714285714
0.4166666666666667,0.025,0.15714285714285714
0.5,0.0625,0.20714285714285713
0.5833333333333334,0.22916666666666669,0.2771428571428572
0.6666666666666666,0.2541666666666667,0.43464285714285716
0.75,0.35833333333333334,0.6496428571428571
0.8333333333333334,0.475,0.7871428571428571
0.9166666666666666,0.7557142857142858,0.9085714285714286
1.0,1.0,1.0


==> results/chamfer/metadrive_straight_combined_responsibility_multiple_explanations_results_13_simulation.csv <==
obstacles,discrete,distance
0.07692307692307693,0.0,0.0
0.15384615384615385,0.0,0.025
0.23076923076923078,0.0,0.1
0.3076923076923077,0.0,0.1625
0.38461538461538464,0.058333333333333334,0.1625
0.46153846153846156,0.058333333333333334,0.19444444444444448
0.5384615384615384,0.12361111111111112,0.23055555555555557
0.6153846153846154,0.13472222222222224,0.2791666666666667
0.6923076923076923,0.17847222222222223,0.5016666666666666
0.7692307692307693,0.37083333333333335,0.7366666666666666
0.8461538461538461,0.48749999999999993,0.8733333333333333
0.9230769230769231,0.6833333333333333,0.95
1.0,1.0,1.0


==> results/chamfer/metadrive_straight_combined_responsibility_multiple_explanations_results_14_simulation.csv <==
obstacles,discrete,distance
0.07142857142857142,0.0,0.0
0.14285714285714285,0.0,0.05
0.21428571428571427,0.0,0.1
0.2857142857142857,0.05,0.11000000000000001
0.35714285714285715,0.05,0.16999999999999998
0.42857142857142855,0.1,0.22000000000000003
0.5,0.175,0.2425
0.5714285714285714,0.2,0.255
0.6428571428571429,0.2125,0.265
0.7142857142857143,0.32999999999999996,0.36083333333333334
0.7857142857142857,0.4091666666666667,0.5341666666666667
0.8571428571428571,0.605,0.7233333333333334
0.9285714285714286,0.9191666666666667,0.8858333333333335
1.0,1.0,1.0


==> results/chamfer/metadrive_straight_runs_results.csv <==
obstacles,exhaustive,discrete_50,discrete_100,euclidean_50,euclidean_100
10,1024,255.0,299.0,220.0,267.0
11,2048,734.0,715.0,536.0,633.0
12,4096,1644.0,1902.0,1032.0,1031.0
13,8192,1968.0,3191.0,1480.0,910.0
14,16384,6246.0,4249.0,2664.0,3219.0


==> results/chamfer/segmented_long_narrow_combined_exhaustive_observed_results.csv <==
ctx_idx;num_of_obstacles;explanation;explanation_size;runs
20000;10;[9];1;11
20001;10;[0, 6, 7, 8];4;257
20002;10;[1, 2, 7, 8];4;279
20003;10;[2, 7, 8];3;139
20004;10;[1, 6, 7];3;115
20005;10;[8];1;10
20006;10;[6, 7];2;51
20007;10;[9];1;11
20008;10;[0, 6, 7, 8, 9];5;512
20009;10;[3, 8, 9];3;156
20010;10;[0, 7, 9];3;91
20011;10;[3, 7, 8];3;154
20012;10;[7, 9];2;55
20013;10;[0, 8, 9];3;92
20014;10;[8];1;10
20015;10;[0, 7, 8];3;90
20016;10;[0, 7, 8];3;90
20017;10;[6, 7];2;51
20018;10;[0, 4, 8];3;81
20019;10;[6, 8];2;52
20020;11;[7, 10];2;64
20021;11;[0, 5, 6];3;98
20022;11;[0, 10];2;22
20023;11;[0, 8, 9, 10];4;352
20024;11;[7, 9, 10];3;231
20025;11;[0, 8, 9];3;110
20026;11;[8, 9];2;65
20027;11;[0, 4, 8];3;95
20028;11;[8, 9];2;65
20029;11;[0, 9, 10];3;112
20030;11;[7, 9];2;63
20031;11;[10];1;12
20032;11;[0, 8, 9];3;110
20033;11;[0, 6, 7];3;103
20034;11;[2, 8, 10];3;175
20035;11;[0, 2, 5, 9, 10];5;692
20036;11;[9, 10];2;67
20037;11;[2, 9, 10];3;176
20038;11;[0, 2, 3, 4, 9];5;651
20039;11;[0, 3, 9];3;90
20040;12;[0, 9, 10];3;132
20041;12;[10, 11];2;79
20042;12;[0, 3, 8, 9];4;403
20043;12;[8, 9, 10];3;296
20044;12;[1, 9, 10];3;177
20045;12;[0, 9, 11];3;133
20046;12;[10, 11];2;79
20047;12;[0, 1, 8, 10, 11];5;913
20048;12;[10, 11];2;79
20049;12;[0, 10];2;23
20050;12;[1, 10, 11];3;179
20051;12;[3, 7, 9, 10];4;718
20052;12;[3, 6, 10, 11];4;714
20053;12;[0, 6, 10];3;123
20054;12;[9];1;11
20055;12;[0, 3, 4, 10, 11];5;1019
20056;12;[2, 10, 11];3;215
20057;12;[3, 9, 10];3;241
20058;12;[10];1;12
20059;12;[11];1;13
20060;13;[2, 9, 10];3;253
20061;13;[0, 11, 12];3;158
20062;13;[7, 10, 11];3;366
20063;13;[11, 12];2;92
20064;13;[0, 6, 11];3;142
20065;13;[9, 10];2;87
20066;13;[11, 12];2;92
20067;13;[10, 11];2;90
20068;13;[0, 9, 10];3;153
20069;13;[1, 11, 12];3;213
20070;13;[10, 11, 12];3;378
20071;13;[4, 11, 12];3;322
20072;13;[0, 10, 11];3;156
20073;13;[0, 11, 12];3;158
20074;13;[0, 7, 9];3;145
20075;13;[9, 10];2;87
20076;13;[0, 10, 11];3;156
20077;13;[10, 11];2;90
20078;13;[1, 11, 12];3;213
20079;13;[0, 11, 12];3;158
20080;14;[1, 10, 11];3;245
20081;14;[5, 6, 12];3;392
20082;14;[4, 11, 12, 13];4;1345
20083;14;[12, 13];2;106
20084;14;[12, 13];2;106
20085;14;[7, 13];2;91
20086;14;[13];1;15
20087;14;[12, 13];2;106
20088;14;[0, 12, 13];3;184
20089;14;[5, 12];2;77
20090;14;[0, 11, 12];3;182
20091;14;[1, 12, 13];3;250
20092;14;[0, 12, 13];3;184
20093;14;[3, 11, 13];3;349
20094;14;[2, 6, 13];3;284
20095;14;[1, 10, 11];3;245
20096;14;[5, 11, 12];3;412
20097;14;[0, 10, 13];3;181
20098;14;[1, 12];2;39


==> results/chamfer/segmented_long_narrow_combined_responsibility_discrete_discrete_sampling_results.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
20000;10;10;[9];1;1084;[1 7 5 4 8 0 6 2 9 3];[0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[9];1;1134;[5 1 4 3 7 8 2 0 6 9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 1.0, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[9];1;1184;[2 5 1 0 3 4 7 8 9 6];[0.5, 0.5, 1.0, 0.5, 0.5, 1.0, 0.25, 0.5, 0.5, 0.5];[9];1;1234;[2 5 1 0 3 4 6 7 8 9];[0.5, 0.5, 1.0, 0.5, 0.5, 1.0, 0.5, 0.5, 0.5, 0.5]
20001;10;10;[7, 5, 8, 6];4;1084;[7 5 1 3 9 8 2 0 6 4];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333];[4, 6, 7, 8];4;235;[4 0 5 2 6 7 8 3 1 9];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[4, 6, 7, 8];4;285;[4 0 5 2 6 7 8 3 1 9];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[4, 6, 7, 8];4;335;[4 0 5 2 6 7 8 3 1 9];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333]
20002;10;10;[7, 8, 3, 4];4;1084;[7 8 9 0 3 5 2 1 6 4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5];[7, 8, 3, 4];4;1134;[7 8 9 0 3 4 2 1 6 5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5];[7, 8, 2, 1];4;1184;[0 6 7 8 9 2 3 1 4 5];[1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5];[2, 7, 8, 1];4;1234;[0 2 6 3 7 4 9 8 5 1];[1.0, 0.3333333333333333, 1.0, 0.5, 0.5, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5]
20003;10;10;[3, 7, 8];3;87;[3 4 7 8 1 0 9 2 6 5];[0.25, 0.25, 0.2, 0.5, 0.5, 0.2, 0.2, 0.5, 0.5, 0.25];[9, 7, 8];3;137;[9 1 7 3 8 4 2 0 6 5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0];[9, 7, 8];3;187;[9 1 7 3 8 4 2 0 6 5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0];[9, 7, 8];3;237;[9 1 7 3 8 4 2 0 6 5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0]
20004;10;10;[1, 7, 6];3;120;[0 1 3 5 7 6 8 9 4 2];[0.5, 0.5, 0.25, 0.5, 0.25, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[1, 6, 7];3;364;[0 1 3 4 6 5 7 8 9 2];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[3, 6, 7];3;671;[3 0 1 4 6 5 8 2 7 9];[0.5, 0.5, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[3, 6, 7];3;721;[3 0 1 2 4 5 6 8 7 9];[0.5, 0.5, 0.5, 1.0, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
20005;10;10;[8];1;1084;[0 1 2 4 6 8 9 5 7 3];[0.5, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5];[8];1;1134;[0 1 2 4 6 8 9 5 7 3];[0.5, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5];[8];1;1184;[0 1 2 4 6 5 9 8 7 3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[8];1;1234;[5 0 2 1 6 4 9 8 7 3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5]
20006;10;10;[6, 7];2;1084;[0 2 8 1 4 5 6 3 7 9];[1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[6, 7];2;120;[0 2 6 7 8 3 5 1 4 9];[1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333];[6, 7];2;170;[0 2 6 7 8 3 5 1 4 9];[1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333];[7, 6];2;270;[0 2 3 7 6 8 9 1 4 5];[1.0, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5]
20007;10;10;[9];1;1084;[7 2 5 8 3 1 4 0 9 6];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 1.0, 0.5, 0.3333333333333333];[9];1;1134;[7 1 3 2 6 5 8 0 4 9];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333];[9];1;1184;[7 0 2 1 3 5 6 8 9 4];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5, 0.5];[9];1;1234;[7 0 2 1 3 5 6 8 9 4];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5, 0.5]
20008;10;10;[8, 0, 6, 7, 9];5;1084;[2 8 1 0 4 5 6 3 7 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[6, 0, 8, 7, 9];5;1134;[6 4 0 2 5 8 3 1 7 9];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.5, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333];[0, 6, 8, 7, 9];5;1184;[0 4 6 2 8 5 7 1 9 3];[1.0, 0.3333333333333333, 0.5, 0.25, 1.0, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333];[0, 6, 9, 8, 7];5;1234;[0 4 6 9 8 2 3 1 7 5];[1.0, 0.25, 0.5, 0.25, 1.0, 0.25, 1.0, 0.25, 0.5, 1.0]
20009;10;10;[8, 9, 3];3;1084;[0 1 2 8 9 6 5 3 7 4];[0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[3, 9, 8];3;364;[0 1 2 3 9 8 4 5 7 6];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[3, 9, 8];3;1184;[0 1 2 3 4 6 9 8 7 5];[0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5];[3, 8, 9];3;1234;[7 0 2 1 3 4 6 8 9 5];[0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0, 0.5, 0.5]
20010;10;10;[7, 2, 9];3;61;[7 2 9 1 3 0 8 4 6 5];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 1.0, 0.3333333333333333, 0.5];[7, 4, 9];3;621;[7 4 1 2 3 9 6 0 8 5];[0.3333333333333333, 0.5, 0.5, 0.5, 1.0, 0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5];[7, 4, 9];3;671;[7 4 1 2 3 9 6 0 8 5];[0.3333333333333333, 0.5, 0.5, 0.5, 1.0, 0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5];[7, 4, 9];3;721;[7 4 0 1 3 2 6 9 5 8];[0.5, 0.5, 0.5, 0.5, 1.0, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.5]
20011;10;10;[8, 7, 5];3;61;[8 7 5 6 4 1 9 3 2 0];[0, 0.3333333333333333, 0.2, 0.25, 0.5, 0.5, 0.5, 0.5, 1.0, 0.3333333333333333];[8, 7, 5];3;111;[8 7 5 6 4 1 9 0 3 2];[0.25, 0.3333333333333333, 0.2, 0.25, 0.5, 0.5, 0.5, 0.5, 1.0, 0.3333333333333333];[8, 7, 5];3;161;[8 7 5 6 4 2 1 3 9 0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 1.0, 0.3333333333333333];[5, 8, 7];3;211;[5 8 7 4 3 2 1 0 6 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333]
20012;10;10;[9, 7];2;571;[0 1 6 8 9 5 3 2 7 4];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5];[9, 7];2;1134;[0 1 3 4 6 8 9 2 7 5];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5];[7, 9];2;285;[0 1 3 4 7 6 9 8 5 2];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5];[7, 9];2;335;[7 0 3 1 6 4 9 8 5 2];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0, 0.5, 0.5]
20013;10;10;[3, 9, 8];3;571;[1 3 6 9 2 4 5 0 8 7];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5];[0, 8, 9];3;621;[0 1 2 3 4 5 6 8 9 7];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.25, 0.5, 0.5];[8, 0, 9];3;1184;[8 0 3 1 6 5 7 4 9 2];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5];[8, 0, 9];3;1234;[8 0 3 1 6 5 7 4 9 2];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5]
20014;10;10;[8];1;185;[0 5 7 9 6 4 8 3 2 1];[1.0, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[8];1;1134;[0 3 7 5 9 4 6 2 8 1];[1.0, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[8];1;1184;[0 1 3 4 7 5 9 2 6 8];[1.0, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[8];1;464;[0 6 8 3 5 4 7 1 9 2];[1.0, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 1.0, 0.5, 1.0, 0.5]
20015;10;10;[3, 7, 8];3;571;[3 2 7 5 9 0 4 1 8 6];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5];[0, 7, 8];3;1134;[0 2 3 5 7 9 4 1 6 8];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[0, 7, 8];3;1184;[0 2 3 5 7 9 4 1 6 8];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[0, 7, 8];3;464;[0 1 2 3 5 7 9 8 6 4];[1.0, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5]
20016;10;10;[1, 7, 8];3;1084;[1 9 2 0 6 5 7 4 8 3];[0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[1, 8, 7];3;1134;[1 6 9 8 5 4 2 0 7 3];[0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5];[1, 7, 8];3;1184;[1 3 6 7 9 8 2 0 4 5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5];[1, 7, 8];3;1234;[1 3 6 7 9 8 2 0 4 5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5]
20017;10;10;[7, 6];2;314;[0 8 3 1 7 6 4 2 5 9];[0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25];[6, 7];2;364;[0 1 2 5 3 4 6 7 9 8];[1.0, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[6, 7];2;414;[0 1 2 3 5 4 6 7 8 9];[1.0, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 7];2;464;[0 1 2 3 5 4 6 7 8 9];[1.0, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
20018;10;10;[5, 4, 8];3;314;[5 0 4 1 6 7 9 8 2 3];[0.5, 0.3333333333333333, 0.25, 0.25, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[5, 4, 8];3;621;[5 0 4 2 6 8 3 1 7 9];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[5, 4, 8];3;671;[5 0 4 2 6 8 3 1 7 9];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[5, 4, 8];3;721;[5 0 2 1 6 4 7 8 3 9];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0, 0.5, 0.5, 0.5, 0.3333333333333333]
20019;10;10;[8, 6];2;1084;[9 8 0 1 4 5 2 3 7 6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[6, 8];2;621;[3 4 6 8 9 1 2 0 7 5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5];[6, 8];2;671;[0 3 6 4 9 8 5 1 7 2];[0.5, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5];[6, 8];2;464;[0 1 3 4 6 5 7 8 9 2];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
20020;11;11;[10, 7];2;2109;[ 0  8  2  1  9 10  3  4  7  6  5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 10];2;1134;[ 0  1  7  2  3  5  6  8 10  9  4];[1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 10];2;1184;[ 0  1  3  7  6  2  5  8 10  9  4];[1.0, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 10];2;2259;[ 0  1  3  7  6  2  5  4  8  9 10];[1.0, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
20021;11;11;[3, 6, 5];3;571;[ 1  3  6  5  7 10  8  4  9  2  0];[0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[2, 6, 5];3;235;[ 2 10  3  1  7  6  5  0  4  8  9];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5];[2, 6, 5];3;671;[ 2 10  3  1  7  6  8  5  9  0  4];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[2, 5, 6];3;721;[ 2  7 10  1  3  4  5  0  6  8  9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
20022;11;11;[0, 10];2;2109;[ 0  1  2  8  7  6 10  3  4  5  9];[0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333];[0, 10];2;364;[ 0  1  2  3  5 10  9  8  7  6  4];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5];[0, 10];2;414;[ 0  1  2  3  5 10  9  8  7  6  4];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5];[0, 10];2;2259;[ 0  1  2  3  5  7  9  8 10  4  6];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5]
20023;11;11;[10, 2, 5, 9];4;2109;[ 1 10  3  2  6  5  8  4  9  0  7];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5];[2, 10, 5, 9];4;2159;[ 1  2  6  4 10  3  5  0  7  8  9];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[2, 10, 5, 9];4;2209;[ 1  2  6  4 10  3  5  0  7  8  9];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[0, 9, 10, 8];4;2259;[ 0  1  2  4  6  9 10  3  7  5  8];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
20024;11;11;[9, 10, 7];3;185;[ 9  1 10  0  7  6  3  4  8  2  5];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5];[9, 1, 10, 4];4;364;[ 9  1 10  0  4  5  2  3  7  6  8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5];[9, 3, 8, 10];4;414;[ 9  0  3  1  8 10  4  2  7  6  5];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5];[9, 10, 7];3;1234;[ 9  8  0  1  6 10  3  4  7  5  2];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 1.0, 0.5]
20025;11;11;[0, 8, 9];3;2109;[ 0  1  3  6 10  8  2  4  9  7  5];[0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[0, 8, 9];3;2159;[ 0  1  2  3  5  6  7  8 10  4  9];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[0, 8, 9];3;2209;[ 0  1  2  3  5  6  7  8 10  4  9];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[0, 8, 9];3;2259;[ 0  1  2  3  5  6  7  8 10  4  9];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5]
20026;11;11;[9, 8];2;2109;[ 0  2  3  4  9  8  1  5  7  6 10];[1.0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[8, 9];2;2159;[ 0  1  2  3  4  5  7  8  9  6 10];[1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[9, 8];2;1184;[ 0  3 10  1  4  5  7  2  9  8  6];[1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[8, 9];2;2259;[ 0  3 10  1  4  5  6  2  7  8  9];[1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
20027;11;11;[0, 4, 8];3;1084;[ 0  3  4  2  6  5  7  8 10  9  1];[0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 4, 8];3;1134;[ 0  3  6  4  9  5  7  2 10  8  1];[0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[0, 4, 8];3;1184;[ 0  3  6  4  7  8  9  1  5  2 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[0, 4, 8];3;1234;[ 0  1  2  3  4  6  7  8  9  5 10];[0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333]
20028;11;11;[9, 8];2;2109;[ 1 10  6  0  7  5  9  2  4  3  8];[0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5];[9, 8];2;2159;[ 1 10  3  0  6  5  7  4  9  2  8];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5];[9, 8];2;2209;[ 1  2 10  9  4  5  0  3  7  6  8];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[9, 8];2;2259;[ 1  2 10  9  4  5  0  3  7  6  8];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
20029;11;11;[0, 10, 9];3;2109;[ 0  2  7  8  3  4 10  1  6  5  9];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333];[0, 9, 10];3;1134;[ 0  2  7  8  3  4  9  1 10  5  6];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[0, 10, 9];3;671;[ 0  1  2  5  7  8 10  3  9  4  6];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5];[0, 10, 9];3;2259;[ 0  1  2  5  7  8 10  3  6  4  9];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5]
20030;11;11;[9, 7];2;2109;[ 1 10  5  2  8  4  6  3  9  7  0];[0.2, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5];[7, 9];2;2159;[ 0  1  2 10  5  4  8  3  7  6  9];[0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5];[1, 10, 9];3;671;[ 0  1  2  3 10  4  6  5  9  8  7];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5];[7, 9];2;2259;[ 0  1  2  3 10  8  4  5  7  6  9];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
20031;11;11;[10];1;2109;[ 0 10  3  2  7  6  8  4  5  1  9];[0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5];[10];1;2159;[ 0 10  2  1  4  5  6  3  7  8  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[10];1;2209;[ 0  1  7  5  3  2  4  6  8  9 10];[1.0, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10];1;2259;[ 0  1  6  5  7  9 10  2  4  3  8];[1.0, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5]
20032;11;11;[6, 10, 9];3;314;[ 6  0  5  1  7 10  9  8  2  3  4];[0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.2, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 8, 9];3;111;[ 6  8  9  0  5  4  3  1 10  7  2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[6, 8, 9];3;187;[ 6  1  3  8  9 10  5  0  4  7  2];[0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.5, 0.5];[6, 10, 9];3;464;[ 6  1  3  2  7 10  9  8  4  5  0];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 0.5]
20033;11;11;[0, 6, 7];3;1084;[ 0  1  2  3  4  6  7  9 10  5  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[0, 6, 7];3;1134;[ 0  3  1  2  4  6  7  9 10  5  8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[0, 6, 7];3;1184;[ 0  3  4  8  9 10  2  1  6  7  5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5];[0, 7, 6];3;1234;[ 0  3  5  4  9 10  8  2  7  6  1];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5]
20034;11;11;[10, 8, 9];3;120;[10  8  1  3  6  9  5  2  7  4  0];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5];[10, 8, 9];3;170;[10  8  1  3  6  9  5  4  7  2  0];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5];[4, 8, 10, 3];4;285;[ 4  8 10  1  6  5  3  2  9  7  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[2, 8, 10];3;464;[ 0  2  4  8 10  5  3  1  7  6  9];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
20035;11;11;[0, 2, 9, 5, 10];5;2109;[ 0  1  2  3  4  6  7  8  9  5 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[0, 2, 5, 9, 10];5;2159;[ 0  1  2  3  4  5  6  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 2, 4, 9, 10];5;2209;[ 3  2  4  9  0  5  6  1  7  8 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[0, 2, 9, 10, 5];5;2259;[ 0  1  2  3  4  6  9  8 10  5  7];[0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5]
20036;11;11;[9, 10];2;2109;[ 6  1  5  2  4  0  7  8  9  3 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 1.0, 0.25, 0.25, 0.25, 0.2];[10, 9];2;2159;[ 3  6  1  0  2  5 10  4  7  8  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333, 1.0, 0.25, 0.25, 0.25, 0.3333333333333333];[9, 10];2;2209;[ 3  6  1  0  2  5  9  8 10  4  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 9];2;2259;[ 3  6  1  0  2  4  5  8 10  9  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
20037;11;11;[2, 10, 9];3;1084;[ 2  6  3  0  5  4  7  8 10  9  1];[0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 10, 9];3;1134;[ 2  5  6  8  4  3  7  0 10  9  1];[0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[2, 10, 9];3;2209;[ 2  6  5  4 10  8  3  1  7  0  9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[2, 10, 9];3;335;[ 3  2  5  4  6 10  9  8  7  0  1];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5]
20038;11;11;[1, 10, 8, 2, 9];5;2109;[ 1  7  6  4 10  8  3  2  5  0  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.5];[1, 10, 8, 2, 9];5;2159;[ 1  7  6  4 10  8  3  2  5  0  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[3, 4, 0, 2, 9];5;2209;[ 3  7  4  1  6  8 10  0  5  2  9];[0.3333333333333333, 0.5, 0.25, 1.0, 0.5, 0.3333333333333333, 0.5, 1.0, 0.5, 0.25, 0.5];[3, 4, 9, 2, 0];5;2259;[ 3  7  4  1  6 10  9  8  5  2  0];[0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.5, 1.0, 0.5, 0.5, 0.5]
20039;11;11;[5, 9, 3];3;2109;[ 1  5  6  8  9 10  3  0  2  4  7];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 0, 3];3;111;[ 9  0  3  1  7  6  8  4 10  2  5];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333];[9, 0, 3];3;1184;[ 9  0  6  7 10  2  3  1  8  4  5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 1.0, 0.5];[9, 0, 3];3;2259;[ 9  0  6  7 10  2  3  1  4  5  8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 0.5]
20040;12;12;[10, 5, 9];3;4158;[ 1 10  5  0  6 11  8  4  3  7  9  2];[0.3333333333333333, 0.5, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333];[5, 10, 9];3;4208;[ 1  5 10  8  6  7  4  2  9 11  0  3];[0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[5, 10, 9];3;4258;[ 1  4  5  8 10  7  6  2  9 11  0  3];[0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[0, 10, 9];3;2259;[ 0  1  3  4  6  5  7  8 10  2  9 11];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
20041;12;12;[11, 10];2;4158;[ 4  8 11  0  3  6  2  1 10  7  5  9];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333];[11, 10];2;170;[ 2  4  9  8 11 10  1  0  6  7  3  5];[0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[11, 10];2;220;[ 6  9  4  0 11 10  8  2  7  5  1  3];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[10, 11];2;721;[ 6  7  9  8  4 10  0  2 11  5  1  3];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
20042;12;12;[3, 8, 0, 9];4;571;[ 3  5  7  8  2  0  9  1  6  4 10 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25];[3, 9, 8, 0];4;621;[ 3  2  7  5  9  8  0  1  6  4 10 11];[0.3333333333333333, 0.25, 0.5, 0.5, 0.25, 0.5, 0.25, 0.5, 0.5, 0.5, 0.25, 0.25];[3, 9, 8, 0];4;2209;[ 3  2  7  5  9  8  0 10  6  4  1 11];[0.3333333333333333, 0.25, 0.5, 0.5, 0.25, 0.5, 0.25, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25];[3, 9, 8, 4];4;2259;[ 3  2  7  5  9  8  4  0 10  1  6 11];[0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25]
20043;12;12;[8, 10, 9];3;4158;[ 3  8 11  0  4  6  1  2 10  5  7  9];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0.25, 0.3333333333333333];[10, 8, 9];3;4208;[ 4 10  8  3 11  2  1  0  7  6  5  9];[0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333];[10, 8, 9];3;4258;[ 2  4  6 10  5  3  8  1 11  0  7  9];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333];[10, 8, 9];3;4308;[ 2  4  6 10  3  1  5  0 11  8  7  9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333]
20044;12;12;[1, 10, 9];3;4158;[ 0  1  2  3  5  6  7 11 10  4  9  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[1, 9, 10];3;4208;[ 0  1  2  3  4  5  6  7  9 10 11  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 10, 9];3;4258;[ 2  6  1  0  3  5  7  8 10  9 11  4];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 10, 9];3;4308;[ 2  5  6 11 10  1  3  0  7  4  9  8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
20045;12;12;[1, 8, 11, 0];4;70;[ 1  8 11  0  4  5  2  3  9  6 10  7];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[0, 1, 3, 11];4;1134;[ 0  1  2  3  4  5  7  8 11 10  6  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[0, 9, 11];3;2209;[ 1  0  2  3  4  5  6  7  9 10 11  8];[0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[11, 0, 9];3;4308;[ 1  2 11  0  4  5  7  3  9  8 10  6];[0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
20046;12;12;[10, 11];2;571;[ 0  1  2 10  4  5  7  3 11  6  9  8];[1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.2, 0.3333333333333333, 0.25];[10, 11];2;2159;[ 0  3  5  1  2 10  6  4  7  9 11  8];[1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25];[10, 11];2;4258;[ 0  3  6  5  7  1  2 10  4  8  9 11];[1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25];[10, 11];2;4308;[ 0  3  2  7  6  9 10  1  4  5  8 11];[1.0, 0.3333333333333333, 0.5, 1.0, 0.25, 0.25, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.25]
20047;12;12;[0, 6, 2, 11, 10];5;185;[ 0  6  2  1 11 10  9  8  7  5  4  3];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 6, 2, 10, 11];5;4208;[ 0  6  2  1  3  4  5  8 10  9 11  7];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 7, 2, 10, 11];5;4258;[ 0  7  6  4  3  2  1  5  8  9 10 11];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 7, 2, 10, 11];5;4308;[ 0  7  6  4  3  2  1  5  8  9 10 11];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
20048;12;12;[10, 11];2;4158;[ 0  1  2  3  4  5  6  7  8  9 10 11];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 11];2;4208;[ 0  2  6  7 10  8  3  1  4  5  9 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[11, 10];2;2209;[ 2  1  3  5  7  6 11  8  9  0 10  4];[0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[10, 11];2;2259;[ 2  3  5  1  6  4  7  8 10  9 11  0];[0.25, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
20049;12;12;[10, 0];2;4158;[10  9  3  6  5 11  4  2  7  0  1  8];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.5, 0.3333333333333333];[10, 0];2;137;[10  9  0  1  4  5  2  3  8  6 11  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[10, 0];2;2209;[ 1  3  7  9 10  4  2  0  6  5  8 11];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[10, 0];2;2259;[ 1  3  7  9 10  4  2  0  6  5  8 11];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
20050;12;12;[1, 10, 11];3;120;[ 1  7  5  4 10 11  3  2  6  0  9  8];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[1, 10, 11];3;1134;[ 0  9  5  1  6  7  8  4 10 11  2  3];[0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[1, 10, 11];3;1184;[ 0  9  5  1  6  7  8  4 10 11  2  3];[0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[1, 10, 11];3;2259;[ 0  9  2  1  6  5  7  4 10  8 11  3];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
20051;12;12;[3, 7, 9, 10];4;4158;[ 1  2  3  5  7  6  9  8 10 11  4  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[3, 7, 9, 10];4;4208;[ 1  2  3  5  7  9 10  4  8  6 11  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[3, 7, 9, 10];4;1184;[ 1  2  3  5  7  9 10  0  6  4  8 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[3, 7, 9, 10];4;1234;[ 3  7  2  1  5  9 10  0  6  4  8 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25]
20052;12;12;[11, 10, 6, 3];4;4158;[ 2 11  8  9 10  0  1  5  6  7  4  3];[0.25, 0.25, 1.0, 0.2, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0];[11, 6, 10, 3];4;4208;[ 2 11  8  1  7  6  0  4  9 10  5  3];[0.3333333333333333, 0.5, 1.0, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0];[11, 10, 3, 6];4;2209;[ 2  8 11  0  7  9  1  5 10  3  6  4];[0.3333333333333333, 0.3333333333333333, 1.0, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 1.0];[11, 6, 10, 3];4;4308;[ 0  2 11  8  6  4  1  9 10  7  3  5];[1.0, 0.3333333333333333, 1.0, 0.2, 0.5, 0.2, 0.5, 0.2, 1.0, 0.3333333333333333, 0.3333333333333333, 1.0]
20053;12;12;[0, 6, 10];3;4158;[ 0  5  2  1  3  4  6  7  8  9 10 11];[0.5, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2];[0, 6, 10];3;4208;[ 0  5  2  1  3  4  6  7  8  9 10 11];[0.5, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[0, 6, 10];3;4258;[ 0  5  2  1  7  6  9  8 10  3  4 11];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[0, 6, 10];3;2259;[ 0  5  2  1  3  6  7  8 10  9 11  4];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
20054;12;12;[9];1;4158;[ 3  7 10  2  5  4  6  1 11  8  0  9];[0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25];[9];1;4208;[ 2  8  3  1 10 11  7  0  6  5  4  9];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333];[9];1;4258;[ 2  8  1  0  4  7 10  3 11  5  6  9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333];[9];1;4308;[ 2  8  1  0  4  5  7  3 11 10  6  9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333]
20055;12;12;[0, 3, 4, 11, 10];5;4158;[ 0  2  3  4  6  5  7  8 11 10  1  9];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[0, 3, 4, 10, 11];5;4208;[ 0  1  2  3  4  5  6  7  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 0, 4, 3, 11];5;4258;[10  0  4  2  3  5  6  1  7  8  9 11];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333];[10, 0, 4, 3, 11];5;4308;[10  9  0  4  3  5  2  1  7  6  8 11];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 1.0, 0.3333333333333333]
20056;12;12;[10, 6, 11];3;2109;[ 3 10  5  0  6 11  9  4  7  2  1  8];[0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333];[10, 11, 6];3;137;[ 3  4 10 11  6  5  2  0  9  7  8  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[10, 11, 6];3;187;[ 3  4 10 11  6  5  2  0  9  7  8  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[7, 10, 11];3;335;[ 1  3  7  4 10 11  2  0  6  5  9  8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
20057;12;12;[3, 9, 10];3;4158;[ 3  5 11  1  2  4  6  0  7  8  9 10];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[10, 9, 6];3;364;[10  9  0  1  6  5  3  4 11  7  2  8];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333];[10, 9, 6];3;414;[10  9  0  1  6  5  3  4 11  7  2  8];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333];[3, 10, 9];3;220;[ 3  2 10  9  4  5  1  0  7  6 11  8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333]
20058;12;12;[10];1;87;[ 2 10  5  1  7 11  8  4  6  3  0  9];[0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333];[10];1;235;[ 2 10  1  0  6  5  7  4  9  8 11  3];[0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[10];1;285;[ 2 10  1  0  6  5  7  4  9  8 11  3];[0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[10];1;335;[ 2 10  1  0  6  5  7  4  9  8 11  3];[0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
20059;12;12;[11];1;2109;[ 4  9  5  1 11 10  8  2  0  6  3  7];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[11];1;4208;[ 0  3  4  9  2  5  6  1  7  8 10 11];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[11];1;4258;[ 2  0  3  4  9  8  1  5  7  6 10 11];[0.5, 0.3333333333333333, 1.0, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[11];1;4308;[ 2  0  3  4  9  8  1  5  7  6 10 11];[0.5, 0.3333333333333333, 1.0, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
20060;13;13;[2, 10, 9];3;4158;[ 1  2  3  4  6  5  7  8 10  9 12  0 11];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25];[6, 9, 10];3;2159;[ 1  6  8  2  3  4  5  0  7  9 10 11 12];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[6, 9, 10];3;2209;[ 0  1  6  8  3  4  5  2  7  9 10 12 11];[1.0, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25];[2, 9, 10];3;4308;[ 0  1  2  4  6 12  9  8  7  5  3 10 11];[1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333]
20061;13;13;[6, 11, 12];3;2109;[ 6  9 11  0  3  4  2  1 10  5 12  8  7];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.16666666666666666, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2];[6, 11, 12];3;8305;[ 6  9 11  0  3  4  2  1 10  5  7  8 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2];[3, 11, 12];3;187;[ 3  6 11  9 12  2  1  0  7  5  4  8 10];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[0, 12, 11];3;270;[ 0  3  6  8 12 11  9  1  7  5  4  2 10];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
20062;13;13;[10, 9, 11];3;8255;[ 0  2 12  1  4 10  9  3  7  6  5  8 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.2, 0.2, 0.2, 0.25, 0.25, 0.2, 0.3333333333333333];[7, 11, 10];3;2159;[ 0  2  3  7 12  8  1  4 11  6 10  9  5];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333];[9, 10, 11];3;8355;[ 3  9  2  0  8 12  7  1  6  5  4 10 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333];[9, 10, 11];3;8405;[ 3  9  2  0  8 12  7  1  6  5  4 10 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333]
20063;13;13;[11, 12];2;8255;[ 0  1  2  3  4  5  6  7  8  9 10 11 12];[0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2];[11, 12];2;8305;[ 4 10  6  1 11  9  8  3  0  5  2  7 12];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.2];[11, 12];2;8355;[ 4 10  6  1 11  9  8  3  0  5  2  7 12];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.2];[11, 12];2;8405;[ 4 10  3  1  6  5  7  2  9  8 11  0 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.2]
20064;13;13;[2, 10, 11];3;1084;[ 2 10  3  1  5  9  8  4 12 11  0  6  7];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25];[2, 10, 11];3;4208;[ 2  7  6  5 10  1  4  3  9  8  0 11 12];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25];[2, 10, 11];3;4258;[ 2  7  6  5 10  1  4  3  9  8  0 11 12];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25];[2, 10, 11];3;4308;[ 2  6  5  4  7 10  3  1  9  8  0 11 12];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25]
20065;13;13;[9, 10];2;4158;[ 0  1  2  4  6  5  7  8 12  9 11 10  3];[0.25, 0.25, 0.25, 0.16666666666666666, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25];[9, 10];2;8305;[ 0  2  5  4 11  6  7  1  9  8 12  3 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25];[9, 10];2;4258;[ 3  2  9  8  7  5  0  4 12 11 10  1  6];[0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 10];2;1234;[ 3  2  5  8  9 10  0  1 12  7  4 11  6];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
20066;13;13;[11, 12];2;8255;[ 0  1  2  3  4  5  7  8 11 10 12  6  9];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25];[12, 11];2;621;[ 1  2  3  7 10 12  9  0 11  5  4  8  6];[0.25, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[12, 11];2;671;[ 1  2  3  7 10 12  9  0 11  5  4  8  6];[0.25, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[11, 12];2;8405;[ 1  2  4 11  3  5  6  0  7  9 10 12  8];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
20067;13;13;[10, 11];2;571;[ 1  2 10  0  5  6  7  3 11  8 12  4  9];[0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.16666666666666666, 0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0.3333333333333333, 0.2, 0.2];[10, 11];2;8305;[ 1  2  7 10 12  9  4  3  6  5  0  8 11];[0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.2, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333];[10, 11];2;8355;[ 0  1  2  7 10 12  9  3  4  5  6  8 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333];[10, 11];2;8405;[ 2  5  1  0  3  6  7  8 10  9 12  4 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333]
20068;13;13;[2, 10, 9];3;1084;[ 2 10 12  3  6  9  5  4 11  7  1  8  0];[0.16666666666666666, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333];[2, 10, 9];3;2159;[ 2 10 12  1  6  5  3  4  9  7  8  0 11];[0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333];[10, 2, 9];3;2209;[ 1 10 12  2  4  5  0  3  7  6  9  8 11];[0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333];[10, 2, 9];3;2259;[ 1 10 12  2  4  5  0  3  7  6  9  8 11];[0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333]
20069;13;13;[2, 8, 11];3;8255;[ 2  7  9  3 10 12  0  1  6  5  4  8 11];[0.25, 0.2, 0.3333333333333333, 0.25, 0.2, 0.2, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.2, 0.25];[0, 6, 11, 5];4;1134;[ 0  9  6  2  7  4 10 11 12  5  1  3  8];[0.5, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.5, 0.25, 0.25, 0.25];[2, 8, 11];3;8355;[ 0  9  5  2  6  7  4  3  1  8 10 11 12];[0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.25];[3, 10, 11];3;8405;[ 0  3  4  9 10  5  6  2  7  1  8 11 12];[0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.25, 0.25]
20070;13;13;[11, 10, 12];3;8255;[ 0  1  6 11 10  4  3  2  7  5  9  8 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[10, 11, 12];3;8305;[ 0  1  2  3  4  5  6  8 10  9 11  7 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[12, 10, 11];3;8355;[ 3  4  1  0  2  5  6  8 12  9 10 11  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[12, 11, 10];3;8405;[12  3  4  1  2  5  6  0 11  8 10  9  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0]
20071;13;13;[6, 11, 12];3;8255;[ 6  5  9  3  4 10  8  2  7  0  1 11 12];[0.2, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.2, 0.16666666666666666];[6, 11, 12];3;8305;[ 1  2  3  5  6  8  9  4 10  7  0 11 12];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.2];[6, 11, 12];3;8355;[ 0  1  2  3  5  6  9  8 10 11  7  4 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[6, 11, 12];3;8405;[ 0  1  2  3  5  6  9  8 10 11  7  4 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25]
20072;13;13;[0, 10, 11];3;8255;[12  8  2  4  6  9  3  0  7  5  1 10 11];[0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.5];[0, 10, 11];3;8305;[12  8  0  2  6  5  3  4  9  1  7 10 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.5];[0, 10, 11];3;8355;[12  8  0  1  4  5  2  3  9  6  7 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.5];[0, 11, 10];3;8405;[12  8  0  1  4  5  2  3 11  6  9  7 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5]
20073;13;13;[1, 12, 11];3;8255;[ 1  3  0  4  7  5 12 10  6  2  9  8 11];[0.25, 0.5, 0.2, 0.5, 0.25, 0.25, 0.2, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25];[1, 12, 11];3;8305;[ 1  3  0  4  5 12  9  8  2  6 10  7 11];[0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333];[1, 12, 11];3;8355;[ 1  3  0  4  5 12  9  8  2  6 10  7 11];[0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333];[1, 12, 11];3;8405;[ 1  3  6  0  5  4  9  8 12  2  7 10 11];[0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333]
20074;13;13;[6, 7, 9];3;1084;[ 6 12  8  0 10  5  4  1  7  9 11  2  3];[0.3333333333333333, 0.25, 0.2, 0.16666666666666666, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.5];[6, 7, 9];3;2159;[ 6 12  8  0 10  5  3  1  4  7  9  2 11];[0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.5];[6, 7, 9];3;2209;[ 6  5 12  0  8 10  4  1  3  7  9  2 11];[0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.5];[6, 7, 9];3;4308;[ 6  5 12  0  8 10  3  1  7  4  2  9 11];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.5]
20075;13;13;[10, 9];2;8255;[ 0  2 11  1  4  5  6  3  7  8 10 12  9];[0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2, 0.3333333333333333, 0.2];[10, 9];2;1134;[ 5 12  4  0  8 11  2  6 10  9  7  3  1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5];[10, 9];2;4258;[ 5 12  4  0  8 11  2  6 10  7  1  9  3];[0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5];[9, 10];2;8405;[ 5 12  3  0  4 11  8  2  9  7  1  6 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5]
20076;13;13;[6, 11, 10];3;2109;[ 3  5 12  6  1  7  8 11 10  9  2  4  0];[0.16666666666666666, 0.3333333333333333, 0.2, 0.5, 0.2, 0.5, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25, 0.5];[6, 11, 10];3;4208;[ 3  2  5 12  7  6  8  1 11 10  4  9  0];[0.16666666666666666, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.5];[0, 11, 10];3;4258;[ 3  2  5 12  0  4  6  1  7  8 11 10  9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5];[0, 11, 10];3;4308;[ 3  2  5 12  0  4  6  1  7  8 11 10  9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5]
20077;13;13;[10, 11];2;4158;[ 0  1  2  5  6  9  4  3 10  8  7 11 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.2, 0.2];[10, 11];2;4208;[ 3  7  1  0  2  5  6  9  4  8 10 11 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25];[10, 11];2;4258;[ 3  5  7  8  2  1  6  0  9  4 10 11 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25];[10, 11];2;4308;[ 3  5  7  8  2  1  6  0  9  4 10 11 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25]
20078;13;13;[6, 12, 11];3;8255;[ 0  6 12  4  2  5  7  1 11  8 10  9  3];[0.5, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5];[6, 12, 11];3;8305;[ 0  6 12  3  7  4  9  2  5  1 10  8 11];[0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5];[6, 12, 11];3;8355;[ 0  6  5  4 12  2  7  3  9  1 10  8 11];[0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5];[6, 12, 11];3;8405;[ 0  6  5  4 12  2  7  3  9  1 10  8 11];[0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5]
20079;13;13;[3, 11, 12];3;120;[ 1  3  7 11 10 12  4  2  8  6  0  5  9];[0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.2, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 11, 12];3;1134;[ 1  3  5  4  7 11 10  9 12  6  0  2  8];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 12, 11];3;4258;[ 1  4  2  0  3  5  7  8 12  9 10 11  6];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 12, 11];3;4308;[ 1  4  2  0  3  5  7  8 12  9 10 11  6];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
20080;14;14;[2, 11, 10];3;16448;[ 0  2  3  7  6 13 12  1  4  5  8  9 11 10];[0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.2, 0.2, 0.2, 0.2, 0.25, 0.25];[7, 10, 11];3;8305;[ 0  4  7  2  6  3 10  8 13 12  5  1 11  9];[0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25];[7, 10, 11];3;2209;[ 0  4  7  1  3  2  5  6  8 10 11 12 13  9];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25];[7, 10, 11];3;2259;[ 0  4  7  1  3  2  5  6  8 10 11 12 13  9];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25]
20081;14;14;[6, 5, 12];3;16448;[ 7 11  2  3 13  4  0  1  6  5  9  8 12 10];[0.2, 0.2, 0.25, 0.25, 0.2, 0.2, 0.2, 0.5, 0.2, 0.2, 0.16666666666666666, 0.5, 0.2, 0.25];[7, 2, 12, 10];4;2159;[ 7 11  3  1  5  4  9  2 13 12 10  0  6  8];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.5, 0.2, 0.25, 0.25, 0.5, 0.25, 0.25];[5, 6, 12];3;1184;[ 7 11  5  1  6  3 12  2 13  4 10  9  0  8];[0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.2, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25];[5, 6, 12];3;1234;[ 7 11  5  1  6  3 12  2 13  4 10  9  0  8];[0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.2, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25]
20082;14;14;[4, 12, 11, 13];4;16448;[ 0  1  3  4  6  5  7  8 12  9 10 11 13  2];[0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[4, 11, 12, 13];4;16498;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[4, 11, 12, 13];4;16548;[ 4  8 11  0  3  5  2  1  7  6  9 10 12 13];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[4, 11, 12, 13];4;16598;[ 0  2  6  4 11 12  8  3  7  5  1  9 10 13];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25]
20083;14;14;[12, 13];2;16448;[ 1  2  3  4  5 11  9  6  7  0  8 10 12 13];[0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.16666666666666666, 0.16666666666666666, 0.2, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666];[12, 13];2;16498;[ 1  2  3  4  5 11  7  6  9  8 10  0 12 13];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.2];[12, 13];2;16548;[ 0  1  2  3  4  5  9  8 11 12  7  6 10 13];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2];[12, 13];2;16598;[ 0  1  2  3  4  5  7  8 11  9 12  6 10 13];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2]
20084;14;14;[13, 12];2;16448;[ 0  3  5  4 13  2  6  1  7  8 11  9 10 12];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.3333333333333333];[13, 12];2;16498;[ 0  3  5  4  7 13  2  1  6  8 10  9 11 12];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333];[13, 12];2;16548;[ 0  3  5  4  7 13  2  1  6  8 10  9 11 12];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[13, 12];2;16598;[ 0  3  5  4  6  7 13  8  1  2 10  9 11 12];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333]
20085;14;14;[3, 2, 6, 4, 13];5;87;[ 3  2  6  4 13 10  0  1  7  5 11  9 12  8];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.16666666666666666, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[3, 2, 6, 4, 13];5;137;[ 3  2  6  4 13 10  0  1  7  5 11  9 12  8];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[3, 2, 6, 4, 13];5;187;[ 3  2  6  4 13 10  0  1  7  5  9  8 11 12];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[13, 7];2;16598;[ 3  2  5  4  6 13 10 11  7  0  1  9  8 12];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
20086;14;14;[13];1;16448;[ 1  3 10 11  4  5  0  2  7  6  9  8 12 13];[0.2, 0.25, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.25, 0.25, 0.2, 0.2];[13];1;16498;[ 3  2  5  1  4 11 10  9 13  7  0  6  8 12];[0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25];[13];1;16548;[ 3  2  5  1  4 11 10  9 13  7  0  6  8 12];[0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25];[13];1;16598;[ 3  2  5  9 10  4  0  1 12  7  8 11 13  6];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25]
20087;14;14;[12, 13];2;16448;[ 3  4  7  0  5  1  6  8 12  9 10 11 13  2];[0.2, 0.2, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2];[12, 13];2;16498;[ 3  4  7  1  5  2 11  0  6  8  9 10 12 13];[0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.2, 0.2, 0.2, 0.25, 0.2, 0.2];[12, 13];2;16548;[ 3  4  7  1  5  2  6  8 12  9 10 11  0 13];[0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2];[12, 13];2;16598;[ 3  4  7  0  2  1  5  6  8  9 10 11 12 13];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2]
20088;14;14;[0, 13, 12];3;16448;[ 0  6  9  3  5  4  7  1 11 10 13  2  8 12];[0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25];[0, 13, 12];3;16498;[ 0  6  9  2  3  4  5  1  7 10 11 13  8 12];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25];[0, 12, 13];3;16548;[ 0  6  9  2  3  4  5  1  7  8 10 11 12 13];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[0, 13, 12];3;16598;[ 0  2  6  7  9 13  8  3  4  5  1 10 11 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333]
20089;14;14;[5, 12];2;16448;[ 0  1  2  6 11  5  8  4 10 13  7  3  9 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.2, 0.25, 0.3333333333333333, 0.2, 0.25];[5, 12];2;16498;[ 7  5  0  1  4  2  6 11 10 12  9  8 13  3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[5, 12];2;16548;[ 7  5  0  1  4  2  6  9 11 10 13  8 12  3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[5, 12];2;16598;[ 7  5  0  1  4  2  6  8 13  9 10 11  3 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
20090;14;14;[7, 11, 12];3;2109;[ 6  7  0  2  4  1  3  8 11 10 12  5  9 13];[0.25, 0.2, 0.25, 0.2, 0.25, 0.16666666666666666, 0.5, 0.5, 0.2, 0.16666666666666666, 0.2, 0.2, 0.2, 0.16666666666666666];[7, 11, 12];3;16498;[ 6  7  0  2  5  3  4  9 13 10  1  8 11 12];[0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.5, 0.5, 0.2, 0.25, 0.25, 0.2, 0.2, 0.25];[7, 12, 11];3;8355;[ 6  7  0  1  3  2  5  4  9 10 13 12 11  8];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.5, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25];[7, 11, 12];3;4308;[ 6  7  0  1  3  2  5  4  9 10 11 12 13  8];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.5, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25]
20091;14;14;[12, 1, 13];3;4158;[ 7  8 12  1  9 10  6  2 11 13  0  3  4  5];[0.2, 0.25, 0.25, 0.2, 0.2, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[12, 1, 13];3;16498;[ 7  8 12  0  3  4  2  1  6  5 10  9 11 13];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[5, 12, 13];3;16548;[ 2  5  7  8 10 12  3  0  6  4  1  9 11 13];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[5, 12, 13];3;16598;[ 2  5  7  8 10 12  3  0  6  4  1  9 11 13];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25]
20092;14;14;[12, 13, 8];3;2109;[ 1  2  3  4  6  5  7 12 13  8 11  0 10  9];[0.16666666666666666, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.16666666666666666, 0.16666666666666666, 0.2, 0.25, 0.2];[13, 0, 12];3;16498;[ 3  7 13  1  2  4  5  0  6  8 10  9 12 11];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333];[13, 0, 12];3;16548;[ 3  7 13  1  2  4  5  0  6  8 10  9 12 11];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333];[13, 0, 12];3;16598;[ 3  2  7  4 13  0  5  1  6  8 10  9 12 11];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333]
20093;14;14;[3, 13, 11];3;16448;[ 3  2 13  1  7  6  5  0  4  8 10  9 11 12];[0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.2, 0.2, 0.2, 0.2, 0.2, 0.3333333333333333];[3, 13, 11];3;16498;[ 3  2  4 13  6  5  7  1  8  0 10  9 11 12];[0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.2, 0.2, 0.3333333333333333];[3, 13, 11];3;16548;[ 3  2  4 13  0  5  6  1  7  8 11 10 12  9];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333];[3, 13, 11];3;16598;[ 3  2  6  4 12 13  8  0  7  5  1 10 11  9];[0.25, 0.25, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333]
20094;14;14;[4, 11, 13];3;16448;[ 0  1  3  4  7  6  9  8 10 12  5  2 11 13];[0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2];[4, 11, 13];3;16498;[ 0  1  3  4  6  5  7  8 12  9 10 11  2 13];[0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2];[6, 13, 2];3;16548;[ 0  6  9  8 12 10  3  1 11  7  4  5 13  2];[0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[6, 13, 2];3;16598;[ 0  6  9  8 12 10  3  1 11  7  4  5 13  2];[0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25]
20095;14;14;[1, 10, 11];3;4158;[ 0  2  3  6  1  4  5  7  8  9 10 11 12 13];[0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2];[11, 1, 10];3;4208;[ 0  2  3  6 11  1  5  4  7  8  9 10 12 13];[0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2, 0.25, 0.2, 0.2];[4, 11, 10];3;4258;[ 0  2  3  4  7  6  9  8 12 11 10  1  5 13];[0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2];[10, 5, 6, 11];4;1234;[12 10  5 13  6  0  3  2 11  7  4  8  9  1];[0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.5, 0.3333333333333333]
20096;14;14;[12, 13, 11];3;120;[12 13  1  3  6 11  5  4 10  9  7  2  0  8];[0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[12, 13, 11];3;170;[12 13  1  3  6 11  5  4 10  9  7  2  0  8];[0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[12, 13, 11];3;671;[12 13  1  3  6  7  5  4 11 10  9  0  2  8];[0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[12, 13, 11];3;721;[12 13  1  3  6  7  5  4 11 10  9  0  8  2];[0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
20097;14;14;[10, 0, 13];3;16448;[ 1  6 10  8 11  4  2  0 12  7  3  5  9 13];[0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2];[2, 12, 13];3;16498;[ 1  2  3  6 10 11  8  0 12  7  4  9  5 13];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2];[2, 12, 13];3;16548;[ 1  2  3  6 11 10  9  8 12  7  4  0 13  5];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[2, 12, 13];3;16598;[ 1  2  3  6 11 10  9  8 12  7  4  0 13  5];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25]
20098;14;14;[1, 12];2;4158;[ 0  3  7  4 11  9  2  1 12  5  8 10 13  6];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.14285714285714285, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25];[1, 12];2;16498;[ 0  3  7  4 13 11 10  9  8  5  1  2 12  6];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[1, 12];2;16548;[ 9  8  0  3 11 10  7  4 13  5  1  2  6 12];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[1, 12];2;16598;[ 9  8  0  1  4  7  2  3 13 11 10  5  6 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]


==> results/chamfer/segmented_long_narrow_combined_responsibility_distance_results_simulation.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
20000;10;10;[9];1;53;[9 4 7 1 6 3 8 0 2 5];[0.3579975553193578, 0.5272625476064782, 0.33290726444013347, 0.37530304488705024, 0.6802385536776654, 0, 0.41809440464616315, 0.5901245625048701, 0.36338215362472126, 1];[9];1;103;[9 4 6 1 8 3 7 0 2 5];[0.45462855575183303, 0.6378428935922386, 0.33636861365388543, 0.5927053757933453, 0.8338555085895202, 0.33183899139876083, 0.6954334988119252, 0.5901245625048701, 0.6378428935922386, 1];[9];1;153;[9 7 4 2 6 3 8 1 0 5];[0.45462855575183303, 0.6378428935922386, 0.8276116318394217, 0.6389929983447507, 0.8338555085895202, 0.33183899139876083, 0.821741779676776, 0.863461742742184, 0.6378428935922386, 1];[9];1;203;[9 7 4 2 6 3 8 1 0 5];[0.4888930611097356, 0.6378428935922386, 0.8276116318394217, 0.6389929983447507, 0.8338555085895202, 0.33183899139876083, 0.821741779676776, 0.863461742742184, 0.6378428935922386, 1]
20001;10;10;[7, 8, 6, 0];4;70;[7 8 6 0 3 2 5 1 4 9];[0, 0, 0, 0, 0, 0, 0.5828158689523243, 1, 0.7077545434981634, 0];[7, 8, 6, 9];4;120;[7 8 6 9 3 2 0 1 4 5];[0, 0, 0, 0, 0, 0, 0.7030301857950941, 1, 0.8005404925398402, 0.6630810023017549];[7, 8, 6, 9];4;170;[7 8 6 9 3 2 0 1 4 5];[0, 0, 0.19960518309946024, 0.19960518309946024, 0, 0, 0.7030301857950941, 1, 0.8005404925398402, 0.6630810023017549];[7, 8, 6, 9];4;220;[7 8 6 9 5 0 2 3 4 1];[0.24952901509524414, 0, 0.19960518309946024, 0.19960518309946024, 0, 0.4512510336574339, 0.7030301857950941, 1, 0.8085827695188239, 0.6630810023017549]
20002;10;10;[8, 5, 2, 4];4;1084;[8 5 0 2 7 3 9 4 6 1];[0.693245038745467, 0.21785727968759275, 0.4422849039087103, 0.3582943483337603, 0.32448406894270426, 0.7848282260354312, 0.25492820151010886, 0.3582943483337603, 1, 0.32448406894270426];[8, 5, 4, 2];4;621;[8 5 0 7 4 2 3 6 1 9];[0.693245038745467, 0, 0.4429023077020684, 0.4384975094984612, 0.4495826868618069, 0.7848282260354312, 0.30143429014202505, 0.5213790452658122, 1, 0];[8, 4, 5, 2];4;1184;[8 4 5 0 7 2 3 1 9 6];[0.693245038745467, 0.4464531905389181, 0.5155049018505802, 0.5003219585380448, 0.8412425767675845, 0.7848282260354312, 0.30143429014202505, 0.5213790452658122, 1, 0.3410342710068417];[8, 7, 4, 3];4;1234;[8 7 0 4 5 1 9 2 3 6];[0.8930131647112143, 0.5340198718751384, 0.5155049018505802, 0.5119401622069378, 0.8412425767675845, 0.7848282260354312, 0.3480695106131816, 0.9913219748165574, 1, 0.5340198718751384]
20003;10;10;[8, 9, 7];3;571;[8 9 0 1 4 5 2 3 7 6];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0.3247527119434387];[8, 5, 7];3;111;[8 5 7 4 9 0 2 1 6 3];[0.21480899341590154, 0, 0.21480899341590154, 0, 0.34619471660960816, 0.7861789897919216, 0, 0.34619471660960816, 1, 0.3247527119434387];[8, 9, 7];3;170;[8 9 5 7 2 1 0 3 6 4];[0.22840509530754316, 0.2799403942579529, 0.4933836493924935, 0, 0, 0.7861789897919216, 0, 0.7198785189107771, 1, 0.7895163216013035];[8, 9, 7];3;220;[8 9 5 7 2 1 0 3 6 4];[0.22840509530754316, 0.31133261431798986, 0.6019691819824655, 0, 0, 0.7861789897919216, 0, 0.7198785189107771, 1, 0.7895163216013035]
20004;10;10;[6, 8, 2];3;61;[6 8 2 0 3 4 5 1 7 9];[0, 0, 0, 0, 0, 0, 1, 0, 0.3486843296388513, 0];[6, 8, 7];3;111;[6 8 7 4 2 1 9 0 5 3];[0.14637071431963175, 0.22685353952181703, 0.22685353952181703, 0, 0.3795807438107235, 0, 1, 0.3795807438107235, 0.8143109117172714, 0.14637071431963175];[6, 8, 7];3;161;[6 8 7 3 4 1 2 0 9 5];[0.14637071431963175, 0.22685353952181703, 0.22685353952181703, 0.4420179674386901, 0.3795807438107235, 0, 1, 0.4420179674386901, 0.8143109117172714, 0.14637071431963175];[6, 8, 7];3;211;[6 8 7 3 4 5 2 1 0 9];[0.14637071431963175, 0.22685353952181703, 0.22685353952181703, 0.4420179674386901, 0.3795807438107235, 0.2690430079845341, 1, 0.4420179674386901, 0.8143109117172714, 0.14637071431963175]
20005;10;10;[8];1;53;[8 6 3 7 4 2 5 0 9 1];[0.34039056099286535, 0, 0.7968965885159272, 0.8125939587369676, 0.7968965885159272, 0.400125586106541, 0.9004752393547429, 0.7990295479511108, 1, 0.34039056099286535];[8];1;103;[8 1 6 3 7 4 2 5 0 9];[0.5789712839426069, 0.9147467798795791, 0.7968965885159272, 0.8125939587369676, 0.7968965885159272, 0.7278059329269098, 0.9004752393547429, 0.7990295479511108, 1, 0.4402504459539502];[8];1;153;[8 1 6 3 7 4 2 5 0 9];[0.5789712839426069, 0.9147467798795791, 0.7968965885159272, 0.8331363584135718, 0.7968965885159272, 0.7278059329269098, 0.9004752393547429, 0.7990295479511108, 1, 0.5752230154689664];[8];1;203;[8 1 6 3 7 4 2 5 0 9];[0.5789712839426069, 0.9147467798795791, 0.7968965885159272, 0.8695839017384427, 0.7968965885159272, 0.7278059329269098, 0.9004752393547429, 0.7990295479511108, 1, 0.5752230154689664]
20006;10;10;[7, 6];2;61;[7 3 6 9 2 1 5 0 4 8];[0, 0, 0, 0.6027532304736888, 0, 0, 0.5527738418712387, 1, 0, 0.47052705471919215];[7, 6];2;106;[7 6 3 9 8 1 2 0 4 5];[0, 0, 0, 0.6027532304736888, 0, 0, 0.7700425394452455, 1, 0.4419767790060337, 0.47175738631024317];[7, 6];2;156;[7 6 3 9 8 1 2 0 4 5];[0, 0, 0, 0.6027532304736888, 0, 0, 0.7700425394452455, 1, 0.46673088372721505, 0.47175738631024317];[7, 6];2;206;[7 6 3 9 8 1 2 0 4 5];[0, 0, 0, 0.6027532304736888, 0, 0, 0.7700425394452455, 1, 0.46673088372721505, 0.47175738631024317]
20007;10;10;[9];1;53;[9 1 0 5 7 2 8 3 6 4];[0.7562484659399493, 0.757802752244057, 0.5716750641234497, 0, 0, 0.7364861453365773, 0, 0.6381593948791016, 0.30264835116813377, 1];[9];1;103;[9 5 4 1 0 7 2 3 6 8];[0.7562484659399493, 0.757802752244057, 0.5716750641234497, 0.5200054325659298, 0.7965898922158422, 0.8602500640723579, 0.47516352797671063, 0.6381593948791016, 0.34884330894116006, 1];[9];1;153;[9 5 4 1 0 7 6 3 2 8];[0.7562484659399493, 0.757802752244057, 0.5856277530117703, 0.6000194775844555, 0.7965898922158422, 0.8602500640723579, 0.6158906105852628, 0.6381593948791016, 0.38197693345599715, 1];[9];1;203;[9 5 6 4 1 0 7 3 2 8];[0.7562484659399493, 0.757802752244057, 0.5917475712409429, 0.6000194775844555, 0.7965898922158422, 0.8602500640723579, 0.8113757007108886, 0.6381593948791016, 0.38197693345599715, 1]
20008;10;10;[9, 7, 6, 8, 0];5;1084;[9 7 5 6 3 4 8 1 0 2];[0.3591803283264064, 0.3909327156375356, 0.3432615399774821, 0.6848479947704299, 0.5129965822746125, 0.9240898133665603, 0.8057230281268744, 0.9282267455061999, 0.5124234827507348, 1];[9, 7, 6, 0, 8];5;1134;[9 7 5 4 6 3 0 1 8 2];[0.7552581374672296, 0.684867503558774, 0.44632014335226816, 0.7652509677796115, 0.8178655677853897, 0.9240898133665603, 0.8057230281268744, 0.9282267455061999, 0.5956051234659503, 1];[9, 7, 0, 6, 8];5;1184;[9 2 7 5 0 4 6 3 1 8];[0.8572733033522278, 0.684867503558774, 0.9716493104025115, 0.7652509677796115, 0.8178655677853897, 0.9240898133665603, 0.8057230281268744, 0.9282267455061999, 0.5956051234659503, 1];[9, 7, 0, 6, 8];5;1234;[9 2 7 5 0 4 6 3 1 8];[0.8572733033522278, 0.684867503558774, 0.9716493104025115, 0.7652509677796115, 0.8178655677853897, 0.9240898133665603, 0.8057230281268744, 0.9282267455061999, 0.5956051234659503, 1]
20009;10;10;[9, 3, 8];3;185;[9 4 3 7 1 8 6 2 5 0];[0, 0.6405964197385158, 0.4870044246474974, 0.7588376608138575, 0.7749652117480434, 0.36117349935851956, 0.5033058518793884, 0.6427452947248163, 0.5480017990782359, 1];[9, 3, 0, 7, 4, 6, 1, 2];8;364;[9 3 0 7 4 6 1 2 8 5];[0.8900470473424035, 0.6405964197385158, 0.6229017130090945, 0.9470126458567609, 0.7749652117480434, 0.36117349935851956, 0.6967500489992048, 0.8406896914399264, 0.552242697075685, 1];[9, 3, 0, 7, 4, 2, 6, 1];8;414;[9 3 0 7 4 2 6 1 8 5];[0.8900470473424035, 0.6405964197385158, 0.7232363671011104, 0.9470126458567609, 0.7749652117480434, 0.36117349935851956, 0.6967500489992048, 0.8406896914399264, 0.552242697075685, 1];[9, 6, 3, 0, 7, 2, 4, 1];8;464;[9 6 3 0 7 2 4 1 8 5];[0.8900470473424035, 0.7804028111111994, 0.8360948339877713, 0.9470126458567609, 0.785700503351346, 0.36117349935851956, 0.9572805037714018, 0.8406896914399264, 0.552242697075685, 1]
20010;10;10;[9, 8, 7];3;571;[9 8 6 1 0 2 4 3 7 5];[0.5477406191039303, 0.5888066215968852, 0.5119439350604169, 0, 0.435007435621567, 0, 0.6809527284006887, 0, 0.8790431212076013, 1];[9, 8, 7];3;235;[9 5 8 2 7 6 4 1 0 3];[0.5675819129713875, 0.5888066215968852, 0.782702980823533, 0.5367304242135399, 0.6406262619180708, 0.9615033984994044, 0.6809527284006887, 0.7173994014701114, 0.8790431212076013, 1];[9, 8, 7];3;285;[9 5 8 7 2 6 4 1 0 3];[0.5885702890694631, 0.5888066215968852, 0.782702980823533, 0.5367304242135399, 0.6406262619180708, 0.9615033984994044, 0.6809527284006887, 0.7986169722922449, 0.8790431212076013, 1];[9, 5, 8, 1];4;220;[9 5 8 1 7 3 2 6 4 0];[0.5885702890694631, 0.8742508532699026, 0.782702980823533, 0.7960462603411849, 0.6406262619180708, 0.9615033984994044, 0.6809527284006887, 0.8244398568833061, 0.8790431212076013, 1]
20011;10;10;[8, 0, 6, 7];4;70;[8 0 6 7 1 3 4 5 2 9];[0.8474728762243927, 0.5032147938016517, 0.3998397131742562, 0.49374237263301235, 0.4688373991786932, 0.4374280460793647, 0.5588337404191013, 0.5049198908557002, 1, 0];[8, 7, 5];3;170;[8 2 0 7 6 5 3 1 4 9];[0.8474728762243927, 0.5032147938016517, 0.8731512725086982, 0.555919492221793, 0.4688373991786932, 0.555919492221793, 0.5588337404191013, 0.5630521336359334, 1, 0];[8, 3, 7];3;671;[8 6 2 0 4 3 7 1 5 9];[0.8474728762243927, 0.5032147938016517, 0.8731512725086982, 0.6456831021033068, 0.6965709080698596, 0.4374280460793647, 0.9144236179442892, 0.5630521336359334, 1, 0];[8, 3, 7];3;721;[8 6 2 0 4 1 3 7 5 9];[0.8474728762243927, 0.6764757716150194, 0.8731512725086982, 0.6456831021033068, 0.7709008267156621, 0.4374280460793647, 0.9144236179442892, 0.6427048420415785, 1, 0]
20012;10;10;[7, 9];2;571;[7 1 8 9 5 2 4 0 6 3];[0, 0.6640169177942996, 0.47340779614305734, 0, 0.4733872531421813, 0.5310650002058187, 0, 1, 0.6161683141000335, 0.5747995315978555];[7, 9];2;364;[7 4 1 8 9 5 2 6 0 3];[0, 0.6640169177942996, 0.47340779614305734, 0, 0.6986513487326677, 0.5310650002058187, 0.2627878366937146, 1, 0.6161683141000335, 0.5747995315978555];[7, 9];2;285;[7 8 3 4 1 2 9 5 6 0];[0, 0.6640169177942996, 0.5925116959077628, 0.7414359731964204, 0.6986513487326677, 0.5310650002058187, 0.2627878366937146, 1, 0.8285376272982662, 0.5747995315978555];[7, 9];2;335;[7 1 8 3 4 2 9 5 6 0];[0, 0.8952022719178467, 0.6346681092056317, 0.7414359731964204, 0.6986513487326677, 0.5310650002058187, 0.2627878366937146, 1, 0.8285376272982662, 0.5747995315978555]
20013;10;10;[9, 8, 0];3;87;[9 8 4 0 3 5 2 1 7 6];[0, 0, 0, 0, 0.3245587606181198, 0, 0, 0, 0.6318429501669617, 1];[9, 8, 0];3;137;[9 8 4 0 3 5 2 1 7 6];[0, 0, 0, 0, 0.498894549545419, 0, 0, 0, 0.6559668219866236, 1];[9, 8, 3];3;187;[9 8 4 5 3 2 0 1 7 6];[0, 0, 0, 0, 0.498894549545419, 0.46807172086305815, 0, 0, 0.7330127158412587, 1];[9, 8, 3];3;211;[9 8 3 7 4 5 2 1 6 0];[0, 0, 0, 0.800143992608768, 0.498894549545419, 0.46807172086305815, 0, 0.6559215507549301, 0.8422578551858393, 1]
20014;10;10;[8];1;53;[8 5 9 7 3 6 1 0 4 2];[0.16239100560279626, 0.25877679899908484, 0, 0.5076888845945849, 0.16239100560279626, 0.7771479871008724, 0.4527835454487493, 0.5163037069990389, 1, 0.6333889848960834];[8];1;103;[8 6 5 9 3 7 4 0 2 1];[0.4882537644301811, 0.25877679899908484, 0.35512412933477056, 0.6017022793446472, 0.5319370075422792, 0.7771479871008724, 0.8261746709749094, 0.5436058513291543, 1, 0.6333889848960834];[8];1;153;[8 6 5 9 1 3 4 7 0 2];[0.4882537644301811, 0.6211111062865441, 0.38994417731722714, 0.6017022793446472, 0.557474433406709, 0.7771479871008724, 0.8261746709749094, 0.5436058513291543, 1, 0.6333889848960834];[8];1;203;[8 5 6 9 1 3 0 4 7 2];[0.5941191158023748, 0.6211111062865441, 0.38994417731722714, 0.6017022793446472, 0.557474433406709, 0.926579786726891, 0.8261746709749094, 0.5436058513291543, 1, 0.6333889848960834]
20015;10;10;[7, 0, 8];3;185;[7 0 3 9 6 1 8 5 4 2];[0.8806178462139418, 0.5251789253792841, 0.3629151787517147, 0.7300015504865006, 0.4150362241807253, 0.4445668875176977, 0.5251789253792841, 1, 0.5251789253792841, 0.5434302813893159];[7, 0, 8];3;120;[7 0 4 8 3 9 5 6 2 1];[0.8806178462139418, 0, 0.3629151787517147, 0.7300015504865006, 0.8030098970411498, 0.4457463328547671, 0.4438385192655218, 1, 0.7770302183225442, 0.5434302813893159];[7, 0, 8];3;170;[7 0 9 8 4 3 5 6 2 1];[0.8806178462139418, 0, 0.3629151787517147, 0.7300015504865006, 0.8030098970411498, 0.4457463328547671, 0.4438385192655218, 1, 0.8180041391407837, 0.8454928934067006];[7, 0, 8];3;220;[7 0 9 8 4 3 6 1 5 2];[0.8806178462139418, 0.6150601422713787, 0.3629151787517147, 0.7300015504865006, 0.8030098970411498, 0.511172555006535, 0.6150601422713787, 1, 0.8180041391407837, 0.8454928934067006]
20016;10;10;[8, 5, 7];3;185;[8 5 9 3 7 2 1 0 6 4];[0, 0.3651106203436711, 0.4255674334384131, 0.49584124633986304, 0, 0.6526751328069668, 0, 0.4255674334384131, 1, 0.5749113090132247];[8, 5, 7];3;120;[8 5 9 7 1 3 2 0 6 4];[0, 0.5818180628621511, 0.4552372854674722, 0.49584124633986304, 0, 0.6526751328069668, 0, 0.6184911226764013, 1, 0.6184911226764013];[8, 5, 7];3;161;[8 5 7 1 9 3 6 2 4 0];[0.1894364388683548, 0.6066511600688418, 0.4552372854674722, 0.49584124633986304, 0.1894364388683548, 0.698889731502867, 0.49336582877006996, 0.6269073010432769, 1, 0.5749113090132247];[8, 7, 5];3;211;[8 7 5 1 3 9 6 4 0 2];[0.5001266731967025, 0.6066511600688418, 0.4552372854674722, 0.5813400307528634, 0.5550881984311724, 0.798251599675573, 0.5665069289012267, 0.8283317363764078, 1, 0.5749113090132247]
20017;10;10;[6, 7];2;56;[6 7 3 0 1 2 4 8 9 5];[0.6354465390892734, 0.6202715008990495, 0.6037082981041025, 0.7118411243788868, 0.5928592807510127, 0.36574928620115077, 1, 0.797330728678749, 0.5111726778511982, 0.43523180769503683];[6, 7];2;106;[6 7 3 9 4 0 1 2 8 5];[0.6354465390892734, 0.6202715008990495, 0.6037082981041025, 0.7118411243788868, 0.6548817689812259, 0.36574928620115077, 1, 0.8490731695256278, 0.5257689050784544, 0.6631290650296314];[6, 7];2;220;[6 0 7 3 9 4 1 2 5 8];[0.9713951495879464, 0.6202715008990495, 0.6037082981041025, 0.7118411243788868, 0.6548817689812259, 0.5704065692939873, 1, 0.8490731695256278, 0.5257689050784544, 0.6631290650296314];[6, 7];2;464;[6 0 7 1 3 9 4 2 5 8];[0.9713951495879464, 0.8358762827955974, 0.6037082981041025, 0.7118411243788868, 0.6548817689812259, 0.5704065692939873, 1, 0.8490731695256278, 0.5257689050784544, 0.6631290650296314]
20018;10;10;[8, 6, 1, 2];4;120;[8 6 9 7 1 2 3 4 5 0];[0, 0.6053626621772972, 0.5913893849156514, 0.5249791369378313, 0.4718406576296334, 0.454327485159266, 0.9517074498378031, 0.6267388846019638, 1, 0.7732969320554626];[8, 6, 2, 1];4;170;[8 6 2 9 7 1 3 0 4 5];[0.5301379049964362, 0.6053626621772972, 0.7757844578268664, 0.5636240838242126, 0.4718406576296334, 0.454327485159266, 0.9544530188981392, 0.6267388846019638, 1, 0.7732969320554626];[8, 6, 2, 1];4;220;[8 6 2 9 7 1 3 0 4 5];[0.5301379049964362, 0.6053626621772972, 0.7757844578268664, 0.5636240838242126, 0.4718406576296334, 0.454327485159266, 0.9544530188981392, 0.6267388846019638, 1, 0.7732969320554626];[8, 6, 2, 1];4;270;[8 6 2 9 7 1 3 0 4 5];[0.5301379049964362, 0.6053626621772972, 0.7757844578268664, 0.5636240838242126, 0.4718406576296334, 0.454327485159266, 0.9544530188981392, 0.6267388846019638, 1, 0.7732969320554626]
20019;10;10;[8, 6];2;87;[8 7 0 2 6 4 3 1 5 9];[0.7297597649227253, 0, 0.5612078402920776, 0, 0.3263386025613481, 0, 0.5347809988119002, 0.8106173630626924, 1, 0];[8, 6];2;120;[8 7 0 6 2 4 3 1 5 9];[0.7297597649227253, 0, 0.5612078402920776, 0, 0.45400460326451253, 0, 0.6409223325010613, 0.8342766622153802, 1, 0];[8, 6];2;170;[8 7 0 6 2 4 3 1 5 9];[0.7297597649227253, 0, 0.5612078402920776, 0, 0.45400460326451253, 0, 0.6409223325010613, 0.8342766622153802, 1, 0];[8, 6];2;220;[8 7 0 6 2 4 3 1 5 9];[0.7297597649227253, 0, 0.5612078402920776, 0.331474640978281, 0.45400460326451253, 0, 0.6409223325010613, 0.8342766622153802, 1, 0]
20020;11;11;[10, 7];2;571;[10  1  5  4  0  3  6  7  2  8  9];[0.7097243549910802, 0.9248321021052046, 0.43857157598066915, 0.6020279037159451, 0.8604351423160603, 0.904697724182127, 0.5963102439992538, 0.5191161426899377, 0, 0, 1];[10, 7];2;235;[10  1  0  5  4  9  7  3  6  8  2];[0.9109220921170231, 0.9248321021052046, 0.5653168174554998, 0.6020279037159451, 0.8776716286077454, 0.904697724182127, 0.5963102439992538, 0.6308088880900976, 0.5688825124321135, 0.6311245955010252, 1];[10, 7];2;2209;[10  1  0  5  4  3  9  7  6  8  2];[0.9109220921170231, 0.9248321021052046, 0.5653168174554998, 0.7086157977378412, 0.8776716286077454, 0.904697724182127, 0.5963102439992538, 0.6308088880900976, 0.5688825124321135, 0.6311245955010252, 1];[10, 7];2;2259;[10  1  0  5  4  9  3  8  7  6  2];[0.9109220921170231, 0.9248321021052046, 0.5653168174554998, 0.7220361989692713, 0.8776716286077454, 0.904697724182127, 0.5963102439992538, 0.6308088880900976, 0.6327617518932507, 0.7945855342591037, 1]
20021;11;11;[5, 6, 0];3;61;[ 5  6  0  9  8  4  3  2  7  1 10];[0.7126764909476736, 0, 0, 0, 0.2181741034477489, 1, 0.7947587563113835, 0, 0.2181741034477489, 0.6716233199182551, 0];[5, 6, 0];3;111;[ 5  6  0  9  8  7  1  3  4  2 10];[0.7126764909476736, 0.24895432378197113, 0, 0.24895432378197113, 0.22289500551018868, 1, 0.7947587563113835, 0.6210229636448402, 0.6210229636448402, 0.6716233199182551, 0];[5, 6, 0];3;161;[ 5  6  0  9  8  7  1  3  4  2 10];[0.7126764909476736, 0.38858061555231066, 0, 0.24895432378197113, 0.22289500551018868, 1, 0.7947587563113835, 0.6210229636448402, 0.6210229636448402, 0.6993445541420046, 0];[5, 6, 0];3;211;[ 5  6  0  9  8  7  1  3  4 10  2];[0.7126764909476736, 0.38858061555231066, 0, 0.24895432378197113, 0.23546489717130997, 1, 0.7947587563113835, 0.6210229636448402, 0.6210229636448402, 0.6993445541420046, 0.2285237133708585]
20022;11;11;[10, 0];2;120;[10  1  8  7  0  2  9  3  5  6  4];[0.6091034791316166, 0.7673299828728523, 0.5990836228370358, 0.5072613776421208, 0, 0.32846181325022367, 0.32846181325022367, 0.650429124451349, 0.7145799458806615, 0.5208417545775137, 1];[10, 4, 2, 1];4;120;[10  4  2  1  8  7  0  9  3  5  6];[0.6091034791316166, 0.7673299828728523, 0.8089562577698564, 0.5072613776421208, 0.9217121058392014, 0.3835127920827262, 0.28925894487642534, 0.650429124451349, 0.7145799458806615, 0.5208417545775137, 1];[10, 4, 2, 1];4;170;[10  4  2  1  8  7  0  9  3  5  6];[0.6091034791316166, 0.7673299828728523, 0.8089562577698564, 0.5072613776421208, 0.9217121058392014, 0.4954464314560982, 0.28925894487642534, 0.650429124451349, 0.7145799458806615, 0.5208417545775137, 1];[10, 4, 2, 1];4;220;[10  4  2  1  8  7  0  9  3  5  6];[0.6091034791316166, 0.7673299828728523, 0.8986143859996456, 0.5072613776421208, 0.9217121058392014, 0.4954464314560982, 0.37966273500493203, 0.650429124451349, 0.7145799458806615, 0.5208417545775137, 1]
20023;11;11;[10, 6, 4, 9];4;314;[10  1  6  5  0  4  9  3  2  8  7];[0.38203548956769345, 0.4254646256903247, 0.22167150669944563, 0.23006279152563566, 0.23434901530909127, 0.4254646256903247, 0.4254646256903247, 0.16755280924190116, 0.19433311228944564, 0.23434901530909127, 1];[10, 2, 5, 9];4;235;[10  2  8  5  7  9  4  0  1  3  6];[0.38203548956769345, 0.31822867845115904, 0.8305723039578616, 0.23006279152563566, 0.38822211879105406, 0.49877886789415427, 0.23006279152563566, 0.4547900441086673, 0.8011049553114246, 0.4547900441086673, 1];[10, 2, 5, 9];4;285;[10  2  8  7  5  9  4  0  1  3  6];[0.38203548956769345, 0.31822867845115904, 0.8305723039578616, 0, 0.4432491061815273, 0.49877886789415427, 0, 0.6575190353688892, 0.8011049553114246, 0.4479875062407325, 1];[10, 2, 5, 9];4;335;[10  2  8  7  5  3  9  4  0  1  6];[0.38203548956769345, 0.31822867845115904, 0.8305723039578616, 0.5518514053670834, 0.4432491061815273, 0.6482071713903862, 0, 0.6575190353688892, 0.8011049553114246, 0.4479875062407325, 1]
20024;11;11;[10, 9, 2, 8];4;185;[10  5  9  0  1  2  8  6  4  3  7];[0.7402594764285207, 0.6760984598027542, 0.6535344143906165, 0.3947835608245796, 0.42387419536091275, 0.9390590337519893, 0.46067081848270736, 0, 0.5854647475499154, 0.7435218544729165, 1];[10, 9, 7];3;2159;[10  5  1  0  9  2  3  8  4  7  6];[0.8183787212406858, 0.8653946513487168, 0.6535344143906165, 0.6087026730214181, 0.5332257692989009, 0.9390590337519893, 0.46067081848270736, 0.5016027433265332, 0.5854647475499154, 0.751273635362266, 1];[10, 9, 7];3;2209;[10  5  1  4  0  9  8  2  3  7  6];[0.8183787212406858, 0.8653946513487168, 0.6535344143906165, 0.6087026730214181, 0.8309508148695754, 0.9390590337519893, 0.46067081848270736, 0.5016027433265332, 0.6663635821711619, 0.751273635362266, 1];[10, 5, 3, 9];4;464;[10  5  1  4  0  3  9  2  8  7  6];[0.8183787212406858, 0.8653946513487168, 0.7400694662167926, 0.796082003720316, 0.8309508148695754, 0.9390590337519893, 0.46067081848270736, 0.5016027433265332, 0.6663635821711619, 0.751273635362266, 1]
20025;11;11;[9, 4, 8, 1];4;185;[ 9  4  3  8  6  1  2  0  7  5 10];[0.3327204276045434, 0.44656987608012355, 0.3827538420836655, 0.7817773423526723, 0.8387259839486151, 0, 0.5865771548566251, 0.3327204276045434, 0.6002833888482118, 1, 0];[9, 7, 6];3;1134;[ 9  7  4  3  1  8  6  5  2  0 10];[0, 0.6287028699287545, 0.3827538420836655, 0.7817773423526723, 0.8387259839486151, 0.44234880108592334, 0.5865771548566251, 0.856062672495374, 0.6002833888482118, 1, 0];[9, 7, 6];3;1184;[ 9  4  7  3  5  1  8  6  2  0 10];[0.3508034463898325, 0.6287028699287545, 0.3827538420836655, 0.7817773423526723, 0.9256354908739268, 0.6562382140605133, 0.5865771548566251, 0.856062672495374, 0.6002833888482118, 1, 0];[9, 5, 3];3;2259;[ 9  4  5  7  3  0  8  1  6 10  2];[0.7635220997796502, 0.6287028699287545, 0.38325666928015545, 0.7817773423526723, 0.9256354908739268, 0.8655292157778985, 0.5865771548566251, 0.856062672495374, 0.6951784690740759, 1, 0.4339811729468618]
20026;11;11;[9, 8];2;70;[ 9  0  8 10  4  1  7  6  5  3  2];[0.8574309779373723, 0.5427381297004803, 0, 0, 0.5427381297004803, 0, 0.34415604802894556, 0.34415604802894556, 0.7625147038149779, 1, 0.5775441229991433];[9, 8];2;137;[ 9  0  8  1 10  6  5  3  7  4  2];[0.8574309779373723, 0.7248819769689243, 0, 0.40916189503526307, 0, 0.40916189503526307, 0.4350728151765734, 0, 0.7625147038149779, 1, 0.5775441229991433];[9, 8];2;285;[ 9  5  0  8  1  4 10  2  6  3  7];[0.8574309779373723, 0.7248819769689243, 0.605807465452137, 0.38290999100070106, 0.6388519005639236, 0.888796031917424, 0.4350728151765734, 0, 0.7625147038149779, 1, 0.6207535037597022];[9, 8];2;237;[ 9  5  0  8 10  1  4  2  6  3  7];[0.8574309779373723, 0.7248819769689243, 0.605807465452137, 0.38290999100070106, 0.6388519005639236, 0.888796031917424, 0.4350728151765734, 0, 0.7625147038149779, 1, 0.7387145258879653]
20027;11;11;[8, 4, 0];3;2109;[ 8  4  9 10  6  5  3  0  7  1  2];[0, 0, 0, 0, 0.5794358347059341, 0.27176129941461, 0.29694493788905413, 0, 1, 0.5794358347059341, 0.3310702897980634];[8, 7, 0];3;1134;[ 8  9  3 10  7  0  4  5  6  2  1];[0.3718308911649749, 0, 0, 0.3933338000708156, 0.3310702897980634, 0.27176129941461, 0, 0.3718308911649749, 1, 0.7223596744681458, 0.3933338000708156];[8, 0, 7];3;187;[ 8  9 10  0  7  4  3  1  6  5  2];[0.3718308911649749, 0, 0, 0, 0.2580618917815371, 0, 0, 0.3718308911649749, 1, 0.7223596744681458, 0.6994351360443025];[8, 7, 0];3;2259;[ 8  9 10  7  3  0  2  1  6  5  4];[0, 0, 0, 0, 0, 0, 0, 0.46682946637813333, 1, 0.7223596744681458, 0.6994351360443025]
20028;11;11;[9, 8];2;56;[ 9  8  4  0  5  6 10  2  3  7  1];[0.4672509264021928, 0, 0.268170884906845, 0.26259751344545973, 0.4737215267328105, 0.4672509264021928, 0.46467592159665605, 0.26259751344545973, 0.8113170699835843, 1, 0.4018392749803445];[9, 8];2;111;[ 9  0  8  3  7  4  5  6 10  1  2];[0.8662185608058378, 0.34931453960434505, 0.268170884906845, 0.7822162231711878, 0.4737215267328105, 0.46467592159665605, 0.46467592159665605, 0.7822162231711878, 0.8113170699835843, 1, 0.4018392749803445];[9, 8];2;161;[ 9  0  8  3  7  4  5  6 10  1  2];[0.8662185608058378, 0.34931453960434505, 0.268170884906845, 0.7822162231711878, 0.4737215267328105, 0.46467592159665605, 0.46467592159665605, 0.7822162231711878, 0.8113170699835843, 1, 0.4018392749803445];[9, 8];2;211;[ 9  0  8  3  7  6  4 10  1  5  2];[0.8662185608058378, 0.394366403197148, 0, 0.7822162231711878, 0.6017543245549354, 0.37657955885215255, 0.6616938200896325, 0.7822162231711878, 0.8113170699835843, 1, 0.4018392749803445]
20029;11;11;[9, 2, 10];3;61;[ 9  2 10  6  5  0  7  3  4  1  8];[0.46850729359521615, 0, 0.6980266868830953, 0.2633265015487464, 0, 0.5197694472556431, 0.559526050729731, 0.46850729359521615, 0, 1, 0.5702432962489201];[9, 3, 10];3;137;[ 9  3  2  6 10  0  5  7  8  1  4];[0.5395565316849852, 0, 0.6980266868830953, 0.7491342278005353, 0, 0.5197694472556431, 0.5851176894704664, 0.4040829181011376, 0.39554588809873314, 1, 0.5702432962489201];[9, 4, 10];3;285;[ 9  7  4  3  2 10  6  0  5  8  1];[0.5395565316849852, 0, 0.6980266868830953, 0.7491342278005353, 0.7633177170323736, 0.5333036984977003, 0.5851176894704664, 0.8076882912413403, 0.39554588809873314, 1, 0.6515132405450991];[9, 4, 10];3;270;[ 9  7  8  4  3 10  2  6  0  5  1];[0.5395565316849852, 0, 0.6980266868830953, 0.7491342278005353, 0.7633177170323736, 0.5333036984977003, 0.6783195486580947, 0.8076882912413403, 0.7876805193983858, 1, 0.7016487234498842]
20030;11;11;[9, 7];2;70;[ 9  0 10  7  6  8  4  2  1  3  5];[0.8698429053830352, 0.24082139302054267, 0.3261392479844792, 0.24082139302054267, 0.33401968829948947, 0, 0.4504763855906363, 0.451235387589488, 0.409616927217934, 1, 0.4784088813519628];[9, 8, 10];3;120;[ 9  0  8 10  7  6  1  4  2  3  5];[0.8698429053830352, 0.4349832371735155, 0.3261392479844792, 0, 0.33401968829948947, 0, 0.4504763855906363, 0.451235387589488, 0.6755337675198698, 1, 0.61528522802191];[9, 7];2;220;[ 9  0  3  8 10  7  6  1  4  2  5];[0.8698429053830352, 0.4349832371735155, 0.3261392479844792, 0.8405128267893192, 0.33401968829948947, 0, 0.4504763855906363, 0.451235387589488, 0.6755337675198698, 1, 0.6576551084267874];[9, 7];2;270;[ 9  0  3  8 10  7  6  1  4  2  5];[0.8698429053830352, 0.4349832371735155, 0.3261392479844792, 0.8405128267893192, 0.33401968829948947, 0, 0.4504763855906363, 0.48112555277317925, 0.6755337675198698, 1, 0.6576551084267874]
20031;11;11;[10];1;53;[10  9  3  7  1  0  4  5  6  8  2];[0.32158208438841956, 0.4515280909666511, 0, 0.564776164285428, 0.32158208438841956, 0.27929977741375, 0.27929977741375, 0.5336553590631167, 0.25356249710770495, 0.8585289056163493, 1];[10];1;103;[10  9  1  6  4  3  7  5  0  8  2];[0.31257549456698197, 0.8269550588071898, 0, 0.564776164285428, 0.6326314462347824, 0.5128865003806066, 0.8212047311128147, 0.5336553590631167, 0.25356249710770495, 0.8585289056163493, 1];[10];1;153;[10  9  1  6  5  4  2  3  7  0  8];[0.524327176884884, 0.8269550588071898, 0.6016699367719748, 0.564776164285428, 0.6775101506052876, 0.7006044158601248, 0.8212047311128147, 0.564056646429042, 0.25356249710770495, 0.8585289056163493, 1];[10];1;203;[10  4  9  1  6  5  2  8  3  7  0];[0.524327176884884, 0.8269550588071898, 0.6784914861749722, 0.564776164285428, 0.8613468365296683, 0.7006044158601248, 0.8212047311128147, 0.564056646429042, 0.5970241882072257, 0.8585289056163493, 1]
20032;11;11;[9, 4, 8];3;61;[ 9  4  8  1  2  5  3  7  6  0 10];[0, 0.5770227435423274, 0.576734723567255, 0.5196357445613572, 0.5808680919502552, 0.5327508448205109, 0, 0.3382179183564151, 0.5808680919502552, 1, 0];[9, 4, 8];3;111;[ 9  4  8  1  2  5  3  6  0  7 10];[0.5014432152590125, 0.5770227435423274, 0.576734723567255, 0.5196357445613572, 0.5808680919502552, 0.5327508448205109, 0.5035790274319606, 0.3382179183564151, 0.5808680919502552, 1, 0.3029218293218512];[9, 2, 8];3;220;[ 9  2  1 10  4  8  5  3  6  0  7];[0.5014432152590125, 0.6376210468628961, 0.8509259812749915, 0.5196357445613572, 0.5808680919502552, 0.5327508448205109, 0.5121611685903008, 0.36116506641613827, 0.5808680919502552, 1, 0.6365582526822801];[9, 2, 8];3;237;[ 9  2  1 10  8  5  4  3  6  0  7];[0.5014432152590125, 0.754786762284941, 0.8509259812749915, 0.5196357445613572, 0.5608933713307741, 0.5863305559279698, 0.5121611685903008, 0.36116506641613827, 0.673002163122618, 1, 0.7318569102416302]
20033;11;11;[7, 0, 6];3;87;[ 7  0  9  6  8  2  4  1 10  3  5];[0.807491898838697, 0.20219355419218185, 0.34054293156219473, 0, 0.20219355419218185, 0, 0.6178018226104008, 1, 0.5370370323184691, 0.6314199920128549, 0.20219355419218185];[7, 0, 6];3;111;[ 7  0  6  9  4  8  2  3  5  1 10];[0.807491898838697, 0, 0.4656449007885023, 0.2621417480952904, 0.544044587007687, 0, 0.6396091394972415, 1, 0.5370370323184691, 0.6396091394972415, 0];[7, 0, 6];3;161;[ 7  0  6  9  2  4  8  3  5  1 10];[0.807491898838697, 0, 0.5713611555090807, 0.2621417480952904, 0.544044587007687, 0, 0.75481667227375, 1, 0.5370370323184691, 0.6314199920128549, 0];[7, 4, 6];3;270;[ 7  4  0  6  9  8  2  1  3  5 10];[0.807491898838697, 0.4918363813421661, 0.5713611555090807, 0.2621417480952904, 0.9617781705528237, 0, 0.75481667227375, 1, 0.6906037910578336, 0.6946929077759876, 0]
20034;11;11;[10, 9, 8];3;70;[10  9  7  8  2  6  4  0  5  3  1];[0.2167628421468308, 0, 0.3075620429559063, 0, 0.2279145733871918, 0, 0.2801972843854364, 0.4059259246410173, 0.4059259246410173, 0.6820492682870165, 1];[10, 9, 8];3;111;[10  9  8  2  4  0  1  3  7  6  5];[0, 0, 0.32641111028289066, 0, 0, 0, 0, 0, 0.5557620199997403, 0.6820492682870165, 1];[10, 8, 9];3;161;[10  8  9  2  4  3  0  1  7  6  5];[0, 0, 0.32641111028289066, 0.2514678218296765, 0.2514678218296765, 0, 0, 0, 0.8464461495354462, 0.6820492682870165, 1];[10, 8, 9];3;211;[10  8  9  2  5  3  7  1  4  0  6];[0, 0.28292743085727107, 0.32641111028289066, 0.302558045067626, 0.2514678218296765, 0.302558045067626, 0, 0.28292743085727107, 0.8464461495354462, 0.6820492682870165, 1]
20035;11;11;[10, 2, 4, 9, 3];5;2109;[10  2  4  7  5  6  8  1  9  0  3];[0.2913472821304469, 0.38734169645862704, 0.7011660490238446, 0.22252207547301364, 0.6201398730534861, 0.539509814878805, 0.5029673282766987, 0.5976501391408849, 0.38734169645862704, 0.3216717590048584, 1];[10, 3, 4, 2, 9];5;2159;[10  3  4  2  7  8  5  6  0  1  9];[0.4249378077574471, 0.3216717590048584, 0.7011660490238446, 0.8033830094332505, 0.7739840555318896, 0.539509814878805, 0.5029673282766987, 0.5976501391408849, 0.5582550035580288, 0.3216717590048584, 1];[10, 3, 4, 2, 9];5;187;[10  3  4  2  9  7  8  0  6  5  1];[0.5624792261506146, 0, 0.7011660490238446, 0.8033830094332505, 0.7739840555318896, 0.539509814878805, 0.5520137802487031, 0.5976501391408849, 0.5813658654492578, 0.6373081957126407, 1];[10, 3, 4, 9, 2];5;237;[10  3  4  9  2  7  8  0  6  5  1];[0.5624792261506146, 0.4827854592797133, 0.7011660490238446, 0.8033830094332505, 0.7739840555318896, 0.539509814878805, 0.5520137802487031, 0.5976501391408849, 0.5813658654492578, 0.7253093921137229, 1]
20036;11;11;[9, 10];2;56;[ 9 10  6  7  0  3  5  2  8  1  4];[0.42529622496471176, 0, 0.2651567498821652, 0.4041368378466975, 0, 0.3618321044111939, 0.5539841117064221, 0.4858787405999009, 0.2651567498821652, 1, 0.7324160915896043];[9, 10];2;111;[ 9  8 10  6  7  4  0  2  3  5  1];[0.5144625563832436, 0, 0.5015670816760741, 0.40881487908384456, 0.539262731153029, 0.3618321044111939, 0.5539841117064221, 0.542583668675922, 0.777766340296157, 1, 0.7324160915896043];[9, 10];2;161;[ 9  8 10  0  7  6  4  2  1  3  5];[0.7131410785748334, 0.4871654715480452, 0.5015670816760741, 0.4416386329563398, 0.539262731153029, 0.38959030905138425, 0.5539841117064221, 0.6785860194677954, 0.777766340296157, 1, 0.7324160915896043];[9, 10];2;220;[ 9  1  8 10  0  7  6  4  2  3  5];[0.7227876208803448, 0.8094912649045545, 0.5015670816760741, 0.4416386329563398, 0.539262731153029, 0.38959030905138425, 0.5539841117064221, 0.6785860194677954, 0.777766340296157, 1, 0.7324160915896043]
20037;11;11;[9, 2, 10];3;61;[ 9  2 10  1  5  8  7  3  6  4  0];[0, 0.4430652773369742, 0.7146344768306652, 0, 0, 0.4430652773369742, 0, 0.4198159039119671, 0.4198159039119671, 1, 0.6500738262704183];[9, 6, 10];3;120;[ 9  6  2 10  5  1  7  8  3  0  4];[0, 0.4430652773369742, 0.7146344768306652, 0.25650094204508284, 0, 0.4430652773369742, 0.7602290594127549, 0.4198159039119671, 0.4198159039119671, 1, 0.6500738262704183];[9, 6, 10];3;220;[ 9  3  6  1  2 10  7  0  8  5  4];[0.5518617814171455, 0.7244196884635524, 0.7146344768306652, 0.9339661463579473, 0, 0.38204151156586635, 0.7966645349134973, 0.6265167918794575, 0.38204151156586635, 1, 0.6500738262704183];[9, 6, 10];3;335;[ 9  3  5  6  1  2 10  7  4  0  8];[0.5518617814171455, 0.7244196884635524, 0.7146344768306652, 0.9339661463579473, 0.556758770228034, 0.8683064554891379, 0.7966645349134973, 0.6265167918794575, 0.48945349489315215, 1, 0.6500738262704183]
20038;11;11;[9, 10, 2, 8, 1];5;2109;[ 9  6 10  4  2  3  8  7  0  1  5];[0.3427844413844175, 0, 0.5760237604071907, 0.46901348765492235, 0.589246478713827, 0, 0.6936435388774085, 0.4100339623256529, 0.44624217407868294, 1, 0.6433648233715472];[9, 1, 10, 2, 8];5;2159;[ 9  6  7  1  4 10  3  2  8  5  0];[0.3427844413844175, 0.7093103245699515, 0.5760237604071907, 0.6440783083021748, 0.6953942865202333, 0.36739101259224133, 0.957230050706998, 0.8006074339596179, 0.5336858915959207, 1, 0.64465515327736];[9, 1, 10, 2, 8];5;2209;[ 9  6  7  1  4 10  3  2  8  5  0];[0.3427844413844175, 0.7543323467520997, 0.5760237604071907, 0.6440783083021748, 0.6953942865202333, 0.36739101259224133, 0.957230050706998, 0.8066926434170645, 0.5336858915959207, 1, 0.64465515327736];[9, 4, 3, 2, 0];5;2259;[ 9  6  7  4  1 10  3  2  5  8  0];[0.4489408885480788, 0.7543323467520997, 0.5760237604071907, 0.6440783083021748, 0.7688108925303109, 0.5679512783648536, 0.957230050706998, 0.8066926434170645, 0.5336858915959207, 1, 0.64465515327736]
20039;11;11;[9, 7, 8, 3];4;185;[ 9  7  8  4  3  1  6 10  0  2  5];[0.40425899439597496, 0.5346961962618851, 0.3987767611451064, 0.5465767396244184, 0.6006353373599448, 0.37542897433425054, 0.5198666911612585, 0.8801745180999212, 0.7627506837221492, 1, 0.4958911000731314];[9, 7, 8, 3];4;235;[ 9  7  8  6  4  3  1 10  0  2  5];[0.40425899439597496, 0.5346961962618851, 0.3987767611451064, 0.5465767396244184, 0.6241921759659572, 0.37542897433425054, 0.6774578613780488, 0.8801745180999212, 0.7627506837221492, 1, 0.4958911000731314];[9, 8, 7, 3];4;285;[ 9  8  7  6  4  3  1  2 10  0  5];[0.40425899439597496, 0.5346961962618851, 0.5164911742872678, 0.5897520342535428, 0.6241921759659572, 0.3841163807288269, 0.6774578613780488, 0.8801745180999212, 0.8944156602602134, 1, 0.4958911000731314];[9, 3, 8, 7];4;220;[ 9  3  8  7  6  4  0  1  2 10  5];[0.5868820134981027, 0.5346961962618851, 0.5164911742872678, 0.9381645948402386, 0.6241921759659572, 0.3841163807288269, 0.6774578613780488, 0.8801745180999212, 0.8944156602602134, 1, 0.4958911000731314]
20040;12;12;[10, 5, 9];3;4158;[10  2  4  6  7  1  5 11  0  3  9  8];[0.4111349015565477, 0.5841134928544536, 0.8027755570511221, 0, 0.6644710190893248, 0.5786197882546317, 0.6436975479315569, 0.6069699570963711, 0, 0, 1, 0.46977887629875065];[10, 5, 9];3;4208;[10  2  1  3  4  6  7  5 11  9  0  8];[0.4111349015565477, 0.7581451657071989, 0.8027755570511221, 0.6670996334249235, 0.6644710190893248, 0.5786197882546317, 0.6436975479315569, 0.6069699570963711, 0, 0.4236903552282308, 1, 0.46977887629875065];[10, 5, 9];3;4258;[10  5  2  1  7  3  4  6  8 11  9  0];[0.4111349015565477, 0.7581451657071989, 0.8027755570511221, 0.6670996334249235, 0.6644710190893248, 0.8267863545239394, 0.6436975479315569, 0.673800654463048, 0.5390344534975484, 0.4236903552282308, 1, 0.46977887629875065];[10, 5, 9];3;4308;[10  8  5  2  1  7  3  4  6  0 11  9];[0.6372604177274138, 0.7581451657071989, 0.8027755570511221, 0.6670996334249235, 0.6644710190893248, 0.8267863545239394, 0.6436975479315569, 0.673800654463048, 0.8298840575993083, 0.4236903552282308, 1, 0.46977887629875065]
20041;12;12;[11, 10];2;1084;[11  7  0  8  4  3  2 10  5  9  1  6];[0.6520196983959895, 0.4318392714064456, 0.5191772048849086, 0.5264062078679356, 0.5264062078679356, 0.4625670204955601, 0.2718641114396846, 0.7432364878195967, 0.6192065106072475, 0.4354112994155365, 0.5017739185450337, 1];[11, 10];2;2159;[11  7  5  1  0  8 10  4  3  9  2  6];[0.6520196983959895, 0.6579737313677776, 0.5191772048849086, 0.5264062078679356, 0.5264062078679356, 0.7017602288823932, 0.2718641114396846, 0.7822134483697041, 0.6192065106072475, 0.522064678919847, 0.5602472333810968, 1];[11, 10];2;2209;[11  1  7  5  0  8 10  4  3  9  2  6];[0.6520196983959895, 0.8775762474924272, 0.5191772048849086, 0.5264062078679356, 0.5264062078679356, 0.7017602288823932, 0.2718641114396846, 0.7822134483697041, 0.6192065106072475, 0.522064678919847, 0.5602472333810968, 1];[11, 10];2;211;[11  1 10  7  5  3  0  8  9  2  6  4];[0.6520196983959895, 0.8775762474924272, 0.5191772048849086, 0.686240124866825, 0, 0.7017602288823932, 0.2718641114396846, 0.7822134483697041, 0.6192065106072475, 0.522064678919847, 0.8425328202688482, 1]
20042;12;12;[9, 4, 8, 3];4;120;[ 9  4  2  1  8  3  5  7 10  6  0 11];[0, 0.6287135292936865, 0.7278482927065557, 0.5665978254515508, 0.8840914499394212, 0.4914852956119271, 0.43837903919956667, 0.4898381382627259, 0.6287135292936865, 1, 0.43837903919956667, 0];[9, 4, 8, 3];4;2159;[ 9  4  2  7  8  1  3  0 10  5  6 11];[0.4978866134137822, 0.6287135292936865, 0.7278482927065557, 0.5665978254515508, 0.8840914499394212, 0.4914852956119271, 0.43837903919956667, 0.641018468814553, 0.6287135292936865, 1, 0.4978866134137822, 0.244419799946594];[9, 4, 8, 3];4;4258;[ 9  4  8  5  2  7  3  0 10  6 11  1];[0.4978866134137822, 0, 0.7278482927065557, 0.5665978254515508, 0.8840914499394212, 0.7810237824041589, 0.43837903919956667, 0.641018468814553, 0.788799979070245, 1, 0.4978866134137822, 0.20921636047764613];[9, 4, 8, 7, 6];5;335;[ 9  4  8  5  2  7  6  3 10  0  1 11];[0.4978866134137822, 0.36424273301120785, 0.7278482927065557, 0.5665978254515508, 0.8840914499394212, 0.7810237824041589, 0.6530565250896472, 0.6626843506573802, 0.788799979070245, 1, 0.4978866134137822, 0]
20043;12;12;[10, 9, 8];3;87;[10  2  9  6  8  1  3  0  7  5  4 11];[0, 0.333502044515092, 0.7950726292723369, 0, 0, 0, 0.4390162647012373, 0, 0.4390162647012373, 0.4492392073452672, 1, 0];[10, 9, 8];3;170;[10  2  4  9  6  8  1  0  7  5  3 11];[0.12791035117801533, 0.3457676875764106, 0.7950726292723369, 0, 0.5085325337943142, 0, 0.4390162647012373, 0, 0.4390162647012373, 0.4492392073452672, 1, 0];[10, 9, 8];3;220;[10  2  4  9  6  8  1  0  7  5  3 11];[0.12791035117801533, 0.12791035117801533, 0.7950726292723369, 0, 0.5085325337943142, 0, 0.4390162647012373, 0, 0.4390162647012373, 0.4492392073452672, 1, 0];[10, 8, 9];3;464;[10  2  8  4  5  1  9  3  7  6  0 11];[0, 0.48872719956783955, 0.7950726292723369, 0, 0.5085325337943142, 0.48872719956783955, 0, 0, 0.7336061164679292, 0.4492392073452672, 1, 0]
20044;12;12;[10, 1, 9];3;120;[10  1  8  2  7  9  5  3 11  4  6  0];[0, 0.5517025007873341, 0.4134826313488815, 0.31015037194132805, 0.18129488900448354, 0.3507484803953171, 0.18129488900448354, 0.3936000548454346, 0.4139966091595731, 0.37554351366968525, 1, 0.31015037194132805];[10, 1, 9];3;4208;[10  1  6  4 11  8  2  7  9  5  3  0];[0, 0.5517025007873341, 0.4134826313488815, 0.31015037194132805, 0.47907428298860355, 0.3507484803953171, 0.47907428298860355, 0.3936000548454346, 0.4139966091595731, 0.37554351366968525, 1, 0.47907428298860355];[10, 2, 9];3;285;[10  2  6  5  3  9  1  7  8 11  4  0];[0, 0.5517025007873341, 0.8710966692812286, 0.5663548569756154, 0, 0.5953260195197677, 0.6391856559358222, 0.5421415551697123, 0.4139966091595731, 0.5553006564147898, 1, 0.2797051599160867];[10, 2, 9];3;721;[10  2  8  5  6  3  9  1  7 11  4  0];[0, 0.5517025007873341, 0.8710966692812286, 0.5663548569756154, 0, 0.6873719228438661, 0.6391856559358222, 0.5421415551697123, 0.8577511960290976, 0.5553006564147898, 1, 0.2797051599160867]
20045;12;12;[11, 9, 8];3;4158;[11  1  9  5  8  6  7 10  3  2  4  0];[0, 0.861435916665567, 0.44299909398966064, 0.4577242932732805, 0, 0.5951810177573869, 0.5779191900349476, 0.5453622483650762, 0.584731374043375, 0.6177071332856383, 0.4912451599573604, 1];[11, 0, 9];3;4208;[11  1  7  0  9  5  8  6 10  4  3  2];[0.7406800367250986, 0.861435916665567, 0.45596557009539995, 0.4577242932732805, 0.4786399481323249, 0.5951810177573869, 0.5779191900349476, 0.7674931183230441, 0.584731374043375, 0.6314894199719646, 0.4912451599573604, 1];[11, 0, 9];3;4258;[11  1  7  0  9  5  8  6 10  4  3  2];[0.7406800367250986, 0.861435916665567, 0.45596557009539995, 0.4577242932732805, 0.5153543218111091, 0.5951810177573869, 0.5779191900349476, 0.7674931183230441, 0.584731374043375, 0.6314894199719646, 0.5210167307642086, 1];[11, 0, 9];3;2259;[11  2  1  7  0  6  3  9  5 10  8  4];[0.7406800367250986, 0.861435916665567, 0.920418748587613, 0.6464787929685207, 0.5554900178649487, 0.5951810177573869, 0.6948028712874398, 0.7674931183230441, 0.584731374043375, 0.6314894199719646, 0.59270646841584, 1]
20046;12;12;[11, 10];2;120;[11  3 10  5  7  6  1  4  0  2  9  8];[0.2710448497991829, 0.27463792034422996, 0, 0.702070637613577, 0.27463792034422996, 0.5320567385370492, 0.29602780261257283, 0.47640406586269884, 0, 0, 0.6770547715504792, 1];[11, 10];2;170;[11  3 10  5  7  6  1  4  0  2  9  8];[0.2710448497991829, 0.27463792034422996, 0, 0.8467087318373229, 0.27463792034422996, 0.5320567385370492, 0.29602780261257283, 0.5297423197870065, 0, 0, 0.6921911487704713, 1];[11, 10];2;220;[11  3 10  4  5  9  1  7  6  0  2  8];[0.2710448497991829, 0.5312785239519515, 0, 0.8467087318373229, 0.5597431200029366, 0.5320567385370492, 0.29602780261257283, 0.5297423197870065, 0, 0.5312785239519515, 0.7171894729958551, 1];[11, 10];2;220;[11  3 10  9  4  5  7  2  0  6  1  8];[0.3410454263872833, 0, 0.4735962618465497, 0.8467087318373229, 0.5597431200029366, 0.5320567385370492, 0.29602780261257283, 0.5297423197870065, 0, 0.6004747722336617, 0.7171894729958551, 1]
20047;12;12;[11, 6, 10, 4, 1];5;4158;[11  6 10  4  9  5  3  2  7  0  1  8];[0, 0, 0, 0.26751493312494323, 0.44845729822233804, 0.31390677229711644, 0.796426824375489, 0, 0, 0.3796935384823725, 0.5471875590959132, 1];[11, 6, 3, 10, 8];5;235;[11  6  3 10  0  8  4  7  9  5  1  2];[0.4802173125584092, 0, 0, 0.683175880878322, 0.44845729822233804, 0.31390677229711644, 0.796426824375489, 0.38254277377304813, 0.4670189259011128, 0.3796935384823725, 0.5471875590959132, 1];[11, 6, 3, 10, 8];5;285;[11  6  3 10  9  0  8  4  7  5  1  2];[0.5376847461189551, 0, 0, 0.683175880878322, 0.44845729822233804, 0.4070385323218093, 0.796426824375489, 0.42677197854220256, 0.4670189259011128, 0.5465060099302835, 0.5471875590959132, 1];[11, 3, 6, 10, 8];5;335;[11  3  6 10  9  0  8  4  7  5  1  2];[0.5376847461189551, 0.3250104895443879, 0.3250104895443879, 0.9685539706735933, 0.44845729822233804, 0.4070385323218093, 0.796426824375489, 0.43731996888934854, 0.4670189259011128, 0.573429101051981, 0.7170987705323927, 1]
20048;12;12;[11, 10];2;120;[11  5  3  0  9 10  6  2  4  1  7  8];[0.6340555658854894, 0, 0.3695464645647509, 0.6882881569031606, 0.3619694628059269, 0.8381531703451872, 0.3695464645647509, 0, 0, 0.4490686021056719, 0.3695464645647509, 1];[11, 10];2;364;[11  2  5  3  0  9 10  1  7  6  4  8];[0.6340555658854894, 0.3938477208016265, 0.8787578551075678, 0.6882881569031606, 0, 0.8381531703451872, 0, 0, 0, 0.6011006841919093, 0.5390264299762813, 1];[11, 10];2;671;[11  2 10  7  8  5  3  0  9  1  6  4];[0.6340555658854894, 0.3938477208016265, 0.8787578551075678, 0.6882881569031606, 0, 0.8381531703451872, 0.284891950257728, 0.8703036911477251, 0.8575494318151896, 0.6011006841919093, 0.8785577316031458, 1];[11, 10];2;721;[11  2 10  7  8  5  3  0  9  1  6  4];[0.6340555658854894, 0.3938477208016265, 0.8787578551075678, 0.6882881569031606, 0, 0.8381531703451872, 0.284891950257728, 0.8703036911477251, 0.8575494318151896, 0.6011006841919093, 0.8785577316031458, 1]
20049;12;12;[10, 0];2;2109;[10  2  5  1  9  6  4  7  3  0  8 11];[0.3649192613443116, 0.7151958156425843, 0.7995788238379284, 0.4044129578245436, 0.5358106268088764, 0.715537473626293, 0.5405258267672555, 0.4417797297688184, 0.3336292790191082, 0.6930948993464247, 1, 0.3336292790191082];[10, 2, 9];3;1134;[10  2  4  5  1  9  6  3  8  7  0 11];[0.3649192613443116, 0.7151958156425843, 0.7995788238379284, 0.5163126999156594, 0.7361928534924433, 0.715537473626293, 0.5405258267672555, 0.4657769697618297, 0.5046309162990421, 0.6930948993464247, 1, 0.327010708043391];[10, 2, 9];3;414;[10  2  4  1  5  9  8  6  3  7  0 11];[0.3649192613443116, 0.7294528875201333, 0.7995788238379284, 0.5163126999156594, 0.7361928534924433, 0.715537473626293, 0.5405258267672555, 0.4657769697618297, 0.6472670986515513, 0.6930948993464247, 1, 0.327010708043391];[10, 4, 8];3;1234;[10  4  2  3  1  5  9  8  6  7  0 11];[0.3649192613443116, 0.7294528875201333, 0.7995788238379284, 0.7864379351436869, 0.809584477186848, 0.715537473626293, 0.5405258267672555, 0.4657769697618297, 0.6472670986515513, 0.6930948993464247, 1, 0.3319852906045453]
20050;12;12;[11, 0, 8, 10, 9];5;87;[11  0  8 10  9  7  2  5  6  4  1  3];[0.6982135908462554, 0, 0.4711818722324675, 0, 0, 0.46260316480979224, 0.25570675565203616, 0.5584399907709997, 0.6721408325640048, 0.5953676999138648, 0.6040154128359552, 1];[11, 0, 8, 10, 9];5;137;[11  0  8 10  9  7  1  2  5  4  6  3];[0.6982135908462554, 0.5288886114475171, 0.4711818722324675, 0, 0.3598511310621108, 0.46260316480979224, 0.25570675565203616, 0.5584399907709997, 0.6721408325640048, 0.5953676999138648, 0.6040154128359552, 1];[11, 9, 0, 8, 10];5;187;[11  9  0  8 10  7  1  2  5  4  6  3];[0.6982135908462554, 0.5288886114475171, 0.4711818722324675, 0, 0.3598511310621108, 0.46260316480979224, 0.2721064884399458, 0.5584399907709997, 0.6721408325640048, 0.7487627125605386, 0.6040154128359552, 1];[11, 9, 0, 8, 10];5;237;[11  9  0  8 10  4  2  1  7  5  6  3];[0.6982135908462554, 0.5854677608976112, 0.5996679925360041, 0, 0.6203654349022623, 0.46260316480979224, 0.2721064884399458, 0.5584399907709997, 0.6721408325640048, 0.7487627125605386, 0.6203654349022623, 1]
20051;12;12;[7, 3, 10, 9];4;2109;[ 7  6  3 10  5  2  8  1  4  0  9 11];[0.45770745509540467, 0.595042001303625, 0.6721542322691794, 0.7787496427448531, 0.488529908809018, 0.7285123883328282, 0.9700012395121707, 1, 0.6721542322691794, 0, 0.7658406777073847, 0];[7, 3, 10, 9];4;2159;[ 7  6  4  3 10  5  8  9  0  1  2 11];[0.6034046544293538, 0.595042001303625, 0.5387254985434238, 0.7787496427448531, 0.8013939452232877, 0.7285123883328282, 0.9700012395121707, 1, 0.7222383339669026, 0.6532723151610917, 0.7658406777073847, 0.4085095470734541];[7, 3, 10, 9];4;2209;[ 7  6  4  3 10  5  8  9  0  1  2 11];[0.6034046544293538, 0.595042001303625, 0.5387254985434238, 0.7787496427448531, 0.865515293437966, 0.7285123883328282, 0.9700012395121707, 1, 0.7222383339669026, 0.6532723151610917, 0.7658406777073847, 0.4085095470734541];[7, 3, 10, 9];4;4308;[ 7  6  4  3 10  5  8  9 11  0  1  2];[0.6034046544293538, 0.595042001303625, 0.5387254985434238, 0.7787496427448531, 0.865515293437966, 0.7285123883328282, 0.9700012395121707, 1, 0.7222383339669026, 0.6532723151610917, 0.7658406777073847, 0.6321098566373001]
20052;12;12;[10, 6, 11, 3];4;4158;[10  0  2  7  8  6  1  9  4 11  3  5];[0.8539001777682407, 0.6034802970381867, 0.8430152419324042, 0.4005715506109958, 0.5411581563251385, 0, 0.6435967161976612, 0.8407262036454282, 0.6679558066301323, 0.56355178573701, 1, 0.5300433941011505];[10, 1, 0, 2, 3];5;621;[10  1  0  2  7  3  9  8 11  6  5  4];[0.8662123851982289, 0.9379895319760586, 0.8430152419324042, 0.7972655562951468, 0.5411581563251385, 0.6387410261532432, 0.6435967161976612, 0.8407262036454282, 0.6679558066301323, 0.7260342505996316, 1, 0.6644784484315087];[10, 1, 0, 2, 3];5;671;[10  1  0 11  2  7  3  9  8  6  5  4];[0.8662123851982289, 0.9379895319760586, 0.8430152419324042, 0.7972655562951468, 0.5411581563251385, 0.6387410261532432, 0.6435967161976612, 0.8407262036454282, 0.7078783772399848, 0.7260342505996316, 1, 0.8507364492869772];[10, 11, 3, 6];4;4308;[10 11  1  0  2  7  3  4  9  8  6  5];[0.8678831225589458, 0.9379895319760586, 0.8430152419324042, 0.7972655562951468, 0.7821909819846447, 0.6387410261532432, 0.6435967161976612, 0.8407262036454282, 0.7078783772399848, 0.7260342505996316, 1, 0.9665485524555577]
20053;12;12;[10, 11, 3, 0];4;70;[10 11  3  0  1  9  5  2  7  4  6  8];[0.4344755874454789, 0.4344755874454789, 0.2961171958894964, 0.5116077761855323, 0.18545974581336738, 0.3295464588146259, 0, 0.2961171958894964, 0, 0.37184670609663234, 1, 0.6588237533868738];[10, 11, 1];3;621;[10 11  6  7  4  3  0  1  5  2  8  9];[0.4344755874454789, 0.4344755874454789, 0.3099722462514352, 0.5116077761855323, 0.5215592098583887, 0.3295464588146259, 0.6226275107351102, 0.5247673925610126, 0.3099722462514352, 0, 1, 0.6588237533868738];[10, 11, 1];3;2209;[10 11  2  4  6  3  7  1  0  8  5  9];[0.4344755874454789, 0.4344755874454789, 0.6487140003422107, 0.5839369910936175, 0.6277128445353116, 0.3295464588146259, 0.6226275107351102, 0.5247673925610126, 0.3569807447622699, 0, 1, 0.7411597732531596];[10, 11, 1];3;2259;[10 11  2  4  6  3  7  1  0  5  8  9];[0.4344755874454789, 0.4344755874454789, 0.6487140003422107, 0.5839369910936175, 0.6277128445353116, 0.4118556388529311, 0.6226275107351102, 0.5247673925610126, 0.3569807447622699, 0, 1, 0.7411597732531596]
20054;12;12;[9];1;53;[ 9  8 10 11  0  1  2  3  7  6  5  4];[0, 0, 0, 0, 0, 0, 0, 0, 0.7635422178375533, 1, 0.6104777095394631, 0.4494227021813999];[9];1;103;[ 9 10  8 11  0  1  2  3  7  6  5  4];[0, 0, 0, 0, 0, 0, 0, 0, 0.7635422178375533, 1, 0.7773453981617396, 0.4494227021813999];[9];1;153;[ 9 10  8  4 11  0  2  1  7  6  5  3];[0, 0, 0, 0, 0.7236043177464873, 0, 0, 0, 0.7635422178375533, 1, 0.7773453981617396, 0.4494227021813999];[9];1;203;[ 9 10  8  4 11  7  0  1  6  5  2  3];[0, 0, 0, 0, 0.7236043177464873, 0, 0, 0.42979533071287324, 0.7635422178375533, 1, 0.7773453981617396, 0.4494227021813999]
20055;12;12;[10, 11, 4, 3, 0];5;4158;[10  7 11  4  2  1  3  5  6  0  9  8];[0, 0.4651042524367375, 0.505064046956259, 0.35338861123970255, 0.6352255988235211, 0.352384048633502, 0, 0.858261218873836, 0, 0, 1, 0.8166398576926553];[10, 11, 4, 3, 0];5;4208;[10  7 11  4  2  1  5  6  3  0  9  8];[0.3252101012119178, 0.5832041891204247, 0.613959453253282, 0.38369703334984984, 0.6352255988235211, 0.5832041891204247, 0.5803645075376987, 0.858261218873836, 0, 0, 1, 0.8166398576926553];[10, 11, 4, 3, 0];5;4258;[10  7 11  4  8  2  5  1  6  3  0  9];[0.3252101012119178, 0.5832041891204247, 0.613959453253282, 0.38369703334984984, 0.6352255988235211, 0.5832041891204247, 0.5803645075376987, 0.858261218873836, 0.6299850017111214, 0, 1, 0.8166398576926553];[10, 11, 4, 3, 0];5;4308;[10  7 11  9  8  4  2  1  5  6  3  0];[0.3252101012119178, 0.5832041891204247, 0.613959453253282, 0.38369703334984984, 0.6352255988235211, 0.5832041891204247, 0.5803645075376987, 0.858261218873836, 0.6908952599855488, 0.7503670725239996, 1, 0.8166398576926553]
20056;12;12;[10, 11, 2];3;571;[10  9 11  5  3  0  2  1  7  6  4  8];[0, 0, 0, 0, 0, 0.3405270108071762, 0, 0, 0, 0.6917096880422124, 1, 0.4807098635787936];[10, 11, 9, 0];4;120;[10 11  9  0  7  5  3  1  6  4  2  8];[0.43235820790159357, 0, 0, 0, 0, 0.3405270108071762, 0, 0.40969063517045223, 0, 0.6917096880422124, 1, 0.886141377338439];[10, 11, 9, 0];4;170;[10 11  9  0  3  7  5  2  6  4  1  8];[0.4794989747818763, 0, 0, 0.4794989747818763, 0, 0.3405270108071762, 0, 0.40969063517045223, 0, 0.6917096880422124, 1, 0.886141377338439];[10, 11, 9, 0];4;220;[10 11  9  0  3  7  5  2  6  4  1  8];[0.4794989747818763, 0, 0, 0.4794989747818763, 0, 0.3405270108071762, 0, 0.40969063517045223, 0, 0.6917096880422124, 1, 0.886141377338439]
20057;12;12;[10, 6, 9];3;4158;[10  4  5  0  1  6  3  7 11  2  9  8];[0.7108744907953353, 0.6029834142395079, 0.2253231145601577, 0.5196562978770048, 0.8593217382645595, 0.8548479904434966, 0.5365776141011427, 0.45879478998217477, 0.2253231145601577, 0.2253231145601577, 1, 0.453453837444542];[10, 3, 9];3;4208;[10  4  5  3  0  6  1  2  9  7 11  8];[0.7113614763190108, 0.6029834142395079, 0.5368685373918962, 0.7181945127590311, 0.8593217382645595, 0.8548479904434966, 0.7089436301719984, 0.45879478998217477, 0.3777021684225615, 0.534263239345982, 1, 0.453453837444542];[10, 9, 3];3;4258;[10  9  4  5  7  3  0  6  1  2 11  8];[0.7113614763190108, 0.6029834142395079, 0.5368685373918962, 0.7181945127590311, 0.8593217382645595, 0.8548479904434966, 0.7089436301719984, 0.8359099449087581, 0.3843393860487079, 0.8813296974384709, 1, 0.453453837444542];[10, 8, 9];3;211;[10  8  9  4  5  7  3  0  6  2  1 11];[0.7113614763190108, 0.6029834142395079, 0.7054027347816997, 0.7181945127590311, 0.8593217382645595, 0.8548479904434966, 0.7089436301719984, 0.8359099449087581, 0.9248441566070773, 0.8813296974384709, 1, 0.453453837444542]
20058;12;12;[10];1;53;[10  5  2  8  9  0  1  3  7  6  4 11];[0.40679072696734775, 0.3773406074506516, 0.6302620566957046, 0.3363220422173688, 0, 0.6578907843874426, 0, 0, 0.4790401301644409, 0.4701190063446158, 1, 0];[10];1;103;[10  5  3  2 11  9  1  6  7  8  0  4];[0.40679072696734775, 0.5438679726651204, 0.6302620566957046, 0.6567507602281027, 0, 0.6578907843874426, 0.49958642708497836, 0.4900255346768173, 0.4790401301644409, 0.5821321345669834, 1, 0.6196932772036439];[10];1;153;[10  4  5  3  2 11  9  6  1  7  8  0];[0.40679072696734775, 0.5438679726651204, 0.6302620566957046, 0.6567507602281027, 0.6682294919172018, 0.6578907843874426, 0.5726958986692037, 0.4900255346768173, 0.4790401301644409, 0.5821321345669834, 1, 0.6196932772036439];[10];1;203;[10  6  4  5  3  2 11  9  8  1  7  0];[0.40679072696734775, 0.5438679726651204, 0.6302620566957046, 0.6567507602281027, 0.6686864707997658, 0.6578907843874426, 0.6780981737806825, 0.4900255346768173, 0.5440424686130427, 0.5821321345669834, 1, 0.6196932772036439]
20059;12;12;[11];1;53;[11  3  7  2  9  8  6  5  0  1  4 10];[0.3837703276195772, 0, 0.81475718653333, 0.9630043602624119, 0, 0.5237196537501869, 0.5951106381462683, 0.8809506781523014, 0.6053161811948264, 0.6764508057950622, 0, 1];[11];1;103;[11  3  7  2  8  9  0  6  5  4  1 10];[0.6677843853139017, 0.38013813365521887, 0.81475718653333, 0.9630043602624119, 0.47904702667729254, 0.6020451122379376, 0.6170464737426707, 0.8809506781523014, 0.6958794537366325, 0.6764508057950622, 0, 1];[11];1;153;[11  3  7  4  2  8  9  0  6  5  1 10];[0.6677843853139017, 0.5899304763504538, 0.81475718653333, 0.9630043602624119, 0.8684772593069072, 0.6020451122379376, 0.6170464737426707, 0.8809506781523014, 0.6958794537366325, 0.6764508057950622, 0.49283145859585165, 1];[11];1;203;[11  3 10  7  4  2  8  9  0  6  5  1];[0.6677843853139017, 0.5899304763504538, 0.81475718653333, 0.9630043602624119, 0.8684772593069072, 0.6020451122379376, 0.6170464737426707, 0.8809506781523014, 0.7287025847942645, 0.6764508057950622, 0.9027671587151769, 1]
20060;13;13;[9, 10, 6];3;185;[ 9  8 11 10  6 12  4  2  1  7  3  0  5];[0, 0.40949213199256773, 0.6025338111383848, 0.28800756288831564, 0.6025338111383848, 0, 0.6962055826168203, 0.40949213199256773, 0.8194433310070809, 1, 0.7693277770676453, 0.7811763746343235, 0.6304666852588614];[9, 10, 6];3;235;[ 9  8 11 10  6 12  4  2  1  0  3  5  7];[0.4861080011886893, 0.5002408176453822, 0.6025338111383848, 0.28800756288831564, 0.6025338111383848, 0, 0.6962055826168203, 0, 0.8194433310070809, 1, 0.7693277770676453, 0.7811763746343235, 0.6304666852588614];[9, 10, 6];3;285;[ 9  8 11 10  6 12  4  2  1  0  3  5  7];[0.4861080011886893, 0.5002408176453822, 0.6025338111383848, 0.3694926343675276, 0.6025338111383848, 0, 0.6962055826168203, 0, 0.8707094558144746, 1, 0.7693277770676453, 0.7811763746343235, 0.6304666852588614];[9, 10, 6];3;270;[ 9  8 10 11  6  5  7 12  2  4  1  0  3];[0.4861080011886893, 0.5002408176453822, 0.6025338111383848, 0.3694926343675276, 0.6025338111383848, 0.7027041347744443, 0.703963158540855, 0.6412732321054995, 0.8707094558144746, 1, 0.8020904974053021, 0.7811763746343235, 0.6304666852588614]
20061;13;13;[12, 11, 3];3;61;[12 11  3 10  0  5  4  2  8  7  1  6  9];[0.45613379737013526, 0, 0.26401888379463767, 0.628732911876623, 0.26401888379463767, 0.45180083811655786, 0, 0, 0.26401888379463767, 0, 0.4629517905521267, 0.8152225445899776, 1];[12, 11, 1];3;111;[12 11  1  3  7  4 10  0  5  2  6  9  8];[0.45613379737013526, 0.8059495406234815, 0.37734148270147516, 0.7618956912507971, 0.5938402089815836, 0.45180083811655786, 0, 0.651514328756781, 0, 0, 0.4629517905521267, 0.8152225445899776, 1];[12, 8, 11];3;161;[12  8 11  1  3  7  4  5  2 10  0  9  6];[0.45613379737013526, 0.8059495406234815, 0.5565479178082509, 0.7618956912507971, 0.5938402089815836, 0.5565479178082509, 0, 0.651514328756781, 0.8872215879801787, 0.36341044391388755, 0.4629517905521267, 0.8152225445899776, 1];[12, 8, 11];3;211;[12  8 11  1  3  7  4  5  2 10  0  6  9];[0.45613379737013526, 0.8059495406234815, 0.5565479178082509, 0.7618956912507971, 0.5938402089815836, 0.5565479178082509, 0.44426915692160635, 0.6568416165048737, 0.8872215879801787, 0.36341044391388755, 0.4629517905521267, 0.8152225445899776, 1]
20062;13;13;[10, 7, 11];3;8255;[10  1  7  9  4  2  8  0 12  6  3  5 11];[0.18384182583587497, 0.6315848700804197, 0.3440308574567471, 0, 0.3440308574567471, 0, 0, 0.5993164326903038, 0.2852336243112914, 0.5063617053543784, 1, 0, 0.18384182583587497];[10, 7, 11];3;8305;[10  2  6  1  7 12  9  3  4  8  5  0 11];[0, 0.6315848700804197, 0.6907003586482153, 0.47854741610275436, 0.2852336243112914, 0, 0.6557886913748217, 0.5993164326903038, 0.2852336243112914, 0.5063617053543784, 1, 0, 0.5468116184476454];[10, 7, 11];3;4258;[10  2  7  6 12  1  0  4  9  3  8 11  5];[0.5849373826227702, 0.6315848700804197, 0.6907003586482153, 0.47854741610275436, 0.5418120962868228, 0, 0.6557886913748217, 0.6573228423199502, 0.42447728476914115, 0.5063617053543784, 1, 0.4233226778193643, 0.6485564369445121];[10, 11, 7];3;335;[10 11  2  7  6 12  1  0  4  9  3  8  5];[0.5849373826227702, 0.6315848700804197, 0.6907003586482153, 0.47854741610275436, 0.5418120962868228, 0, 0.6557886913748217, 0.6573228423199502, 0.42447728476914115, 0.5063617053543784, 1, 0.837691868375425, 0.6485564369445121]
20063;13;13;[12, 11];2;571;[12  7  6  4  8  1 10 11  9  5  3  2  0];[0, 0.3362669751815354, 0, 0.17977998648608634, 0.38887421570559083, 0.20654905490465922, 0.38887421570559083, 0.455828939333301, 0.3362669751815354, 0.20654905490465922, 0.3028895796053332, 0.3028895796053332, 1];[12, 11];2;364;[12  3  2  4  0  6  1 11  7  9  5  8 10];[0.626077020698778, 0.5372973493491477, 0.671358581421139, 0.8766230375629308, 0.6530011921693367, 0, 0.5514467446937391, 0.455828939333301, 0, 0.413276861154927, 0, 0.4627930425702193, 1];[12, 11];2;1184;[12  3  2 10  4  0  6  7  1 11  9  5  8];[0.626077020698778, 0.5372973493491477, 0.671358581421139, 0.8766230375629308, 0.6530011921693367, 0, 0.6079224414567118, 0.5388070379622418, 0, 0.413276861154927, 0.6578919809677347, 0.4627930425702193, 1];[12, 11];2;721;[12  3  2 10  4  0  6 11  7  1  9  5  8];[0.626077020698778, 0.5372973493491477, 0.671358581421139, 0.8766230375629308, 0.6530011921693367, 0, 0.6079224414567118, 0.5388070379622418, 0, 0.4594425989720802, 0.6578919809677347, 0.5866622700645874, 1]
20064;13;13;[11, 10, 0];3;61;[11 10  0  1  4  5  2  3  7  6  9  8 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.5390633546019574, 1, 0];[11, 10, 0];3;120;[11 12 10  0  4  1  2  3  7  6  5  9  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.5505857702273756, 1, 0.7354560242961014];[11, 10, 0];3;170;[11 12 10  0  4  1  2  3  7  6  5  9  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.5505857702273756, 1, 0.7354560242961014];[11, 12, 3];3;211;[11 12  3 10  4  0  1  2  7  6  5  9  8];[0, 0, 0, 0.6943381357803459, 0, 0, 0, 0, 0, 0, 0.5571686594042387, 1, 0.7354560242961014]
20065;13;13;[10, 9];2;56;[10  9  6  2  8 12  5  0  7  4  1  3 11];[0.2511760561150711, 0, 0.49399146867780047, 0, 0, 0.3832014687900166, 0.5650028482154448, 0, 0.46154344640197964, 0.608860565938826, 1, 0, 0.3832014687900166];[10, 9];2;111;[10  5  9  6  7  8  2  0  4  3  1 11 12];[0.2511760561150711, 0, 0.49399146867780047, 0, 0, 0.7080663530357448, 0.5650028482154448, 0.5613709305511576, 0.5613709305511576, 0.608860565938826, 1, 0, 0];[10, 9];2;285;[10  3  5 12  6  4  9  7  8  0  2  1 11];[0.3258624761325277, 0, 0.3258624761325277, 0.7390783345996197, 0.6207190591424122, 0.7080663530357448, 0.6676588739288415, 0.5613709305511576, 0.5613709305511576, 0.608860565938826, 1, 0, 0.704661694236558];[10, 9];2;464;[10  3  5 12  6  7  9  4 11  8  0  2  1];[0.3258624761325277, 0, 0.3258624761325277, 0.7390783345996197, 0.6207190591424122, 0.7080663530357448, 0.6676588739288415, 0.6367902347994802, 0.46154344640197964, 0.6297934384720225, 1, 0.5664975402628022, 0.704661694236558]
20066;13;13;[12, 11];2;70;[12  0  2 11 10  9  8  1  7  5  4  3  6];[0.7791919492170147, 0.28210862426525407, 0.6355233901059087, 0, 0, 0, 0, 0.28210862426525407, 0.3302768701774728, 0.4200796052026023, 0.4679251830851618, 0.6119450222494687, 1];[12, 11];2;235;[12  1  0  2 11 10  3  8  5  9  4  6  7];[0.7791919492170147, 0.839002142463866, 0.6355233901059087, 0.5358195876493088, 0.10586674614406674, 0.4325494716214983, 0.10586674614406674, 0.10586674614406674, 0.5095491165420956, 0.4200796052026023, 0.5358195876493088, 0.6119450222494687, 1];[12, 11];2;220;[12  1  0  2  3 11  5  7 10  4  9  8  6];[0.7791919492170147, 0.839002142463866, 0.7163713367072116, 0.6980933295360312, 0.42703188041302687, 0.5136719158358679, 0, 0.47730626929813663, 0.3302768701774728, 0.4200796052026023, 0.46795196931595906, 0.6119450222494687, 1];[12, 11];2;335;[12  1  0  2  3  9 11  5  7 10  4  8  6];[0.7791919492170147, 0.839002142463866, 0.7163713367072116, 0.6980933295360312, 0.42703188041302687, 0.5136719158358679, 0, 0.47730626929813663, 0.3302768701774728, 0.6939724346589377, 0.4687703437354646, 0.6119450222494687, 1]
20067;13;13;[11, 10];2;70;[11  8  9 10  0  1  2  3  7  6  5  4 12];[0, 0, 0, 0, 0, 0, 0, 0, 0.8286184607334675, 0.8286184607334675, 0.6601091607229816, 1, 0];[11, 10];2;120;[11  8  9 10  6  7  0  1  4  5  2  3 12];[0, 0, 0, 0, 0, 0, 0.24796697437248294, 0.24796697437248294, 0.8286184607334675, 0.8286184607334675, 0.7628968221394581, 1, 0];[11, 10];2;170;[11  8  9 10  5  6  7  0  4  1  2  3 12];[0, 0, 0, 0, 0, 0.3425074494195203, 0.24796697437248294, 0.24796697437248294, 0.8286184607334675, 0.8286184607334675, 0.7628968221394581, 1, 0];[11, 10];2;220;[11  8  9 10 12  5  7  6  4  1  2  3  0];[0, 0, 0, 0, 0, 0.3425074494195203, 0.24796697437248294, 0.24796697437248294, 0.8286184607334675, 0.8286184607334675, 0.7628968221394581, 1, 0.519188550157905]
20068;13;13;[9, 2, 10];3;61;[ 9  2 10  1  7  3  5  4  6  0  8 11 12];[0, 0.7209824401161111, 0.75634180450434, 0.42265114103528945, 0.34744787737751714, 0.34744787737751714, 0, 0.7061162123035508, 0, 1, 0.7382339780803162, 0, 0];[9, 0, 10];3;137;[ 9  0  3  2 10  1  7  4  5  6  8 11 12];[0.8132931711487934, 0.7209824401161111, 0.75634180450434, 0.7580762652810943, 0.5296657263305311, 0.31595618661113967, 0, 0.7061162123035508, 0, 1, 0.7382339780803162, 0, 0];[9, 11, 0];3;220;[ 9 11  3  0  2 10  1  7  4  5  6  8 12];[0.8132931711487934, 0.7209824401161111, 0.75634180450434, 0.8150180001372033, 0.5296657263305311, 0.31595618661113967, 0, 0.7061162123035508, 0, 1, 0.7382339780803162, 0.8202598227515644, 0];[9, 11, 0];3;464;[ 9 11  3  0  2  7 10  1  4  5  6 12  8];[0.8132931711487934, 0.7209824401161111, 0.75634180450434, 0.8150180001372033, 0.5296657263305311, 0.31595618661113967, 0.21846477853603125, 0.7392766383155198, 0, 1, 0.7382339780803162, 0.8202598227515644, 0.21846477853603125]
20069;13;13;[11, 10, 3];3;8255;[11 10  6  5 12  0  4  3  2  8  1  7  9];[0.5453814055473457, 0.4001926225161237, 0.5087225593121927, 0.5130526975792273, 0.5224084318832837, 0.7620822135809183, 0.7693915346884027, 0, 0.4218057044999622, 0, 0.8235965440869399, 1, 0.6747690443578502];[11, 10, 3];3;8305;[11  7 10  6  5  3 12  8  0  2  4  1  9];[0.5453814055473457, 0.4001926225161237, 0.5378634510814816, 0.725028511111716, 0.5224084318832837, 0.7620822135809183, 0.7693915346884027, 0.9277645026964283, 0.6376993597968946, 0.36395461302985577, 0.873286887856677, 1, 0.6747690443578502];[11, 10, 3];3;8355;[11  7 10  6  5  3  1 12  4  8  0  2  9];[0.5453814055473457, 0.7049529006638907, 0.5378634510814816, 0.725028511111716, 0.6813467955325789, 0.7620822135809183, 0.7693915346884027, 0.9277645026964283, 0.6376993597968946, 0.36395461302985577, 0.873286887856677, 1, 0.7049529006638907];[11, 10, 3];3;8405;[11  7 10  3  6  5  1 12  8  4  0  2  9];[0.6233873001875012, 0.7049529006638907, 0.5957596281580876, 0.8178054793811648, 0.6813467955325789, 0.7620822135809183, 0.7894550736723919, 0.9277645026964283, 0.7025753642997283, 0.5108673849059537, 0.873286887856677, 1, 0.7049529006638907]
20070;13;13;[12, 5, 1, 4];4;70;[12  5  1  4  9  8  6  0 10  7  2  3 11];[0.2978824002139677, 0.5440999145648489, 0, 0, 0.5261469439974162, 0.545092257679872, 0.2978824002139677, 0, 0.3308995380048372, 0.3448695980527266, 0.2978824002139677, 0, 1];[12, 10, 11];3;8305;[12  8  4  6  2 10 11  1  5  3  7  9  0];[0, 0.5590105199039477, 0.5801698125443553, 0.5382696395773253, 0.818794665756816, 0.545092257679872, 0.7238955427163509, 0.35952472445213307, 0.8672461056109497, 0.3484884628606731, 0.575810597494822, 0.5755811006312929, 1];[12, 11, 10];3;8355;[12  8  4  9  6  7  2 11 10  1  5  3  0];[0, 0.5590105199039477, 0.5870762254651025, 0.5382696395773253, 0.818794665756816, 0.545092257679872, 0.7238955427163509, 0.7061352895200737, 0.8672461056109497, 0.8164968568551791, 0.575810597494822, 0.5769556464319333, 1];[12, 11, 10];3;8405;[12  8  0  4  9  6  7  2 11 10  1  5  3];[0.8389846784733346, 0.5590105199039477, 0.5870762254651025, 0.5382696395773253, 0.818794665756816, 0.545092257679872, 0.7238955427163509, 0.7061352895200737, 0.8672461056109497, 0.8164968568551791, 0.575810597494822, 0.5769556464319333, 1]
20071;13;13;[12, 11, 6];3;87;[12 11  3  6  7 10  9  5  1  2  4  0  8];[0, 0.5124293407311731, 0.43268830585541534, 0.7730773935846447, 0.27204485023293923, 0.5161293806117684, 0.6948304345993463, 0.6847701289402696, 0, 0.5331818622422851, 0.6804308103470186, 0.8501688287886024, 1];[12, 11, 10];3;120;[12 11  3 10  6  7  9  5  1  2  4  0  8];[0, 0.5124293407311731, 0.43268830585541534, 0.7730773935846447, 0.27339159831003457, 0.5161293806117684, 0.6948304345993463, 0.6847701289402696, 0, 0.5331818622422851, 0.7681826866842875, 0.8501688287886024, 1];[12, 11, 10];3;170;[12 11  3 10  6  8  7  9  5  1  2  4  0];[0, 0.5124293407311731, 0.43268830585541534, 0.7730773935846447, 0.27339159831003457, 0.5161293806117684, 0.6948304345993463, 0.6847701289402696, 0.691801068756432, 0.5331818622422851, 0.7681826866842875, 0.8501688287886024, 1];[12, 3, 11, 2];4;220;[12  3 11  2 10  6  8  7  9  5  1  4  0];[0, 0.5124293407311731, 0.8132616938584253, 0.9260154436730861, 0.27339159831003457, 0.5161293806117684, 0.6948304345993463, 0.6847701289402696, 0.691801068756432, 0.5331818622422851, 0.7681826866842875, 0.8501688287886024, 1]
20072;13;13;[11, 0, 10];3;4158;[11  6  1  0  8  4  5  2  9  3 10  7 12];[0.579694667690143, 0.6039590046846336, 0.27742264668526345, 0.2603425643445749, 0.45554045822675465, 0.4467470380462749, 0.7426277596311576, 0, 0.5070321882143268, 0.27742264668526345, 0.2603425643445749, 1, 0];[11, 0, 10];3;621;[11  0  6 10  1  8  7  9  4  5  2  3 12];[0.8262780845586946, 0.6039590046846336, 0.31086987062525206, 0.26227498632647595, 0.45554045822675465, 0.4467470380462749, 0.7426277596311576, 0.51041818546215, 0.5263224856964518, 0.5026761192082061, 0.6123770229467946, 1, 0.26227498632647595];[11, 0, 10];3;8355;[11  0  6  1  5 10  2  8  9 12  7  4  3];[0.8262780845586946, 0.7097336154029595, 0.6389309505390677, 0.3489319032970409, 0.45554045822675465, 0.7062842219509877, 0.7426277596311576, 0.51041818546215, 0.6347130532425403, 0.6144974840408653, 0.6462520574936077, 1, 0.5308753088109758];[11, 0, 10];3;721;[11  0  7  6  1  5 10  2  8  9  3 12  4];[0.8262780845586946, 0.7097336154029595, 0.6389309505390677, 0.6104982153123921, 0.45554045822675465, 0.7062842219509877, 0.7426277596311576, 0.7760826477746685, 0.6347130532425403, 0.6144974840408653, 0.6462520574936077, 1, 0.5308753088109758]
20073;13;13;[11, 12, 10];3;61;[11 12 10  0  4  1  2  3  7  6  5  9  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.641887225998047, 1, 0.7356538300181922];[11, 12, 10];3;111;[11 12 10  1  3  4  0  2  7  6  5  9  8];[0, 0.25930331333461937, 0, 0.25930331333461937, 0, 0, 0, 0, 0, 0, 0.641887225998047, 1, 0.7356538300181922];[11, 12, 10];3;161;[11 12 10  1  3  4  0  2  7  6  5  9  8];[0, 0.25930331333461937, 0, 0.25930331333461937, 0, 0, 0, 0, 0, 0, 0.641887225998047, 1, 0.7385605799934948];[11, 12, 10];3;211;[11 12 10  8  1  3  0  2  7  6  5  4  9];[0, 0.25930331333461937, 0, 0.25930331333461937, 0, 0, 0, 0, 0.5738899695826299, 0, 0.641887225998047, 1, 0.7385605799934948]
20074;13;13;[9, 6, 7];3;61;[ 9  6  7  0  1  8 11  2  4  5  3 10 12];[0.7496133500807476, 0.5621966400940315, 0.4980086004170613, 0, 0, 0, 0.8549574035941682, 0.7517430481903319, 0.5196128346216665, 1, 0, 0.5196128346216665, 0];[9, 6, 7];3;111;[ 9  6  7  0  3  1  8 11  2  5  4 10 12];[0.7496133500807476, 0.585490168275574, 0.4980086004170613, 0.6142210155400459, 0, 0.3982780949430754, 0.8549574035941682, 0.7517430481903319, 0.5196128346216665, 1, 0, 0.5196128346216665, 0];[9, 6, 7];3;161;[ 9  6  7  0  3  1  8 11 12  2  5  4 10];[0.7496133500807476, 0.585490168275574, 0.4980086004170613, 0.6142210155400459, 0.27785862904761927, 0.3982780949430754, 0.8549574035941682, 0.7517430481903319, 0.5196128346216665, 1, 0, 0.5196128346216665, 0.5153472409415288];[9, 6, 7];3;211;[ 9  6  7  0  3  1  8 11 12  2  5  4 10];[0.7496133500807476, 0.585490168275574, 0.4980086004170613, 0.6142210155400459, 0.27785862904761927, 0.3982780949430754, 0.8549574035941682, 0.7517430481903319, 0.5196128346216665, 1, 0, 0.5196128346216665, 0.5153472409415288]
20075;13;13;[10, 9];2;56;[10  9  0 11 12  3  4  1  7  6  5  2  8];[0.394718845723052, 0.26265378760167346, 0, 0.3284370615813957, 0.3284370615813957, 0, 0, 0, 0, 0.6527127876250794, 1, 0.33732565251003316, 0.33732565251003316];[10, 9];2;106;[10  9 12  0  4  3  1  2  7  6  5  8 11];[0.394718845723052, 0.26265378760167346, 0, 0.3284370615813957, 0.3284370615813957, 0, 0, 0, 0, 0.6527127876250794, 1, 0, 0.6102445994250699];[10, 9];2;170;[10 11 12  9  0  3  4  1  7  6  5  2  8];[0.394718845723052, 0.26265378760167346, 0, 0.3284370615813957, 0.3284370615813957, 0, 0, 0, 0, 0.6527127876250794, 1, 0.7797587584954883, 0.6978185345322759];[10, 9];2;211;[10 11  9 12  0  3  4  1  7  6  5  2  8];[0.394718845723052, 0.26265378760167346, 0, 0.3284370615813957, 0.3284370615813957, 0, 0, 0, 0, 0.7476013851449018, 1, 0.7797587584954883, 0.6978185345322759]
20076;13;13;[11, 10, 1];3;185;[11 10  2  1 12  9  0  3  4  7  5  6  8];[0.31226065341482045, 0.5402921923604239, 0.5546494612800646, 0.28247073304775433, 0.28247073304775433, 0, 0, 0, 0, 0.3752777155605677, 0.6387087774032023, 1, 0.4091616426412161];[11, 10, 1];3;170;[11 10  2  9  1  4 12  5  6  0  7  3  8];[0.31226065341482045, 0.5402921923604239, 0.5546494612800646, 0, 0.5354052261919081, 0.37925633154520366, 0.37925633154520366, 0, 0, 0.5491224726947864, 0.6387087774032023, 1, 0.5074470439196126];[11, 10, 1];3;220;[11 10  2  9  1  4  5 12  0  7  3  6  8];[0.31226065341482045, 0.5402921923604239, 0.5706937895667893, 0, 0.5354052261919081, 0.5149288793388966, 0, 0, 0, 0.5491224726947864, 0.6387087774032023, 1, 0.5074470439196126];[11, 10, 1];3;270;[11 10  2  9  1  4  5 12  3  0  7  6  8];[0.31226065341482045, 0.5402921923604239, 0.586793826843621, 0.49391891872102767, 0.5354052261919081, 0.5149288793388966, 0, 0, 0, 0.5491224726947864, 0.6387087774032023, 1, 0.5074470439196126]
20077;13;13;[10, 11];2;70;[10  8  9 11  0  1  2  3  7  6  5  4 12];[0, 0, 0, 0, 0, 0, 0, 0, 0.5566914007474174, 0.5483524622899241, 1, 0.4915982240227887, 0];[10, 11];2;106;[10 11  8  9  6  0  2  1  7  5  4  3 12];[0, 0, 0, 0, 0, 0, 0.46420113399817237, 0, 0.5566914007474174, 0.5483524622899241, 1, 0.6190408798704968, 0];[10, 11];2;161;[10  7 11  8  9  6  0  1  4  5  2  3 12];[0, 0, 0, 0, 0, 0, 0.46420113399817237, 0.6738363580383696, 0.5566914007474174, 0.5483524622899241, 1, 0.6190408798704968, 0];[10, 11];2;211;[10  7 11  8  9  6  0  1  4  5  2  3 12];[0, 0, 0, 0, 0, 0, 0.46420113399817237, 0.6738363580383696, 0.5566914007474174, 0.5483524622899241, 1, 0.6357544384928048, 0]
20078;13;13;[12, 9, 11];3;314;[12  9  4  0  5 11  2  1  3 10  8  6  7];[0.7366829699950037, 0.5733175777803764, 0.6164661159337484, 0.5391726383558108, 0.7422129887302135, 0.7187197038506966, 0, 0, 0.250814431992196, 0.8409993548100514, 0.5391726383558108, 0.6878450214289306, 1];[12, 9, 11];3;8305;[12  9  4  0  5 11  2  3  1 10  7  8  6];[0.7366829699950037, 0.5733175777803764, 0.6164661159337484, 0.5840311784387818, 0.7422129887302135, 0.7187197038506966, 0, 0.3017930669631066, 0.250814431992196, 0.8409993548100514, 0.354749171605583, 0.6878450214289306, 1];[12, 9, 11];3;170;[12  9  5 11  4  0  1  2  3 10  7  8  6];[0.7366829699950037, 0.6261716375628075, 0.6164661159337484, 0.5840311784387818, 0.7422129887302135, 0.8316473769594871, 0, 0.3017930669631066, 0.250814431992196, 0.8409993548100514, 0.3554227805590385, 0.7472285068057108, 1];[12, 9, 11];3;220;[12  9  5 11  4  0  3  8  6  1  2 10  7];[0.7366829699950037, 0.6261716375628075, 0.6164661159337484, 0.6845085525690496, 0.7422129887302135, 0.8316473769594871, 0.6460567644920389, 0.3116670126825398, 0.6659944400814654, 0.8409993548100514, 0.36903624466761725, 0.7472285068057108, 1]
20079;13;13;[11, 12, 0];3;61;[11 12  0  2  5  8  7  1  6  4  3  9 10];[0.5297000825137883, 0.32456149390030586, 0.5077669657947416, 0, 0, 0.49381696458140995, 0, 0.32456149390030586, 0.39086826031053135, 0, 0, 1, 0.6786635779710865];[11, 12, 0];3;621;[11  9  1 12  0  2  5  8  7  6  4  3 10];[0.5297000825137883, 0.8285651746038206, 0.5077669657947416, 0, 0, 0.49381696458140995, 0, 0, 0.39086826031053135, 0.9276960613160111, 0, 1, 0.6863101734852209];[11, 12, 0];3;671;[11  9  1 12  0  2  5  8  7  6  4  3 10];[0.5297000825137883, 0.8285651746038206, 0.5077669657947416, 0, 0, 0.49381696458140995, 0, 0, 0.39086826031053135, 0.9276960613160111, 0, 1, 0.6863101734852209];[11, 10, 12];3;270;[11  9  1 10 12  0  2  5  8  6  4  3  7];[0.5297000825137883, 0.8285651746038206, 0.5077669657947416, 0, 0, 0.49381696458140995, 0, 0, 0.39086826031053135, 0.9276960613160111, 0.7237785736518473, 1, 0.6863101734852209]
20080;14;14;[11, 12, 10];3;61;[11 12 10  0  4  1  2  3  7  6  5  9  8 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.5688776988023873, 1, 0.6872669191509083, 0];[11, 12, 10];3;111;[11 12 10  0  4  1  2  3  7  6  5  9  8 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.5688776988023873, 1, 0.6872669191509083, 0];[11, 10, 12];3;161;[11 10 12  0  4  1  2  3  7  6  5  9  8 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7730301600404328, 1, 0.6872669191509083, 0];[11, 10, 12];3;211;[11 10 12  0  4  1  2  3  7  6  5  9  8 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7730301600404328, 1, 0.6872669191509083, 0]
20081;14;14;[12, 0, 9, 1];4;70;[12  0  9  1  6  3  4 13 10  2  5  8  7 11];[0.7888928915639976, 0.5638988998654834, 0.41123426232936855, 0.5279345612186879, 0.4428835727979871, 0.38435956647780123, 0.5638988998654834, 0, 0.37958511265054007, 0.7525579853261093, 0.4410328373264494, 0, 1, 0.4428835727979871];[12, 6, 5];3;16498;[12  0 11  9  6  1  5  4 13 10  2  3  7  8];[0.7888928915639976, 0.5638988998654834, 0.41123426232936855, 0.3303167244252826, 0.4428835727979871, 0.5339381506906506, 0.5638988998654834, 0, 0, 0.7525579853261093, 0.4410328373264494, 0.7845708522455256, 1, 0.4428835727979871];[12, 2, 13, 11];4;220;[12  2 13  0 11  9  1  3  8  5  7  6 10  4];[0.7888928915639976, 0.7296317751310819, 0.8571599960124627, 0.5965826027379755, 0.42531295346197795, 0.5339381506906506, 0.4732470324958682, 0.5125161626493536, 0.5965826027379755, 0.7525579853261093, 0.4410328373264494, 0.7845708522455256, 1, 0.8395593838989538];[12, 13, 2, 11];4;464;[12 13  2  0 11  1  9  3  8  5  4  7 10  6];[0.7888928915639976, 0.7771767073889382, 0.8571599960124627, 0.5965826027379755, 0.5289916233017272, 0.5339381506906506, 0.4732470324958682, 0.5125161626493536, 0.5965826027379755, 0.7525579853261093, 0.4992547467713094, 0.7845708522455256, 1, 0.8923823574952867]
20082;14;14;[13, 12, 4, 11];4;16448;[13 10  0  7  5 12  4  2  1 11  9  6  3  8];[0.8510931505202275, 0.5504904061201845, 0.5891352361219929, 0, 0.605194965174757, 0.6926887856845477, 0.388965142502412, 0.728032988049307, 0, 0.41445157613113215, 0.9118048407826272, 0.4418322125881085, 0.6926887856845477, 1];[13, 11, 4, 12];4;16498;[13  8 11 10  7  0  4  5 12  2  1  9  6  3];[0.8510931505202275, 0.5521742430125409, 0.5891352361219929, 0, 0.7308331914223015, 0.6926887856845477, 0.388965142502412, 0.8558039554824765, 0.9381637346459285, 0.41445157613113215, 0.9118048407826272, 0.9299677886423441, 0.6926887856845477, 1];[13, 11, 4, 12];4;16548;[13  8 11 10  7  0  4  5 12  2  1  9  3  6];[0.8510931505202275, 0.5521742430125409, 0.5891352361219929, 0.40736765312596185, 0.7308331914223015, 0.6926887856845477, 0.388965142502412, 0.8558039554824765, 0.9381637346459285, 0.547349571810856, 0.9118048407826272, 0.9299677886423441, 0.6926887856845477, 1];[13, 11, 4, 12];4;16598;[13  8 11 10  1  7  0  5  4  2 12  9  3  6];[0.8510931505202275, 0.8838106036241059, 0.6350552398503269, 0.5259652426962312, 0.7308331914223015, 0.7458971416511668, 0.388965142502412, 0.8558039554824765, 0.9381637346459285, 0.565453903650114, 0.9118048407826272, 0.9299677886423441, 0.6155356840746357, 1]
20083;14;14;[13, 12];2;56;[13 12  0  1  4  5  2  3  7  6  8  9 11 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.6394179661300372, 1];[13, 12];2;106;[13 12  0  2 10  5  3  1  7  6  4  8 11  9];[0.5399751749324037, 0, 0.2758188883599994, 0, 0, 0.23947992649809138, 0, 0, 0, 0, 0.2758188883599994, 0, 0.6394179661300372, 1];[13, 12];2;156;[13 12  0  2 10  5  3  1  7  6  4  8 11  9];[0.5399751749324037, 0, 0.2758188883599994, 0, 0, 0.23947992649809138, 0, 0, 0, 0, 0.2758188883599994, 0, 0.6411654685506086, 1];[13, 12];2;206;[13 12  0  2 10  5  3  1  7  6  4  8 11  9];[0.5399751749324037, 0, 0.2758188883599994, 0, 0, 0.23947992649809138, 0, 0, 0, 0, 0.2758188883599994, 0, 0.6411654685506086, 1]
20084;14;14;[13, 12];2;61;[13  1 12  0  4  5  2  3  7  6  8  9 11 10];[0, 0.6648679017721876, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.5224940546159147, 1];[13, 12];2;111;[13  1 12  9 10  4  7  3 11  5  0  2  6  8];[0, 0.6648679017721876, 0, 0.24170044632779697, 0.329696810744928, 0, 0, 0.329696810744928, 0, 0.34515522814327576, 0.34515522814327576, 0.24170044632779697, 0.6447676622791961, 1];[13, 12];2;161;[13  1 12  3 10  6  9  4  7 11  0  2  5  8];[0, 0.6648679017721876, 0, 0.45202033866478875, 0.329696810744928, 0, 0.3674500681012263, 0.329696810744928, 0, 0.34515522814327576, 0.45202033866478875, 0.24170044632779697, 0.6447676622791961, 1];[13, 12];2;211;[13  1 12  3 10  6  9  4  7 11  8  0  5  2];[0, 0.6648679017721876, 0, 0.45202033866478875, 0.329696810744928, 0, 0.3674500681012263, 0.329696810744928, 0.21168233269975137, 0.34515522814327576, 0.45202033866478875, 0.26944218986336, 0.6447676622791961, 1]
20085;14;14;[13, 2, 6, 11, 10];5;87;[13  2  6 11 10 12  7  8  4  9  1  0  5  3];[0.3379584138257079, 0.3624825397919135, 0.6218048379828435, 0.2539100325224706, 0.3953659128224826, 0.2539100325224706, 0.615135985723826, 0.4613795432875618, 0.4436221902094539, 0.3953659128224826, 0.46613806554138, 0.551556001587855, 0.4613795432875618, 1];[13, 7];2;16498;[13 12  0  9 10  2  3  6 11  4  8  5  7  1];[0.6838352683058636, 0.3624825397919135, 0.6218048379828435, 0.6160532417108301, 0.4948360053340579, 0.36376078232264925, 0.615135985723826, 0.3624825397919135, 0.4873506709638143, 0.6838352683058636, 0.6266873825537927, 0.551556001587855, 0.911830981449019, 1];[13, 12, 3];3;285;[13 12  6  3  2  9  0 10 11  4  8  1  5  7];[0.6838352683058636, 0.4801001158926718, 0.6881678364068449, 0.7238211937851224, 0.4948360053340579, 0.3906936856455962, 0.8321356782214548, 0.33909896219228547, 0.49297602000466995, 0.6838352683058636, 0.6266873825537927, 0.551556001587855, 0.911830981449019, 1];[13, 7];2;16598;[13 11  1 12  6  3  2  0  9  7 10  4  8  5];[0.6838352683058636, 0.9215986377869988, 0.7152056785768339, 0.7238211937851224, 0.5255259625750363, 0.3906936856455962, 0.8321356782214548, 0.6635032363073574, 0.49297602000466995, 0.6838352683058636, 0.6266873825537927, 0.9454661657997988, 0.911830981449019, 1]
20086;14;14;[13];1;53;[13  7  9  2  4 12  3  0  6  8 10  1  5 11];[0.2974589464365616, 0, 0.4213421595949819, 0.309658473262006, 0.309658473262006, 0, 0.29115819937441295, 0.6943403470118801, 0.29115819937441295, 0.47141760147753903, 0.2639801334269266, 0, 0.309658473262006, 1];[13];1;103;[13  7 11 12  9  3  8  5  2  0  6  1  4 10];[0.2974589464365616, 0, 0.4213421595949819, 0.5152102903957542, 0, 0.4319815419852495, 0.2663617612538936, 0.6943403470118801, 0.48357861602136826, 0.5544425433150869, 0, 0.6498165986713506, 0.6498165986713506, 1];[13];1;153;[13  7 10  1 11 12  2  9  3  8  5  0  6  4];[0, 0.6610109075821327, 0.5480908720325043, 0.5312450574882807, 0, 0.4319815419852495, 0, 0.7743236705563494, 0.48357861602136826, 0.5480908720325043, 0.6864186143327969, 0.6498165986713506, 0.6498165986713506, 1];[13];1;203;[13 12  7 10  1  5  9  2  3 11  8  6  4  0];[0, 0.6610109075821327, 0.5480908720325043, 0.5312450574882807, 0, 0.6045358933168032, 0.30953404084623665, 0.7743236705563494, 0.48357861602136826, 0.5480908720325043, 0.6864186143327969, 0.5248005451811897, 0.7868281432684628, 1]
20087;14;14;[12, 13];2;120;[12  0 13  5  7  8  3 11  6  2  4  1 10  9];[0.8063864272267786, 0, 0.32257698937044366, 0.48173432308690567, 0, 0.6155639523644613, 0.3716360768519722, 0.5039375229451979, 0.5039375229451979, 0, 0, 0.3776649471812636, 1, 0.6475363827374424];[12, 13];2;170;[12  0  5 13  9  8  7  3 11  2  6  1 10  4];[0.8063864272267786, 0.36006891461523927, 0.4702778281954424, 0.48173432308690567, 0, 0.6854903631966632, 0.3716360768519722, 0.5039375229451979, 0.5039375229451979, 0.6410665013988286, 0.26862751097792437, 0.4702778281954424, 1, 0.6475363827374424];[12, 13];2;220;[12  0  5 13  9  8  7  2 11  6  3  1  4 10];[0.8063864272267786, 0.36006891461523927, 0.4702778281954424, 0.3776649471812636, 0.3018231584059497, 0.6854903631966632, 0.3995957645944306, 0.5039375229451979, 0.5039375229451979, 0.6410665013988286, 0.26862751097792437, 0.4702778281954424, 1, 0.6505348350532142];[12, 13];2;237;[12  2  0  5 13  9  3  7  8  6  4 11  1 10];[0.8063864272267786, 0.30919058945913347, 0.9155745093078639, 0.6105405120029785, 0.46083674782724865, 0.6854903631966632, 0.48381464335200397, 0.5039375229451979, 0.5039375229451979, 0.6410665013988286, 0, 0.3212330616610436, 1, 0.6530679653237885]
20088;14;14;[12, 13, 7];3;87;[12 13  9  7  5  8 11  0  6  4  2  3  1 10];[0, 0, 0, 0, 0, 0.27887800422234804, 0, 0.27887800422234804, 0.2357665068159307, 0.5456799928147461, 0, 0.2357665068159307, 1, 0.6839169388723413];[12, 13, 0];3;621;[12 13  9  0  4  3  7  5 11  8  1  2  6 10];[0.32784127424304615, 0, 0, 0.32784127424304615, 0.32784127424304615, 0.27887800422234804, 0, 0.27887800422234804, 0.2357665068159307, 0.5456799928147461, 0, 0.2357665068159307, 1, 0.6839169388723413];[12, 13, 10];3;187;[12 13  9  2 10 11  3  0  4  7  5  1  6  8];[0.32784127424304615, 0, 0.5444223782182199, 0.32784127424304615, 0.32784127424304615, 0.27887800422234804, 0, 0.27887800422234804, 0, 0.5456799928147461, 0.5444223782182199, 0.36169757484189113, 1, 0.8479669802810443];[12, 13, 10];3;237;[12 13  9  2 10  3 11  7  5  4  1  0  6  8];[0, 0, 0.5444223782182199, 0.513715389757199, 0, 0.27887800422234804, 0, 0.27887800422234804, 0, 0.5456799928147461, 0.5444223782182199, 0.36169757484189113, 1, 0.8479669802810443]
20089;14;14;[12, 8, 13];3;185;[12  8  1  6 13  4  2  3 11 10  5  9  7  0];[0, 0.6099469892075171, 0.5034951073646252, 0.3589356364569246, 0.5194833896838194, 0.24689266620365993, 0.5232481732814055, 0, 0.6556017008265255, 0.24689266620365993, 0.3180580946668473, 0.3412936406720102, 1, 0.5232481732814055];[12, 5];2;106;[12  5  0  4  8 11  1  7  6 13  2 10  9  3];[0.7639720939836615, 0.6099469892075171, 0.5034951073646252, 0, 0.7489674201253481, 0.8442584945087307, 0.5232481732814055, 0.5541986920947989, 0.6652705679876691, 0.31991091515811865, 0.43275590733570335, 0.6172827329095636, 1, 0.5232481732814055];[12, 5];2;156;[12  5  0  4  2  8 11  1  3  7 10  6 13  9];[0.7639720939836615, 0.6099469892075171, 0.7047679774067713, 0.6053368469800808, 0.7489674201253481, 0.8442584945087307, 0.5232481732814055, 0.5541986920947989, 0.6652705679876691, 0.37956358384017286, 0.5235008952098379, 0.6172827329095636, 1, 0.5232481732814055];[12, 5];2;206;[12  5  4  0  2  8 11  1  3  7 10  6 13  9];[0.7639720939836615, 0.6238310759986564, 0.7047679774067713, 0.6053368469800808, 0.8302546045713322, 0.8442584945087307, 0.5232481732814055, 0.5582527543225885, 0.6652705679876691, 0.4529579599508708, 0.5235008952098379, 0.6423362795510206, 1, 0.5232481732814055]
20090;14;14;[12, 11, 0];3;61;[12 11  0  1  4  5  2  3  7  6  9  8 10 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7285866083909435, 1, 0];[12, 11, 2];3;111;[12 11  2  7  1 10  8  0  3  9  5 13  6  4];[0.3119198855929828, 0.5113524728778583, 0.6590855499662289, 0.2973197322051813, 0, 0.26842742872552916, 0, 0.6590855499662289, 0.3119198855929828, 0.26842742872552916, 0.49827731197141045, 0.7612008545605392, 1, 0.26842742872552916];[12, 11, 2];3;161;[12 11  2  7  1 10 13  0  8  3  5  9  6  4];[0.3119198855929828, 0.5113524728778583, 0.6590855499662289, 0.2973197322051813, 0, 0.26842742872552916, 0, 0.6590855499662289, 0.3119198855929828, 0.26842742872552916, 0.49827731197141045, 0.7612008545605392, 1, 0.46980457528136593];[12, 11, 2];3;211;[12 11  2  1  7 13  6  0  8  3 10  5  9  4];[0.3119198855929828, 0.5113524728778583, 0.6932050312480449, 0.2973197322051813, 0, 0.26842742872552916, 0.3594310441248526, 0.46980457528136593, 0.3119198855929828, 0.26842742872552916, 0.26842742872552916, 0.7612008545605392, 1, 0.46980457528136593]
20091;14;14;[13, 1, 12];3;185;[13  2  1  4 12  3  8  7  5  0 11  6  9 10];[0.35726539281639924, 0.5339740114042589, 0.9378928857939244, 0.4826388948779314, 0.5252979879567542, 0.36379224257725395, 0.1613446636130365, 0.36379224257725395, 0.368112705556746, 0.1613446636130365, 0, 0.2569525270432131, 0.5044306322727984, 1];[13, 2, 8, 12];4;120;[13  2  8 12  1  4  3  0 10  9  5  7  6 11];[0.43067736582836913, 0.5680458582689218, 0.9378928857939244, 0.4826388948779314, 0.5252979879567542, 0.36379224257725395, 0.3447457401742137, 0.36379224257725395, 0.7190241190850403, 0.40458187783677496, 0.40458187783677496, 0.32741484485809774, 0.6807748190453269, 1];[13, 2, 8, 12];4;170;[13  2  8 12  1  9  7  6  0 10  4  3  5 11];[0.5760966175347408, 0.6483925647972343, 0.9378928857939244, 0.4826388948779314, 0.5252979879567542, 0.47742148071451246, 0.6216284980009658, 0.6290878398929024, 0.7190241190850403, 0.6290878398929024, 0.5446956595043297, 0.32741484485809774, 0.6807748190453269, 1];[13, 2, 8, 12];4;220;[13  2  8 12  1  9  7  6  0 10  4  3  5 11];[0.5760966175347408, 0.6483925647972343, 0.9378928857939244, 0.4826388948779314, 0.5252979879567542, 0.47742148071451246, 0.6216284980009658, 0.6290878398929024, 0.7190241190850403, 0.6290878398929024, 0.5446956595043297, 0.36370654993576423, 0.6807748190453269, 1]
20092;14;14;[12, 11, 13];3;87;[12 10  3 11 13  0  9  1  7  6  5  4  2  8];[0.38680814473376784, 0, 0, 0.4476983495394413, 0, 0, 0, 0, 0, 0.276807769284838, 0.7206819035986066, 0.4476983495394413, 1, 0.436059173733354];[12, 11, 13];3;120;[12 11 10 13  0  1  2  3  7  6  5  4  8  9];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7206819035986066, 0.9138863942686319, 1, 0.436059173733354];[12, 11, 13];3;170;[12 11 10 13  8  0  2  1  7  6  5  4  3  9];[0, 0, 0, 0, 0, 0, 0, 0, 0.36460583084142184, 0, 0.7206819035986066, 0.9138863942686319, 1, 0.6894308690933095];[12, 11, 13];3;220;[12 11 10 13  8  0  2  1  7  6  5  4  3  9];[0, 0, 0, 0, 0, 0, 0, 0, 0.36460583084142184, 0, 0.7206819035986066, 0.9138863942686319, 1, 0.6894308690933095]
20093;14;14;[13, 3, 11];3;16448;[13  3  9 10  8 12  7  6  2  4 11  1  5  0];[0, 0, 0.46908670167791416, 0.8280408400542633, 0.3143485590002912, 0, 0.49484461673762703, 0.498571821414734, 0.5066205391862943, 0.7495085274233945, 0.691251047325733, 0.26094231473316737, 0.5066205391862943, 1];[13, 3, 11];3;8305;[13  3  9 10  2  0  8 12  7  6  5  4 11  1];[0.6383935780971833, 0, 0.6383935780971833, 0.8280408400542633, 0.3143485590002912, 0.34028913263267857, 0.49484461673762703, 0.498571821414734, 0.5066205391862943, 0.7495085274233945, 0.691251047325733, 0.26094231473316737, 0.5066205391862943, 1];[13, 3, 11];3;2209;[13  7  3  4  9  1 10 11  0  2  8 12  6  5];[0.6383935780971833, 0.7214319914105897, 0.6383935780971833, 0.8280408400542633, 0.7636867783737291, 0, 0.49484461673762703, 0.9072934937579386, 0.5066205391862943, 0.7495085274233945, 0.7082157863193438, 0.6793877317740917, 0.5066205391862943, 1];[13, 3, 11];3;2259;[13  7  3  4  9  8  1 12 10 11  0  2  6  5];[0.6383935780971833, 0.7214319914105897, 0.6383935780971833, 0.8280408400542633, 0.7636867783737291, 0.2896510834112699, 0.37362624322178734, 0.9072934937579386, 0.7274372250998566, 0.7495085274233945, 0.7082157863193438, 0.6793877317740917, 0.7180218493769189, 1]
20094;14;14;[13, 11, 4];3;185;[13  6  5 11  4  3 10 12  0  7  1  2  8  9];[0.35968839141555004, 0.3245656047146162, 0, 0.44916300315072205, 0.4576559113727225, 0.6506793348968228, 0.6648781101147702, 0.3378968806580198, 0, 0, 0.4319951279584791, 0.5741332951026726, 0.3953043131921004, 1];[13, 9, 10];3;111;[13  9 10  6  5 11  8  0  1  4  2  3 12  7];[0.5015164263522303, 0.5015164263522303, 0.4551077972905331, 0.44916300315072205, 0.4838899827388569, 0.6506793348968228, 0.6648781101147702, 0.3378968806580198, 0.5083461483696805, 0.7501277934011009, 0.7501277934011009, 0.5741332951026726, 0.3953043131921004, 1];[13, 9, 10];3;16548;[13  9  2  6  5 11  3  0  8  1  4 10 12  7];[0.5363383394001523, 0.5015164263522303, 0.6826497290364653, 0.5386457027054669, 0.4945556261647224, 0.6506793348968228, 0.6648781101147702, 0.3378968806580198, 0.5363383394001523, 0.80987662809427, 0.4837799348639042, 0.5741332951026726, 0.3953043131921004, 1];[13, 9, 10];3;16598;[13  9  0  6  2  4  5 11  3  8 10  1 12  7];[0.7665442878404384, 0.4342679388344803, 0.6826497290364653, 0.5386457027054669, 0.6805083873338919, 0.6506793348968228, 0.7251647724141244, 0.3378968806580198, 0.5083461483696805, 0.80987662809427, 0.4837799348639042, 0.5741332951026726, 0.3953043131921004, 1]
20095;14;14;[11, 1, 10];3;1084;[11 12  2  1  9 10 13  6  7  8  0  3  4  5];[0, 0.34369746025032305, 0.4921555572390064, 0, 0, 0, 0.21394568112583284, 0.21394568112583284, 0.21394568112583284, 0.24790384711322871, 0.24790384711322871, 1, 0.6240097863691373, 0.24790384711322871];[11, 1, 10];3;120;[11  1 13 10 12  7  3  2  8  0  4  5  6  9];[0.1612725710845484, 0.8254228436560413, 0.4921555572390064, 0.5078380165282865, 0.1612725710845484, 0, 0, 0.5809152154100756, 0.1612725710845484, 0, 0.6675297832560938, 1, 0.6240097863691373, 0.8254228436560413];[11, 1, 10];3;170;[11  1 13 10  7 12  3  2  6  8  4  0  5  9];[0, 0.8254228436560413, 0.4921555572390064, 0.5078380165282865, 0.2914780410895473, 0, 0.38754873614937835, 0.6617342363620331, 0.2914780410895473, 0, 0.6675297832560938, 1, 0.6240097863691373, 0.8254228436560413];[11, 1, 10];3;220;[11  1 13 10  7 12  4  3  8  2  9  6  5  0];[0, 0.8254228436560413, 0.4921555572390064, 0.5078380165282865, 0.5253463517717003, 0, 0.38754873614937835, 0.6617342363620331, 0.4968880058305176, 0.438495750918792, 0.6675297832560938, 1, 0.6240097863691373, 0.8254228436560413]
20096;14;14;[12, 7, 11];3;61;[12  7 11  2  5  8  0 13  9  4  6  3  1 10];[0.36514636282158647, 0, 0.3760833352749942, 0, 0.13675526183027653, 0.36514636282158647, 0.13675526183027653, 0.7281785783469144, 0.36514636282158647, 0.13675526183027653, 0, 0.5710264000166186, 1, 0.35894345923244736];[12, 7, 11];3;170;[12  7  9 11 10 13  2  5  0  8  1  3  6  4];[0.36514636282158647, 0.2784801894552126, 0.37977416143286835, 0, 0, 0.36514636282158647, 0, 0.7281785783469144, 0.36514636282158647, 0.6538943524522074, 0.47723547389071064, 0.5710264000166186, 1, 0.47723547389071064];[12, 13, 11];3;187;[12 13  7  9 11  2  8  5  0  1  3  4  6 10];[0.36514636282158647, 0.2784801894552126, 0.41416997611808853, 0, 0, 0.36514636282158647, 0, 0.7281785783469144, 0.41416997611808853, 0.6538943524522074, 0, 0.5710264000166186, 1, 0.7638411967874078];[12, 13, 11];3;220;[12  8 13 11  7  9  6  0  2  1  3  5  4 10];[0.42247834330074485, 0.2784801894552126, 0.37977416143286835, 0, 0, 0, 0.4468706462711698, 0.7281785783469144, 0.8204206357716195, 0.6538943524522074, 0, 0.7540584809900419, 1, 0.7638411967874078]
20097;14;14;[13, 2, 12];3;16448;[13  3  1  9  4  2 11  0  5 10  6  8 12  7];[0.558049751788488, 0.8101977527711722, 0.6218293143886934, 0.8624645366096702, 0.6802064167050056, 0.558049751788488, 0.4484613453808652, 0.20041448520065075, 0.42626555132688854, 0.721638040390862, 0.558049751788488, 0.5915962368968123, 0.3175884037703008, 1];[13, 12, 2];3;364;[13 12  3  1  9  6  4  2 11 10  0  5  8  7];[0.5784496962995449, 0.8101977527711722, 0.6218293143886934, 0.8624645366096702, 0.7181609991861092, 0.4304927055039846, 0.7181609991861092, 0, 0.42626555132688854, 0.7244518092595436, 0.5784496962995449, 0.5915962368968123, 0.8793270721799464, 1];[13, 10, 0];3;16548;[13 10 12  3  4  1  0  9  6  8  2 11  5  7];[0.8098115216717281, 0.8101977527711722, 0.6218293143886934, 0.8624645366096702, 0.8222195821732443, 0.43741777713605307, 0.6959486477155108, 0.3036411632302352, 0.6581928926154589, 0.7244518092595436, 0.946258692865385, 0.5915962368968123, 0.8793270721799464, 1];[13, 10, 0];3;16598;[13 10 12  3  4  1  0  8 11  9  6  2  5  7];[0.8098115216717281, 0.8101977527711722, 0.6218293143886934, 0.8624645366096702, 0.8222195821732443, 0.43741777713605307, 0.6959486477155108, 0.3036411632302352, 0.7828400409572772, 0.7244518092595436, 0.946258692865385, 0.7574430563256515, 0.8793270721799464, 1]
20098;14;14;[12, 5, 11, 4];4;70;[12  5 11  4  2  9 10  1  7  0  6  3  8 13];[0.26073098283204216, 0.48349157334985254, 0.5629742444652659, 0, 0.6522690537943958, 0.757513517333713, 0, 0.295402861967685, 0, 0.5350409068078448, 0.5246656440294651, 0.6926645075168165, 1, 0];[12, 1];2;235;[12  4  5 10 11  1  6  9  2  8  7  0  3 13];[0.2676367846874724, 0.6649688258201591, 0.5629742444652659, 0, 0.8720687801419419, 0.757513517333713, 0.5910748936389216, 0.295402861967685, 0.3758606962950454, 0.5880685664427305, 0.7267573551403156, 0.6926645075168165, 1, 0];[12, 11, 4, 5];4;285;[12 11  4  9  3  5 10  1  6  2  8  7  0 13];[0.2676367846874724, 0.6649688258201591, 0.5629742444652659, 0.7659485715185098, 0.8720687801419419, 0.757513517333713, 0.5910748936389216, 0.295402861967685, 0.3758606962950454, 0.8679640116049219, 0.7267573551403156, 0.8920487818444868, 1, 0];[12, 1];2;4308;[12  2 11  4  9  3  5 10  1  6  8  7  0 13];[0.2915225761495349, 0.6649688258201591, 0.9035757878023537, 0.7659485715185098, 0.8720687801419419, 0.757513517333713, 0.5910748936389216, 0.295402861967685, 0.3758606962950454, 0.8679640116049219, 0.7267573551403156, 0.8920487818444868, 1, 0]


==> results/chamfer/segmented_long_narrow_combined_responsibility_multiple_explanations_results_10_simulation.csv <==
obstacles,discrete,distance
0.1,0.0,0.2
0.2,0.0,0.2625
0.3,0.00625,0.2763888888888889
0.4,0.06875,0.3647804972804972
0.5,0.08541666666666667,0.441745337995338
0.6,0.1927156177156177,0.48695027195027196
0.7,0.26690850815850814,0.5455312742812743
0.8,0.4006517094017094,0.6437742812742813
0.9,0.7036324786324786,0.8139733877233877
1.0,1.0,1.0


==> results/chamfer/segmented_long_narrow_combined_responsibility_multiple_explanations_results_11_simulation.csv <==
obstacles,discrete,distance
0.09090909090909091,0.0,0.05
0.18181818181818182,0.05,0.05
0.2727272727272727,0.05909090909090908,0.18636779886779886
0.36363636363636365,0.06363636363636363,0.21525525128466305
0.45454545454545453,0.07175324675324675,0.26363349069231423
0.5454545454545454,0.0893239113827349,0.3247608538262563
0.6363636363636364,0.18028368690133395,0.3910239094410921
0.7272727272727273,0.2149240465416936,0.47360442017562765
0.8181818181818182,0.366708830385301,0.5946812986634968
0.9090909090909091,0.5527589036780214,0.7189926845170653
1.0,1.0,1.0


==> results/chamfer/segmented_long_narrow_combined_responsibility_multiple_explanations_results_12_simulation.csv <==
obstacles,discrete,distance
0.08333333333333333,0.0,0.15
0.16666666666666666,0.05,0.15
0.25,0.05333333333333333,0.2
0.3333333333333333,0.05333333333333333,0.20217391304347826
0.4166666666666667,0.06265010351966874,0.2128299689440994
0.5,0.11482401656314697,0.22752547613960655
0.5833333333333334,0.13758920959688223,0.36247238733651777
0.6666666666666666,0.16404883692607478,0.4085868772249846
0.75,0.22621483375959076,0.5385068725973456
0.8333333333333334,0.39177287120381754,0.6864074501894195
0.9166666666666666,0.5774566772280967,0.852016964692796
1.0,1.0,1.0


==> results/chamfer/segmented_long_narrow_combined_responsibility_multiple_explanations_results_13_simulation.csv <==
obstacles,discrete,distance
0.07692307692307693,0.0,0.0
0.15384615384615385,0.0,0.1
0.23076923076923078,0.0,0.13429824561403508
0.3076923076923077,0.0,0.2094370709382151
0.38461538461538464,0.0,0.297884234885379
0.46153846153846156,0.0,0.3274927571792561
0.5384615384615384,0.0,0.36537503711645586
0.6153846153846154,0.006,0.47324848733773217
0.6923076923076923,0.0963931623931624,0.5376979609508213
0.7692307692307693,0.1793162393162393,0.5984403887493133
0.8461538461538461,0.32547202797202796,0.6776627203206151
0.9230769230769231,0.46747746697746706,0.829060999895096
1.0,1.0,1.0


==> results/chamfer/segmented_long_narrow_combined_responsibility_multiple_explanations_results_14_simulation.csv <==
obstacles,discrete,distance
0.07142857142857142,0.0,0.05
0.14285714285714285,0.0,0.10108695652173913
0.21428571428571427,0.0,0.16168452888401738
0.2857142857142857,0.0,0.20402040073275685
0.35714285714285715,0.0030341880341880345,0.21581696321226368
0.42857142857142855,0.00597536450477627,0.2396574121566129
0.5,0.00966817496229261,0.26710681138270653
0.5714285714285714,0.017964715023538552,0.30286659627492424
0.6428571428571429,0.08040861099684629,0.3589476215538345
0.7142857142857143,0.11100244278313331,0.42566309532307284
0.7857142857142857,0.14119539259404984,0.539564489937434
0.8571428571428571,0.23747137293652637,0.6766157795077776
0.9285714285714286,0.42208117720585747,0.8254251960581289
1.0,1.0,1.0


==> results/chamfer/segmented_long_narrow_runs_results.csv <==
obstacles,exhaustive,discrete_50,discrete_100,euclidean_50,euclidean_100
10,1024,685.0,719.0,263.0,226.0
11,2048,1593.0,1323.0,430.0,543.0
12,4096,2786.0,2619.0,1585.0,1570.0
13,8192,5159.0,5001.0,1138.0,1831.0
14,16384,11278.0,12945.0,2729.0,3183.0


==> results/chamfer/segmented_long_wide_combined_exhaustive_observed_results.csv <==
ctx_idx;num_of_obstacles;explanation;explanation_size;runs
21000;10;[7, 8, 9];3;176
21001;10;[8, 9];2;56
21002;10;[6, 7, 8];3;173
21003;10;[1, 7, 8, 9];4;316
21004;10;[6, 7, 8, 9];4;386
21005;10;[0, 6, 7, 8];4;257
21006;10;[1, 6, 7, 8];4;313
21007;10;[0, 4, 5, 8, 9];5;503
21008;10;[2, 6, 7, 8];4;348
21009;10;[0, 7, 8];3;90
21010;10;[0, 5, 7, 8];4;254
21011;10;[6, 8, 9];3;175
21012;10;[6, 7, 8];3;173
21013;10;[1, 7, 8, 9];4;316
21014;10;[6, 7, 8, 9];4;386
21015;10;[0, 7, 8];3;90
21016;10;[0, 8, 9];3;92
21017;10;[7, 8, 9];3;176
21018;10;[2, 3, 4, 5, 6, 7, 8];7;961
21019;10;[7, 8, 9];3;176
21020;11;[0, 3, 9, 10];4;317
21021;11;[0, 7, 8];3;107
21022;11;[0, 9, 10];3;112
21023;11;[2, 8, 9, 10];4;492
21024;11;[0, 1, 3, 4, 6, 7, 8, 9];8;1883
21025;11;[8, 9, 10];3;232
21026;11;[5, 6, 7];3;213
21027;11;[6, 7, 8, 9];4;558
21028;11;[8, 9, 10];3;232
21029;11;[0, 5, 7, 8, 9];5;764
21030;11;[0, 7, 10];3;109
21031;11;[2, 3, 8, 9];4;455
21032;11;[0, 1, 2, 8, 10];5;589
21033;11;[8, 9];2;65
21034;11;[0, 1, 2, 3, 4, 5, 6, 7, 8, 9];10;2037
21035;11;[5, 7, 8, 9, 10];5;1023
21036;11;[8, 10];2;66
21037;11;[0, 9, 10];3;112
21038;11;[4, 8, 10];3;211
21039;11;[0, 9, 10];3;112
21040;12;[0, 3, 9, 11];4;407
21041;12;[3, 9, 10];3;241
21042;12;[0, 2, 11];3;98
21043;12;[3, 5, 8, 9, 10];5;1512
21044;12;[0, 2, 10, 11];4;380
21045;12;[8, 9, 10];3;296
21046;12;[1, 10, 11];3;179
21047;12;[1, 9, 10];3;177
21048;12;[0, 3, 7, 11];4;402
21049;12;[9, 10, 11];3;299
21050;12;[0, 9, 10];3;132
21051;12;[0, 9, 10, 11];4;464
21052;12;[9, 10];2;77
21053;12;[0, 1, 2, 3, 7, 8, 9, 10];8;3368
21054;12;[4, 5, 9, 10];4;737
21055;12;[9, 10, 11];3;299
21056;12;[0, 3, 4, 10, 11];5;1019
21057;12;[5, 9, 10];3;277
21058;12;[1, 6, 8, 10];4;570
21059;12;[1, 2, 8, 9, 10];5;1205
21060;13;[0, 10, 11, 12];4;598
21061;13;[3, 10, 11];3;292
21062;13;[0, 1, 6, 7, 9, 10, 11];7;4544
21063;13;[10, 11, 12];3;378
21064;13;[10, 11];2;90
21065;13;[0, 10, 11];3;156
21066;13;[2, 9, 11, 12];4;882
21067;13;[2, 11, 12];3;258
21068;13;[10, 11, 12];3;378
21069;13;[0, 9, 10, 11, 12];5;1588
21070;13;[2, 6, 11];3;242
21071;13;[7, 9, 10, 11];4;1085
21072;13;[9, 10, 11];3;375
21073;13;[2, 9, 10, 11];4;880
21074;13;[1, 9, 10, 11];4;760
21075;13;[0, 11, 12];3;158
21076;13;[0, 9, 10, 11];4;595
21077;13;[0, 7, 10, 11];4;586
21078;13;[11, 12];2;92
21079;13;[8, 9, 10];3;369
21080;14;[11, 12];2;104
21081;14;[0, 1, 3, 5, 6, 10, 12];7;6907
21082;14;[0, 9, 11, 12];4;750
21083;14;[10, 11, 12];3;467
21084;14;[1, 10, 12];3;246
21085;14;[6, 10, 11];3;430
21086;14;[1, 11, 12, 13];4;976
21087;14;[0, 4, 10, 11];4;667
21088;14;[0, 8, 10, 11, 12];5;2178
21089;14;[0, 10, 11, 13];4;754
21090;14;[2, 10, 12, 13];4;1140
21091;14;[3, 11, 12];3;348
21092;14;[3, 9, 10];3;341
21093;14;[11, 12, 13];3;470
21095;14;[6, 11, 12];3;433
21096;14;[10, 11];2;101
21097;14;[5, 6, 7, 11, 12];5;3360
21098;14;[3, 11, 12];3;348
21099;14;[1, 2, 8, 10, 11, 12];6;5082


==> results/chamfer/segmented_long_wide_combined_responsibility_discrete_discrete_sampling_results.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
21000;10;10;[7, 8, 9];3;1084;[7 8 3 0 6 4 1 2 5 9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.25];[7, 8, 9];3;1134;[2 7 6 8 3 1 5 0 4 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25];[7, 8, 9];3;414;[7 2 8 1 3 4 9 0 6 5];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 1.0, 0.5, 0.3333333333333333];[7, 8, 9];3;270;[7 2 5 8 9 1 3 0 6 4];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.5, 0.5]
21001;10;10;[8, 9];2;1084;[1 2 3 4 6 5 0 7 8 9];[0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 9];2;1134;[7 1 3 2 5 4 6 8 9 0];[0.25, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5, 0.5];[8, 9];2;1184;[7 1 3 2 5 4 6 8 9 0];[0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5, 0.5];[8, 9];2;1234;[0 7 2 1 3 4 5 6 8 9];[1.0, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5, 0.5]
21002;10;10;[7, 6, 8];3;571;[7 4 1 3 6 8 9 0 5 2];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 6, 8];3;364;[7 4 0 1 5 3 6 8 9 2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 6, 8];3;671;[7 4 0 1 3 2 5 6 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 6, 8];3;721;[1 7 2 0 3 4 5 6 8 9];[0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333]
21003;10;10;[1, 7, 8, 9];4;1084;[1 2 3 4 5 7 0 6 8 9];[0.25, 0.5, 0.5, 0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25];[1, 9, 7, 8];4;1134;[0 1 2 3 4 5 9 6 7 8];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[1, 9, 7, 8];4;1184;[2 0 1 3 4 5 6 9 7 8];[0.5, 0.5, 1.0, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[1, 9, 7, 8];4;1234;[2 0 1 3 4 5 6 9 7 8];[0.5, 0.5, 1.0, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
21004;10;10;[6, 7, 9, 8];4;1084;[0 2 6 1 3 5 7 9 4 8];[1.0, 0.25, 0.5, 0.25, 0.2, 0.25, 0.5, 0.25, 0.2, 0.25];[6, 9, 7, 8];4;1134;[0 5 4 2 6 1 9 3 7 8];[1.0, 0.3333333333333333, 0.5, 0.25, 0.5, 1.0, 0.5, 0.25, 0.2, 0.3333333333333333];[6, 7, 8, 9];4;1184;[0 4 5 2 6 1 3 7 8 9];[1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 9, 8, 7];4;1234;[0 3 5 4 6 2 9 8 1 7];[1.0, 0.3333333333333333, 0.5, 1.0, 1.0, 1.0, 0.5, 0, 0.5, 0.5]
21005;10;10;[0, 6, 7, 8];4;571;[0 6 5 4 7 8 9 1 2 3];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[0, 6, 7, 8];4;364;[0 6 5 4 7 8 9 3 2 1];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[0, 6, 7, 8];4;671;[0 2 5 4 6 7 9 8 1 3];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[0, 6, 7, 8];4;721;[0 2 5 4 6 7 9 8 1 3];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
21006;10;10;[3, 8, 7, 6];4;1084;[3 2 5 8 9 4 0 1 7 6];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[3, 8, 7, 6];4;1134;[3 2 5 8 9 4 0 1 7 6];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[3, 8, 7, 6];4;1184;[0 2 3 5 9 8 1 4 7 6];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[1, 8, 7, 6];4;1234;[2 0 1 3 5 8 9 4 7 6];[0.5, 0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
21007;10;10;[0, 4, 8, 9, 5];5;1084;[0 2 4 8 9 5 3 1 6 7];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5];[0, 4, 5, 9, 8];5;1134;[0 2 3 4 7 5 9 8 6 1];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5];[0, 4, 5, 8, 9];5;1184;[1 0 2 3 4 5 7 8 9 6];[0.5, 1.0, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5];[0, 4, 5, 8, 9];5;1234;[1 0 2 3 4 5 7 8 9 6];[0.5, 1.0, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5]
21008;10;10;[7, 6, 5, 8];4;1084;[0 7 6 5 9 3 1 2 4 8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[7, 6, 5, 8];4;1134;[0 7 6 5 9 3 1 2 4 8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[7, 6, 5, 8];4;1184;[0 7 6 5 9 3 1 2 4 8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[3, 7, 6, 8];4;464;[0 1 3 5 7 6 9 8 4 2];[0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5]
21009;10;10;[6, 8, 7];3;571;[2 6 5 8 9 4 3 1 7 0];[0.25, 0.25, 1.0, 0.25, 0.3333333333333333, 0.5, 1.0, 0.25, 0.5, 0.3333333333333333];[6, 7, 8];3;170;[2 6 5 3 7 8 9 4 1 0];[0.25, 0.25, 1.0, 0.5, 0.3333333333333333, 0.5, 1.0, 0.5, 0.5, 0.5];[6, 7, 8];3;220;[2 6 5 3 7 8 9 1 4 0];[0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.5, 1.0, 0.5, 0.5, 0.5];[6, 7, 8];3;721;[1 2 6 3 7 5 9 8 4 0];[0, 1.0, 1.0, 0.5, 0.3333333333333333, 0.5, 1.0, 0.5, 0.5, 0.5]
21010;10;10;[5, 8, 0, 7];4;1084;[5 8 3 0 6 1 9 2 7 4];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333];[1, 5, 8, 7];4;621;[1 5 8 2 3 4 6 0 7 9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[8, 1, 5, 7];4;671;[8 1 4 2 3 5 6 0 7 9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333];[5, 8, 1, 7];4;237;[5 8 4 1 7 6 0 3 2 9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5, 0.5, 1.0, 0.3333333333333333]
21011;10;10;[6, 8, 9];3;1084;[0 2 1 4 6 5 7 8 3 9];[0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[6, 8, 9];3;1134;[0 2 1 3 4 5 6 7 8 9];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 6, 9];3;1184;[8 0 2 1 5 6 3 4 7 9];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333];[8, 6, 9];3;1234;[1 5 8 2 3 6 0 4 7 9];[0.5, 1.0, 0.5, 0.5, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333]
21012;10;10;[7, 8, 6];3;1084;[1 9 2 0 4 5 7 3 8 6];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5];[6, 7, 8];3;1134;[5 0 6 1 7 8 9 2 4 3];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 0.5];[7, 6, 8];3;414;[5 0 3 1 7 6 9 8 4 2];[0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 0.5];[6, 7, 8];3;721;[5 0 2 1 3 4 6 7 8 9];[0.5, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5, 0.5, 0.5, 0.5]
21013;10;10;[1, 7, 9, 8];4;1084;[0 1 2 3 4 5 6 7 9 8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[8, 1, 7, 9];4;1134;[8 0 2 1 4 5 6 3 7 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333];[1, 8, 7, 9];4;285;[1 3 8 5 7 4 9 0 6 2];[0.3333333333333333, 1.0, 0.3333333333333333, 1.0, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0, 0.5];[1, 8, 7, 9];4;335;[1 3 8 5 7 4 9 0 6 2];[0.3333333333333333, 1.0, 0.3333333333333333, 1.0, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0, 0.5]
21014;10;10;[8, 7, 9, 6];4;571;[4 8 3 0 7 5 9 1 6 2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333];[8, 7, 9, 6];4;621;[1 4 8 3 7 5 9 0 6 2];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333];[8, 6, 7, 9];4;671;[8 0 3 1 6 5 7 4 9 2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333];[8, 7, 6, 9];4;1234;[8 0 7 2 3 4 5 1 6 9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333]
21015;10;10;[5, 7, 8];3;1084;[3 5 1 0 2 4 6 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 7, 8];3;1134;[9 0 5 3 6 7 8 4 1 2];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 1.0];[0, 8, 7];3;1184;[0 9 6 3 8 5 2 1 7 4];[1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0];[0, 7, 8];3;1234;[0 9 3 1 7 6 8 5 4 2];[1.0, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 1.0]
21016;10;10;[0, 8, 9];3;1084;[0 1 2 3 4 5 6 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 8, 9];3;1134;[3 2 6 4 7 1 0 5 8 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[3, 8, 9];3;1184;[3 2 5 4 6 7 0 1 8 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[3, 8, 9];3;1234;[3 2 5 4 6 7 0 1 8 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
21017;10;10;[7, 9, 8];3;1084;[1 7 2 0 3 4 5 6 9 8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333];[7, 8, 9];3;1134;[6 0 2 1 7 5 8 3 4 9];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5, 0.5, 0.3333333333333333];[7, 8, 9];3;1184;[6 0 2 1 7 5 8 3 4 9];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5, 0.5, 0.3333333333333333];[7, 8, 9];3;1234;[6 7 0 1 3 2 5 8 4 9];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0, 1.0, 0.5, 0.3333333333333333]
21018;10;10;[3, 2, 7, 4, 5, 6, 8];7;571;[3 2 7 1 0 4 5 6 8 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[2, 5, 4, 6, 8, 3, 7];7;621;[0 2 5 4 6 8 3 1 7 9];[1.0, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[2, 5, 4, 6, 7, 8, 3];7;1184;[0 2 5 4 6 7 9 8 1 3];[1.0, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[2, 4, 6, 5, 7, 8, 3];7;1234;[0 2 1 4 6 5 7 8 9 3];[1.0, 0.5, 1.0, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
21019;10;10;[7, 9, 8];3;1084;[7 3 4 2 6 9 0 1 5 8];[0.25, 0.25, 0.5, 0.5, 0.5, 0.25, 0.5, 1.0, 0.25, 0.3333333333333333];[7, 8, 9];3;1134;[7 0 3 2 5 4 6 8 1 9];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333];[7, 8, 9];3;671;[7 0 3 2 5 4 6 8 9 1];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5, 0.5];[7, 8, 9];3;1234;[2 7 1 0 3 4 5 6 8 9];[0.5, 0.5, 1.0, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5, 0.5]
21020;11;11;[4, 10, 9, 8];4;571;[ 1  2  3  7  4 10  9  8  5  6  0];[0.2, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 6, 10, 9];4;2159;[ 1  2  3  7  6 10  5  0  4  8  9];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[2, 6, 10, 9];4;2209;[ 1  2  3  7  6  8 10  0  4  5  9];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[0, 3, 10, 9];4;2259;[ 0  1  2  3  5  6  7  8 10  4  9];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5]
21021;11;11;[8, 7, 9];3;185;[ 3  8  2  1  7 10  9  4  6  5  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[8, 4, 7];3;1134;[ 3  6 10  8  2  4  1  0  9  7  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[0, 8, 7];3;1184;[ 0  3  6  8 10  4  2  1  9  7  5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[0, 8, 7];3;1234;[ 0  3  6  8  9 10  2  1  4  7  5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5]
21022;11;11;[10, 4, 9];3;2109;[ 1  3  7  8 10  4  2  0  6  5  9];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[10, 0, 9];3;2159;[ 5  8 10  0  3  6  2  1  9  4  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5];[10, 4, 9];3;2209;[ 5  1 10  8  3  4  2  0  7  6  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[2, 5, 9, 10];4;335;[ 2  5  1  8  9 10  3  0  7  6  4];[0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5]
21023;11;11;[2, 9, 10, 8];4;185;[ 0  2  6  9  7 10  8  1  4  5  3];[0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[2, 9, 10, 8];4;1134;[ 0  2  6  9  5  4  7  1 10  8  3];[0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[2, 10, 9, 8];4;671;[ 0  1  2  5  6 10  9  8  7  4  3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5];[2, 9, 8, 10];4;721;[ 0  1  2  3  5  6  9  8 10  4  7];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5]
21024;11;11;[3, 6, 7, 8, 9, 2, 4, 0];8;2109;[10  3  6  7  8  9  5  2  4  0  1];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0];[3, 8, 7, 6, 9, 2, 4, 0];8;2159;[10  3  8  7  6  9  5  2  4  0  1];[0.25, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0];[3, 8, 1, 7, 9, 6, 4, 0];8;2209;[10  3  8  1  7  9  6  5  4  2  0];[0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0];[0, 7, 3, 8, 4, 1, 9, 6];8;2259;[ 0 10  7  3  8  4  5  1  9  6  2];[1.0, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0]
21025;11;11;[10, 8, 9];3;2109;[ 6 10  2  0  5  1  4  3  7  8  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.5];[10, 8, 9];3;2159;[ 6 10  2  0  3  5  7  1  4  8  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.5];[10, 8, 9];3;2209;[ 6 10  2  0  3  5  7  1  4  8  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.5];[0, 10, 7, 9];4;721;[ 0  2  6 10  3  5  7  1  9  8  4];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
21026;11;11;[5, 6, 7];3;1084;[ 0  1  5  4  6  7  9  8 10  2  3];[0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 5, 7];3;621;[ 6  0  4  5  9  3  1  2  7  8 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25];[6, 5, 7];3;220;[ 6  0  4  2  5  7  9  3  1  8 10];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[6, 5, 7];3;270;[ 6  0  4  2  5  7  9  3  1  8 10];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
21027;11;11;[9, 8, 7, 6];4;2109;[ 1 10  9  8  7  0  3  4  5  2  6];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5];[8, 6, 7, 9];4;137;[ 8  1  6  7  9  2  3  0  4  5 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333];[8, 6, 9, 7];4;220;[ 8  1  6  3  9  7  2  0  4  5 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333];[8, 6, 9, 7];4;270;[ 8  1  6  3  9  7  2  0  4  5 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333]
21028;11;11;[8, 9, 10];3;2109;[ 7  1  4  5  6  8  3  2  0  9 10];[0.25, 0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 1.0, 0.5, 0.25, 0.25];[8, 10, 9];3;2159;[ 7  1  4  5  6  8  3  2 10  0  9];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 1.0, 0.5, 0.25, 0.3333333333333333];[8, 9, 10];3;2209;[ 7  1  4  5  6  8  9  2 10  3  0];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 1.0, 0.5, 0.5, 0.3333333333333333];[9, 8, 10];3;2259;[ 7  1  4  2  5  6  9  8  0  3 10];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 1.0, 0.5, 0.5, 0.3333333333333333]
21029;11;11;[1, 9, 7, 8, 6];5;2109;[ 1  4 10  9  7  8  5  3  0  6  2];[0.25, 0.5, 0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[1, 9, 6, 8, 7];5;2159;[ 4  1 10  9  6  5  3  2  8  7  0];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[1, 9, 8, 6, 7];5;2209;[ 4  1  9  8 10  6  3  0  5  7  2];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5];[0, 7, 9, 8, 5];5;2259;[ 4  0  7  1  9 10  8  5  3  6  2];[0.5, 0.5, 0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5]
21030;11;11;[0, 10, 7];3;2109;[ 0  1  3  4  5  9 10  2  7  6  8];[0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[0, 7, 10];3;2159;[ 3  0  1  5  7  4  9  8 10  2  6];[0.5, 0.5, 0.25, 1.0, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 10, 7];3;2209;[ 0  3  9  1  6  5 10  4  7  2  8];[1.0, 0.5, 0.25, 1.0, 0.5, 0.5, 0.5, 0.25, 0.25, 1.0, 0.5];[0, 7, 10];3;2259;[ 0  3  7  9  2  4  5  1  6 10  8];[1.0, 0.5, 0.5, 1.0, 0.5, 0.5, 0.5, 1.0, 0.25, 1.0, 0.5]
21031;11;11;[3, 9, 2, 8];4;2109;[ 3  6  0  9  5  2  8  1 10  4  7];[0.5, 0.25, 0.3333333333333333, 1.0, 0, 0.3333333333333333, 1.0, 0, 0.3333333333333333, 0.5, 0.25];[3, 9, 2, 8];4;1134;[ 3  6  0  9  5  2  8  1  7  4 10];[0.5, 0.25, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333, 0.5, 0.25];[3, 9, 2, 8];4;1184;[ 3  7  6  0  1  9  5  2  4  8 10];[0.5, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 1.0, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333];[3, 9, 8, 2];4;1234;[ 3  7  6  0  4  1  9  8  5  2 10];[0.5, 0.5, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 1.0, 1.0, 0.5, 0.5, 0.3333333333333333]
21032;11;11;[0, 2, 8, 1, 10];5;2109;[ 3  0  2  5  7  6  8  1 10  9  4];[0.3333333333333333, 0.25, 0.3333333333333333, 1.0, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[2, 1, 0, 8, 10];5;2159;[ 3  2  5  1  0  4  6  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 1, 0, 8, 10];5;2209;[ 3  2  6  5  7  1  0  4  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 1, 0, 8, 10];5;2259;[ 3  2  6  5  7  1  0  4  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
21033;11;11;[8, 9];2;2109;[ 1  5  3  0  6  4 10  8  7  2  9];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[9, 8];2;2159;[ 1  5  9  3  6  4  8  0 10  2  7];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333];[9, 8];2;2209;[ 1  5  7  9 10  3  4  0  8  6  2];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5];[9, 8];2;2259;[ 1  5  7  9 10  3  4  0  8  6  2];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5]
21034;11;11;[1, 2, 3, 4, 6, 5, 7, 8, 9, 0];10;2109;[ 1  2  3  4  6  5  7  8 10  9  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 5, 6, 0, 3, 1, 4, 7, 8, 9];10;1134;[ 2  5  6  0  3  1  4  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 1, 3, 2, 6, 5, 0, 7, 4, 9];10;2209;[ 8  1  3  2  6  5 10  0  7  4  9];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5];[8, 1, 2, 6, 5, 3, 0, 7, 4, 9];10;2259;[10  8  1  2  6  5  3  0  7  4  9];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 1.0]
21035;11;11;[5, 8, 9, 7, 10];5;2109;[ 0  2  5  8  9  4  3  1  7  6 10];[1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[5, 8, 9, 7, 10];5;2159;[ 0  2  5  8  9  4  3  1  7  6 10];[1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[5, 8, 9, 7, 10];5;2209;[ 0  1  2  3  5  8  9  4  7  6 10];[1.0, 1.0, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[5, 8, 9, 7, 10];5;2259;[ 0  1  2  3  5  8  9  4  7  6 10];[1.0, 1.0, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
21036;11;11;[8, 10];2;571;[ 2  8  3  1  7  6  9  5 10  0  4];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[8, 10];2;2159;[ 2  9  1  0  4  5  6  3  7  8 10];[0, 0, 1.0, 0, 0, 0, 0, 0, 0, 1.0, 0];[8, 10];2;2209;[ 2  9  1  0  4  5  6  3  7  8 10];[0, 0, 1.0, 0, 0, 0, 0, 0, 0, 1.0, 0];[8, 10];2;2259;[ 2  9  1  0  4  5  6  3  7  8 10];[0, 0, 1.0, 0, 0, 0, 0, 0, 0, 1.0, 0]
21037;11;11;[10, 9, 0];3;61;[10  9  0  1  7  6  2  5  8  3  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[10, 9, 0];3;111;[10  9  0  1  6  5  2  4  8  7  3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[9, 10, 0];3;187;[ 4  9 10  0  3  5  2  1  7  6  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[9, 10, 0];3;237;[ 4  9 10  0  3  5  2  1  7  6  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
21038;11;11;[10, 8, 4];3;2109;[ 1  2  3  6 10  8  5  4  9  7  0];[0.2, 0.5, 0.5, 0.5, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[9, 10, 8];3;2159;[ 0  1  2  3  6  9  7  5 10  8  4];[0.5, 0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[9, 10, 8];3;2209;[ 0  1  2  3  6  9  7  5 10  8  4];[0.5, 0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[9, 10, 8];3;2259;[ 0  1  2  3  6  9  7  5 10  8  4];[0.5, 0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
21039;11;11;[9, 10, 0];3;2109;[ 1  2  3  4  9 10  8  0  7  6  5];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 10, 9];3;2159;[ 8  0  2  1  4  5  6  3 10  9  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.3333333333333333];[0, 9, 10];3;2209;[ 8  0  2  1  4  5  6  3  7  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333];[0, 9, 10];3;2259;[ 8  0  2  1  4  5  6  3  7  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333]
21040;12;12;[3, 9, 11, 0];4;4158;[ 3  5  7  9 11  1  2  0  6  4  8 10];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[3, 11, 9, 0];4;4208;[ 2  6 10  3  5  4  7  1 11  9  0  8];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333];[3, 0, 9, 11];4;4258;[ 2  6 10  1  3  4  5  0  7  9 11  8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333];[3, 0, 9, 11];4;4308;[ 2  6 10  1  3  4  5  0  7  8  9 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
21041;12;12;[3, 10, 9];3;4158;[ 0  1  2  3  5  8 10  7 11  4  6  9];[0.5, 0.5, 0.5, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25];[3, 10, 9];3;4208;[ 0  1  2  3  4  5  6  7  8 11 10  9];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333];[3, 9, 10];3;4258;[ 0  1  2  3  4  5  6  7  8  9 11 10];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[3, 9, 10];3;2259;[ 0  1  2  7  6  3  5  4  8  9 10 11];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
21042;12;12;[0, 2, 11];3;4158;[ 0  5  2  1  3  4  6  7  8  9 11 10];[0.5, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25];[0, 11, 2];3;2159;[ 0  3  5  4 11  8  6 10  7  2  1  9];[0.5, 0.25, 0.25, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.5];[0, 2, 11];3;4258;[ 0  2  3  4  5 11  9  8  1  6 10  7];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5];[0, 2, 11];3;4308;[ 0  2  3  4  5 11  9  8  7  6  1 10];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5]
21043;12;12;[5, 9, 3, 8, 10];5;4158;[ 0  2  6  5  9  3  8 11  7  4  1 10];[0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.2, 0.25];[5, 9, 3, 8, 10];5;4208;[ 0  1  2  5  6  9  4  3  7  8 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[5, 9, 3, 8, 10];5;4258;[ 0  1  2  4  6  5  7  9  3  8 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25];[0, 1, 4, 5, 7, 9, 11, 10, 3];9;2259;[ 0  1  2  4  6  5  7  9 11 10  3  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
21044;12;12;[11, 2, 0, 10];4;4158;[ 1 11  2  0  6  9  8  4  3  7 10  5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5];[11, 2, 0, 10];4;4208;[ 1 11  2  0  4  5  6  3  9  8  7 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5];[1, 11, 2, 0, 4, 5, 6, 3, 7];9;671;[ 1 11  2  0  4  5  6  3  7  8  9 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[1, 11, 2, 0, 4, 5, 6, 3, 7];9;721;[ 1 11  2  0  4  5  6  3  7  8  9 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
21045;12;12;[9, 10, 8];3;2109;[ 5  9  4  3  7  2 10  1  6  0  8 11];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25];[9, 10, 8];3;2159;[ 0  4  5  9 10  2  3  1  7  6  8 11];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25];[9, 10, 8];3;2209;[ 0  4  5  9 10  2  3  1  7  6  8 11];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[9, 10, 8];3;2259;[ 0  4  5  9 10  2  3  1  7  6  8 11];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
21046;12;12;[10, 6, 11];3;2109;[ 5  4 10  0  6  3  7  2  9  8 11  1];[0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[10, 1, 11];3;4208;[ 3 10  5  4  2  1  6  0  7  8  9 11];[0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25];[10, 1, 11];3;4258;[ 3 10  1  0  4  5  2  6  7  8  9 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25];[11, 10, 1];3;335;[11  3 10  0  4  5  1  2  6  7  9  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 1.0]
21047;12;12;[1, 9, 10];3;4158;[ 0  1  2  3  5  9 11  4  7  6  8 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[2, 10, 9];3;4208;[ 0  2  4 10  3  5  9  1 11  6  7  8];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333];[2, 10, 9];3;4258;[ 0  2  6  4 10 11  3  1  9  5  7  8];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.5, 0.5];[2, 10, 9];3;4308;[ 0  2  3  4  6 11 10  1  9  5  7  8];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.5, 0.5]
21048;12;12;[0, 3, 7, 11];4;4158;[ 0  2  3  4  6  5 10  8  7  1  9 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[0, 3, 11, 7];4;4208;[ 0  1  2  3  4  5  6  8 11 10  7  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[0, 3, 7, 11];4;4258;[ 0  1  2  3  4  5  6  7  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 3, 7, 11];4;4308;[ 6 10  2  0  3  4  5  1  7  8  9 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
21049;12;12;[11, 10, 9];3;4158;[ 0  1  5  4  6 11 10  8  7  3  2  9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[9, 10, 11];3;4208;[ 9  0  5  1  6 10  8  4 11  7  2  3];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333];[9, 10, 11];3;4258;[ 9  0  5  1  6  7  8  4 10 11  2  3];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333];[9, 10, 11];3;4308;[ 9  6  4  0  5  7  8  1 10 11  2  3];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333]
21050;12;12;[10, 9, 8];3;120;[ 3  2 10  9 11  8  1  0  7  6  5  4];[0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.2, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 10, 9];3;170;[ 5  8 11  3 10  9  7  2  1  6  4  0];[0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[8, 10, 9];3;220;[ 5  8 11  3 10  9  7  2  1  6  4  0];[0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[8, 9, 10];3;721;[ 2  5 11  8  7  9  6  3 10  4  1  0];[0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
21051;12;12;[11, 10, 9, 8, 4];5;185;[11 10  9  8  6  7  4  3  5  2  1  0];[0.2, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5];[9, 11, 10, 0];4;2159;[ 3  7  9  8 11 10  4  1  6  5  0  2];[0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[3, 9, 11, 10, 5];5;2209;[ 3  7  9  8 11 10  2  1  4  6  5  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[3, 5, 11, 10, 9];5;2259;[ 3  5  7  8 11 10  9  1  2  6  4  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5]
21052;12;12;[9, 10];2;4158;[ 1  2  6  7  5  0  4 11  3  8  9 10];[0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333];[9, 10];2;4208;[ 1  2  6  7  5  0  4  8 11  3  9 10];[0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[9, 10];2;4258;[ 1  2  6  7  5  0  4  8 11  3  9 10];[0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[9, 10];2;4308;[ 1  2  6  7  5  0  4  8 11  9  3 10];[0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
21053;12;12;[3, 1, 0, 7, 10, 2, 9, 8];8;4158;[ 3 11  1  0  7  6 10  4  5  2  9  8];[0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5];[1, 3, 0, 7, 2, 10, 8, 9];8;4208;[ 1  3 11  0  4  6  7  2 10  8  5  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5];[2, 1, 3, 0, 7, 8, 10, 9];8;4258;[ 2  1  3 11  4  5  6  0  7  8 10  9];[0.3333333333333333, 0.5, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5];[2, 1, 3, 9, 0, 7, 8, 10];8;4308;[ 2  1  3  5 11  9  0  4  7  6  8 10];[0.3333333333333333, 0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
21054;12;12;[5, 4, 9, 10];4;571;[ 3  2  5  4  6  7  9  8 10 11  0  1];[0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 5, 4, 10];4;621;[ 3  2  9  5  6  7  8  4 10 11  1  0];[0.25, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[9, 5, 4, 10];4;1184;[ 3  2  9  1  6  5  7  4 10  8 11  0];[0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[9, 5, 4, 10];4;1234;[ 3  2  9  1  6  5  7  4 10  8 11  0];[0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
21055;12;12;[9, 10, 11];3;4158;[ 3  0  1  2  4  5  6  7  8  9 10 11];[0.2, 0.2, 0.2, 1.0, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2];[9, 10, 11];3;4208;[ 3  0  1  2  4  5  6  7  8  9 10 11];[0.25, 0.25, 0.25, 1.0, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[9, 10, 11];3;4258;[ 3  0  1  2  4  5  6  7  8  9 10 11];[0.25, 0.25, 0.25, 1.0, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[11, 9, 10];3;4308;[ 3  1  5 11  2  4  6  0  7  8  9 10];[0.25, 0.3333333333333333, 0.25, 1.0, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333]
21056;12;12;[8, 0, 3, 10, 11];5;4158;[ 1  8  9  0  4  5  2  3  7  6 10 11];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2];[4, 0, 11, 3, 10];5;4208;[ 1  2  7  4  5  0  9  8 11  3  6 10];[0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[4, 3, 0, 11, 10];5;4258;[ 1  2  7  4  3  0  5  8 11  9  6 10];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[4, 3, 0, 10, 11];5;4308;[ 1  2  7  4  3  0  5  6  8  9 10 11];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
21057;12;12;[9, 5, 10];3;2109;[ 8  2  9  4  3  5  1  0  7  6 10 11];[0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 1.0, 0.3333333333333333, 0.25, 0.25];[5, 9, 10];3;2159;[ 8  5 11  3  6  7  4  2  9 10  1  0];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5];[9, 5, 10];3;4258;[ 8  2  9  5 11  6  3  0  4  7 10  1];[0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.5];[9, 5, 10];3;4308;[ 8  2  9  5 11  3  1  0  7  6  4 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.5]
21058;12;12;[1, 6, 10, 8];4;4158;[ 5  4  0  1  3  2  6  7 11 10  9  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333];[1, 6, 10, 8];4;4208;[ 5  4  0  1  3  2  6  7  9 10 11  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 1, 10, 8];4;4258;[ 5  4 11  0  3  2  6  1  7  9 10  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5];[6, 1, 10, 8];4;4308;[ 0  4  5 11  3  2  6  1  7  9 10  8];[1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5]
21059;12;12;[2, 1, 8, 9, 10];5;4158;[ 0  2  3  4  7  5 11  1  6  8  9 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333];[1, 2, 8, 10, 9];5;4208;[ 0  1  2  3  4  5  7  8 10  9 11  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 2, 8, 10, 9];5;4258;[ 0  1  2  3  4  5  7  8 10  9 11  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 2, 8, 9, 10];5;2259;[ 0  1  2  3  4  5  6  7  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
21060;13;13;[7, 12, 10, 11];4;8255;[ 2  7 12  1  3  4  6  0 10  5  9  8 11];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.2, 0.3333333333333333];[7, 12, 10, 11];4;8305;[ 2  7 12  1  3  4  5  0  6  8 10  9 11];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333];[7, 12, 10, 11];4;8355;[ 2  7  6  5 12  3  0  1  4  8 10  9 11];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333];[7, 12, 10, 11];4;8405;[ 2  7  6  5 12  3  0  1  4  8 10  9 11];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333]
21061;13;13;[11, 3, 10];3;4158;[ 6 12 11  4  5  3  0  2 10  7  9  8  1];[0.25, 0.16666666666666666, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5];[10, 3, 11];3;1134;[ 2  6 12 10  3  4  1  0 11  5  7  9  8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.5];[10, 3, 11];3;1184;[ 2  6 12 10  3  4  1  0 11  5  7  9  8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.5];[10, 3, 11];3;1234;[ 2  6 12 10  3  4  1  0 11  5  7  9  8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.5]
21062;13;13;[0, 6, 5, 11, 7, 9, 10];7;8255;[ 0 12  6  5  3  2 11  1  7  4  9  8 10];[0.5, 0.2, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.2, 0.2, 0.25, 0.5];[0, 6, 9, 11, 5, 7, 10];7;8305;[ 0  4  6 12  9 11  5  3  7  1  2  8 10];[0.5, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.5];[0, 6, 7, 11, 5, 9, 10];7;8355;[ 0  3  6  4  7 11  5  1 12  9  2  8 10];[1.0, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333];[0, 6, 7, 11, 5, 10, 9];7;8405;[ 0  3  6  4  7 11  5  1 10  9 12  2  8];[1.0, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
21063;13;13;[11, 10, 12];3;1084;[ 3  9 11  0  4  5  1  2 10 12  7  6  8];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.2, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[11, 10, 12];3;2159;[ 0  2  3  9 11  5  4  1 10  6 12  7  8];[0.5, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[12, 11, 10];3;8355;[ 0  2 12  1  4 11  9  3  7  6  5  8 10];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5];[12, 11, 10];3;8405;[ 0  2  3  8 12 11  4  1  9  7  5  6 10];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5]
21064;13;13;[11, 10];2;2109;[ 2  7  9  1  3  4 12  0 11  5 10  8  6];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.16666666666666666, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.2, 0.25];[10, 11];2;621;[ 3  2  7  8 12 10  9  1 11  6  4  0  5];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[10, 11];2;8355;[ 3  2  7  8 12 10  9  1  6  5  4  0 11];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[10, 11];2;8405;[ 3  2  7  8 12 10  9  1  6  5  4  0 11];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
21065;13;13;[10, 11, 0];3;2109;[ 1  3  5  4  6 10  9  8 12 11  0  2  7];[0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25];[0, 10, 11];3;4208;[ 3  6  8  1  2  4  5  0  7  9 10 11 12];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[11, 10, 0];3;1184;[ 7 11  5  3  8 10  6  2  4  0  1  9 12];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25];[0, 11, 10];3;4308;[ 0  7  6 11  3  2  5  1  4  8 10  9 12];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25]
21066;13;13;[9, 12, 2, 11];4;8255;[ 7  9 12  1  5  4  3  2 11  6 10  8  0];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[2, 9, 12, 11];4;8305;[ 2  5  9  8  7 12  3  0  6  4  1 10 11];[0.25, 0.25, 0.5, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.25, 0.3333333333333333];[2, 9, 12, 11];4;8355;[ 2  5  9  8 12 11  7  0  6  4  1  3 10];[0.25, 0.25, 0.5, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333];[2, 9, 12, 11];4;8405;[ 2  5  9  8 12 11  6  7  4  0  1  3 10];[0.25, 0.25, 0.5, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.5]
21067;13;13;[2, 11, 12];3;8255;[ 0  4  6  8  9  2  3  1  7  5 10 11 12];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[2, 11, 12];3;8305;[ 0  1  2  3  4  6  7  8 11  9 12  5 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[11, 2, 12];3;8355;[11  0  2  1  4  5  6  3  7  8  9 12 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333];[11, 2, 12];3;8405;[11  0  2  1  4  5  6  3  7  8  9 12 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333]
21068;13;13;[10, 12, 11];3;4158;[ 0  2  3  5  6  9 10  1 12  4  8 11  7];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[10, 11, 12];3;8305;[ 0  2  3  5  6  9 10  1  7  4  8 11 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[12, 11, 10];3;2209;[ 0  1  2  3  5  6  9  8 12 11 10  4  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[12, 11, 10];3;2259;[ 0  1  2  3  5  6  9  8 12 11 10  4  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
21069;13;13;[12, 9, 8, 11, 10];5;8255;[ 2 12  9  8  7  3  5  4 11 10  0  6  1];[0.25, 0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.5];[7, 6, 9, 12, 11];5;2159;[ 2  7  6  8  9 12  5  3  4 11 10  0  1];[0.25, 0.16666666666666666, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.5];[7, 6, 9, 12, 11];5;8355;[ 2  7  6  8  9 12  3  0  4  5  1 11 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.5];[7, 6, 9, 12, 11];5;8405;[ 2  7  6  8  9 12  3  0  4  5  1 11 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.5]
21070;13;13;[6, 2, 11];3;8255;[ 6  8  9  0  5  4  2  1 10  7 12  3 11];[0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25];[2, 6, 11];3;8305;[ 0  2  3  6 11 10  9  8 12  5  4  1  7];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 6, 11];3;8355;[ 0  2  3  6 11 10  9  8 12  5  4  1  7];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 6, 11];3;8405;[ 0  2  3  6 11 10  9  8 12  5  4  1  7];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
21071;13;13;[11, 10, 7, 9];4;8255;[ 1  4  5 11 12  2  6  0 10  7  9  3  8];[0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[7, 11, 9, 10];4;8305;[ 1  2  7 11  5  4  6  0  9  8 12  3 10];[0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333];[7, 11, 9, 10];4;8355;[ 1  2  7 11  3  4  5  0  6  8  9 12 10];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333];[7, 11, 9, 10];4;4308;[ 1  2  7 11  3  4  5  0  6  8  9 10 12];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
21072;13;13;[11, 10, 9];3;8255;[ 6 11 10  0  5  4  3  2 12  7  9  8  1];[0.25, 0.16666666666666666, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[11, 10, 9];3;8305;[ 6 11 10  0  5  4  3  2 12  7  9  8  1];[0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[11, 10, 9];3;8355;[ 3 12  6  4 11 10  2  0  7  5  1  9  8];[0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5];[10, 11, 9];3;8405;[ 0  3  7 12  2  4  6  1 10 11  5  9  8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5]
21073;13;13;[2, 11, 9, 10];4;8255;[ 3  2  7  1  0  5  6  8 12 11  4  9 10];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.2, 0.25, 0.25];[2, 10, 11, 9];4;8305;[ 3  2  7  1  0  4  5  6  8 10 11 12  9];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25];[2, 9, 10, 11];4;8355;[ 0  2  3  7  8  1  5  4  6  9 10 11 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[2, 9, 10, 11];4;8405;[ 0  2  3  7  8  1  5  4  6  9 10 11 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25]
21074;13;13;[11, 1, 9, 10];4;8255;[ 3 11  1  0  4  5  6  2  7  8  9 12 10];[0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.16666666666666666, 0.5, 0.25];[11, 9, 8, 10];4;1134;[ 3  4 11  5  6  9  8  0 12 10  1  2  7];[0.3333333333333333, 0.25, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[11, 9, 8, 10];4;1184;[ 3  4 11  5  6  9  8  0 12 10  1  2  7];[0.3333333333333333, 0.25, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[11, 9, 8, 10];4;1234;[ 3  4 11  5  6  9  8  0 12 10  1  2  7];[0.3333333333333333, 0.25, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
21075;13;13;[0, 11, 12];3;8255;[ 0  2  3  4  9  1  6  5  7 10 11 12  8];[0.5, 0.25, 0.5, 0.5, 0.5, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25];[0, 11, 12];3;8305;[ 0  2  3  4  6  9 10  1  7  5  8 11 12];[0.5, 0.25, 0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[0, 11, 12];3;8355;[ 0  2  3  4  6  9 10  1  7  5  8 11 12];[0.5, 0.25, 0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[0, 11, 12];3;8405;[ 0  2  3  4  7  6 10  9  5  1  8 11 12];[0.5, 0.25, 0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25]
21076;13;13;[7, 9, 10, 11];4;185;[ 3  2  7  9 10 11  0  1 12  6  5  8  4];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[0, 10, 9, 11];4;621;[ 0  1  2  3  4  7 10  9 11 12  6  5  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 9, 11, 10];4;2209;[ 0  1  2  3  4  7  9  8 12 11 10  5  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 9, 10, 11];4;8405;[ 0  1  2  3  4  5  7  8 12  9 10 11  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
21077;13;13;[3, 10, 7, 11];4;185;[ 3 10  9  0  7 11  1  5 12  6  2  4  8];[0.3333333333333333, 0.25, 0.2, 0.5, 0.2, 0.25, 0.2, 0.25, 0.2, 0.3333333333333333, 0.5, 0.25, 0.25];[3, 10, 11, 7];4;4208;[ 3  5 10  9  2  6  1  0 11  7 12  8  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.25];[3, 10, 11, 7];4;2209;[ 3  5 10  9  2  6  1  0 11  7  4  8 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.25];[3, 10, 11, 7];4;2259;[ 3  5 10  9  2  6  1  0 11  7  4  8 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.25]
21078;13;13;[11, 12];2;8255;[ 2  7  5  0  6 11 10  1  4  3  9  8 12];[0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[11, 12];2;8305;[ 1  2  7  9 11  5  6  0 10  3  4  8 12];[0.3333333333333333, 1.0, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.25];[11, 12];2;8355;[ 1  2  7  9 11  5  6  0 10  3  4  8 12];[0.3333333333333333, 1.0, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.25];[11, 12];2;8405;[ 1  2  7  9 11  5  6  0 10  3  4  8 12];[0.3333333333333333, 1.0, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.25]
21079;13;13;[9, 8, 10];3;8255;[ 7  4  1  6  3  2  0  5  9 11 12  8 10];[0.25, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.5, 0.2, 0.25, 0.2, 0.25, 0.25];[10, 8, 9];3;8305;[10  7  4  1  6 12  8  2  5  3  0  9 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 1.0, 0.25, 0.3333333333333333];[10, 8, 9];3;8355;[10  1  7  2  4  6  8 12  5  3  0  9 11];[0.25, 0.5, 0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 1.0, 0.25, 0.3333333333333333];[10, 8, 9];3;2259;[10 11  1  2  7  4  6  8 12  9  0  3  5];[0.25, 0.5, 0.5, 0.25, 0.5, 0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 1.0, 1.0, 0.3333333333333333]
21080;14;14;[11, 12];2;8255;[ 2  4  1  0  7 13  8 10  9 11  3  5 12  6];[0.3333333333333333, 0.3333333333333333, 0.5, 0.2, 0.5, 0.2, 0.16666666666666666, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.2, 0.3333333333333333];[11, 12];2;16498;[ 2  4  1  0  7 13  8 10  9  6  3  5 11 12];[0.3333333333333333, 0.3333333333333333, 0.5, 0.2, 0.5, 0.2, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.2, 0.3333333333333333];[11, 12];2;16548;[ 2  4  1  0  7  6 13  8 11  3 10  9 12  5];[0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[11, 12];2;16598;[ 6  2  4  0  7  1 13  3  5  8 10  9 11 12];[0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 1.0, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333]
21081;14;14;[1, 10, 6, 0, 3, 5, 12];7;16448;[ 1  8 13  2  7 10  6  4 11  9  0  3  5 12];[0.2, 0.3333333333333333, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333];[1, 6, 10, 0, 3, 5, 12];7;16498;[ 1  6  9  8 13 10  4  2 11  7  0  3  5 12];[0.2, 0.3333333333333333, 0.25, 0.2, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333];[5, 7, 4, 10, 6, 11, 12];7;16548;[ 5  7  4 10  1  6  8  0 13 11  9  2  3 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.2, 0.3333333333333333];[5, 7, 4, 10, 6, 11, 12];7;16598;[ 5  7  4 10  1  6  8  0 13 11  9  2 12  3];[0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333]
21082;14;14;[1, 11, 12, 9];4;16448;[ 1  4 10  3  6  5  7  0 13  8 11 12  2  9];[0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25];[1, 11, 12, 9];4;16498;[13  1 10  4  7  6  3  0 11 12  9  8  5  2];[0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 1.0];[1, 11, 9, 12];4;16548;[13  1 10  4  6  5  3  0 11  7  9  8 12  2];[0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 1.0];[1, 11, 9, 12];4;16598;[13  1 10  4  6  5  3  0 11  7  9  8 12  2];[0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 1.0]
21083;14;14;[10, 12, 11];3;16448;[ 0  1  2  3 13 10  4  5  7  6  9  8 12 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.3333333333333333, 0.16666666666666666, 0.2, 0.3333333333333333];[10, 12, 11];3;16498;[ 0  1  2  3 13 10  5  6  8  4  7  9 12 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.25, 0.2, 0.3333333333333333, 0.16666666666666666, 0.2, 0.3333333333333333];[10, 11, 12];3;16548;[ 0  1  2  3 10 13  8  5 11  9  4  6  7 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.2, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333];[10, 12, 11];3;8405;[ 0  1  2  3  4 10  9  8 13 12  5  6 11  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
21084;14;14;[4, 6, 12];3;16448;[ 5  4 11  8 13  6  0  1 12  9  2  3  7 10];[0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333];[4, 6, 12];3;16498;[ 5  4 11  8 13  3  0  1 10  6  2  9 12  7];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[4, 6, 12];3;16548;[ 5  4 11  8 13  3  0  1  7  6  2  9 10 12];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[4, 6, 12];3;16598;[ 5  4 11  8 13  3  0  1  7  6  2  9 10 12];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333]
21085;14;14;[10, 9, 11];3;8255;[ 0  1  2  3 10  9  4  5  7  6  8 11 12 13];[0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.2, 0.2, 0.2, 0.25, 0.25, 0.2, 0.2, 0.2];[9, 10, 11];3;16498;[ 0  1  2  5 13  9  3  6 12  7 10  4 11  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333];[11, 9, 10];3;2209;[ 0  1  2  5 11 13  9  3 10  7  6  8 12  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[11, 9, 10];3;2259;[ 0  1  2  5 11 13  9  3 10  7  6  8 12  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333]
21086;14;14;[1, 11, 12, 13];4;16448;[ 1  5  7  3 10 11  9  6  2  0  4  8 12 13];[0.2, 0.5, 0.25, 0.3333333333333333, 0.2, 0.5, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2];[1, 11, 12, 13];4;16498;[ 1  5  7  3 11 10  9  8  6  4  0  2 12 13];[0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2];[1, 11, 12, 13];4;16548;[ 1  5  3  0  7 10  9  8 11  6  2  4 12 13];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2];[1, 0, 12, 13, 10];5;2259;[ 1  5  2  0  3  7  9  8 12 13 10 11  6  4];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
21087;14;14;[9, 8, 11, 10];4;16448;[ 5  9  7  1  8  2  4  0 13 12 11  3  6 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.5, 0.2, 0.3333333333333333, 0.3333333333333333, 0.5, 0.2, 0.25, 0.25, 0.25];[9, 11, 10, 8];4;1134;[ 5  9  7  1 11 10  8  2 13  6  0  4 12  3];[0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[9, 2, 11, 10];4;8355;[ 5  9  2  0  3  7  8  1 13 11 10  4  6 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[9, 2, 11, 10];4;8405;[ 5  9  2  0  3  7  8  1 13 11 10  4  6 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
21088;14;14;[12, 0, 8, 10, 11];5;16448;[12 13  9  0  4  1  2  3  7  6  5  8 10 11];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333];[12, 0, 8, 10, 11];5;16498;[12 13  9  0  4  1  2  3  7  6  5  8 10 11];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333];[12, 0, 8, 10, 11];5;16548;[12 13  9  0  4  1  2  3  7  6  5  8 10 11];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333];[8, 12, 0, 11, 10];5;16598;[ 2  5  7  8 12 13  9  0  6  4  1  3 11 10];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333]
21089;14;14;[6, 11, 9, 13];4;2109;[ 1  2  6  4 11  9  7  3 12 13  8 10  5  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25];[3, 12, 13, 11];4;2159;[ 3  5  6 12  4  2  9  1 13 11 10  7  8  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333];[3, 12, 13, 11];4;16548;[ 3  5  6 12  4  2  9  1 13 11  7  0 10  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333];[5, 12, 13, 11];4;16598;[ 5  3 12  2  6  4  9  1 13 11  7  0 10  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333]
21090;14;14;[2, 10, 13, 12];4;16448;[ 2  9  1  0  4  5  6  3  7  8 10 11 13 12];[0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.2, 0.25];[2, 10, 13, 12];4;16498;[ 2  9  1  0  4  5  6  3  7  8 10 11 13 12];[0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.2, 0.25];[2, 12, 10, 13];4;16548;[ 2  9  5  1 12  4  3  0  7  6 10  8 11 13];[0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25];[2, 12, 10, 13];4;16598;[ 2  9  5  1 12  4  3  0  7  6 10  8 11 13];[0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25]
21091;14;14;[3, 12, 11];3;16448;[ 3  5  7 10 12 13  2  0  6  4  1  8 11  9];[0.2, 0.2, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333];[11, 3, 12];3;1134;[ 1 11  6  3  7 10  9  5 13 12  4  2  0  8];[0.2, 0.5, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[13, 11, 12];3;16548;[ 1 13 11  8  5  0  2  3 10  7  6  9 12  4];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[13, 11, 12];3;16598;[ 1 13 11  8  4  0  2  3  7  6  5  9 10 12];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
21092;14;14;[10, 3, 9];3;4158;[ 0  2  6  4 10 12 11  3  7  5  1  9  8 13];[0.25, 0.2, 0.25, 0.2, 0.25, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25, 0.25, 0.25, 0.2];[3, 10, 9];3;4208;[ 6  5 13  0  4  3  8  2 11 12 10  9  7  1];[0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[3, 10, 9];3;4258;[ 6  5 13  0  3  2  4  1  7  8 10  9 11 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[3, 10, 9];3;4308;[ 6  5 13  0  3  2  4  1  7  8 10  9 11 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333]
21093;14;14;[11, 13, 12];3;4158;[ 0  5  6  1  3  2  4  7  8 11 13 12 10  9];[0.3333333333333333, 0.2, 0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.16666666666666666, 0.16666666666666666, 0.2, 0.2, 0.2];[13, 11, 12];3;16498;[ 0  3  5  4  6  7 13  8 11  2 10  1  9 12];[0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.3333333333333333];[13, 11, 12];3;16548;[ 0  1  3  4  6  5  7  8 13  2 11 10  9 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.3333333333333333];[11, 13, 12];3;16598;[ 5 11  3  0  6  4  7  1 13  8  2 10  9 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.5, 0.2, 0.3333333333333333]
21095;14;14;[7, 11, 12];3;8255;[ 2  7  8  4 10  1  3  0  6  5  9 11 12 13];[0.2, 0.25, 0.3333333333333333, 0.2, 0.25, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.2, 0.2, 0.2];[7, 11, 12];3;8305;[ 2  7  8  1  3  4  5  0  6  9 10 11 12 13];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25];[7, 11, 12];3;8355;[ 2  7  8  1  3  4  5  0  6  9 10 11 12 13];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25];[7, 11, 12];3;8405;[ 2  7  8  1  3  4  5  0  6  9 10 11 12 13];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25]
21096;14;14;[10, 11];2;4158;[ 2  6  4  3  9  7  8 10  5  0  1 11 13 12];[0.2, 0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.2, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.16666666666666666, 0.2];[11, 10];2;16498;[ 2  6  3  1  4 11 10  9 12  8  7  0  5 13];[0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.2, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2];[10, 11];2;671;[ 2  6  1  0  3  4 10  9 11 12  7  5  8 13];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[11, 10];2;16598;[ 2  6  1  0  3  4  9  8 12 11 10  5  7 13];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25]
21097;14;14;[7, 5, 11, 12, 6];5;16448;[ 1  2  3  4  7  5 11  8 13 12  6  0 10  9];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25];[11, 7, 5, 12, 6];5;16498;[ 3  8 11  1  7  5  2  4 13 12 10  0  6  9];[0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25];[12, 11, 6, 7, 5];5;16548;[12  3  8 11  6  1  2  4 13  7  5  9  0 10];[0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 1.0, 0.25];[12, 7, 5, 11, 6];5;16598;[12  1  3  2  7  5  8  4 11  6 13  9  0 10];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 1.0, 0.25]
21098;14;14;[5, 11, 12];3;8255;[ 2  5  6  9 13  7  4  3 11 12 10  8  1  0];[0.2, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333];[12, 11, 5];3;1134;[12 11  2  6  9 10  5  4 13  0  1  3  7  8];[0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[12, 11, 5];3;1184;[12 11  2  6  9 10  5  4 13  0  1  3  7  8];[0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[12, 11, 5];3;1234;[12 11  2  6  9 10  5  4 13  0  1  3  7  8];[0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
21099;14;14;[1, 2, 12, 8, 11, 10];6;16448;[ 1  2  4  0  3  5  6  9 13 12  7  8 11 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.2, 0.25, 0.25];[1, 2, 8, 10, 11, 12];6;16498;[ 1  2  4 13  3  5  6  0  7  8 10  9 11 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[1, 2, 8, 10, 11, 12];6;16548;[ 1  2  4 13  3  5  6  0  7  8 10  9 11 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[1, 2, 11, 8, 10, 12];6;16598;[ 1  2  7  4 13 11  3  0  6  5  9  8 10 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333]


==> results/chamfer/segmented_long_wide_combined_responsibility_distance_results_simulation.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
21000;10;10;[8, 9, 7];3;185;[8 6 9 3 4 7 2 1 5 0];[0, 0, 0, 0.6171502818969581, 0.5971937707069216, 0, 0.9491156307161235, 0.5916063070512431, 1, 0.6860205791740278];[8, 9, 7];3;137;[8 6 3 9 7 4 2 1 5 0];[0, 0, 0, 0.781271809643285, 0.5971937707069216, 0, 0.9491156307161235, 0.6226679221393364, 1, 0.6860205791740278];[8, 9, 7];3;187;[8 6 3 9 7 4 2 1 5 0];[0, 0, 0.384588510197875, 0.781271809643285, 0.5971937707069216, 0, 0.9491156307161235, 0.6237484396170584, 1, 0.6860205791740278];[8, 9, 7];3;237;[8 6 3 9 7 4 2 1 5 0];[0, 0, 0.384588510197875, 0.781271809643285, 0.5971937707069216, 0, 0.9491156307161235, 0.6272182765928018, 1, 0.6860205791740278]
21001;10;10;[9, 8];2;56;[9 8 1 6 7 2 5 0 3 4];[0.5054512354092185, 0.7200185369560508, 0.5560847310393164, 0.4068176427055489, 0.2736427875613022, 0.5054512354092185, 0.6858580627914276, 0.5715992908019142, 0.7504453542402069, 1];[9, 8];2;170;[9 1 8 6 2 0 7 3 4 5];[0.6526036499206241, 0.9025205865670304, 0.675885325311919, 0.43564369923089075, 0.3387650724755297, 0.29998210725486013, 0.690853173704613, 0.5715992908019142, 0.7504453542402069, 1];[9, 8];2;1184;[9 1 5 2 6 8 0 7 4 3];[0.6526036499206241, 0.9727349989450409, 0.8180888755419033, 0.43564369923089075, 0.5673863842337981, 0.8507123044802383, 0.760237504669845, 0.5715992908019142, 0.7557181838887805, 1];[9, 8];2;335;[9 1 5 2 7 6 8 0 3 4];[0.6526036499206241, 0.9727349989450409, 0.8180888755419033, 0.6453351947029129, 0.5673863842337981, 0.8507123044802383, 0.760237504669845, 0.7646015035989385, 0.7557181838887805, 1]
21002;10;10;[8, 7, 6];3;61;[8 7 6 4 3 1 5 2 0 9];[0, 0.48789546248644294, 0, 0.48789546248644294, 0.5147167305794503, 0.4624140414338392, 0.5788585056145801, 0.6453326492527269, 1, 0];[8, 7, 6];3;120;[8 7 4 6 3 1 5 2 0 9];[0.2557579897786514, 0.48789546248644294, 0.2781241296504522, 0.48789546248644294, 0.6249626723621581, 0.4624140414338392, 0.5788585056145801, 0.9034236778682558, 1, 0];[8, 7, 6];3;170;[8 7 4 6 3 5 1 2 0 9];[0, 0.3431814666162771, 0.30822277416486454, 0.5075629825496425, 0.6249626723621581, 0.4624140414338392, 0.5788585056145801, 0.9034236778682558, 1, 0];[8, 7, 6];3;237;[8 7 1 4 6 3 5 2 0 9];[0, 0.8060740956099627, 0.30822277416486454, 0.5075629825496425, 0.6249626723621581, 0.4624140414338392, 0.5788585056145801, 0.9034236778682558, 1, 0]
21003;10;10;[8, 1, 7, 9];4;1084;[8 2 1 7 0 5 4 6 3 9];[0.6803010537691629, 0.7732138308912253, 0.7746403197424784, 0.29737729701099447, 0.5426606353539877, 0.6794328594907407, 0.4129924828470349, 0.6982278152045239, 1, 0];[8, 1, 7, 9];4;1134;[8 2 1 7 0 5 9 4 6 3];[0.6803010537691629, 0.7732138308912253, 0.7746403197424784, 0.29737729701099447, 0.5426606353539877, 0.6794328594907407, 0.420910692476579, 0.6982278152045239, 1, 0.5655041673162786];[8, 1, 9, 7];4;1184;[8 2 1 9 7 0 5 4 6 3];[0.6803010537691629, 0.7732138308912253, 0.7746403197424784, 0.42536046765848295, 0.5426606353539877, 0.6794328594907407, 0.45520114447044185, 0.7258747344338305, 1, 0.7640891573975195];[8, 1, 9, 7];4;1234;[8 2 1 9 7 6 0 5 4 3];[0.6803010537691629, 0.7732138308912253, 0.8959303236088365, 0.42536046765848295, 0.5426606353539877, 0.6794328594907407, 0.7069197750415538, 0.7258747344338305, 1, 0.7640891573975195]
21004;10;10;[9, 8, 6, 7];4;70;[9 8 6 7 5 1 4 3 0 2];[0.2618522559483857, 0.4536546967077303, 0, 0.39048400791731663, 0.44681172664454266, 0.6221483862705729, 0.6912421904915563, 0.6912421904915563, 0.7617627136801818, 1];[9, 7, 8, 6];4;170;[9 0 7 8 6 5 2 1 4 3];[0.9046508307939335, 0.46912722195174233, 0.5322030667419394, 0.44202434189269585, 0.44681172664454266, 0.6221483862705729, 0.6412986149953528, 0.7692461258817398, 0.7617627136801818, 1];[9, 7, 8, 6];4;220;[9 0 7 8 6 5 2 4 1 3];[0.9046508307939335, 0.46912722195174233, 0.5322030667419394, 0.44202434189269585, 0.5170169607121401, 0.6221483862705729, 0.6412986149953528, 0.7692461258817398, 0.7617627136801818, 1];[9, 6, 7, 8];4;270;[9 6 0 5 7 8 2 4 1 3];[0.9046508307939335, 0.46912722195174233, 0.715411740061408, 0.44202434189269585, 0.5170169607121401, 0.7802084241925495, 0.9195050835645177, 0.7692461258817398, 0.7617627136801818, 1]
21005;10;10;[8, 7, 6, 0];4;314;[8 1 7 5 6 4 0 2 3 9];[0.5161488151525258, 0.8222807805053204, 0.4033664590174539, 0.386063599098603, 0.5891546956219653, 0.6527539576806058, 0.6180041412130517, 0.6527539576806058, 1, 0];[8, 7, 6, 0];4;621;[8 1 3 4 2 7 5 6 0 9];[0.5161488151525258, 0.8222807805053204, 0.7739200892196325, 0.7879610783228063, 0.7804119595704457, 0.6527539576806058, 0.6180041412130517, 0.6527539576806058, 1, 0];[8, 6, 7, 0];4;671;[8 1 6 3 4 2 7 5 0 9];[0.5161488151525258, 0.8222807805053204, 0.7739200892196325, 0.7879610783228063, 0.7804119595704457, 0.5758884333958226, 0.8211229189736814, 0.7533456407901555, 1, 0.2949750680429323];[8, 6, 7, 0];4;721;[8 2 4 1 6 3 7 5 0 9];[0.5384036280209936, 0.8222807805053204, 0.9636315884481254, 0.7879610783228063, 0.9304997101087942, 0.5758884333958226, 0.8211229189736814, 0.7533456407901555, 1, 0.2949750680429323]
21006;10;10;[8, 2, 7, 1, 0];5;185;[8 5 2 7 1 0 4 6 3 9];[0.586286247441532, 0.5926164023212849, 0.7328256694684473, 0.31382952893069643, 0.3814607459113633, 0.8754156927748308, 0.3729680802346881, 0.6963016937998378, 1, 0];[8, 6, 1, 7];4;621;[8 5 6 2 1 3 7 0 9 4];[0.586286247441532, 0.7710243961211323, 0.8197807037192624, 0.7030624500593715, 0.3814607459113633, 0.8754156927748308, 0.8666522668534753, 0.6963016937998378, 1, 0.5343946706996594];[8, 6, 1, 7];4;671;[8 5 6 0 2 1 7 3 9 4];[0.8657989999759804, 0.7710243961211323, 0.8197807037192624, 0.7030624500593715, 0.5431151056346869, 0.8754156927748308, 0.8666522668534753, 0.7293380884191547, 1, 0.6620067882901366];[8, 6, 7, 1];4;721;[8 5 6 0 7 2 1 3 9 4];[0.8657989999759804, 0.7710243961211323, 0.8197807037192624, 0.7030624500593715, 0.5431151056346869, 0.932381662487972, 0.8666522668534753, 0.8552245815401718, 1, 0.6620067882901366]
21007;10;10;[9, 8, 5, 0, 4];5;1084;[9 8 7 1 5 2 0 6 4 3];[0.552699689107381, 0.6781364713549652, 0.6165292642337112, 0, 0, 0.6764708651097261, 0.5186977053254139, 0.7377376915748104, 0.8390928362458395, 1];[9, 8, 5, 4, 0];5;1134;[9 8 7 6 5 1 2 3 4 0];[0.552699689107381, 0.6781364713549652, 0.6165292642337112, 0.5571673472072176, 0.5571673472072176, 0.7084325459283384, 0.7135729896635298, 0.7399408858790845, 0.8390928362458395, 1];[9, 8, 5, 4, 0];5;1184;[9 7 8 5 6 1 2 3 4 0];[0.552699689107381, 0.6781364713549652, 0.6165292642337112, 0.5571673472072176, 0.5571673472072176, 0.7578004049039719, 0.7135729896635298, 0.9394674651495216, 0.8390928362458395, 1];[9, 8, 5, 0, 4];5;1234;[9 7 8 1 5 6 2 3 0 4];[0.552699689107381, 0.7741330324404032, 0.6165292642337112, 0.5957340963607207, 0.401103684654429, 0.7578004049039719, 0.7135729896635298, 0.9394674651495216, 0.8390928362458395, 1]
21008;10;10;[8, 2, 6, 7];4;70;[8 2 6 7 3 1 9 0 4 5];[0, 0.3570993693203103, 0.5843538286571126, 0.3570993693203103, 0, 0, 0.5843538286571126, 0.4287605091678912, 1, 0.16682392970399548];[8, 9, 7, 6];4;235;[8 9 5 4 7 6 2 1 3 0];[0.3532282083515333, 0.3570993693203103, 0.5843538286571126, 0.3570993693203103, 0.7483893163676086, 0.7723308454607634, 0.6054884241186583, 0.7483893163676086, 1, 0.8437829732857679];[8, 9, 6, 7];4;187;[8 9 5 6 7 4 3 1 2 0];[0.3532282083515333, 0.5334950984562999, 0.5249128592014322, 0.6209085585250653, 0.7483893163676086, 0.7723308454607634, 0.7515982689098649, 0.7483893163676086, 1, 0.8437829732857679];[8, 9, 6, 7];4;237;[8 9 6 5 7 4 3 2 1 0];[0.3532282083515333, 0.5334950984562999, 0.592553518504393, 0.6209085585250653, 0.7483893163676086, 0.7723308454607634, 0.7912251759857659, 0.7483893163676086, 1, 0.8437829732857679]
21009;10;10;[8, 0, 7];3;87;[8 0 1 7 5 2 9 6 4 3];[0.8767835582845335, 0.6263411722320761, 0.5414353038082725, 0, 0, 0.6097421614350159, 0.32631539728452164, 0.621325342970684, 1, 0.391809625399787];[8, 0, 7];3;137;[8 0 1 7 5 6 2 9 3 4];[0.8767835582845335, 0.628659329929905, 0.5414353038082725, 0.38866145610826847, 0, 0.6097421614350159, 0.5639677628709482, 0.625623547686796, 1, 0.391809625399787];[8, 0, 7];3;220;[8 0 1 7 2 5 6 9 3 4];[0.8880740261967127, 0.628659329929905, 0.6253429182237454, 0.38866145610826847, 0.28274939247140146, 0.6097421614350159, 0.5639677628709482, 0.625623547686796, 1, 0.391809625399787];[8, 0, 7];3;220;[8 0 9 7 3 1 2 5 6 4];[0.8880740261967127, 0.628659329929905, 0.6253429182237454, 0.663688986069975, 0.4972317334317052, 0.6097421614350159, 0.5639677628709482, 0.6654978134293245, 1, 0.6654978134293245]
21010;10;10;[8, 0, 5, 7];4;1084;[8 0 1 3 5 2 9 7 6 4];[0.9643503533972704, 0.7467327862920989, 0.6083534344977939, 0.6475463731909888, 0.36724024662236726, 0.6457513228295926, 0.4254613196017964, 0.4926513716103916, 1, 0.5215933794028108];[8, 0, 5, 7];4;1134;[8 0 1 3 5 2 9 7 6 4];[0.9643503533972704, 0.7467327862920989, 0.6083534344977939, 0.6475463731909888, 0.36724024662236726, 0.6457513228295926, 0.4254613196017964, 0.4926513716103916, 1, 0.5673478832909419];[8, 0, 6, 7];4;1184;[8 0 2 6 1 7 3 5 9 4];[0.9643503533972704, 0.7467327862920989, 0.8788821569415189, 0.6475463731909888, 0.36724024662236726, 0.6457513228295926, 0.7859928789580263, 0.7019224083061535, 1, 0.5673478832909419];[8, 0, 6, 7];4;721;[8 0 2 6 5 1 7 3 4 9];[0.9643503533972704, 0.7467327862920989, 0.8788821569415189, 0.6475463731909888, 0.5791291864539428, 0.761754552816474, 0.7859928789580263, 0.7019224083061535, 1, 0.5780688045326356]
21011;10;10;[8, 9, 6];3;1084;[8 7 1 9 4 2 6 0 5 3];[0.4071753209467221, 0.5679489927472617, 0.5076888935048243, 0, 0.5112901288687604, 0, 0.4418537437464431, 0.625466681921973, 1, 0.5630195288065208];[8, 6, 9];3;235;[8 6 2 9 5 0 7 1 4 3];[0.6896215527047714, 0.5679489927472617, 0.7699675059515544, 0.4672877077420594, 0.5291529935515795, 0.6896215527047714, 0.8143649346177496, 0.625466681921973, 1, 0.7387014263277213];[8, 6, 9];3;1184;[8 5 6 2 1 3 9 7 4 0];[0.4071753209467221, 0.7525649759159369, 0.7699675059515544, 0.7461152848107775, 0.5291529935515795, 0.9028281061998719, 0.8143649346177496, 0.625466681921973, 1, 0.7387014263277213];[8, 6, 9];3;1234;[8 5 6 2 1 3 9 7 4 0];[0.4071753209467221, 0.7525649759159369, 0.7699675059515544, 0.7461152848107775, 0.5291529935515795, 0.9028281061998719, 0.8143649346177496, 0.625466681921973, 1, 0.7387014263277213]
21012;10;10;[8, 7, 6];3;1084;[8 1 2 5 7 9 0 4 3 6];[0.5097401801059599, 0.8083840736526466, 0.7366365512767492, 0.3773039811811457, 0.39952489430024163, 0.7089490725806791, 0, 0.6124137565391271, 1, 0.5105132476399478];[8, 7, 6];3;1134;[8 1 2 5 7 6 9 0 3 4];[0.5097401801059599, 0.8083840736526466, 0.7366365512767492, 0.4829418174929228, 0.4634201973809108, 0.7089490725806791, 0.6354594101026219, 0.6354594101026219, 1, 0.5105132476399478];[8, 6, 7];3;1184;[8 1 2 5 6 3 7 9 0 4];[0.5097401801059599, 0.8083840736526466, 0.7366365512767492, 0.6226722756505576, 0.4685391822683052, 0.7089490725806791, 0.6606210052872015, 0.6124137565391271, 1, 0.5105132476399478];[8, 6, 7];3;1234;[8 4 1 5 2 6 3 7 9 0];[0.5097401801059599, 0.8083840736526466, 0.7708449794273593, 0.6226722756505576, 0.8614817409995434, 0.7966741945006407, 0.6606210052872015, 0.6124137565391271, 1, 0.5105132476399478]
21013;10;10;[8, 6, 9, 7];4;1084;[8 0 6 4 9 1 7 5 3 2];[0.891623044255129, 0.4683628061275874, 0.2339086084244533, 0.2359144531295975, 0.568305158335272, 0.34029665050343005, 0.6732028756894937, 0.4683628061275874, 1, 0.5261068010033488];[8, 7, 6, 9];4;1134;[8 7 0 6 9 4 5 3 1 2];[0.891623044255129, 0.38202275817522163, 0.31013685853808076, 0.3872663166234048, 0.6293846979140498, 0.3970967899712093, 0.7911189158984241, 0.973276978866229, 1, 0.771554278831372];[8, 7, 1, 9];4;1184;[8 7 0 1 6 9 4 2 5 3];[0.8922070850106691, 0.8082776315531282, 0.6214129582756862, 0.3872663166234048, 0.6293846979140498, 0.41408369953479324, 0.7911189158984241, 0.973276978866229, 1, 0.771554278831372];[8, 7, 6, 9];4;1234;[8 7 0 6 1 9 4 2 5 3];[0.8922070850106691, 0.833403985201093, 0.6214129582756862, 0.3872663166234048, 0.6293846979140498, 0.41408369953479324, 0.8509363878445336, 0.973276978866229, 1, 0.771554278831372]
21014;10;10;[8, 6, 7, 9];4;70;[8 6 7 9 3 2 0 1 4 5];[0, 0, 0, 0, 0, 0, 0.7070494586007144, 0.6430741621613083, 1, 0.5926335217240014];[8, 9, 6, 7];4;137;[8 4 9 6 7 5 3 2 0 1];[0, 0, 0, 0, 0.7682395748889337, 0.5219677413921662, 0.7070494586007144, 0.7036972230512789, 1, 0.7682395748889337];[8, 9, 6, 7];4;187;[8 4 9 6 7 3 5 2 1 0];[0, 0, 0, 0.6673613762107579, 0.7682395748889337, 0.5219677413921662, 0.7070494586007144, 0.7036972230512789, 1, 0.7682395748889337];[8, 9, 7, 6];4;237;[8 4 9 7 6 3 5 2 1 0];[0, 0, 0, 0.6673613762107579, 0.7682395748889337, 0.5219677413921662, 0.7070494586007144, 0.7361575788742747, 1, 0.7682395748889337]
21015;10;10;[8, 0, 7];3;1084;[8 3 4 9 0 2 1 5 6 7];[0.5911257621333308, 0.5500490189145905, 0.5910685936029485, 0.8508488667231437, 0.8428353466291024, 0.45307351326788353, 0.27541772329982916, 0.2677632463504522, 1, 0.7801473953375992];[8, 5, 7];3;1134;[8 3 4 9 5 1 6 0 2 7];[0.5911257621333308, 0.5983050137792314, 0.5910685936029485, 0.8508488667231437, 0.8428353466291024, 0.7221971010100797, 0.5916240333626024, 0.2838303401337667, 1, 0.7801473953375992];[8, 7, 5];3;220;[8 7 3 4 9 5 1 6 0 2];[0.5911257621333308, 0.7031434235582203, 0.5910685936029485, 0.8508488667231437, 0.8428353466291024, 0.7221971010100797, 0.5916240333626024, 0.9181491381712051, 1, 0.7801473953375992];[8, 7, 5];3;270;[8 7 3 4 9 5 1 0 2 6];[0.6377907298226563, 0.7031434235582203, 0.5991767705110255, 0.8508488667231437, 0.8428353466291024, 0.7221971010100797, 0.5916240333626024, 0.9181491381712051, 1, 0.7801473953375992]
21016;10;10;[9, 0, 8];3;1084;[9 2 0 7 8 3 1 4 6 5];[0.6128130795148523, 0.43565359597676473, 0.6973041564538137, 0.5184912710682931, 0, 0, 0, 0.5338097946418774, 0.5245553598583208, 1];[9, 3, 8];3;364;[9 3 2 6 0 7 5 8 4 1];[0.6128130795148523, 0.43565359597676473, 0.7436240104769644, 0.8154534650948141, 0.5090878962297697, 0.5960963237954277, 0.6935597079519604, 0.6057904970014012, 0.5245553598583208, 1];[9, 3, 8];3;1184;[9 3 2 6 4 0 7 5 8 1];[0.6128130795148523, 0.43565359597676473, 0.7436240104769644, 0.8154534650948141, 0.642054844712354, 0.5960963237954277, 0.6978268625140589, 0.6057904970014012, 0.5245553598583208, 1];[9, 3, 8];3;1234;[9 3 2 6 1 4 0 7 5 8];[0.6128130795148523, 0.675329916992861, 0.7436240104769644, 0.8154534650948141, 0.642054844712354, 0.5960963237954277, 0.6978268625140589, 0.6057904970014012, 0.5245553598583208, 1]
21017;10;10;[8, 9, 7];3;571;[8 0 6 1 2 9 4 5 7 3];[0.966296223504137, 0.7225429860106066, 0.6812159804213697, 0, 0.5306573069636795, 0.5216025209179173, 0.7275583282490234, 0.4518248682368012, 1, 0.5775685987893039];[8, 9, 7];3;364;[8 0 6 1 2 3 9 7 4 5];[0.966296223504137, 0.7225429860106066, 0.6812159804213697, 0.6321506448096228, 0.5306573069636795, 0.5216025209179173, 0.7275583282490234, 0.5462022836454073, 1, 0.5775685987893039];[8, 9, 7];3;1184;[8 0 6 1 2 9 3 4 7 5];[0.966296223504137, 0.7225429860106066, 0.6812159804213697, 0.6321506448096228, 0.5854999837437583, 0.5216025209179173, 0.7275583282490234, 0.5462022836454073, 1, 0.6792240686299192];[8, 9, 7];3;1234;[8 0 6 1 9 4 2 3 7 5];[0.966296223504137, 0.7225429860106066, 0.6845435930793419, 0.6321506448096228, 0.6878182178289988, 0.5216025209179173, 0.7275583282490234, 0.5462022836454073, 1, 0.7169599031934304]
21018;10;10;[8, 2, 4, 5, 6, 7, 3];7;571;[8 2 4 5 6 7 1 3 0 9];[0.31164773654081607, 0.5624039678522093, 0.8821296115782119, 0.5042691034673494, 0.707866322917164, 0.7065368153778206, 0.6876937696704737, 0.6454514539272065, 1, 0];[8, 2, 5, 6, 4, 3, 7];7;1134;[8 2 5 6 4 3 1 7 9 0];[0.31164773654081607, 0.6694778275101584, 0.8850519808299333, 0.7005528647207063, 0.707866322917164, 0.8660046637869898, 0.7107544177250009, 0.6454514539272065, 1, 0.38025528332369046];[8, 2, 5, 6, 4, 3, 7];7;285;[8 2 5 6 4 3 7 0 1 9];[0.6760352296310089, 0.6694778275101584, 0.8850519808299333, 0.7005528647207063, 0.707866322917164, 0.8660046637869898, 0.7194393043942533, 0.6880922455113448, 1, 0.38025528332369046];[8, 2, 5, 6, 4, 3, 7];7;721;[8 0 2 5 6 4 3 1 7 9];[0.8903327390206115, 0.6917075001972379, 0.8850519808299333, 0.7005528647207063, 0.707866322917164, 0.8660046637869898, 0.7194393043942533, 0.6880922455113448, 1, 0.38025528332369046]
21019;10;10;[8, 9, 7];3;1084;[8 4 6 9 1 2 0 3 5 7];[0.5671599549232345, 0.6209340909592429, 0.5696395556895274, 0.5290553324625517, 0.925609354798159, 0.49952626275530315, 0.6820441993068065, 0.41520536399118, 1, 0.6531828341673623];[8, 7, 9];3;170;[8 4 7 6 9 1 2 0 3 5];[0.5671599549232345, 0.6209340909592429, 0.5696395556895274, 0.5290553324625517, 0.925609354798159, 0.49952626275530315, 0.6820441993068065, 0.7246846236227312, 1, 0.6531828341673623];[8, 7, 9];3;414;[8 4 0 3 7 6 5 9 1 2];[0.9013491006009503, 0.6209340909592429, 0.5696395556895274, 0.7903174103721438, 0.925609354798159, 0.6776769668669264, 0.6820441993068065, 0.7246846236227312, 1, 0.6713488189238207];[8, 7, 9];3;1234;[8 4 0 1 3 7 6 5 9 2];[0.9013491006009503, 0.8299869331493914, 0.5696395556895274, 0.7903174103721438, 0.925609354798159, 0.6776769668669264, 0.6820441993068065, 0.7482367474507259, 1, 0.6713488189238207]
21020;11;11;[9, 6, 10, 2];4;571;[ 9  6  0 10  2  1  5  4  8  3  7];[0.6677301401781417, 0.5060410086212437, 0.6259020362521435, 0.3777415630208938, 0.46836925511175026, 0.5060410086212437, 0.8393669637609907, 0.3371292729775341, 0.45212298787514416, 1, 0.6517258160259822];[9, 6, 10, 2];4;621;[ 9  5  6 10  0  2  8  1  4  3  7];[0.6677301401781417, 0.4899436935272043, 0.6259020362521435, 0.3777415630208938, 0.46836925511175026, 0.9418940081701539, 0.8393669637609907, 0, 0.5989787640298141, 1, 0.6847516051332141];[9, 4, 10, 8];4;285;[ 9  5  6  4  1 10  8  0  2  3  7];[0.6677301401781417, 0.7178364537057209, 0.6259020362521435, 0.4907604616379146, 0.7529209708619984, 0.9418940081701539, 0.8393669637609907, 0, 0.6799109630890099, 1, 0.6847516051332141];[9, 4, 10, 8];4;335;[ 9  5  4  6  1 10  8  0  2  3  7];[0.6677301401781417, 0.7178364537057209, 0.666309472032489, 0.4907604616379146, 0.842545983782567, 0.9418940081701539, 0.8393669637609907, 0.4598273830557215, 0.6799109630890099, 1, 0.6847516051332141]
21021;11;11;[8, 9, 7];3;61;[ 8  9  7 10  2  0  6  5  4  3  1];[0.20698938052125443, 0, 0.20698938052125443, 0, 0, 0.15062078338318471, 0.15062078338318471, 0.5730535741962582, 1, 0.5743342270179532, 0.4608798881899889];[8, 9, 7];3;111;[ 8  9  7 10  3  2  0  1  6  5  4];[0, 0, 0.32740372546836694, 0.3492969199617125, 0, 0, 0, 0.5804459902554047, 1, 0.6036964434381189, 0.4608798881899889];[8, 7, 9];3;161;[ 8  7  9  1  0 10  3  2  6  5  4];[0.49103343116830045, 0.6596583404102309, 0.32740372546836694, 0.3492969199617125, 0, 0, 0, 0.9231616821615294, 1, 0.7936827430469511, 0.4608798881899889];[8, 7, 9];3;211;[ 8  7  9  1  0 10  3  2  6  5  4];[0.49103343116830045, 0.6596583404102309, 0.32740372546836694, 0.3492969199617125, 0, 0, 0, 0.9231616821615294, 1, 0.7936827430469511, 0.4608798881899889]
21022;11;11;[9, 0, 10];3;185;[ 9  5  6  0  4  1 10  3  2  7  8];[0.7465003514406506, 0.5213339445368254, 0.45098728690578205, 0.46054332097559714, 0.711886541032796, 0.8231783177223805, 0.8050809561719678, 0.31961284135234774, 0, 1, 0.5031719022979677];[9, 4, 10];3;2159;[ 9  4  5  6  0  3  1 10  2  7  8];[0.7465003514406506, 0.6225564384055584, 0.45098728690578205, 0.7211391377325111, 0.8454615769393288, 0.8231783177223805, 0.8050809561719678, 0.41381792896066194, 0, 1, 0.5031719022979677];[9, 4, 10];3;2209;[ 9  4  5  1  6  0  3  2 10  7  8];[0.7465003514406506, 0.8111515200386786, 0.5212851066818671, 0.7211391377325111, 0.8454615769393288, 0.8231783177223805, 0.8050809561719678, 0.4144096678360297, 0.4121089051518764, 1, 0.5031719022979677];[9, 4, 10];3;237;[ 9  4  5 10  1  6  2  0  3  7  8];[0.7465003514406506, 0.8111515200386786, 0.7507614711580629, 0.7211391377325111, 0.8454615769393288, 0.8231783177223805, 0.8050809561719678, 0.4144096678360297, 0.4121089051518764, 1, 0.8211847859836542]
21023;11;11;[10, 8, 9, 5];4;70;[10  8  9  5  7  3  0  1  6  4  2];[0, 0, 0, 0, 0, 0.41836877325825755, 0, 0.40997096329000143, 0.7220112500925897, 0.6897569319150759, 1];[10, 8, 9, 5];4;170;[10  8  9  1  5  2  4  7  6  3  0];[0, 0.6514252136404656, 0.575936260787279, 0, 0.5222625555797299, 0.6344337239523442, 0.19583739337685124, 0.40997096329000143, 0.7220112500925897, 0.6897569319150759, 1];[10, 8, 7, 9, 1];5;187;[10  8  7  9  1  5  2  4  0  3  6];[0.5329424675382342, 0.6514252136404656, 0.575936260787279, 0.42907918554138197, 0.5329424675382342, 0.6344337239523442, 0.19583739337685124, 0.7216886306125659, 0.7220112500925897, 0.6897569319150759, 1];[10, 8, 7, 9, 1];5;237;[10  8  7  9  1  5  2  4  0  3  6];[0.5329424675382342, 0.6514252136404656, 0.575936260787279, 0.4335297965300037, 0.5329424675382342, 0.6344337239523442, 0.19583739337685124, 0.7216886306125659, 0.7220112500925897, 0.6897569319150759, 1]
21024;11;11;[9, 4, 0, 8, 6, 1, 7, 3];8;314;[ 9  4  0  8  6  1  7  3 10  2  5];[0.8691122845361786, 0.7003745742739654, 0.3160175853983596, 0.5610925929306313, 0.8808317611142816, 0, 0.734138939723, 0.6376283370373113, 0.793508059593858, 1, 0.3935261814874102];[9, 4, 0, 7, 8, 6, 1, 3];8;1134;[ 9  4  0  7  8  6  1  2  5  3 10];[0.8691122845361786, 0.7003745742739654, 0.6602033972998712, 0.6299258520651695, 0.8808317611142816, 0.6470383912633347, 0.7494911018947166, 0.8196188813906292, 0.793508059593858, 1, 0.39909975586278557];[9, 4, 0, 1, 7, 8, 6, 3];8;1184;[ 9  4  0  1  7  8  6  2  5  3 10];[0.8691122845361786, 0.8369807561568121, 0.6602033972998712, 0.6299258520651695, 0.8808317611142816, 0.6470383912633347, 0.7600926698635261, 0.8196188813906292, 0.793508059593858, 1, 0.39909975586278557];[9, 4, 8, 0, 1, 7, 6, 3];8;1234;[ 9  4  8  0  1  7  6  2  5  3 10];[0.8691122845361786, 0.8369807561568121, 0.6602033972998712, 0.6299258520651695, 0.8808317611142816, 0.6470383912633347, 0.7600926698635261, 0.8196188813906292, 0.8775178645871216, 1, 0.39909975586278557]
21025;11;11;[9, 10, 6, 7];4;70;[ 9 10  6  7  8  0  5  3  4  1  2];[0.22799630596954837, 0, 0, 0, 0, 0.22799630596954837, 0.6107788687281713, 0.3905832548616967, 0.3905832548616967, 1, 0.6998116090109605];[9, 10, 6, 7];4;120;[ 9 10  6  7  8  0  5  3  4  1  2];[0.22799630596954837, 0, 0, 0, 0, 0.22799630596954837, 0.6107788687281713, 0.3905832548616967, 0.3905832548616967, 1, 0.6998116090109605];[9, 10, 6, 7];4;170;[ 9 10  6  7  8  3  5  0  1  2  4];[0.22799630596954837, 0.22266955731365587, 0, 0.3694987637350807, 0, 0.22799630596954837, 0.6107788687281713, 0.3905832548616967, 0.3905832548616967, 1, 0.6998116090109605];[9, 10, 6, 7];4;220;[ 9 10  6  7  8  3  5  0  1  2  4];[0.22799630596954837, 0.22266955731365587, 0, 0.3694987637350807, 0, 0.22799630596954837, 0.6107788687281713, 0.3905832548616967, 0.3905832548616967, 1, 0.7169609926524937]
21026;11;11;[7, 6, 5];3;314;[ 7  3  6  0  9  8  2  5  1  4 10];[0.7216177841287006, 0.31310017899862086, 0.6262445411424992, 0.7583564690533918, 0, 0.5459183107515979, 0.7327696715917517, 1, 0.6964207179506685, 0.6995785742452023, 0];[7, 3, 4, 6];4;120;[ 7  3  4  6  0  9  8  2  5  1 10];[0.7216177841287006, 0.506885672907938, 0.6262445411424992, 0.8294995448301257, 0.7497584838566713, 0.5622081008978809, 0.7327696715917517, 1, 0.6964207179506685, 0.6995785742452023, 0];[7, 1, 3, 6];4;285;[ 7  1  9  3  6  4  8  0  2  5 10];[0.7216177841287006, 0.9090011628540321, 0.6262445411424992, 0.8294995448301257, 0.7497584838566713, 0.5622081008978809, 0.8213631384952218, 1, 0.7484372941777043, 0.8867026700733831, 0];[7, 1, 3, 6];4;335;[ 7  1  9  3  6  4  8  0  2  5 10];[0.7216177841287006, 0.9090011628540321, 0.6262445411424992, 0.8294995448301257, 0.7497584838566713, 0.5622081008978809, 0.8213631384952218, 1, 0.7484372941777043, 0.8867026700733831, 0]
21027;11;11;[9, 8, 6, 7];4;185;[ 9  8  6  3  7  4  2  1  5  0 10];[0, 0, 0, 0.5243996911968415, 0.4410690646739743, 0, 0.5895615041467318, 0.5103414870625128, 0.7333569080233299, 1, 0];[9, 6, 8, 7];4;235;[ 9  6  8  3  4  7  1  0  5  2 10];[0, 0.48893155110419656, 0, 0.5693447103873739, 0.5475996431785168, 0, 0.8547043235842234, 0.5103414870625128, 0.7333569080233299, 1, 0];[9, 6, 8, 7];4;170;[ 9  6  8  7  5  3  4  1  0  2 10];[0, 0.48893155110419656, 0, 0.5693447103873739, 0.5475996431785168, 0.6347598387015126, 0.8547043235842234, 0.6910153539724502, 0.7333569080233299, 1, 0];[9, 6, 8, 7];4;220;[ 9  6  8  7  5  3  4  1  0  2 10];[0, 0.48893155110419656, 0, 0.5693447103873739, 0.5475996431785168, 0.6347598387015126, 0.8547043235842234, 0.6910153539724502, 0.7333569080233299, 1, 0]
21028;11;11;[10, 8, 9];3;185;[10  5  0  2  8  9  7  1  6  4  3];[0.8073579879526086, 0.6657277554462164, 0.7455014468170623, 0.2022388048073885, 0.4067930266324746, 0.8267925501280283, 0.6061561470812599, 0.6657277554462164, 0.7322652560109876, 0.6848509664640456, 1];[10, 8, 9];3;2159;[10  3  5  0  2  8  9  1  7  6  4];[0.8073579879526086, 0.6657277554462164, 0.7455014468170623, 0.9124842451462324, 0.4067930266324746, 0.8267925501280283, 0.6061561470812599, 0.6657277554462164, 0.7322652560109876, 0.7251479701270299, 1];[10, 8, 9];3;2209;[10  3  7  5  0  2  8  9  6  1  4];[0.8073579879526086, 0.6015246671623642, 0.7455014468170623, 0.9124842451462324, 0.5574973057956717, 0.8267925501280283, 0.6061561470812599, 0.8631810486852004, 0.7322652560109876, 0.7251479701270299, 1];[10, 8, 9];3;2259;[10  3  7  5  0  6  2  8  9  1  4];[0.8073579879526086, 0.6015246671623642, 0.7455014468170623, 0.9124842451462324, 0.5574973057956717, 0.8267925501280283, 0.7730033591616845, 0.8631810486852004, 0.7322652560109876, 0.7251479701270299, 1]
21029;11;11;[9, 0, 8, 7, 5];5;1084;[ 9  0  4  8  6  3  1  7  2  5 10];[0.8443307921797174, 0.47100633423884775, 0.30997402913705313, 0.47142248229315614, 0.8124162262891897, 0, 0.6253787391397927, 0.40300586019824297, 0.6827147480617549, 1, 0];[9, 1, 6, 8, 7];5;235;[ 9  1  0  4  6  8  7  3  2 10  5];[0.8443307921797174, 0.9511805824032887, 0.5075516515117663, 0.5772377075972996, 0.8124162262891897, 0.19819632566860135, 0.7584410686684749, 0.6272209206154076, 0.6827147480617549, 1, 0.3361602761894746];[9, 1, 6, 8, 7];5;285;[ 9  1  0  4  6  8  7  2  3  5 10];[0.8443307921797174, 0.9511805824032887, 0.6101627213047054, 0.5772377075972996, 0.8124162262891897, 0.5433747892937405, 0.7584410686684749, 0.6741959076441356, 0.6827147480617549, 1, 0.3361602761894746];[9, 1, 6, 8, 7];5;335;[ 9  4  1  0  6  8  7  2  3  5 10];[0.8443307921797174, 0.9511805824032887, 0.6101627213047054, 0.5772377075972996, 0.9933787762938929, 0.5433747892937405, 0.7584410686684749, 0.6741959076441356, 0.6853484493947503, 1, 0.3361602761894746]
21030;11;11;[10, 7, 0];3;2109;[10  4  7  3  8  1  6  9  0  5  2];[0.390172104655365, 0.4375591568251569, 0, 0.617450573489018, 0.8106806654381852, 0.2705378700541734, 0.4345511404203821, 0.6266500792496634, 0.5506289735279299, 0.4119234585598137, 1];[10, 0, 7];3;2159;[10  4  0  3  7  6  8  9  5  1  2];[0.7600506885586167, 0.4569884711327583, 0, 0.6290178481263606, 0.9724038190048979, 0.5257921540133369, 0.6139677482286927, 0.6266500792496634, 0.5506289735279299, 0.5331962727442734, 1];[10, 0, 7];3;2209;[10  4  0  3  7  6  5  8  9  2  1];[0.8330169971057239, 0.4569884711327583, 0.49319411244888167, 0.6290178481263606, 0.9724038190048979, 0.5563665056856203, 0.6139677482286927, 0.6266500792496634, 0.5506289735279299, 0.5331962727442734, 1];[10, 0, 7];3;2259;[10  4  0  8  6  3  7  2  5  9  1];[0.8330169971057239, 0.4569884711327583, 0.5564765616970875, 0.6555427295844694, 0.9724038190048979, 0.5563665056856203, 0.7258328479269699, 0.6266500792496634, 0.820973648936935, 0.5331962727442734, 1]
21031;11;11;[9, 8, 2, 3];4;1084;[ 9  8  2  6  5  7  0  1  4  3 10];[0.5170019315024506, 0.29896370597674266, 0.7467049095884616, 0, 0.29896370597674266, 0.5612854410964087, 0.5777064924273542, 0.5560103573427568, 0.77267258959287, 1, 0];[9, 8, 2, 3];4;2159;[ 9  1  8  2  5  7  4  6 10  0  3];[0.5170019315024506, 0.845083501942601, 0.7467049095884616, 0, 0.6104947047266694, 0.6720356690085013, 0.6046567130056753, 0.6237132259813064, 0.77267258959287, 1, 0.5972873779868311];[9, 8, 2, 3];4;2209;[ 9  1  8  2  5  3  6  7  4 10  0];[0.5170019315024506, 0.845083501942601, 0.7467049095884616, 0.6530106435311943, 0.6104947047266694, 0.6720356690085013, 0.640270604334944, 0.6237132259813064, 0.77267258959287, 1, 0.5972873779868311];[9, 8, 2, 3];4;2259;[ 9  1  8  2  3  5  6  7  4 10  0];[0.5170019315024506, 0.845083501942601, 0.7467049095884616, 0.6760044933388508, 0.6104947047266694, 0.6720356690085013, 0.640270604334944, 0.6237132259813064, 0.77267258959287, 1, 0.5972873779868311]
21032;11;11;[10, 0, 1, 2, 8];5;2109;[10  3  0  7  6  1  2  5  9  4  8];[0.7614022105618544, 0.6255559311938846, 0.589196319648244, 0.864350660848332, 0, 0.4248222114482154, 0.7079969756468928, 0.7347494676211009, 0, 0.2906219368403645, 1];[10, 0, 1, 2, 8];5;2159;[10  3  0  7  5  6  1  2  8  4  9];[0.7614022105618544, 0.6255559311938846, 0.589196319648244, 0.864350660848332, 0.4604648250659906, 0.7093351742690964, 0.7079969756468928, 0.7347494676211009, 0.5345787161480833, 0.2991358057119334, 1];[10, 0, 1, 2, 8];5;2209;[10  3  0  7  5  6  1  2  8  4  9];[0.7614022105618544, 0.6858219559560434, 0.589196319648244, 0.864350660848332, 0.4604648250659906, 0.7093351742690964, 0.7079969756468928, 0.7595568019293719, 0.5345787161480833, 0.3076099145073427, 1];[10, 0, 1, 2, 8];5;2259;[10  3  7  0  5  6  1  9  2  8  4];[0.7614022105618544, 0.6858219559560434, 0.589196319648244, 0.864350660848332, 0.4604648250659906, 0.7093351742690964, 0.7079969756468928, 0.8207220244492285, 0.5345787161480833, 0.6784121587089355, 1]
21033;11;11;[9, 8];2;70;[ 9  1  8  3  6  0  7  2  4  5 10];[0.3712868778241704, 0.8334154365979813, 0.2797160534716427, 0.46562181581654954, 0.2797160534716427, 0.2797160534716427, 0.4434325076802515, 0.3712868778241704, 0.6523174207693819, 1, 0.2544717818728463];[9, 8];2;364;[ 9  1  8  0  5 10  2  3  6  7  4];[0.6382521364727115, 0.8334154365979813, 0.5080836945651842, 0.46562181581654954, 0.2546750649130123, 0.5769334029801517, 0.4434325076802515, 0.365680054818642, 0.6991107635113117, 1, 0.5769334029801517];[9, 8];2;220;[ 9  1  4  3  0  8  2  5 10  6  7];[0.7032183769168364, 0.8334154365979813, 0.6294391279840239, 0.7037216322676109, 0.70404295062189, 0.5769334029801517, 0.4434325076802515, 0.365680054818642, 0.6991107635113117, 1, 0.5769334029801517];[9, 8];2;1234;[ 9  1  2  4  3  0  8  5 10  7  6];[0.7032183769168364, 0.8334154365979813, 0.8004228090531922, 0.7037216322676109, 0.70404295062189, 0.5769334029801517, 0.4434325076802515, 0.49735020069436914, 0.6991107635113117, 1, 0.5769334029801517]
21034;11;11;[9, 2, 8, 6, 3, 0, 7, 4, 1, 5];10;1084;[ 9  2  8  6  3  0  7  4  1  5 10];[0.4984070788277149, 0.39004841433588977, 0.7315508613348521, 0.5334304893480877, 0.4441588422548024, 0.2468148989087372, 0.67711137024493, 0.48497036972672186, 0.7315508613348521, 1, 0];[9, 7, 5, 2, 6, 0, 1, 8, 3, 4];10;2159;[ 9  7  5  2  6  0  1  8 10  3  4];[0.6017057991671945, 0.6002714662248602, 0.7508362823216775, 0.5334304893480877, 0.4441588422548024, 0.7634256309869268, 0.7221775555225501, 0.9071261674331957, 0.5800402341608931, 1, 0.5609021218430406];[9, 7, 2, 5, 8, 6, 3, 0, 1, 4];10;2209;[ 9  7  2  5  8  6  3  0  1 10  4];[0.6017057991671945, 0.6002714662248602, 0.8309361150108172, 0.6178962964087428, 0.4941295496510029, 0.7634256309869268, 0.7221775555225501, 0.9071261674331957, 0.7387605725031992, 1, 0.5609021218430406];[9, 7, 2, 3, 4, 5, 8, 6, 0, 1];10;2259;[ 9  7  2  3  4  5 10  8  6  0  1];[0.6111939252748044, 0.6002714662248602, 0.8309361150108172, 0.818853643053259, 0.807155799638511, 0.7634256309869268, 0.7221775555225501, 0.9071261674331957, 0.7387605725031992, 1, 0.7553124760362688]
21035;11;11;[10, 8, 9, 5, 7];5;2109;[10  2  8  3  1  9  5  6  7  4  0];[0, 0.7342177697392693, 0.9081688953390614, 0.8346836695404437, 0.3891721392319052, 0.5142397304693103, 0.504144330245086, 0.4478515083234482, 0.835950374019345, 0.657103455513721, 1];[10, 8, 9, 5, 7];5;2159;[10  2  0  8  3  6  1  9  5  4  7];[0.8435738295142297, 0.7342177697392693, 0.9081688953390614, 0.8346836695404437, 0.5773996263185469, 0.652270059391975, 0.8326983753978786, 0.4478515083234482, 0.835950374019345, 0.657103455513721, 1];[10, 8, 5, 9, 7];5;2209;[10  2  0  8  3  6  5  1  9  4  7];[0.8435738295142297, 0.7342177697392693, 0.9081688953390614, 0.8346836695404437, 0.5773996263185469, 0.7898436106054857, 0.8326983753978786, 0.4478515083234482, 0.835950374019345, 0.657103455513721, 1];[10, 8, 5, 9, 7];5;2259;[10  2  0  8  3  6  5  9  1  7  4];[0.8435738295142297, 0.7342177697392693, 0.9081688953390614, 0.8346836695404437, 0.5773996263185469, 0.7898436106054857, 0.8326983753978786, 0.6346247962157913, 0.835950374019345, 0.763183774067703, 1]
21036;11;11;[10, 8];2;56;[10  8  6  2  9  1  3  0  7  5  4];[0, 0.29506075631901485, 0.30181343259455035, 0, 0, 0, 0.5853551923471645, 0, 0.6836137556435165, 0.30181343259455035, 1];[10, 8];2;106;[10  8  6  3  4  9  2  1  7  5  0];[0, 0.29506075631901485, 0.3216034626118102, 0.506415593490993, 0.506415593490993, 0, 0.5853551923471645, 0, 0.6836137556435165, 0.506415593490993, 1];[10, 8];2;156;[10  8  6  3  4  9  2  1  7  5  0];[0, 0.29506075631901485, 0.3216034626118102, 0.506415593490993, 0.506415593490993, 0, 0.5853551923471645, 0, 0.6864536514348155, 0.506415593490993, 1];[10, 8];2;206;[10  8  6  3  4  9  2  1  7  5  0];[0, 0.29506075631901485, 0.3216034626118102, 0.506415593490993, 0.506415593490993, 0, 0.5853551923471645, 0, 0.6864536514348155, 0.506415593490993, 1]
21037;11;11;[10, 9, 8];3;70;[10  9  4  8  7  1  5  6  2  0  3];[0, 0.43561426368239053, 0, 0, 0.7085176784852545, 0.34826925130196223, 0.26329616925974125, 0.4927227531618887, 0.5714260518611318, 0.8402811798913002, 1];[10, 9, 0];3;111;[10  9  0  1  7  4  8  5  6  2  3];[0.8332521036159543, 0.7921631598817941, 0.3064030893955803, 0, 0.7085176784852545, 0.35820313458529524, 0.3202783996853191, 0.7921631598817941, 0.5714260518611318, 0.8402811798913002, 1];[10, 9, 0];3;161;[10  9  0  2  1  7  4  8  5  6  3];[0.8332521036159543, 0.7921631598817941, 0.814207501471942, 0, 0.7085176784852545, 0.35820313458529524, 0.3202783996853191, 0.7921631598817941, 0.5714260518611318, 0.8402811798913002, 1];[10, 9, 0];3;211;[10  9  0  1  2  4  7  8  5  3  6];[0.8332521036159543, 0.8278246290345171, 0.814207501471942, 0.3596086818110282, 0.7085176784852545, 0.40906812804470744, 0.3202783996853191, 0.6593034014531058, 0.5714260518611318, 0.8402811798913002, 1]
21038;11;11;[10, 4, 8];3;2109;[10  5  0  2  4  1  8  7  9  3  6];[0.6828546743403697, 0.5522536646415693, 0.6134080390255316, 0.4011040452847497, 0.5522536646415693, 0.7993971038796277, 0.25437284060380944, 0.49878818395017177, 0.5508258530206547, 0.4633010502257682, 1];[10, 9, 8];3;2159;[10  5  0  2  7  9  6  3  4  8  1];[0.7924086293579814, 0.4372002715934371, 0.7314412092374786, 0.6053645330903535, 0.5818197225998721, 0.7993971038796277, 0.63143071175907, 0.673987756729632, 0.49226521517589616, 0.6366226015971455, 1];[10, 4, 8];3;285;[10  4  5  0  2  8  7  9  6  3  1];[0.7924086293579814, 0.4657311460190144, 0.7314412092374786, 0.6053645330903535, 0.8598750567540522, 0.7993971038796277, 0.63143071175907, 0.6833533197380306, 0.6958792991033256, 0.6366226015971455, 1];[10, 4, 8];3;335;[10  4  5  0  2  8  7  9  6  3  1];[0.7924086293579814, 0.5633853072393294, 0.7314412092374786, 0.6053645330903535, 0.8598750567540522, 0.7993971038796277, 0.63143071175907, 0.6833533197380306, 0.6958792991033256, 0.6366226015971455, 1]
21039;11;11;[10, 0, 9];3;571;[10  0  5  7  1  8  2  3  9  4  6];[0.7007993533694028, 0.5348067113934093, 0.44675694888309836, 0.28599493780302054, 0.20923657144915944, 0.6229071303511268, 0, 0.5801897728866063, 0.5210523189522378, 0.28599493780302054, 1];[10, 0, 9];3;137;[10  0  5  7  9  4  1  8  2  6  3];[0.7007993533694028, 0.5348067113934093, 0.44675694888309836, 0, 0.6040250033395579, 0.6861252162671091, 0.36125148180576455, 0.679865606063563, 0.5210523189522378, 0.652525562380505, 1];[10, 6, 9];3;414;[10  6  4  0  5  7  9  1  8  3  2];[0.7007993533694028, 0.5348067113934093, 0.44675694888309836, 0.5120986318881433, 0.7229883788817526, 0.6861252162671091, 0.7971886760578633, 0.679865606063563, 0.5210523189522378, 0.652525562380505, 1];[10, 6, 9];3;237;[10  6  4  9  0  5  7  1  8  3  2];[0.7007993533694028, 0.567646098479259, 0.44675694888309836, 0.5120986318881433, 0.7229883788817526, 0.6861252162671091, 0.7971886760578633, 0.679865606063563, 0.5210523189522378, 0.709585221214977, 1]
21040;12;12;[11, 3, 9, 0];4;4158;[11  8  3  9  7  2  4  1  0  5  6 10];[0.2269490737955012, 0.3379945842789508, 0.37633645242061486, 0.5733332711833554, 0.347854854038292, 0.2269490737955012, 0, 0.5027947342045538, 0.6814714423994739, 0.557410656221825, 0, 1];[11, 10, 7, 8, 1];5;170;[11 10  7  3  8  1  6  9  2  0  4  5];[0.36432212574694617, 0.6725902498814418, 0.37633645242061486, 0.7030623795642411, 0.35376532431076724, 0.30156692901864746, 0.5804203156181095, 0.7926494386201149, 0.6814714423994739, 0.557410656221825, 0.8860110328783996, 1];[11, 10, 7, 8, 1];5;220;[11 10  7  3  8  1  6  9  2  0  4  5];[0.3759728935778228, 0.6725902498814418, 0.40354724650263246, 0.7030623795642411, 0.35376532431076724, 0.3096856486616013, 0.5804203156181095, 0.7926494386201149, 0.6814714423994739, 0.557410656221825, 0.8860110328783996, 1];[11, 10, 7, 1, 8];5;270;[11 10  7  3  1  8  6  9  2  0  4  5];[0.3759728935778228, 0.6725902498814418, 0.40354724650263246, 0.7030623795642411, 0.369373954753491, 0.3387329063366294, 0.5804203156181095, 0.7926494386201149, 0.6641367149576056, 0.557410656221825, 0.9348760238476631, 1]
21041;12;12;[10, 9, 3];3;4158;[10  0  4  9 11  5  1  2  8  6  7  3];[0.9275224164311132, 0.6083796935647805, 0.5193284953498337, 0, 0.926751312149596, 0.7489062113610495, 0.28910381647479255, 0.28910381647479255, 0.49247411124607954, 0.8197543353554878, 1, 0.7498041928065586];[10, 9, 3];3;4208;[10  0  4  7  9 11  5  6  1  8  2  3];[0.9275224164311132, 0.6083796935647805, 0.5193284953498337, 0.5049349501847383, 0.926751312149596, 0.7489062113610495, 0.6339145551823663, 0.8444079333930512, 0.5202157926500136, 0.8197543353554878, 1, 0.7498041928065586];[10, 0, 4, 9, 7, 6];6;220;[10  0  4  9  7  6 11  5  1  8  2  3];[0.9275224164311132, 0.6083796935647805, 0.5193284953498337, 0.5049349501847383, 0.926751312149596, 0.7489062113610495, 0.7761761968273453, 0.8444079333930512, 0.5202157926500136, 0.8494042093288817, 1, 0.7498041928065586];[10, 9, 3];3;4308;[10  0  4  1  9  7  6 11  5  8  2  3];[0.9275224164311132, 0.8948872949873131, 0.5193284953498337, 0.5049349501847383, 0.926751312149596, 0.7489062113610495, 0.7761761968273453, 0.8444079333930512, 0.530728510635179, 0.8494042093288817, 1, 0.7498041928065586]
21042;12;12;[11, 0, 2];3;4158;[11  4  0  9  6  5 10  7  3  8  2  1];[0.7249383565630142, 0, 0.30051122453247353, 0.3313802579368442, 0.7943694199507699, 0.5116261480066804, 0.6355514519732467, 0.36866038565537834, 0.3313802579368442, 0.6826565717153166, 0.45028202114325194, 1];[11, 2, 0];3;4208;[11  4  2  3  0  9  6 10  5  7  1  8];[0.7249383565630142, 0, 0.7937260646530266, 0.7665758009866146, 0.7943694199507699, 0.5618594425809572, 0.6355514519732467, 0.39841401767713797, 0, 0.6826565717153166, 0.6312664883962933, 1];[11, 2, 0];3;4258;[11  4  2  3  0  9  6 10  5  7  1  8];[0.7249383565630142, 0, 0.7937260646530266, 0.7665758009866146, 0.7943694199507699, 0.6281724354240793, 0.6355514519732467, 0.4285053393150337, 0, 0.6826565717153166, 0.6312664883962933, 1];[11, 2, 0];3;4308;[11  4  2  3  0  1  7  9  6 10  5  8];[0.7249383565630142, 0.718392820246234, 0.7937260646530266, 0.7665758009866146, 0.7943694199507699, 0.6281724354240793, 0.6355514519732467, 0.6920277256272027, 0.46988745307319596, 0.6826565717153166, 0.6312664883962933, 1]
21043;12;12;[10, 9, 8, 5, 3];5;4158;[10  6  9  7  8  2  5  0  4  3  1 11];[0.3045339746751885, 0, 0.6388520049721852, 0, 0, 0.5054949822984428, 0.8501638104878991, 0.7652826357794259, 0.7593202979374345, 0.8138485249460112, 1, 0];[10, 9, 8, 3, 5];5;4208;[10  6  9  7  8  2  3  5 11  4  0  1];[0.3045339746751885, 0, 0.6388520049721852, 0.5754193190776492, 0.45164816125671264, 0.5054949822984428, 0.8501638104878991, 0.7652826357794259, 0.7593202979374345, 0.8138485249460112, 1, 0.5026083490901573];[10, 9, 8, 3, 5];5;4258;[10  6  9  7  8 11  1  0  2  4  3  5];[0.6911599784858715, 0.7368416335931594, 0.6388520049721852, 0.5998133434263396, 0.6094168765977702, 0.5054949822984428, 0.8501638104878991, 0.7652826357794259, 0.7593202979374345, 0.8249237426352353, 1, 0.7489117140988539];[10, 9, 8, 3, 5];5;4308;[10  6  9  7  8 11  1  0  4  2  3  5];[0.6911599784858715, 0.7368416335931594, 0.6388520049721852, 0.5998133434263396, 0.6421026719701456, 0.5054949822984428, 0.8501638104878991, 0.7652826357794259, 0.7593202979374345, 0.8249237426352353, 1, 0.7489117140988539]
21044;12;12;[11, 6, 9, 8];4;120;[11  6  9  1  5  8 10  2  3  7  0  4];[0.18974947987191212, 0.6356042479059899, 0.40944781460846985, 0.40944781460846985, 0, 0.6017679872965093, 0.8946383133318794, 0.29418437628447525, 0.44922603019876595, 0.6665615506851547, 0.44922603019876595, 1];[11, 6, 9, 8];4;4208;[11  4  6  9  0 10  2  1  5  8  7  3];[0.6880324539732126, 0.6356042479059899, 0.6475523269530877, 0.33114090011971986, 0.9175558014363554, 0.6017679872965093, 0.8946383133318794, 0.43315582319562596, 0.4711461023872694, 0.735837525282954, 0.6579914214630349, 1];[11, 6, 9, 8];4;4258;[11  4  6  0 10  9  2  1  5  8  7  3];[0.7852293256610512, 0.6356042479059899, 0.6475523269530877, 0.33114090011971986, 0.9175558014363554, 0.6067057252716923, 0.8946383133318794, 0.43315582319562596, 0.4711461023872694, 0.7462251010658928, 0.7661398936109005, 1];[11, 6, 9, 8];4;4308;[11  4  6  0 10  9  2  1  5  8  7  3];[0.7852293256610512, 0.6356042479059899, 0.6475523269530877, 0.3742393302909402, 0.9175558014363554, 0.6067057252716923, 0.8946383133318794, 0.43315582319562596, 0.4887784301312594, 0.7462251010658928, 0.7812529737280687, 1]
21045;12;12;[10, 9, 8];3;2109;[10  9  3  4  6  5  2  1  7  0  8 11];[0, 0, 0.4316838490729862, 0.5293812447747761, 0.48854970550545296, 0.4750962803162199, 0.4839548185010301, 0, 0, 0.7501136001749991, 1, 0];[10, 9, 8];3;1134;[10  9  1  7  5  0  3  8  4  6  2 11];[0.560264257066957, 0.6473698321277304, 0.4316838490729862, 0.5293812447747761, 0.48854970550545296, 0.560264257066957, 0.4839548185010301, 0.620928181434123, 0.5138909847913672, 0.7501136001749991, 1, 0];[10, 9, 8];3;1184;[10  3  9  1  7  0  5  8  4  6 11  2];[0.560264257066957, 0.6473698321277304, 0.4316838490729862, 0.7856641930520016, 0.48854970550545296, 0.560264257066957, 0.4839548185010301, 0.620928181434123, 0.5138909847913672, 0.7501136001749991, 1, 0.47949960836238004];[10, 9, 8];3;335;[10  7  3  9  6  1  8  5  0  4 11  2];[0.560264257066957, 0.6473698321277304, 0.4316838490729862, 0.7856641930520016, 0.48854970550545296, 0.560264257066957, 0.6865541857962958, 0.8907388527970552, 0.6439939246771783, 0.7501136001749991, 1, 0.47949960836238004]
21046;12;12;[11, 5, 9, 10];4;120;[11  3  5  9  8 10  6  7  4  0  1  2];[0, 0, 0, 0.608041720086432, 0, 0.5610817744929496, 0.3053025273887379, 0.21339497544902336, 0.5253112967495347, 0.5549771691228834, 0.3053025273887379, 1];[11, 10, 4, 3];4;120;[11 10  4  3  5  9  8  7  0  6  1  2];[0.35568212161886675, 0, 0, 0.608041720086432, 0.6341570073722737, 0.5610817744929496, 0, 0.5193302756607123, 0.5253112967495347, 0.5549771691228834, 0.6934826826942204, 1];[11, 6, 10];3;187;[11  6  8 10  4  3  5  9  7  2  0  1];[0.35568212161886675, 0, 0.44296195356734713, 0.608041720086432, 0.6341570073722737, 0.5610817744929496, 0.8175634056927753, 0.5193302756607123, 0.7738649694952999, 0.5549771691228834, 0.6934826826942204, 1];[11, 6, 10];3;237;[11  6  8 10  4  3  5  9  7  2  0  1];[0.35568212161886675, 0, 0.44296195356734713, 0.608041720086432, 0.6341570073722737, 0.5610817744929496, 0.8175634056927753, 0.5193302756607123, 0.7738649694952999, 0.5549771691228834, 0.6934826826942204, 1]
21047;12;12;[10, 1, 9];3;4158;[10  1  0  3  6  5  8 11  2  4  7  9];[0.5074596681548232, 0.6595291197134594, 0.19152955926841025, 0.4880452051459321, 0.19152955926841025, 0.39213627015637587, 0.4880452051459321, 0, 0.38719607139706436, 0, 1, 0.31704700339869707];[10, 9, 1];3;111;[10  9  1  2  8  0  7  3  6  5 11  4];[0.5074596681548232, 0.6595291197134594, 0.6270708003472318, 0.4880452051459321, 0, 0.39213627015637587, 0.4880452051459321, 0.4960660526523669, 0.5997813596610003, 0.8364601272153679, 1, 0.31704700339869707];[10, 9, 7];3;161;[10  9  7  1  2  8  0  3  6  5 11  4];[0.5074596681548232, 0.6595291197134594, 0.6270708003472318, 0.4880452051459321, 0, 0.39852560730870695, 0.4880452051459321, 0.7688031211616807, 0.5997813596610003, 0.8364601272153679, 1, 0.31704700339869707];[10, 9, 7];3;211;[10  9  7  1  2  8  0  3  6  5 11  4];[0.5074596681548232, 0.6595291197134594, 0.6270708003472318, 0.4880452051459321, 0, 0.39852560730870695, 0.4880452051459321, 0.7688031211616807, 0.5997813596610003, 0.8364601272153679, 1, 0.31704700339869707]
21048;12;12;[11, 0, 7, 3];4;4158;[11  2  8  5  0  1  4  9  7  6  3 10];[0.7773891286210884, 0.7137122753856724, 0.9344129902024776, 0, 0.584268559261771, 0.8611890557941931, 0.2271207910809006, 0.3474596122583967, 0.8644098215346294, 0.4234868353005367, 0, 1];[11, 0, 3, 7];4;4208;[11  2  8  5  0  3  1  4 10  7  9  6];[0.7773891286210884, 0.7137122753856724, 0.9344129902024776, 0.773061940049206, 0.6064555664054098, 0.8611890557941931, 0.28604332711376257, 0.4764051926699237, 0.9019635920959285, 0.4234868353005367, 0.5406613357464669, 1];[11, 3, 7, 0];4;4258;[11  2  8  5 10  1  3  7  0  4  9  6];[0.7773891286210884, 0.8202473718258646, 0.9344129902024776, 0.7836076856193896, 0.6064555664054098, 0.8611890557941931, 0.28604332711376257, 0.7783709997026481, 0.9019635920959285, 0.4663801012663695, 0.8216298064938102, 1];[11, 3, 0, 7];4;4308;[11  2  8  5 10  1  3  0  7  4  9  6];[0.779549129323863, 0.8202473718258646, 0.9344129902024776, 0.7836076856193896, 0.6064555664054098, 0.8611890557941931, 0.28604332711376257, 0.7783709997026481, 0.9019635920959285, 0.5731638246494261, 0.8216298064938102, 1]
21049;12;12;[11, 10, 9];3;2109;[11  3 10  2  6  7  8  0  1  4  9  5];[0.42861367338928363, 0.42861367338928363, 0.6046079297339888, 0.7202566985012478, 0.3925127730792214, 0.2599857671154295, 0.5555221590462524, 0.5555221590462524, 0.5165576015224181, 0.33995841767196444, 0.7202566985012478, 1];[11, 10, 9];3;2159;[11  7 10  3  1  6  9  2  8  0  4  5];[0.4701057122936757, 0.6432162547567124, 0.6046079297339888, 0.7202566985012478, 0.3925127730792214, 0, 0.6149757841133661, 0.8253537168006949, 0.5165576015224181, 0.6123513954800316, 0.7202566985012478, 1];[11, 10, 9];3;2209;[11  7 10  6  3  9  1  2  8  0  4  5];[0.4701057122936757, 0.6123513954800316, 0.6046079297339888, 0.6148909005249195, 0.3925127730792214, 0, 0.6149757841133661, 0.8253537168006949, 0.5165576015224181, 0.6123513954800316, 0.775418349773912, 1];[11, 10, 9];3;4308;[11  7  5  4 10  6  3  1  9  2  0  8];[0.5705324684130042, 0.6123513954800316, 0.6046079297339888, 0.6148909005249195, 0.7991488111084218, 0.806718382177849, 0.6149757841133661, 0.8253537168006949, 0.5568917208899736, 0.6123513954800316, 0.775418349773912, 1]
21050;12;12;[9, 10, 8];3;61;[ 9 10  8  7  5  1  3  0  6  4  2 11];[0, 0.40969111419439286, 0, 0, 0, 0.4155583066542021, 0, 0.48410096768552735, 0.6088998882033806, 1, 0.7221399476720584, 0];[9, 10, 8];3;111;[ 9 10  8  7  5  2  4  3  6  0  1 11];[0, 0, 0.36990219629504095, 0, 0.36990219629504095, 0.4155583066542021, 0, 0.48410096768552735, 0.6683736639184213, 1, 0.7221399476720584, 0];[9, 10, 8];3;161;[ 9 10  8  7  5  2  4  3  6  0  1 11];[0, 0, 0.36990219629504095, 0, 0.36990219629504095, 0.4155583066542021, 0, 0.48410096768552735, 0.6683736639184213, 1, 0.7221399476720584, 0];[9, 10, 8];3;211;[ 9 10  8  0  5  7  4  2  3 11  6  1];[0.5519559734693851, 0, 0.36990219629504095, 0.2815805351918553, 0.36990219629504095, 0.5519559734693851, 0, 0.48410096768552735, 0.6683736639184213, 1, 0.7221399476720584, 0.2815805351918553]
21051;12;12;[9, 10, 11, 0];4;4158;[ 9 10  2  4  5  7 11  3  1  0  6  8];[0, 0.3253770805254817, 0.6835142549718355, 0.44257111811613414, 0.5915066275508744, 0.5732508654902636, 0, 0.5732508654902636, 0, 1, 0.9302497480975134, 0.5509091542712674];[9, 10, 11, 2, 4];5;137;[ 9 10 11  2  4  7  3  1  0  8  5  6];[0.29683116412697114, 0.3253770805254817, 0.6835142549718355, 0.44257111811613414, 0.6491857962713505, 0.2941973026958475, 0.264464213850754, 0.5752431735461099, 0.29683116412697114, 1, 0.9302497480975134, 0.6969318407762782];[9, 10, 2, 11, 4];5;2209;[ 9 10  2  3 11  4  1  7  6  8  5  0];[0, 0.5944933762646901, 0.8569025216779746, 0.7754679874231506, 0.6491857962713505, 0.2941973026958475, 0.3670767191566122, 0.5752431735461099, 0.3051563372156558, 1, 0.9302497480975134, 0.728845091867757];[9, 10, 2, 11, 4];5;335;[ 9 10  2  3 11  4  6  1  0  7  8  5];[0.5827867855216714, 0.5944933762646901, 0.8569025216779746, 0.7754679874231506, 0.6810804167168945, 0.29536625030133434, 0.6092785132974101, 0.5752431735461099, 0.3051563372156558, 1, 0.9302497480975134, 0.728845091867757]
21052;12;12;[10, 9];2;1084;[10  8  2  5  6  9  7  3  0  1 11  4];[0.45660195217103405, 0.3846606611301648, 0.8580637305888028, 0.47696276585068254, 0.31540122184844377, 0.6478306193297552, 0.6178680550044959, 0.4806162427655435, 0.8636402186778254, 0.6032326466263866, 1, 0.3182012579954937];[10, 9];2;621;[10  8  2  9  4  5  6  0  7  3  1 11];[0.4981122148923787, 0.3846606611301648, 0.8580637305888028, 0.47696276585068254, 0.7666723224008557, 0.7297774947260083, 0.6178680550044959, 0.4806162427655435, 0.8636402186778254, 0.7722291323257146, 1, 0.3296885716051879];[10, 9];2;2209;[10  8  2  9  4  5  3  7  6  0  1 11];[0.4981122148923787, 0.45383472188339335, 0.862380060651927, 0.7218275018129378, 0.7666723224008557, 0.7297774947260083, 0.6178680550044959, 0.6545612794459824, 0.8636402186778254, 0.7722291323257146, 1, 0.3296885716051879];[10, 9];2;2259;[10  4  8  2  3  9  5  1  7  6  0 11];[0.4981122148923787, 0.7137145672205882, 0.862380060651927, 0.785452388011055, 0.9074375347838922, 0.7297774947260083, 0.6178680550044959, 0.6545612794459824, 0.8636402186778254, 0.7722291323257146, 1, 0.3296885716051879]
21053;12;12;[10, 9, 1, 0, 8, 2, 7, 3];8;4158;[10  5  6  9  1 11  0  8  2  7  4  3];[0.5573504424081531, 0.5719632735817993, 0.5226235668221905, 0.41775552045018566, 0.48499730024345034, 0.7221172965929776, 0.7058770011658405, 0.5035366162350121, 0.5390308390365471, 0.6133372349159694, 1, 0.5573504424081531];[10, 7, 9, 1, 2, 8, 0, 3];8;4208;[10  4  7  9  5  6 11  1  2  8  0  3];[0.47772398563652735, 0.5719632735817993, 0.5577838777130614, 0.37739150958352746, 0.8241083896828689, 0.7221172965929776, 0.7058770011658405, 0.8163234824814255, 0.5390308390365471, 0.7382787831169734, 1, 0.5999595450407055];[10, 7, 9, 1, 3, 2, 8, 0];8;4258;[10  4  7  6  9  5 11  1  3  2  8  0];[0.5270575212085347, 0.5719632735817993, 0.5577838777130614, 0.565679623896312, 0.8241083896828689, 0.7221172965929776, 0.7718180068759961, 0.8163234824814255, 0.5390308390365471, 0.7382787831169734, 1, 0.5999595450407055];[10, 7, 9, 1, 3, 2, 8, 0];8;4308;[10  4  7  6  9  5 11  1  3  2  8  0];[0.5270575212085347, 0.5719632735817993, 0.5577838777130614, 0.565679623896312, 0.8241083896828689, 0.7221172965929776, 0.8096704988977357, 0.8163234824814255, 0.5390308390365471, 0.7382787831169734, 1, 0.5999595450407055]
21054;12;12;[9, 7, 8, 10];4;87;[ 9  7  4  8 10  2  5  3  1  0  6 11];[0, 0.3185672672219001, 0.4777185392948189, 0.41912610937989175, 0.6548080517376637, 0.41912610937989175, 0, 0.6548080517376637, 0.5979832397948632, 1, 0.5032682787322859, 0];[9, 10, 8, 7];4;120;[ 9 10  8  7  4  3  5  2  1  0  6 11];[0, 0.29087144323152414, 0.3136408135620328, 0.41912610937989175, 0.6548080517376637, 0.41912610937989175, 0, 0.6548080517376637, 0.6826079723618554, 1, 0.6951217170305708, 0];[9, 10, 8, 7];4;170;[ 9 10  8  7  4  3  5  2  1  0  6 11];[0, 0.29087144323152414, 0.3136408135620328, 0.41912610937989175, 0.6548080517376637, 0.41912610937989175, 0, 0.6548080517376637, 0.6826079723618554, 1, 0.7689622371473795, 0];[9, 10, 8, 7];4;220;[ 9 10  8  7  4  3  5  2  1  0  6 11];[0.1987228685836292, 0.29087144323152414, 0.3136408135620328, 0.41912610937989175, 0.6548080517376637, 0.41912610937989175, 0.1987228685836292, 0.6548080517376637, 0.6826079723618554, 1, 0.7689622371473795, 0.1987228685836292]
21055;12;12;[11, 10, 9];3;70;[11 10  3  9  5  6  2  0  7  4  1  8];[0, 0, 0, 0.4898213201395515, 0, 0.2892397902366528, 0.2518458693817026, 0, 0, 0.4898213201395515, 0.7365186734422386, 1];[11, 10, 9];3;120;[11 10  3  9  8  6  5  0  7  4  1  2];[0.1926401447446477, 0, 0, 0.4898213201395515, 0.1926401447446477, 0.2892397902366528, 0.3653345713075906, 0.1926401447446477, 0.3653345713075906, 0.4898213201395515, 0.7365186734422386, 1];[11, 10, 9];3;161;[11 10  9  0  8  6  5  3  7  4  1  2];[0.4744718801085415, 0, 0, 0.2892397902366528, 0, 0.2892397902366528, 0.3653345713075906, 0, 0.3653345713075906, 0.5846619604697337, 0.7365186734422386, 1];[11, 10, 9];3;211;[11 10  9  0  8  6  5  3  7  4  1  2];[0.4744718801085415, 0, 0, 0.2892397902366528, 0, 0.2892397902366528, 0.3653345713075906, 0, 0.3653345713075906, 0.5846619604697337, 0.7365186734422386, 1]
21056;12;12;[11, 4, 10, 0, 3];5;4158;[11  4 10  8  6  9  7  5  2  0  1  3];[0.38741271204631683, 0.3135911500683894, 0.3985712043262417, 0, 0.8704435074803384, 0.5704753739527696, 0.7366645220632356, 0.5907671145689493, 0.7578259314493909, 0.6063889570678008, 0.8149493115868502, 1];[11, 4, 10, 0, 3];5;4208;[11  4 10  8  9  6  7  5  1  2  0  3];[0.38741271204631683, 0.4161363641366213, 0.3985712043262417, 0, 0.8704435074803384, 0.5704753739527696, 0.7366645220632356, 0.5907671145689493, 0.7578259314493909, 0.7406404039358302, 0.8149493115868502, 1];[11, 4, 10, 3, 0];5;4258;[11  4  6 10  3  8  9  5  7  0  1  2];[0.4364976224512826, 0.4161363641366213, 0.3985712043262417, 0.7580987011953874, 0.8704435074803384, 0.6945728886961682, 0.8416430076965599, 0.5907671145689493, 0.7578259314493909, 0.7556296001682279, 0.8149493115868502, 1];[11, 4, 10, 6, 9, 3];6;270;[11  4 10  6  9  3  8  5  7  0  1  2];[0.4364976224512826, 0.4161363641366213, 0.3985712043262417, 0.7580987011953874, 0.8704435074803384, 0.6945728886961682, 0.8416430076965599, 0.5907671145689493, 0.7578259314493909, 0.7642293026895814, 0.8654733068552576, 1]
21057;12;12;[10, 5, 9];3;70;[10  5  4  9  6  2  3  1  0  7  8 11];[0.3111406969758617, 0.33404911571739015, 0.487322600314327, 0.4793889135620406, 0.564570216249009, 0.5706817572013277, 0.48878242393394367, 0.30010223424741106, 0.30010223424741106, 0.5361442995449714, 1, 0.28261982727607804];[10, 5, 9];3;621;[10  3  8  0  5  4  9  6  2 11  1  7];[0.6659594431105257, 0.33404911571739015, 0.487322600314327, 0.8594247136745545, 0.564570216249009, 0.5706817572013277, 0.4991491941810975, 0, 0.8063912064343394, 0.5361442995449714, 1, 0.37864226084675007];[10, 6, 9];3;671;[10  3  8  0  4  6  5  9  2  1  7 11];[0.6659594431105257, 0.4471439125375161, 0.487322600314327, 0.8594247136745545, 0.6195708430770084, 0.5706817572013277, 0.5794373422404738, 0.4471439125375161, 0.8063912064343394, 0.5361442995449714, 1, 0.38277910157973083];[10, 9, 6];3;721;[10  9  3  1  8  0  4  6  5  2 11  7];[0.6659594431105257, 0.8163388344690095, 0.487322600314327, 0.8594247136745545, 0.6195708430770084, 0.5706817572013277, 0.5794373422404738, 0, 0.8063912064343394, 0.9010689919687888, 1, 0.38277910157973083]
21058;12;12;[10, 6, 8, 1];4;4158;[10  6 11  5  0  4  2  8  7  9  1  3];[0.6862182506189308, 0.4140391397512001, 0.6368056231471684, 0, 0.6455747677312365, 0.7402226953983433, 0.8818834466572055, 0.4474834477440739, 0.5360249976793889, 0.44556894351202286, 1, 0.8683623846442942];[10, 6, 1, 8];4;4208;[10  6 11  5  2  4  0  1  8  7  9  3];[0.6862182506189308, 0.5444807460772478, 0.711126322806604, 0.41451639658940653, 0.7053959343213012, 0.7402226953983433, 0.8818834466572055, 0.4680563639395907, 0.5360249976793889, 0.44556894351202286, 1, 0.8683623846442942];[10, 6, 1, 8];4;4258;[10  6 11  3  5  7  2  4  0  1  8  9];[0.6862182506189308, 0.5444807460772478, 0.711126322806604, 0.8654358923449079, 0.7053959343213012, 0.7402226953983433, 0.8818834466572055, 0.7233672927078784, 0.5360249976793889, 0.44556894351202286, 1, 0.8683623846442942];[10, 6, 1, 8];4;4308;[10  6 11  3  7  2  5  4  0  1  8  9];[0.6862182506189308, 0.5444807460772478, 0.7448550501201687, 0.8654358923449079, 0.7053959343213012, 0.7402226953983433, 0.8818834466572055, 0.8350718621290102, 0.5360249976793889, 0.44556894351202286, 1, 0.8683623846442942]
21059;12;12;[10, 1, 8, 9, 2];5;4158;[10 11  6  1  8  7  4  0  3  5  9  2];[0.30554225928249285, 0.6832691958835798, 0, 0.30554225928249285, 0.6158540589985732, 0.2669581039212068, 0.6884587808784446, 0.6243707859659149, 0.6510448832022768, 0.2669581039212068, 1, 0.7642188575834823];[10, 1, 9, 8, 2];5;4208;[10 11  6  1  9  8  7  4  0  3  5  2];[0.47791296199530386, 0.6832691958835798, 0, 0.40659480959548705, 0.6158540589985732, 0.2960523051193257, 0.6884587808784446, 0.6291179213899556, 0.6510448832022768, 0.6793020667276719, 1, 0.7642188575834823];[10, 8, 1, 9, 2];5;4258;[10  7  3 11  8  6  1  9  5  4  0  2];[0.47791296199530386, 0.6832691958835798, 0.27802686344555044, 0.8176025774909662, 0.6158540589985732, 0.6525707148810648, 0.6884587808784446, 0.8737002086941129, 0.7287170575950621, 0.6793020667276719, 1, 0.7642188575834823];[10, 9, 8, 1, 2];5;4308;[10  0  9  7  3 11  8  6  1  5  4  2];[0.9071049327699671, 0.6832691958835798, 0.27802686344555044, 0.8176025774909662, 0.6158540589985732, 0.6525707148810648, 0.6884587808784446, 0.8737002086941129, 0.7287170575950621, 0.8780901011859273, 1, 0.7642188575834823]
21060;13;13;[12, 11, 1, 10];4;314;[12 11  1  7  4  3 10  2  6  5  0  9  8];[0, 0.6643247296666226, 0.3600760901804515, 0.5149428824618674, 0.5398659634706788, 0, 0, 0.555231116714184, 0, 0, 0.36185896166775805, 0.7729713407554399, 1];[12, 11, 1, 10];4;235;[12 11  1  5  8 10  7  4  3  2  6  0  9];[0, 0.6643247296666226, 0.48652157624964354, 0.5149428824618674, 0.5398659634706788, 0.6580712726252371, 0.48652157624964354, 0.555231116714184, 0.6580712726252371, 0, 0.5650012051832023, 0.7729713407554399, 1];[12, 11, 1, 10];4;285;[12 11  1  5  8 10  7  2  4  3  6  0  9];[0, 0.6643247296666226, 0.547864185803102, 0.5149428824618674, 0.5398659634706788, 0.6580712726252371, 0, 0.555231116714184, 0.6580712726252371, 0, 0.5670370754308498, 0.7729713407554399, 1];[12, 11, 1, 10];4;335;[12  3 11  1  5  8 10  7  2  4  6  0  9];[0, 0.7592878467230764, 0.547864185803102, 0.8334511101375732, 0.5398659634706788, 0.6580712726252371, 0, 0.555231116714184, 0.6580712726252371, 0, 0.5670370754308498, 0.7729713407554399, 1]
21061;13;13;[10, 3, 11];3;185;[10  1  3  6  5 11  0  2  9  4  7  8 12];[0.42745592540891575, 0.8076610646153216, 0.3119298932264064, 0.5610235972894914, 0, 0.5195268224182769, 0.5478240350880554, 0, 0, 0.3119298932264064, 1, 0.4548875579279476, 0];[10, 2, 0, 11];4;170;[10  1  2  0  7 11  3  6  5  9 12  8  4];[0.6313679807147512, 0.8076610646153216, 0.632368190359569, 0.5610235972894914, 0, 0.5195268224182769, 0.5478240350880554, 0.6313679807147512, 0.21748231162744708, 0.28665508297635134, 1, 0.5610657619677105, 0.21748231162744708];[10, 11, 5, 2];4;414;[10  1  8 11  5  2  7  0  3  6  9 12  4];[0.6313679807147512, 0.8076610646153216, 0.632368190359569, 0.5610235972894914, 0, 0.7663128806620764, 0.5478240350880554, 0.6313679807147512, 0.7886779125586076, 0.5442502236456277, 1, 0.7710397599788138, 0.4487463321431369];[10, 11, 5, 2];4;464;[10  1  8 11  5  2  7  0  3  6  9 12  4];[0.6313679807147512, 0.8076610646153216, 0.632368190359569, 0.6208082565695061, 0.3640592003906047, 0.7663128806620764, 0.5478240350880554, 0.6313679807147512, 0.7886779125586076, 0.5442502236456277, 1, 0.7710397599788138, 0.4487463321431369]
21062;13;13;[11, 0, 7, 9, 6, 5, 10];7;8255;[11  0  7  8  9  2  6  4  5 10 12  3  1];[0.8830076674532958, 0, 0.4810168667931165, 0, 0.360890057723577, 0.33641203821039506, 0.39642414300848966, 0.6782841335914654, 0.6760161406295774, 0.5149950055675124, 0.31894635923041326, 1, 0.31894635923041326];[11, 0, 1, 7, 10, 9, 6];7;4208;[11  0  1  5  7  8  2 10  9  4  6  3 12];[0.8830076674532958, 0.7773304253512812, 0.6623354671437378, 0.39030581255881885, 0.45649695544004487, 0.7256506961389729, 0.39642414300848966, 0.6782841335914654, 0.6760161406295774, 0.5149950055675124, 0.5890312105805623, 1, 0.38680525056650833];[11, 0, 1, 7, 10, 9, 6];7;4258;[11  0  1  7  5  8  2 10  4  9  6  3 12];[0.9127778723423998, 0.7773304253512812, 0.6623354671437378, 0.39030581255881885, 0.552029645575813, 0.7256506961389729, 0.39642414300848966, 0.7624038856312345, 0.6760161406295774, 0.5149950055675124, 0.5890312105805623, 1, 0.38680525056650833];[11, 0, 1, 7, 6, 10, 9];7;8405;[11  0  1  8  7  6  5  2 10  4  9 12  3];[0.9127778723423998, 0.7773304253512812, 0.6623354671437378, 0.40173111277767987, 0.552029645575813, 0.7256506961389729, 0.7518090696023085, 0.7624038856312345, 0.767066389736482, 0.5149950055675124, 0.5890312105805623, 1, 0.4021674544044616]
21063;13;13;[12, 11, 10];3;185;[12 11  2  5  0  8 10  4  7  6  1  3  9];[0.420448106881019, 0, 0.5623259296160964, 0, 0.25654139100043005, 0.5623259296160964, 0, 0.25654139100043005, 0.39643015057953596, 0, 0.2771942694639655, 0.5763319373650388, 1];[12, 10, 11];3;111;[12 10 11  2  5  6  4  0  8  7  1  3  9];[0.420448106881019, 0, 0.5623259296160964, 0, 0.4284310319190213, 0.5623259296160964, 0.4735446877290204, 0, 0.39643015057953596, 0, 0.5763828622708348, 0.5763319373650388, 1];[12, 10, 11];3;170;[12 10  6 11  5  2  4  0  8  7  1  3  9];[0.420448106881019, 0, 0.5623259296160964, 0, 0.4284310319190213, 0.5623259296160964, 0.7489013294376046, 0, 0.39643015057953596, 0, 0.8939994079556042, 0.5819900089994572, 1];[12, 10, 11];3;220;[12 10  6 11  5  2  4  0  8  7  1  3  9];[0.420448106881019, 0, 0.5623259296160964, 0, 0.4284310319190213, 0.5623259296160964, 0.7489013294376046, 0, 0.39643015057953596, 0, 0.8939994079556042, 0.5819900089994572, 1]
21064;13;13;[11, 10];2;70;[11  0 10  3  9 12  8  1  7  6  5  4  2];[0.65269246853082, 0, 0, 0.6178470351393104, 0, 0, 0, 0, 0.43220391538942377, 0.5809556146729201, 0.6315649563202493, 1, 0.5355430316451217];[11, 10];2;120;[11  0 10  3  9 12  8  1  7  6  5  4  2];[0.65269246853082, 0, 0, 0.6178470351393104, 0, 0, 0, 0, 0.43220391538942377, 0.5809556146729201, 0.6315649563202493, 1, 0.4948745073231701];[11, 10];2;156;[11 10  0  3  9 12  4  1  8  7  6  2  5];[0.65269246853082, 0.4618541596185505, 0, 0.6178470351393104, 0.47907389298771536, 0, 0.21721901502081353, 0.21721901502081353, 0.43220391538942377, 0.5809556146729201, 0.6874982250872259, 1, 0.5131738854878873];[11, 10];2;335;[11  9 10  0  3 12  5  4  1  8  6  7  2];[0.65269246853082, 0.4618541596185505, 0, 0.6178470351393104, 0.47907389298771536, 0.4949312680181732, 0.21721901502081353, 0.21721901502081353, 0.43220391538942377, 0.8179861543436254, 0.6874982250872259, 1, 0.5131738854878873]
21065;13;13;[11, 10, 0];3;8255;[11  8  7  3  4 10  9  2  1  5  6 12  0];[0, 0.3620872847766044, 0.4480112257028792, 0.7124846564279264, 0.6524945004983392, 0.35966943459549255, 0.35966943459549255, 0.7736342332043945, 0.9073122222809922, 0.48434863887410007, 0.5213489024425878, 1, 0.24139609872178178];[11, 10, 0];3;8305;[11  8  2  7  1  3 12  4  5  9 10  6  0];[0, 0.7733585698637848, 0.8668901843958121, 0.7124846564279264, 0.6524945004983392, 0.6118471618138257, 0.35966943459549255, 0.8072570355303929, 0.9073122222809922, 0.6118471618138257, 0.5213489024425878, 1, 0.6752468070697841];[11, 8, 10, 7, 3];5;285;[11  8  2 10  7  1  3 12  4  9  5  6  0];[0, 0.7733585698637848, 0.8668901843958121, 0.7124846564279264, 0.6524945004983392, 0.6118471618138257, 0.520541875925457, 0.8072570355303929, 0.9073122222809922, 0.6118471618138257, 0.8362981885659588, 1, 0.6752468070697841];[11, 8, 10, 7, 3];5;335;[11  8  2 10  1  7  3 12  4  9  5  6  0];[0.42491323473383685, 0.8076114169697793, 0.8668901843958121, 0.7124846564279264, 0.6524945004983392, 0.6118471618138257, 0.520541875925457, 0.8072570355303929, 0.9073122222809922, 0.6118471618138257, 0.8362981885659588, 1, 0.6752468070697841]
21066;13;13;[12, 11, 2, 9];4;8255;[12  5  4 11  1 10  3  8  2  7  6  0  9];[0, 0.5567023111046252, 0.49338598747512946, 0.5277748174999226, 0.663588697933546, 0.7833582595698679, 0.37442186088714546, 0.4650640774489237, 0.5153985757597763, 0, 0.5407577846580879, 0.6447205129320256, 1];[12, 2, 11, 9];4;8305;[12  2  1  5 10  4 11  7  3  8  6  0  9];[0.3610793023049453, 0.796480354844602, 0.8029738866652519, 0.5277748174999226, 0.6846602685340198, 0.7833582595698679, 0.49119529775868875, 0.5622643693851849, 0.5153985757597763, 0, 0.7593028861713094, 0.6447205129320256, 1];[12, 2, 11, 9];4;8355;[12  2  1  5 10  4 11  7  9  3  8  0  6];[0.5039421322840184, 0.796480354844602, 0.8029738866652519, 0.5316059986178635, 0.6846602685340198, 0.7833582595698679, 0.49119529775868875, 0.5622643693851849, 0.5153985757597763, 0.5505856504185073, 0.7593028861713094, 0.6447205129320256, 1];[12, 2, 11, 9];4;8405;[12  2  1  5 10  4 11  7  9  0  3  8  6];[0.5317688834423963, 0.796480354844602, 0.8073743253973941, 0.5316059986178635, 0.6846602685340198, 0.7833582595698679, 0.49119529775868875, 0.5622643693851849, 0.5153985757597763, 0.5505856504185073, 0.7593028861713094, 0.6447205129320256, 1]
21067;13;13;[12, 2, 11];3;8255;[12  8  4  9  2  1  7  6  0 10 11  3  5];[0.3962532295145789, 0.4824485407527697, 0.5344175926721411, 0, 0.8023063888434475, 0, 0.43462442010110897, 0.4499648154260554, 0.8914330426947463, 0.6802711901817137, 0.38022456863017123, 0.25188489013251686, 1];[12, 11, 2];3;8305;[12  8  4  9  3 11  7  0  5  2  1  6 10];[0.6135479990182429, 0.5024223205545666, 0.5344175926721411, 0.6616297516708287, 0.8023063888434475, 0.563539286797978, 0.43462442010110897, 0.6379930274014782, 0.8914330426947463, 0.6986089296233603, 0.38022456863017123, 0.6458862941270135, 1];[12, 11, 2];3;8355;[12  8  4  9  3  1 11  0  5  7  2  6 10];[0.620719838979033, 0.649753420460225, 0.5344175926721411, 0.6616297516708287, 0.8023063888434475, 0.563539286797978, 0.4990411734684706, 0.5533377326003184, 0.8914330426947463, 0.6986089296233603, 0.38022456863017123, 0.6458862941270135, 1];[12, 2, 11];3;8405;[12  8  6  4  9  2  3  1 11  0  5  7 10];[0.6219453544659084, 0.649753420460225, 0.6928063401424717, 0.6616297516708287, 0.8023063888434475, 0.563539286797978, 0.8227168260336594, 0.5533377326003184, 0.8914330426947463, 0.7029834779098899, 0.38022456863017123, 0.6458862941270135, 1]
21068;13;13;[11, 12, 10];3;120;[11 12  6 10  3  0  2  1  7  5  4  9  8];[0, 0, 0, 0, 0, 0, 0.539212821113299, 0, 0, 0, 0.4251272903923598, 1, 0.6337820745644914];[11, 10, 12];3;111;[11 10 12  6  9  1  4  0  7  5  2  3  8];[0.31984007251031216, 0.39568154268253164, 0, 0, 0.31984007251031216, 0, 0.539212821113299, 0, 0, 0.39568154268253164, 0.6509954470833252, 1, 0.6337820745644914];[11, 10, 12];3;161;[11 10 12  6  9  1  7  3  0  4  5  2  8];[0.31984007251031216, 0.39568154268253164, 0, 0.38157368367478883, 0.31984007251031216, 0.1825821355585529, 0.539212821113299, 0.38157368367478883, 0, 0.39568154268253164, 0.7362127753440393, 1, 0.6337820745644914];[11, 10, 12];3;211;[11 10 12  6  8  1  9  7  3  4  0  5  2];[0.31984007251031216, 0.39568154268253164, 0, 0.38157368367478883, 0.31984007251031216, 0.1825821355585529, 0.539212821113299, 0.38157368367478883, 0.4488917711634976, 0.39568154268253164, 0.7362127753440393, 1, 0.6337820745644914]
21069;13;13;[11, 0, 12, 9, 10];5;87;[11  0 12  9 10  1  2  8  5  4  3  6  7];[0.6750973674289679, 0.47855669333319584, 0.39024092682392725, 0, 0.21222244163137818, 0.32003849325595846, 0, 0, 0.3200936048996629, 0.6461219948141776, 0.5885320901868871, 1, 0.6750973674289679];[11, 10, 0, 12, 9];5;137;[11 10  0 12  9  6  7  1  2  8  3  5  4];[0.6750973674289679, 0.47855669333319584, 0.39024092682392725, 0, 0, 0, 0.5372400846297555, 0.5366121346781787, 0.3200936048996629, 0.6461219948141776, 0.8825479324209508, 1, 0.6750973674289679];[11, 10, 0, 12, 9];5;187;[11 10  0 12  9  3  6  7  5  2  8  1  4];[0.6750973674289679, 0, 0.39024092682392725, 0.5792207398536263, 0, 0.41281378235522764, 0.5372400846297555, 0.5366121346781787, 0.3200936048996629, 0.6461219948141776, 0.8825479324209508, 1, 0.6750973674289679];[11, 10, 9, 12, 0];5;335;[11 10  7  9 12  0  3  6  5  2  8  1  4];[0.6750973674289679, 0, 0.39024092682392725, 0.5792207398536263, 0, 0.41281378235522764, 0.5372400846297555, 0.8527202341715803, 0.3200936048996629, 0.6921409053359675, 0.8825479324209508, 1, 0.6750973674289679]
21070;13;13;[11, 6, 2];3;8255;[11  1  6  9  7  0  8  5  2 10 12  3  4];[0.7490273935230916, 0.9387187446029726, 0.6711370581846868, 0, 0, 0.671704315160405, 0.7912025598075704, 0.7501750967273628, 0.744819735318015, 0.7579212922548714, 0.6079780022870219, 1, 0.45159171794127045];[11, 6, 2];3;8305;[11  1  6  0  9  7  8  5  2 10  4 12  3];[0.7683041341969744, 0.9387187446029726, 0.6711370581846868, 0, 0.5446827051020505, 0.671704315160405, 0.7912025598075704, 0.7501750967273628, 0.744819735318015, 0.7579212922548714, 0.6079780022870219, 1, 0.45159171794127045];[11, 2, 6];3;8355;[11  1  2  6  0  9  7  8 10  5  4 12  3];[0.7683041341969744, 0.9387187446029726, 0.8002992847524989, 0.4506603783635455, 0.5446827051020505, 0.671704315160405, 0.7912025598075704, 0.7501750967273628, 0.744819735318015, 0.7579212922548714, 0.6819404581787396, 1, 0.47330879261915226];[11, 2, 6];3;4308;[11  1  9  2  6  0  7  8 10  5  3  4 12];[0.7683041341969744, 0.9387187446029726, 0.8002992847524989, 0.6594193469565981, 0.5446827051020505, 0.671704315160405, 0.7912025598075704, 0.7501750967273628, 0.744819735318015, 0.8284442712442941, 0.6819404581787396, 1, 0.47330879261915226]
21071;13;13;[11, 10, 7, 9];4;8255;[11 10  8  0  3  7  9  4  1 12  5  2  6];[0.5902994514573952, 0.40978537715836566, 0, 0.5902994514573952, 0.48255594410850944, 0.39333638948460203, 0, 0.5569778779501324, 0.6222351548037759, 0.50262397779194, 0.6990468026176326, 1, 0.39800406168644736];[11, 10, 7, 9];4;4208;[11  6 10  4  8  0  2  7  3  9  1  5 12];[0.6039236149786221, 0.40978537715836566, 0.5964737327207642, 0.5569778779501324, 0.6936740777031594, 0.39333638948460203, 0.7391662488484536, 0.5569778779501324, 0.6222351548037759, 0.5236834943508711, 0.6990468026176326, 1, 0.39333638948460203];[11, 10, 9, 7];4;4258;[11  4  6 10  9  5  8  0  2  3  7  1 12];[0.6039236149786221, 0.40978537715836566, 0.5964737327207642, 0.5569778779501324, 0.7438026982466395, 0.652365183580596, 0.7391662488484536, 0.5569778779501324, 0.6222351548037759, 0.6677726409701703, 0.6990468026176326, 1, 0.3381606736085022];[11, 9, 10, 7];4;4308;[11  8  9  4  6  0  5 10  3  2  7  1 12];[0.729311593479858, 0.40978537715836566, 0.6080755829743905, 0.666207738572487, 0.7438026982466395, 0.7268458361901652, 0.7391662488484536, 0.5223109998988588, 0.9283822332357506, 0.822885816983844, 0.6990468026176326, 1, 0.3381606736085022]
21072;13;13;[10, 11, 9];3;185;[10  8 11  9  7  2  4  6 12  0  1  3  5];[0, 0, 0.34603343591034064, 0, 0.34603343591034064, 0, 0.18977769297232902, 0.44631043234785606, 0.8374002506995414, 0.6324018360661784, 1, 0.7724255002713752, 0.18977769297232902];[10, 11, 9];3;170;[10  8 11  9  6  7  3  2  4  5  1  0 12];[0, 0, 0.34603343591034064, 0.42127552201233004, 0.34603343591034064, 0, 0.4957372930854882, 0.44631043234785606, 0.8374002506995414, 0.6324018360661784, 1, 0.7724255002713752, 0];[10, 11, 9];3;220;[10  8 11  9  6  3  5  7  4  2  1  0 12];[0, 0, 0.34603343591034064, 0.4521841389808941, 0.34603343591034064, 0.4521841389808941, 0.4957372930854882, 0.44631043234785606, 0.8374002506995414, 0.6324018360661784, 1, 0.7724255002713752, 0];[10, 11, 9];3;270;[10 11  8  9  6  0  5  3  7  1  4  2 12];[0.47944974299177395, 0.4334744711833561, 0.34603343591034064, 0.4521841389808941, 0.34603343591034064, 0.4521841389808941, 0.4957372930854882, 0.44631043234785606, 0.8374002506995414, 0.6644096685499972, 1, 0.8374446418706732, 0]
21073;13;13;[11, 12, 10, 8, 9];5;87;[11 12 10  8  9  7  2  0  6  5  4  3  1];[0, 0, 0, 0, 0, 0, 0, 0.42524836039764935, 0.6286538957778143, 0.5275433882045918, 0.6600796831716861, 1, 0.6785272323808665];[11, 10, 12, 8, 9];5;137;[11 10 12  8  9  7  1  6  2  4  3  5  0];[0, 0.3876902710993898, 0.26055376958324294, 0.21501186277115392, 0.21501186277115392, 0.21501186277115392, 0.26055376958324294, 0.42524836039764935, 0.6286538957778143, 0.5275433882045918, 0.8400192607408923, 1, 0.6785272323808665];[11, 10, 9, 12, 8];5;187;[11 10  9 12  8  7  1  3  2  6  5  4  0];[0.15105728038039526, 0.3876902710993898, 0.2784467536349115, 0.2784467536349115, 0.21501186277115392, 0.21501186277115392, 0.26055376958324294, 0.42524836039764935, 0.6286538957778143, 0.6852786546216656, 0.904839628385649, 1, 0.6785272323808665];[11, 10, 9, 12, 8];5;237;[11 10  9 12  8  7  1  4  2  3  0  6  5];[0.2705063752684094, 0.3876902710993898, 0.2784467536349115, 0.2784467536349115, 0.3163804507973912, 0, 0.2705063752684094, 0.42524836039764935, 0.6286538957778143, 0.736827388134575, 0.904839628385649, 1, 0.6785272323808665]
21074;13;13;[9, 2, 10, 11];4;1084;[ 9  2  4  1 10 11  5  3  8  6  7  0 12];[0, 0.6731985937932353, 0.9491924210193702, 0.41918922606089365, 0.7690316066453124, 0.4611167477964598, 0.36160689492267756, 0, 0.3630291100543021, 1, 0.6615787694359968, 0.5977812086804765, 0];[9, 2, 11, 10];4;4208;[ 9  2  7  4  6 11  1 10  8  5  3  0 12];[0, 0.6731985937932353, 0.9491924210193702, 0.41918922606089365, 0.7690316066453124, 0.4611167477964598, 0.7167579018205659, 0.824068202920221, 0.5926702920821744, 1, 0.6615787694359968, 0.689849330007802, 0];[9, 2, 11, 10];4;4258;[ 9  2  7  4  6  8 11  1 10  5  3  0 12];[0, 0.6731985937932353, 0.9491924210193702, 0.41918922606089365, 0.7690316066453124, 0.5277801946387652, 0.7167579018205659, 0.824068202920221, 0.7099622559851216, 1, 0.6615787694359968, 0.689849330007802, 0];[9, 2, 11, 10];4;4308;[ 9  2  8  7  4  6 11  1 10  5  3  0 12];[0.2721669413434001, 0.6731985937932353, 0.9491924210193702, 0.41918922606089365, 0.7690316066453124, 0.5277801946387652, 0.7167579018205659, 0.824068202920221, 0.9001301537952066, 1, 0.6615787694359968, 0.689849330007802, 0]
21075;13;13;[12, 11, 4];3;61;[12 11  4  2 10  5  8  9  3  6  1  0  7];[0, 0, 0.6851602034240853, 0.23483849576269028, 0.7291240402203434, 0.6293604110956565, 0.23483849576269028, 0, 0.6237891104519784, 0.49063855276792295, 0.6474204260205665, 0.8944321070114913, 1];[12, 11, 4];3;111;[12 11  4  2 10  5  8  9  7  3  1  0  6];[0, 0, 0.6851602034240853, 0.44273824621944835, 0.7291240402203434, 0.6293604110956565, 0, 0.4595757613262896, 0.6237891104519784, 0.49063855276792295, 0.6474204260205665, 0.8944321070114913, 1];[12, 11, 4];3;161;[12 11  4  2 10  5  8  1  9  0  7  3  6];[0.48162480943727487, 0.5915344526309481, 0.6851602034240853, 0.44273824621944835, 0.7291240402203434, 0.6293604110956565, 0.2520972791177129, 0.4595757613262896, 0.6237891104519784, 0.49063855276792295, 0.6474204260205665, 0.8944321070114913, 1];[12, 11, 0];3;237;[12 11  1  0  4  2 10  5  8  9  7  3  6];[0.7862631856426897, 0.8280961296749478, 0.6851602034240853, 0.44273824621944835, 0.7291240402203434, 0.6293604110956565, 0.2524725433465072, 0.4595757613262896, 0.6237891104519784, 0.49063855276792295, 0.6474204260205665, 0.8944321070114913, 1]
21076;13;13;[11, 12, 9, 10];4;70;[11 12  9 10  8  6  4  1  5  0  2  3  7];[0.15525394466788708, 0.16382539029468143, 0, 0, 0.16382539029468143, 0.16382539029468143, 0.3345120679781359, 0, 0.5984310470724855, 0.6734380937774436, 0.6117274081987233, 1, 0.7636959666685189];[11, 12, 9, 10];4;170;[11 12  5  9  7 10  8  4  6  2  1  0  3];[0.19430995280632207, 0.2653481202460348, 0.2653481202460348, 0.17259261445575805, 0.33745413586696765, 0.734399168399507, 0.3345120679781359, 0.643795196882721, 0.5984310470724855, 0.6757748049589944, 0.6117274081987233, 1, 0.7636959666685189];[11, 12, 9, 10];4;187;[11 12  5  9 10  7  8  6  2  4  0  1  3];[0.19430995280632207, 0.19430995280632207, 0.34138913021942074, 0.17259261445575805, 0.33745413586696765, 0.734399168399507, 0.527440606724677, 0.643795196882721, 0.5984310470724855, 0.6757748049589944, 0.657275595305057, 1, 0.7636959666685189];[11, 9, 12, 10];4;237;[11  9 12  5 10  7  8  6  3  2  4  0  1];[0.19430995280632207, 0.19430995280632207, 0.34138913021942074, 0.47666342815071067, 0.33745413586696765, 0.734399168399507, 0.5344100632490812, 0.643795196882721, 0.5984310470724855, 0.8055363255373769, 0.657275595305057, 1, 0.7636959666685189]
21077;13;13;[11, 4, 8, 9, 10];5;87;[11  4  8  9 10  7  6  5 12  3  2  0  1];[0, 0, 0, 0.21733259888302614, 0.4714464830922174, 0.3418084988751774, 0.39632991509702564, 0.39986777948847935, 0.4714464830922174, 0.4339609249981533, 0.4339609249981533, 1, 0.3418084988751774];[11, 4, 10, 8, 9];5;170;[11  4 10  8  5  9  7  6  3  1  2  0 12];[0, 0, 0, 0.23206945880193067, 0.6655728358735633, 0.5196716204762566, 0.3651400533326271, 0.39986777948847935, 0.6440247507400232, 0.39986777948847935, 0.663386676505606, 1, 0];[11, 10, 8, 1];4;414;[11  4 10  8  5  7  1  6 12  9  3  2  0];[0, 0.44363711328161215, 0, 0.23206945880193067, 0.6655728358735633, 0.5196716204762566, 0.23450600597802493, 0.4623525504125611, 0.6440247507400232, 0.23450600597802493, 0.663386676505606, 1, 0.23450600597802493];[11, 4, 10, 8, 9];5;237;[11  4 10  8  9  6  5 12  7  1  3  2  0];[0, 0.44363711328161215, 0, 0.23206945880193067, 0.6655728358735633, 0.5196716204762566, 0.5535718911306323, 0.4623525504125611, 0.6440247507400232, 0.5535718911306323, 0.663386676505606, 1, 0.5086301156528156]
21078;13;13;[12, 11];2;8255;[12  1  4  7  8  9 10  6  2  0  5  3 11];[0.29004930869490164, 0.8530050642729334, 0.47446842671135153, 0, 0.7639157241168304, 0, 0.5511930767918152, 0.7084394653586293, 0.6864600420399366, 0.6667362661202951, 0.6306368248974487, 0, 1];[12, 11];2;8305;[12  9  1  4  7  8 10  6  5  2  0  3 11];[0.38274196708051095, 0.8530050642729334, 0.47446842671135153, 0, 0.7639157241168304, 0.483539184133083, 0.5511930767918152, 0.7084394653586293, 0.6864600420399366, 0.9067922950950167, 0.6306368248974487, 0, 1];[12, 11];2;8355;[12  9  3  1  4  7  8 10  0  6  5 11  2];[0.5995241528406716, 0.8530050642729334, 0.47446842671135153, 0.8989637584263386, 0.7639157241168304, 0.49878435027180723, 0.5511930767918152, 0.7248976828815368, 0.6864600420399366, 0.9067922950950167, 0.6306368248974487, 0.491051115761141, 1];[12, 11];2;8405;[12  9  3 10  1  4  2  7  8  0  6  5 11];[0.5995241528406716, 0.8530050642729334, 0.7629189913246154, 0.8989637584263386, 0.7639157241168304, 0.49878435027180723, 0.5511930767918152, 0.7248976828815368, 0.6910785948354699, 0.9067922950950167, 0.8723233459263036, 0.491051115761141, 1]
21079;13;13;[10, 8, 9];3;1084;[10  6  5  3  8  7  4  0  9 11  1  2 12];[0.36442566124874404, 0, 0, 0.6276377562890636, 0.3745616502518484, 0.6276377562890636, 0.6941064704379505, 0.3813424479957682, 0.566665906159673, 0.2742219367261122, 1, 0.2720249885212552, 0];[10, 8, 9];3;170;[10  8  6  9 11  3  5  2  7  4  0 12  1];[0.32056980915922206, 0, 0.4549566671632706, 0.6276377562890636, 0.3745616502518484, 0.6276377562890636, 0.6941064704379505, 0.3813424479957682, 0.9067778180566246, 0.6727070617124831, 1, 0.6727070617124831, 0.24287125420555855];[10, 8, 9];3;220;[10  8  6  9 11  3  2  4  5  7  0  1 12];[0.32056980915922206, 0, 0.5738813434902871, 0.6285889731167518, 0.516989381564373, 0.4790758425955703, 0.6941064704379505, 0.3813424479957682, 0.9067778180566246, 0.6727070617124831, 1, 0.6727070617124831, 0];[10, 8, 9];3;211;[10  8  9  3  6  1  2  4  5 11  7  0 12];[0.32056980915922206, 0.6209669833690638, 0.5738813434902871, 0.7420754379050738, 0.516989381564373, 0.4790758425955703, 0.6941064704379505, 0.3813424479957682, 0.9067778180566246, 0.7443848342365852, 1, 0.45387645542346766, 0]
21080;14;14;[12, 11];2;56;[12 11 10  6  0 13  5  8  2  9  7  1  4  3];[0.5786544045726563, 0, 0.3420716408559411, 0, 0, 0.359663051435332, 0.5806317745549949, 0.2814382611232349, 0.359663051435332, 0.2814382611232349, 0.6834185507023884, 0.714903022185521, 1, 0.3673961313133817];[12, 11];2;111;[12 13 11 10  8  1  6  0  5  3  2  7  9  4];[0.5786544045726563, 0.5870417234758013, 0.3420716408559411, 0.44205157479237667, 0, 0.48319151591991694, 0.5870417234758013, 0.2814382611232349, 0.6249279155918528, 0.2814382611232349, 0.6834185507023884, 0.714903022185521, 1, 0.7702177197957332];[12, 11];2;161;[12 13 11 10  8  1  6  3  0  5  2  7  9  4];[0.5786544045726563, 0.5870417234758013, 0.3420716408559411, 0.58644087759692, 0, 0.48319151591991694, 0.5870417234758013, 0.2814382611232349, 0.6249279155918528, 0.2814382611232349, 0.6834185507023884, 0.714903022185521, 1, 0.7702177197957332];[12, 11];2;211;[12 13 11  6 10  8  3  0  1  5  2  7  9  4];[0.5786544045726563, 0.5629504861373211, 0.3420716408559411, 0.58644087759692, 0, 0.48319151591991694, 0.7017529139208472, 0.2814382611232349, 0.6249279155918528, 0.2814382611232349, 0.6834185507023884, 0.714903022185521, 1, 0.7702177197957332]
21081;14;14;[12, 0, 3, 2, 8, 10, 9];7;16448;[12  0  3  7  2 13  5  8  1 11  6  4 10  9];[0.7334638410315707, 0.31355250171523485, 0.6196065678997372, 0.7123809097566255, 0, 0.4173288718766289, 0, 0.664343256161051, 0.3516197428537542, 0, 0, 0.31355250171523485, 1, 0.5064972117621487];[12, 9, 0, 3, 2, 10, 8];7;16498;[12  9  0  3 11  7  2 13 10  6  5  1  8  4];[0.7334638410315707, 0.36976226522461303, 0.6196065678997372, 0.7123809097566255, 0, 0.4818721274610208, 0.4818721274610208, 0.664343256161051, 0.3516197428537542, 0.8743638278937792, 0.4818721274610208, 0.709770913435292, 1, 0.5064972117621487];[12, 9, 0, 3, 2, 10, 8];7;16548;[12  9  1  0  3 11  7  2 13 10  5  6  8  4];[0.7334638410315707, 0.7912145888573562, 0.6196065678997372, 0.7123809097566255, 0.2592383955911765, 0.4818721274610208, 0.4818721274610208, 0.664343256161051, 0.3516197428537542, 0.8743638278937792, 0.4895844306830588, 0.709770913435292, 1, 0.5064972117621487];[12, 8, 9, 0, 3, 2, 10];7;8405;[12  8  9  1  0  3 11  7  2 10  4 13  5  6];[0.7334638410315707, 0.7912145888573562, 0.6196065678997372, 0.7123809097566255, 0.5900807381333386, 0.4330996825009164, 0, 0.664343256161051, 0.9083366119861603, 0.8743638278937792, 0.6187086985837319, 0.709770913435292, 1, 0.5900807381333386]
21082;14;14;[11, 1, 9, 12];4;16448;[11  5  7  8 10  6  1  2  9 13  4  3  0 12];[0, 0.5557086782609455, 0.5256012101129646, 0, 0.20350095059472964, 0.6610189267979701, 0.5596748067619711, 0.607841400378149, 0.5909121933372713, 0.35093408314510754, 0.5850014911884075, 1, 0, 0.20350095059472964];[11, 9, 1, 12];4;4208;[11 10  5  7  8  9  6  1  2 12  4  3  0 13];[0, 0.5557086782609455, 0.5256012101129646, 0, 0.34905490716405213, 0.6610189267979701, 0.5596748067619711, 0.607841400378149, 0.5909121933372713, 0.5905560613575213, 0.7921023284237474, 1, 0.4308507086607469, 0];[11, 9, 1, 12];4;4258;[11 10  4  5  7  8  9  6  1  2 12  3  0 13];[0, 0.5557086782609455, 0.5256012101129646, 0.34466118514596084, 0.6663423307556968, 0.6610189267979701, 0.5596748067619711, 0.607841400378149, 0.5909121933372713, 0.5905560613575213, 0.7921023284237474, 1, 0.4308507086607469, 0];[11, 0, 9, 12];4;8405;[11  7  0 10  4  5  8  9  6  1  2 12  3 13];[0.8574641259627755, 0.5557086782609455, 0.5256012101129646, 0.34466118514596084, 0.6663423307556968, 0.6610189267979701, 0.5596748067619711, 0.8637909797050453, 0.5909121933372713, 0.5905560613575213, 0.7921023284237474, 1, 0.4308507086607469, 0]
21083;14;14;[11, 10, 12];3;120;[11 13  9 10 12  5  3  0  2  7  1  4  6  8];[0.29000682542835937, 0.2170784159096247, 0.29000682542835937, 0.29000682542835937, 0.2170784159096247, 0.3564888150388335, 0, 0.2511027846767872, 0, 0.6918261835294125, 0.6790831953053958, 1, 0.5512372655551172, 0.8086815544438011];[11, 10, 12];3;170;[11 13  9 10 12  2  0  5  6  3  1  4  8  7];[0.3964940434459656, 0.2170784159096247, 0.4751455603568393, 0.29000682542835937, 0.2170784159096247, 0.3564888150388335, 0.2946412534609855, 0, 0.19764863024975912, 0.6918261835294125, 0.6790831953053958, 1, 0.5512372655551172, 0.8086815544438011];[11, 10, 12];3;220;[11 13  9 10 12  1  3  0  2  4  5  6  7  8];[0.29000682542835937, 0.3101507238891492, 0.29000682542835937, 0.3101507238891492, 0.2170784159096247, 0, 0, 0, 0, 0.6918261835294125, 0.6790831953053958, 1, 0.5512372655551172, 0.8086815544438011];[11, 10, 12];3;270;[11 13  9 10 12  7  3  1  0  2  6  4  5  8];[0.29000682542835937, 0.3101507238891492, 0.29000682542835937, 0.3101507238891492, 0.2170784159096247, 0, 0.25545811368468685, 0.5002420533717123, 0, 0.6918261835294125, 0.6790831953053958, 1, 0.6454755073392372, 0.8086815544438011]
21084;14;14;[12, 4, 6];3;16448;[12  4  3  5  8 11 10 13  1  7  0  9  6  2];[0.3340454833670613, 0.3505513836524498, 0, 0.6842835046720691, 0.7269839529721371, 0.48560899478943015, 0.21325775178043116, 0.3505513836524498, 0.48560899478943015, 0.28736995720234165, 0.3570234013445563, 0.48560899478943015, 1, 0.3570234013445563];[12, 4, 6];3;16498;[12  4  0 11  3  2  9  6 13  5  8  1  7 10];[0.7076320421431556, 0.462566069053805, 0.6439035146801511, 0.6842835046720691, 0.7269839529721371, 0.5642673086849821, 0.5871414406899808, 0.39029524984343433, 0.5099959862870757, 0.6144072419175612, 0, 0.68999075924781, 1, 0.5819936535014951];[12, 4, 6];3;16548;[12  0  4 11  3  2 10  9  6 13  5  8  1  7];[0.7926822716849147, 0.462566069053805, 0.6439035146801511, 0.6842835046720691, 0.7269839529721371, 0.5642673086849821, 0.5871414406899808, 0.39029524984343433, 0.5099959862870757, 0.6144072419175612, 0.6355671109334811, 0.68999075924781, 1, 0.5819936535014951];[12, 2, 3, 0, 4, 11, 5];7;335;[12  2  3  0  4 11  5  8 10  9  6  7 13  1];[0.7926822716849147, 0.462566069053805, 0.8818601630069776, 0.8221941514773767, 0.7269839529721371, 0.637690693149072, 0.5883054391783032, 0.5864522751528101, 0.637690693149072, 0.6144072419175612, 0.6355671109334811, 0.68999075924781, 1, 0.5819936535014951]
21085;14;14;[11, 10, 6];3;8255;[11  1  7 10  2 12  6  3  5  0  4  9  8 13];[0.2926676430132329, 0.8318428745470483, 0.4247141978303918, 0.3967724524825219, 0.2926676430132329, 0.2966090788750296, 0.3967724524825219, 0.7393819110453491, 0, 0.2926676430132329, 0.699975452335677, 1, 0.3967724524825219, 0];[11, 6, 10];3;621;[11  1  7  2  6  9 10 13  8  5  3  0  4 12];[0, 0.8318428745470483, 0.7372577621280736, 0.2825055985823978, 0, 0.2966090788750296, 0.7246778578691971, 0.7393819110453491, 0.46416083194185315, 0.7130368977690414, 0.699975452335677, 1, 0, 0.5991086654294154];[11, 9, 10];3;2209;[11  1  9  7  2  6  3 10 13  8  5  0 12  4];[0.18894963872654036, 0.8318428745470483, 0.7372577621280736, 0.7134567906424564, 0, 0.2966090788750296, 0.7246778578691971, 0.7393819110453491, 0.47111834066492136, 0.7819407308913647, 0.699975452335677, 1, 0.18894963872654036, 0.6587214083275823];[11, 10, 9];3;220;[11  1 10  9  5  7  2  6  3 12 13  4  8  0];[0.24620151024578135, 0.8318428745470483, 0.7372577621280736, 0.7134567906424564, 0.5240968988071179, 0.777568995543428, 0.7246778578691971, 0.7393819110453491, 0.47111834066492136, 0.7819407308913647, 0.803686172817902, 1, 0.6706243836400826, 0.6587214083275823]
21086;14;14;[13, 4, 12, 10];4;16448;[13  4 11  5  1 12  6  8  0  3  9  7  2 10];[0.5507184691314542, 0.6727839965763299, 0, 0.46414095091461244, 0.8833595783013222, 0.8698564775656088, 0.593932112730668, 0.2554392453968445, 0.5760357768346581, 0.2554392453968445, 0, 0.877388864023333, 0.6600025444143255, 1];[13, 4, 10, 12];4;235;[13  4 11  5 10  1 12  0  6  8  7  2  3  9];[0.6532369710027935, 0.6727839965763299, 0.5105402824631544, 0.46414095091461244, 0.8833595783013222, 0.8698564775656088, 0.593932112730668, 0.5445854542873722, 0.5815050660618827, 0, 0.6765177780840395, 0.877388864023333, 0.6600025444143255, 1];[13, 4, 10, 12];4;16548;[13  4 11  5  6  0  8 10  1 12  7  2  3  9];[0.7845483259091998, 0.6727839965763299, 0.5105402824631544, 0.46414095091461244, 0.8833595783013222, 0.8698564775656088, 0.8671659284076101, 0.5445854542873722, 0.7433152856102884, 0.3748295635461034, 0.6765177780840395, 0.877388864023333, 0.6600025444143255, 1];[13, 4, 10, 12];4;16598;[13  4 11  5  6  0  8 10  1 12  7  2  9  3];[0.7845483259091998, 0.6727839965763299, 0.5105402824631544, 0.46414095091461244, 0.8833595783013222, 0.8698564775656088, 0.8671659284076101, 0.5445854542873722, 0.7433152856102884, 0.4673081396912479, 0.6765177780840395, 0.877388864023333, 0.6600025444143255, 1]
21087;14;14;[10, 7, 11, 4];4;1084;[10  2  7  3 12  5  8 11  4  6  1  0  9 13];[0, 0, 0.6928295602326173, 0.4020796418708185, 0.22943125654267738, 0.39470829462723955, 0, 0.6130284548364541, 0.30943919851178875, 0, 1, 0.2998189016058665, 0.39470829462723955, 0];[10, 9, 2, 11];4;364;[10  9  0  2  4  7 11  1  8  3 12  5  6 13];[0.7658864451853202, 0.5038088138006295, 0.6928295602326173, 0.4020796418708185, 0.6344377741176581, 0.39470829462723955, 0, 0.6130284548364541, 0.4536983077071438, 0.9034339951573215, 1, 0.5968722741681795, 0.39470829462723955, 0];[10, 9, 8, 11];4;4258;[10  9  3  8  0  2  4  7 11  1  6  5 12 13];[0.7658864451853202, 0.5678384317950613, 0.6928295602326173, 0.8440097212130592, 0.6344377741176581, 0.39470829462723955, 0.4883044478196919, 0.6130284548364541, 0.8350331692956551, 0.9034339951573215, 1, 0.5968722741681795, 0.39470829462723955, 0.28327691377169173];[10, 9, 8, 11];4;4308;[10  9  3  8  0  4  2  7 11  1  6  5 12 13];[0.7658864451853202, 0.5678384317950613, 0.6928295602326173, 0.8440097212130592, 0.7047210697348926, 0.39470829462723955, 0.4883044478196919, 0.6130284548364541, 0.8350331692956551, 0.9034339951573215, 1, 0.5968722741681795, 0.39470829462723955, 0.28327691377169173]
21088;14;14;[8, 12, 10, 13, 11, 5];6;1084;[ 8 12 10  6 13  2 11  1  7  5  4  3  0  9];[0, 0, 0.31606542060176984, 0, 0, 0, 0.4619748980083749, 0, 1, 0, 0.7098100573234309, 0.31606542060176984, 0.7850996609860496, 0.4619748980083749];[8, 12, 10, 0, 11];5;137;[ 8 12 10  0 11  6 13  4  2  5  1  3  7  9];[0.4861235268981083, 0, 0.31606542060176984, 0, 0.35224431363570236, 0, 0.46789456155506426, 0, 1, 0, 0.7098100573234309, 0.4861235268981083, 0.7850996609860496, 0.4619748980083749];[8, 12, 10, 0, 11];5;187;[ 8 12 10  0 11  6 13  7  2  9  4  1  5  3];[0.4861235268981083, 0, 0.3999139520178337, 0, 0.35224431363570236, 0, 0.46789456155506426, 0.3999139520178337, 1, 0.3999139520178337, 0.7098100573234309, 0.4861235268981083, 0.7850996609860496, 0.4619748980083749];[8, 12, 11, 10, 0];5;1234;[ 8 12 11 10 13  2  9  7  0  6  4  3  1  5];[0.35432109141538926, 0, 0.3999139520178337, 0, 0, 0, 0, 0.3999139520178337, 1, 0.3999139520178337, 0.7098100573234309, 0.7349631554824143, 0.7850996609860496, 0.6472384120633458]
21089;14;14;[13, 5, 11, 12];4;1084;[13  5 11  9  6  1  4  0 12  8 10  2  3  7];[0.39997531928571534, 0.40872413706831806, 0.3118910458393813, 0.2441748956006087, 0.39997531928571534, 0.6663535466190007, 0.40872413706831806, 0.16435656827708875, 0.36414132826309964, 0.5372458092215078, 0.35233022659986557, 0.5717814863807454, 0.36414132826309964, 1];[13, 5, 11, 12];4;170;[13  5 11  9 10 12  6  1  2  4  3  8  0  7];[0.1872010168095904, 0.40872413706831806, 0.3118910458393813, 0.2441748956006087, 0.3118910458393813, 0.6663535466190007, 0.40872413706831806, 0, 0.2441748956006087, 0.5372458092215078, 0.49730652097262457, 0.5717814863807454, 0.47270694210881153, 1];[13, 6, 11, 9];4;170;[13  6 11  9  5  4  2 10  8 12  7  0  1  3];[0.34170587991484763, 0, 0.5478770595655907, 0, 0.6049492275213468, 0.6663535466190007, 0.9030955237550783, 0.34170587991484763, 0.4969789042036765, 0.6703268354331705, 0.49730652097262457, 0.6785700134949842, 0.47270694210881153, 1];[13, 6, 10, 11];4;335;[13  8  6 10 11  9  5  4  2 12  7  0  1  3];[0.34170587991484763, 0, 0.5478770595655907, 0, 0.6049492275213468, 0.6663535466190007, 0.9030955237550783, 0.34170587991484763, 0.9649557146023235, 0.6703268354331705, 0.8708396004689657, 0.6785700134949842, 0.47270694210881153, 1]
21090;14;14;[13, 10, 8, 12];4;16448;[13  3 10  5  9  8 11  2  0  7  1  6  4 12];[0.40987821148816134, 0.27435616831362636, 0.43343179734285053, 0.5722645425215077, 0, 0.4904514654792981, 0.27435616831362636, 0.3868070106957256, 0.49012734411782577, 0.4904514654792981, 0.5722645425215077, 0.48470616117178306, 0, 1];[13, 3, 10, 12, 9];5;137;[13  3 10 12  9 11  2  1  6  8  7  0  5  4];[0.26921424137835526, 0.27435616831362636, 0.43343179734285053, 0.5722645425215077, 0, 0.23548756089830628, 0.27435616831362636, 0.26921424137835526, 0.27435616831362636, 0.5537323157493664, 0.5722645425215077, 0.48470616117178306, 0.5572863186775632, 1];[13, 8, 12, 10];4;285;[13  8 12  3 10  9 11  2  4  0  5  7  1  6];[0.3484624730517113, 0.1570001271386983, 0.43343179734285053, 0.5722645425215077, 0.35528766769912884, 0.23548756089830628, 0.13670545243023738, 0.23548756089830628, 0.7615014472822117, 0.5537323157493664, 0.5722645425215077, 0.48470616117178306, 0.6242413033524362, 1];[13, 8, 12, 10];4;270;[13  7  8 12 10  9  4  3 11  2  1  0  5  6];[0.1570001271386983, 0.1570001271386983, 0.30092216771478875, 0.48470616117178306, 0.5337650474881734, 0.1570001271386983, 0.13670545243023738, 0.8877724588825813, 0.7615014472822117, 0.5537323157493664, 0.58465092616825, 0.48470616117178306, 0.6242413033524362, 1]
21091;14;14;[12, 9, 11, 8, 7];5;87;[12  9 11  8  7  5  6 13 10  4  2  3  0  1];[0, 0, 0, 0, 0.44083822371384, 0.5484231469283553, 0.5220824959227124, 0.600369649427412, 0.6225429429896817, 0.8039178994753394, 0.4874300282074605, 0.691211631300743, 1, 0.5122912158629915];[12, 9, 11, 1];4;170;[12  9  0  5 11  1  8  7  6 13 10  4  3  2];[0.757965252685016, 0.6858500937173512, 0.3014038985467471, 0.3978686855211723, 0.44083822371384, 0.7242991795485368, 0.5220824959227124, 0.600369649427412, 0.6225429429896817, 0.8039178994753394, 0.4874300282074605, 0.691211631300743, 1, 0.5122912158629915];[12, 9, 1, 11];4;671;[12  9  2  6  0  1  5 11  7  8  3 13 10  4];[0.757965252685016, 0.7445557399211435, 0.7868443880964668, 0.6085838192348186, 0.44083822371384, 0.7242991795485368, 0.7805999699680408, 0.6477202220526993, 0.6225429429896817, 0.8039178994753394, 0.4874300282074605, 0.691211631300743, 1, 0.5142142742179407];[12, 0, 1, 11];4;721;[12  0  9  2  6  1  5 11  7  3  8 13 10  4];[0.8184018807080989, 0.7445557399211435, 0.7868443880964668, 0.6339472887248787, 0.44083822371384, 0.7242991795485368, 0.7805999699680408, 0.6477202220526993, 0.6225429429896817, 0.8039178994753394, 0.546941796908409, 0.691211631300743, 1, 0.5478092807648313]
21092;14;14;[9, 10, 3];3;87;[ 9  5 10  1  3 12  2  0  7  6  4  8 11 13];[0, 0.23596838019577826, 0, 0.23596838019577826, 0, 0.6973477359521079, 0, 0, 0, 1, 0.6586869693383784, 0, 0.23596838019577826, 0];[9, 6, 5, 10];4;120;[ 9  6  5 10  2  3  0  1  7  4  8 11 12 13];[0, 0, 0.5517336517900694, 0.26538684041206334, 0, 0.6973477359521079, 0.7388451691109239, 0, 0, 1, 0.6586869693383784, 0, 0, 0];[9, 6, 5, 10];4;170;[ 9  6  5 10  2  7  3  1  4  0  8 11 12 13];[0, 0, 0.5517336517900694, 0.26538684041206334, 0, 0.6973477359521079, 0.7388451691109239, 0.46600947559376704, 0, 1, 0.6586869693383784, 0, 0, 0];[9, 10, 6, 5];4;220;[ 9 10  6  5  2  7  3  1  4  0  8 11 12 13];[0, 0, 0.5517336517900694, 0.26538684041206334, 0, 0.6973477359521079, 0.7388451691109239, 0.5075290990449803, 0, 1, 0.7869669440799583, 0, 0, 0]
21093;14;14;[13, 12, 11];3;70;[13  4 12 11  3  0  2  1  7  6  5  8 10  9];[0, 0, 0, 0, 0.552644024860611, 0, 0, 0, 0, 0, 0, 0.5092844773077184, 0.510452784362522, 1];[13, 11, 12];3;111;[13 11 12  4  3  0  2  1  7  6  5  8 10  9];[0, 0, 0, 0, 0.552644024860611, 0, 0, 0, 0, 0, 0, 0.6840516880800448, 0.6013873400999598, 1];[13, 11, 12];3;161;[13 11 12  4  3  0  2  1  7  6  5  8 10  9];[0, 0, 0, 0, 0.552644024860611, 0, 0, 0, 0, 0, 0, 0.8655037579606492, 0.7240136067564826, 1];[13, 11, 12];3;211;[13 11 12  4 10  0  2  1  7  6  5  3  8  9];[0, 0, 0, 0, 0.552644024860611, 0, 0, 0, 0, 0, 0.4152047915101798, 0.8655037579606492, 0.7240136067564826, 1]
21095;14;14;[11, 12, 9];3;61;[11 12  9  0  8  6  2  1  7  5  4  3 10 13];[0.27437956694259696, 0, 0, 0, 0, 0, 0.27437956694259696, 0, 0.27437956694259696, 0.6240526230748651, 0, 1, 0.707512428477729, 0];[11, 12, 9];3;111;[11 12  9  5  4  8  0  6  7  1  2  3 10 13];[0.27437956694259696, 0, 0, 0, 0.3735594197732093, 0.3839262962242549, 0.27437956694259696, 0, 0.27437956694259696, 0.6240526230748651, 0, 1, 0.707512428477729, 0];[11, 12, 9];3;161;[11 12  9 13  0  5  4  1  7  6  2  3 10  8];[0.418657633361735, 0, 0, 0, 0.3735594197732093, 0.3839262962242549, 0, 0, 0, 0.6240526230748651, 0, 1, 0.7143763269529411, 0.5351311740167449];[11, 12, 9];3;211;[11 12  9 13 10  0  5  4  6  7  3  1  2  8];[0.418657633361735, 0, 0, 0, 0.3735594197732093, 0.3839262962242549, 0.25512854789606254, 0.25512854789606254, 0, 0.6240526230748651, 0.517885156066207, 1, 0.8269925151017056, 0.5351311740167449]
21096;14;14;[11, 10];2;16448;[11  9  3  0  7 12 13  2  4  6  8  5  1 10];[0.6593037683956576, 0, 0.3660840220648415, 0.6656311845259857, 0.29407818378213335, 0.24912051900727872, 0.29407818378213335, 0.6294643240807275, 0.24912051900727872, 0.9200352279062655, 0, 1, 0.6096914632509056, 0.49562636953786815];[11, 10];2;1134;[11  4  9  2  3  0  7 10 12 13  8  1  6  5];[0.6593037683956576, 0.36259422165796196, 0.8321780820559859, 0.6656311845259857, 0.9333847464356225, 0, 0, 0.6294643240807275, 0.45545265666103585, 0.9200352279062655, 0.6137698548877032, 1, 0.6096914632509056, 0.5252335411412782];[11, 10];2;1184;[11  4  9  2  3  0  7 10 12 13  8  1  6  5];[0.6593037683956576, 0.36259422165796196, 0.8321780820559859, 0.6656311845259857, 0.9333847464356225, 0, 0, 0.6294643240807275, 0.45545265666103585, 0.9200352279062655, 0.6137698548877032, 1, 0.6096914632509056, 0.5252335411412782];[11, 10];2;8405;[11  4  9  2  3  0  8 10  7 12 13  6  1  5];[0.6593037683956576, 0.36259422165796196, 0.8321780820559859, 0.760843617562291, 0.9333847464356225, 0, 0.4056300627794085, 0.6294643240807275, 0.6546671429351884, 0.9200352279062655, 0.650505998799996, 1, 0.6096914632509056, 0.5252335411412782]
21097;14;14;[11, 10, 7, 12, 4, 1];6;314;[11 10  9  7 12  3  4  1 13  0  8  6  5  2];[0.4481120211508979, 0.5323470407503937, 0, 0.5670514316181388, 0.5323470407503937, 0, 0.2974961562502351, 0.6759195675039877, 0.44362107841362475, 0.834845700345774, 0.9719580802923372, 1, 0.5688763928185853, 0.4657978009631296];[11, 10, 9, 3, 12, 8, 2];7;1134;[11 10  4  5  9  3  7 12  8  2  1 13  6  0];[0.3111396170469537, 0.4276309123769656, 0.6101701309557638, 0.7296153775281579, 0.8661608000631129, 0.8490874738380944, 0.36877610682324036, 0.6759195675039877, 0.6167730892613255, 0.834845700345774, 0.9719580802923372, 1, 0.6678001361141742, 0.4276309123769656];[11, 10, 9, 3, 2, 12, 8];7;1184;[11 10  4  5  9  3  2  7 12  8 13  6  0  1];[0.3111396170469537, 0, 0.7151708563789123, 0.7370726567214905, 0.8661608000631129, 0.8490874738380944, 0.36877610682324036, 0.6759195675039877, 0.6167730892613255, 0.834845700345774, 0.9719580802923372, 1, 0.6678001361141742, 0.6096680146886964];[11, 5, 7, 12, 6];5;16598;[11 10  4  5  9  3  2  7 12  6  8 13  1  0];[0.3111396170469537, 0.5012600384968536, 0.7151708563789123, 0.7370726567214905, 0.8661608000631129, 0.8490874738380944, 0.6425440105625834, 0.6759195675039877, 0.6167730892613255, 0.834845700345774, 0.9719580802923372, 1, 0.6678001361141742, 0.6096680146886964]
21098;14;14;[11, 5, 6, 3];4;70;[11  5  6  3  7 12  1 10  4  8  0  2 13  9];[0.15578620756057845, 0.453059294638516, 0.15578620756057845, 0.5308384927055064, 0.2536056742884327, 0.5901795551281617, 0.5423775896240504, 0.5197808761756672, 0.2536056742884327, 0.15337643763747968, 0.453059294638516, 1, 0.49561885360130686, 0.15578620756057845];[11, 5, 12];3;621;[11  0  7  5 10  2  6  3 12  4  1  9  8 13];[0.6197603605583649, 0.41164524651838535, 0.5675733469854588, 0.5308384927055064, 0.4887480226035963, 0.5901795551281617, 0.5423775896240504, 0.5920136113630246, 0.13877619365956367, 0.13877619365956367, 0.5765443228760883, 1, 0.49561885360130686, 0.13877619365956367];[11, 5, 12];3;16548;[11  0  5  7  9 10  2  6  3 12  4 13  1  8];[0.6197603605583649, 0.41164524651838535, 0.5675733469854588, 0.5308384927055064, 0.4887480226035963, 0.5927766417619648, 0.5423775896240504, 0.5920136113630246, 0, 0.5804098377445512, 0.5765443228760883, 1, 0.49561885360130686, 0.44140693787001234];[11, 5, 12];3;211;[11  5 12  0  7  9 10  2  6  3  4 13  1  8];[0.6197603605583649, 0.41164524651838535, 0.5675733469854588, 0.5308384927055064, 0.4932258563332075, 0.7310668154925196, 0.545790316112688, 0.5920136113630246, 0, 0.5804098377445512, 0.5765443228760883, 1, 0.7196998348636161, 0.44140693787001234]
21099;14;14;[10, 11, 8, 1, 12, 2];6;16448;[10 11  8  1 12 13  4  3  0  2  5  6  7  9];[0.3564182792518166, 0.620502712659855, 0.33219379785674624, 0.3667696020392518, 0.38109492325909217, 0.2837236773119351, 0, 0, 0.6820071632389757, 0, 1, 0.902235496259286, 0.4775060728318487, 0.4775060728318487];[10, 11, 1, 12, 8, 2];6;16498;[10 11  1 12  8  7  0  6  3  4  5  2 13  9];[0.48460056183196953, 0.8223961558647341, 0.32910407498784455, 0.3843141101943209, 0.38109492325909217, 0.32910407498784455, 0.4379817914410817, 0.6009756299665274, 0.6820071632389757, 0, 1, 0.902235496259286, 0.7061041986929406, 0.3268449448606868];[10, 11, 8, 12, 6, 5];6;2209;[10 11  1  8 12  9  4  7  0  6  5  3  2 13];[0.48460056183196953, 0.8223961558647341, 0.3268449448606868, 0.3843141101943209, 0.702395136668643, 0.42441927917692795, 0.4379817914410817, 0.6009756299665274, 0.752314310875431, 0.702917971731684, 1, 0.902235496259286, 0.7061041986929406, 0.3268449448606868];[10, 11, 1, 8, 2, 12];6;270;[10 11  1  8  2 12  9  4  7  3  0  6  5 13];[0.48460056183196953, 0.8223961558647341, 0.712704962220939, 0.5788427996958095, 0.702395136668643, 0.42441927917692795, 0.4379817914410817, 0.639429807948163, 0.752314310875431, 0.702917971731684, 1, 0.902235496259286, 0.7061041986929406, 0]


==> results/chamfer/segmented_long_wide_combined_responsibility_multiple_explanations_results_10_simulation.csv <==
obstacles,discrete,distance
0.1,0.0,0.0
0.2,0.0,0.0
0.3,0.0,0.05
0.4,0.0,0.125
0.5,0.0,0.22916666666666666
0.6,0.05833333333333333,0.32222222222222224
0.7,0.0875,0.45819444444444446
0.8,0.21736111111111106,0.6730555555555555
0.9,0.4376388888888889,0.8066666666666666
1.0,1.0,1.0


==> results/chamfer/segmented_long_wide_combined_responsibility_multiple_explanations_results_11_simulation.csv <==
obstacles,discrete,distance
0.09090909090909091,0.0,0.0
0.18181818181818182,0.0,0.05
0.2727272727272727,0.007142857142857143,0.11547619047619048
0.36363636363636365,0.014285714285714285,0.13817460317460317
0.45454545454545453,0.07142857142857142,0.179505772005772
0.5454545454545454,0.07142857142857142,0.26004148629148627
0.6363636363636364,0.13857142857142857,0.3297970779220779
0.7272727272727273,0.13857142857142857,0.4048782467532467
0.8181818181818182,0.27055555555555555,0.5477967171717173
0.9090909090909091,0.531998556998557,0.7651452020202021
1.0,1.0,1.0


==> results/chamfer/segmented_long_wide_combined_responsibility_multiple_explanations_results_12_simulation.csv <==
obstacles,discrete,distance
0.08333333333333333,0.0,0.0
0.16666666666666666,0.0,0.0
0.25,0.0,0.015476190476190477
0.3333333333333333,0.0,0.12889355742296918
0.4166666666666667,0.0,0.15542780748663104
0.5,0.008333333333333333,0.17103132161955692
0.5833333333333334,0.02121212121212121,0.2592481113657584
0.6666666666666666,0.02909090909090909,0.3730445632798574
0.75,0.149991341991342,0.4947346150581445
0.8333333333333334,0.23014574314574315,0.5979646889058653
0.9166666666666666,0.42213924963924965,0.7591178592649181
1.0,1.0,1.0


==> results/chamfer/segmented_long_wide_combined_responsibility_multiple_explanations_results_13_simulation.csv <==
obstacles,discrete,distance
0.07692307692307693,0.0,0.0
0.15384615384615385,0.0,0.0
0.23076923076923078,0.0,0.07589285714285714
0.3076923076923077,0.0,0.10089285714285715
0.38461538461538464,0.016666666666666666,0.10625
0.46153846153846156,0.016666666666666666,0.14447396353646352
0.5384615384615384,0.016666666666666666,0.16202141608391607
0.6153846153846154,0.041666666666666664,0.20360295954045954
0.6923076923076923,0.11393939393939394,0.30700528638028646
0.7692307692307693,0.15968614718614718,0.40286245004995014
0.8461538461538461,0.2828963744588745,0.558096466033966
0.9230769230769231,0.4752113095238095,0.7808812853812854
1.0,1.0,1.0


==> results/chamfer/segmented_long_wide_combined_responsibility_multiple_explanations_results_14_simulation.csv <==
obstacles,discrete,distance
0.07142857142857142,0.0,0.0
0.14285714285714285,0.0,0.0
0.21428571428571427,0.0,0.06384615384615384
0.2857142857142857,0.0,0.06801282051282051
0.35714285714285715,0.0027777777777777775,0.08562042124542124
0.42857142857142855,0.007168458781362007,0.10284798534798534
0.5,0.02567204301075269,0.11923326110826109
0.5714285714285714,0.03167562724014337,0.1736645276161405
0.6428571428571429,0.03167562724014337,0.21575841267373524
0.7142857142857143,0.07580768246090827,0.3194556204233624
0.7857142857142857,0.11802699988183858,0.42816931699996214
0.8571428571428571,0.1927990468313049,0.5642098600566342
0.9285714285714286,0.39455985806792254,0.7819042890413858
1.0,1.0,1.0


==> results/chamfer/segmented_long_wide_runs_results.csv <==
obstacles,exhaustive,discrete_50,discrete_100,euclidean_50,euclidean_100
10,1024,956.0,932.0,600.0,571.0
11,2048,1609.0,1674.0,720.0,1037.0
12,4096,3271.0,3417.0,2578.0,2165.0
13,8192,6065.0,5795.0,3070.0,2798.0
14,16384,12028.0,12239.0,6711.0,3108.0


==> results/chamfer/segmented_short_narrow_combined_exhaustive_observed_results.csv <==
ctx_idx;num_of_obstacles;explanation;explanation_size;runs
18000;10;[7, 8];2;54
18001;10;[1, 5, 6, 7, 9];5;579
18002;10;[0, 8, 9];3;92
18003;10;[6, 7, 9];3;174
18004;10;[0, 6, 7];3;87
18005;10;[7, 8];2;54
18006;10;[0, 1, 8];3;63
18007;10;[7, 8];2;54
18008;10;[0, 1, 8, 9];4;204
18009;10;[8, 9];2;56
18010;10;[2, 7, 8];3;139
18011;10;[8, 9];2;56
18012;10;[2, 5, 6];3;132
18013;10;[6, 7];2;51
18014;10;[5, 8, 9];3;172
18015;10;[1, 6, 7, 8];4;313
18016;10;[3, 7, 8];3;154
18017;10;[2, 5, 6, 7];4;342
18018;10;[3, 8, 9];3;156
18019;10;[3, 4, 6];3;143
18020;11;[7, 9, 10];3;231
18021;11;[0, 6, 7, 8, 9];5;768
18022;11;[2, 7, 8, 9];4;489
18023;11;[8, 9, 10];3;232
18024;11;[0, 8, 9];3;110
18025;11;[4, 7, 9];3;208
18026;11;[9, 10];2;67
18027;11;[0, 8, 9, 10];4;352
18028;11;[0, 7, 9];3;108
18029;11;[3, 5];2;41
18030;11;[2, 4, 5, 6, 7];5;934
18031;11;[0, 5, 8];3;100
18032;11;[8, 10];2;66
18033;11;[4, 9, 10];3;212
18034;11;[8, 9, 10];3;232
18035;11;[8, 9, 10];3;232
18036;11;[7, 8, 10];3;230
18037;11;[1, 3, 4, 6, 7];5;834
18038;11;[7, 8, 10];3;230
18039;11;[9, 10];2;67
18040;12;[10, 11];2;79
18041;12;[9, 10];2;77
18042;12;[7, 9];2;71
18043;12;[0, 3, 7, 10];4;401
18044;12;[8, 9, 10];3;296
18045;12;[1, 3, 5, 9, 10];5;1242
18046;12;[10, 11];2;79
18047;12;[2, 10];2;42
18048;12;[2, 9, 10];3;213
18049;12;[8, 9];2;74
18050;12;[0, 10, 11];3;134
18051;12;[2, 7, 9];3;207
18052;12;[5, 10, 11];3;279
18053;12;[9, 10];2;77
18054;12;[0, 8, 9];3;129
18055;12;[2, 8, 10, 11];4;667
18056;12;[9, 10];2;77
18057;12;[5, 6, 7];3;265
18058;12;[0, 8, 9];3;129
18059;12;[10, 11];2;79
18060;13;[1, 10, 11, 12];4;763
18061;13;[10, 11, 12];3;378
18062;13;[8, 9, 10];3;369
18063;13;[4, 9, 10, 11];4;1020
18064;13;[5, 10, 11];3;341
18065;13;[10, 11, 12];3;378
18066;13;[0, 4, 8, 9, 10];5;1509
18067;13;[0, 11, 12];3;158
18068;13;[10, 12];2;91
18069;13;[0, 2, 6, 7];4;458
18070;13;[0, 3, 10, 11, 12];5;1462
18071;13;[11, 12];2;92
18072;13;[11, 12];2;92
18073;13;[0, 10, 11];3;156
18074;13;[5, 8, 9];3;334
18075;13;[8, 9, 10];3;369
18076;13;[7, 8];2;78
18077;13;[9, 11];2;88
18078;13;[0, 8, 10];3;150
18079;13;[0, 2, 3, 12];4;442
18080;14;[5, 10, 11];3;409
18081;14;[3, 10, 11];3;345
18082;14;[3, 7, 8];3;330
18083;14;[5, 8, 10];3;401
18084;14;[10, 12];2;102
18085;14;[12, 13];2;106
18086;14;[1, 7, 8];3;230
18087;14;[2, 8, 10, 11];4;1126
18088;14;[0, 6, 9, 10];4;712
18089;14;[11, 12];2;104
18090;14;[1, 11, 12];3;248
18091;14;[7, 8, 9, 10];4;1437
18092;14;[10, 11];2;101
18093;14;[0, 9, 10, 11];4;747
18094;14;[9, 11, 12];3;464
18095;14;[1, 12, 13];3;250
18096;14;[9, 11, 12];3;464
18097;14;[11, 12];2;104
18098;14;[6, 13];2;85
18099;14;[11, 12];2;104


==> results/chamfer/segmented_short_narrow_combined_responsibility_discrete_discrete_sampling_results.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
18000;10;10;[8, 7];2;185;[5 8 2 0 6 4 7 1 9 3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[8, 7];2;621;[3 5 8 1 2 4 6 0 7 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[7, 8];2;187;[3 5 7 8 2 1 4 0 6 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[7, 8];2;237;[7 3 5 8 2 1 4 0 6 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333]
18001;10;10;[6, 5, 4, 7, 8];5;314;[0 6 5 4 7 8 9 3 2 1];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 6, 5, 4, 8];5;170;[7 6 5 4 9 8 3 2 0 1];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[4, 7, 5, 6, 8];5;220;[4 7 5 6 9 8 3 2 0 1];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 0.5, 0.5];[4, 5, 6, 7, 8];5;464;[4 3 5 2 6 7 9 8 1 0];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5, 0.5, 0.5, 0.5, 0.5]
18002;10;10;[0, 8, 9];3;1084;[0 5 2 1 3 4 6 7 8 9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 8, 9];3;1134;[0 7 5 4 3 2 1 6 8 9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[0, 9, 8];3;1184;[0 9 7 4 3 2 5 1 6 8];[1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 1.0];[0, 9, 8];3;335;[0 9 3 2 7 6 8 4 5 1];[1.0, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 1.0]
18003;10;10;[7, 6, 9];3;571;[0 2 3 4 7 6 5 8 9 1];[0.5, 0.25, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 6, 9];3;1134;[0 2 3 4 7 6 1 5 8 9];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[6, 7, 9];3;1184;[0 1 2 3 4 6 7 5 8 9];[0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[6, 7, 9];3;1234;[0 1 2 3 4 6 7 9 5 8];[0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5]
18004;10;10;[7, 0, 6];3;61;[7 0 6 3 9 5 4 2 8 1];[0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.5];[7, 0, 6];3;621;[7 0 5 3 6 9 2 1 4 8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 1.0, 0.3333333333333333, 0.5];[6, 7, 0];3;161;[6 7 0 3 5 9 2 1 4 8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 1.0, 1.0, 0.3333333333333333, 0.5];[6, 7, 0];3;211;[6 7 0 2 5 3 4 8 9 1];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 1.0, 1.0, 0.5, 0.5]
18005;10;10;[7, 8];2;120;[0 2 3 7 6 8 9 5 4 1];[0.3333333333333333, 0.14285714285714285, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 8];2;621;[0 1 2 3 4 5 6 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 8];2;671;[0 1 2 3 4 5 6 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 8];2;721;[0 1 2 3 4 5 6 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
18006;10;10;[1, 0, 8];3;1084;[2 5 9 1 3 4 6 0 7 8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[1, 0, 8];3;1134;[1 2 5 9 3 4 6 0 7 8];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[0, 1, 8];3;1184;[3 0 1 2 4 5 9 8 7 6];[0.5, 0.5, 0.5, 1.0, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[0, 1, 8];3;1234;[3 0 1 2 4 5 9 8 7 6];[0.5, 0.5, 0.5, 1.0, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
18007;10;10;[7, 8];2;61;[0 7 8 4 2 3 9 1 6 5];[0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.5, 0.5, 0.25];[7, 8];2;111;[0 7 8 2 3 4 6 1 9 5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[7, 8];2;414;[7 0 3 1 5 4 6 8 9 2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333];[7, 8];2;721;[7 0 2 1 3 4 5 6 8 9];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333]
18008;10;10;[1, 8, 5, 9];4;1084;[1 2 3 4 6 8 5 0 7 9];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[1, 5, 9, 8];4;235;[1 7 6 5 9 8 3 2 4 0];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[1, 5, 9, 8];4;285;[1 7 6 5 9 8 3 2 4 0];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[7, 5, 8, 9];4;335;[7 1 4 5 6 8 9 3 2 0];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 1.0, 0.5, 0.5]
18009;10;10;[9, 8];2;571;[1 2 3 4 6 5 9 8 7 0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[8, 9];2;1134;[3 8 1 0 4 5 6 2 7 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[8, 9];2;1184;[3 4 6 8 2 1 5 0 7 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[8, 9];2;1234;[3 4 6 8 2 1 5 0 7 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
18010;10;10;[2, 7, 8];3;314;[2 6 4 3 5 7 9 8 1 0];[0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 2, 7];3;137;[8 2 6 4 7 5 9 3 1 0];[0.2, 0.2, 0.5, 0.2, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333];[8, 6, 7];3;285;[8 1 6 2 5 4 7 0 9 3];[0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333];[8, 2, 7];3;721;[8 1 3 2 6 0 5 4 7 9];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333]
18011;10;10;[9, 8];2;185;[2 6 9 1 7 4 8 0 5 3];[0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[9, 8];2;621;[2 6 9 1 5 4 7 0 8 3];[0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[9, 8];2;220;[3 2 6 7 9 8 0 1 4 5];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5];[9, 8];2;464;[1 2 3 4 7 6 9 8 5 0];[0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5]
18012;10;10;[2, 5, 6];3;314;[0 1 2 3 4 5 6 7 9 8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[5, 2, 6];3;364;[5 4 0 1 3 2 6 7 9 8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[2, 5, 6];3;414;[2 4 5 0 3 1 6 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 5, 6];3;464;[0 2 5 4 3 1 6 7 8 9];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
18013;10;10;[6, 7];2;314;[0 1 2 3 4 5 6 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 6];2;621;[7 9 2 0 3 4 5 1 6 8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[7, 6];2;671;[7 9 2 0 3 4 5 1 6 8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[7, 6];2;721;[1 3 7 8 9 4 2 0 6 5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5]
18014;10;10;[6, 8, 9];3;1084;[1 7 6 4 0 2 5 8 9 3];[0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[6, 8, 9];3;1134;[1 7 6 4 8 0 5 2 9 3];[0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333];[6, 9, 8];3;220;[1 7 6 4 9 8 0 2 5 3];[0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5];[6, 8, 9];3;335;[1 3 6 4 7 8 9 0 5 2];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5]
18015;10;10;[8, 6, 7, 1];4;571;[8 0 6 7 4 3 1 2 5 9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 1.0, 0.3333333333333333];[7, 8, 4, 1, 3];5;235;[7 8 4 0 1 3 5 2 6 9];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 1.0, 0.3333333333333333];[7, 8, 5, 1, 2];5;414;[7 8 4 0 5 1 9 2 6 3];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 1.0, 0.5];[7, 8, 5, 1, 2];5;464;[7 8 4 0 5 1 9 2 6 3];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 1.0, 0.5]
18016;10;10;[3, 7, 8];3;314;[1 0 3 4 7 5 6 8 9 2];[0.5, 1.0, 0.2, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[3, 7, 8];3;621;[1 0 3 4 7 6 2 5 8 9];[0.5, 1.0, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[3, 7, 8];3;671;[1 0 3 4 7 6 2 5 8 9];[0.5, 1.0, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[3, 7, 8];3;1234;[1 0 2 3 4 6 7 8 9 5];[0.5, 1.0, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5]
18017;10;10;[7, 6, 4, 5];4;314;[3 7 6 4 2 1 0 5 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[6, 5, 4, 7];4;137;[3 6 5 4 7 8 0 2 1 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[6, 5, 4, 7];4;187;[3 6 5 4 7 8 0 2 1 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[6, 5, 4, 7];4;237;[3 6 5 4 7 8 0 2 1 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333]
18018;10;10;[3, 8, 9];3;1084;[3 4 5 8 6 1 7 0 9 2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[3, 8, 9];3;1134;[1 2 3 4 5 8 6 0 7 9];[0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[3, 9, 8];3;414;[2 3 5 4 9 8 0 1 7 6];[0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[3, 9, 8];3;1234;[3 2 5 4 9 0 6 1 7 8];[0.3333333333333333, 0.3333333333333333, 1.0, 1.0, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
18019;10;10;[6, 3, 4];3;1084;[8 0 2 1 5 6 7 3 9 4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333];[6, 3, 4];3;621;[8 0 6 3 4 2 5 1 7 9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333];[8, 0, 2, 1, 4, 6];6;220;[8 0 2 1 4 6 9 3 7 5];[0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.5];[8, 0, 2, 1, 4, 6];6;270;[8 0 2 1 4 6 9 3 7 5];[0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.5]
18020;11;11;[7, 9, 10];3;2109;[ 7  9  3  0  5  4  6  2  8  1 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25];[7, 9, 10];3;1134;[ 7  9  3  0  5  4  6  2 10  8  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[7, 10, 9];3;170;[ 1  7 10  9  3  4  2  0  6  5  8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5];[7, 9, 10];3;270;[ 1  7  6  9 10  2  3  0  4  5  8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5]
18021;11;11;[8, 0, 7, 6, 9];5;2109;[10  8  0  1  7  6  3  4  9  2  5];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[0, 8, 9, 6, 7];5;2159;[ 0  4  5  8  9 10  6  1  3  7  2];[0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5];[0, 6, 8, 9, 7];5;2209;[ 0  1  2  3  4  5  6  8 10  9  7];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5];[6, 0, 9, 8, 7];5;2259;[ 6  0  3  2  5  4  9  8 10  1  7];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 1.0, 0.3333333333333333, 0.5, 0.5, 0.5]
18022;11;11;[7, 2, 8, 9];4;1084;[ 1  7  2  0  3  4  6  8 10  9  5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 6, 8, 9];4;1134;[ 1  7  6  0  3  2  4  8 10  9  5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 6, 8, 9];4;2209;[ 1  7  6  5 10  3  0  2  4  8  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[7, 6, 8, 9];4;2259;[ 1  7  6  5 10  8  3  2  4  0  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5]
18023;11;11;[8, 10, 9];3;2109;[ 0  1  2  8  7  6 10  3  4  5  9];[1.0, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333];[10, 9, 8];3;2159;[ 0  1  2  3  5 10  9  8  7  6  4];[1.0, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5];[10, 9, 8];3;2209;[ 0  1  2  3  5 10  9  8  7  6  4];[1.0, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5];[0, 7, 9, 8];4;464;[ 0  7  2  1  3  5  9  8 10  4  6];[1.0, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5]
18024;11;11;[0, 8, 9];3;120;[10  0  5  2  8  9  7  3  6  4  1];[0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0];[0, 8, 9];3;364;[10  0  2  1  8  9  5  3  7  6  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0];[0, 8, 9];3;414;[10  0  2  1  8  9  5  3  7  6  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0];[0, 8, 9];3;464;[10  0  2  1  8  9  5  3  7  6  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0]
18025;11;11;[9, 10, 7];3;314;[ 5  9 10  0  6  7  4  2  8  3  1];[0.25, 0.2, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[7, 10, 9];3;621;[ 7 10  2  0  3  5  8  1  9  4  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[7, 10, 9];3;671;[ 1  3  7 10  2  4  5  0  9  8  6];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[7, 10, 9];3;2259;[ 1  3  7 10  2  4  5  0  6  8  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
18026;11;11;[10, 9];2;56;[10  9  1  2  6  8  3  7  4  5  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[10, 9];2;170;[ 2 10  3  1  8  9  5  0  7  6  4];[0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0];[10, 9];2;285;[ 1  2 10  6  8  9  4  3  7  5  0];[0.25, 1.0, 1.0, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.5, 0.3333333333333333, 1.0];[10, 9];2;1234;[ 1  2 10  6  8  7  5  4  9  3  0];[0.25, 1.0, 1.0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0]
18027;11;11;[0, 9, 8, 10];4;2109;[ 0  5  9  2  3  4  6  1  7  8 10];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[3, 10, 9, 8];4;1134;[ 3 10  1  0  5  6  7  2  9  8  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[3, 10, 9, 8];4;1184;[ 3  2  6 10  0  5  7  1  9  8  4];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[3, 10, 8, 9];4;2259;[ 3  2  6  5 10  8  0  1  7  4  9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
18028;11;11;[5, 9, 7];3;571;[ 5  0 10  4  6  2  9  1  7  3  8];[0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5];[5, 9, 7];3;621;[ 5  0  6  2 10  8  4  9  7  3  1];[0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 1.0, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5];[5, 9, 7];3;2209;[ 5  0  6  2 10  8  4  1  9  3  7];[0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 1.0, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5];[5, 9, 7];3;2259;[ 5  0  6  2 10  8  3  1  9  4  7];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5]
18029;11;11;[5, 3];2;185;[ 7  5  9  0  3  2  4  1  6  8 10];[0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[3, 5];2;111;[ 3  2  5  4  6  7 10  9  1  0  8];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[3, 5];2;220;[ 6  3  4  2  5  7  9  0  1  8 10];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[3, 5];2;335;[ 6  0  3  2  5  4  7  8 10  9  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
18030;11;11;[2, 6, 4, 7, 5];5;1084;[ 1  2  8  6  9  4  3  0  7  5 10];[0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.2];[2, 7, 5, 4, 6];5;2159;[ 1  2  7  8  5  4  6  3 10  9  0];[0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[2, 7, 4, 5, 6];5;2209;[ 1  2  7  4  8  5  6  3 10  9  0];[0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[2, 4, 7, 6, 5];5;1234;[ 1  2  3  4  7  8 10  0  6  5  9];[0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5]
18031;11;11;[1, 7, 8];3;571;[ 0  9  2  1  4  7  8  3  6  5 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25];[0, 5, 8];3;2159;[ 9  0  2  1  4  5  6  3  7 10  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333];[7, 1, 8];3;1184;[ 9  2  7  1  3  4  5  0  6  8 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333];[7, 1, 8];3;1234;[ 9  2  7  1  3  4  5  0  6  8 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333]
18032;11;11;[8, 10];2;120;[ 3  7  6  8  9 10  2  0  4  5  1];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 10];2;2159;[ 0  6  8  2  3  4  5  1  7  9 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[8, 10];2;2209;[ 0  6  8  2  3  4  5  1  7  9 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[8, 10];2;2259;[ 0  6  9  8  3  4  2  1  7  5 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
18033;11;11;[3, 9, 10, 8];4;185;[ 3  0  2  7  9 10  8  6  4  1  5];[0.3333333333333333, 0.2, 0.3333333333333333, 1.0, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 4, 9];3;2159;[ 3  1  6 10  2  4  5  0  7  8  9];[0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[10, 4, 9];3;2209;[ 3  1  6  7 10  8  2  0  4  5  9];[0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[9, 10, 4];3;2259;[ 3  1  2  5  7  6  9  8 10  0  4];[0.3333333333333333, 0.5, 0.5, 1.0, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
18034;11;11;[10, 8, 9];3;2109;[ 3  2 10  1  8  5  4  0  7  6  9];[0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5];[10, 8, 9];3;2159;[ 3  2 10  1  8  0  4  5  7  6  9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5];[10, 9, 8];3;671;[ 3  2 10  9  5  6  1  0  8  7  4];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[9, 8, 10];3;270;[ 9  0  2  1  8 10  3  5  6  7  4];[0.5, 0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5]
18035;11;11;[9, 8, 10];3;2109;[ 1  5  6  0  4  3  9  8 10  2  7];[0.25, 1.0, 0.2, 0.25, 0.25, 0.5, 0.5, 0.2, 0.25, 0.25, 0.25];[8, 9, 10];3;2159;[ 1  8  6  5  4  2  7  0  9  3 10];[0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25];[8, 9, 10];3;2209;[ 1  8  5  2  6  4  7  0  9  3 10];[0.3333333333333333, 1.0, 0.5, 0.25, 0.5, 0.5, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25];[8, 9, 10];3;2259;[ 1  8  5  2  6  7  4  0  9  3 10];[0.3333333333333333, 1.0, 0.5, 0.25, 0.5, 0.5, 0.5, 0.5, 1.0, 0.3333333333333333, 0.25]
18036;11;11;[7, 10, 8];3;2109;[ 0  6  3  1  5  4  7 10  2  8  9];[0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[8, 7, 10];3;2159;[ 0  6  8  3  5  4  7  1 10  9  2];[0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[0, 8, 4, 7];4;1184;[ 0  6  8  2  3  4  5  1  7  9 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[0, 8, 4, 7];4;1234;[ 0  6  8  2  3  4  5  1  7  9 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
18037;11;11;[6, 4, 7, 1, 3];5;1084;[ 5  9  2  0  6  4  7  1  3  8 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25];[8, 3, 1, 7, 6];5;1134;[ 5  8  9  0  3  4  2  1  7  6 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25];[8, 3, 1, 7, 6];5;1184;[ 0  5  9  8  3  4  2  1  7  6 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[4, 3, 1, 7, 6];5;1234;[ 0  4  5  8  9 10  3  1  7  6  2];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5]
18038;11;11;[7, 10, 8];3;314;[ 1  2  5  4  7 10  9  8  6  3  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 8, 10];3;2159;[ 0  1  2  3  4  5  6  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 8, 10];3;2209;[ 1  2  5  0  3  4  6  7  8  9 10];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 8, 10];3;2259;[ 1  2  5  0  3  4  6  7  8  9 10];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
18039;11;11;[9, 10];2;185;[ 6  4  0  2  5  9 10  1  7  3  8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[10, 9];2;1134;[ 0  4  6 10  3  2  5  1  9  7  8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.5];[10, 9];2;1184;[ 0  4  6 10  3  2  5  1  9  7  8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.5];[10, 9];2;1234;[ 0  1  3  4  6 10  5  2  9  7  8];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.5]
18040;12;12;[10, 11];2;1084;[ 1  2  3  4  7 10  8  6  9 11  5  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[10, 11];2;106;[10 11  0  1  4  5  2  3  9  7  6  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5];[10, 11];2;285;[ 7  0  6  1 10 11  5  3  9  4  2  8];[0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.25, 0.3333333333333333, 0.5, 0.5];[10, 11];2;464;[ 7  0  6  1 10 11  3  2  4  5  9  8];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
18041;12;12;[9, 10];2;4158;[11  9  0  1  4  5  2  3  7  6  8 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5];[9, 10];2;4208;[ 4  9 11  0  3  5  2  1  7  6  8 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[9, 10];2;4258;[ 4  9 11  0  3  5  2  1  7  6  8 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[9, 10];2;4308;[ 4  9 11  0  3  5  2  1  7  6  8 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
18042;12;12;[9, 7];2;120;[11  9  0  2  7  4  6  3  8 10  5  1];[0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.25, 0.25, 0.16666666666666666, 0.25, 0.3333333333333333, 0.2, 0.5, 0.2, 0.5];[9, 7];2;235;[11  9  0  2  6  7  3  1  4  5  8 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.2, 0.5];[9, 7];2;414;[ 6  9 11  0  7 10  3  2  4  5  1  8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5];[9, 7];2;464;[ 6  9 11  0  7 10  3  2  4  5  1  8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5]
18043;12;12;[0, 3, 7, 10];4;1084;[ 0  1  2  3  4  7  9  8 10  6  5 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2];[7, 4, 2, 10];4;4208;[ 5  7  4 11  3  2  1  0  6  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[0, 7, 3, 10];4;4258;[ 0  7  5  4 11  3  1  2  6  8  9 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[0, 7, 3, 10];4;4308;[ 0  7  5  4 11  3  1  2  6  8  9 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
18044;12;12;[10, 8, 9];3;4158;[ 2  4  7  1  6 11 10  0  5  3  8  9];[0.2, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.2, 0.16666666666666666, 0.25, 0.25];[8, 9, 10];3;4208;[ 3  2  0  4  6  5  7  8 11  1  9 10];[0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[8, 10, 9];3;4258;[ 3  2  1  0  4  5  6  7  8 10 11  9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[10, 9, 8];3;2259;[ 3  2 10  9  4  5  1  0  7  6  8 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
18045;12;12;[1, 7, 4, 10, 8, 0, 6];7;571;[ 1  3  7  4 10  8  2  0  6  5  9 11];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2];[1, 3, 9, 10, 5];5;4208;[ 1  6 11  8  7  4  3  0  9 10  5  2];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[1, 3, 5, 9, 10];5;4258;[ 1  6 11  8  3  4  2  0  7  5  9 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[1, 5, 3, 9, 10];5;4308;[ 0  1  6  5 11  8  3  2  7  4  9 10];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
18046;12;12;[10, 11];2;571;[10  0  3  2  6  9  8  7 11  5  4  1];[0.3333333333333333, 0.14285714285714285, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333];[10, 11];2;621;[10  0  3  2  6  9  8  7 11  5  4  1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333];[10, 11];2;4258;[10  2  7  1  3  6  8  0  9 11  4  5];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333];[10, 11];2;721;[ 2 10  1  0  6  9  8  3 11  4  5  7];[0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333]
18047;12;12;[2, 10];2;1084;[ 9  2  6  0 10  4  7  1  8 11  3  5];[0.3333333333333333, 0.25, 0.5, 0.2, 0.25, 0.16666666666666666, 0.5, 0.25, 0.25, 1.0, 0.3333333333333333, 0.25];[2, 10];2;1134;[ 9  2  6  4  7 10  8  0 11  1  5  3];[0.3333333333333333, 0.25, 0.5, 0.2, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333];[2, 10];2;4258;[ 9  2  6  4  7 10  8  0 11  5  1  3];[0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333];[2, 10];2;4308;[ 9  2  6  1  3  4  5  0  7  8 10 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333]
18048;12;12;[9, 2, 10];3;2109;[ 0  1  3  5  6  8  9  2  7  4 10 11];[0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2];[7, 10, 9];3;4208;[ 0  3  6  7 11 10  9  8  1  5  2  4];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 10, 9];3;4258;[ 0  1  3  4  6  5  7  8 10  9 11  2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 10, 9];3;4308;[ 5  4  0  1  6  3  7  8 10  9 11  2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
18049;12;12;[8, 9];2;1084;[ 0  2  7  8  3  4  5  1  6  9 10 11];[0.25, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2, 0.25, 0.25, 0.2, 0.2, 0.2];[8, 9];2;1134;[ 0  1  2  3  4  5  6  7  8  9 10 11];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[8, 9];2;2209;[ 7  4 10  0  3  2  5  1  6  8  9 11];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[9, 8];2;4308;[ 0  5  4  1  7 11 10  2  6  3  9  8];[0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333]
18050;12;12;[0, 10, 11];3;2109;[ 0  2  3  5  6  9  7  4 10  8 11  1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[5, 10, 11];3;4208;[ 2  5  3  0  6  1  4  7  8  9 10 11];[0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25];[5, 10, 11];3;4258;[ 2  5  3  0  6  1  4  7  8  9 10 11];[0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25];[5, 11, 10];3;4308;[ 2  5  3  0  7  6 11  8  4  1  9 10];[0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333]
18051;12;12;[3, 7, 9];3;1084;[ 0  1  3  4  6  5  7  8 10  9  2 11];[0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2];[5, 9, 7];3;621;[ 0  5  9  8 11  3  2  1  7  6  4 10];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[7, 5, 9];3;285;[ 0  7  5  4  9 11  8  3  6  1  2 10];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[7, 5, 9];3;335;[ 0  7  5  4  9 11  8  3  6  1  2 10];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
18052;12;12;[5, 10, 11];3;4158;[ 0  2  3  5  6 10  4  1  7  8  9 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[5, 11, 10];3;4208;[ 5  0  2  1  3  6 11  8  7  4  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[5, 11, 10];3;4258;[ 5  0  2  1  3  6 11  8  7  4  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[5, 11, 10];3;4308;[ 5  0  2  1  3  6 11  8  7  4  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333]
18053;12;12;[9, 10];2;4158;[ 1  2  3  5  8  0 11  6  7  4  9 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.2, 0.2, 0.25];[10, 9];2;4208;[ 1  2  3  5 10 11  8  0  7  6  4  9];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[9, 10];2;671;[ 5  9  3  1  6  4  7  2 10  8 11  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[9, 10];2;2259;[ 5  9  2  0  3  4  6  1  7  8 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
18054;12;12;[10, 9, 8];3;2109;[ 7 10  5  2  9  6  3  1  4  0  8 11];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.25];[10, 9, 8];3;4208;[ 7 10  5  1  6 11  9  2  4  3  0  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333];[4, 9, 8];3;4258;[ 7  4 10  9  5  3  1  2 11  6  0  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333];[4, 9, 8];3;2259;[ 7  4 10  9  3  2  0  1  6  5  8 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
18055;12;12;[3, 11, 7, 9, 10];5;2109;[ 0  2  3  6 11  1  5  4  7  9 10  8];[0.5, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333];[11, 2, 8, 10];4;4208;[11  0  3  2  7  6  8  1  9 10  4  5];[0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0];[11, 2, 8, 10];4;4258;[11  0  3  2  4  5  6  1  7  8  9 10];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0];[11, 2, 8, 10];4;4308;[11  0  3  2  9  5  4  1  7  6  8 10];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0]
18056;12;12;[9, 10];2;2109;[ 1  6  5  3  9  8  2  0  7  4 10 11];[0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2];[9, 10];2;4208;[ 1  6  3  2  7  5  9  8 11  0  4 10];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[9, 10];2;4258;[ 1  6  3  2  7  5  9  8 10 11  4  0];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 9];2;4308;[ 1  6  2  0  3  5  7  8 10  9 11  4];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
18057;12;12;[5, 7, 6];3;2109;[ 3 10  9  8 11  0  2  4  5  7  6  1];[0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 6, 5];3;1134;[ 7 11 10  8  9  0  3  1  6  5  4  2];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[7, 6, 5];3;4258;[ 2  7 10  8 11  3  1  0  9  6  4  5];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[7, 6, 5];3;4308;[ 2  7 10  8 11  3  1  0  6  9  4  5];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5]
18058;12;12;[3, 8, 9];3;4158;[ 3  7  8  1  5 11 10  0  6  4  2  9];[0.25, 0.25, 0.2, 0.3333333333333333, 0.2, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25];[0, 8, 9];3;2159;[ 0  2  3  4  7  5 10  8  6  1  9 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[0, 8, 9];3;1184;[ 0  1  2  3  4  5  6  7  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 9, 8];3;2259;[ 0  9 10  1  4  5  2  3  7  6  8 11];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
18059;12;12;[10, 11];2;2109;[ 0  1  2  3  4  5  6  9 10  8 11  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[11, 10];2;2159;[11  8  0  1  4  5  2  3  9  6 10  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[11, 10];2;2209;[11  8  0  1  4  5  2  3  9  6 10  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[11, 10];2;2259;[11  8  0  1  4  5  2  3  9  6 10  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
18060;13;13;[3, 12, 9, 10, 11];5;1084;[ 3  7  5  4 12  9  8 10 11  0  1  2  6];[0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[12, 1, 11, 10];4;4208;[ 3  7  5  4 12  1  6  2 11  8 10  9  0];[0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[12, 1, 10, 11];4;8355;[ 3  2  5  4  7 12  0  1  6  8 10  9 11];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[1, 12, 10, 11];4;8405;[ 1  2  3  4  7  5 12  0  6  8 10  9 11];[0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333]
18061;13;13;[10, 11, 12];3;8255;[ 0  1  2  3  4  5  6  7  8  9 10 11 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 11, 12];3;8305;[ 0  2  8  1  4  5  6  3  7  9 10 11 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[10, 11, 12];3;8355;[ 0  2  8  1  4  5  6  3  7  9 10 11 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[12, 10, 11];3;8405;[ 0  2  3  7 12  8  1  4  6  5 10  9 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333]
18062;13;13;[10, 8, 9];3;4158;[ 3  7 10  8  5  4  2  0 11  6  1  9 12];[0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.2];[8, 9, 10];3;170;[ 0  3  7  8  9 10  2  1  6  5  4 11 12];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2];[9, 10, 8];3;2209;[ 1  0  3  7  9 10  8  2  6  5  4 11 12];[0.3333333333333333, 1.0, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2];[1, 7, 10, 9];4;335;[ 1  0  2  3  7 10  9  8 12  6  4  5 11];[0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
18063;13;13;[4, 9, 10, 11];4;8255;[ 2  4  5  9 10  1  3  0  7  6  8 12 11];[0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25];[4, 10, 9, 11];4;8305;[ 0  5  4  2 10  9  3  1  7  6  8 11 12];[0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[4, 10, 9, 11];4;8355;[ 0  5  4  2 10  9  3  1  7  6  8 11 12];[0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[7, 10, 11, 12];4;8405;[ 0  7  5  4  2  9 10  1  6  3  8 11 12];[0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25]
18064;13;13;[5, 11, 10];3;8255;[ 0  2  3  5  7 11 12  1  8  6 10  9  4];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333];[5, 11, 10];3;8305;[ 0  2  3  5  7 11 12  1  8  6  4  9 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333];[5, 11, 10];3;2209;[12  9  0  2  6  5  3  4 11  7 10  1  8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[5, 11, 10];3;2259;[12  9  0  2  6  5  3  4 11  7 10  1  8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
18065;13;13;[10, 11, 12];3;8255;[ 3  5  7  0  2  1  4  9 10  8 11  6 12];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.16666666666666666];[11, 10, 12];3;2159;[ 3  5  7 11 10  1  2  0  9  4 12  6  8];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[11, 10, 12];3;8355;[ 0  1  3  5  7 11 10  8  6  4  2  9 12];[0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[10, 11, 12];3;8405;[ 0  1  2  3  5  6  7  8 10  9 11  4 12];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25]
18066;13;13;[0, 8, 4, 10, 9];5;8255;[ 0  1  7  5 11  8  4  3 10  6 12  2  9];[0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25];[0, 4, 10, 9, 8];5;4208;[ 0  1  5  4  7 10  9  8 11  6  2  3 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[0, 9, 4, 10, 8];5;8355;[12 11  0  1  7  9  5  4 10  8  2  3  6];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[0, 4, 10, 8, 9];5;8405;[12 11  0  1  6  7  5  4 10  8  9  3  2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
18067;13;13;[0, 12, 11];3;4158;[ 0  1  3  4  6  5 10  9 12  2  7 11  8];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[0, 12, 11];3;4208;[ 0  1  2  3  4  5  6  8 12  9 10 11  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 11, 12];3;8355;[ 0  1  2  3  4  5  6  7  8  9 10 11 12];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 11, 12];3;8405;[ 0  1  3  4 10  9  2  5  7  6  8 11 12];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
18068;13;13;[12, 10];2;1084;[ 5  4 12  1  6  3  9  2 11 10  7  0  8];[0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333];[10, 12];2;170;[ 2  4  5  9 10 12  6  1 11  7  3  8  0];[0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[10, 12];2;285;[ 3  2  5  4 10 12  9  0  7  6  1  8 11];[0.25, 0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[10, 12];2;4308;[ 3  0  1  2  4  5  7  9 11 10 12  6  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
18069;13;13;[0, 7, 6, 2];4;2109;[ 0  4  7  1 10 12  9  3  6  5  2  8 11];[0.5, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[0, 6, 7, 2];4;8305;[ 0  4  5  1  6  7  9  8 12 11 10  3  2];[0.5, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 2, 6, 7];4;414;[ 0  1  5  4  3  2  6  7  8  9 10 11 12];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 2, 6, 7];4;464;[ 0  1  5  4  3  2  6  7  8  9 10 11 12];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
18070;13;13;[4, 10, 2, 11, 12];5;4158;[ 4  9 10  0  3  5  2  1 11  7 12  6  8];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[3, 10, 0, 11, 12];5;8305;[ 3  6  5  4  7 10  9  8  1  0  2 11 12];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[1, 6, 10, 11, 12];5;8355;[ 1  3  5  4  6  7  9  8 10  2  0 11 12];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[0, 3, 10, 11, 12];5;8405;[ 0  1  3  4  6  5  7  8 10  9  2 11 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25]
18071;13;13;[12, 11];2;8255;[10 12  9  1  7  2  3  4  6  0  5  8 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.25, 0.5];[11, 12];2;8305;[ 7 11 10  9 12  0  2  1  6  5  4  3  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.5, 0.5];[12, 11];2;187;[ 3  7  9 12 11 10  8  1  6  5  4  2  0];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[12, 11];2;237;[ 3  7  9 12 11 10  8  1  6  5  4  2  0];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
18072;13;13;[12, 11];2;120;[ 0  1  3  7 12 11  2  4  6  5  9  8 10];[0.25, 0.25, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25, 0.25];[12, 11];2;8305;[ 1  0  3 12  7  6  9  5 11  2  4  8 10];[0.3333333333333333, 1.0, 0.2, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.3333333333333333];[12, 11];2;8355;[ 1  0  3 12  6  5  7  4 11  8  9  2 10];[0.3333333333333333, 1.0, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333];[12, 11];2;8405;[ 1  0  3  4  7 12  5  2  6  8 11  9 10];[0.3333333333333333, 1.0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333]
18073;13;13;[0, 10, 11];3;8255;[ 0  1  2  3  5  6  9  8 10 12  7  4 11];[0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25];[4, 11, 10];3;4208;[ 2  6  4  3 11  0  5  1 12  8  9 10  7];[0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[4, 11, 10];3;4258;[ 2  6  4  3 11  0  5  1 12  8  9 10  7];[0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[3, 11, 10];3;4308;[ 2  6  3  1  7  4 11  0  5  8  9 10 12];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25]
18074;13;13;[7, 8, 9];3;4158;[ 7  5 10  8 12  4  1  2  3  6  0  9 11];[0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333];[5, 9, 8];3;4208;[ 5  4  7 12 11 10  9  8  3  2  6  0  1];[0.2, 0.2, 0.25, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[5, 9, 8];3;2209;[ 5  4  7 12 11 10  9  8  6  1  2  3  0];[0.25, 0.25, 0.25, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[5, 9, 8];3;8405;[ 5  4  1  3  6  7  9  8 12 11 10  2  0];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
18075;13;13;[10, 9, 8];3;185;[ 1  3 11  0 10  9  8  2 12  6  5  4  7];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.2, 0.16666666666666666, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[8, 9, 10];3;4208;[ 5 11  3  1  6  2  4  0  7  8  9 10 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25];[10, 9, 8];3;8355;[ 5 11  3  1  6 10  9  2 12  7  0  4  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[10, 9, 8];3;8405;[ 5 11  3  1  6 10  9  2 12  7  0  4  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
18076;13;13;[7, 8];2;4158;[ 0  3  6 10  7  5  9  2 11  1  4  8 12];[0.25, 0.16666666666666666, 0.2, 0.25, 0.16666666666666666, 0.2, 0.25, 0.2, 0.16666666666666666, 0.2, 0.25, 0.2, 0.16666666666666666];[7, 8];2;8305;[ 0  4 12  2  3  6 11  1 10  5  7  9  8];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25, 0.25, 0.3333333333333333];[7, 8];2;8355;[ 0  3  5  4  6  7 10 11 12  2  1  9  8];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 8];2;464;[ 0  3  5  4  6  7  9  8 12 11 10  2  1];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
18077;13;13;[10, 11];2;8255;[ 2 12  7  3  4  0  5  1  6  8 10  9 11];[0.2, 0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.2, 0.2, 0.2, 0.2, 0.5];[10, 11];2;621;[ 2 12  6  3  7  4 10  0 11  5  9  8  1];[0.25, 0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5];[10, 11];2;1184;[ 2 12  3  0  6  5  7  4 10 11  9  8  1];[0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5];[10, 11];2;1234;[ 2 12  3  0  6  5  7  4 10 11  9  8  1];[0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5]
18078;13;13;[10, 1, 8];3;4158;[ 5 11 10  1  7  8  6  2 12  9  0  3  4];[0.2, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25];[1, 8, 10];3;111;[ 1  8 10  5 11  7  2  0  6 12  4  3  9];[0.25, 0.5, 0.25, 0.2, 0.2, 0.3333333333333333, 0.25, 0.25, 0.5, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25];[1, 8, 10];3;285;[ 1  8  2  0  6  5 10  4 11  7 12  9  3];[0.3333333333333333, 0.5, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[1, 8, 10];3;1234;[ 1  3  8  0  4  5  6  2 11 10  7  9 12];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25]
18079;13;13;[0, 12, 3, 2];4;2109;[ 0  4  9  6 12  7  3  2  5  1 10  8 11];[0.3333333333333333, 0.2, 0.2, 0.2, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.3333333333333333, 0.2, 0.2, 0.25];[0, 12, 3, 2];4;2159;[ 0  4  6  9 10 12  3  1  7  5  2  8 11];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[0, 12, 3, 2];4;2209;[ 0  4  6  9 10 12  3  1  7  5  2  8 11];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[0, 12, 2, 3];4;8405;[ 0  4  6 12 11 10  9  8  7  5  2  3  1];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
18080;14;14;[11, 5, 10];3;2109;[ 2 13 11  9  4  0  1  3  5  7 10  6  8 12];[0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2, 0.16666666666666666, 0.25, 0.2, 0.25, 0.16666666666666666, 0.25];[11, 5, 10];3;8305;[ 0  2  3  4  7 13 11  9 12  6  1  5 10  8];[0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25];[11, 8, 10];3;16548;[ 0  9 13  1  4  6  2  3 12  7 11  8  5 10];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333];[5, 10, 11];3;8405;[ 0  9 13  1  4  5  2  3  7  6 10  8 11 12];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333]
18081;14;14;[3, 10, 11];3;8255;[ 2  5  8  3  7  4  9  0 12 13 10 11  6  1];[0.25, 0.16666666666666666, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25];[3, 10, 11];3;8305;[ 2  5  3  1  6  4  8  0  7  9 10 11 12 13];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25];[3, 10, 11];3;8355;[ 2  5  3  1  6  4  8  0  7  9 10 11 12 13];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25];[3, 11, 10];3;8405;[ 2  5  3  1  6  4  7  8 11  0  9 10 12 13];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25]
18082;14;14;[3, 7, 8];3;16448;[ 1  2  3  5  6 13 12  0  7  4  8  9 11 10];[0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.2, 0.2, 0.2, 0.25, 0.25];[3, 7, 8];3;4208;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[5, 8, 7];3;671;[ 0  1  5  8  9  4  3  2  7  6 10 11 12 13];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[5, 8, 7];3;721;[ 0  1  5  8  9  4  3  2  7  6 10 11 12 13];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25]
18083;14;14;[8, 5, 10];3;16448;[11 13  8  0  9  2  7  4 12  5  1  3  6 10];[0.25, 0.2, 0.25, 0.2, 0.25, 0.2, 0.2, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333];[10, 9, 7];3;16498;[ 0 10  9 13 11  8  7  2  4 12  1  3  6  5];[0.3333333333333333, 0.2, 0.25, 0.2, 0.25, 0.2, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[10, 8, 5];3;414;[ 0  4  9 13 11 10  8  5  2 12  7  6  1  3];[0.3333333333333333, 0.2, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[7, 10, 9];3;335;[11  0  6  7 13 10  9  2  8 12  4  5  1  3];[0.3333333333333333, 0.2, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333]
18084;14;14;[12, 10];2;2109;[ 2  7 12  3  9  1  0  5 11  6 10  8 13  4];[0.2, 0.25, 0.3333333333333333, 0.25, 0.14285714285714285, 0.2, 0.2, 0.3333333333333333, 0.2, 0.25, 0.2, 0.2, 0.3333333333333333, 0.2];[12, 10];2;4208;[ 2  7 12  1  3  4  5  0 11  8 10  9 13  6];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[12, 10];2;2209;[ 2  7 12  1  3  4  5  0  6  8 10  9 11 13];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[12, 10];2;2259;[ 2  7 12  1  3  4  5  0  6  8 10  9 11 13];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25]
18085;14;14;[12, 13];2;16448;[ 0  1  2  4  7 11  9  8 12 13  5 10  6  3];[0.25, 0.25, 0.25, 0.16666666666666666, 0.25, 0.2, 0.16666666666666666, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.2];[12, 13];2;1134;[ 1  4  7  0  3  2  9  8 12 13 10 11  6  5];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[12, 13];2;16548;[ 1  2  7  4 12  3  8  0 11 13 10  9  6  5];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[12, 13];2;721;[ 1  2  7 12  3  4  6  0 13  8 10  9  5 11];[0.25, 1.0, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25]
18086;14;14;[1, 7, 8];3;16448;[ 0  1  2  3  4  5  6 10 13 12  7  8 11  9];[0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.2, 0.16666666666666666, 0.2, 0.2];[1, 7, 8];3;8305;[ 1  2  6  7 12 13  9  0 10  4  3  5  8 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333];[1, 7, 8];3;16548;[ 1  2  6  7 12 13  9  5 11 10  0  8  4  3];[0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[1, 7, 8];3;16598;[ 1  2  6  7 12 13  9  5 11  4  0  8 10  3];[0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333]
18087;14;14;[10, 5, 11, 8];4;8255;[ 0  3  7  4 10  5 11  2 13 12  6  1  8  9];[0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25];[6, 8, 10, 11];4;8305;[ 6  8  4  0  7 10  9  3  5  2  1 11 12 13];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[6, 8, 10, 11];4;8355;[ 6  8  4  0  7 10  9  3  5  2  1 11 12 13];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[6, 8, 10, 11];4;8405;[ 6  8  4  0  5  7  9  3 10  2  1 11 12 13];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25]
18088;14;14;[4, 10, 6, 9];4;16448;[ 1  2  4  8 10 12  7  3 13  6  0  5 11  9];[0.2, 0.5, 0.5, 0.25, 0.5, 0.2, 0.2, 0.25, 0.5, 0.2, 0.5, 0.2, 0.5, 0.25];[4, 10, 6, 9];4;16498;[ 1  2  4  8 10 12  6  3  5  9  7  0 13 11];[0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.2, 0.5, 0.25];[4, 10, 6, 9];4;16548;[ 1  2  4  8 10 12  6  3  5  9  7  0 13 11];[0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.2, 0.5, 0.25];[4, 10, 6, 9];4;16598;[ 1  2  7  4 10 12  8  5 13  6  3  9  0 11];[0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333]
18089;14;14;[12, 11];2;571;[ 3 12  7  2 13  4  0  1 11  6  8 10  5  9];[0.2, 0.2, 0.25, 0.5, 0.25, 0.16666666666666666, 0.2, 0.25, 0.2, 0.16666666666666666, 0.2, 0.2, 0.5, 0.25];[12, 11];2;1134;[ 3 12  2  1  7 13  8  4 10 11  0  6  5  9];[0.2, 0.25, 0.25, 0.5, 0.25, 0.16666666666666666, 0.2, 0.25, 0.25, 0.16666666666666666, 0.25, 0.2, 0.5, 0.25];[12, 11];2;2209;[ 3 12  2  1  6  5  7  4 13  8 11 10  0  9];[0.2, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.16666666666666666, 0.25, 0.25, 0.5, 0.25];[12, 11];2;721;[ 3 12  2  1  6  5  7  4 11  8 10  9 13  0];[0.2, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25]
18090;14;14;[1, 11, 12];3;8255;[ 3  7  6  4 10  9  2  1  5  0  8 11 12 13];[0.2, 0.2, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.2];[1, 12, 11];3;16498;[ 1  2  3  4  6  5  7  8 12  9 10 11 13  0];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[1, 11, 12];3;8355;[ 0  6  9  2  3  4  5  1  7  8 10 11 12 13];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[1, 12, 11];3;4308;[ 3  0  6  4  9  8  5  1 12  7 10 11 13  2];[0.3333333333333333, 0.25, 0.2, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25]
18091;14;14;[9, 10, 7, 8];4;4158;[ 6  9 10  7 11  5  0  1 12 13  2  8  3  4];[0.25, 0.25, 0.25, 0.2, 0.16666666666666666, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[9, 7, 10, 8];4;8305;[ 6  9  4  0  7 11 10  2 13  5  1  3  8 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[9, 7, 10, 8];4;16548;[12  6  9  0  3  4  2  1 13  7 11 10  5  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333];[9, 7, 10, 8];4;16598;[12  6  9  0  3  4  2  1 13  7 11 10  5  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333]
18092;14;14;[10, 11];2;4158;[ 0  1  2  3  7  6 10  8 13 12 11  4  9  5];[0.25, 0.25, 0.25, 0.25, 0.2, 0.16666666666666666, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25];[10, 11];2;4208;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 11];2;4258;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[11, 10];2;8405;[ 2  5  7 11 13  1  3  0  6  4  9  8 10 12];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333]
18093;14;14;[0, 11, 10, 9];4;16448;[ 8  0  3  2  6 13 11  7 10  4  1  9 12  5];[0.25, 0.2, 0.25, 0.25, 0.2, 0.16666666666666666, 0.25, 0.25, 1.0, 0.2, 0.2, 0.25, 0.2, 0.25];[10, 0, 11, 9];4;16498;[10  8  0  2  7  6  3  4 11 13  5  1  9 12];[0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 1.0, 0.2, 1.0, 0.25, 0.2, 0.25];[10, 0, 11, 9];4;16548;[10  8  0  2  7  6  3  4 11 13  5  1  9 12];[0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 1.0, 0.2, 1.0, 0.25, 0.2, 0.25];[10, 0, 9, 11];4;8405;[10  8  0  1  4  5  2  3  7  6  9 11 12 13];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 1.0, 0.25, 1.0, 0.25, 0.25, 0.25]
18094;14;14;[11, 9, 12];3;8255;[ 0  1  3  4  6  5 10  8 13  2 11  9 12  7];[0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.16666666666666666, 0.25, 0.2, 0.25, 0.2, 0.2, 0.25];[9, 11, 12];3;16498;[ 0  1  3  4  6  5 10  8 13  2  7  9 11 12];[0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.2, 0.2, 0.25];[12, 9, 11];3;4258;[ 6  4  0  1  3  2  5  8 12  9 10 11 13  7];[0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.5, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[9, 11, 12];3;16598;[ 6  4  0 13  3  2  5  1  7  8 10  9 11 12];[0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333]
18095;14;14;[12, 5, 13];3;8255;[ 3 12  6  5  8  1  4  0 11  7 10  9 13  2];[0.25, 0.25, 0.2, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.25];[12, 1, 13];3;16498;[ 3 12  6  1  8  9  5  2  7  4  0 10 11 13];[0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25];[12, 1, 13];3;8355;[ 3 12  1  0  6 10  8  5 13  9  2  4  7 11];[0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333];[12, 1, 13];3;2259;[ 3 12  1  0  5  6  8  2 11 13 10  9  7  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
18096;14;14;[9, 11, 12];3;8255;[ 3  2  5  1  0  4  6  7  8  9 10 11 12 13];[0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2];[9, 11, 12];3;364;[ 3  2  5  4  9  7 11 12  6  0  1  8 10 13];[0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.2, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2];[9, 12, 11];3;16548;[ 2  6  4  3  5  9  7  0 12  8 10 11 13  1];[0.25, 0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[9, 11, 12];3;8405;[ 2  6  4  3  5  9  0  1  7  8 10 11 12 13];[0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25]
18097;14;14;[12, 11];2;4158;[ 2  4  9  8 13  3  1  0 12  7  6 11  5 10];[0.2, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.16666666666666666, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.2, 0.2, 0.3333333333333333];[12, 11];2;8305;[ 3  2  5  4  7 13  9  8 12 11  1  6  0 10];[0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333];[12, 11];2;8355;[ 1  2  3  4  6  5  7  8 13  9 12  0 11 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333];[12, 11];2;8405;[ 7 13  3  1  5  4  6  2 12  8  9  0 11 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.5]
18098;14;14;[13, 6];2;8255;[ 3  2  7  5 12 13 10  9  6  4  1  0 11  8];[0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333];[6, 13];2;16498;[ 0  2  3  4  6  5  7  8 13 10 12  9  1 11];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333];[6, 13];2;16548;[ 0  9  3  2  6  5  7  4 13  8 10 12 11  1];[0.5, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[6, 13];2;16598;[ 0  9  3  2  6  5  7  4 13  8 10 12  1 11];[0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
18099;14;14;[11, 12];2;16448;[ 0  2  3  4  6  5  9  8 10 11 13  1  7 12];[0.25, 0.16666666666666666, 0.25, 0.25, 0.25, 0.25, 0.25, 0.16666666666666666, 0.25, 0.25, 0.25, 0.2, 0.16666666666666666, 0.2];[11, 12];2;8305;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[11, 12];2;187;[ 4 11 10  8 12  0  2  1  7  6  5  3  9 13];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[12, 11];2;270;[ 0  4 10 13 12 11  8  2  7  6  5  3  1  9];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]


==> results/chamfer/segmented_short_narrow_combined_responsibility_distance_results_simulation.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
18000;10;10;[8, 7];2;61;[8 2 7 6 9 0 5 1 3 4];[0.533513525809942, 0.3959013450264447, 0.8256822040386733, 0.3959013450264447, 0, 0.4261702975887737, 0.7573994613560754, 0.8201004509055333, 1, 0.5993523969801641];[8, 7];2;111;[8 2 7 6 4 1 9 3 5 0];[0, 0.6410008748808665, 0.8256822040386733, 0.3959013450264447, 0.6410008748808665, 0, 0.7573994613560754, 0.8201004509055333, 1, 0.5993523969801641];[8, 7];2;161;[8 2 7 5 6 1 4 9 3 0];[0, 0.6410008748808665, 0.8256822040386733, 0.3959013450264447, 0.6410008748808665, 0.7669611012221731, 0.7573994613560754, 0.8201004509055333, 1, 0.5993523969801641];[8, 7];2;211;[8 2 7 5 6 1 4 9 3 0];[0, 0.6410008748808665, 0.8256822040386733, 0.3959013450264447, 0.6410008748808665, 0.7669611012221731, 0.7573994613560754, 0.8201004509055333, 1, 0.5993523969801641]
18001;10;10;[6, 7, 8, 3, 5];5;120;[6 7 8 3 4 5 2 0 1 9];[0, 0, 0.40195913350651574, 0.701394085544147, 0.6566026721188367, 0.6442143724255017, 1, 0.8275672216461606, 0.7709611921084403, 0];[6, 7, 5, 8, 3];5;235;[6 0 7 5 8 3 4 2 1 9];[0.8865684573012479, 0.48171061804105314, 0.48171061804105314, 0.7153226059001975, 0.6566026721188367, 0.8359367367631491, 1, 0.8444931125958822, 0.7709611921084403, 0.3360917245576313];[6, 7, 5, 8, 4];5;285;[6 0 7 5 8 4 3 1 2 9];[0.8865684573012479, 0.6004351400419438, 0.40195913350651574, 0.7153226059001975, 0.7598040110444292, 0.8359367367631491, 1, 0.8444931125958822, 0.8297779080344958, 0];[6, 7, 5, 8, 4];5;335;[6 1 0 7 5 8 4 3 2 9];[0.8865684573012479, 0.905980023144541, 0.5720915798990007, 0.7153226059001975, 0.7598040110444292, 0.8359367367631491, 1, 0.8444931125958822, 0.8297779080344958, 0]
18002;10;10;[9, 4, 8];3;314;[9 6 3 4 2 0 7 8 5 1];[0.7772675167925684, 0, 0.7846982129036404, 0.8344172483027505, 0.8122934651435174, 0.32816747120619555, 0.8474755059657595, 0.6889318332613369, 0.6414191954373535, 1];[9, 4, 8];3;364;[9 6 3 4 2 0 7 8 1 5];[0.7772675167925684, 0.5410535238754383, 0.7846982129036404, 0.8344172483027505, 0.8122934651435174, 0.5096786690504972, 0.8474755059657595, 0.6889318332613369, 0.6564668258985205, 1];[9, 4, 8];3;414;[9 4 1 6 3 2 0 8 7 5];[0.7772675167925684, 0.8588643304069523, 0.7846982129036404, 0.8344172483027505, 0.9164525902351384, 0.5188675922889622, 0.8474755059657595, 0.6889318332613369, 0.7728478348564618, 1];[9, 4, 8];3;464;[9 4 1 6 3 2 0 8 7 5];[0.7772675167925684, 0.8588643304069523, 0.7846982129036404, 0.8344172483027505, 0.9164525902351384, 0.5487234210869655, 0.8474755059657595, 0.6889318332613369, 0.7728478348564618, 1]
18003;10;10;[9, 7, 6];3;1084;[9 3 7 8 0 6 1 2 4 5];[0.6558878878738106, 0.5762554734324195, 0, 0.8203850307630571, 0, 0, 0.6004708739493255, 0.7340807806258479, 0.7220958391639939, 1];[9, 7, 6];3;1134;[9 0 1 3 8 7 2 4 6 5];[0.8389009174495585, 0.8234711945812944, 0.7593696377161899, 0.8203850307630571, 0.7317215977752767, 0, 0.6507057408353416, 0.772728120665314, 0.8082471573818263, 1];[9, 7, 6];3;1184;[9 8 0 3 1 7 2 4 6 5];[0.8389009174495585, 0.8234711945812944, 0.7593696377161899, 0.8336638141495076, 0.7317215977752767, 0.4759859530587726, 0.6507057408353416, 0.772728120665314, 0.9529519610399882, 1];[9, 7, 6];3;1234;[9 8 0 3 1 7 2 4 6 5];[0.8389009174495585, 0.8234711945812944, 0.7593696377161899, 0.8336638141495076, 0.7317215977752767, 0.5898242410840885, 0.6507057408353416, 0.772728120665314, 0.9529519610399882, 1]
18004;10;10;[7, 6, 4];3;61;[7 6 4 2 0 1 8 5 9 3];[0.6095133460035749, 0.608511924158221, 0.6303719560894627, 0.565703702700015, 0.666755972114217, 0.5734860389999291, 0.6933185963690415, 1, 0.608511924158221, 0.5734860389999291];[7, 6, 0];3;120;[7 6 3 0 2 4 1 8 5 9];[0.8260944371556184, 0.608511924158221, 0.7964587789025654, 0.8365342815057135, 0.666755972114217, 0.5734860389999291, 0.9075158520425403, 1, 0.608511924158221, 0.5734860389999291];[7, 6, 2, 3];4;170;[7 6 2 3 0 4 1 5 9 8];[0.8260944371556184, 0.6906837022248177, 0.8671872625887307, 0.8456670498425171, 0.6988841064390432, 0.5734860389999291, 0.9075158520425403, 1, 0, 0.5734860389999291];[7, 6, 2, 3];4;220;[7 6 2 3 0 4 1 9 5 8];[0.8260944371556184, 0.6906837022248177, 0.8671872625887307, 0.8456670498425171, 0.6988841064390432, 0.5649890631538415, 0.9075158520425403, 1, 0, 0.6432003608195535]
18005;10;10;[8, 7];2;56;[8 7 2 3 9 1 0 4 6 5];[0, 0.5072057446659736, 0.788205218482401, 0.5072057446659736, 0, 0, 0, 0.8005899965593234, 1, 0.5072057446659736];[8, 7];2;106;[8 7 2 3 9 1 0 4 6 5];[0, 0.5072057446659736, 0.788205218482401, 0.5072057446659736, 0, 0, 0, 0.8005899965593234, 1, 0.5072057446659736];[8, 7];2;156;[8 7 2 3 9 1 0 4 6 5];[0, 0.5072057446659736, 0.788205218482401, 0.5072057446659736, 0, 0, 0, 0.8005899965593234, 1, 0.5072057446659736];[8, 7];2;206;[8 7 2 3 9 1 0 4 6 5];[0, 0.5072057446659736, 0.788205218482401, 0.5072057446659736, 0, 0, 0, 0.8005899965593234, 1, 0.5072057446659736]
18006;10;10;[8, 0, 7, 5, 2];5;87;[8 0 7 5 2 4 3 1 9 6];[0.9521704122427156, 0.6014883600264735, 0.751994613557394, 0.6014883600264735, 0.714146829324579, 0.8825278093721985, 0.45104759716987497, 0.9252965887440581, 1, 0.5946585134197667];[8, 0, 1];3;111;[8 0 1 7 5 2 4 9 6 3];[0.9521704122427156, 0.9305808856615765, 0.8289521301604909, 0.5830579637917067, 0.714146829324579, 0.8825278093721985, 0.5922027679958362, 0.9252965887440581, 1, 0.6901242104595703];[8, 0, 1];3;161;[8 0 1 7 5 2 6 4 9 3];[0.9521704122427156, 0.9305808856615765, 0.8289521301604909, 0.5830579637917067, 0.773308873590336, 0.8825278093721985, 0.7771576170200064, 0.9252965887440581, 1, 0.6901242104595703];[8, 0, 1];3;211;[8 0 1 7 5 2 6 4 3 9];[0.9633502454091123, 0.9305808856615765, 0.8289521301604909, 0.697750724855579, 0.773308873590336, 0.8825278093721985, 0.7771576170200064, 0.9252965887440581, 1, 0.6901242104595703]
18007;10;10;[7, 8];2;120;[7 2 0 6 4 8 9 3 5 1];[0.6951598838326191, 0, 0.7106434567317624, 0.54407092604224, 0.6545896696827775, 0, 0.6821417063982279, 1, 0.6545896696827775, 0.6490786204741382];[7, 8];2;120;[7 4 8 2 0 6 9 3 1 5];[0.6951598838326191, 0.5411778675619998, 0.7106434567317624, 0.5564529249761815, 0.8192080049567626, 0, 0.6821417063982279, 1, 0.8037946536659462, 0.5564529249761815];[7, 8];2;170;[7 4 8 2 0 6 9 3 1 5];[0.6951598838326191, 0.5411778675619998, 0.7106434567317624, 0.5564529249761815, 0.8192080049567626, 0, 0.6821417063982279, 1, 0.8037946536659462, 0.5564529249761815];[7, 8];2;206;[7 8 4 2 0 3 6 1 5 9];[0.6951598838326191, 0.5411778675619998, 0.7106434567317624, 0.6889246452995593, 0.7645285124852043, 0.5190863735297514, 0.6821417063982279, 1, 0.8037946536659462, 0.5190863735297514]
18008;10;10;[9, 5, 8, 6];4;70;[9 5 8 6 7 2 3 0 4 1];[0, 0, 0, 0, 0, 0.7892832221214253, 0.700556365962225, 0.5658227502727277, 0.7351274778833209, 1];[9, 5, 8, 7];4;120;[9 5 8 7 3 2 0 1 6 4];[0, 0, 0, 0, 0, 0.8487975313286298, 0, 0.5658227502727277, 0.7351274778833209, 1];[9, 5, 8, 7];4;187;[9 5 8 3 7 0 1 2 6 4];[0.47887594159390606, 0.47887594159390606, 0, 0.5873330025439732, 0, 0.8487975313286298, 0, 0.5658227502727277, 0.7351274778833209, 1];[9, 5, 8, 7];4;237;[9 5 8 3 7 0 1 2 6 4];[0.47887594159390606, 0.47887594159390606, 0, 0.5873330025439732, 0, 0.8487975313286298, 0, 0.5658227502727277, 0.7402160771833128, 1]
18009;10;10;[9, 8];2;56;[9 8 0 5 6 1 2 4 7 3];[0.6869343052617117, 0.5098400935817382, 0.4567339965401271, 0, 0.34040864152619404, 0.5888081347641176, 0.5718377015896962, 0.30817632432397785, 0.6963404717874692, 1];[9, 8];2;235;[9 5 8 0 7 2 6 4 1 3];[0.6869343052617117, 0, 0.577962750321667, 0, 0.43630239807336757, 0.8566603813643457, 0.5656940764748781, 0.6563645092925152, 0.7391361479519793, 1];[9, 8];2;220;[9 5 8 0 7 6 2 4 1 3];[0.6869343052617117, 0, 0.577962750321667, 0, 0.43630239807336757, 0.8566603813643457, 0.5842167057144524, 0.6563645092925152, 0.7391361479519793, 1];[9, 8];2;220;[9 7 5 8 0 6 2 4 1 3];[0.6869343052617117, 0, 0.577962750321667, 0, 0.43630239807336757, 0.8566603813643457, 0.6572874217454133, 0.9310738615515691, 0.7391361479519793, 1]
18010;10;10;[8, 7, 6];3;61;[8 7 6 0 2 3 5 1 4 9];[0.3350379552629982, 0, 0.3350379552629982, 0, 0, 0, 0.3350379552629982, 0.718780554283959, 1, 0];[8, 7, 6];3;111;[8 7 6 1 3 2 5 0 4 9];[0, 0.6208125254882921, 0, 0, 0, 0, 0.6208125254882921, 0.7793849551906321, 1, 0];[8, 7, 6];3;161;[8 7 6 1 3 2 5 0 4 9];[0, 0.6208125254882921, 0, 0, 0, 0, 0.6208125254882921, 0.8359081717305878, 1, 0];[8, 7, 6];3;211;[8 7 6 0 3 2 5 1 4 9];[0, 0, 0, 0, 0, 0, 0.6973694576313119, 0.8359081717305878, 1, 0]
18011;10;10;[9, 8];2;56;[9 8 0 1 4 5 2 3 7 6];[0, 0, 0, 0, 0, 0, 0, 0, 0.7887177259107698, 1];[9, 8];2;106;[9 8 0 1 4 5 2 3 7 6];[0, 0, 0, 0, 0, 0, 0, 0, 0.8473720704381006, 1];[9, 8];2;156;[9 8 0 1 4 5 2 3 7 6];[0, 0, 0, 0, 0, 0, 0, 0, 0.8473720704381006, 1];[9, 8];2;206;[9 8 0 1 4 5 2 3 7 6];[0, 0, 0, 0, 0, 0, 0, 0, 0.8473720704381006, 1]
18012;10;10;[5, 2, 6];3;314;[5 8 3 7 2 0 1 6 4 9];[0.6637608113365799, 0.600001189582091, 0.7275163815393305, 0.7916717969102685, 0, 1, 0.5559886271238779, 0.7796951735088037, 0.8504181220446843, 0];[5, 9, 6];3;1134;[5 8 9 3 7 2 0 4 1 6];[0.6637608113365799, 0.600001189582091, 0.7275163815393305, 0.7916717969102685, 0.6090297029648201, 1, 0.5868292060300321, 0.7796951735088037, 0.9021387501458156, 0.7991436482010226];[5, 9, 6];3;414;[5 8 9 3 7 1 2 6 0 4];[0.6637608113365799, 0.7368085740981567, 0.7275163815393305, 0.7916717969102685, 0.6090297029648201, 1, 0.6877953995365288, 0.7796951735088037, 0.9021387501458156, 0.8010059987621334];[5, 9, 6];3;464;[5 8 9 3 7 1 2 6 0 4];[0.6637608113365799, 0.7368085740981567, 0.7275163815393305, 0.7916717969102685, 0.6090297029648201, 1, 0.6885379245008799, 0.7796951735088037, 0.9506258130886478, 0.9489554191230304]
18013;10;10;[7, 6];2;56;[7 6 0 1 3 2 5 4 8 9];[0, 0, 0, 0, 0, 0, 0.8450397481165788, 1, 0, 0];[7, 6];2;106;[7 6 0 1 3 2 5 4 8 9];[0, 0, 0, 0, 0, 0, 0.8450397481165788, 1, 0, 0];[7, 6];2;156;[7 6 0 1 3 2 5 4 8 9];[0, 0, 0, 0, 0, 0, 0.8450397481165788, 1, 0, 0];[7, 6];2;206;[7 6 0 1 3 2 5 4 8 9];[0, 0, 0, 0, 0, 0, 0.8450397481165788, 1, 0, 0]
18014;10;10;[8, 2, 5, 7];4;70;[8 2 5 7 4 9 1 0 6 3];[0, 0.2975587262466489, 0.9402994685980955, 0, 0.8089669213044577, 0.9137798509653693, 0, 0.8099310873759755, 1, 0.7915132832824385];[8, 2, 5, 7];4;120;[8 2 5 7 1 4 9 6 3 0];[0.38636970700454215, 0.8285385649611482, 0.9402994685980955, 0.7407808330520362, 0.8089669213044577, 0.9137798509653693, 0.7748413116952324, 0.8848285911820359, 1, 0.7915132832824385];[8, 2, 5, 7];4;170;[8 2 5 7 6 1 4 9 3 0];[0.38636970700454215, 0.8285385649611482, 0.9402994685980955, 0.7407808330520362, 0.8089669213044577, 0.9137798509653693, 0.8393413289783263, 0.8848285911820359, 1, 0.7915132832824385];[8, 2, 5, 7];4;220;[8 2 5 7 6 0 1 4 9 3];[0.8483528691827884, 0.8285385649611482, 0.9402994685980955, 0.7407808330520362, 0.8089669213044577, 0.9137798509653693, 0.8760340009997366, 0.8854665404487315, 1, 0.7915132832824385]
18015;10;10;[8, 7, 6, 2];4;1084;[8 7 6 5 3 0 4 2 9 1];[0.7543130840854563, 0, 0.7275149448029578, 0.7850258217886189, 0.7543130840854563, 0.8742584462921021, 0.9022559584250226, 0.9081946393108783, 1, 0.6199556181503663];[8, 7, 6, 2];4;621;[8 7 6 3 5 4 0 2 1 9];[0.7323817869670549, 0.6894096244493516, 0.7275149448029578, 0.8773419993913603, 0.859152709796322, 0.8742584462921021, 0.9022559584250226, 0.9081946393108783, 1, 0.6199556181503663];[8, 7, 6, 2];4;170;[8 7 6 2 3 5 4 0 1 9];[0.7328338784561128, 0.6894096244493516, 0.8948252275466302, 0.8773419993913603, 0.859152709796322, 0.8742584462921021, 0.9022559584250226, 0.9081946393108783, 1, 0.6199556181503663];[8, 7, 6, 2];4;220;[8 7 6 2 3 5 4 0 1 9];[0.7328338784561128, 0.6894096244493516, 0.8948252275466302, 0.8773419993913603, 0.859152709796322, 0.8742584462921021, 0.9022559584250226, 0.9081946393108783, 1, 0.6199556181503663]
18016;10;10;[7, 3, 8];3;571;[7 2 3 5 4 8 0 1 6 9];[0, 0, 0.86633602602665, 0.8009305723841984, 0.7060843662786112, 0.7144097982672545, 0, 1, 0.6969876993325569, 0];[7, 3, 8];3;120;[7 2 3 8 5 4 9 1 6 0];[0, 0, 0.86633602602665, 0.8009305723841984, 0.7060843662786112, 0.7144097982672545, 0, 1, 0.7872773827577983, 0.4877354469890685];[7, 3, 8];3;1184;[7 1 2 3 8 4 5 0 9 6];[0.54892813245454, 0.8792804395121411, 0.86633602602665, 0.8079341459924892, 0.7543274452992204, 0.7261672598512765, 0, 1, 0.7872773827577983, 0.4877354469890685];[7, 3, 8];3;721;[7 0 1 2 5 3 8 4 6 9];[0.9408817529319669, 0.8792804395121411, 0.86633602602665, 0.8079341459924892, 0.7543274452992204, 0.8231227510575783, 0.6890524238472332, 1, 0.7872773827577983, 0.4877354469890685]
18017;10;10;[7, 5, 2, 6];4;87;[7 3 5 2 6 1 0 4 8 9];[0, 0, 0.7246394014505295, 0.8650755069201537, 0, 0.8516174377338168, 0.5984830540261704, 1, 0, 0];[7, 2, 5, 6];4;137;[7 2 5 3 6 0 1 4 8 9];[0.6171333618355774, 0, 0.9425072417697138, 0.8650755069201537, 0, 0.895256965481338, 0.8300996693546692, 1, 0, 0];[7, 2, 5, 6];4;170;[7 2 5 6 3 4 0 1 8 9];[0.6171333618355774, 0, 0.9425072417697138, 0.8650755069201537, 0.7452000304305709, 0.895256965481338, 0.878648372836269, 1, 0, 0];[7, 2, 5, 6];4;220;[7 2 5 6 3 4 0 8 1 9];[0.6171333618355774, 0, 0.9425072417697138, 0.8650755069201537, 0.7943694421990075, 0.895256965481338, 0.878648372836269, 1, 0.5693730556760742, 0]
18018;10;10;[9, 3, 8];3;61;[9 3 8 4 0 5 2 1 7 6];[0.7023833712599736, 0, 0, 0.7978247408768397, 0.7418849604943054, 0, 0, 0, 0.7496455795952749, 1];[9, 3, 8];3;111;[9 3 8 4 0 1 6 2 7 5];[0.7023833712599736, 0.39624356211471684, 0, 0.7978247408768397, 0.7418849604943054, 0, 0.39624356211471684, 0, 0.7496455795952749, 1];[9, 3, 8];3;161;[9 3 8 4 0 2 6 1 7 5];[0.7023833712599736, 0, 0.6371508423065478, 0.7978247408768397, 0.7418849604943054, 0, 0.5615191462227908, 0, 0.7496455795952749, 1];[9, 3, 8];3;211;[9 3 8 4 2 0 6 5 7 1];[0.7023833712599736, 0, 0.7347997668507932, 0.7978247408768397, 0.7418849604943054, 0.5766973564443569, 0.6217118794113262, 0, 0.7496455795952749, 1]
18019;10;10;[6, 3, 4];3;1084;[6 1 0 7 3 8 9 5 4 2];[0.7834760467577232, 0.8728871447316514, 0.4360126083634669, 0.7304473258571534, 0.4360126083634669, 0.5925888556540502, 1, 0.7472540490136874, 0.68631488215224, 0.6522233564768926];[6, 4, 3];3;1134;[6 7 1 4 0 9 3 8 5 2];[0.7834760467577232, 0.8728871447316514, 0.49720382167504246, 0.7304473258571534, 0.7963093886155249, 0.5925888556540502, 1, 0.890431759317639, 0.68631488215224, 0.7754981928940565];[6, 3, 4];3;671;[6 7 1 3 4 0 9 8 2 5];[0.7834760467577232, 0.8728871447316514, 0.6243771108657845, 0.8432960355168694, 0.7963093886155249, 0.5925888556540502, 1, 0.890431759317639, 0.68631488215224, 0.7754981928940565];[6, 3, 4];3;464;[6 7 1 2 0 3 9 4 8 5];[0.8574776729695339, 0.8728871447316514, 0.8644048648386464, 0.8432960355168694, 0.7963093886155249, 0.6711175843579648, 1, 0.890431759317639, 0.68631488215224, 0.801766762690382]
18020;11;11;[9, 10, 7];3;120;[ 9 10  3  1  6  7  2  0  4  5  8];[0, 0.6040270944999875, 0, 0.717317341541382, 0, 0, 0.6032341878292782, 0.5589676398012376, 0, 1, 0.7400193571890313];[9, 10, 7];3;170;[ 9 10  6  3  7  1  0  8  4  2  5];[0.45786742137926273, 0.6040270944999875, 0, 0.717317341541382, 0.4430545189470036, 0, 0.7216214356837474, 0.6960415554132492, 0.45786742137926273, 1, 0.7400193571890313];[9, 7, 10];3;161;[ 9  7 10  6  3  0  1  4  5  2  8];[0.6410003248840239, 0.6040270944999875, 0, 0.717317341541382, 0.4430545189470036, 0, 0.7246567629851768, 0.8609468135682896, 0, 1, 0.7400193571890313];[9, 7, 10];3;211;[ 9  7 10  6  3  5  8  0  1  4  2];[0.6410003248840239, 0.6040270944999875, 0, 0.717317341541382, 0.4430545189470036, 0.6618935503467609, 0.7246567629851768, 0.8609468135682896, 0.6494125158073478, 1, 0.7400193571890313]
18021;11;11;[7, 0, 6, 8, 9];5;1084;[ 7  0  6  4  1  8  3  2  9  5 10];[0.8635179165711327, 0.7638194820958892, 0.68112208907204, 0.6896579005376902, 0.7714993074843205, 0.48987016183231774, 0.8634027560120114, 1, 0.7244858171278451, 0.58029713301377, 0];[7, 6, 0, 8, 9];5;1134;[ 7  6  0  4  1  3  8  2  9  5 10];[0.8757441853497594, 0.7638194820958892, 0.68112208907204, 0.7492243234930618, 0.7714993074843205, 0.48987016183231774, 0.9294996134094899, 1, 0.7244858171278451, 0.58029713301377, 0];[7, 6, 0, 8, 9];5;2209;[ 7  6  0  8  4  1  3  2 10  9  5];[0.8757441853497594, 0.7638194820958892, 0.68112208907204, 0.7492243234930618, 0.7714993074843205, 0.48987016183231774, 0.9294996134094899, 1, 0.7996007440959688, 0.625451825894055, 0.6547979837361956];[7, 6, 0, 8, 9];5;2259;[ 7  6  0  3  8  4  1  2 10  9  5];[0.8757441853497594, 0.7638194820958892, 0.68112208907204, 0.8024212463609891, 0.7714993074843205, 0.48987016183231774, 0.9294996134094899, 1, 0.7996007440959688, 0.625451825894055, 0.6547979837361956]
18022;11;11;[9, 7, 8, 3];4;87;[ 9  7  8  0  3  4  2  1  6  5 10];[0, 0, 0, 0, 0, 0, 0, 0.8359687003694188, 0.725361396235199, 1, 0];[9, 7, 8, 3];4;137;[ 9  7  8  0  3  4  2  1  6  5 10];[0, 0, 0, 0, 0, 0, 0, 0.8359687003694188, 0.725361396235199, 1, 0];[9, 7, 8, 3];4;187;[ 9  7  8  0  3  4  2  1  6  5 10];[0, 0, 0, 0, 0, 0, 0, 0.8359687003694188, 0.789482480974742, 1, 0];[9, 7, 8, 3];4;237;[ 9  7  8  0  3  4  2  1  6  5 10];[0, 0, 0, 0, 0, 0, 0, 0.8359687003694188, 0.789482480974742, 1, 0]
18023;11;11;[9, 0, 8, 2, 1];5;120;[ 9  5  0  8  2  1  6  4  7  3 10];[0.8607943487505035, 0.7353260196021062, 0.8360014018276004, 0, 0.6257520331201966, 0.8739339373025327, 0.6714657550252896, 0, 0.8578017064346659, 1, 0];[9, 0, 8, 2, 1];5;170;[ 9  5  0  8  2  1  6  4  3  7 10];[0.8607943487505035, 0.7539643974500526, 0.8360014018276004, 0.4685759695820635, 0.6257520331201966, 0.885396177966651, 0.6714657550252896, 0, 0.8578017064346659, 1, 0];[9, 0, 8, 2, 1];5;220;[ 9  5  0  8  2  1  3  7  6  4 10];[0.8607943487505035, 0.7925135214827125, 0.8360014018276004, 0.7506157702170017, 0.6257520331201966, 0.885396177966651, 0.6714657550252896, 0.674878323101318, 0.8578017064346659, 1, 0];[9, 1, 0, 8, 2];5;270;[ 9  1  5  0  8  2  3  7  6  4 10];[0.8607943487505035, 0.9602371202338297, 0.8360014018276004, 0.7506157702170017, 0.6257520331201966, 0.885396177966651, 0.6714657550252896, 0.674878323101318, 0.8578017064346659, 1, 0]
18024;11;11;[9, 8, 0];3;61;[ 9  8  0  1  4  5  2  3  7  6 10];[0, 0, 0, 0, 0, 0, 0, 0, 0.7643157497890185, 1, 0];[9, 8, 0];3;111;[ 9  8  0  1  4  5  2  3  7  6 10];[0, 0, 0, 0, 0, 0, 0, 0, 0.8532113229398698, 1, 0];[9, 8, 6];3;161;[ 9  8  6  7  3  2  0  1  4  5 10];[0, 0, 0, 0, 0, 0, 0.5968213659273134, 0.5968213659273134, 0.8532113229398698, 1, 0];[9, 8, 6];3;211;[ 9  8  6  7 10  0  5  3  4  1  2];[0.5508559463407079, 0, 0, 0, 0, 0.44327610847366977, 0.5968213659273134, 0.5968213659273134, 0.8532113229398698, 1, 0.566176959130901]
18025;11;11;[9, 8, 7];3;571;[ 9  8  0  1  4  5  2  3  7  6 10];[0, 0, 0, 0, 0, 0, 0, 0, 0.8885516667570829, 1, 0];[9, 8, 7];3;137;[ 9  8  0  5  7  6  3  2  4  1 10];[0.6376578493995054, 0, 0, 0, 0, 0.6376578493995054, 0.46251626052517353, 0.6376578493995054, 0.8885516667570829, 1, 0];[9, 8, 7];3;161;[ 9  8  7  0  3  4  2  1  6  5 10];[0, 0, 0, 0, 0, 0, 0, 0.8015261674791927, 0.8885516667570829, 1, 0];[9, 8, 7];3;211;[ 9  8  7  0  3  4  2  1  6  5 10];[0, 0, 0, 0, 0, 0, 0, 0.8015261674791927, 0.8885516667570829, 1, 0]
18026;11;11;[10, 9];2;87;[10  2  9  4  5  3  6  8  7  0  1];[0, 0, 0.8240256627001231, 0.5261846114063591, 0.7824604181665591, 0.6021782928639019, 0.3585186540134821, 0, 0.3585186540134821, 0.7845078086140749, 1];[10, 9];2;106;[10  9  1  2  4  6  5  3  7  0  8];[0, 0.859389175501386, 0.8240256627001231, 0.5261846114063591, 0.7824604181665591, 0.6021782928639019, 0.7612468209905273, 0, 0, 0.8716289062169414, 1];[10, 9];2;156;[10  9  1  2  4  6  0  5  3  7  8];[0.6658345939181965, 0.859389175501386, 0.8240256627001231, 0.5261846114063591, 0.7824604181665591, 0.6021782928639019, 0.7612468209905273, 0, 0, 0.9546456994367981, 1];[10, 9];2;206;[10  9  6  1  2  5  4  0  3  7  8];[0.6658345939181965, 0.859389175501386, 0.8240256627001231, 0.5261846114063591, 0.7824604181665591, 0.7925296874246099, 0.8929155654821201, 0, 0, 0.9546456994367981, 1]
18027;11;11;[10, 8, 9, 6];4;70;[10  8  9  6  2  1  4  3  7  5  0];[0, 0.3377610871032849, 0.3377610871032849, 0, 0.2955838300496877, 0, 0.5541153509550966, 0, 0.8975718038378585, 0.7631551522796648, 1];[10, 8, 9, 6];4;120;[10  8  9  6  4  3  2  0  7  5  1];[0, 0, 0, 0.48354358201869374, 0.48354358201869374, 0, 0.5541153509550966, 0, 0.8975718038378585, 0.7631551522796648, 1];[10, 8, 9, 5];4;170;[10  8  9  5  6  3  4  2  7  0  1];[0, 0, 0, 0.48354358201869374, 0.48354358201869374, 0.7199904245238535, 0.7193495439656713, 0, 0.8975718038378585, 0.7631551522796648, 1];[10, 8, 9, 3];4;220;[10  8  9  3  5  6  2  0  7  4  1];[0, 0, 0, 0.7422718195681478, 0, 0.7199904245238535, 0.7193495439656713, 0, 0.8975718038378585, 0.7631551522796648, 1]
18028;11;11;[7, 0, 9];3;87;[ 7  0  5  8  9  1  2  4  6  3 10];[0.9256056747893364, 0.39571872810050446, 0.39571872810050446, 0, 0.37510418246816557, 0.8563070260499439, 0, 1, 0.707950283163364, 0.6443357248023083, 0];[7, 0, 9];3;170;[ 7  0  4  5  8  9  3  1  2  6 10];[0.9256056747893364, 0.39571872810050446, 0.39571872810050446, 0.3990922609460862, 0.898319990623599, 0.8563070260499439, 0, 1, 0.707950283163364, 0.6860962365438596, 0];[7, 0, 9];3;414;[ 7  0  4  5  6  8  9  1  3  2 10];[0.9256056747893364, 0.5606398706606585, 0, 0.4982291249559655, 0.898319990623599, 0.8563070260499439, 0.7195921598082339, 1, 0.707950283163364, 0.6860962365438596, 0];[7, 0, 9];3;464;[ 7  0  4  5  6  8 10  9  1  2  3];[0.9256056747893364, 0.5606398706606585, 0.5583766227223905, 0.550190965290631, 0.898319990623599, 0.8563070260499439, 0.8122929304346557, 1, 0.707950283163364, 0.6860962365438596, 0.7014698078900137]
18029;11;11;[3, 5];2;56;[ 3  5  4  0  7  9 10  1  6  2  8];[0.4278141352254197, 0, 0, 1, 0.4278141352254197, 0.8487791057588367, 0, 0.4278141352254197, 0, 0.39521552659988385, 0.3906581578068088];[3, 5];2;106;[ 3  5  7  2  4  6  0 10  1  8  9];[0.3233964764543147, 0, 0.4216727766209311, 1, 0.4216727766209311, 0.8487791057588367, 0.4216727766209311, 0.8111012902760771, 0, 0, 0.3233964764543147];[3, 5];2;156;[ 3  5  7  2  4  6  0 10  1  8  9];[0.3233964764543147, 0, 0.4216727766209311, 1, 0.4216727766209311, 0.8487791057588367, 0.4216727766209311, 0.8111012902760771, 0, 0, 0.3233964764543147];[3, 5];2;206;[ 3  5  7  2  4  6  0 10  1  8  9];[0.3233964764543147, 0, 0.4216727766209311, 1, 0.4216727766209311, 0.8487791057588367, 0.4216727766209311, 0.8111012902760771, 0, 0, 0.3233964764543147]
18030;11;11;[7, 2, 4, 6, 5];5;1084;[ 7 10  9  3  2  4  1  0  6  5  8];[0, 0, 0, 0.5333495101477088, 0, 0, 0, 1, 0, 0.5333495101477088, 0.7094455310415556];[7, 5, 2, 6, 4];5;1134;[ 7 10  9  3  1  5  2  0  6  4  8];[0, 0.45743018012473835, 0, 0.5333495101477088, 0, 0.420805180062006, 0, 1, 0, 0.5333495101477088, 0.7094455310415556];[7, 5, 2, 6, 4];5;2209;[ 7 10  9  3  1  5  8  2  6  4  0];[0, 0.45743018012473835, 0, 0.5333495101477088, 0, 0.420805180062006, 0, 1, 0.290255072836858, 0.5333495101477088, 0.7094455310415556];[7, 5, 6, 4, 2];5;2259;[ 7 10  9  3  8  1  0  5  6  4  2];[0.4354262276051512, 0.4354262276051512, 0, 0.5592223835798079, 0, 0.420805180062006, 0, 1, 0.5592223835798079, 0.6173665461854801, 0.7094455310415556]
18031;11;11;[8, 1, 7];3;61;[ 8  1  7  3 10  4  9  2  6  5  0];[0, 0.23945470569929977, 0, 0.23945470569929977, 0.23945470569929977, 0, 0, 0.23945470569929977, 1, 0.2192393305262876, 0.23945470569929977];[8, 7, 1];3;2159;[ 8  7  9 10  5  4  3  0  6  1  2];[0, 0, 0, 0, 0.3974111444609473, 0.3974111444609473, 0, 0.7369013955281707, 1, 0.48717506153631357, 0.48717506153631357];[8, 7, 1];3;2209;[ 8  7  9 10  4  1  5  0  6  2  3];[0.2621280672802452, 0.4022401605089205, 0.21898568561042814, 0, 0.4022401605089205, 0.3974111444609473, 0.2621280672802452, 0.7878534921801856, 1, 0.48717506153631357, 0.48717506153631357];[8, 7, 1];3;2259;[ 8  7 10  0  9  4  1  5  6  3  2];[0.6206916575227441, 0.4022401605089205, 0, 0, 0.4022401605089205, 0.3974111444609473, 0.3930355933280968, 0.7878534921801856, 1, 0.48717506153631357, 0.6206916575227441]
18032;11;11;[10, 8];2;571;[10  0  7  6  9  1  4  3  8  2  5];[0.7297570875608569, 0.6098144702409705, 0.4378362949619631, 0.45296368137729126, 0.5592370506807094, 0.28054076517307325, 0.6485485545713039, 0.7297570875608569, 0.4378362949619631, 0.6313304256618717, 1];[10, 8];2;137;[10  5  0  9  8  6  4  3  7  1  2];[0.9111676148997742, 0, 0, 0, 0.5592370506807094, 0.9664338973381404, 0.6485485545713039, 0, 0.8249111794957383, 0.8864749711621841, 1];[10, 8];2;187;[10  5  0  9  8  4  6  2  3  7  1];[0.9111676148997742, 0, 0.5165470582120776, 0.5165470582120776, 0.7438782586255122, 0.9664338973381404, 0.7438782586255122, 0.5165470582120776, 0.8249111794957383, 0.8864749711621841, 1];[10, 8];2;237;[10  5  0  9  8  4  6  2  3  1  7];[0.9111676148997742, 0, 0.6776435875388893, 0.6754901350006244, 0.7438782586255122, 0.9664338973381404, 0.7438782586255122, 0, 0.8249111794957383, 0.8864749711621841, 1]
18033;11;11;[10, 4, 9];3;2109;[10  6  8  7  5  2  3  4  1  0  9];[0.46264065149725253, 0.6084444242307173, 0.6119454414822132, 0.6117878026576321, 0.6117878026576321, 0.634267945026402, 0.8886081047107246, 0.7911486929902023, 0.8220610333713696, 0, 1];[10, 4, 9];3;2159;[10  6  8  7  2  5  1  3  4  0  9];[0.5303407262187206, 0.6241783647606443, 0.6522191115242697, 0.6117878026576321, 0.6117878026576321, 0.634267945026402, 0.8886081047107246, 0.7911486929902023, 0.8220610333713696, 0, 1];[10, 9, 4];3;2209;[10  6  8  7  0  2  9  5  1  3  4];[0.8025885983239929, 0.6241783647606443, 0.7436028630325338, 0.6198391315928053, 0.6052952400311297, 0.634267945026402, 0.8886081047107246, 0.8146962224773969, 0.8220610333713696, 0.7248532395728242, 1];[10, 9, 4];3;2259;[10  6  8  5  7  0  2  9  3  1  4];[0.8025885983239929, 0.6241783647606443, 0.7436028630325338, 0.6811905638241293, 0.6207167514356761, 0.8197814565346848, 0.8886081047107246, 0.8146962224773969, 0.8220610333713696, 0.7248532395728242, 1]
18034;11;11;[10, 9, 8];3;1084;[10  9  0  1  2  3  5  4  6  8  7];[0.8587176827897622, 0.6710055906689746, 0.6710055906689746, 0.609493402155241, 0.5293888702438444, 0.578946278206975, 0.5271463465941025, 0, 0.45917475017653825, 0.9639382135993391, 1];[10, 9, 8];3;2159;[10  9  0  6  1  3  7  5  2  4  8];[0.9501983455871871, 0.7055550594102812, 0.532493768958131, 0.609493402155241, 0.5293888702438444, 0.578946278206975, 0.8018851441031215, 0.5984019441787706, 0.45917475017653825, 0.9639382135993391, 1];[10, 9, 8];3;2209;[10  9  0  6  1  3  7  2  5  4  8];[0.9501983455871871, 0.7055550594102812, 0.5837185858886286, 0.609493402155241, 0.5293888702438444, 0.578946278206975, 0.8018851441031215, 0.5984019441787706, 0.45917475017653825, 0.9639382135993391, 1];[10, 9, 8];3;270;[10  9  0  7  6  8  3  1  2  5  4];[0.9501983455871871, 0.7055550594102812, 0.5837185858886286, 0.7704095685626565, 0.5293888702438444, 0.578946278206975, 0.8018851441031215, 0.8043262893052995, 0.7800077567100027, 0.9639382135993391, 1]
18035;11;11;[8, 10, 9];3;61;[ 8 10  9  4  3  0  2  1  7  6  5];[0, 0, 0, 0, 0.5966745176696865, 0, 0, 0, 1, 0.7543512498871594, 0.8362707794819874];[8, 10, 9];3;111;[ 8 10  9  4  6  2  5  0  7  3  1];[0.41751015601718755, 0, 0.5145920479342643, 0, 0.6529510283236075, 0.41751015601718755, 0.5374387789544685, 0.41751015601718755, 1, 0.7543512498871594, 0.8362707794819874];[8, 9, 10];3;161;[ 8  9 10  0  5  2  4  6  7  3  1];[0.7789630965370573, 0, 0.6800999477500195, 0, 0.6529510283236075, 0.6800999477500195, 0.5374387789544685, 0, 1, 0.875742494267399, 0.8362707794819874];[8, 9, 10];3;211;[ 8  9 10  0  5  2  4  7  1  6  3];[0.7789630965370573, 0.6321414340560776, 0.6800999477500195, 0.4086353440063568, 0.6529510283236075, 0.6800999477500195, 0.5374387789544685, 0.6321414340560776, 1, 0.875742494267399, 0.8362707794819874]
18036;11;11;[8, 7, 10];3;87;[ 8  3  7 10  6  9  5  4  1  0  2];[0, 0, 0, 0.9088556413243346, 0.3813310260428319, 0.5315667056139841, 0.8459818146598138, 0.8698216935049442, 1, 0.8291959201536832, 0.8506599762285487];[8, 7, 10];3;137;[ 8  3  7 10  6  0  9  1  5  4  2];[0.8379044503818314, 0.704578565389793, 0, 0.9088556413243346, 0.3813310260428319, 0.5315667056139841, 0.8459818146598138, 0.8698216935049442, 1, 0.8291959201536832, 0.8506599762285487];[8, 7, 10];3;187;[ 8  3  7 10  6  0  9  1  2  5  4];[0.8379044503818314, 0.704578565389793, 0.5526913368758494, 0.9748133991633865, 0.3813310260428319, 0.5315667056139841, 0.8459818146598138, 0.8698216935049442, 1, 0.8291959201536832, 0.8506599762285487];[8, 7, 10];3;237;[ 8  3  7 10  6  0  9  1  2  5  4];[0.8379044503818314, 0.704578565389793, 0.6342396588201478, 0.9748133991633865, 0.3813310260428319, 0.5981874786154913, 0.8459818146598138, 0.8698216935049442, 1, 0.8291959201536832, 0.8506599762285487]
18037;11;11;[7, 3, 6, 1, 4];5;2109;[ 7  3  6  1  0  2  4  9  5 10  8];[0.7410425896894449, 0.7820757545494296, 0.7221444892462691, 0.8443578923239659, 0.7108256110813376, 0.6789517084836315, 0.813398221197532, 1, 0, 0.7108256110813376, 0.40191912012163167];[7, 3, 8, 6, 1];5;1134;[ 7  0  3  8  6  9  1  2  5  4 10];[0.9105198317070811, 0.7820757545494296, 0.7221444892462691, 0.8443578923239659, 0.4295473619290024, 0.6789517084836315, 0.813398221197532, 1, 0.8345220652645342, 0.7838079560548539, 0];[7, 6, 3, 8, 1];5;1184;[ 7  6  0  3  8  1  4  9  2  5 10];[0.9105198317070811, 0.82046137411567, 0.7221444892462691, 0.8443578923239659, 0.7941354381216976, 0.6789517084836315, 0.9220749217999532, 1, 0.8345220652645342, 0.7838079560548539, 0.6635074009313082];[7, 6, 3, 8, 1];5;721;[ 7  6  0  3  8  5  1  9  4  2 10];[0.9105198317070811, 0.82046137411567, 0.7221444892462691, 0.8443578923239659, 0.7941354381216976, 0.8225057300941251, 0.9220749217999532, 1, 0.8345220652645342, 0.8001650060721222, 0.6635074009313082]
18038;11;11;[8, 10, 7];3;87;[ 8  6  5 10  7  9  3  2  4  0  1];[0, 0, 0, 0.505517934920611, 0, 0.6202768256016559, 0.7178159252157007, 0.5107121995703997, 1, 0.505517934920611, 0.5792107272534922];[8, 9, 5, 7];4;235;[ 8  3  9  5  7  4  2  1  6  0 10];[0, 0, 0, 0.505517934920611, 0.360384113171619, 0.505517934920611, 0, 0.4660415209296813, 1, 0.505517934920611, 0];[8, 9, 10];3;2209;[ 8  9  0  1  4  5  2  3  7  6 10];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0.5370390323556897, 0];[8, 9, 10];3;237;[ 8  9  2  7 10  3  1  0  6  5  4];[0, 0, 0.3810053010503637, 0, 0, 0, 0, 0.3810053010503637, 1, 0.5370390323556897, 0.3810053010503637]
18039;11;11;[10, 9];2;56;[10  9  0  1  4  5  2  3  7  6  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7546242448838368, 1];[10, 9];2;106;[10  9  2  8  4  0  1  3  7  6  5];[0, 0, 0.449533587943779, 0, 0, 0, 0, 0, 0.449533587943779, 0.8499618141030031, 1];[10, 9];2;156;[10  9  2  8  0  4  1  3  7  6  5];[0.4167914432824005, 0, 0.449533587943779, 0, 0, 0, 0, 0, 0.449533587943779, 0.8499618141030031, 1];[10, 9];2;206;[10  9  2  8  0  4  1  3  7  6  5];[0.4167914432824005, 0, 0.449533587943779, 0, 0, 0, 0, 0, 0.449533587943779, 0.8499618141030031, 1]
18040;12;12;[11, 7, 9];3;314;[11  7  2  5  8  1  4  9 10  6  0  3];[0, 0.6818320511360172, 0.7960486287983211, 0, 0.575567902232932, 0.7539110729740925, 0, 0.8513267201697204, 0.6818320511360172, 0.5742872725107079, 0.5742872725107079, 1];[11, 10];2;2159;[11  6  7  2  5  8  1  9 10  4  0  3];[0, 0.6501980543880391, 0.7960486287983211, 0, 0.5388042466002623, 0.7539110729740925, 0.9896431778588446, 0.8513267201697204, 0.7305880825256822, 0.5742872725107079, 0.5742872725107079, 1];[11, 10];2;4258;[11  6  2  7  4  8  5  1  9 10  3  0];[0, 0.6501980543880391, 0.8779653023146833, 0.47197644051996557, 0.8356296404879553, 0.7539110729740925, 0.9896431778588446, 0.8513267201697204, 0.7598182612790682, 0.5742872725107079, 0.5742872725107079, 1];[11, 10];2;1234;[11  6  0  2  7  4 10  8  5  1  3  9];[0.9768530336259713, 0.6501980543880391, 0.8779653023146833, 0.4958952919737204, 0.8356296404879553, 0.7539110729740925, 0.9896431778588446, 0.8513267201697204, 0.7598182612790682, 0, 0.8043593204740483, 1]
18041;12;12;[10, 9];2;56;[10  9  2  5  1  4  3  0  7  6  8 11];[0, 0.5312155764117787, 0.6854284890943788, 0, 0, 0.6854284890943788, 0, 0, 0, 0.7873307007068242, 1, 0];[10, 9];2;106;[10  9  1  2  5 11  7  8  6  4  0  3];[0, 0.695839648174138, 0.6854284890943788, 0, 0, 0.6854284890943788, 0, 0.48037156644139345, 0.46788424781588217, 0.7873307007068242, 1, 0.48037156644139345];[10, 9];2;156;[10  9  1  2  5  6 11  3  8  7  0  4];[0, 0.695839648174138, 0.6854284890943788, 0.6212587413947219, 0, 0.6854284890943788, 0.6670394034845686, 0, 0.46788424781588217, 0.7873307007068242, 1, 0.646093008553013];[10, 9];2;206;[10  9  1  2  5  6 11  3  8  7  4  0];[0, 0.695839648174138, 0.6854284890943788, 0.6212587413947219, 0.3567600858095042, 0.6854284890943788, 0.6670394034845686, 0.40357962773662415, 0.46788424781588217, 0.7873307007068242, 1, 0.646093008553013]
18042;12;12;[9, 7];2;2109;[ 9  3  2 10  4 11  6  0  8  5  7  1];[0.4530903340926472, 0, 0.7677767041042008, 0.979300434174263, 0.5786333407267202, 0.3336315638032442, 0.4530903340926472, 0, 0.43418206994086067, 1, 0.582095841416838, 0.4530903340926472];[9, 7];2;111;[ 9  3  7  0  2  6  8  5 10  4  1 11];[0.7969381722532751, 0.5566723638177469, 0.7677767041042008, 0.979300434174263, 0.5786333407267202, 0.6491447184490062, 0.6899433928189405, 0.8406408977851305, 0.6899433928189405, 1, 0.582095841416838, 0];[9, 7];2;161;[ 9  3  7  2  0  6  8 10  5  4  1 11];[0.7969381722532751, 0.5566723638177469, 0.8154765628116666, 0.979300434174263, 0.5786333407267202, 0.6491447184490062, 0.6899433928189405, 0.8406408977851305, 0.6899433928189405, 1, 0.6812584155757904, 0];[9, 7];2;211;[ 9  3  7  2  0  8  6 10  4  1  5 11];[0.7969381722532751, 0.5566723638177469, 0.8154765628116666, 0.979300434174263, 0.5786333407267202, 0.48528891394584284, 0.7158684599013567, 0.8406408977851305, 0.7704367402554306, 1, 0.6812584155757904, 0.48528891394584284]
18043;12;12;[10, 4, 7, 2];4;2109;[10  9  1  5  8  4  7  2  6  3  0 11];[0, 0.865549104730137, 0.4639994711415767, 0, 0.48478129801606434, 0.7541945328856786, 0, 0.48478129801606434, 0.5871927485514371, 0.8887507961350527, 1, 0];[10, 7, 2, 4];4;1134;[10  9  1  0  8  6  5  7  2  4  3 11];[0.8138629266636285, 0.865549104730137, 0.4639994711415767, 0, 0.4639994711415767, 0.7541945328856786, 0.7807907924854111, 0.6905873702717579, 0.7993700289612286, 0.8887507961350527, 1, 0];[10, 0, 3, 7];4;671;[10  9  8  1  0  6  5  3  7  2  4 11];[0.8138629266636285, 0.8659356208913941, 0.6700521207755198, 0.7440881657059762, 0.4350072794441556, 0.7541945328856786, 0.7807907924854111, 0.6921581644844235, 0.8870439927133101, 0.8887507961350527, 1, 0];[10, 2, 4, 7];4;2259;[10  9  8  1  2  3  4  0  6  5  7 11];[0.8138629266636285, 0.8659356208913941, 0.8327116369616157, 0.8224575901890138, 0.8166860289112983, 0.7541945328856786, 0.7807907924854111, 0.6921581644844235, 0.8870439927133101, 0.8887507961350527, 1, 0]
18044;12;12;[10, 9, 8];3;571;[10  9  6  3  7  8  2  0  4  5  1 11];[0, 0, 0, 0.4568931630499122, 0, 0, 0.5319575595069437, 0.4568931630499122, 0.4568931630499122, 0.7634275380709331, 1, 0];[10, 9, 8];3;120;[10  9  3  8  6  2  7  0  4  5  1 11];[0, 0, 0.38301781525737616, 0.5494991483839781, 0, 0, 0.38301781525737616, 0.38301781525737616, 0.5494991483839781, 0.7634275380709331, 1, 0];[10, 9, 8];3;170;[10  9  3  8  7  6  2  0  4  5  1 11];[0, 0, 0.38301781525737616, 0.5494991483839781, 0, 0, 0.38301781525737616, 0.4708987093692618, 0.5494991483839781, 0.7634275380709331, 1, 0];[10, 9, 8];3;220;[10  9  3  8  7  6  2  0  4  5  1 11];[0, 0, 0.38301781525737616, 0.5494991483839781, 0, 0, 0.38301781525737616, 0.4708987093692618, 0.5494991483839781, 0.8393937658990734, 1, 0]
18045;12;12;[10, 8, 7, 11, 6];5;4158;[10  8  7  0 11  3  2  1  6  5  4  9];[0.4465339894482643, 0, 0, 0, 0, 0, 0, 0.7445472813814735, 0.7969538295371288, 0, 1, 0.4465339894482643];[10, 8, 7, 11, 6];5;4208;[10  8  7  0 11  3  2  1  6  5  4  9];[0.4465339894482643, 0, 0, 0, 0, 0, 0, 0.7445472813814735, 0.7969538295371288, 0, 1, 0.4465339894482643];[10, 8, 7, 11, 6];5;4258;[10  8  7  0 11  3  2  1  6  5  4  9];[0.4465339894482643, 0, 0, 0, 0, 0, 0, 0.7445472813814735, 0.7969538295371288, 0, 1, 0.4465339894482643];[10, 8, 7, 11, 6];5;4308;[10  8  7  0 11  3  2  1  6  5  4  9];[0.4465339894482643, 0, 0, 0, 0, 0, 0, 0.7782615996983591, 0.7969538295371288, 0, 1, 0.4465339894482643]
18046;12;12;[10, 11];2;56;[10 11  7  8  5  1  6  3  4  2  0  9];[0, 0.5369871734257134, 0, 0.5259347173394403, 0, 0.5369871734257134, 0.5259347173394403, 0.7014264737667367, 0.6272697332022538, 0, 1, 0.721982761393225];[10, 11];2;106;[10 11  7  8  4  0  5  1  3  6  9  2];[0.5480208794478697, 0.5369871734257134, 0.43665157930051646, 0.5259347173394403, 0.5926745174866065, 0.5369871734257134, 0.5259347173394403, 0.7014264737667367, 0.6272697332022538, 0.47699493108406854, 1, 0.8647249770944336];[10, 11];2;156;[10 11  7  8  4  0  5  1  3  6  9  2];[0.5480208794478697, 0.5369871734257134, 0.43665157930051646, 0.5259347173394403, 0.5926745174866065, 0.5369871734257134, 0.5259347173394403, 0.7014264737667367, 0.6954046210457164, 0.47699493108406854, 1, 0.8647249770944336];[10, 11];2;206;[10 11  7  8  9  4  3  0  1  5  2  6];[0.5480208794478697, 0.5369871734257134, 0.43665157930051646, 0.5735180108059406, 0.5926745174866065, 0.5369871734257134, 0, 0.7014264737667367, 0.6954046210457164, 0.6432774205391387, 1, 0.8647249770944336]
18047;12;12;[10, 11];2;314;[10  7 11  3  6  2  0  9  4  5  1  8];[0.4349345436881619, 0, 0.5004626206095535, 0.6790091276998894, 0, 0, 0.5727224729587084, 0.8346507664735163, 0, 0.4349345436881619, 1, 0.7279257074797929];[10, 4];2;106;[10  4  7 11  3  1  5  6  2  8  0  9];[0.4349345436881619, 0.6189527790636105, 0.5004626206095535, 0.6790091276998894, 0.8697997486930623, 0.6049685818398208, 0.5727224729587084, 0.8346507664735163, 0.46791808512221594, 0.4349345436881619, 1, 0.7279257074797929];[10, 11];2;4258;[10  8 11  4  0  7  6  3  1  5  2  9];[0.8618388990464975, 0.6189527790636105, 0, 0.6790091276998894, 0.8697997486930623, 0.6173855434477971, 0.7857462860433256, 0.8346507664735163, 0.9648587752227463, 0, 1, 0.9070910481660153];[10, 11];2;4308;[10  8 11  4  0  7  6  5  3  1  2  9];[0.8618388990464975, 0.6320623607759541, 0, 0.6790091276998894, 0.8697997486930623, 0.6838807799924501, 0.7857462860433256, 0.8346507664735163, 0.9648587752227463, 0, 1, 0.9070910481660153]
18048;12;12;[9, 7, 10];3;4158;[ 9  0  5  6  1 11  3  4  8  7 10  2];[0.8676669452519467, 0.7594111721792286, 0, 0.6603999726019887, 0.631755981298231, 0.8247201886832018, 0.7780627512986468, 0.6134272244857593, 0.6134272244857593, 1, 0.38846111026777685, 0.7444214087178871];[9, 10, 5, 6];4;170;[ 9 10  0  5  6  1  2 11  7  3  4  8];[0.8676669452519467, 0.7594111721792286, 0.7519186238940454, 0.6603999726019887, 0.631755981298231, 0.8247201886832018, 0.7780627512986468, 0.739360194289387, 0, 1, 0.871834011415316, 0.7444214087178871];[9, 10, 5, 6];4;220;[ 9 10  0  5  6  1  2 11  7  3  4  8];[0.8692206531962898, 0.7594111721792286, 0.7519186238940454, 0.6603999726019887, 0.631755981298231, 0.8247201886832018, 0.7780627512986468, 0.739360194289387, 0, 1, 0.871834011415316, 0.7444214087178871];[9, 10, 2];3;4308;[ 9  4 10  0  5  6  1  2 11  7  3  8];[0.8692206531962898, 0.7594111721792286, 0.7519186238940454, 0.6603999726019887, 0.9127766845267862, 0.8247201886832018, 0.7780627512986468, 0.739360194289387, 0, 1, 0.871834011415316, 0.7444214087178871]
18049;12;12;[9, 8];2;61;[ 9  3  8 11  7  5  2  0  6  4  1 10];[0, 0, 0, 0.6761740447542163, 0, 0.4880237327126239, 0, 0.4880237327126239, 0.5464788532508069, 1, 0, 0.5464788532508069];[9, 8];2;120;[ 9  1  3  8 11  2  7  5  6  4  0 10];[0, 0.7075880064081683, 0.5128671957757078, 0.6761740447542163, 0, 0.4880237327126239, 0, 0.4880237327126239, 0.6277290113651622, 1, 0, 0.6277290113651622];[9, 8];2;156;[ 9  8  1  3  2 11  7  5  6  4  0 10];[0, 0.7075880064081683, 0.5128671957757078, 0.6761740447542163, 0, 0.4880237327126239, 0, 0.4880237327126239, 0.8220632371955973, 1, 0, 0.5128671957757078];[9, 8];2;206;[ 9  8 10  1  3  5 11  2  7  6  4  0];[0, 0.7075880064081683, 0.5128671957757078, 0.6761740447542163, 0, 0.5410968781601617, 0, 0, 0.8220632371955973, 1, 0.7891530427695973, 0.5128671957757078]
18050;12;12;[11, 5, 10];3;314;[11  6  5  7  8 10  3  9  2  1  0  4];[0.42481023180914906, 0.42481023180914906, 0.46645218345412337, 0.5212662957488976, 0, 0.752844647393249, 0.7625429158132219, 0.6972304104066738, 0.5898802554018275, 0.483943395883106, 0.5898802554018275, 1];[11, 10, 4];3;120;[11 10  3  4  6  7  5  1  9  8  2  0];[0, 0.6600698249739508, 0.46645218345412337, 0.8063203214767889, 0.8040526266163922, 0.752844647393249, 0.7625429158132219, 0.7617297412069438, 0.5796099720592132, 0.6383126993158432, 0.8237754942245622, 1];[11, 4, 10];3;187;[11  3  4  5 10  7  6  9  8  1  2  0];[0, 0.6600698249739508, 0.46645218345412337, 0.937249071164338, 0.937249071164338, 0.904197259201853, 0.7738332780908936, 0.782068752876192, 0.6951205757014511, 0.7618590386294278, 0.824259667245475, 1];[11, 4, 10];3;237;[11  3  4  5 10  1  9  7  6  8  2  0];[0, 0.8360526899392675, 0.46645218345412337, 0.937249071164338, 0.937249071164338, 0.904197259201853, 0.7738332780908936, 0.782068752876192, 0.6951205757014511, 0.820374812581959, 0.8526608341826646, 1]
18051;12;12;[9, 7, 2];3;70;[ 9  7  1  2  3  4  5  0  6  8 10 11];[0, 0.58311510635796, 0, 0, 0, 0, 0, 0.70734654519398, 0, 1, 0, 0];[9, 7, 2];3;120;[ 9  7  1  2  3  4  5  0  6  8 10 11];[0, 0.58311510635796, 0, 0, 0, 0, 0, 0.70734654519398, 0, 1, 0, 0];[9, 2, 7];3;161;[ 9  2  7  1 11  0  3  4  6  5  8 10];[0.510623926287964, 0.58311510635796, 0.8092710226085681, 0, 0, 0, 0, 0.7881029653676951, 0, 1, 0, 0.510623926287964];[9, 2, 7];3;211;[ 9  2  7 11  1  0  3  4  6  5  8 10];[0.510623926287964, 0.58311510635796, 0.8092710226085681, 0, 0, 0, 0, 0.7881029653676951, 0, 1, 0, 0.7561946891308965]
18052;12;12;[10, 11, 9];3;61;[10 11  9  2  8  7  6  3  1  0  4  5];[0.32581914346473406, 0.32581914346473406, 0.600446858535106, 0.4247652941471638, 0, 0, 0.4247652941471638, 0.4706662372135381, 0.4706662372135381, 0.7024350722198656, 1, 0.7073032761515667];[10, 11, 9];3;111;[10 11  9  2  5  8  7  1  3  6  4  0];[0, 0.439016817150695, 0.600446858535106, 0.439016817150695, 0.31081890096708503, 0.5803134133622393, 0.4247652941471638, 0.4706662372135381, 0.4706662372135381, 0.7024350722198656, 1, 0.7073032761515667];[10, 5, 11];3;170;[10  5  8 11  9  2  6  7  3  1  4  0];[0, 0.439016817150695, 0.6530155150902452, 0.439016817150695, 0, 0.7095410331556217, 0.6033593718967154, 0.4706662372135381, 0.7095410331556217, 0.7024350722198656, 1, 0.7073032761515667];[10, 5, 11];3;335;[10  3  4  5  8 11  9  2  6  7  1  0];[0, 0.4148381128741474, 0.6530155150902452, 0.712313174995313, 0.712313174995313, 0.7095410331556217, 0.6033593718967154, 0.4706662372135381, 0.7095410331556217, 0.7024350722198656, 1, 0.7073032761515667]
18053;12;12;[10, 9];2;56;[10  9  0  1  4  5  2  3  7  6  8 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.813895362002538, 1, 0];[10, 9];2;106;[10  9  0  1  4  5  2  3  7  6  8 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.813895362002538, 1, 0];[10, 9];2;156;[10  9  0  1  4  5  2  3  7  6  8 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.813895362002538, 1, 0];[10, 9];2;206;[10  9  5  4 11  3  0  1  7  6  2  8];[0, 0, 0, 0, 0.3374432519607111, 0.3374432519607111, 0, 0, 0, 0.813895362002538, 1, 0.3374432519607111]
18054;12;12;[9, 8, 4];3;571;[ 9  8  6  4 11 10  3  0  7  5  1  2];[0, 0, 0, 0.5187875588791958, 0.5220282912149216, 0, 0.6165773262287837, 0, 0.8109162177371204, 1, 0.5187875588791958, 0.5220282912149216];[9, 8, 4];3;2159;[ 9  8  6  4 11 10  3  2  0  7  5  1];[0.3485125012137126, 0, 0.42421637501054843, 0.5187875588791958, 0.5220282912149216, 0.3485125012137126, 0.7641408922738054, 0.3485125012137126, 0.8109162177371204, 1, 0.5187875588791958, 0.5220282912149216];[9, 8, 10];3;285;[ 9  8  6 11 10  3  2  0  5  7  4  1];[0.3485125012137126, 0, 0.42421637501054843, 0.5187875588791958, 0, 0.3485125012137126, 0.7641408922738054, 0.3485125012137126, 0.8109162177371204, 1, 0.5187875588791958, 0.6542597191270799];[9, 8, 7, 6];4;220;[ 9  8  7  6 11 10  3  2  4  5  1  0];[0, 0, 0.42421637501054843, 0.5187875588791958, 0, 0, 0.7641408922738054, 0.7660716428477684, 0.8109162177371204, 1, 0.5187875588791958, 0.6542597191270799]
18055;12;12;[11, 10, 8, 2];4;4158;[11  9  7 10  8  4  6  0  5  1  2  3];[0.5444780905013, 0.471240597887415, 0, 0, 0.6791355371152237, 0.5286565523069736, 0.6428509470625045, 0.8490864625173996, 0.7690904500006643, 0.9393221640952087, 0.7863105051224032, 1];[11, 8, 10, 2];4;4208;[11  9  8  7 10  5  4  6  2  0  3  1];[0.5909423145705027, 0.471240597887415, 0.5977475541634131, 0.5693614718401611, 0.6791355371152237, 0.7422031559667605, 0.6428509470625045, 0.8663713954275524, 0.8818375128327018, 0.9393221640952087, 0.7884215106958493, 1];[11, 8, 9, 7, 10, 1];6;220;[11  8  9  7 10  1  5  4  6  2  0  3];[0.5909423145705027, 0.7621119270825291, 0.5977475541634131, 0.5693614718401611, 0.6914040131560051, 0.7422031559667605, 0.6428509470625045, 0.8663713954275524, 0.9706285491064366, 0.9393221640952087, 0.8558862429577205, 1];[11, 9, 7, 5, 10];5;335;[11  8  9  7  5  1 10  4  6  2  0  3];[0.5909423145705027, 0.8710525934986781, 0.5977475541634131, 0.5693614718401611, 0.6914040131560051, 0.8753365582854462, 0.6428509470625045, 0.87660730660973, 0.9706285491064366, 0.9393221640952087, 0.8558862429577205, 1]
18056;12;12;[9, 10];2;4158;[ 9  8  1  4 11  3  2  6  7  5  0 10];[0, 0.7825074246853525, 0.7275120244320709, 0.7444255153012916, 0.7680453444454725, 0, 0.5490384401054352, 0, 0.8033651708938149, 1, 0, 0.7680453444454725];[9, 10];2;4208;[ 9  6  8  2  4  1 10  3 11  5  7  0];[0, 0.7825074246853525, 0.7901130527862618, 0.7444255153012916, 0.7835744027105899, 0.6840387500496838, 0.8728272871432939, 0.6411464462849412, 0.8033651708938149, 1, 0.7506733930479509, 0.7444255153012916];[9, 10];2;2209;[ 9  6  0  8  2  4  1  3 10  5  7 11];[0.8244573651981407, 0.7825074246853525, 0.7901130527862618, 0.7536944781127872, 0.7835744027105899, 0.6840387500496838, 0.8728272871432939, 0.6411464462849412, 0.822411006501008, 1, 0.7506733930479509, 0.6411464462849412];[9, 10];2;2259;[ 9  6  0  8  2  4  1  3 10  5  7 11];[0.8244573651981407, 0.7825074246853525, 0.7901130527862618, 0.7536944781127872, 0.7835744027105899, 0.6840387500496838, 0.8728272871432939, 0.6411464462849412, 0.822411006501008, 1, 0.7506733930479509, 0.6411464462849412]
18057;12;12;[5, 7, 6];3;61;[ 5  7  6  8  2  3  0  1  4  9 10 11];[0, 0, 0.4396687459875141, 0, 0, 1, 0.6722221273555368, 0.7807091941723973, 0.6311474545814788, 0, 0, 0];[5, 7, 6];3;111;[ 5  7  6  4  8  2  0  3  1  9 10 11];[0, 0, 0.4396687459875141, 0, 0.6929820063174704, 1, 0.7737358737088741, 0.8079722780083084, 0.6735382700976202, 0, 0, 0];[5, 7, 6];3;170;[ 5  8  7  6  4 11  2  3  1  0  9 10];[0, 0, 0.4396687459875141, 0, 0.6929820063174704, 1, 0.7784914545476654, 0.8079722780083084, 0.8382966381415065, 0, 0, 0.6812174931107329];[5, 7, 6];3;220;[ 5  8  7  6 10  4 11  2  1  0  3  9];[0, 0, 0.4396687459875141, 0, 0.6929820063174704, 1, 0.7784914545476654, 0.8241012199739274, 0.8382966381415065, 0, 0.7557838663836949, 0.6812174931107329]
18058;12;12;[9, 8, 3];3;87;[ 9  6  8  3  4  1  2  0  7  5 10 11];[0, 0, 0, 0.5359987972698536, 0.46127569137082886, 0, 0.8460053668138987, 0, 0.6606643985737092, 1, 0, 0];[9, 5, 8];3;170;[ 9  5  6  0 11  8 10  3  4  2  7  1];[0.7452398450942276, 0, 0.41521477853406463, 0.5359987972698536, 0.46127569137082886, 0.9851445973438062, 0.8460053668138987, 0.41521477853406463, 0.6610381386794447, 1, 0.6346389450279839, 0.7130019436647841];[9, 5, 8];3;285;[ 9  5  6  0 11  1  8  4 10  7  3  2];[0.7500387713117258, 0.6614649589243875, 0, 0.5680700010498466, 0.6382078241481067, 0.9851445973438062, 0.8460053668138987, 0.6099930736124406, 0.6610381386794447, 1, 0.6346389450279839, 0.7130019436647841];[9, 5, 8];3;464;[ 9  5  1  6  2  0 11  8  4 10  7  3];[0.7500387713117258, 0.916952616365099, 0.8458698633952896, 0.5680700010498466, 0.6382078241481067, 0.9851445973438062, 0.8460053668138987, 0.6099930736124406, 0.6876213493544553, 1, 0.6346389450279839, 0.7130019436647841]
18059;12;12;[11, 10];2;56;[11 10  6  9  3  0  2  1  7  5  4  8];[0, 0, 0, 0, 0, 0, 0.540226762375334, 0, 0, 0.540226762375334, 0.7704396202812991, 1];[11, 10];2;106;[11 10  9  0  4  1  2  3  7  6  5  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.6076811056755238, 0.7947429679497064, 1];[11, 10];2;156;[11 10  9  0  4  1  2  3  7  6  5  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.6335978528498059, 0.7947429679497064, 1];[11, 10];2;206;[11 10  9  0  4  1  2  3  7  6  5  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.6335978528498059, 0.7947429679497064, 1]
18060;13;13;[10, 12, 11, 1];4;120;[10 12 11  9  0  1  2  3  7  6  5  4  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.5209119832462278, 1, 0.5868236627987498, 0.870565468414579];[10, 12, 11, 6, 9];5;137;[10 12 11  6  9  0  2  1  7  5  4  3  8];[0, 0, 0, 0, 0, 0, 0.5691957066191443, 0, 0, 0.5209119832462278, 1, 0.7940758290834946, 0.870565468414579];[10, 12, 11, 1];4;2209;[10  3 12  4 11  2  6  5  9  7  1  0  8];[0, 0, 0.7568463281480334, 0.9700400248727847, 0.8195285568066852, 0.5487912567653778, 0.6065286966104958, 0, 0, 0.5209119832462278, 1, 0.7940758290834946, 0.870565468414579];[10, 3, 12, 11, 9];5;1234;[10  3 12  4 11  2  6  5  9  8  1  7  0];[0, 0.299924188946714, 0.7568463281480334, 0.9700400248727847, 0.8195285568066852, 0.5487912567653778, 0.6065286966104958, 0.299924188946714, 0.299924188946714, 0.5209119832462278, 1, 0.7951365750889465, 0.870565468414579]
18061;13;13;[11, 10, 12];3;61;[11 10 12  7  8  5  2  0  6  4  1  3  9];[0, 0, 0.3449531871057125, 0, 0, 0.4841509821548256, 0, 0.4841509821548256, 0.4841509821548256, 0, 0.6796227436490043, 1, 0.6571132523250596];[11, 10, 12];3;137;[11  3 10  1 12  4  7  5  8  2  6  0  9];[0, 0.6928883826916213, 0.4810755156819501, 0.7081573545682335, 0.527705261358432, 0.4841509821548256, 0, 0.4841509821548256, 0.4841509821548256, 0, 0.6928883826916213, 1, 0.6571132523250596];[11, 12, 10];3;187;[11  8 12  3 10  1  4  2  5  7  6  0  9];[0, 0.6928883826916213, 0.4810755156819501, 0.7081573545682335, 0.527705261358432, 0.4810755156819501, 0, 0.43886162927053957, 0.8531492284619011, 0, 0.6928883826916213, 1, 0.7448495921998087];[11, 12, 10];3;237;[11  8 12  3 10  1  4  2  5  7  6  0  9];[0, 0.6928883826916213, 0.4810755156819501, 0.7081573545682335, 0.527705261358432, 0.4810755156819501, 0.3624696638575343, 0.43886162927053957, 0.8531492284619011, 0, 0.6928883826916213, 1, 0.7448495921998087]
18062;13;13;[9, 7, 10, 0];4;70;[ 9  7 10  0  3  4  2  1  6  5  8 11 12];[0, 0, 0, 0, 0, 0, 0, 0.8213202703914863, 0, 1, 0.782753654031731, 0, 0];[9, 7, 10, 0];4;120;[ 9  7 10  0  3  4  2  1  6  5  8 11 12];[0, 0, 0, 0, 0, 0, 0, 0.8213202703914863, 0, 1, 0.782753654031731, 0, 0];[9, 10, 8];3;187;[ 9  7 10  4  8  3  0  1  6  5  2 11 12];[0, 0, 0, 0, 0.5795706913130436, 0, 0, 0.8213202703914863, 0.5795706913130436, 1, 0.782753654031731, 0, 0];[9, 10, 8];3;2259;[ 9  7 10  8  2  3  1  0  6  5  4 11 12];[0, 0, 0.6559196396007815, 0, 0, 0, 0, 0.8213202703914863, 0.7330574516705458, 1, 0.782753654031731, 0, 0]
18063;13;13;[11, 12, 8, 10];4;1084;[11 12  6  8  5  9  1 10  7  0  2  3  4];[0, 0.6623671737291474, 0, 0, 0, 0.6888765615605397, 0.7624351936224093, 0.5088163937593947, 0.7097855366480089, 0.6673743659524612, 0.6387525011116348, 1, 0.7891352045414094];[11, 12, 7, 10];4;2159;[11  3 12  6  7  8  2  5 10  4  9  1  0];[0.50336016026714, 0.6623671737291474, 0.7442334644468819, 0.8116209084714286, 0.7045601735819299, 0.7120932544720859, 0.7624351936224093, 0.7590425231304955, 0.7507306050432667, 0.6673743659524612, 0.711098362182421, 1, 0.7891352045414094];[11, 12, 7, 10];4;8355;[11  3 12  6  7  8  2  5 10  4  1  9  0];[0.50336016026714, 0.6714995313859723, 0.7442334644468819, 0.8116209084714286, 0.7045601735819299, 0.7120932544720859, 0.7624351936224093, 0.7590425231304955, 0.7507306050432667, 0.6673743659524612, 0.711098362182421, 1, 0.7891352045414094];[11, 12, 7, 10];4;8405;[11  3 12  2  6  7  8  5 10  4  1  9  0];[0.5996515892110724, 0.6714995313859723, 0.7860717454907173, 0.9108328614120518, 0.7045601735819299, 0.7120932544720859, 0.7624351936224093, 0.7590425231304955, 0.7507306050432667, 0.6673743659524612, 0.711098362182421, 1, 0.7891352045414094]
18064;13;13;[10, 9, 11, 12];4;87;[10  9  3 11 12  4  1  7  6  5  0  2  8];[0, 0.7131389004282593, 0, 0.8066846182684274, 0.7810243840360327, 0, 0, 0.5583979715244582, 0, 0.8643169529834406, 1, 0.7982062786765738, 0.7982062786765738];[10, 9, 11, 12];4;137;[10  9  3 11 12  4  1  6  7  5  0  2  8];[0, 0.7131389004282593, 0, 0.8066846182684274, 0.7810243840360327, 0, 0.6459386364749015, 0.5583979715244582, 0, 0.8643169529834406, 1, 0.7982062786765738, 0.7982062786765738];[10, 9, 12, 11];4;220;[10  9  0  3 12 11  4  1  6  2  7  5  8];[0.8201139038939302, 0.7131389004282593, 0.6125458154355952, 0.8066846182684274, 0.7810243840360327, 0, 0.6459386364749015, 0.5583979715244582, 0, 0.8643169529834406, 1, 0.7982062786765738, 0.7982062786765738];[10, 5, 11];3;270;[10  9  0  5  3 11 12  4  1  6  2  7  8];[0.8201139038939302, 0.7131389004282593, 0.6125458154355952, 0.8066846182684274, 0.7810243840360327, 0.8172141011834912, 0.6459386364749015, 0.5583979715244582, 0, 0.9007445765953594, 1, 0.7982062786765738, 0.7982062786765738]
18065;13;13;[12, 11, 10];3;87;[12  8 11  2 10  6  4  5  3  7  1  0  9];[0, 0.31077914839186116, 0.7774378203717609, 0.31077914839186116, 0.5319452809300969, 0.5004962176696898, 0.6092014201392459, 0.31077914839186116, 0.8639682031820853, 0, 0.6092014201392459, 0.8639682031820853, 1];[12, 11, 10];3;621;[12  9 11  2  0  7  8  6 10  3  4  5  1];[0.7193002417491757, 0, 0.7968110389299594, 0.566129062806913, 0.5319452809300969, 0.5004962176696898, 0.6092014201392459, 0.7088649076788991, 0.6986583105197172, 0.9403208986150371, 0.6092014201392459, 0.9260241289104197, 1];[12, 9, 11, 2, 8];5;671;[12  9 11  2  7  0  8  1  3 10  6  4  5];[0.7193002417491757, 0.6845840526591063, 0.7968110389299594, 0.6305107393140554, 0.5319452809300969, 0.5004962176696898, 0.6092014201392459, 0.7617744753227844, 0.6986583105197172, 0.9403208986150371, 0.6092014201392459, 0.9260241289104197, 1];[12, 9, 11, 2, 8];5;270;[12  9 11  2  7  8  0  1  3  5  6 10  4];[0.7193002417491757, 0.6845840526591063, 0.7968110389299594, 0.6305107393140554, 0.5319452809300969, 0.6167479826911028, 0.6167479826911028, 0.7617744753227844, 0.743235692597715, 0.9403208986150371, 0.6092014201392459, 0.9260241289104197, 1]
18066;13;13;[8, 10, 9, 4, 0];5;4158;[ 8 12 10  9  4  7  1  2  5  3  0  6 11];[0.5438251328031425, 0.5892438319883136, 0.5892438319883136, 0.5622255351780964, 0.6638145643923719, 0.5892438319883136, 0, 0.6362558280323363, 1, 0.7680929316295483, 0.7687636905954109, 0, 0.7791623195278871];[8, 9, 10, 0, 4];5;4208;[ 8  9 10  0 12  3  7  5  4  1  6  2 11];[0.856810983826298, 0.520324910129795, 0, 0.7717991914268115, 0.6638145643923719, 0.6643515604872133, 0, 0.6796151059174047, 1, 0.9087990663641696, 0.8634746617628831, 0, 0.7791623195278871];[8, 9, 10, 0, 4];5;8355;[ 8  9 11 10  0 12  3  7  5  4  6  1  2];[0.856810983826298, 0.520324910129795, 0, 0.7760901324985013, 0.6638145643923719, 0.6643515604872133, 0.5524256375555631, 0.6796151059174047, 1, 0.9087990663641696, 0.8634746617628831, 0.8747680075831666, 0.7791623195278871];[8, 9, 10, 0, 4];5;8405;[ 8  9 11 10  0 12  3  7  5  4  6  1  2];[0.856810983826298, 0.520324910129795, 0, 0.7760901324985013, 0.6638145643923719, 0.6643515604872133, 0.5705279916732868, 0.6796151059174047, 1, 0.9087990663641696, 0.8634746617628831, 0.8747680075831666, 0.7791623195278871]
18067;13;13;[11, 12, 0];3;87;[11  1 12  0 10  6  7  3  9  4  2  5  8];[0.6418916162744852, 0.9507360677568928, 0, 0.5053545537010998, 0, 0, 0.6417870754719566, 0.5053545537010998, 0, 0.467163583413872, 0.6418916162744852, 1, 0.6526684582017548];[11, 2, 12];3;170;[11  2  1  0  8 12  6 10  7  3  9  4  5];[0.8809052071630731, 0.9507360677568928, 0.95713141983765, 0.5053545537010998, 0.42547986281564615, 0, 0.6417870754719566, 0.5053545537010998, 0.867566909237966, 0.42547986281564615, 0.525447850338252, 1, 0.6526684582017548];[11, 2, 12];3;285;[11  2  1  0 10  8 12  5  6  3  7  4  9];[0.8809052071630731, 0.9507360677568928, 0.95713141983765, 0.5053545537010998, 0.42547986281564615, 0.6676134670557282, 0.6417870754719566, 0.5053545537010998, 0.867566909237966, 0.42547986281564615, 0.8802589123101091, 1, 0.7158854707884689];[11, 2, 12];3;4308;[11  2  1  0 10  8  5 12  6  3  4  9  7];[0.8809052071630731, 0.9507360677568928, 0.95713141983765, 0.5901172331507258, 0.5668673729507706, 0.730169617927115, 0.6417870754719566, 0, 0.867566909237966, 0.5476905584863346, 0.8802589123101091, 1, 0.7158854707884689]
18068;13;13;[12, 10];2;70;[12 11 10  6  5  8  1  3  7  4  0  2  9];[0, 0.3858332786344158, 0, 0.3858332786344158, 0, 0.5825716203495828, 0.5825716203495828, 0, 0.3858332786344158, 0, 0.6267677893933495, 0.8264984755111301, 1];[12, 10];2;120;[12 11 10  6  5  8  1  3  9  2  0  4  7];[0, 0.3858332786344158, 0.24599853497635685, 0.3858332786344158, 0, 0.5825716203495828, 0.5825716203495828, 0, 0.3858332786344158, 0.24599853497635685, 0.6267677893933495, 0.8264984755111301, 1];[12, 10];2;170;[12 11  0 10  6  5  3  7  1  8  9  2  4];[0.7839282167790278, 0.3858332786344158, 0.24599853497635685, 0.538592120083119, 0, 0.5825716203495828, 0.5825716203495828, 0.5196217808473701, 0.3858332786344158, 0.24599853497635685, 0.6696482204474433, 0.8264984755111301, 1];[12, 10];2;220;[12 11  0 10  6  5  7  1  3  8  9  2  4];[0.7839282167790278, 0.3858332786344158, 0.24599853497635685, 0.3858332786344158, 0, 0.5825716203495828, 0.5825716203495828, 0.5196217808473701, 0.3858332786344158, 0.3143501678518319, 0.6748526367361389, 0.8264984755111301, 1]
18069;13;13;[7, 6, 2, 0];4;70;[ 7  6  2  0  4  1  9  3 12  5 10  8 11];[0.7771748475662246, 0.7485454677320673, 0.8069141872250882, 0.27199109890640505, 0.7732817436508903, 0, 0.8644609423932988, 1, 0, 0.6746797274235887, 0, 0, 0.27199109890640505];[7, 6, 2, 0];4;621;[ 7  1  3  6  2  0  4  9  5  8 10 11 12];[0.7771748475662246, 0.9175014443040022, 0.8069141872250882, 0.8711155795012029, 0.7732817436508903, 0, 0.8644609423932988, 1, 0, 0.7211432188965594, 0, 0, 0];[7, 1, 6, 8];4;4258;[ 7  1  3  6  4  2  0  9 11  8 12  5 10];[0.7771748475662246, 0.9175014443040022, 0.8069141872250882, 0.8711155795012029, 0.8135971356185019, 0, 0.8644609423932988, 1, 0.5688118777355826, 0.7211432188965594, 0, 0.6507907137597314, 0.5688118777355826];[7, 6, 4, 2];4;721;[ 7  1  3  6  4  2  0  9  5  8 12 10 11];[0.7771748475662246, 0.9175014443040022, 0.8069141872250882, 0.8711155795012029, 0.8135971356185019, 0.6797358265864037, 0.8644609423932988, 1, 0.5688118777355826, 0.7211432188965594, 0, 0, 0.5688118777355826]
18070;13;13;[12, 0, 10, 11, 3];5;2109;[12  0  1  2  9  8 10  6 11  3  4  5  7];[0.8612959641895408, 0.8509007671598847, 0.7464366321342196, 0.5083588324416835, 0.37379680576467217, 0.37379680576467217, 0.6048733455530598, 0.37379680576467217, 0.6616216308083409, 0.7044290305226332, 0.6048733455530598, 0.564704450973584, 1];[12, 0, 10, 11, 3];5;4208;[12  0  1  2  5  9  4  8  7 10 11  3  6];[0.8612959641895408, 0.8509007671598847, 0.790153165590934, 0.5083588324416835, 0.6680663690323629, 0.7132245693787189, 0.5022130574659689, 0.6269943083981995, 0.6616216308083409, 0.7044290305226332, 0.6094139792383478, 0.564704450973584, 1];[12, 11, 0, 10, 3];5;4258;[12 11  0  1  2  4  5  7  9  8 10  3  6];[0.8612959641895408, 0.8509007671598847, 0.790153165590934, 0.5083588324416835, 0.7866631829829631, 0.7732156740558582, 0.5022130574659689, 0.7052744494931761, 0.6616216308083409, 0.7044290305226332, 0.6094139792383478, 0.9544839101739021, 1];[12, 11, 2, 9, 10];5;4308;[12 11  2  7  0  1  9  4  5 10  8  3  6];[0.8612959641895408, 0.8509007671598847, 0.8919791021445481, 0.5473700045659954, 0.7866631829829631, 0.7732156740558582, 0.5022130574659689, 0.8903075421342798, 0.6616216308083409, 0.8252618626146304, 0.6867123532425602, 0.9544839101739021, 1]
18071;13;13;[11, 12];2;185;[11  9  6  3  2 12  8  1  7  5  4  0 10];[0, 0, 0.6475487360930073, 0.7604773557884587, 0, 0, 0.7901891846556569, 0, 0.5672686098168136, 0.9733593002873066, 0, 1, 0.6405962217222461];[11, 12];2;235;[11  9  0  8  6  3 12  2  4  5  7  1 10];[0.842199203160993, 0, 0.6475487360930073, 0.7604773557884587, 0.48587313342477145, 0.48587313342477145, 0.7901891846556569, 0, 0.8334084839642066, 0.9733593002873066, 0, 1, 0.6580141353621238];[11, 12];2;4258;[11  9  0  8  3  6  1 12  2  5  4  7 10];[0.842199203160993, 0.7553395432136172, 0.6475487360930073, 0.8271442706916335, 0.4115388364113993, 0.6314100176683154, 0.7901891846556569, 0, 0.8334084839642066, 0.9733593002873066, 0, 1, 0.6580141353621238];[11, 12];2;4308;[11  9  0  8  3  6  1 12  2  5  4  7 10];[0.842199203160993, 0.766325887618075, 0.6475487360930073, 0.8271442706916335, 0.4115388364113993, 0.6314100176683154, 0.7901891846556569, 0, 0.8334084839642066, 0.9733593002873066, 0, 1, 0.6580141353621238]
18072;13;13;[12, 11];2;314;[12  7  6 11  1  0  8  2 10  9  4  3  5];[0.7267019638869813, 0.7492362902719075, 0.6219608319647091, 0, 0.40431427030419886, 0, 0.828695546027402, 0.8630667041686695, 0.6972502826261806, 0.5749163085633759, 0.5922309745036205, 0.7531326998201447, 1];[12, 11];2;106;[12 11  2  7  1  6  3  0  4  5  8  9 10];[0.7267019638869813, 0.8352817799672596, 0.8709742440735824, 0.7581607742584611, 0.7145972857404513, 0.7145972857404513, 0.828695546027402, 0.8630667041686695, 0.6972502826261806, 0.5749163085633759, 0.5273020770013329, 0.9255162763352205, 1];[12, 11];2;156;[12 11  1  2  7  6  3  0  4  5  8  9 10];[0.7267019638869813, 0.9250756045795363, 0.8709742440735824, 0.7581607742584611, 0.7145972857404513, 0.7145972857404513, 0.828695546027402, 0.8630667041686695, 0.6972502826261806, 0.5749163085633759, 0.5273020770013329, 0.9255162763352205, 1];[12, 11];2;206;[12 11  1  2  0  7  6  3  4  5  8  9 10];[0.8651260258955982, 0.9250756045795363, 0.8709742440735824, 0.7581607742584611, 0.7145972857404513, 0.7145972857404513, 0.828695546027402, 0.8630667041686695, 0.6972502826261806, 0.5749163085633759, 0.5273020770013329, 0.9255162763352205, 1]
18073;13;13;[11, 10, 6, 9];4;70;[11 10  6  9  7  2  5  3  4  0  1  8 12];[0, 0, 0.4296139308349173, 0, 0, 0.4296139308349173, 0.6351887598487468, 0.520533564948335, 0, 0.6351887598487468, 0.7127757980877999, 1, 0];[11, 10, 3];3;120;[11 10  9  3  6  5  7  1  4  2  0  8 12];[0, 0.5020207558197968, 0, 0.5463914135898617, 0.4999276439039077, 0.5463914135898617, 0.5463914135898617, 0.520533564948335, 0, 0.6842571508197481, 0.7127757980877999, 1, 0];[11, 10, 9, 8];4;170;[11 10  9  8  3  5  6  7  0  1  4  2 12];[0.5073443186703807, 0.5020207558197968, 0, 0.5463914135898617, 0.4999276439039077, 0.5463914135898617, 0.5463914135898617, 0.520533564948335, 0.6166876601088417, 0.6842571508197481, 0.7345834554894458, 1, 0];[11, 10, 1];3;211;[11 10  1  9  6  8  7  0  4  5  2  3 12];[0.5073443186703807, 0.7841277896824029, 0, 0, 0.4999276439039077, 0.4999276439039077, 0.6744947376180018, 0.520533564948335, 0.6166876601088417, 0.6842571508197481, 0.8136920062705559, 1, 0]
18074;13;13;[8, 9, 7];3;2109;[ 8  0  1  9  7  2 10  3  6  4  5 12 11];[0.8971583554143153, 0.7437135978553933, 0.6320849104032011, 0.5286036579611868, 0.47414651471526287, 0.3443112996550814, 0.5286036579611868, 0.6526738505208922, 1, 0.6527915348192452, 0.6145539317255126, 0, 0.3443112996550814];[8, 5, 9];3;235;[ 8  0  5  6  1 11  9  7  2 10  4  3 12];[0.8971583554143153, 0.7437135978553933, 0.6320849104032011, 0, 0.47414651471526287, 0.8659809849659587, 0.8364163512855338, 0.6526738505208922, 1, 0.6527915348192452, 0.6145539317255126, 0.6776795459065685, 0];[8, 5, 9];3;285;[ 8  0  5  6  1 11  9  7  2 10  4  3 12];[0.8971583554143153, 0.7818509768474521, 0.6320849104032011, 0, 0.47414651471526287, 0.8659809849659587, 0.8364163512855338, 0.6526738505208922, 1, 0.6527915348192452, 0.6145539317255126, 0.7224107437577526, 0];[8, 5, 9];3;4308;[ 8  6  0  5  7  1  3 11  9  2 10  4 12];[0.8971583554143153, 0.7818509768474521, 0.6320849104032011, 0.7567901131042367, 0.47414651471526287, 0.8659809849659587, 0.9154794734301037, 0.8411797825640293, 1, 0.6527915348192452, 0.6145539317255126, 0.7224107437577526, 0]
18075;13;13;[8, 9, 10];3;87;[ 8  9  1 10  4  0  2  3  7  6  5 11 12];[0, 0.650527016696171, 0, 0, 0, 0, 0, 0, 1, 0.7297126133200535, 0.6157298643828428, 0, 0];[8, 9, 10];3;111;[ 8  9 10  0  4  1  2  3  7  6  5 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0.78641655485522, 0.6843322489689581, 0, 0];[8, 10, 9];3;161;[ 8 10  9  0  4  1  2  3  7  6  5 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0.78641655485522, 0.8254178900128107, 0, 0];[8, 9, 10];3;211;[ 8  9 10  0  4  1  2  3  7  6  5 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0.8899618241332826, 0.8254178900128107, 0, 0]
18076;13;13;[8, 7];2;56;[ 8  7  9 12  4  2  5  3  6  0  1 10 11];[0, 0, 0.36899952885020193, 0, 0.36899952885020193, 0.36899952885020193, 0, 0.7196351013875659, 1, 0.6064788969072781, 0, 0, 0.6064788969072781];[8, 7];2;120;[ 8  2  7  9 12  5  1  3  6  4  0 10 11];[0, 0.47978911354205006, 0.7819204769043704, 0, 0, 0.47978911354205006, 0, 0.7196351013875659, 1, 0.6064788969072781, 0, 0, 0.6064788969072781];[8, 7];2;170;[ 8  2  7  1 10 11  6  9 12  0  3  4  5];[0.5766970802354228, 0.6798439687600607, 0.7819204769043704, 0.4005305408825533, 0.4005305408825533, 0, 0.651614553801012, 0.7196351013875659, 1, 0.6064788969072781, 0.651614553801012, 0.651614553801012, 0.6064788969072781];[8, 7];2;220;[ 8  2  7  1 10 11  6  9 12  0  3  4  5];[0.5766970802354228, 0.6798439687600607, 0.7819204769043704, 0.5251581602018195, 0.4005305408825533, 0, 0.651614553801012, 0.7402042672616657, 1, 0.6064788969072781, 0.651614553801012, 0.651614553801012, 0.6064788969072781]
18077;13;13;[11, 10];2;61;[11  1 10  8 12  3  5  0  7  6  4  2  9];[0, 0.7429288606886396, 0, 0.45549942529945625, 0, 0.45549942529945625, 0, 0, 0.5356100633222571, 0, 0.7429288606886396, 1, 0.5275259680019986];[11, 10];2;111;[11  1 10  9  4  0  2  3  7  6  5  8 12];[0, 0.7429288606886396, 0, 0, 0, 0, 0, 0, 0, 0.7243155058033791, 0.7429288606886396, 1, 0];[11, 10];2;156;[11 10  9  0  4  1  2  3  7  6  5  8 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7243155058033791, 0.7889238295994893, 1, 0];[11, 10];2;206;[11 10  9  0  4  1  2  3  7  6  5  8 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7243155058033791, 0.7889238295994893, 1, 0]
18078;13;13;[10, 8, 9];3;61;[10  8  9  0  3  7  2  1  6  5  4 11 12];[0.6023824131534401, 0, 0, 0.6023824131534401, 0, 0, 0, 0.52332000488756, 0.6917556429991526, 0.6917556429991526, 1, 0, 0];[10, 8, 9];3;111;[10  8  9  0  3  5  7  2  6  4  1 11 12];[0.6023824131534401, 0, 0, 0.6023824131534401, 0, 0.5495805669327976, 0, 0.52332000488756, 0.6917556429991526, 0.6917556429991526, 1, 0, 0];[10, 8, 9];3;161;[10  8  9  4  3  0 11  5  7  6  1  2 12];[0.6023824131534401, 0, 0, 0.6023824131534401, 0.6484292990038282, 0.5495805669327976, 0, 0.52332000488756, 0.6917556429991526, 0.6917556429991526, 1, 0.5654206970356344, 0];[10, 8, 9];3;211;[10  8  9  4  3 11  5  0  1  7  2  6 12];[0.5202058144140974, 0.3290542569188322, 0, 0.6132945780177034, 0.6484292990038282, 0.5495805669327976, 0, 0, 0.6917556429991526, 0.6917556429991526, 1, 0.5654206970356344, 0]
18079;13;13;[12, 0, 2, 3];4;8255;[12  0 10  6  5  2  7  9 11  8  1  3  4];[0.7932049826245663, 0, 0.6906144890103536, 0, 0, 0.7507974673783406, 0.7866280708821777, 0.6476876693336159, 0.4896647584024129, 0.5802494682335938, 0.7932049826245663, 0.5607396385149753, 1];[12, 0, 2, 3];4;8305;[12  5  0 11  6  9  8  2 10  1  7  3  4];[0.8256853169534091, 0.6911009234111576, 0.7330110599183985, 0, 0, 0.8305715335671775, 0.7866280708821777, 0.6476876693336159, 0.7603631781703565, 0.7678647937161196, 0.7167579765499, 0.8142823625127051, 1];[12, 0, 3, 2];4;8355;[12  6 11  5  0  3  9  8  2 10  1  7  4];[0.8256853169534091, 0.6911009234111576, 0.7330110599183985, 0.7782123879207362, 0, 0.8305715335671775, 0.87828757370157, 0.6476876693336159, 0.7603631781703565, 0.7678647937161196, 0.7167579765499, 0.8378380643176543, 1];[12, 0, 3, 2];4;8405;[12  5  6  4 10 11  0  9  3  8  2  1  7];[0.8256853169534091, 0.6911009234111576, 0.7330110599183985, 0.7782123879207362, 0.8405553241984537, 0.8840081466600115, 0.87828757370157, 0.6600740670874128, 0.7603631781703565, 0.8124961193793152, 0.8405553241984537, 0.8378380643176543, 1]
18080;14;14;[11, 10, 0, 1, 3, 7];6;120;[11 10  0  1  3  7  6  2  4  5  9  8 12 13];[0.3976921918429336, 0.3976921918429336, 0, 0.3976921918429336, 0, 0, 0.2880130928996515, 0.3976921918429336, 0, 0, 0.8045843442094404, 1, 0, 0];[11, 10, 12, 9];4;120;[11 10 12  9  8  6  3  0  1  7  2  5  4 13];[0.3976921918429336, 0.3976921918429336, 0.3637464466410066, 0.3976921918429336, 0, 0.3637464466410066, 0.42072838712340827, 0.3976921918429336, 0.4853119869868112, 0.4853119869868112, 0.8045843442094404, 1, 0.6808229658740552, 0];[11, 8, 10];3;161;[11  8 10 12  9  0  3  1  7  6  2  5  4 13];[0.3976921918429336, 0.3976921918429336, 0, 0.3976921918429336, 0, 0, 0.2880130928996515, 0.3976921918429336, 0.8929224163168737, 0.6196808363733725, 0.8045843442094404, 1, 0.6808229658740552, 0];[11, 8, 10];3;211;[11  8 10 12  9 13  3  5  7  0  1  6  4  2];[0.3976921918429336, 0.3976921918429336, 0, 0.4247365863599917, 0, 0.4247365863599917, 0.2880130928996515, 0.4247365863599917, 0.8929224163168737, 0.6196808363733725, 0.8045843442094404, 1, 0.6808229658740552, 0.49598991163123013]
18081;14;14;[11, 13, 10];3;120;[11 13  1 10  9  8 12  2  6  7  4  3  0  5];[0, 0.5598578112498619, 0.5128424990024526, 0, 0, 0, 0.5128424990024526, 0, 0.5337314514431504, 0.5598578112498619, 0.5598578112498619, 1, 0.5304294522470789, 0.6004859517935992];[11, 10, 13];3;4208;[11  5 10 13  7 12  1  9  8  2  6  4  0  3];[0, 0.5598578112498619, 0.5128424990024526, 0, 0.41974807360240307, 0.7390134419096619, 0.5128424990024526, 0.6348484103224422, 0.5337314514431504, 0.5598578112498619, 0.6767830615608463, 1, 0.5757182779181538, 0.6767830615608463];[11, 13, 10];3;4258;[11 12  5 13 10  7  1  9  8  2  6  4  0  3];[0, 0.5598578112498619, 0.5128424990024526, 0, 0.41974807360240307, 0.7390134419096619, 0.5128424990024526, 0.6348484103224422, 0.5337314514431504, 0.5598578112498619, 0.6767830615608463, 1, 0.8686632683225985, 0.6767830615608463];[11, 13, 10];3;4308;[11 12  5 13 10  7  2  1  9  8  6  4  0  3];[0, 0.5598578112498619, 0.565653663305034, 0, 0.41974807360240307, 0.7390134419096619, 0.5128424990024526, 0.6348484103224422, 0.5337314514431504, 0.5598578112498619, 0.6767830615608463, 1, 0.8686632683225985, 0.6767830615608463]
18082;14;14;[8, 9, 7];3;4158;[ 8  9  6  0  3  4  2  1  7  5 10 11 12 13];[0, 0, 0, 0, 0, 0, 0.6611443011258201, 0, 1, 0.7767451166365426, 0, 0, 0, 0];[8, 9, 7];3;4208;[ 8  9  6  0  3  4  2  1  7  5 10 11 12 13];[0, 0, 0, 0, 0, 0, 0.6611443011258201, 0, 1, 0.7767451166365426, 0, 0, 0, 0];[8, 9, 7];3;4258;[ 8  9  6  0  3  4  2  1  7  5 10 11 12 13];[0, 0, 0, 0, 0, 0, 0.6611443011258201, 0, 1, 0.7767451166365426, 0, 0, 0, 0];[8, 9, 7];3;4308;[ 8  9  6  0  3  4  2  1  7  5 10 11 12 13];[0, 0, 0, 0, 0, 0, 0.7180193194151716, 0, 1, 0.8223220389466637, 0, 0, 0, 0]
18083;14;14;[10, 7, 9];3;1084;[10  7  4  8  3  9 11  6  5  0  1  2 12 13];[0, 0, 0, 0.7628909007840871, 0.8269479155742491, 0, 0.6508452859950589, 0.8812362429557103, 0.8269001775108064, 0.7445162347019337, 1, 0.7096252071649652, 0, 0];[10, 7, 9];3;1134;[10  7  6  9  4  8  2  3 11  5 13  1  0 12];[0, 0.4915224427251528, 0.8206433188871524, 0.7628909007840871, 0.8269479155742491, 0.6659383048432695, 0.8704630667456443, 0.8812362429557103, 0.8269001775108064, 0.831392965338046, 1, 0.7096252071649652, 0, 0.4915224427251528];[10, 7, 9];3;187;[10  7  2  6  9  4  8  3 11  5  1  0 12 13];[0, 0.6638758977623187, 0.880010522380103, 0.7628909007840871, 0.8269479155742491, 0.6659383048432695, 0.8704630667456443, 0.8841541623833574, 0.8269001775108064, 0.831392965338046, 1, 0.7096252071649652, 0, 0];[10, 7, 9];3;237;[10  7  2  6  9  4  8  5  3 11  1  0 12 13];[0.4561378767377056, 0.6638758977623187, 0.880010522380103, 0.7628909007840871, 0.8269479155742491, 0.7802274369626091, 0.8704630667456443, 0.8841541623833574, 0.8269001775108064, 0.831392965338046, 1, 0.7096252071649652, 0, 0]
18084;14;14;[12, 10];2;61;[12  2 10  4  6  8  0  7  5  3  1  9 11 13];[0.3566685503868946, 0, 0.635491123952649, 0, 0.5791496323041734, 0, 0.3566685503868946, 0.35104445616240015, 0.3566685503868946, 0, 0.635491123952649, 0, 1, 0];[12, 10];2;111;[12  2 10  0  4  5  1  3  7  6  9  8 11 13];[0, 0, 0.635491123952649, 0, 0, 0, 0, 0, 0, 0, 0.635491123952649, 0, 1, 0];[12, 10];2;156;[12 10  0  1  4  5  2  3  7  6  9  8 11 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.8373553357908329, 0, 1, 0];[12, 10];2;206;[12 10 11  0  4  1  2  3  7  6  5  9  8 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.8373553357908329, 0.8187415797430831, 1, 0]
18085;14;14;[12, 13];2;16448;[12 11  9  5 10  0  6  1  4  8 13  2  7  3];[0.5903920729118538, 0.5713310748544003, 0, 0, 0.5713310748544003, 0.7077723458307735, 0.5727961844359334, 0, 0.5605452893086369, 0.8015004442534175, 0.6682102504917778, 0.9126094769595227, 1, 0.5544500631647423];[12, 13];2;16498;[12  1 11  9  4  5 10  0  6  8 13  2  7  3];[0.5903920729118538, 0.9146495218479139, 0, 0, 0.7156836578777366, 0.7133899030041292, 0.5727961844359334, 0, 0.5605452893086369, 0.8015004442534175, 0.6682102504917778, 0.9126094769595227, 1, 0.5544500631647423];[12, 13];2;2209;[12  1 11  9  5  4  3 10 13  8  0  6  7  2];[0.5903920729118538, 0.9146495218479139, 0, 0.668759294295675, 0.7156836578777366, 0.7718300858271597, 0.5727961844359334, 0, 0.5998590400786814, 0.8015004442534175, 0.6682102504917778, 0.9126094769595227, 1, 0.6277371801846847];[12, 13];2;464;[12  1 11  3 10  9 13  5  4  6  8  0  7  2];[0.5903920729118538, 0.9146495218479139, 0, 0.8585346691457153, 0.7156836578777366, 0.7718300858271597, 0.6653051641628225, 0, 0.5998590400786814, 0.8015004442534175, 0.8038354823675951, 0.9126094769595227, 1, 0.7976459922530402]
18086;14;14;[8, 7, 4];3;61;[ 8  7  4  9  1  6  2 11  5  3  0 10 12 13];[0, 0.521339339770614, 0.40878961949727494, 0, 0.6948429460732546, 0, 0.521339339770614, 0.800044900911425, 1, 0.6698317417830403, 0, 0.40878961949727494, 0, 0];[8, 9, 7];3;111;[ 8  9  7  6  4  2  1  3 10  0  5 11 12 13];[0, 0.285987474018982, 0.5206490710888338, 0.285987474018982, 0.6948429460732546, 0, 0.6951122967691842, 0.800044900911425, 1, 0.8357094158930306, 0.285987474018982, 0, 0, 0];[8, 9, 7];3;161;[ 8  9  7  6  4  2  1  3 10  0  5 11 12 13];[0, 0.285987474018982, 0.5206490710888338, 0.285987474018982, 0.6948429460732546, 0, 0.6951122967691842, 0.800044900911425, 1, 0.8357094158930306, 0.285987474018982, 0, 0, 0];[8, 9, 7];3;211;[ 8  9  7  4  6 12  1  2  3 10  5  0 11 13];[0, 0.5464283882491794, 0.5206490710888338, 0.285987474018982, 0.726497513849535, 0, 0.726497513849535, 0.800044900911425, 1, 0.8357094158930306, 0.285987474018982, 0, 0.5464283882491794, 0]
18087;14;14;[11, 2, 8, 10];4;8255;[11  0 12  2  4  5  1  3  7  6  9  8 10 13];[0.8531934821445395, 0, 0.7669884445196483, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0.8407366131225291, 0];[11, 2, 8, 10];4;8305;[11  0 12  2  9  3  6  1  7  5  4  8 10 13];[0.8531934821445395, 0, 0.7669884445196483, 0.7322234967759822, 0, 0, 0.6056199521521837, 0, 0, 0.7388985376103248, 0, 1, 0.8407366131225291, 0];[11, 12, 2, 9, 10, 1];6;414;[11  0 12  2  9  3 10  1  6 13  5  7  4  8];[0.8531934821445395, 0.6597128207790178, 0.7669884445196483, 0.7322234967759822, 0, 0.4926650956367045, 0.6056199521521837, 0.4431009433279158, 0, 0.7388985376103248, 0.6994760955609994, 1, 0.8430165423366675, 0.4926650956367045];[11, 12, 3, 10, 9, 1];6;464;[11  0 12  3  2 10  9  1  6 13  5  7  8  4];[0.8531934821445395, 0.6597128207790178, 0.7669884445196483, 0.7873624854967411, 0, 0.4926650956367045, 0.6056199521521837, 0.4431009433279158, 0.3513328426727519, 0.7388985376103248, 0.744415616494722, 1, 0.8430165423366675, 0.4926650956367045]
18088;14;14;[9, 3, 6, 10];4;8255;[ 9  3  8  6  7 11  4  5 13  1  2  0 10 12];[0, 0, 0, 0.9129001074240551, 0.5416847862099755, 0.4626161837211471, 0.7172467264963395, 0.6527115974280479, 0.8082308899528231, 1, 0, 0.5416847862099755, 0, 0.4626161837211471];[9, 3, 10, 6];4;8305;[ 9  3  0  8 10  6 12  7 11  4  5  2  1 13];[0.9005403615355622, 0, 0, 0.9129001074240551, 0.5416847862099755, 0.5360722189568596, 0.7172467264963395, 0.6527115974280479, 0.8082308899528231, 1, 0.7425791990708871, 0.5416847862099755, 0.680257153310315, 0];[9, 3, 10, 6];4;8355;[ 9  3  0  4  8 10 11  6 12  7  1  2  5 13];[0.9005403615355622, 0, 0, 0.9129001074240551, 0.8366608092424493, 0, 0.7172467264963395, 0.6527115974280479, 0.8082308899528231, 1, 0.7425791990708871, 0.7300794041271489, 0.680257153310315, 0];[9, 3, 10, 6];4;8405;[ 9  3  0  4  8 10  1 11 12  6  7  2  5 13];[0.9005403615355622, 0.7313335758223426, 0.4567066509038666, 0.9129001074240551, 0.8366608092424493, 0, 0.7172467264963395, 0.6527115974280479, 0.8082308899528231, 1, 0.7425791990708871, 0.7300794041271489, 0.7202877127816667, 0]
18089;14;14;[12, 11];2;120;[12  5  8  4 10 11  7  6  0 13  3  1  2  9];[0.3708750855989648, 0, 0, 0, 0.48511675724138015, 0.59233223075225, 0.39536271615096175, 0.48511675724138015, 0.59233223075225, 0, 0.48511675724138015, 0.48511675724138015, 1, 0.3571812947791217];[12, 11];2;106;[12 11 10  5  8  6  7  0  4  1  2  3  9 13];[0.3708750855989648, 0, 0, 0, 0, 0.59233223075225, 0.39536271615096175, 0.39536271615096175, 0.59233223075225, 0, 0.6277560256947091, 0.7474055544921147, 1, 0];[12, 11];2;156;[12 11 13  9 10  5  8  6  7  0  2  3  4  1];[0.3708750855989648, 0, 0, 0, 0, 0.59233223075225, 0.39536271615096175, 0.39536271615096175, 0.59233223075225, 0.6688483419572964, 0.6277560256947091, 0.7474055544921147, 1, 0.7341542577231894];[12, 11];2;206;[12 11 13  9 10  5  8  6  7  0  2  3  4  1];[0.3708750855989648, 0, 0, 0, 0, 0.59233223075225, 0.39536271615096175, 0.39536271615096175, 0.59233223075225, 0.6688483419572964, 0.6277560256947091, 0.7474055544921147, 1, 0.7341542577231894]
18090;14;14;[12, 11, 1];3;2109;[12  6  9  2  8 10  3 13 11  1  4  0  7  5];[0, 0.4845319705051402, 0.6863152637524006, 0.6377701006799574, 0.4845319705051402, 0, 0.7348788179591776, 0, 0.6377701006799574, 0.7177408292010752, 0.6377701006799574, 0.6276800937677324, 1, 0.6349160910394688];[12, 11, 1];3;16498;[12  9 10  6  2 11  7  8  3 13  4  5  1  0];[0, 0, 0.6863152637524006, 0.6349160910394688, 0.31957875134741054, 0.31957875134741054, 0.7348788179591776, 0.668221125396534, 0.668221125396534, 0.9392443553822651, 0.8159168117765837, 0.6696930428006403, 1, 0.6349160910394688];[12, 9, 5, 11];4;671;[12  9  5 10  3 11  6  2  8  7  1  0 13  4];[0.6073839704805086, 0.645429006727017, 0.6863152637524006, 0.779095816712473, 0, 0.9351975652857152, 0.7348788179591776, 0.668221125396534, 0.668221125396534, 0.9392443553822651, 0.8159168117765837, 0.7356795188328468, 1, 0.5598340890901844];[12, 9, 5, 11];4;220;[12  9  5 11 10  3  6  8  2  7  1 13  4  0];[0, 0.645429006727017, 0.6863152637524006, 0.779095816712473, 0, 0.9351975652857152, 0.7348788179591776, 0.6755651637174707, 0.7188768052376039, 0.9392443553822651, 0.8159168117765837, 0.8578178727983825, 1, 0.5598340890901844]
18091;14;14;[9, 7, 10, 8];4;16448;[ 9 13 12  3 11  5  4  0  1  7  2  6 10  8];[0.4330153367364977, 0.31578690629480227, 0, 0.6469555376917222, 0.45983963878497924, 0.5257094715550775, 0, 0, 0, 1, 0, 0.5257094715550775, 0.7809258434602864, 0.7848368896940231];[9, 8, 7, 10];4;16498;[ 9 13 12 11  8  3  5  4  0  6  1  2  7 10];[0.4330153367364977, 0, 0, 0.6469555376917222, 0.6139992028217492, 0.6354342979501376, 0, 0, 0.6813065454584213, 1, 0, 0.6896705277510193, 0.7809258434602864, 0.7848368896940231];[9, 8, 7, 10];4;16548;[ 9 12  4 13 11  8  6  5  3  0  1  2  7 10];[0.4330153367364977, 0, 0, 0.6469555376917222, 0.8131035998074053, 0.6777043264778762, 0.6777043264778762, 0, 0.6867278430969289, 1, 0, 0.7445846066059085, 0.8158042598771499, 0.7848368896940231];[9, 8, 7, 10];4;4308;[ 9  5 12  4 13 11  8  7  3  0  2 10  6  1];[0.4330153367364977, 0, 0.337018439236433, 0.6469555376917222, 0.8131035998074053, 0.8188828433407752, 0, 0.6551721519415641, 0.6867278430969289, 1, 0.337018439236433, 0.7445846066059085, 0.8158042598771499, 0.7848368896940231]
18092;14;14;[11, 10];2;120;[11  6  9  0 12 10  5  3  4  7  1  2  8 13];[0.6694062766339639, 0, 0, 0.4812021328545874, 0.47348519740098327, 0.5190958091977954, 0.8233589593560137, 0, 0, 0.7765471350075224, 0.5934094275832257, 1, 0.5934094275832257, 0];[11, 10];2;120;[11  2  6 10  7  9 12  1  0  4  5  3  8 13];[0.6694062766339639, 0.71773403872675, 0.8402313714749767, 0.4812021328545874, 0.6150024028791108, 0.5190958091977954, 0.8233589593560137, 0.7771884994219017, 0, 0.7765471350075224, 0.8133396351439025, 1, 0.7448532438186307, 0];[11, 10];2;187;[11  1  6  2 10  7  9 12  0  5  4  3  8 13];[0.6694062766339639, 0.9230376770930773, 0.8402313714749767, 0.48757371703487185, 0.6150024028791108, 0.6389371300747752, 0.8621885584392489, 0.7771884994219017, 0, 0.7765471350075224, 0.8133396351439025, 1, 0.7448532438186307, 0];[11, 10];2;237;[11  1  6  2 10  5  7  9 12  0  4  8  3 13];[0.6694062766339639, 0.9230376770930773, 0.8402313714749767, 0.48757371703487185, 0.6150024028791108, 0.8111355910900936, 0.8621885584392489, 0.7771884994219017, 0.5606901741673035, 0.7765471350075224, 0.8133396351439025, 1, 0.7448532438186307, 0]
18093;14;14;[11, 9, 10, 4];4;185;[11  9 10  3  4  5  1  6  2  0  7  8 12 13];[0, 0.4922232460438688, 0.46071325618816894, 0.5759715555453415, 0.5731857466201673, 0.5266398134381317, 0.46071325618816894, 0, 0, 0.7498829251720026, 0.7279765844903106, 1, 0, 0];[11, 5, 10, 9];4;235;[11  8  1  5 10  9  2 13  3  4  6  0  7 12];[0, 0.8389634043007551, 0.6205684267639725, 0.5891926551343664, 0.5731857466201673, 0.8388478311703509, 0.4897941362064999, 0, 0.8588049469300593, 0.7498829251720026, 0.7508361470248772, 1, 0, 0.6205684267639725];[11, 10, 5, 9];4;671;[11 10  8  5  1  6  9  2  3  4  0  7 12 13];[0.49310552788743667, 0.8389634043007551, 0.7404095843480508, 0.6957812109671588, 0.5731857466201673, 0.8475143325218382, 0.8156059939501943, 0, 0.8588049469300593, 0.7925209406835038, 0.8986911776802861, 1, 0, 0];[11, 10, 5, 9];4;721;[11 10  8  5  1  6  9  2  3  4  0  7 12 13];[0.49310552788743667, 0.8389634043007551, 0.7404095843480508, 0.6957812109671588, 0.5731857466201673, 0.8475143325218382, 0.8156059939501943, 0, 0.8588049469300593, 0.7925209406835038, 0.8986911776802861, 1, 0, 0]
18094;14;14;[12, 9, 11];3;61;[12  9 11  0  4  1  2  3  7  6  5  8 10 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7135030191428815, 0, 0.7016602215234256, 1, 0];[12, 11, 9];3;111;[12 11  9  3 10  2  1  0  7  6  5  4  8 13];[0, 0, 0.504010537821416, 0.5115908551679522, 0, 0, 0, 0, 0, 0.7135030191428815, 0.5115908551679522, 0.840936964452336, 1, 0];[12, 11, 9];3;161;[12 11  9  3 10  2  1  0  7  6  5  4  8 13];[0, 0, 0.504010537821416, 0.5115908551679522, 0, 0, 0, 0, 0, 0.7135030191428815, 0.5115908551679522, 0.840936964452336, 1, 0];[12, 11, 9];3;211;[12 11  9  3 10  2  1  0  7  6  5  4  8 13];[0, 0, 0.504010537821416, 0.5115908551679522, 0, 0, 0, 0, 0, 0.7135030191428815, 0.5115908551679522, 0.864308493669861, 1, 0]
18095;14;14;[13, 5, 12];3;16448;[13  0  5  1  6 12 11  4  8  9  7  3  2 10];[0.9407092222872675, 0.794494400377614, 0, 0, 0.6645672935634109, 0.8174807797121217, 0.7763885212734601, 0.42098786562393437, 0.6145474390515014, 0.600192525203754, 0, 0.7373788476110138, 0.7405655809517573, 1];[13, 5, 12];3;16498;[13  0  5  1  6  4 12 11  8  9  2 10  7  3];[0.9535500026368493, 0.794494400377614, 0.5262449315556139, 0, 0.7565394873639902, 0.8174807797121217, 0.7763885212734601, 0.49608060376257, 0.6145474390515014, 0.600192525203754, 0.5262449315556139, 0.7373788476110138, 0.7405655809517573, 1];[13, 5, 12];3;671;[13  0  4  5  1  6 12 11 10  8  9  3  7  2];[0.9535500026368493, 0.794494400377614, 0, 0.5734423534989344, 0.9419971035463366, 0.8174807797121217, 0.7763885212734601, 0.49608060376257, 0.6145474390515014, 0.600192525203754, 0.6794319695232673, 0.7373788476110138, 0.7405655809517573, 1];[13, 1, 12];3;8405;[13  1  2  0  4  9  5  6 12 11 10  8  3  7];[0.9535500026368493, 0.9795710382282474, 0.9644798814735518, 0.5734423534989344, 0.9419971035463366, 0.8174807797121217, 0.7763885212734601, 0.5730535431445889, 0.6145474390515014, 0.9334458451778488, 0.6794319695232673, 0.7373788476110138, 0.7405655809517573, 1]
18096;14;14;[12, 11, 0, 4];4;185;[12 11  0  1  4  5  2  3  7  6  9  8 10 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7874018366220237, 1, 0];[12, 11, 0, 4];4;235;[12 11  0  1  4  5  2  3  7  6  9  8 10 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7874018366220237, 1, 0];[12, 11, 0, 4];4;220;[12 11 13  0  4  1  2  3  7  6  5  8 10  9];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7874018366220237, 1, 0.6889161624145191];[12, 11, 0, 4];4;270;[12 11 13  0  4  1  2  3  7  6  5  8 10  9];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7874018366220237, 1, 0.6889161624145191]
18097;14;14;[12, 11];2;87;[12  1  4  9 11 10  7  5  6  0  2  3  8 13];[0.31476415174771427, 0.7857464214520542, 0, 0, 0.7774184341887208, 0.49746895271225466, 0.31476415174771427, 0.6693136990695935, 0, 0.7700610579140781, 0.6770704591134423, 0.7095865264991936, 1, 0];[12, 11];2;621;[12  2  4  8  1  9 11 10  7  5  6  3  0 13];[0, 0.7857464214520542, 0.9186412631853161, 0, 0.9138525388349037, 0.49746895271225466, 0.38308805079150055, 0.6693136990695935, 0.8560458711757335, 0.7700610579140781, 0.6770704591134423, 0.7095865264991936, 1, 0];[12, 11];2;2209;[12  2  4  8  5  1 10  9 11  7  0  3  6 13];[0.5581722122447934, 0.7857464214520542, 0.9186412631853161, 0.5581722122447934, 0.9138525388349037, 0.8268764087128531, 0.38308805079150055, 0.6693136990695935, 0.8560458711757335, 0.7700610579140781, 0.7812829436778828, 0.7453556014856559, 1, 0];[12, 11];2;1234;[12  2  4  8  5  1 10  9 11  0  7  6  3 13];[0.7174583086356683, 0.7857464214520542, 0.9186412631853161, 0, 0.9138525388349037, 0.8268764087128531, 0.48781124158351313, 0.6711077451525856, 0.8560458711757335, 0.7700610579140781, 0.7812829436778828, 0.7453556014856559, 1, 0]
18098;14;14;[13, 7, 5, 4];4;70;[13  7  5  4  8  6  9 10 12  1  2  3  0 11];[0, 0, 0, 0, 0.8015156235948726, 0.821552034444467, 0.6056274613466647, 0.8559416762893056, 0.6078099793455256, 0.5882429135048377, 0.5033587780675499, 0, 0.471246378405141, 1];[13, 7, 5, 4];4;120;[13  7  5  4  2  6  8  9 10 12  3  0  1 11];[0, 0, 0.6704311549899385, 0, 0.8015156235948726, 0.821552034444467, 0.6297596420997555, 0.8559416762893056, 0.6078099793455256, 0.5882429135048377, 0.5331824035642584, 0, 0.471246378405141, 1];[13, 7, 5, 4];4;170;[13  7  5  4 11 12  2  9  0  6  8 10  1  3];[0.6416190492139374, 0, 0.7268167245424982, 0, 0.8015156235948726, 0.821552034444467, 0.6297596420997555, 0.8559416762893056, 0.6078099793455256, 0.6763585241047634, 0.5583976076017092, 0.7750688142402387, 0.7268167245424982, 1];[13, 3, 5];3;464;[13  3  8  7  5  4 11  2 12  9  0  6 10  1];[0.6416190492139374, 0, 0.7268167245424982, 0.895494312852583, 0.8015156235948726, 0.821552034444467, 0.6297596420997555, 0.8559416762893056, 0.8691726139503714, 0.6763585241047634, 0.5583976076017092, 0.7750688142402387, 0.7268167245424982, 1]
18099;14;14;[12, 11];2;56;[12 11  5  2 13  9  7  4  6  0  1  3 10  8];[0, 0, 0.748424505392561, 0, 0.5576520819029864, 0.7509132400309448, 0, 0.6139252980123118, 0, 0.7134559585243918, 0, 0.8086820650954164, 1, 0.7404958194999491];[12, 11];2;106;[12 11  7 13  5  2  9  8  4 10  6  0  1  3];[0.3164949300412495, 0, 0.748424505392561, 0, 0.598632254884349, 0.7509132400309448, 0.3164949300412495, 0.7766348641981659, 0.6841614981284182, 0.7134559585243918, 0.3164949300412495, 0.8086820650954164, 1, 0.7748168952698369];[12, 11];2;156;[12 11  7 13  5  2  9  8  4 10  1  3  6  0];[0, 0, 0.748424505392561, 0, 0.674619680493533, 0.7509132400309448, 0, 0.7766348641981659, 0.6841614981284182, 0.7134559585243918, 0.5522121113219793, 0.8086820650954164, 1, 0.7748168952698369];[12, 11];2;211;[12  9 11  7 13  5  2  6  8  4  3 10  1  0];[0, 0, 0.748424505392561, 0.6033903911655578, 0.674619680493533, 0.7509132400309448, 0.6961796221449843, 0.7766348641981659, 0.6841614981284182, 0.8168152518802799, 0.5522121113219793, 0.8086820650954164, 1, 0.7748168952698369]


==> results/chamfer/segmented_short_narrow_combined_responsibility_multiple_explanations_results_10_simulation.csv <==
obstacles,discrete,distance
0.1,0.0,0.0
0.2,0.0,0.15
0.3,0.0125,0.2897222222222222
0.4,0.0125,0.31335858585858584
0.5,0.08547619047619047,0.3505050505050505
0.6,0.12054112554112553,0.41747113997113994
0.7,0.1914177489177489,0.470494227994228
0.8,0.29370670995671,0.6175468975468975
0.9,0.6683441558441559,0.8012463924963924
1.0,1.0,1.0


==> results/chamfer/segmented_short_narrow_combined_responsibility_multiple_explanations_results_11_simulation.csv <==
obstacles,discrete,distance
0.09090909090909091,0.0,0.0
0.18181818181818182,0.0,0.125
0.2727272727272727,0.05,0.14464285714285713
0.36363636363636365,0.05,0.1625
0.45454545454545453,0.05,0.2629220779220779
0.5454545454545454,0.12142857142857144,0.3138961038961039
0.6363636363636364,0.2017857142857143,0.38975108225108224
0.7272727272727273,0.2196428571428571,0.4459848484848485
0.8181818181818182,0.36314935064935067,0.5712121212121212
0.9090909090909091,0.6059632034632034,0.7863636363636364
1.0,1.0,1.0


==> results/chamfer/segmented_short_narrow_combined_responsibility_multiple_explanations_results_12_simulation.csv <==
obstacles,discrete,distance
0.08333333333333333,0.0,0.0
0.16666666666666666,0.003333333333333333,0.20833333333333331
0.25,0.003333333333333333,0.2669047619047619
0.3333333333333333,0.003333333333333333,0.3084325396825397
0.4166666666666667,0.003333333333333333,0.3383928571428571
0.5,0.025,0.3915097402597402
0.5833333333333334,0.041666666666666664,0.48591450216450227
0.6666666666666666,0.04722222222222222,0.5537389876205665
0.75,0.15972222222222224,0.6466407496012759
0.8333333333333334,0.2944318181818182,0.7394359952912585
0.9166666666666666,0.5020328282828282,0.8569137806637807
1.0,1.0,1.0


==> results/chamfer/segmented_short_narrow_combined_responsibility_multiple_explanations_results_13_simulation.csv <==
obstacles,discrete,distance
0.07692307692307693,0.0,0.0
0.15384615384615385,0.0,0.05
0.23076923076923078,0.005555555555555555,0.23055555555555554
0.3076923076923077,0.005555555555555555,0.268989898989899
0.38461538461538464,0.061111111111111116,0.28512085137085136
0.46153846153846156,0.1202020202020202,0.3265835553335553
0.5384615384615384,0.13215488215488216,0.41929038554038545
0.6153846153846154,0.16943362193362194,0.46185351685351683
0.6923076923076923,0.26632515632515635,0.5213564907314907
0.7692307692307693,0.2771717171717172,0.5829048729048728
0.8461538461538461,0.37103294853294855,0.6980349266746326
0.9230769230769231,0.6177965552965553,0.8445131393660805
1.0,1.0,1.0


==> results/chamfer/segmented_short_narrow_combined_responsibility_multiple_explanations_results_14_simulation.csv <==
obstacles,discrete,distance
0.07142857142857142,0.0,0.0
0.14285714285714285,0.0,0.1
0.21428571428571427,0.0,0.15634057971014492
0.2857142857142857,0.0,0.2240578575873065
0.35714285714285715,0.0,0.23373047663492558
0.42857142857142855,0.0,0.2575256793838587
0.5,0.0038461538461538464,0.3433284922631334
0.5714285714285714,0.01217948717948718,0.3653009878387547
0.6428571428571429,0.034849824088954526,0.4108891665576067
0.7142857142857143,0.2145630399348935,0.4826885805737854
0.7857142857142857,0.31780915118443726,0.5868985007504703
0.8571428571428571,0.4937183349608679,0.6858355107635032
0.9285714285714286,0.778311023185682,0.8560901969098204
1.0,1.0,1.0


==> results/chamfer/segmented_short_narrow_runs_results.csv <==
obstacles,exhaustive,discrete_50,discrete_100,euclidean_50,euclidean_100
10,1024,536.0,627.0,274.0,318.0
11,2048,1032.0,1457.0,483.0,592.0
12,4096,2112.0,2780.0,1175.0,988.0
13,8192,4884.0,4854.0,960.0,1105.0
14,16384,9509.0,9444.0,3723.0,4707.0


==> results/chamfer/segmented_short_wide_combined_exhaustive_observed_results.csv <==
ctx_idx;num_of_obstacles;explanation;explanation_size;runs
19000;10;[2, 7, 8];3;139
19001;10;[0, 5, 6, 7];4;251
19002;10;[6, 8, 9];3;175
19003;10;[7, 8, 9];3;176
19004;10;[1, 3, 4, 7, 8];5;555
19005;10;[2, 6, 7, 8];4;348
19006;10;[6, 8];2;52
19007;10;[3, 9];2;41
19008;10;[0, 4, 5, 7];4;242
19009;10;[6, 7];2;51
19010;10;[7, 8];2;54
19011;10;[2, 4, 5, 6, 7];5;603
19012;10;[6, 8, 9];3;175
19013;10;[8, 9];2;56
19014;10;[0, 6, 7, 8];4;257
19015;10;[5, 8, 9];3;172
19016;10;[0, 4, 5, 6, 7];5;498
19017;10;[0, 1, 2, 3, 4, 5, 6, 7, 8, 9];10;1024
19018;10;[0, 1, 3, 5, 6, 7, 9];7;895
19019;10;[4, 6, 7];3;161
19020;11;[2, 5, 7, 8];4;477
19021;11;[8, 9, 10];3;232
19022;11;[0, 1, 4, 8, 9, 10];6;1135
19023;11;[0, 6, 8, 9, 10];5;771
19024;11;[8, 9, 10];3;232
19025;11;[3, 7, 8, 9];4;524
19026;11;[5, 6, 7];3;213
19027;11;[6, 8, 9];3;226
19028;11;[7, 9, 10];3;231
19029;11;[0, 3, 4, 5, 6, 7, 8, 9];8;1929
19030;11;[1, 7, 9, 10];4;435
19031;11;[0, 6, 7, 8];4;343
19032;11;[9, 10];2;67
19033;11;[5, 9, 10];3;222
19034;11;[0, 8, 9];3;110
19035;11;[5, 6];2;53
19036;11;[4, 7, 8];3;207
19037;11;[9, 10];2;67
19038;11;[3, 6, 7];3;188
19039;11;[1, 6, 7];3;139
19040;12;[0, 9, 10, 11];4;464
19041;12;[9, 10, 11];3;299
19042;12;[1, 7, 8, 11];4;577
19043;12;[4, 10, 11];3;264
19044;12;[1, 5, 8, 9, 10];5;1316
19045;12;[0, 6, 7, 8];4;445
19046;12;[5, 8];2;61
19047;12;[1, 8, 9];3;174
19048;12;[2, 9, 10];3;213
19049;12;[6, 8, 9, 10];4;786
19050;12;[8, 9, 10, 11];4;794
19051;12;[1, 6, 8, 9];4;569
19052;12;[2, 5, 9];3;198
19053;12;[7, 9, 10];3;293
19054;12;[8, 9];2;74
19055;12;[0, 2, 3, 4, 5, 6, 8, 10];8;3518
19056;12;[3, 9, 10];3;241
19057;12;[8, 9, 10];3;296
19058;12;[0, 6, 7, 8, 10];5;1111
19059;12;[1, 4, 8, 9, 10];5;1296
19060;13;[7, 10, 11];3;366
19061;13;[6, 8, 9, 11, 12];5;2372
19062;13;[11, 12];2;92
19063;13;[0, 3, 7, 9, 10, 11];6;3038
19064;13;[0, 8, 9, 11];4;590
19065;13;[0, 10, 11, 12];4;598
19066;13;[1, 10, 12];3;212
19067;13;[6, 7];2;72
19068;13;[0, 8, 9];3;149
19069;13;[10, 11, 12];3;378
19070;13;[8, 9, 10];3;369
19071;13;[7, 9, 10, 11];4;1085
19072;13;[3, 7, 8, 9];4;948
19073;13;[7, 8, 9, 11];4;1080
19074;13;[5, 7, 11, 12];4;1048
19075;13;[4, 11, 12];3;322
19076;13;[1, 10, 11];3;211
19077;13;[10, 11, 12];3;378
19078;13;[8, 10];2;84
19079;13;[0, 2, 9, 10];4;473
19080;14;[5, 10, 11];3;409
19081;14;[0, 2, 12, 13];4;591
19082;14;[0, 8, 9, 11];4;738
19083;14;[10, 11, 12];3;467
19084;14;[6, 8, 11, 12, 13];5;3447
19085;14;[1, 8, 10];3;237
19086;14;[6, 10, 11];3;430
19087;14;[10, 12];2;102
19088;14;[11, 12, 13];3;470
19089;14;[10, 12, 13];3;469
19090;14;[12, 13];2;106
19091;14;[8, 9];2;92
19092;14;[1, 11, 12, 13];4;976
19093;14;[1, 5, 8, 9, 11, 12];6;5485
19094;14;[4, 5, 8, 9, 10];5;3258
19095;14;[1, 9, 11, 12];4;970
19096;14;[11, 12];2;104
19097;14;[5, 7, 10, 11, 12, 13];6;6442
19098;14;[6, 10, 11];3;430
19099;14;[10, 12, 13];3;469


==> results/chamfer/segmented_short_wide_combined_responsibility_discrete_discrete_sampling_results.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
19000;10;10;[2, 7, 8];3;571;[0 2 1 3 4 5 6 7 8 9];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 7, 8];3;1134;[0 2 3 4 7 5 9 1 6 8];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[2, 7, 8];3;1184;[0 2 3 4 7 5 9 1 6 8];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[2, 7, 8];3;464;[0 2 3 4 6 5 7 8 9 1];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
19001;10;10;[5, 0, 7, 6];4;1084;[1 5 9 8 3 4 2 0 7 6];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[0, 6, 5, 7];4;621;[0 1 2 4 6 5 9 8 7 3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[0, 6, 5, 7];4;671;[0 1 2 4 6 5 9 8 7 3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[0, 6, 5, 7];4;721;[0 1 2 4 6 5 9 8 7 3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5]
19002;10;10;[6, 9, 8];3;185;[6 9 2 0 7 4 8 1 5 3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[6, 9, 8];3;1134;[1 6 9 2 3 4 7 0 8 5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[6, 8, 9];3;1184;[0 1 3 4 6 5 7 8 9 2];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[6, 8, 9];3;1234;[0 1 3 4 6 5 7 8 9 2];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
19003;10;10;[8, 9, 7];3;1084;[1 8 9 2 6 5 3 4 7 0];[0.25, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[8, 9, 7];3;621;[1 0 3 4 6 8 9 2 7 5];[0.5, 1.0, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5];[7, 8, 9];3;1184;[1 0 2 3 4 5 6 7 8 9];[0.5, 1.0, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[7, 8, 9];3;1234;[1 0 2 3 4 5 6 7 8 9];[0.5, 1.0, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
19004;10;10;[4, 1, 3, 7, 8];5;1084;[0 4 2 1 3 5 6 7 8 9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 3, 1, 7, 8];5;1134;[0 4 9 2 3 5 6 1 7 8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[3, 4, 7, 1, 8];5;1184;[0 3 6 4 7 9 2 1 5 8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5];[3, 4, 7, 1, 8];5;1234;[0 2 3 4 6 5 7 9 1 8];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5]
19005;10;10;[6, 8, 2, 7];4;314;[6 8 2 0 7 5 9 1 4 3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[6, 8, 2, 7];4;1134;[3 6 8 1 2 5 7 0 9 4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[2, 6, 7, 8];4;671;[0 2 3 4 6 5 7 8 9 1];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[2, 6, 7, 8];4;721;[0 2 3 4 6 5 7 8 9 1];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
19006;10;10;[8, 7];2;571;[1 2 4 8 5 3 9 0 7 6];[0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333];[6, 8];2;235;[0 1 2 4 6 5 8 3 9 7];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333];[6, 8];2;285;[0 1 2 4 6 5 8 3 7 9];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[6, 8];2;464;[0 1 2 4 6 5 7 8 3 9];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333]
19007;10;10;[0, 6, 5, 4, 7, 8, 9];7;185;[0 6 5 4 7 8 9 2 3 1];[0.5, 0, 0.25, 0.25, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[3, 9];2;1134;[0 1 2 3 4 5 6 7 8 9];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[3, 9];2;1184;[0 1 2 3 4 5 6 7 8 9];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[9, 3];2;1234;[2 0 1 4 6 5 7 8 9 3];[0.5, 0.5, 1.0, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
19008;10;10;[4, 8, 7, 5];4;1084;[2 4 6 8 3 1 7 0 9 5];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[1, 5, 4, 7];4;1134;[1 2 5 4 6 8 9 0 7 3];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[1, 5, 4, 7];4;1184;[1 2 5 4 6 8 9 0 7 3];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[1, 4, 5, 7];4;721;[1 2 3 4 6 5 9 8 7 0];[0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5]
19009;10;10;[6, 7];2;87;[0 6 5 2 7 9 3 1 4 8];[0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333];[6, 7];2;1134;[0 6 2 1 3 4 5 7 9 8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333];[6, 7];2;671;[0 2 6 4 3 1 5 7 8 9];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 7];2;721;[0 2 3 4 6 8 5 1 7 9];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
19010;10;10;[7, 8];2;571;[0 7 8 4 3 2 5 1 6 9];[0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.5, 0.25];[7, 8];2;621;[0 4 7 8 9 2 3 1 6 5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5];[7, 8];2;220;[0 2 6 4 7 8 9 1 5 3];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5];[7, 8];2;270;[0 2 6 4 7 8 9 1 5 3];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5]
19011;10;10;[6, 2, 5, 4, 7];5;185;[6 0 2 1 5 4 7 8 9 3];[0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 1.0, 0.25, 0.25, 0.25];[6, 3, 5, 4, 7];5;1134;[6 0 3 2 5 4 7 8 9 1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 4, 3, 5, 7];5;414;[6 4 0 1 3 2 5 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[5, 6, 4, 3, 7];5;721;[5 6 4 3 2 7 8 0 1 9];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0, 1.0, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25]
19012;10;10;[6, 8, 9];3;1084;[6 1 3 8 2 4 5 0 7 9];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 1.0, 0.25, 0.3333333333333333, 0.25];[6, 8, 9];3;137;[6 8 7 3 9 1 2 0 4 5];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 1.0, 0.3333333333333333, 1.0, 0.3333333333333333];[6, 8, 9];3;187;[6 8 7 3 9 1 2 0 4 5];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 1.0, 0.3333333333333333, 1.0, 0.3333333333333333];[6, 8, 9];3;335;[6 8 3 0 7 5 9 1 4 2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 1.0, 0.3333333333333333]
19013;10;10;[9, 8];2;1084;[1 2 7 9 5 4 6 3 0 8];[0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5];[9, 8];2;621;[1 2 3 7 9 8 0 4 6 5];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5];[9, 8];2;671;[1 2 3 7 9 8 0 4 6 5];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5];[8, 9];2;721;[0 1 2 3 7 8 9 4 6 5];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5]
19014;10;10;[8, 0, 6, 7];4;185;[2 8 1 0 6 7 5 3 4 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25];[3, 6, 8, 7];4;170;[3 2 6 8 0 7 1 5 4 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.25, 0.5, 0.3333333333333333, 0.5, 0.25];[3, 6, 8, 7];4;671;[1 2 3 5 6 8 4 0 7 9];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[3, 6, 8, 7];4;335;[1 2 3 5 6 8 7 0 9 4];[0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
19015;10;10;[5, 9, 8];3;1084;[0 2 5 9 3 4 6 1 7 8];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[5, 9, 8];3;1134;[0 1 2 3 5 6 9 4 7 8];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[5, 8, 9];3;671;[0 1 2 3 5 6 7 8 9 4];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[5, 8, 9];3;1234;[0 1 2 3 4 5 6 7 8 9];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
19016;10;10;[1, 7, 3, 6, 5];5;1084;[1 7 3 0 6 4 9 8 5 2];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[1, 2, 5, 7, 6];5;170;[0 1 2 5 7 6 9 8 4 3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[0, 4, 6, 5, 7];5;1184;[0 1 2 4 6 5 7 8 9 3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[0, 4, 6, 5, 7];5;1234;[0 1 2 4 6 5 7 8 9 3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
19017;10;10;[0, 1, 2, 3, 5, 7, 9, 6, 8, 4];10;1084;[0 1 2 3 5 7 9 6 8 4];[0.5, 0.5, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[0, 1, 2, 3, 5, 7, 9, 4, 6, 8];10;1134;[0 1 2 3 5 7 9 4 6 8];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[0, 1, 2, 3, 5, 6, 7, 9, 4, 8];10;1184;[0 1 2 3 5 6 7 9 4 8];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[7, 4, 0, 1, 3, 2, 5, 6, 9, 8];10;1234;[7 4 0 1 3 2 5 6 9 8];[0.5, 0.5, 0.5, 0.5, 1.0, 0.5, 0.5, 1.0, 0.3333333333333333, 0.5]
19018;10;10;[6, 9, 0, 5, 3, 7, 1];7;571;[6 4 9 0 5 3 7 1 8 2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[1, 7, 6, 9, 3, 0, 5];7;1134;[1 7 6 4 9 3 0 2 5 8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5];[0, 1, 6, 7, 9, 5, 3];7;1184;[0 1 6 4 7 8 9 2 5 3];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5];[0, 1, 7, 6, 9, 5, 3];7;1234;[0 1 2 4 7 6 9 8 5 3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5]
19019;10;10;[4, 6, 7];3;185;[0 2 3 4 6 5 7 8 9 1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 7, 6];3;364;[0 1 2 4 7 3 5 6 8 9];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 4, 6];3;414;[7 0 4 1 3 2 5 6 8 9];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333];[7, 4, 6];3;464;[7 0 4 1 3 2 5 6 8 9];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333]
19020;11;11;[2, 5, 7, 8];4;314;[ 3  6  2  1  5  4  7  8  9 10  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[7, 2, 5, 8];4;621;[ 3  7  6  0  2  1  5  4  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25];[7, 2, 5, 8];4;671;[ 3  7  6  0  2  1  5  4  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 7, 8, 5];4;464;[ 3  2  6  7  8  0  5  1  4  9 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
19021;11;11;[8, 9, 10];3;2109;[ 0  1  2  3  4  5  6  7  8  9 10];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[8, 10, 9];3;1134;[ 2  6  1  0  3  4  7  8 10  9  5];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 10, 9];3;1184;[ 2  6  1  0  3  4  7  8 10  9  5];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 9, 8];3;1234;[ 2  4  6 10  3  1  7  0  9  8  5];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
19022;11;11;[0, 4, 9, 1, 10, 8];6;2109;[ 0  7  5  4  9  3  1  2 10  8  6];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[0, 1, 4, 9, 10, 8];6;2159;[ 6  0  2  1  3  4  5  7  9 10  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[0, 1, 4, 8, 9, 10];6;2209;[ 6  0  2  1  3  4  5  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 8, 4, 1, 0, 10];6;2259;[ 6  2  9  8  3  4  1  0  7  5 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
19023;11;11;[0, 6, 8, 9, 10];5;2109;[ 0  1  2  3  4  5  6  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 6, 8, 9, 10];5;2159;[ 1  0  2  3  4  5  6  7  8  9 10];[0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 0, 6, 8, 9];5;2209;[ 1  2 10  0  4  5  6  3  7  8  9];[0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[6, 10, 0, 8, 9];5;2259;[ 1  2  6  7 10  3  5  0  4  8  9];[0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
19024;11;11;[8, 9, 10];3;571;[ 0  2  7  8  3  4  9  1 10  5  6];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[8, 9, 10];3;2159;[ 0  2  3  4  7  6  8  1  5  9 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[9, 8, 10];3;671;[ 0  2  3  4  7  6  9  8 10  1  5];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 8, 10];3;721;[ 0  2  3  4  7  6  9  8 10  1  5];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
19025;11;11;[8, 9, 6, 7];4;2109;[ 1 10  8  4  9  6  2  0  5  7  3];[0.25, 0.5, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5];[8, 6, 7, 9];4;621;[ 0  1  2  8 10  6  7  4  9  5  3];[0.5, 0.5, 0.5, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[8, 6, 7, 9];4;671;[ 0  1  2  8 10  6  7  4  9  3  5];[0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[0, 1, 8, 9, 7];5;335;[ 0  1  2  8  9 10  7  4  6  3  5];[0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5]
19026;11;11;[6, 5, 7];3;571;[ 0  1  6  5  7 10  9  8  4  3  2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 5, 6];3;621;[ 7  4  8  0  3  2  5  1  6  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 5, 6];3;671;[ 2  7  5  4  8  3  0  1  6  9 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 5, 6];3;721;[ 2  7  5  4  8  3  0  1  6  9 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
19027;11;11;[9, 6, 8];3;2109;[ 1  7 10  9  6  5  2  0  4  3  8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5];[9, 6, 8];3;2159;[ 1  7 10  9  3  4  2  0  6  5  8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5];[6, 9, 8];3;2209;[ 1  7  6  5 10  9  3  2  4  0  8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[6, 9, 8];3;2259;[ 1  7  6  5 10  9  3  2  4  0  8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5]
19028;11;11;[7, 9, 10];3;185;[ 7  9  6  0  4  2 10  1  5  3  8];[0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.2, 0.3333333333333333, 0.5, 0.2, 0.5, 0.25];[7, 9, 10];3;2159;[ 7  8  9  0  3  4  2  1  6  5 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333];[7, 9, 10];3;2209;[ 7  8  9  0  3  4  2  1  6  5 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333];[7, 9, 10];3;721;[ 2  7  9  8  5  4  1  0 10  6  3];[0.3333333333333333, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333]
19029;11;11;[4, 3, 8, 2, 6, 5, 7, 9];8;1084;[ 4  3  8  2  6  1  5  0  7  9 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.2];[4, 3, 8, 2, 5, 6, 9, 7];8;2159;[ 4  3  8  1  2  5  6  0 10  9  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333];[4, 3, 8, 2, 5, 6, 9, 7];8;2209;[ 4  3  8  1  2  5  6  0 10  9  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333];[5, 4, 3, 8, 2, 6, 7, 9];8;1234;[ 5  4  3  8  2  1  6  0  7  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25]
19030;11;11;[7, 1, 9, 10];4;2109;[ 0  7  2  1  3  4  9  5  6  8 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25];[6, 4, 10, 9];4;2159;[ 0  3  6  4  7 10  2  1  5  8  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[7, 6, 10, 9];4;2209;[ 7  0  4  3  6 10  2  1  5  8  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5];[7, 1, 10, 9];4;2259;[ 7  0  3  1  6  4 10  8  5  2  9];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0, 0.5, 0.3333333333333333, 0.5]
19031;11;11;[4, 6, 7, 8];4;314;[ 4  3  6  2  7 10  9  8  5  0  1];[0.2, 0.2, 0.25, 0.25, 1.0, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25];[4, 7, 6, 8];4;1134;[ 4  7 10  0  1  3  5  2  6  8  9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 1.0, 0.25, 0.25, 0.5, 0.25, 0.25, 0.5];[4, 7, 6, 8];4;2209;[ 4  7 10  0  5  2  6  1  9  8  3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[4, 7, 6, 8];4;1234;[ 4  7 10  0  3  2  5  1  6  8  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
19032;11;11;[10, 9];2;61;[ 4 10  9  8  2  3  1  0  5  7  6];[0.25, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.2, 0.25, 0.5, 0.5, 0.5];[10, 9];2;111;[ 4 10  9  8  6  1  2  3  7  5  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5];[9, 10];2;220;[ 2  4  9  8 10  6  1  3  7  5  0];[0.25, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5];[9, 10];2;270;[ 7  2  4  8  9 10  3  0  6  5  1];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5]
19033;11;11;[9, 7, 10];3;2109;[ 1  8  3  0  9  7  2  4  6  5 10];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25];[5, 10, 9];3;1134;[ 1  6  8  2  3  5  7  0 10  9  4];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[5, 10, 9];3;1184;[ 1  6  8  2  3  5  7  0 10  9  4];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[5, 9, 10];3;2259;[ 1  6  8  2  3  4  5  0  7  9 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
19034;11;11;[10, 9, 8];3;2109;[ 1 10  3  0  7  5  9  4  6  2  8];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5];[10, 8, 9];3;2159;[ 1  7 10  2  3  4  5  0  6  8  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[10, 8, 9];3;2209;[ 1  7 10  2  3  4  5  0  6  8  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[10, 8, 9];3;2259;[ 1  7 10  2  3  4  5  0  6  8  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
19035;11;11;[5, 6];2;61;[ 5  8  6  3 10  2  4  1  9  7  0];[0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333];[5, 6];2;2159;[ 5  8  3  0  7  6  9  2 10  1  4];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[6, 5];2;187;[ 3  2  6  5  7  8 10  1  9  0  4];[0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.25, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[6, 5];2;237;[ 3  2  6  5  7 10  9  8  1  0  4];[0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.25, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
19036;11;11;[4, 7, 8];3;2109;[ 1  2  5  9 10  4  3  0  7  6  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[4, 7, 8];3;2159;[ 1  2  3  4  6  5  7  9 10  0  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[4, 7, 8];3;2209;[ 0 10  2  1  4  5  6  3  7  8  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[4, 7, 8];3;2259;[ 6  0  5  3 10  2  4  1  7  8  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
19037;11;11;[9, 10];2;571;[ 2  9  1  0  5  6  7  3 10  8  4];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[9, 10];2;621;[ 2  9  1  0  5  6  7  3 10  8  4];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[9, 10];2;2209;[ 2  8  9  0  5  6  1  3 10  7  4];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[9, 10];2;2259;[ 3  2  4  8  9  5  0  1  7  6 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
19038;11;11;[6, 7, 3];3;314;[ 6  7  0  1  5  3  4  8  2  9 10];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25];[6, 7, 3];3;364;[ 6  7  5  0  1  3  4  8 10  9  2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 7, 3];3;671;[ 6  7  5  0  3  2  1  4  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 7, 3];3;721;[ 6  7  5  0  3  2  1  4  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
19039;11;11;[1, 6, 7];3;314;[ 1  3  6  8  2  5  7  0 10  9  4];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25];[1, 6, 7];3;364;[ 0  1  2  3  4  5  6  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 6, 7];3;414;[ 0  1  2  3  4  5  6  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 8, 7];3;721;[ 6  8  2  0  3  4  5  1  7  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
19040;12;12;[8, 11, 9, 10];4;4158;[ 6  8  3  1  4  2 11  0  7  5  9 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333];[3, 9, 11, 10];4;4208;[ 3  2  6  8  5  4  9  1 11  0  7 10];[0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333];[3, 9, 10, 11];4;4258;[ 3  2  6  8  5  4  9  1 10 11  7  0];[0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 9, 10, 11];4;4308;[ 3  2  6  8  5  4  9  1 10 11  7  0];[0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
19041;12;12;[10, 9, 11];3;4158;[ 1  2  3  4  5 10  9  8 11  7  0  6];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 10, 11];3;4208;[ 1  2  3  4  7  5  9  8 10 11  6  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 11, 9];3;4258;[ 0  5 10  8 11  3  2  1  4  7  9  6];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5];[11, 10, 9];3;464;[ 0  2  5  8 11 10  9  1  7  6  4  3];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5]
19042;12;12;[9, 3, 4, 7, 10, 8];6;2109;[ 5  9  2  0  3  4  6  1  7 10  8 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25];[9, 3, 4, 7, 10, 8];6;2159;[ 5  9  2  0  3  4  6  1  7 10  8 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25];[9, 3, 4, 7, 8, 10];6;2209;[ 5  9  2  0  3  4  6  1  7  8 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[11, 1, 7, 8];4;4308;[ 6  5 11  9  3  2  0  1  7  4  8 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
19043;12;12;[4, 10, 11];3;4158;[ 3  2  6  4  7  8  9  0 10 11  1  5];[0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 0.16666666666666666, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[4, 11, 10];3;4208;[ 3  2  5  4  6  7  9  8 11  0  1 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[4, 11, 10];3;4258;[ 3  2  5  4  6  7  9  8 11  0  1 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[4, 11, 10];3;4308;[ 3  2  5  4  6  7  9  8 11  0  1 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5]
19044;12;12;[8, 10, 5, 2, 9];5;2109;[ 4  8 10  0  3  5  2  1  7  6  9 11];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[1, 5, 10, 8, 9];5;4208;[ 0  1  3  4  7  5 10  8 11  2  6  9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[6, 8, 5, 7, 9];5;2209;[ 6  8  3  0  5  4  7  1 11  2  9 10];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 1.0, 0.25, 0.25, 0.3333333333333333];[6, 8, 5, 7, 9];5;1234;[ 6  8  2  0  3  4  5  1  7  9 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
19045;12;12;[0, 7, 8, 6];4;2109;[ 0  1  3  5  7 11 10  2  8  4  6  9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333];[8, 2, 6, 7];4;235;[ 5  8  2  0  3  6  7  1 10  9 11  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 0, 6, 7];4;1184;[ 5  8  9  0  3  6  2  1 10  7 11  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[8, 0, 6, 7];4;1234;[ 5  8  9  0  3  6  2  1 10  7 11  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
19046;12;12;[5, 8];2;185;[ 3  5  7  1  4  8  6  0 10  9 11  2];[0.25, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25];[5, 8];2;621;[ 3  5  7  1  4 11  9  8  6  2  0 10];[0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[5, 8];2;414;[ 3  7  5  4 10  1  8  6  9 11  0  2];[0.25, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[5, 8];2;4308;[ 0  2  3  4  7  5 10 11  6  1  9  8];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
19047;12;12;[10, 9, 8];3;4158;[ 3  2  7 11 10  9  6  4  5  0  1  8];[0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.16666666666666666, 0.25, 0.3333333333333333, 0.3333333333333333];[10, 8, 9];3;2159;[ 0  2  3  7 10 11  8  5  4  6  9  1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[10, 8, 9];3;220;[10  8  0  2  6  9  3  7 11  5  4  1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[10, 8, 9];3;270;[10  8  0  2  6  9  3  7 11  4  1  5];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
19048;12;12;[3, 9, 10];3;4158;[ 3  7  4  2  9 11  8  0 10  6  1  5];[0.25, 0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.2, 0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[3, 9, 10];3;4208;[ 3  7  5  4  2 11  9  8  0 10  6  1];[0.25, 0.2, 0.3333333333333333, 0.5, 0.5, 0.5, 0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[3, 9, 10];3;4258;[ 3  7  5  4 11  8  2  6  9  0  1 10];[0.25, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5];[2, 9, 10];3;4308;[ 1  2  3  4  7  5 11  8  9  6  0 10];[0.25, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5]
19049;12;12;[1, 5, 6, 8, 9, 3];6;185;[ 1  5  6  8  9 11  3  0  2  4  7 10];[0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333];[6, 10, 9, 8];4;364;[ 1  3  6  5 11 10  9  8  0  2  7  4];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 6, 8, 10];4;1184;[11  9  0  1  5  6  2  3  8 10  7  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[9, 10, 6, 8];4;4308;[ 1  4  7  9 10 11  3  0  6  5  2  8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5]
19050;12;12;[11, 9, 8, 10];4;4158;[ 1  4  5  0 11  9  3  2  7  6  8 10];[0.3333333333333333, 0.5, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[10, 9, 8, 11];4;4208;[ 1  4  5  0  7 10  9  8 11  6  2  3];[0.3333333333333333, 0.5, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 10, 9, 11];4;2209;[ 1  4  2  0  3  5  7  8 10  9 11  6];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[11, 8, 9, 10];4;4308;[ 1  4 11  2  3  5  6  0  7  8  9 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
19051;12;12;[2, 6, 8, 9];4;1084;[ 0  2  1  3  4  6  7  8 10  9 11  5];[0.5, 0.25, 0.5, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[2, 9, 6, 8];4;1134;[ 0  2  5  4  9  3  6  1  7  8 10 11];[0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[1, 2, 7, 9, 6];5;1184;[ 0  1  2 10  7  5  9  4  6  3  8 11];[0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25];[1, 2, 7, 9, 6];5;1234;[ 0  1  2 10  7  5  9  4  6  3  8 11];[0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25]
19052;12;12;[8, 7, 9, 3];4;314;[ 1  8  2  0  4  7  9  3  6  5 10 11];[0.25, 0.5, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.5, 0.25, 0.2, 0.2];[5, 2, 9];3;4208;[ 1  5 10  8 11  3  2  0  7  6  4  9];[0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.5, 0.25, 0.5, 0.5];[2, 5, 9];3;1184;[ 1  2  5  4 11 10  9  8  3  7  6  0];[0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5];[9, 5, 2];3;1234;[ 9  1  5  2 11 10  8  4  3  7  6  0];[0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5, 0.5]
19053;12;12;[7, 9, 10];3;571;[ 0  1  3  5  7  6  9  8 10 11  4  2];[0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[7, 9, 10];3;2159;[ 0  1  2  3  4  5  6  7  8  9 10 11];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 7, 9];3;2209;[ 5 10  2  0  3  4  6  1  7  8  9 11];[0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25];[10, 9, 7];3;2259;[ 6  5 10  0  4  2  9  1  7  3  8 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25]
19054;12;12;[9, 8];2;314;[ 0  1  3  5  7 10  9  8 11  6  2  4];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 8];2;4208;[10  9  0  1  5  7  2  3  8 11  6  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[9, 8];2;1184;[ 4  9 10  0  3  5  2  1  8  7 11  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[9, 8];2;2259;[ 4  9 10  0  3  5  2  1  7  6  8 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
19055;12;12;[5, 4, 6, 3, 10, 0, 2, 8];8;4158;[ 5 11  4  1  6  3 10  0  7  2  9  8];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5];[7, 10, 4, 6, 1, 3, 8, 2];8;4208;[ 7  5 10 11  4  6  1  3  8  2  0  9];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.5];[2, 5, 10, 3, 0, 6, 4, 8];8;4258;[ 2  5  7 11 10  1  3  0  6  4  9  8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[2, 5, 10, 3, 0, 6, 4, 8];8;4308;[ 2  5  7 11 10  1  3  0  6  4  9  8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
19056;12;12;[6, 9, 10];3;2109;[ 2  8 11  4  6  5  3  0  9  7 10  1];[0.25, 0.2, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333];[3, 9, 10];3;4208;[ 2  8  3  0  7  4 11  1  6  5  9 10];[0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333];[3, 9, 10];3;2209;[ 2  8  3  0  7  6  9  4 10 11  5  1];[0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 9, 10];3;4308;[ 1  2  7  8  3  4  5  0  6  9 10 11];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
19057;12;12;[8, 10, 9];3;1084;[ 3  2  6  5  8  0  4  1 10  9 11  7];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25];[8, 9, 10];3;2159;[ 1  2  3  5  6  8 11  0  9  4 10  7];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[8, 9, 10];3;4258;[ 6  8  3  1  7  5 11  2  4  0  9 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333];[8, 9, 10];3;4308;[ 0  6 11  8  3  5  2  1  9  7  4 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5]
19058;12;12;[0, 7, 8, 6, 10];5;4158;[ 0  3  2  4  7 11  9  8  1  6  5 10];[0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333];[0, 7, 8, 10, 6];5;4208;[ 0  2  3  5  7  4  9  8 10 11  6  1];[0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 7, 8, 10, 9];5;2209;[ 0  2  3  5  1  4  7  8 10  9 11  6];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 6, 7, 8, 10];5;2259;[ 0  2  3  5  1  4  6  7  8  9 10 11];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
19059;12;12;[3, 4, 6, 9, 10];5;4158;[ 3  4 11  1  2  5  6  0  9  8 10  7];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333];[3, 6, 4, 9, 10];5;4208;[ 3  2  6  4  7  9  8  1 11  0  5 10];[0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333];[10, 3, 6, 9, 4];5;4258;[10  3  6  2  7  9  8  4  1  0 11  5];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.5, 0.5, 0.5, 0.5, 1.0, 0.3333333333333333];[10, 3, 6, 4, 9];5;2259;[10  3  5  2  6  7  8  4  9  0  1 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 1.0, 0.3333333333333333]
19060;13;13;[10, 11, 7];3;571;[ 5  9 12  3 10 11  1  0  7  6  4  2  8];[0.2, 0.2, 0.2, 0.25, 0.2, 0.3333333333333333, 0.2, 0.2, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[10, 11, 7];3;2159;[ 0 10  9  5 12  3  2  1 11  8  7  4  6];[0.5, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333];[10, 11, 7];3;4258;[ 0 10  3  1  6 12  9  5 11  7  2  8  4];[0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333];[10, 11, 7];3;4308;[ 0 10  3  1  6 11  9  5 12  7  2  4  8];[0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
19061;13;13;[8, 9, 11, 6, 12];5;8255;[ 7  4  8  0  3  2  5  1 10  9 11  6 12];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2];[12, 8, 11, 6, 9];5;8305;[ 0 12  3  2  7  5  8  4 11 10  6  1  9];[0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5];[12, 11, 8, 9, 6];5;8355;[ 0 12  2  1  4  5  7  3 11  8 10  9  6];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[8, 12, 11, 9, 6];5;8405;[ 0  8 12  1  4  5  2  3 11  7 10  9  6];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
19062;13;13;[12, 11];2;8255;[ 1  6  5  3 10  4  8  0 12 11  9  2  7];[0.25, 0.5, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.16666666666666666, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[12, 11];2;8305;[ 1  6  5  3 10  4  7  0 12  8  9 11  2];[0.25, 0.5, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[11, 12];2;8355;[ 1  6 11  3  5 10  8  2  7  4  0  9 12];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25];[11, 12];2;8405;[ 0  1  6  5 11  3  7  2 10  8 12  4  9];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333]
19063;13;13;[0, 3, 11, 7, 10, 9];6;8255;[ 0  1  3  5  6 11 12  2  7  4 10  8  9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333];[0, 3, 11, 7, 9, 10];6;8305;[ 0  1  3  5  6 11 12  2  7  4  9  8 10];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[0, 11, 3, 7, 9, 10];6;8355;[12  0  2  1  4  5 11  3  7  6  9  8 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 1.0];[0, 11, 3, 7, 9, 10];6;8405;[12  0  2  1  4  5 11  3  7  6  9  8 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 1.0]
19064;13;13;[0, 8, 9, 11];4;4158;[ 0  1  2  3  4  5  6  7  8  9 10 11 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2];[3, 11, 9, 8];4;8305;[ 3 11 10  9 12  0  1  2  7  6  5  4  8];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 11, 9, 8];4;8355;[ 0  5 10  3 12 11  9  1  7  6  4  2  8];[0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[0, 11, 9, 8];4;8405;[ 0  5 10  3  6 11  9  2 12  7  1  4  8];[0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
19065;13;13;[2, 11, 10, 12];4;314;[ 2  8 11  3 10  9  5 12  0  4  1  6  7];[0.2, 0.16666666666666666, 0.3333333333333333, 0.25, 0.2, 0.25, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[0, 10, 11, 12];4;621;[ 0  1  2  8 10 11  5  3 12  7  6  9  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[0, 10, 11, 12];4;8355;[ 0  1  2  3 10 11  8  4  7  6  5  9 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[0, 11, 10, 12];4;2259;[ 0  1  2  3  4  5  7  8 11 10 12  6  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
19066;13;13;[5, 6, 12, 10];4;2109;[ 3  2  5  4  6  7  9  8 12 11 10  0  1];[0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[12, 1, 10];3;8305;[ 3 12  1  0  4  5  6  2  7  8 10  9 11];[0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5];[12, 10, 1];3;8355;[ 0  3 12  9  5 10  2  1  7  6  4  8 11];[0.5, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5];[12, 10, 1];3;8405;[ 0  2  3  7 12  9  5  4 10  6  1  8 11];[0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5]
19067;13;13;[6, 7];2;8255;[ 0 10  2  1 12 11  9  5  8  6  3  4  7];[0.5, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666, 0.2, 0.25, 0.5, 0.25, 0.25];[6, 7];2;235;[ 0 10  2  1  5  6  7  3 12  8  9 11  4];[0.5, 0.25, 0.25, 0.25, 0.16666666666666666, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25];[6, 7];2;285;[ 0 10  2  1  5  6  7  3 12  8  9 11  4];[0.5, 0.25, 0.25, 0.25, 0.16666666666666666, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25];[7, 6];2;721;[ 0 10  7  4  9  2  3  1  6  5  8 11 12];[0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25]
19068;13;13;[0, 8, 9];3;8255;[ 0  3  5  4  6  7 12 10 11  2  8  1  9];[0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333];[0, 8, 9];3;2159;[ 3 11  5  0  6  7  8  4 10 12  9  2  1];[0.3333333333333333, 0.2, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333];[4, 8, 9];3;8355;[ 3  4 11  1  6  5  7  0 10  8 12  2  9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333];[4, 8, 9];3;8405;[ 3  4 11  1  6  5  7  0 10  8 12  2  9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333]
19069;13;13;[10, 11, 12];3;8255;[ 2  7 10  3  5  4  6  1 11  0  9  8 12];[0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.25, 0.2];[11, 10, 12];3;8305;[ 2  7  6  4  1  3  5 11 10  0  9  8 12];[0.2, 0.25, 0.5, 0.25, 0.5, 0.25, 0.5, 0.5, 0.2, 0.2, 0.25, 0.25, 0.2];[11, 12, 10];3;4258;[ 2  7  6  4  0  1 11  8 12  3  5 10  9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333];[11, 12, 10];3;4308;[ 2  7  6  4  0  1 11  8 12  3  5 10  9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333]
19070;13;13;[8, 9, 10];3;8255;[ 4  8  5  2  7  6  1  0 11  9 12  3 10];[0.25, 0.25, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.2, 0.25, 0.25];[8, 9, 10];3;2159;[ 4  8  3  0  6  5  7  2  1  9 10 11 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.25];[10, 8, 9];3;4258;[ 4 11 10  8  6  0  3  2  5  7  1  9 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.25];[10, 8, 9];3;4308;[ 4 11 10  8  6  0  3  2  5  7  9  1 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25]
19071;13;13;[7, 9, 10, 11];4;4158;[ 0  8  2  1  4  5  6  3  7  9 10 11 12];[0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25];[7, 9, 10, 11];4;4208;[ 0  8  2  1  4  5  6  3  7  9 10 11 12];[0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25];[7, 9, 10, 11];4;4258;[ 0  8  2  1  4  5  6  3  7  9 10 11 12];[0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25];[7, 10, 9, 11];4;8405;[ 0  2  6  8 12  4  3  1  7  5 10  9 11];[0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333]
19072;13;13;[7, 9, 10, 8];4;2109;[ 6  7  5  9 10  2  3  0  4  1  8 11 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[3, 7, 9, 8];4;364;[ 3  7  6  5 11 10  9  8 12  0  1  2  4];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 7, 9, 8];4;414;[ 3  7  6  5 11 10  9  8 12  0  1  2  4];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 7, 9, 8];4;464;[ 3  7  6  5 11 10  9  8 12  0  1  2  4];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
19073;13;13;[7, 8, 9, 11];4;4158;[ 0  1  2  3  4  5  6  7  8  9 10 11 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[7, 8, 9, 11];4;4208;[ 3  2 10  1  4  5  6  0  7  8  9 11 12];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[7, 8, 9, 11];4;4258;[ 3  2 10  1  4  5  6  0  7  8  9 11 12];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[9, 7, 8, 11];4;4308;[ 3  2  5  9 10  4  0  1  7  6  8 11 12];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25]
19074;13;13;[6, 11, 12, 10];4;2109;[ 0  6  5  4  7 11 12  3  2  1 10  9  8];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[6, 11, 12, 10];4;8305;[ 0  6  5  4  7 11 12  3  2  1  9  8 10];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[5, 7, 12, 11];4;8355;[ 0  3  5  4  6  7 12 11  1  2  9  8 10];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[5, 7, 11, 12];4;8405;[ 1  3  0  2  4  5  6  7 11 12  9  8 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333]
19075;13;13;[4, 12, 11];3;8255;[ 3  0  1  2  4  5  7  8 12  9  6 11 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333];[4, 12, 11];3;8305;[ 3  0  1  2  4  5  7  8 12  9  6 11 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333];[4, 12, 11];3;8355;[ 3  0  1  2  4  5  7  8 12  9 10 11  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[11, 4, 12];3;8405;[ 3  8 11  0  4  5  1  2 12  7  9 10  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
19076;13;13;[2, 11, 10];3;2109;[ 0  2  3  4  5 11 12  1  7  6 10  9  8];[0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.16666666666666666, 0.2, 0.2, 0.25, 0.25];[1, 10, 11];3;4208;[ 0  1  2  3  4  5  6  7  8  9 10 11 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[1, 10, 11];3;4258;[ 0  1  2  3  4  5  6  7  8  9 10 11 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[1, 10, 11];3;4308;[ 0  1  2  3  4  5  6  7  8  9 10 11 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25]
19077;13;13;[11, 12, 10];3;120;[ 5 11  7  3 12 10  6  2  8  4  1  0  9];[0.2, 0.2, 0.25, 0.3333333333333333, 0.2, 0.5, 0.25, 0.3333333333333333, 0.25, 0.16666666666666666, 0.25, 0.5, 0.3333333333333333];[11, 12, 10];3;2159;[ 5 11  7  3 12  1  2  0  6  4 10  8  9];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.5, 0.3333333333333333];[11, 10, 12];3;4258;[ 5 11  2  0  3  4  6  1  7  9 10 12  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[11, 10, 12];3;4308;[ 5 11  2  0  3  4  6  1  7  9 10 12  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
19078;13;13;[8, 10];2;8255;[ 7 12  5  0  6 11  9  1  3  4  2  8 10];[0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.5];[8, 10];2;2159;[ 6  7 12  8  5  4  0  1 11  9 10  3  2];[0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[8, 10];2;8355;[ 0  7  6  8 11 12  4  5 10  9  3  1  2];[0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[8, 10];2;8405;[ 0  7  6  8 12 11  9  3 10  5  4  2  1];[0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5]
19079;13;13;[2, 0, 9, 10];4;8255;[ 1  6  5  3  2  0  4  7  8  9 11 12 10];[0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25];[0, 9, 10, 2];4;8305;[ 1  6  3  0  5  9 10  2  7  4  8 11 12];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[2, 0, 9, 10];4;8355;[ 1  6  2  0  3  5  9  8 10 11  7  4 12];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[2, 0, 9, 10];4;8405;[ 1  6  2  0  3  5  7  8 12  9 10 11  4];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
19080;14;14;[10, 5, 11];3;16448;[ 0 10  6  2  8  4  5  1 12  7  9 11 13  3];[0.5, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.25];[10, 5, 11];3;16498;[ 0  1 10  9  6  8  2  7 13  4  3  5 11 12];[0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.25, 0.3333333333333333];[10, 5, 11];3;16548;[ 0  1 10  9  6  8  2  7 13  4  3  5 11 12];[0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.25, 0.3333333333333333];[10, 5, 11];3;16598;[ 0  1 10  9  7  6  2  4  8 13  5  3 11 12];[0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.25, 0.3333333333333333]
19081;14;14;[9, 7, 13, 12];4;16448;[ 5  9  3  0  7  4  8  2 10 13  6  1 11 12];[0.25, 0.2, 0.25, 0.25, 0.25, 0.5, 0.2, 0.25, 0.25, 0.5, 0.25, 0.2, 0.2, 0.25];[9, 7, 12, 13];4;16498;[ 5  9  7  0 11  2  3  1  6  4  8 10 12 13];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25];[4, 10, 12, 13];4;16548;[ 5  4 10  0  6  7  8  1 11 12  2  3  9 13];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.2];[4, 10, 13, 12];4;1234;[ 5  4 10  0  6  7  8  1 13 12 11  3  2  9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
19082;14;14;[2, 9, 11, 8];4;4158;[ 2  9 12  0  6  5  1  4 11  7 10  8 13  3];[0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[2, 9, 8, 11];4;8305;[ 2  5  7  9 12  1  3  0  6  4 10  8 11 13];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[2, 9, 8, 11];4;8355;[ 2  7  5  4 12  9  3  1  6  0 10  8 11 13];[0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[0, 9, 8, 11];4;8405;[ 0  2  5  4  7 12 10  9  6  3  1  8 11 13];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25]
19083;14;14;[12, 11, 10];3;185;[ 3  2  6  8 12 11 10  1 13  7  4  0  5  9];[0.2, 0.2, 0.25, 0.25, 0.2, 0.16666666666666666, 0.25, 0.2, 0.25, 0.16666666666666666, 0.25, 0.25, 0.25, 0.2];[12, 11, 10];3;364;[ 3  2  6  7 12 11 10  8 13  5  1  0  4  9];[0.2, 0.2, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25];[10, 11, 12];3;16548;[ 4  8 10  1  3  5  2  0  7  6 11 12 13  9];[0.25, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.5, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25];[10, 11, 12];3;16598;[ 4  8  7  1 10 13  2  3  6  5  0 11 12  9];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.5, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333]
19084;14;14;[6, 8, 12, 11, 13];5;16448;[ 0  6  8  3  5  4  7  2 12  9 10 11  1 13];[0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.2];[6, 8, 12, 11, 13];5;8305;[ 0  6  8  3  5  4  7  2 12  9 10 11 13  1];[0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25];[6, 8, 11, 12, 13];5;16548;[ 0  1  6  8 11  4  3  2  7  5  9 10 12 13];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[6, 8, 11, 12, 13];5;16598;[ 0  1  6  8 11  4  3  2  7  5  9 10 12 13];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25]
19085;14;14;[1, 8, 10];3;8255;[ 1  4 13  3  5  2  6  0  7  8 10  9 11 12];[0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.3333333333333333];[1, 8, 10];3;16498;[ 1  2  5  4  7 13 12 11  9  6  3  8  0 10];[0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 8, 10];3;16548;[ 1  2  5  4  7 13 12 11  6  3  0  8 10  9];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 8, 10];3;16598;[ 1  2  5  4  7 13 12 11  6  3  0  8 10  9];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
19086;14;14;[11, 10, 6];3;16448;[ 0  4 11  8  3  5  2  1 12  7  9 10 13  6];[0.25, 0.2, 0.2, 0.2, 0.25, 0.2, 0.16666666666666666, 0.2, 0.25, 0.2, 0.2, 0.25, 0.2, 0.2];[6, 11, 10];3;8305;[13  0  2  1  4  6  7  3 11  8 10  9  5 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 1.0];[6, 11, 10];3;8355;[13  0  2  1  4  6  7  3 11  8 10  9  5 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 1.0];[11, 6, 10];3;16598;[13  3  7  2  8 12  0  1 11  6  4  9 10  5];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 1.0]
19087;14;14;[12, 10];2;16448;[ 1  2  7  5 12  9  6  0 13  3  4  8 11 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.25];[12, 10];2;16498;[ 1  2  5  4  7 12  9  8 13  6  0 10  3 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25];[12, 10];2;16548;[ 1  2  3  4  7  5  9  8 12  0  6 10 13 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25];[12, 10];2;16598;[ 0  1  2  3  4  5  7  8 12  9  6 10 13 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25]
19088;14;14;[12, 13, 11];3;314;[ 6  4 12  3  7 13 11  5  1  0  2  8  9 10];[0.2, 0.2, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.2, 0.16666666666666666, 0.25, 0.3333333333333333, 0.25];[12, 11, 13];3;8305;[ 0  4  6  9 12  2  3  1  7  5 11 10 13  8];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[12, 11, 13];3;8355;[ 0  1  6  4 10 12  9  3  7  5  2 11 13  8];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[12, 11, 13];3;16598;[ 0  1  6  4 10 12  9  3  7  5  2  8 11 13];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25]
19089;14;14;[10, 13, 12];3;16448;[ 6  5 10  1  4  3  8  2  9 13  7  0 11 12];[0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.2, 0.16666666666666666, 0.25];[12, 10, 13];3;8305;[ 3 12  6  0 11 10  5  2  8  4  1  9 13  7];[0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25];[12, 13, 10];3;1184;[ 3 12  5  0  6 11  8  4 13 10  1  2  7  9];[0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[3, 12, 7, 13];4;2259;[ 3 12  1  0  6  5  7  4 13  8 11 10  2  9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
19090;14;14;[13, 12];2;16448;[ 0  1  3  4  6  5 13 11 12  7  9  8  2 10];[0.25, 0.25, 0.16666666666666666, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.2, 0.16666666666666666, 0.25, 0.2, 0.25];[12, 13];2;16498;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[13, 12];2;16548;[ 2  8 13  0  4  5  1  3  7  6 10  9 11 12];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[12, 13];2;16598;[ 1  2  3  8 12 13  4  0  7  6  5  9 11 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333]
19091;14;14;[9, 8];2;4158;[ 2  4  7  0  5  6 13  9  1  3 10  8 11 12];[0.25, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25];[9, 8];2;16498;[ 2  7  6  4 11 12  9  3  5  0  1 10 13  8];[0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[9, 8];2;414;[ 2  6  5  4  7 11  9  8 13 12  3  0  1 10];[0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 8];2;464;[ 2  7  5  6 12 11  9  8 13  0  1  3  4 10];[0.25, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
19092;14;14;[1, 11, 12, 13];4;16448;[ 1  9 11  6 12  8  5  4  7  3  0  2 10 13];[0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.25, 0.16666666666666666];[1, 11, 12, 13];4;8305;[ 1  4  6  9 11  7  5  3  8 12 10  0 13  2];[0.2, 0.3333333333333333, 0.16666666666666666, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.2];[1, 11, 12, 13];4;16548;[ 1  4  6  9 11  2  3  0  7  5  8 10 12 13];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25];[1, 11, 13, 12];4;16598;[ 1  3  6  4  7 11 10  9 13  5  0  2  8 12];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
19093;14;14;[1, 12, 10, 5, 11, 8];6;16448;[ 1  2  7  4 12 13 10  9  6  5  0  3 11  8];[0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.2, 0.2, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25];[1, 5, 9, 8, 12, 11];6;16498;[ 1  2  7  0  5  4  9  8 12 13 10 11  6  3];[0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[1, 5, 9, 8, 12, 11];6;16548;[ 1  2  7  0  5  4  9  8 12 13 10 11  6  3];[0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[1, 5, 10, 8, 11, 12];6;16598;[ 1  2  7  5 13 10  3  0  6  4  9  8 11 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333]
19094;14;14;[10, 9, 8, 5, 4];5;16448;[ 2 10  9  8 12  0  1  3  7  6  5  4 13 11];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25];[10, 9, 8, 5, 4];5;8305;[ 2 10  9  8 12  0  1  3  7  6  5  4 11 13];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[4, 10, 9, 8, 5];5;8355;[ 2  7  6  4 12 10  9  8  5  0  1  3 11 13];[0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[9, 8, 10, 4, 5];5;16598;[13  9  2  7  8 10  6  4 12  0  1  3  5 11];[0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5]
19095;14;14;[1, 9, 11, 12];4;16448;[ 7 10  4  1  6  3  8  5  9 13 11  2 12  0];[0.16666666666666666, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5, 0.2, 0.2, 0.25];[1, 11, 9, 12];4;16498;[ 7 10 13  1  6  4  3  2 11  5  9  8 12  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5, 0.25, 0.25, 0.5];[1, 11, 9, 12];4;16548;[ 7 10 13  1  6  4  3  2 11  5  9  8 12  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5, 0.25, 0.25, 0.5];[0, 10, 12, 8, 11];5;8405;[ 0  3  7 10 13  4  2  1 12  6  5  8 11  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.5]
19096;14;14;[11, 12];2;4158;[ 0  1  2  3  4  5  6  7  8 10 11 12 13  9];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25];[11, 12];2;16498;[ 5 11 13  0  3  4  2  1  7  6 10  8 12  9];[0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[11, 12];2;16548;[ 5  4  9  8 13 11  0  1  7  6  2  3 10 12];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[12, 11];2;8405;[ 5  4 13 12 11 10  9  8  7  6  2  3  1  0];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
19097;14;14;[5, 7, 11, 13, 10, 12];6;16448;[ 1  5  4  7 11  3  0  2 13  8  9 10  6 12];[0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.5, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.16666666666666666, 0.25];[5, 12, 7, 11, 10, 13];6;16498;[ 1  5  6 12  7  4 11  3  2  0  9  8 10 13];[0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25];[5, 12, 7, 11, 10, 13];6;16548;[ 1  5  6 12  7 11  9  4  2  0  3  8 10 13];[0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25];[5, 12, 7, 11, 10, 13];6;16598;[ 1  5  6 12  4  7  9  2 11  3  0  8 10 13];[0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25]
19098;14;14;[6, 11, 10];3;16448;[ 1  2  3  4  7  6  9  8 13 11 10  0  5 12];[0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25];[6, 10, 11];3;16498;[ 0  3  1  2  4  6  7  8 13  9 10 11  5 12];[0.5, 0.25, 0.25, 0.5, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25];[6, 10, 11];3;16548;[ 0  3  4  8  2  6  7  1 12  9 10 11 13  5];[0.5, 0.25, 0.25, 0.5, 0.5, 0.2, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25];[6, 10, 11];3;8405;[ 0  3  4  8  2  5  6  1  7  9 10 11 12 13];[0.5, 0.25, 0.25, 0.5, 0.5, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25]
19099;14;14;[13, 10, 12];3;16448;[ 2  7  4  6 13  9  3  1  5  0 10  8 11 12];[0.2, 0.2, 0.5, 0.2, 0.25, 0.2, 0.25, 0.5, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25];[10, 13, 12];3;16498;[ 2  7  0  8 10  4  3  1  6  5  9 11 13 12];[0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25];[10, 12, 13];3;16548;[ 2  7  0  8 10  4  3  1  6  5  9 11 12 13];[0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25];[10, 12, 13];3;16598;[ 2  7  0  8 10  4  3  1  6  5  9 11 12 13];[0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25]


==> results/chamfer/segmented_short_wide_combined_responsibility_distance_results_simulation.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
19000;10;10;[8, 7, 3];3;87;[8 7 5 3 0 1 2 4 6 9];[0.5809341751031755, 0.4730111766759561, 0.38652231502859946, 0.6890877047509519, 0, 0.8958922667143108, 0, 0.9469579681589959, 1, 0];[8, 7, 4];3;120;[8 7 5 4 3 0 9 1 2 6];[0.5809341751031755, 0.49074659362392914, 0.38652231502859946, 0.6890877047509519, 0.7859590818091655, 0.8958922667143108, 0, 0.9469579681589959, 1, 0.49074659362392914];[8, 7, 4];3;170;[8 7 5 4 6 3 1 0 2 9];[0.5809341751031755, 0.6571104673824901, 0.38652231502859946, 0.6890877047509519, 0.7964274711937449, 0.8958922667143108, 0.7635832863722293, 0.9469579681589959, 1, 0];[8, 7, 2];3;211;[8 7 2 5 4 6 3 1 0 9];[0.5809341751031755, 0.6571104673824901, 0.9114403580596736, 0.7258103504036151, 0.7964274711937449, 0.8958922667143108, 0.7635832863722293, 0.9469579681589959, 1, 0]
19001;10;10;[6, 3, 4, 7, 5];5;120;[6 3 4 7 9 5 0 2 1 8];[0, 0, 0, 0.7482692829805472, 0.7101632669907495, 0.5642758230707293, 1, 0.7101632669907495, 0, 0.6694647039307496];[6, 7, 5, 0];4;235;[6 3 7 9 5 0 1 4 2 8];[0.6440630199267763, 0.6045955275900556, 0.3401390120960796, 0.7482692829805472, 0.5427423150268201, 0.6507786062927591, 1, 0.7262343075038799, 0.3401390120960796, 0.6694647039307496];[6, 7, 5, 0];4;285;[6 9 3 7 5 0 1 4 2 8];[0.6440630199267763, 0.6185687501744745, 0.4237210797745682, 0.7482692829805472, 0.6145412547351, 0.6812372229216979, 1, 0.7262343075038799, 0, 0.7641707323796569];[6, 3, 7, 1, 5];5;270;[6 9 3 7 1 5 0 4 2 8];[0.6440630199267763, 0.7017013413341149, 0.4237210797745682, 0.7550471809464373, 0.6145412547351, 0.6812372229216979, 1, 0.7262343075038799, 0, 0.7641707323796569]
19002;10;10;[9, 0, 8, 4];4;70;[9 0 8 4 7 6 2 1 5 3];[0.9322103005646482, 0.5505747315660177, 0.61958773411937, 0, 0.7815253739531673, 0, 0.7143446403182045, 0.7673089343216911, 0.7875960297594989, 1];[9, 0, 8, 4];4;120;[9 0 8 4 7 6 1 2 5 3];[0.9322103005646482, 0.6668166516202981, 0.61958773411937, 0, 0.7815253739531673, 0.5097723161693607, 0.7143446403182045, 0.7673089343216911, 0.7875960297594989, 1];[9, 6, 8];3;1184;[9 0 1 6 8 4 7 3 2 5];[0.9322103005646482, 0.8384059270084625, 0.61958773411937, 0.7340122571138006, 0.7815253739531673, 0.5097723161693607, 0.8347424921827733, 0.7673089343216911, 0.7875960297594989, 1];[9, 6, 8];3;1234;[9 0 2 6 7 1 8 4 3 5];[0.9322103005646482, 0.8384059270084625, 0.9166358502018709, 0.7340122571138006, 0.7815253739531673, 0.5097723161693607, 0.8831978485750618, 0.847450796483213, 0.7875960297594989, 1]
19003;10;10;[8, 9, 7];3;185;[8 9 6 3 4 7 1 0 5 2];[0.5242327417048283, 0.5763994199746117, 0, 0.7687515605978696, 0.6569395505012869, 0.4747374085096979, 0.7694287356251375, 0.5823981736634432, 1, 0.9501196222843437];[8, 9, 7];3;621;[8 9 2 0 6 3 4 7 1 5];[0.8526745791648896, 0.5763994199746117, 0.8666093395714712, 0.7687515605978696, 0.6569395505012869, 0.4833555071624754, 0.7694287356251375, 0.639850299170704, 1, 0.9501196222843437];[8, 9, 7];3;671;[8 9 6 3 2 0 1 4 7 5];[0.8590289016122158, 0.709462045526228, 0.8666093395714712, 0.868404405128772, 0.6569395505012869, 0.4833555071624754, 0.9138727554640126, 0.639850299170704, 1, 0.9501196222843437];[8, 9, 7];3;1234;[8 9 6 3 2 0 5 1 4 7];[0.8590289016122158, 0.709462045526228, 0.8666093395714712, 0.868404405128772, 0.6569395505012869, 0.7979037439135495, 0.9138727554640126, 0.6515725571011922, 1, 0.9501196222843437]
19004;10;10;[7, 8, 3, 1, 4];5;1084;[7 2 9 0 8 3 6 1 4 5];[0.7221791085026712, 0.4424752219733218, 0.8508437663195769, 0.6035789427492672, 0.4424752219733218, 0.38386170077281734, 0.5860574027095945, 1, 0.6787090438138459, 0.7368212999826261];[7, 3, 1, 8, 4];5;1134;[7 3 2 1 6 9 0 8 5 4];[0.7221791085026712, 0.843491616540979, 0.8508437663195769, 0.9170886626181466, 0.39672667624707514, 0.5561852236914222, 0.8258775275951248, 1, 0.7056166934431389, 0.7368212999826261];[7, 3, 1, 8, 4];5;1184;[7 3 2 1 6 8 0 9 5 4];[0.759412481216407, 0.843491616540979, 0.8508437663195769, 0.9170886626181466, 0.4133209709668541, 0.5561852236914222, 0.8258775275951248, 1, 0.8174509339821122, 0.7368212999826261];[7, 3, 1, 8, 4];5;1234;[7 3 2 1 6 8 0 4 9 5];[0.759412481216407, 0.843491616540979, 0.8508437663195769, 0.9170886626181466, 0.7425860450227386, 0.5561852236914222, 0.8258775275951248, 1, 0.82531675991125, 0.7368212999826261]
19005;10;10;[8, 9, 6, 0, 7, 1];6;185;[8 5 9 6 0 7 1 2 4 3];[0.7752345253054194, 0.5455385464977529, 0.510343897168865, 0, 0, 0.9131794725664033, 0.8098073234136367, 0.742222007107776, 1, 0.8743350484016483];[8, 6, 7, 2];4;1134;[8 6 5 9 7 0 3 1 4 2];[0.7752345253054194, 0.5967550110626615, 0.510343897168865, 0.6734164688026852, 0.5466245744388297, 0.9131794725664033, 0.9167369080792629, 0.8442321435814836, 1, 0.8743350484016483];[8, 6, 7, 2];4;1184;[8 6 5 9 7 0 3 1 4 2];[0.835955730845422, 0.6214284605907389, 0.510343897168865, 0.6734164688026852, 0.6214284605907389, 0.9131794725664033, 0.9167369080792629, 0.8442321435814836, 1, 0.8743350484016483];[8, 1, 6, 9, 7, 0];6;335;[8 1 6 5 9 7 0 3 4 2];[0.835955730845422, 0.954713673737808, 0.510343897168865, 0.6734164688026852, 0.5523290531817079, 0.9131794725664033, 0.9167369080792629, 0.8442321435814836, 1, 0.8743350484016483]
19006;10;10;[8, 6];2;56;[8 6 4 2 5 0 1 3 7 9];[0.5319970446454861, 0.4959537272828765, 0.6450135220706334, 0, 0.6763431467268025, 0.6173058908677052, 0.7920592653569488, 0, 1, 0];[8, 6];2;106;[8 6 7 4 0 5 2 1 3 9];[0.6691738185290267, 0.5443597001180277, 0.6450135220706334, 0, 0.6763431467268025, 0.6567890441511668, 0.7920592653569488, 0.7256745656513361, 1, 0];[8, 6];2;156;[8 6 7 5 4 0 2 1 3 9];[0.6691738185290267, 0.5443597001180277, 0.6450135220706334, 0.5038132141937721, 0.6763431467268025, 0.6907869627649739, 0.7920592653569488, 0.7256745656513361, 1, 0];[8, 6];2;206;[8 6 7 1 5 4 0 2 3 9];[0.6691738185290267, 0.7236713578801931, 0.6450135220706334, 0.5038132141937721, 0.6763431467268025, 0.6907869627649739, 0.7920592653569488, 0.7700180865583299, 1, 0]
19007;10;10;[9, 3];2;56;[9 3 8 5 4 6 0 2 1 7];[0.7406281962413833, 0.5111367217512008, 0.6500961677412195, 0.9179200423469047, 0.7663748051838701, 0.7928035344009957, 0.7654507474798622, 0.47592091488192767, 0.8427145858829759, 1];[9, 3];2;106;[9 3 1 8 5 4 6 0 2 7];[0.7406281962413833, 0.8918032983149791, 0.683743485916253, 0.9179200423469047, 0.7663748051838701, 0.7928035344009957, 0.7654507474798622, 0.47592091488192767, 0.8427145858829759, 1];[9, 3];2;1184;[9 5 3 2 1 8 6 0 7 4];[0.7780500906751423, 0.8918032983149791, 0.8928796273822726, 0.9179200423469047, 0.7663748051838701, 0.9815896359959155, 0.7919534476006056, 0.7709236080817093, 0.8427145858829759, 1];[9, 3];2;1234;[9 5 3 2 1 8 6 0 7 4];[0.7780500906751423, 0.8918032983149791, 0.8928796273822726, 0.9179200423469047, 0.7663748051838701, 0.9815896359959155, 0.7919534476006056, 0.7709236080817093, 0.8427145858829759, 1]
19008;10;10;[4, 7, 8, 5];4;120;[4 9 7 8 5 1 3 0 6 2];[0, 0.20936954252480017, 0, 0.20936954252480017, 1, 0.5396793622782664, 0, 0.8303448581398175, 0.6854191920393884, 0.9510326066328451];[4, 1, 7, 5];4;170;[4 9 1 7 2 5 8 0 6 3];[0, 0.8961587028686693, 0.802509516717154, 0, 1, 0.7713998079777947, 0, 0.8303448581398175, 0.6854191920393884, 0.9510326066328451];[4, 1, 7, 5];4;220;[4 9 1 7 2 5 8 0 6 3];[0, 0.8961587028686693, 0.802509516717154, 0, 1, 0.7713998079777947, 0, 0.8303448581398175, 0.6854191920393884, 0.9510326066328451];[4, 1, 7, 5];4;270;[4 9 1 7 2 5 8 6 0 3];[0, 0.8961587028686693, 0.802509516717154, 0, 1, 0.7824700714160523, 0.6058598206016177, 0.8303448581398175, 0.6854191920393884, 0.9510326066328451]
19009;10;10;[7, 6];2;70;[7 5 6 4 3 0 2 1 8 9];[0.43502624133201157, 0, 0.43502624133201157, 0.5056000070909094, 0.602156493319222, 0.6549093653034812, 0.6290980585270618, 1, 0, 0];[7, 6];2;106;[7 6 0 5 1 4 8 3 2 9];[0.6610199236959075, 0.6218312289065663, 0, 0.5056000070909094, 0.602156493319222, 0.6549093653034812, 0.7406916732064395, 1, 0.5868551140232541, 0];[7, 6];2;156;[7 6 0 5 1 8 4 3 2 9];[0.6610199236959075, 0.6218312289065663, 0, 0.5056000070909094, 0.602156493319222, 0.6549093653034812, 0.7406916732064395, 1, 0.6217208966954576, 0];[7, 6];2;220;[7 1 5 6 0 8 4 3 2 9];[0.8298782953445093, 0.9361329009291952, 0, 0.5056000070909094, 0.602156493319222, 0.8996054047851705, 0.863965447496819, 1, 0.6217208966954576, 0]
19010;10;10;[8, 7];2;61;[8 6 7 4 9 0 2 5 1 3];[0.5277858049149203, 0, 0.38009152344913927, 0, 0.5609821891311886, 0.38009152344913927, 0.7212093729496244, 0.6737452468717031, 1, 0.5277858049149203];[8, 7];2;106;[8 7 6 4 3 0 9 2 5 1];[0.5277858049149203, 0, 0.38009152344913927, 0.5521292065890403, 0.5609821891311886, 0.38009152344913927, 0.7212093729496244, 0.8547992196968416, 1, 0.5277858049149203];[8, 7];2;156;[8 7 6 4 3 2 9 0 5 1];[0.5277858049149203, 0, 0.5372637489810015, 0.5521292065890403, 0.5609821891311886, 0, 0.7650047632993163, 0.8547992196968416, 1, 0.5277858049149203];[8, 7];2;206;[8 7 6 4 3 2 9 0 5 1];[0.5277858049149203, 0, 0.5372637489810015, 0.5521292065890403, 0.5609821891311886, 0, 0.7650047632993163, 0.8547992196968416, 1, 0.5277858049149203]
19011;10;10;[6, 5, 4, 7, 3];5;314;[6 5 8 0 4 7 1 3 2 9];[0.7332458844493104, 0, 0, 0, 0.6580715423101098, 0.9171480015530435, 1, 0.6055835618231189, 0.8207059501151025, 0];[6, 5, 7, 4, 2];5;235;[6 5 8 0 7 4 2 1 3 9];[0.7517496565930966, 0.4897977994566436, 0.5817845304254184, 0.3803332271332227, 0.6983611191550441, 0.9171480015530435, 1, 0.7412171659532342, 0.8207059501151025, 0.3803332271332227];[6, 5, 7, 4, 2];5;414;[6 5 7 8 4 1 0 2 3 9];[0.7517496565930966, 0.7605794475794212, 0.5817845304254184, 0.4065364547879699, 0.7927953902148859, 0.9171480015530435, 1, 0.8884237542270769, 0.8207059501151025, 0];[6, 5, 7, 3, 4];5;270;[6 5 7 3 8 4 1 0 2 9];[0.7517496565930966, 0.7605794475794212, 0.5817845304254184, 0.8826523008094903, 0.7927953902148859, 0.9171480015530435, 1, 0.8884237542270769, 0.8207059501151025, 0]
19012;10;10;[8, 9, 6];3;61;[8 9 6 0 3 4 2 1 7 5];[0, 0, 0, 0, 0, 0, 0.8144138393361555, 0, 1, 0.8180143171685552];[8, 9, 6];3;111;[8 9 6 0 3 4 2 1 7 5];[0, 0, 0, 0, 0, 0, 0.8144138393361555, 0, 1, 0.8180143171685552];[8, 9, 6];3;161;[8 9 6 0 3 4 2 1 7 5];[0, 0, 0, 0, 0, 0, 0.8144138393361555, 0, 1, 0.8180143171685552];[8, 9, 6];3;211;[8 9 6 0 3 4 2 1 7 5];[0, 0, 0, 0, 0, 0, 0.8173986148921653, 0, 1, 0.876934809296843]
19013;10;10;[8, 9];2;56;[8 9 4 3 7 1 0 2 5 6];[0.6942373097574569, 0.7465205171510767, 0.6498494773548547, 0.8332501952191029, 0.9139988309885408, 0.5102626590191779, 0, 0.7766749110602637, 1, 0.9796781840133826];[8, 9];2;106;[8 9 7 4 0 3 1 5 2 6];[0.9087977966042665, 0.7465205171510767, 0.6507945354718755, 0.8332501952191029, 0.9139988309885408, 0.7392866667051712, 0.5120385170334406, 0.9202890533354745, 1, 0.9796781840133826];[8, 9];2;156;[8 9 7 4 0 2 3 1 5 6];[0.9087977966042665, 0.7465205171510767, 0.8788165415839313, 0.8332501952191029, 0.9139988309885408, 0.7392866667051712, 0.5120385170334406, 0.9202890533354745, 1, 0.9796781840133826];[8, 9];2;206;[8 9 2 7 4 0 5 3 1 6];[0.9087977966042665, 0.7465205171510767, 0.9721116881306237, 0.8332501952191029, 0.9139988309885408, 0.8508851723530305, 0.5120385170334406, 0.9202890533354745, 1, 0.9796781840133826]
19014;10;10;[8, 7, 6, 3];4;87;[8 7 6 1 3 2 5 0 4 9];[0, 0.5930442292472214, 0, 0, 0, 0, 0.5930442292472214, 0.6449069227397107, 1, 0];[8, 0, 6, 7];4;120;[8 0 6 7 3 2 5 1 4 9];[0.7693670950880707, 0, 0, 0, 0, 0, 0.7693670950880707, 0.6449069227397107, 1, 0];[8, 0, 6, 7];4;170;[8 0 6 7 5 3 2 1 4 9];[0.7693670950880707, 0, 0, 0.3463199893896922, 0, 0.3698605932084367, 0.7693670950880707, 0.6449069227397107, 1, 0];[8, 0, 6, 7];4;220;[8 0 6 7 3 5 2 1 4 9];[0.7693670950880707, 0, 0, 0.5315680383623567, 0, 0.3698605932084367, 0.7693670950880707, 0.6540527262856746, 1, 0]
19015;10;10;[9, 5, 8];3;185;[9 3 0 4 6 5 8 2 7 1];[0.7869830389123553, 0, 0.5638370636745308, 0.8665532943394151, 0.7028429561149456, 0.6495673264485973, 0.6850103256233948, 0.5638370636745308, 0.6041566098918179, 1];[9, 8, 5];3;1134;[9 4 3 0 7 8 6 5 2 1];[0.7869830389123553, 0, 0.5611890867170093, 0.8665532943394151, 0.8753320768101772, 0.6495673264485973, 0.6850103256233948, 0.769787012741713, 0.7579074317731168, 1];[9, 8, 5];3;671;[9 1 0 4 3 7 8 5 6 2];[0.8775487917434551, 0.9071668458597751, 0.674709510252777, 0.8665532943394151, 0.8753320768101772, 0.7562677203729332, 0.7481827228256791, 0.769787012741713, 0.7596533211499725, 1];[9, 6, 4, 3, 7, 8];6;464;[9 6 1 0 4 3 7 8 5 2];[0.8775487917434551, 0.9071668458597751, 0.674709510252777, 0.8665532943394151, 0.8753320768101772, 0.7562677203729332, 0.928047698357753, 0.769787012741713, 0.7596533211499725, 1]
19016;10;10;[7, 6, 0, 5, 4];5;571;[7 6 0 2 3 8 5 1 4 9];[0.8108913080119654, 0.4644824589726263, 0.775653774387952, 0.7503173076042121, 0.4644824589726263, 0.6344668566770479, 0.817656299988763, 1, 0.7191139954935446, 0.45326596573172856];[7, 4, 6, 0, 5];5;621;[7 4 6 0 3 2 8 5 1 9];[0.8108913080119654, 0.5244830512508835, 0.775653774387952, 0.8038150752612977, 0.8661991165696653, 0.6344668566770479, 0.817656299988763, 1, 0.7191139954935446, 0];[7, 0, 5, 4, 6];5;187;[7 0 5 4 6 3 2 8 9 1];[0.9225189952518466, 0.5244830512508835, 0.775653774387952, 0.8038150752612977, 0.8661991165696653, 0.9156564075350042, 0.817656299988763, 1, 0.7191139954935446, 0.605482800879778];[7, 0, 5, 4, 6];5;464;[7 0 5 1 4 6 2 3 8 9];[0.9225189952518466, 0.8991987302144038, 0.8250905721772815, 0.8075571423774554, 0.8661991165696653, 0.9156564075350042, 0.8384538188650896, 1, 0.7191139954935446, 0.605482800879778]
19017;10;10;[9, 2, 7, 5, 6, 4, 0, 8, 1, 3];10;1084;[9 2 7 5 6 4 0 8 1 3];[0.6277106315182247, 0.4791318803832335, 0.8324282988184992, 0, 0.6335761783819003, 0.7158285977054929, 0.7068356277634521, 0.8278364295214493, 0.5550098541028067, 1];[9, 1, 7, 3, 2, 5, 6, 0, 4, 8];10;1134;[9 1 7 3 2 5 6 0 4 8];[0.661815603101023, 0.887042058349697, 0.8324282988184992, 0.8658842422264746, 0.6335761783819003, 0.7577565643514548, 0.7357387738105668, 0.8814538719500763, 0.6219137207218589, 1];[9, 7, 1, 3, 8, 2, 6, 5, 4, 0];10;1184;[9 7 1 3 8 2 6 5 4 0];[0.661815603101023, 0.887042058349697, 0.8324282988184992, 0.8658842422264746, 0.6931809822216934, 0.7577565643514548, 0.7686557057048291, 0.8922271283365216, 0.8325303226763217, 1];[9, 1, 7, 3, 4, 8, 2, 6, 5, 0];10;1234;[9 1 7 3 4 8 2 6 5 0];[0.661815603101023, 0.9051471108781891, 0.8324282988184992, 0.8658842422264746, 0.8339214387143015, 0.7577565643514548, 0.7686557057048291, 0.8922271283365216, 0.8325303226763217, 1]
19018;10;10;[9, 3, 5, 0, 1, 6, 7];7;1084;[9 8 3 4 5 0 1 6 2 7];[0.7655868462943096, 0.7341398287067553, 0.559541937483327, 0.8644394646512749, 0.8463704922436931, 0.7946869105364229, 0.6298094151247171, 0, 0.9056327291645984, 1];[9, 3, 0, 5, 1, 7, 6];7;1134;[9 2 8 3 4 0 5 1 7 6];[0.8190224412388074, 0.7341398287067553, 0.9101928189189458, 0.8655241650527633, 0.8463704922436931, 0.7946869105364229, 0.6881837784476668, 0.7135760120073296, 0.9056327291645984, 1];[9, 3, 0, 1, 6, 5, 7];7;1184;[9 2 8 3 4 0 1 6 5 7];[0.8190224412388074, 0.7991140346975458, 0.9101928189189458, 0.8655241650527633, 0.8463704922436931, 0.7946869105364229, 0.7971914142081574, 0.7135760120073296, 0.9056327291645984, 1];[9, 6, 3, 0, 1, 5, 7];7;1234;[9 2 8 6 3 0 4 1 5 7];[0.8564792302814732, 0.7991140346975458, 0.9101928189189458, 0.8655241650527633, 0.8463704922436931, 0.7946869105364229, 0.8923675184960776, 0.7164569142732352, 0.9056327291645984, 1]
19019;10;10;[7, 4, 6];3;185;[7 3 0 2 8 4 6 1 5 9];[0.7030580975567546, 0, 0.6888624548643196, 0.7701062825519006, 0.546954936507748, 0, 0.5054151877296087, 1, 0.6340260887498531, 0];[7, 6, 4];3;621;[7 3 0 2 6 8 1 5 4 9];[0.7030580975567546, 0.6172858581113999, 0.6888624548643196, 0.7701062825519006, 0.546954936507748, 0.5747028007412356, 0.6884454468520341, 1, 0.6645179272075261, 0];[7, 6, 4];3;671;[7 1 5 3 0 2 6 8 4 9];[0.7030580975567546, 0.9035439509210172, 0.6888624548643196, 0.7701062825519006, 0.546954936507748, 0.7925045852460435, 0.6884454468520341, 1, 0.6645179272075261, 0];[7, 6, 4];3;1234;[7 1 6 5 3 9 2 0 8 4];[0.7030580975567546, 0.9035439509210172, 0.7058002107629524, 0.7701062825519006, 0.546954936507748, 0.7925045852460435, 0.8752125122326037, 1, 0.6645179272075261, 0.7132633157960384]
19020;11;11;[7, 3, 5, 8, 0];5;120;[ 7  6  3  5  8  0 10  2  4  1  9];[0.25296223225865566, 0, 0.25296223225865566, 0.7600459803676178, 0, 0.7359161264492139, 0.7748187899299951, 1, 0.728938871335507, 0, 0.25296223225865566];[7, 5, 8, 3, 0];5;364;[ 7  5  8  6  3  9  0  1  4  2 10];[0.5060588029947622, 0, 0, 0.7600459803676178, 0, 0.7809245737393988, 0.7748187899299951, 1, 0.7767858377223201, 0.6820685712997211, 0];[7, 8, 5, 4];4;220;[ 7  3  8  5  6  4  9  0  2  1 10];[0.5060588029947622, 0, 0.41048001044220617, 0.8108279017060335, 0.7289953250849862, 0.7809245737393988, 0.7748187899299951, 1, 0.8108279017060335, 0.6820685712997211, 0];[7, 8, 5, 4];4;270;[ 7  6  3  8  5  4  9  0  2  1 10];[0.5060588029947622, 0, 0.41048001044220617, 0.8108279017060335, 0.7289953250849862, 0.7809245737393988, 0.8274351529011003, 1, 0.8108279017060335, 0.6820685712997211, 0]
19021;11;11;[9, 8, 10];3;61;[ 9  8 10  0  4  1  2  3  7  6  5];[0, 0, 0, 0, 0, 0, 0, 0, 0.7671469512483987, 1, 0.7466568140945112];[9, 8, 10];3;111;[ 9  8 10  0  4  1  2  3  7  6  5];[0, 0, 0, 0, 0, 0, 0, 0, 0.7671469512483987, 1, 0.7466568140945112];[9, 8, 10];3;161;[ 9  8 10  0  4  1  2  3  7  6  5];[0, 0, 0, 0, 0, 0, 0, 0, 0.7671469512483987, 1, 0.7466568140945112];[9, 8, 10];3;211;[ 9  8 10  0  4  1  2  3  7  6  5];[0, 0, 0, 0, 0, 0, 0, 0, 0.7671469512483987, 1, 0.7594878177152694]
19022;11;11;[10, 9, 1, 8, 4, 0];6;2109;[10  2  9  1  3  8  5  4  0  6  7];[0.3944135803295238, 0.631584637423081, 0.7194813545361919, 0.5885096293035268, 0.4041468326754485, 0.4723560520545543, 0.3944135803295238, 0, 0.48709272678724064, 0.6695847185087086, 1];[10, 9, 8, 0, 1, 4];6;2159;[10  2  5  6  9  8  0  1  3  4  7];[0.6466147186609613, 0.631584637423081, 0.8096838304939821, 0.5885096293035268, 0.5142801146705431, 0.7299162180953183, 0.6931660454629793, 0.4522715984424939, 0.6591953264678734, 0.6695847185087086, 1];[10, 0, 9, 8, 1, 4];6;2209;[10  7  3  5  2  6  0  9  8  1  4];[0.6870309550604611, 0.6560135142845052, 0.8096838304939821, 0.8294717317871315, 0.5847556112162976, 0.8280629893642095, 0.6931660454629793, 0.9316899243223662, 0.6591953264678734, 0.6695847185087086, 1];[10, 0, 1, 9, 8, 4];6;2259;[10  7  0  3  5  2  6  1  9  8  4];[0.8423261636181306, 0.6708874340624975, 0.8096838304939821, 0.8294717317871315, 0.5847556112162976, 0.8280629893642095, 0.6931660454629793, 0.9316899243223662, 0.6591953264678734, 0.6695847185087086, 1]
19023;11;11;[10, 0, 9, 8, 6];5;185;[10  0  4  2  9  8  6  7  1  3  5];[0.9312049697663409, 0.49446557022542925, 0.7779468872755819, 0.49446557022542925, 0.8407529965986731, 0.4236681475600933, 0.6088107585458767, 0.5659924376428096, 0.6347266301097478, 0.7693440929679601, 1];[10, 0, 9, 8, 6];5;2159;[10  0  5  7  4  2  9  1  8  3  6];[0.9312049697663409, 0.7453386285996715, 0.7779468872755819, 0.6813127338162138, 0.8831068905262882, 0.897768719990648, 0.6088107585458767, 0.8878640825485304, 0.6813127338162138, 0.7693440929679601, 1];[10, 0, 9, 8, 6];5;2209;[10  0  5  7  4  2  9  3  1  8  6];[0.9312049697663409, 0.7453386285996715, 0.8485218550719789, 0.755552890055839, 0.8831068905262882, 0.897768719990648, 0.6088107585458767, 0.8878640825485304, 0.6347266301097478, 0.7693440929679601, 1];[10, 0, 9, 6, 8];5;2259;[10  0  5  7  4  2  1  9  3  6  8];[0.9312049697663409, 0.8118334157499109, 0.8792503593893113, 0.755552890055839, 0.8831068905262882, 0.897768719990648, 0.7285926421785279, 0.8878640825485304, 0.6347266301097478, 0.7928304563942723, 1]
19024;11;11;[8, 9, 10];3;61;[ 8  9 10  2  3  1  6  0  7  5  4];[0, 0.38570550623195227, 0.4938566813074501, 0.38570550623195227, 0, 0, 0.38570550623195227, 0, 1, 0.8570506714075579, 0.8496307172352886];[8, 10, 9];3;111;[ 8 10  9  1  3  2  6  0  7  5  4];[0, 0.38570550623195227, 0.38570550623195227, 0.38570550623195227, 0, 0, 0.38570550623195227, 0, 1, 0.8570506714075579, 0.8619794511612394];[8, 10, 9];3;161;[ 8 10  9  1  3  2  6  0  7  5  4];[0, 0.38570550623195227, 0.38570550623195227, 0.38570550623195227, 0, 0, 0.38570550623195227, 0, 1, 0.8570506714075579, 0.8619794511612394];[8, 10, 9];3;211;[ 8 10  9  1  3  2  6  0  7  5  4];[0, 0.38570550623195227, 0.38570550623195227, 0.38570550623195227, 0, 0, 0.38570550623195227, 0, 1, 0.8570506714075579, 0.8619794511612394]
19025;11;11;[9, 4, 2, 7, 8];5;185;[ 9 10  4  2  7  0  8  3  6  1  5];[0.7425477183578921, 0, 0.7861381854630501, 0.5738996404494954, 0.8296358634294774, 0, 0.5077130405686924, 0.7465156245280475, 0.714038253785783, 1, 0.8591751777836595];[9, 5, 7, 8];4;1134;[ 9  0 10  1  4  5  2  7  8  3  6];[0.8710593497757538, 0.8334197381070887, 0.7861381854630501, 0.5738996404494954, 0.8296358634294774, 0.7997537356054798, 0.5077130405686924, 0.7465156245280475, 0.714038253785783, 1, 0.8591751777836595];[9, 5, 7, 8];4;1184;[ 9  0 10  1  4  5  2  7  8  3  6];[0.8710593497757538, 0.8334197381070887, 0.7861381854630501, 0.5738996404494954, 0.8296358634294774, 0.7997537356054798, 0.5077130405686924, 0.7465156245280475, 0.714038253785783, 1, 0.8591751777836595];[9, 5, 8, 7];4;2259;[ 9  0 10  1  4  5  2  8  7  6  3];[0.8710593497757538, 0.8334197381070887, 0.7861381854630501, 0.5738996404494954, 0.8316512932532064, 0.7997537356054798, 0.5926859207798783, 0.7465156245280475, 0.7480236195863031, 1, 0.8591751777836595]
19026;11;11;[7, 9, 6, 1];4;87;[ 7  9  8  6  1  3  5 10  4  2  0];[0, 0.6475128721730725, 0.36470768117681757, 0.5491338656045592, 0.5003454120357722, 0.5424414952765283, 0.7275542694681842, 1, 0.7275542694681842, 0.8350790189536517, 0.5162558085725479];[7, 9, 1, 6];4;170;[ 7  9  4  1  6  8  0  3  5  2 10];[0.7003230836733026, 0.7856909368211501, 0.36470768117681757, 0.5491338656045592, 0.8273596369821503, 0.5424414952765283, 0.7728479548337801, 1, 0.744134936422608, 0.8350790189536517, 0];[7, 9, 4, 6, 0];5;187;[ 7  9  4  6  0  1  8  2  5  3 10];[0.8023046557693336, 0.7856909368211501, 0.5930547421733416, 0.5491338656045592, 0.8273596369821503, 0.5671779678063077, 0.8250829699003104, 1, 0.7662840075298907, 0.8350790189536517, 0.47928920529820884];[7, 5, 6];3;464;[ 7  5  9  4  6  3  0  1  8  2 10];[0.8023046557693336, 0.7856909368211501, 0.5930547421733416, 0.8132028535556567, 0.8273596369821503, 0.9066650627697338, 0.8250829699003104, 1, 0.7662840075298907, 0.8350790189536517, 0.47928920529820884]
19027;11;11;[9, 7, 8, 3, 1];5;571;[ 9  7  8  0  4  3  1  5 10  2  6];[0.6010243266450868, 0.4685464752677394, 0, 0.5163080521842639, 0.5715107679630363, 0.35364277631579305, 0, 0.7370650042788862, 0.7056385832073208, 1, 0.35364277631579305];[9, 8, 6];3;170;[ 9 10  7  8  0  6  1  4  3  2  5];[0.6010243266450868, 0.5731064819025132, 0.4969191588466954, 0.5163080521842639, 0.5715107679630363, 0.4258170962599681, 0.5731064819025132, 0.7370650042788862, 0.7056385832073208, 1, 0.7785379574578171];[9, 2, 8, 1, 7];5;220;[ 9  2  8 10  1  7  0  4  3  5  6];[0.6010243266450868, 0.7500631821364233, 0.945661187820231, 0.5163080521842639, 0.5715107679630363, 0.4258170962599681, 0, 0.7370650042788862, 0.8657218657967644, 1, 0.7785379574578171];[9, 8, 6];3;464;[ 9  2  8  4 10  1  7  6  0  3  5];[0.6010243266450868, 0.7500631821364233, 0.945661187820231, 0.5163080521842639, 0.783062630289602, 0.4258170962599681, 0.657424350767072, 0.7370650042788862, 0.8657218657967644, 1, 0.7785379574578171]
19028;11;11;[10, 9, 8];3;1084;[10  1  5  6  9  3  0  2  8  4  7];[0.4287502283803606, 0.6117739310119223, 0.38276846078610255, 0.45069613753577964, 0, 0.5472406884606911, 0.5073804848890439, 0, 0.38276846078610255, 0.5073804848890439, 1];[10, 9, 7];3;111;[10  9  7  6  1  4  5  0  3  2  8];[0.4287502283803606, 0.6117739310119223, 0.3491300911141719, 0.4287502283803606, 0.5652849788187918, 0.5472406884606911, 0.6812496624969371, 0.8070113801133237, 0, 0.810466991776758, 1];[10, 9, 7];3;187;[10  6  9  7  1  5  4  0  2  3  8];[0.48479976513553463, 0.6117739310119223, 0.3491300911141719, 0.3491300911141719, 0.5652849788187918, 0.5712459213303135, 0.9225099860729885, 0.8070113801133237, 0, 0.810466991776758, 1];[10, 7, 9];3;237;[10  6  7  9  8  1  5  4  0  3  2];[0.48479976513553463, 0.6117739310119223, 0.3491300911141719, 0.3491300911141719, 0.5652849788187918, 0.5712459213303135, 0.9225099860729885, 0.9217865740141182, 0.6343602874891321, 0.810466991776758, 1]
19029;11;11;[8, 0, 3, 9, 6, 4, 5, 7];8;1084;[ 8  0  3  9  6 10  4  5  1  7  2];[0.7889608496980983, 0.493876242069324, 0, 0.6553810099698875, 0.6174456933781447, 0.493876242069324, 0.6253746873620676, 0.48930024651925746, 1, 0.6428609228773426, 0.6253746873620676];[8, 6, 0, 9, 3, 5, 4, 7];8;621;[ 8  6  0  1  9  3  5  4  7  2 10];[0.7889608496980983, 0.7181135527757012, 0.49383127016144757, 0.6553810099698875, 0.6279283149799127, 0.6438746863386315, 0.7965706770029127, 0.6244932740515654, 1, 0.7043458510782218, 0];[8, 9, 6, 0, 4, 7, 3, 5];8;671;[ 8  9  6  0  4  1  7  3  5  2 10];[0.7889608496980983, 0.7181135527757012, 0.5269111520726127, 0.6553810099698875, 0.7678196646555472, 0.6438746863386315, 0.7965706770029127, 0.6571010876217487, 1, 0.8965597331103614, 0];[8, 9, 4, 3, 6, 0, 5, 7];8;1234;[ 8  9  4  3  6  0  1  5 10  7  2];[0.7889608496980983, 0.7181135527757012, 0.5269111520726127, 0.7997273481107333, 0.8753165219135979, 0.693575816325242, 0.7965706770029127, 0.672524410753483, 1, 0.8965597331103614, 0.693575816325242]
19030;11;11;[9, 7, 10, 6];4;2109;[ 9  7 10  3  6  5  4  0  1  2  8];[0.48519207948498266, 0.4000529639658603, 0, 0.6236132470891756, 0.49055150589142077, 0.6071832108058418, 0.6187127477282198, 0.7481020253700174, 0, 1, 0.709925442683403];[9, 1, 7, 10];4;2159;[ 9  2  1  0  7 10  8  3  6  5  4];[0.7861028245422279, 0.8219034986400484, 0.8412935135536975, 0.6236132470891756, 0.49055150589142077, 0.6071832108058418, 0.6187127477282198, 0.7481020253700174, 0.6890623178051287, 1, 0.709925442683403];[9, 1, 7, 10];4;2209;[ 9  0  2  1  7 10  8  3  4  6  5];[0.9285673718746709, 0.8219034986400484, 0.8412935135536975, 0.6236132470891756, 0.6215201966969788, 0.6071832108058418, 0.6187127477282198, 0.7481020253700174, 0.6934591036335279, 1, 0.709925442683403];[9, 1, 7, 10];4;721;[ 9  0  2  1  7 10  8  5  3  4  6];[0.9285673718746709, 0.8219034986400484, 0.8412935135536975, 0.6236132470891756, 0.6215201966969788, 0.6310938981640595, 0.6187127477282198, 0.7481020253700174, 0.6934591036335279, 1, 0.7165021909223607]
19031;11;11;[8, 0, 7, 6];4;70;[ 8  0  7  6  5  4  9  1 10  3  2];[0.8412379482832246, 0.35043774048059484, 0, 0, 0.418273909694705, 0.5103551581880049, 0.6995377227035706, 0.8104241478225119, 1, 0.418273909694705, 0.35043774048059484];[8, 0, 7, 6];4;137;[ 8  0  9  7  6  2  5  4  3  1 10];[0.8412379482832246, 0.41023829975430814, 0.6245741129056112, 0.4693298908382823, 0.4959933903519295, 0.5103551581880049, 0.6995377227035706, 0.8104241478225119, 1, 0.835464694242019, 0];[8, 0, 7, 6];4;414;[ 8  0  9  7  4  6  2  3  5  1 10];[0.8821292088184106, 0.41023829975430814, 0.6245741129056112, 0.6093686276145008, 0.7306536359809643, 0.5103551581880049, 0.7306536359809643, 0.8104241478225119, 1, 0.835464694242019, 0];[8, 0, 7, 6];4;721;[ 8  0  9  7  4  6  2  1  3  5 10];[0.8821292088184106, 0.6146018417607426, 0.6245741129056112, 0.6093686276145008, 0.7306536359809643, 0.5103551581880049, 0.7306536359809643, 0.8104241478225119, 1, 0.835464694242019, 0]
19032;11;11;[9, 10];2;87;[ 9  0 10  8  7  4  6  3  5  1  2];[0.8755157609098745, 0, 0, 0, 0.42403929004776697, 0, 0.42403929004776697, 0.5004500916252318, 0.5971526744427152, 1, 0.7364962174939895];[9, 10];2;235;[ 9  2  0  4 10  5  8  7  6  3  1];[0.8755157609098745, 0, 0.8790847979587255, 0, 0.8571366092525085, 0.6488626609722191, 0, 0.5004500916252318, 0.5971526744427152, 1, 0.7364962174939895];[9, 10];2;285;[ 9  2  0  4  7  1 10  5  8  3  6];[0.8755157609098745, 0.8104273859425268, 0.8790847979587255, 0, 0.8571366092525085, 0.6612458376455806, 0, 0.821454199730388, 0.5971526744427152, 1, 0.7364962174939895];[9, 10];2;335;[ 9  2  0 10  4  7  1  5  6  8  3];[0.8755157609098745, 0.8104273859425268, 0.8790847979587255, 0, 0.8571366092525085, 0.6612458376455806, 0.6529263113456684, 0.821454199730388, 0.5971526744427152, 1, 0.8664172665321775]
19033;11;11;[9, 10, 7];3;2109;[ 9  0  3 10  6  2  7  5  4  8  1];[0.9569134720056724, 0, 0.5862401391173953, 0.7943214957768566, 0.521476695237856, 0.5679341155257973, 0.5939198337704499, 0.5862401391173953, 0.4895644580175702, 1, 0.7647480219392394];[9, 10, 5];3;2159;[ 9  0 10  3  6  2  5  4  7  8  1];[0.9569134720056724, 0, 0.6149276820961316, 0.7943214957768566, 0.521476695237856, 0.5679341155257973, 0.7127949071622556, 0.521476695237856, 0.4895644580175702, 1, 0.825339008459469];[9, 5, 10];3;2209;[ 9  0  5 10  3  4  6  1  2  7  8];[0.9569134720056724, 0.7029299597902943, 0.6149276820961316, 0.7943214957768566, 0.7592386033339782, 0.9496492211059421, 0.7127949071622556, 0.531492721860251, 0, 1, 0.825339008459469];[9, 5, 10];3;2259;[ 9  0  5 10  3  6  4  8  1  2  7];[0.9569134720056724, 0.7029299597902943, 0.6149276820961316, 0.7943214957768566, 0.7592386033339782, 0.9496492211059421, 0.7710809676036473, 0.531492721860251, 0.7587012672345335, 1, 0.825339008459469]
19034;11;11;[9, 10, 8];3;70;[ 9 10  1  8  6  0  3  2  7  5  4];[0.35881847557930674, 0.5083649142401017, 0, 0, 0, 0, 0.5078040996759755, 0, 0.5083649142401017, 1, 0.6304402304437329];[9, 10, 8];3;137;[ 9  3 10  2  8  6  1  5  4  0  7];[0.35881847557930674, 0.5083649142401017, 0.5349200030916962, 0.7585777383610534, 0.3818161133976383, 0.41106587691407237, 0.5134534953938906, 0, 0.5349200030916962, 1, 0.6304402304437329];[9, 0, 8];3;161;[ 9  0  8 10  3  6  5  4  1  2  7];[0.8887311157132912, 0.3818161133976383, 0, 0.7585777383610534, 0.3818161133976383, 0.5058003679772535, 0.5134534953938906, 0, 0.8306610050800891, 1, 0.7755498198938621];[9, 0, 8];3;211;[ 9  0  8 10  3  1  6  5  7  2  4];[0.8887311157132912, 0.5955388949141099, 0, 0.7585777383610534, 0, 0.5058003679772535, 0.5134534953938906, 0.5043819242295838, 0.8668751015408933, 1, 0.7755498198938621]
19035;11;11;[6, 5];2;56;[ 6  5  3  7  0  9  2  1  8  4 10];[0.7865601030657892, 0.6961576579340014, 0.698944292136542, 0.8454034964924738, 0, 0.857652211192984, 1, 0.8166173802675233, 0.6665156172505473, 0.7080129905922801, 0];[6, 5];2;170;[ 6  3  5  4  7  0  2  9  1 10  8];[0.7865601030657892, 0.6961576579340014, 0.7474005155011292, 0.859169092628947, 0.8473921605836254, 0.857652211192984, 1, 0.8166173802675233, 0.6665156172505473, 0.7383401875889873, 0.6826903454095183];[6, 5];2;220;[ 6  7  3  5  4  0  8  2  9  1 10];[0.7865601030657892, 0.6961576579340014, 0.7474005155011292, 0.859169092628947, 0.8473921605836254, 0.857652211192984, 1, 0.8779206585079282, 0.7790794346785159, 0.7383401875889873, 0.6826903454095183];[6, 5];2;270;[ 6  7  3  5  4  2  1  0  8  9 10];[0.7865601030657892, 0.8045419111290567, 0.8114327419296655, 0.859169092628947, 0.8473921605836254, 0.857652211192984, 1, 0.8779206585079282, 0.7790794346785159, 0.7383401875889873, 0.6826903454095183]
19036;11;11;[8, 4, 7];3;2109;[ 8 10  2  1  9  6  4  5  0  7  3];[0.6389078582512294, 0.7098694433573035, 0.7210564618860416, 0.3855870745165083, 0.6614447045859384, 0.6600305844935096, 0.6805833730485511, 0.6389078582512294, 1, 0.6859124382462437, 0.7854991817358834];[8, 7, 4];3;2159;[ 8 10  2  0  1  9  6  7  4  5  3];[0.7101344629896968, 0.7098694433573035, 0.7210564618860416, 0.6356612373358504, 0.6614447045859384, 0.6600305844935096, 0.6890613909261789, 0.6785419824300504, 1, 0.6890613909261789, 0.7854991817358834];[8, 7, 4];3;2209;[ 8  6 10  3  7  0  2  1  9  4  5];[0.7214296091207858, 0.7098694433573035, 0.7210564618860416, 0.7565822260088281, 0.6614447045859384, 0.6600305844935096, 0.8170050686451469, 0.7305866960143225, 1, 0.6859124382462437, 0.7854991817358834];[8, 7, 4];3;2259;[ 8  6  0 10  7  1  3  2  9  4  5];[0.7940142994473729, 0.7569746278781483, 0.7210564618860416, 0.7565822260088281, 0.6614447045859384, 0.6600305844935096, 0.8170050686451469, 0.7581624273348767, 1, 0.6859124382462437, 0.7854991817358834]
19037;11;11;[10, 9];2;2109;[10  6  3  8  1  0  4  9  7  5  2];[0.7285134170377698, 0.8364634693319672, 0, 0.8687083777453207, 0.7219383742476727, 0.5955842463313719, 0.9293485593327511, 0.6214270977404976, 0.8523074648416281, 0.699288958782737, 1];[10, 9];2;2159;[10  6  3  8  1  7  0  4  9  5  2];[0.7285134170377698, 0.8364634693319672, 0, 0.8687083777453207, 0.7219383742476727, 0.6556381975385439, 0.9293485593327511, 0.8286492760519399, 0.8523074648416281, 0.699288958782737, 1];[10, 9];2;2209;[10  6  3  8  2  1  7  9  0  4  5];[0.7285134170377698, 0.8364634693319672, 0.8475538578616841, 0.8687083777453207, 0.7219383742476727, 0.6556381975385439, 0.9293485593327511, 0.8286492760519399, 0.8523074648416281, 0.7693290671234624, 1];[10, 9];2;2259;[10  2  6  9  3  5  8  1  7  0  4];[0.7285134170377698, 0.8364634693319672, 0.9464143911820972, 0.8687083777453207, 0.7219383742476727, 0.8554379955543793, 0.9293485593327511, 0.8286492760519399, 0.8523074648416281, 0.8968975548832795, 1]
19038;11;11;[7, 6, 8];3;70;[ 7  6  9  8  3  0  4  2 10  1  5];[0.45790551536666013, 0, 0.3581923765565931, 0.5416244627145146, 0.3581923765565931, 0, 0.865256342129439, 1, 0.7300536683891502, 0.7350401559048004, 0.353331136348871];[7, 6, 8];3;111;[ 7  6  8  9  3  4  0  2 10  5  1];[0.45790551536666013, 0, 0.3581923765565931, 0.5416244627145146, 0.5298151921902524, 0.29952677830882835, 0.8767236599024314, 1, 0.7385299465335907, 0.7350401559048004, 0.353331136348871];[7, 6, 8];3;161;[ 7  6  8  9  5  4  2  3 10  0  1];[0, 0, 0.3581923765565931, 0.3581923765565931, 0.3581923765565931, 0.46171328410904355, 0.8767236599024314, 1, 0.7385299465335907, 0.7350401559048004, 0.353331136348871];[7, 6, 8];3;211;[ 7  6  8  9  5  4  2  3 10  0  1];[0, 0, 0.3581923765565931, 0.3581923765565931, 0.3581923765565931, 0.46171328410904355, 0.8767236599024314, 1, 0.8002921626210306, 0.7350401559048004, 0.353331136348871]
19039;11;11;[7, 6, 3];3;61;[ 7  6  3  1  8  0 10  4  5  2  9];[0.5039296516840072, 0.5381068574852892, 0, 0.5699793486564019, 0.3733883118947001, 0.29447635068932304, 0.6699715677835918, 1, 0.5381068574852892, 0, 0.3733883118947001];[7, 6, 1];3;120;[ 7  9  6  1  5  0  3  2  4  8 10];[0.6525059131270277, 0.6671894975921429, 0.5524733261025172, 0.5699793486564019, 0.5353509928407458, 0.6596813991174341, 0.6699715677835918, 1, 0, 0.9651197349179443, 0];[7, 6, 1];3;170;[ 7  9  6  1  5  0  3  2  4  8 10];[0.6525059131270277, 0.6671894975921429, 0.5524733261025172, 0.5699793486564019, 0.5353509928407458, 0.6596813991174341, 0.7778385443136905, 1, 0, 0.9651197349179443, 0];[7, 6, 1];3;220;[ 7  9  6  1  5  2  0  3  4  8 10];[0.6525059131270277, 0.6671894975921429, 0.658323262263615, 0.5699793486564019, 0.5353509928407458, 0.6596813991174341, 0.7778385443136905, 1, 0, 0.9651197349179443, 0]
19040;12;12;[11, 8, 10, 9];4;70;[11  8 10  9  0  7  3  6  1  2  5  4];[0.6719848790360592, 0.3699550717711214, 0.3699550717711214, 0.64595165893249, 0, 0.32303474294657447, 0.5365895906913557, 0.6719848790360592, 0.8716294192519564, 0.6887200544365898, 0.8215837777988529, 1];[11, 8, 10, 9];4;120;[11  8 10  9  7  3  6  5  2  4  1  0];[0, 0, 0.4198129167995886, 0.64595165893249, 0, 0.5792701309265489, 0.6153473566753008, 0.7044509007935242, 0.8716294192519564, 0.7908976326674996, 0.8215837777988529, 1];[11, 8, 10, 9];4;170;[11  8 10  9  7  6  3  5  1  4  2  0];[0, 0.540060686228825, 0.4198129167995886, 0.64595165893249, 0.47117944808376444, 0.5792701309265489, 0.7032513406497614, 0.7044509007935242, 0.8716294192519564, 0.7908976326674996, 0.8215837777988529, 1];[11, 8, 10, 9];4;220;[11  8 10  9  6  7  3  5  0  1  2  4];[0.5489983274220909, 0.540060686228825, 0.5110315462898048, 0.64595165893249, 0.47117944808376444, 0.5792701309265489, 0.7292997575702211, 0.7044509007935242, 0.8716294192519564, 0.7908976326674996, 0.8215837777988529, 1]
19041;12;12;[10, 9, 11];3;4158;[10  0  9  6  8  7  2  3  1 11  5  4];[0.7744209634040831, 0.4866421367654579, 0.5770717852880968, 0.5506270605443822, 0, 0.4347536664446103, 0.6124119614253303, 0.601959537305623, 0.6124119614253303, 0.6584059955006663, 1, 0.4706267740083024];[10, 9, 11];3;364;[10  9  0 11  7  8  6  2  3  4  1  5];[0.7744209634040831, 0.4866421367654579, 0.5770717852880968, 0.5506270605443822, 0.5111179005416643, 0.4347536664446103, 0.6124119614253303, 0.6765620836310646, 0.6124119614253303, 0.8019069387947972, 1, 0.7269806902997201];[10, 9, 11];3;161;[10  9 11  8  0  7  3  2  6  5  4  1];[0.7744209634040831, 0, 0.5770717852880968, 0.729645730411362, 0.5111179005416643, 0.5199082013707113, 0.5770717852880968, 0.7529867979783287, 0.7893453520904442, 0.8019069387947972, 1, 0.7893453520904442];[10, 11, 9];3;220;[10  6 11  9  0  2  7  3  8  1  5  4];[0.7744209634040831, 0.5972880747565575, 0.756436786844443, 0.729645730411362, 0.5111179005416643, 0.5199082013707113, 0.9076065340476791, 0.7529867979783287, 0.726819169260445, 0.8019069387947972, 1, 0.824643898147619]
19042;12;12;[8, 1, 11, 7];4;4158;[ 8  5  1 11  7  9 10  2  6  4  0  3];[0.421276019202656, 0.8757485778388129, 0.6379557810972046, 0, 0.5279924263057767, 0.9370007610031765, 0.5764505648847964, 0.8124899416661827, 1, 0.7996833850541748, 0.7112763401219493, 0.8286164651867486];[8, 7, 1, 11];4;4208;[ 8  2  5  7  1  3 11 10  9  6  4  0];[0.421276019202656, 0.8757485778388129, 0.9457710030642761, 0.849769298147686, 0.6786099595895658, 0.9370007610031765, 0.7392596349160473, 0.9068254448716128, 1, 0.7996833850541748, 0.8004266308422101, 0.8286164651867486];[8, 7, 1, 11];4;4258;[ 8  2  5  7  1  3 11 10  9  6  4  0];[0.5030257004470141, 0.8757485778388129, 0.9457710030642761, 0.849769298147686, 0.6786099595895658, 0.9370007610031765, 0.7392596349160473, 0.9068254448716128, 1, 0.7996833850541748, 0.8004266308422101, 0.8286164651867486];[8, 7, 1, 11];4;4308;[ 8  2  5  7  1 11  3 10  4  9  6  0];[0.547519336817513, 0.8757485778388129, 0.9457710030642761, 0.849769298147686, 0.8264826429519687, 0.9370007610031765, 0.7392596349160473, 0.9068254448716128, 1, 0.7996833850541748, 0.8327324903677116, 0.8659937537703776]
19043;12;12;[11, 4, 10];3;4158;[11  5  1  2  3  9  0  4  8  7  6 10];[0.6355580556468625, 0.8333467033123485, 0.6845053437304599, 0.6587590412250687, 0.6355580556468625, 0.9651917523658513, 0.44310460736299007, 0.5573864151107645, 0.6166171344522985, 0.6518133190163028, 0.3921586037777415, 1];[11, 4, 10];3;1134;[11  5  9  1  4  0  2  3 10  8  7  6];[0.7423320040909551, 0.8333467033123485, 0.6845053437304599, 0.6742719199353212, 0.7926479656784854, 0.9651917523658513, 0.4823837262382721, 0.6020910129872625, 0.6166171344522985, 0.8716154825463898, 0.6546791867185177, 1];[11, 4, 10];3;1184;[11  5  9  1  0  4  2 10  3  8  7  6];[0.8171415146279358, 0.8333467033123485, 0.6845053437304599, 0.6742719199353212, 0.7926479656784854, 0.9651917523658513, 0.4823837262382721, 0.6020910129872625, 0.6166171344522985, 0.8716154825463898, 0.6789175208403262, 1];[11, 5, 10, 1];4;335;[11  5  2  7 10  9  1  3  0  4  6  8];[0.8171415146279358, 0.8333467033123485, 0.964280290244726, 0.8278131849214521, 0.7926479656784854, 0.9651917523658513, 0.6868105296548389, 0.9263121992472005, 0.6166171344522985, 0.8716154825463898, 0.8737284237873358, 1]
19044;12;12;[9, 6, 10, 5, 7, 1, 2];7;185;[ 9  6 10  5  7  1  2  4  0  3  8 11];[0, 0.3924270498716811, 0.2533680169221304, 0, 0.2533680169221304, 0.7114786513473267, 0.7570128415657865, 0.6243765030260495, 0, 1, 0.7496017723650965, 0];[9, 6, 7, 5, 8];5;1134;[ 9  6 10  7  5  2  8  4  1  0  3 11];[0, 0, 0.6706947069424861, 0, 0.5737727249960596, 0.7114786513473267, 0.7570128415657865, 0.7364465303334551, 0.6464249287927424, 1, 0.7496017723650965, 0];[9, 7, 6, 8, 5];5;220;[ 9  7  6  8 10  5  2  4  1  0  3 11];[0, 0, 0.6706947069424861, 0, 0.5750909303429136, 0.7114786513473267, 0.7570128415657865, 0.8304114693993062, 0.7560323076697204, 1, 0.7496017723650965, 0];[9, 7, 6, 8, 5];5;270;[ 9  7  6  8 10  5  2  4  1  0  3 11];[0, 0, 0.6706947069424861, 0, 0.5750909303429136, 0.7114786513473267, 0.7570128415657865, 0.8304114693993062, 0.7560323076697204, 1, 0.7496017723650965, 0]
19045;12;12;[7, 1, 8, 6];4;314;[ 7  1  3  2  8  6 10  4  5  0  9 11];[0, 0.8712865390746991, 0.7063863852884918, 0.8577601993173596, 0.5326760377513423, 0.3747511363362862, 0.6585989333775508, 1, 0.6771707875374526, 0, 0.658234154345928, 0];[7, 1, 6, 8];4;364;[ 7  1  3  5  6  2  8 10  4  0  9 11];[0, 0.8712865390746991, 0.7063863852884918, 0.8577601993173596, 0.5326760377513423, 0.8469500495822377, 0.7970028886861354, 1, 0.6771707875374526, 0, 0.658234154345928, 0];[7, 1, 6, 8];4;414;[ 7  1  3  5  6  2  8 10 11  0  4  9];[0.6271457613338207, 0.8712865390746991, 0.7199698636154237, 0.8577601993173596, 0.5326760377513423, 0.8469500495822377, 0.7970028886861354, 1, 0.7091091166037825, 0, 0.658234154345928, 0.6271457613338207];[7, 1, 6, 8];4;464;[ 7  1  3  5  6  2  8 10 11  0  4  9];[0.6271457613338207, 0.8712865390746991, 0.7199698636154237, 0.8577601993173596, 0.6180222219963643, 0.8469500495822377, 0.7970028886861354, 1, 0.7091091166037825, 0.5979565145680875, 0.658234154345928, 0.6271457613338207]
19046;12;12;[8, 5];2;56;[ 8  5  2  6  9 10  4  1  0 11  7  3];[0.4140998246446838, 0.4889674098906368, 0.7569164157726661, 0, 0.49105291619210256, 0.7740063793950249, 0.5686503368056713, 0, 1, 0.5686503368056713, 0.49105291619210256, 0.4021187286315933];[8, 5];2;106;[ 8  5  2  3  9  0  4 10  1 11  6  7];[0.5622441090487659, 0.4889674098906368, 0.7569164157726661, 0.7174179207758847, 0.49105291619210256, 0.7740063793950249, 0.3472256308367348, 0.2904579589672984, 1, 0.6753163108641338, 0.49105291619210256, 0.4021187286315933];[8, 5];2;161;[ 8  1  5  2  3  9  0  7  4  6 10 11];[0.6296957493329662, 0.8893466653751221, 0.7569164157726661, 0.7179983659223487, 0.5269533625052049, 0.8161728582271396, 0.47513012152974043, 0.6296957493329662, 1, 0.6753163108641338, 0, 0];[8, 5];2;206;[ 8  5  1  2  4  3  9  0  6  7 10 11];[0.6358800998452075, 0.8893466653751221, 0.7569164157726661, 0.7179983659223487, 0.7426277751118988, 0.8906508146162222, 0.6358800998452075, 0.6296957493329662, 1, 0.6753163108641338, 0.49067175598956164, 0]
19047;12;12;[9, 8, 5];3;120;[ 9  8  2  5  7  3  0  1  6  4 10 11];[0, 0, 0.5297254371206064, 0.3682380377165299, 0, 0.5297254371206064, 0, 0.3682380377165299, 0.678720385768866, 1, 0, 0];[9, 8, 5];3;235;[ 9  7  8  2  5 11  6  1  0  4  3 10];[0.401005948634979, 0.48186755220756083, 0.5297254371206064, 0, 0.401005948634979, 0.5297254371206064, 0.502843165287126, 0.7206357522586891, 0.678720385768866, 1, 0, 0.502843165287126];[9, 8, 5];3;220;[ 9  7  8  0  5  2  6 11  1  4  3 10];[0.6954716269251915, 0.48186755220756083, 0.5297254371206064, 0, 0.3959572027422572, 0.5297254371206064, 0.502843165287126, 0.736551269434549, 0.6989193113036305, 1, 0, 0.502843165287126];[9, 4, 8];3;237;[ 9  0  4 11  8  7  5  2  1  6  3 10];[0.8227828959234559, 0.48186755220756083, 0.5297254371206064, 0, 0.7960419885872193, 0.5297254371206064, 0.48186755220756083, 0.736551269434549, 0.7515195785329501, 1, 0, 0.7727997765813776]
19048;12;12;[9, 7, 10];3;61;[ 9  7 10  8  4  5  3  0  6  1  2 11];[0, 0, 0, 0, 0.6059176047849492, 0.5260525539236205, 0, 0.7481603974475616, 0.6508905478833256, 1, 0.7477556767778589, 0];[9, 7, 10];3;137;[ 9  1  6  7 10  8 11  4  0  5  2  3];[0.6048009701802831, 0.8099715800438007, 0, 0, 0.6059176047849492, 0.5260525539236205, 0.7794250788695204, 0.7481603974475616, 0.6508905478833256, 1, 0.7477556767778589, 0.6316793681629213];[9, 7, 10];3;220;[ 9  5  6  1  7 10  8 11  4  0  2  3];[0.6048009701802831, 0.8099715800438007, 0, 0, 0.6059176047849492, 0.8824355367025998, 0.8327373954813365, 0.7481603974475616, 0.6508905478833256, 1, 0.7477556767778589, 0.6316793681629213];[9, 7, 10];3;270;[ 9  6  5  1  7 10  8 11  4  0  2  3];[0.6048009701802831, 0.8099715800438007, 0.5893616791033871, 0, 0.6059176047849492, 0.8824355367025998, 0.950489226879403, 0.7481603974475616, 0.6529350656503302, 1, 0.7477556767778589, 0.6316793681629213]
19049;12;12;[8, 9, 10, 6];4;2109;[ 8  9 10  2  1  5  7  4  3 11  6  0];[0, 0.5576611193412305, 0.6691933485090545, 0.3714440820701084, 0.45136971771120227, 0.47946327093622365, 0, 0.47202177257737093, 1, 0.8107964713243617, 0.7476640155476064, 0.3714440820701084];[8, 9, 10, 6];4;170;[ 8  9  2 10  4  6  0  1  3  7  5 11];[0.5970118448860336, 0.5576611193412305, 0.8027441529675525, 0.5455086635137081, 0.7673390206590063, 0.47946327093622365, 0.7407560050419713, 0.497760078265524, 1, 0.8107964713243617, 0.7892733085696183, 0];[8, 9, 10, 6];4;285;[ 8  3  9  2 10  4  6  0  1  7  5 11];[0.5970118448860336, 0.5576611193412305, 0.8027441529675525, 0.8601296561996715, 0.7673390206590063, 0.47946327093622365, 0.7521943955619357, 0.497760078265524, 1, 0.8107964713243617, 0.7892733085696183, 0];[8, 9, 10, 6];4;464;[ 8  3  7  9  2 10  4  6  0  1 11  5];[0.7065938660980254, 0.6798565904508321, 0.8027441529675525, 0.8601296561996715, 0.7673390206590063, 0.47946327093622365, 0.7521943955619357, 0.831007577291093, 1, 0.8107964713243617, 0.7892733085696183, 0.48001258102592315]
19050;12;12;[10, 9, 11, 8];4;4158;[10  9  5  2  0  3  1 11  6  4  7  8];[0.6219340651699646, 0.5761718492696856, 0.6719797519397718, 0.5962509764491044, 0, 0.7187244086782278, 0.4702894899898111, 0, 0, 0.8030087416177933, 1, 0.5524099695368853];[10, 9, 5, 0, 11];5;1134;[10  7  9  5  1  6  2  0 11  3  4  8];[0.6618287620679287, 0.7018116100730916, 0.6719797519397718, 0.5962509764491044, 0.5826258361508834, 0.7712318382269728, 0.6817759725855365, 0.9756077707689138, 0, 0.8030087416177933, 1, 0.6043056200807632];[10, 9, 8, 11];4;671;[10  7  9  8  5 11  2  6  1  0  3  4];[0.6618287620679287, 0.7018116100730916, 0.7381955290842702, 0.5962509764491044, 0.5826258361508834, 0.7712318382269728, 0.7083659508935705, 0.9756077707689138, 0.7786158643260839, 0.8389560343858663, 1, 0.7601277920427074];[10, 9, 8, 11];4;721;[10  7  9  6  8  5 11  2  1  0  3  4];[0.6653558692010854, 0.7018116100730916, 0.7381955290842702, 0.5962509764491044, 0.5826258361508834, 0.7712318382269728, 0.8174971725893784, 0.9756077707689138, 0.7786158643260839, 0.8389560343858663, 1, 0.7601277920427074]
19051;12;12;[9, 0, 3, 1, 4, 2, 6];7;185;[ 9  0  3  1  4  2  6  5  7  8 10 11];[0.7595926472314333, 0.5638112822246938, 0, 0.5966477602811698, 0.49710362219988075, 0, 0, 0, 0, 1, 0, 0];[9, 8, 2, 7];4;621;[ 9  8  0 11  2  3  4  1  7  5  6 10];[0.7595926472314333, 0.5638112822246938, 0.6090666120461043, 0.5966477602811698, 0.5865176270479588, 0.503336865881839, 0.503336865881839, 0.5044806202440818, 0.8461038850566673, 1, 0, 0.7137086365923763];[9, 8, 5, 7];4;1184;[ 9  8  0 11  1  5  3  2  4  7  6 10];[0.7595926472314333, 0.6874747903206202, 0.6090666120461043, 0.6188948604893626, 0.5865176270479588, 0.6431919961553766, 0, 0.5044806202440818, 0.8461038850566673, 1, 0, 0.7137086365923763];[9, 8, 5, 7];4;2259;[ 9  8  0 11  1  5 10  3  2  4  7  6];[0.7595926472314333, 0.6874747903206202, 0.6090666120461043, 0.6188948604893626, 0.5865176270479588, 0.6431919961553766, 0, 0.5044806202440818, 0.8461038850566673, 1, 0.6385582054729331, 0.7137086365923763]
19052;12;12;[9, 2, 4, 8, 0];5;185;[ 9  2  4 10 11  8  0  7  6  1  5  3];[0.5409970137508323, 0.4168123843922877, 0.7249143289920205, 0.3616171317284985, 0.6257874902134886, 0.4168123843922877, 0.4481590400650593, 0.5182882987576185, 0.5409970137508323, 1, 0.5529688612916756, 0.5409970137508323];[9, 2, 5];3;4208;[ 9  0  8  3  2  1  4 10  5  7 11  6];[0.948902982900209, 0.712378882670393, 0.7249143289920205, 0.7647955130927571, 0.6257874902134886, 0.5370430830737873, 0.45305368059284173, 0.5182882987576185, 0.8485515395947959, 1, 0.5529688612916756, 0.4761131142787289];[9, 2, 5];3;4258;[ 9  4  0  8  1  3  2 11 10  5  7  6];[0.948902982900209, 0.7914038708558109, 0.7249143289920205, 0.7647955130927571, 0.9621620434535012, 0.5370430830737873, 0.45305368059284173, 0.5182882987576185, 0.8485515395947959, 1, 0.5549767538708706, 0.5921183684334395];[9, 2, 5];3;4308;[ 9  4  0  8  1  3  2  5 11 10  6  7];[0.948902982900209, 0.7914038708558109, 0.7249143289920205, 0.7647955130927571, 0.9621620434535012, 0.7188820242448976, 0.5214798875399277, 0.49636260784382075, 0.8485515395947959, 1, 0.5529688612916756, 0.5921183684334395]
19053;12;12;[10, 9, 8];3;61;[10  9  8  7  3  0  2  1  6  5  4 11];[0, 0, 0, 0, 0, 0, 0, 0.5547446392297353, 0.617790902563468, 0.6909258478730743, 1, 0];[10, 8, 9];3;111;[10  8  9  7  3  0  2  1  6  5  4 11];[0, 0, 0, 0, 0, 0, 0, 0.5547446392297353, 0.7566834412090527, 0.6972526352434731, 1, 0];[10, 8, 9];3;161;[10  8  9  7  3  0  2  1  6  5  4 11];[0, 0, 0, 0, 0, 0, 0, 0.5547446392297353, 0.7566834412090527, 0.7342524810578448, 1, 0];[10, 8, 9];3;211;[10  8  9  7  3  0  2  1  6  5  4 11];[0, 0, 0, 0, 0, 0, 0, 0.5547446392297353, 0.7566834412090527, 0.7439726975501707, 1, 0]
19054;12;12;[9, 8];2;87;[ 9  2  7  4  8 10  6  0  1 11  5  3];[0.41949061582276315, 0.41949061582276315, 0.6811392873466282, 0, 0.6575448114560457, 0, 0.5523700913987729, 0.6652341894803114, 0.6272794635714264, 1, 0.5926472873146782, 0.32832445203938104];[9, 8];2;235;[ 9  3  2  7  4  8 10  6  5  0  1 11];[0.4288892706882236, 0.41949061582276315, 0.6811392873466282, 0.7081529475886582, 0.6575448114560457, 0.5159635610017936, 0.5523700913987729, 0.6652341894803114, 0.6561876158047857, 1, 0.5926472873146782, 0.3996498992012141];[9, 8];2;285;[ 9  3  2 10  7  4  8  6  5  1  0 11];[0.4288892706882236, 0.4396025141045941, 0.6811392873466282, 0.7081529475886582, 0.6575448114560457, 0.5159635610017936, 0.5523700913987729, 0.6652341894803114, 0.6561876158047857, 1, 0.6765519317890062, 0.3996498992012141];[9, 8];2;211;[ 9  5  8  2 10  7  4  6  0  3  1 11];[0.4288892706882236, 0.41949061582276315, 0.6811392873466282, 0.4288892706882236, 0.6575448114560457, 0.867932104485856, 0.5523700913987729, 0.6652341894803114, 0.7857488010762148, 1, 0.6765519317890062, 0]
19055;12;12;[8, 1, 10, 6, 4, 7, 2, 3];8;2109;[ 8  1 10  9  6  4  7  5  0  2  3 11];[0.5188403686516393, 0.8801430715860069, 0.48326188498109074, 0, 0.6881270427288513, 0.5939141205339652, 0.721065358287009, 0.6257409079894082, 1, 0.7299939218076479, 0.7898732372353421, 0];[8, 6, 1, 7, 10, 4, 3, 2];8;2159;[ 8  6  1  0  7 10  9  4  5  3  2 11];[0.8383589844894506, 0.8801430715860069, 0.48326188498109074, 0.5646051341309353, 0.6881270427288513, 0.5939141205339652, 0.8946269921162859, 0.8150748793043445, 1, 0.7583242818982407, 0.7898732372353421, 0];[8, 6, 1, 7, 11, 4, 3, 2];8;4258;[ 8  6  1  0  7 11 10  9  4  3  5  2];[0.8383589844894506, 0.8801430715860069, 0.48326188498109074, 0.6367197081607726, 0.6881270427288513, 0.5939141205339652, 0.8946269921162859, 0.8150748793043445, 1, 0.7583242818982407, 0.7898732372353421, 0.8109274900033139];[8, 6, 1, 7, 11, 2, 4, 3];8;4308;[ 8  6  1  0  7 11 10  9  2  4  3  5];[0.8383589844894506, 0.8801430715860069, 0.7222321403570013, 0.6487456058543624, 0.6881270427288513, 0.5939141205339652, 0.8946269921162859, 0.8150748793043445, 1, 0.7583242818982407, 0.7898732372353421, 0.8109274900033139]
19056;12;12;[9, 10, 6];3;61;[ 9 10  6  7  8  2  4 11  1  0  5  3];[0.4201921655604331, 0.4201921655604331, 0.52407395119791, 0, 0.52407395119791, 0, 0.6585139081355655, 0.5956765296984156, 0.5886555873841438, 1, 0.7196379876129491, 0.45214374304016236];[9, 6, 10];3;170;[ 9  6  8 10  7  2  4  5 11  0  1  3];[0.4201921655604331, 0.4201921655604331, 0.52407395119791, 0, 0.52407395119791, 0.49710506261731485, 0.737276362813266, 0.5956765296984156, 0.737276362813266, 1, 0.7196379876129491, 0.45214374304016236];[9, 10, 7, 11];4;170;[ 9 10  7 11  8  6  3  2  4  1  0  5];[0.4201921655604331, 0.4201921655604331, 0.52407395119791, 0.5321729180895026, 0.52407395119791, 0, 0.737276362813266, 0.7739138678624528, 0.737276362813266, 1, 0.8697084875073379, 0.7492290705284028];[9, 10, 6];3;464;[ 9 10  0  7 11  8  6  4  3  5  2  1];[0.8566831714065372, 0, 0.5089653564682889, 0.5819006586285195, 0.6330332583901584, 0.5558783435364185, 0.737276362813266, 0.7739138678624528, 0.737276362813266, 1, 0.8697084875073379, 0.7492290705284028]
19057;12;12;[10, 8, 9];3;61;[10  8  9  0  4 11  6  7  3  5  1  2];[0.5799182165876463, 0.39808033780600216, 0, 0.4349478585476894, 0.5772842592516624, 0.4194647829580925, 0.5352877380256521, 0.4431676345921359, 0.6801216927748368, 0.6495468758963482, 1, 0.5352877380256521];[10, 8, 9];3;120;[10  8  6  9 11  3  0  1  5  7  4  2];[0.5799182165876463, 0.5607314636214464, 0, 0.6092969917065536, 0, 0.4194647829580925, 0.7937808081622483, 0.4037931835731812, 0.8640353288137312, 0.6495468758963482, 1, 0.6092969917065536];[10, 8, 9];3;161;[10  8  9  6  0  5  3  4  1  7 11  2];[0.7287811199376307, 0.5607314636214464, 0.5033368423291049, 0.625796789755018, 0.586243002679216, 0.7072617184474668, 0.7937808081622483, 0.5036270855805475, 0.8640353288137312, 0.8262009755732864, 1, 0.5036270855805475];[10, 9, 8];3;211;[10  9  8  1  6  0  5  4  3  7 11  2];[0.7287811199376307, 0.8544186760924325, 0.5033368423291049, 0.625796789755018, 0.6623910511143373, 0.7072617184474668, 0.7937808081622483, 0.5036270855805475, 0.8640353288137312, 0.8748337308292121, 1, 0.5036270855805475]
19058;12;12;[8, 10, 3, 9, 7];5;4158;[ 8  2 10  1  3 11  9  4  7  0  6  5];[0.41332382804579687, 0.7496485682849423, 0.8987573041788005, 0.7327632842507013, 0.5722554847366457, 0, 0, 0.5687810615172628, 1, 0.6559711347338322, 0.7750531953938906, 0.7327632842507013];[8, 0, 10, 6, 7];5;4208;[ 8  2  5  0 10  1  3 11  9  6  4  7];[0.786094685279508, 0.7496485682849423, 0.8987573041788005, 0.7327632842507013, 0.5722554847366457, 0.7904615170623615, 0.5794148474094053, 0.5722142776298006, 1, 0.6793829332194063, 0.7750531953938906, 0.7327632842507013];[8, 0, 10, 6, 7];5;4258;[ 8  2  1  5  0 10  3 11  9  6  4  7];[0.786094685279508, 0.8327573326119041, 0.8987573041788005, 0.7327632842507013, 0.5722554847366457, 0.8000756505675283, 0.5810090735226586, 0.5722142776298006, 1, 0.6793829332194063, 0.778231040563923, 0.7327632842507013];[8, 6, 0, 10, 7];5;4308;[ 8  6  2  1  5  0 10  7 11  3  9  4];[0.786094685279508, 0.8327573326119041, 0.8987573041788005, 0.7327632842507013, 0.5722554847366457, 0.8000756505675283, 0.9010987507607187, 0.7513692704746712, 1, 0.6793829332194063, 0.778231040563923, 0.7327632842507013]
19059;12;12;[10, 1, 9, 4, 8];5;2109;[10  1  9  4  7  2  0  6  5  3  8 11];[0.5778826937710073, 0.8067261239649989, 0.5780357615757178, 0.4398880111603347, 0.6262330446184421, 0.500287499986365, 0.5538896120605444, 0.6169552215414968, 0, 0.7098248705426388, 1, 0];[10, 1, 9, 8, 4];5;2159;[10  2  1  7  9  0  8  4  6  5  3 11];[0.7027357466394212, 0.8067261239649989, 0.9298726551622716, 0.4398880111603347, 0.6262330446184421, 0.500287499986365, 0.5538896120605444, 0.7975137246643819, 0.6334542441188444, 0.7098248705426388, 1, 0];[10, 11, 2, 7, 1, 4, 9];7;285;[10 11  2  7  1  4  9  0  8  6  5  3];[0.7027357466394212, 0.8067261239649989, 0.9298726551622716, 0.46214127671048255, 0.7409350325942715, 0.500287499986365, 0.5538896120605444, 0.8558920146287975, 0.6334542441188444, 0.7098248705426388, 1, 0.9300430625850875];[10, 11, 2, 7, 4, 1, 9];7;335;[10 11  2  7  4  1  9  0  6  8  5  3];[0.7027357466394212, 0.8067261239649989, 0.9298726551622716, 0.46292118724759906, 0.8250210333000662, 0.500287499986365, 0.6795238978778815, 0.8558920146287975, 0.6334542441188444, 0.7753582348826576, 1, 0.9300430625850875]
19060;13;13;[7, 11, 3, 9, 4];5;2109;[ 7 11  3  9  2  4  1  0  6  5  8 10 12];[0, 0, 0, 0.8400147698058273, 0, 0, 0, 1, 0, 0.7930871369709622, 0, 0.9476061128590386, 0];[7, 11, 3, 9, 4];5;137;[ 7 11  3  9  4  1  2  0  6  5  8 10 12];[0, 0, 0, 0.8400147698058273, 0.38136114197713017, 0, 0, 1, 0, 0.7930871369709622, 0, 0.9476061128590386, 0];[7, 11, 3, 9, 4];5;220;[ 7 11  3  9  8  4  5  2  6  0  1 10 12];[0, 0, 0, 0.8400147698058273, 0.3915942358132224, 0.3915942358132224, 0, 1, 0.6906816560163719, 0.7930871369709622, 0, 0.9476061128590386, 0];[7, 11, 3, 9, 4];5;270;[ 7 11  3  9  8  4  5  2  6 10  1  0 12];[0, 0, 0.2258368154131095, 0.8400147698058273, 0.3915942358132224, 0.3915942358132224, 0.2258368154131095, 1, 0.6906816560163719, 0.7930871369709622, 0.2258368154131095, 0.9476061128590386, 0]
19061;13;13;[12, 1, 10, 8, 11, 3, 9];7;314;[12  1 10  8  5 11  3  9  6  7  0  2  4];[0.29006001072739074, 0.9299615156708756, 0.29006001072739074, 0.49381368002642073, 0, 0.6115503188137117, 0.4186365120252039, 0.3004120373896049, 0.6412224832369928, 0.49381368002642073, 0.6555756740687089, 0.5580960778780192, 1];[12, 9, 6, 8, 11];5;1134;[12  7  1  9  0  6  8  5 10 11  3  4  2];[0.8199857057036626, 0.9299615156708756, 0, 0.33232647314373825, 0.33232647314373825, 0.6882555216941065, 0.8105510528914582, 0.944472331893193, 0.7289431940361095, 0.8403805772411889, 0.6555756740687089, 0.6210140683491758, 1];[12, 8, 9, 6, 11];5;8355;[12  7  1  8  2  4  9  0  6  5 10 11  3];[0.8199857057036626, 0.9299615156708756, 0.8641562558352667, 0.29759134934248044, 0.8576701773564538, 0.6882555216941065, 0.8105510528914582, 0.944472331893193, 0.8687996837749707, 0.8403805772411889, 0.6555756740687089, 0.6210140683491758, 1];[12, 11, 8, 9, 6];5;8405;[12  7  1 11  8  2  4  9  6  0 10  5  3];[0.8199857057036626, 0.9299615156708756, 0.8641562558352667, 0.36409928910223904, 0.8576701773564538, 0.6882555216941065, 0.8237965116250893, 0.944472331893193, 0.8687996837749707, 0.8403805772411889, 0.8008202563060954, 0.9076942418979765, 1]
19062;13;13;[11, 12];2;8255;[11  5  4  8  9 10  1  6  0  7  2  3 12];[0.4595405194806307, 0.5407241116539934, 0, 0, 0.8046328263678107, 0.8482690981432679, 0.5382973732763118, 0, 0.7763373759189002, 0.716247208117691, 0.7108324607140767, 1, 0];[11, 12];2;8305;[11  5 12  4  8  9 10  1  6  0  2  7  3];[0.5362068879129985, 0.5407241116539934, 0.5362068879129985, 0, 0.8046328263678107, 0.8482690981432679, 0.5382973732763118, 0.44998375030668053, 0.7763373759189002, 0.729668931043802, 0.7108324607140767, 1, 0.8460812199890257];[11, 12];2;187;[11  3  5 12  2  4  7  8  9 10  1  6  0];[0, 0.5407241116539934, 0.8157933661197881, 0.929034220785472, 0.8046328263678107, 0.8482690981432679, 0.5382973732763118, 0.8020973567101903, 0.7763373759189002, 0.729668931043802, 0.7108324607140767, 1, 0.8460812199890257];[11, 12];2;270;[11  3  0  5 12  8  2  4  7  9 10  1  6];[0.9141204497501549, 0.5407241116539934, 0.8157933661197881, 0.929034220785472, 0.8046328263678107, 0.8482690981432679, 0.5382973732763118, 0.8020973567101903, 0.83885238459203, 0.729668931043802, 0.7108324607140767, 1, 0.8460812199890257]
19063;13;13;[10, 6, 11, 8, 1, 9];6;8255;[10  6  0 11  5  8  7 12  4  1  3  2  9];[0.8981676212588627, 0.5976303953442881, 0.5970590231200303, 0.5976303953442881, 0.6847084150289456, 0.8230085553585841, 0.9352209928316735, 0.7045664518992468, 0.7948312774950157, 0.5042014699256337, 1, 0.8642597170402126, 0.6952556314855834];[10, 6, 11, 8, 1, 9];6;8305;[10  6  0 11  4  5  8  3  1  7 12  2  9];[0.8981676212588627, 0.7280211646528515, 0.6927460986547043, 0.7912187904939237, 0.8465217646479195, 0.8230085553585841, 0.9352209928316735, 0.7045664518992468, 0.7948312774950157, 0.5882383898205602, 1, 0.8642597170402126, 0.6952556314855834];[10, 6, 11, 8, 1, 9];6;8355;[10  6  0 11  2  4  5  8  3  1  7 12  9];[0.8981676212588627, 0.7280211646528515, 0.8507081279127606, 0.7912187904939237, 0.8465217646479195, 0.8230085553585841, 0.9352209928316735, 0.7045664518992468, 0.7948312774950157, 0.5882383898205602, 1, 0.8642597170402126, 0.6952556314855834];[10, 6, 11, 8, 1, 9];6;8405;[10  6  0 11  2  4  5  8  3  1  7 12  9];[0.8981676212588627, 0.7280211646528515, 0.8507081279127606, 0.7912187904939237, 0.8465217646479195, 0.8231462036322906, 0.9352209928316735, 0.7045664518992468, 0.7948312774950157, 0.5882383898205602, 1, 0.8642597170402126, 0.6952556314855834]
19064;13;13;[11, 4, 8, 9];4;185;[11  6  4  8  9  2  7  0  5  3  1 10 12];[0.4927621624152819, 0, 0.5927143819667945, 0, 0.7468114456246078, 0, 0.8097063477695813, 0.4927621624152819, 0.7169696620686271, 0.6924597938241018, 0, 1, 0];[11, 3, 8, 9];4;621;[11  3  6  8  9  4  2  0  1 12  7  5 10];[0.5062243255541635, 0.5062243255541635, 0.6060892201091351, 0.9334128328620873, 0.7757367241852183, 0, 0.9302630289092076, 0.4927621624152819, 0.8742711025285319, 0.8237034016501881, 0, 1, 0.5062243255541635];[11, 3, 8, 9];4;285;[11  3  6  8  9  4  1  0  7  2  5 10 12];[0.7441835055442555, 0.7554116990520287, 0.6060892201091351, 0.9334128328620873, 0.7757367241852183, 0.5698756282257147, 0.9302630289092076, 0.6477777469258434, 0.8742711025285319, 0.8237034016501881, 0, 1, 0];[11, 3, 8, 9];4;335;[11  3  6  8  1  9  4  0  7  5  2 10 12];[0.7441835055442555, 0.8267995000849221, 0.6060892201091351, 0.9334128328620873, 0.7757367241852183, 0.6479853548059996, 0.9302630289092076, 0.7249121901869191, 0.8742711025285319, 0.8237034016501881, 0, 1, 0]
19065;13;13;[11, 8, 10, 12];4;571;[11  8 10  7  4  9  3  1 12  5  0  2  6];[0, 0.5810044691246949, 0, 0.6793404359037389, 0.7181759258275209, 0, 0, 0.7701634595277068, 0.9022191432831883, 0.6832844503029432, 0.8709526063991473, 1, 0.5715380374336844];[11, 8, 10, 12];4;137;[11  8 10  7 12  4  9  3  5  1  0  2  6];[0, 0.5810044691246949, 0, 0.6793404359037389, 0.7181759258275209, 0.6483867693442672, 0, 0.7701634595277068, 0.9022191432831883, 0.6832844503029432, 0.8709526063991473, 1, 0.7456875170665784];[11, 8, 10, 12];4;187;[11  8 10  7 12  4  3  9  5  1  6  0  2];[0.5487993785274741, 0.5810044691246949, 0, 0.6879538128816163, 0.7181759258275209, 0.6483867693442672, 0.5640212810860541, 0.7701634595277068, 0.9022191432831883, 0.6879538128816163, 0.8709526063991473, 1, 0.7456875170665784];[11, 8, 10, 12];4;270;[11  8  1 10  7 12  4  5  9  3  6  0  2];[0.5487993785274741, 0.8981130096491314, 0, 0.6879538128816163, 0.7181759258275209, 0.7054187130726309, 0.5640212810860541, 0.7701634595277068, 0.9022191432831883, 0.7054187130726309, 0.8709526063991473, 1, 0.7456875170665784]
19066;13;13;[10, 12, 1];3;1084;[10  2 12  6  4 11  9  5  7  1  3  0  8];[0, 0, 0.8330007501137036, 0, 0.6716540427814555, 0.5256993948608222, 0.715499950275626, 0.5256993948608222, 0, 0.5567883326016329, 1, 0.6643508119739001, 0.7548585846862637];[10, 12, 11, 9];4;364;[10  2 12 11  0  6  4  9  5  1  8  3  7];[0.7343404970384347, 0.4756409756239639, 0.8330007501137036, 0.355829800490208, 0.6716540427814555, 0.6033843350737947, 0.715499950275626, 0, 0.355829800490208, 0.6253710388900993, 1, 0.734475932025756, 0.7548585846862637];[10, 1, 12];3;414;[10  3  2 11  1  9 12  7  0  6  4  5  8];[0.7343404970384347, 0.7772500520932308, 0.8330007501137036, 0.8472578518518565, 0.6716540427814555, 0.6033843350737947, 0.715499950275626, 0.7460040474853669, 0, 0.7727250778923074, 1, 0.8164334630324676, 0.7548585846862637];[10, 12, 1];3;464;[10  3  2 11 12  1  9  7  0  6  5  8  4];[0.7343404970384347, 0.7772500520932308, 0.8330007501137036, 0.8472578518518565, 0.6716540427814555, 0.6937288575065337, 0.715499950275626, 0.7460040474853669, 0.6827405959998014, 0.7727250778923074, 1, 0.8164334630324676, 0.7917416105246337]
19067;13;13;[6, 7];2;56;[ 6  7 12  9  2  1  5 11  8  4  0  3 10];[0, 0.587368349717247, 0.5923889277668777, 0, 0, 0.2405105475274271, 1, 0.7926582277104649, 0.2405105475274271, 0.6111116088241976, 0, 0.2405105475274271, 0.6111116088241976];[6, 7];2;106;[ 6  7  8  9 12  2  5  1 11  4  0  3 10];[0, 0.587368349717247, 0.5963179616132295, 0, 0, 0.5963179616132295, 1, 0.8813957742975465, 0.6810368588793339, 0.6111116088241976, 0, 0.5194837305110281, 0.6111116088241976];[6, 7];2;156;[ 6  7  8  9 12  2  5  1 11  3  4  0 10];[0, 0.587368349717247, 0.5963179616132295, 0.46745307354728116, 0, 0.5963179616132295, 1, 0.8813957742975465, 0.8100078981451662, 0.6111116088241976, 0, 0.5194837305110281, 0.6111116088241976];[6, 7];2;206;[ 6  7  8  9 12  2  5  1 11  4  3 10  0];[0, 0.587368349717247, 0.5963179616132295, 0.46745307354728116, 0.4958243275208506, 0.5963179616132295, 1, 0.8813957742975465, 0.8100078981451662, 0.6111116088241976, 0.36087193101787646, 0.5194837305110281, 0.6111116088241976]
19068;13;13;[9, 4, 8];3;571;[ 9  4  7 11  5  2  6  8 10 12  1  3  0];[0, 0.3368533249031222, 0.6834566198248196, 0, 0.9232885664897502, 0.6907180611700446, 0.6648262523969574, 0.7553762817624361, 0.6648262523969574, 1, 0.653112754882463, 0.7130374841314292, 0.3368533249031222];[9, 4, 8];3;8305;[ 9  4  0  7  8 11  6  5  2 10 12  3  1];[0.828521745398506, 0, 0.6834566198248196, 0, 0.9232885664897502, 0.6907180611700446, 0.7076578113703776, 0.7553762817624361, 0.730069962326226, 1, 0.653112754882463, 0.7130374841314292, 0.5053843540853015];[9, 4, 8];3;8355;[ 9  4  5  0  6  7  8 11 10  2 12  3  1];[0.828521745398506, 0, 0.6834566198248196, 0.43901237607333143, 0.9232885664897502, 0.8454430185185741, 0.7974785576569138, 0.7553762817624361, 0.730069962326226, 1, 0.6931253625287682, 0.7130374841314292, 0.5053843540853015];[9, 4, 8];3;335;[ 9  4  5  0  1  8  6  7 11 10  2 12  3];[0.828521745398506, 0.8210230168828284, 0.6834566198248196, 0.43901237607333143, 0.9232885664897502, 0.8454430185185741, 0.7974785576569138, 0.7553762817624361, 0.8124995879106623, 1, 0.6931253625287682, 0.7130374841314292, 0.5053843540853015]
19069;13;13;[12, 11, 10];3;8255;[12  4  5  8  0 11  2  3  7  6  1  9 10];[0.5329079008310116, 0, 0.38899913756805365, 0, 0.8457078666973544, 0.6674746170838511, 0, 0, 0.5339289765754728, 0, 0, 0.38899913756805365, 1];[12, 10, 11];3;235;[12  4  0  9 10  5 11  7  6  1  2  3  8];[0.8255161652434752, 0, 0, 0, 0.8457078666973544, 0.6674746170838511, 0, 0.6558176695194954, 0, 0.7829234350362261, 0.7135580595247998, 0.6558176695194954, 1];[12, 10, 11];3;285;[12  4  0  9  5 10 11  7  1  6  2  3  8];[0.8255161652434752, 0.4571616771262329, 0, 0, 0.8457078666973544, 0.7572698608513267, 0, 0.6558176695194954, 0, 0.7829234350362261, 0.7135580595247998, 0.6558176695194954, 1];[12, 10, 11];3;335;[12  4  0  9  5 10 11  1  2  6  7  3  8];[0.8255161652434752, 0.4571616771262329, 0.41035659742514435, 0, 0.8457078666973544, 0.7572698608513267, 0.41035659742514435, 0, 0, 0.7829234350362261, 0.7135580595247998, 0.694280745389324, 1]
19070;13;13;[10, 8, 9];3;8255;[10  0  6 11  2  1  4  8  9 12  7  5  3];[0.9510441123308262, 0.7598171969411792, 0.8063052621618197, 0.48260477938298413, 0.7496028139214803, 0.5279506455320627, 0.8506308173847953, 0.5712565251335769, 0.7408022845763865, 0.6984473599018471, 1, 0.8374260221266372, 0.5712565251335769];[10, 8, 9];3;8305;[10  0  6 11  2  1  4  8  9 12  7  5  3];[0.957006462977336, 0.7598171969411792, 0.8063052621618197, 0.49689237929146224, 0.7496028139214803, 0.5279506455320627, 0.8506308173847953, 0.5712565251335769, 0.7408022845763865, 0.7066770226434365, 1, 0.8374260221266372, 0.5712565251335769];[10, 8, 9];3;4258;[10  0  6 11  2  1  4  8  9  7  3  5 12];[0.957006462977336, 0.7629610712861338, 0.8063052621618197, 0.5827445045145855, 0.7496028139214803, 0.5279506455320627, 0.8506308173847953, 0.6236818649427472, 0.7408022845763865, 0.7066770226434365, 1, 0.8374260221266372, 0];[10, 8, 9];3;8405;[10  0 12  6  4 11  2  1  8  9  3  7  5];[0.957006462977336, 0.7629610712861338, 0.8063052621618197, 0.6659354278711798, 0.8427943120182625, 0.5279506455320627, 0.8506308173847953, 0.6236818649427472, 0.7408022845763865, 0.7066770226434365, 1, 0.8427943120182625, 0.8791588933303982]
19071;13;13;[11, 10, 7, 9];4;8255;[11 12  1 10  4  6  7  5  2  3  0  9  8];[0.524981217481856, 0.7317477036843599, 0.5535874685893587, 0.5535874685893587, 0.6182525635800639, 0.5974896703937059, 0.6169683366868214, 0.6078849757351333, 0.33946845360495154, 0.33946845360495154, 0.6218265434351171, 1, 0.8111646126677492];[11, 9, 10, 7];4;8305;[11  9 12  1  8  4 10  6  7  5  2  3  0];[0.524981217481856, 0.7317477036843599, 0.5535874685893587, 0.5535874685893587, 0.6657606634639668, 0.5974896703937059, 0.6310852674105495, 0.6078849757351333, 0.7152066605702759, 0.8443758526986489, 0.663818455650573, 1, 0.8111646126677492];[11, 9, 10, 7];4;8355;[11  9  8 12 10  7  1  2  6  4  5  3  0];[0.5264637307543731, 0.7317477036843599, 0.7176671928185424, 0.5459110262079239, 0.6657606634639668, 0.5974896703937059, 0.6835185990146522, 0.7579994834202156, 0.8297845455970134, 0.8443758526986489, 0.7966553216802681, 1, 0.8111646126677492];[11, 9, 10, 7];4;8405;[11  9  8 12 10  7  1  2  0  6  4  5  3];[0.7013960809696843, 0.7317477036843599, 0.7176671928185424, 0.5459110262079239, 0.6657606634639668, 0.5974896703937059, 0.6835185990146522, 0.7579994834202156, 0.8297845455970134, 0.8443758526986489, 0.7966553216802681, 1, 0.8111646126677492]
19072;13;13;[8, 9, 3, 7];4;1084;[ 8  0  9  3 12  4 11  2  7  6  1  5 10];[0.9211831824532628, 0, 0.4708376934018588, 0.6929856784280013, 0.6281823895628487, 0, 0, 0.46680278505468215, 1, 0.701348895692523, 0, 0.5413162174442144, 0.6830741996733682];[8, 9, 3, 10];4;2159;[ 8  0  5  9  3 12  4 10 11  2  7  1  6];[0.9211831824532628, 0, 0.5158323186711617, 0.6929856784280013, 0.6281823895628487, 0.8512421580636742, 0, 0.46680278505468215, 1, 0.7033679214624591, 0.6020716865690544, 0.5413162174442144, 0.6830741996733682];[8, 9, 7, 3];4;414;[ 8  0  5  9  7  3 12 10  4 11  2  1  6];[0.9442394748595907, 0.3808005730642668, 0.5158323186711617, 0.6929856784280013, 0.6281823895628487, 0.8512421580636742, 0.3712071151123314, 0.6995094939280893, 1, 0.7033679214624591, 0.6385076762805907, 0.5413162174442144, 0.6830741996733682];[8, 3, 9, 7];4;335;[ 8  0  5  6  3  9  7 12 10  4  2  1 11];[0.9442394748595907, 0, 0.5158323186711617, 0.7315115584676305, 0.6281823895628487, 0.8512421580636742, 0.7431892513682182, 0.6995094939280893, 1, 0.7033679214624591, 0.6769290782537872, 0, 0.6830741996733682]
19073;13;13;[8, 9, 11, 7];4;2109;[ 8  9  3 11  2  7 12  5  6  4  1  0 10];[0, 0, 0.7205565714659241, 0.8599407268525799, 0, 0.4101479944546147, 0, 0.6479422739514115, 1, 0.8611625047958594, 0, 0.8204394732955009, 0.4101479944546147];[8, 11, 9, 7];4;621;[ 8 11  9  3 12  2  0  7  6  4  1  5 10];[0.6880993445875526, 0, 0.7205565714659241, 0.8599407268525799, 0, 0, 0.5308211915245544, 0.6479422739514115, 1, 0.8611625047958594, 0, 0.8920521699337159, 0.8542793669801811];[8, 11, 9, 7];4;8355;[ 8 11  9  3 12  2  0 10  7  1  6  5  4];[0.6880993445875526, 0.6059194820242169, 0.7205565714659241, 0.8599407268525799, 0, 0, 0.5308211915245544, 0.6479422739514115, 1, 0.8611625047958594, 0.6480077154649934, 0.8920521699337159, 0.8542793669801811];[8, 11, 9, 7];4;8405;[ 8 11  9  3 12  2  0 10  7  1  6  5  4];[0.6880993445875526, 0.6059194820242169, 0.7205565714659241, 0.8599407268525799, 0, 0, 0.5308211915245544, 0.6479422739514115, 1, 0.8611625047958594, 0.6480077154649934, 0.8920521699337159, 0.8542793669801811]
19074;13;13;[11, 12, 6, 10];4;87;[11 12  6  5 10  8  2  0  1  3  7  4  9];[0.40259813226509567, 0.40259813226509567, 0.495166369706758, 0.3913560481504742, 0, 0.574464010316824, 0.685598595270821, 0, 0.495166369706758, 0, 0.5089214862530838, 1, 0.704763690261196];[11, 12, 6, 10];4;120;[11 12  6 10  5  8  2  0  1  3  7  4  9];[0.40259813226509567, 0.40259813226509567, 0.495166369706758, 0.3913560481504742, 0, 0.574464010316824, 0.685598595270821, 0, 0.495166369706758, 0, 0.6233999492858101, 1, 0.8788822078589404];[11, 12, 8, 10];4;285;[11 12  8  1  6  5 10  2  9  7  3  4  0];[0.3145472343112375, 0.78247768646233, 0.5855279944854825, 0.4379735996536153, 0.3706139828604109, 0.6343371467573651, 0.685598595270821, 0.4379735996536153, 0.8359010009895423, 0.4379735996536153, 0.6233999492858101, 1, 0.8788822078589404];[11, 10, 12, 8];4;220;[11 10 12  8  1  6  2  0  5  9  3  7  4];[0.6483816100781992, 0.78247768646233, 0.6699996195061816, 0.4379735996536153, 0.3706139828604109, 0.6343371467573651, 0.685598595270821, 0.4379735996536153, 0.8359010009895423, 0.4379735996536153, 0.9022626775364292, 1, 0.8788822078589404]
19075;13;13;[12, 11, 10];3;1084;[12  9  0 11  6  7  8  3 10  2  1  5  4];[0.6808758444139132, 0.4763552734055665, 0.4763552734055665, 0.5003325667120609, 0, 0, 0.6013152134920575, 0.5429911583746767, 0.5347293832473975, 0.6921115688546835, 0.5003325667120609, 0.670484939108873, 1];[12, 11, 10];3;235;[12 11  7 10  9  1  0  6  8  5  3  2  4];[0.6808758444139132, 0.688820584383772, 0, 0.4403875209234637, 0, 0.4742201645929453, 0.6013152134920575, 0.7394678095545716, 0.5347293832473975, 0.6921115688546835, 0.7185281597720012, 0.8081868437288614, 1];[12, 11, 5];3;161;[12 11  5  7 10  9  1  0  6  8  2  3  4];[0.6808758444139132, 0.688820584383772, 0.5055065018024413, 0.4403875209234637, 0, 0.8036362792156896, 0.6013152134920575, 0.7394678095545716, 0.5347293832473975, 0.6921115688546835, 0.7185281597720012, 0.8081868437288614, 1];[12, 11, 5];3;211;[12 11  5  3  6  4  7 10  9  1  0  2  8];[0.6808758444139132, 0.688820584383772, 0.6663731445294072, 0.7440194758514161, 0.742804236432412, 0.8036362792156896, 0.7440194758514161, 0.7394678095545716, 0.5347293832473975, 0.6921115688546835, 0.7185281597720012, 0.8081868437288614, 1]
19076;13;13;[11, 10, 1];3;61;[11 10  1  3  4  5  0  2  7  6  9  8 12];[0, 0.4432343036759746, 0, 0.4432343036759746, 0, 0, 0, 0, 0, 0, 0.563508068348047, 1, 0];[11, 7, 10];3;111;[11  7 10  4  6  5  3  1  0  2  9  8 12];[0, 0.4432343036759746, 0, 0.4432343036759746, 0.6083502117415313, 0.5163911952324757, 0.5163911952324757, 0.7510411502437115, 0, 0, 0.6997891521011332, 1, 0];[11, 10, 7];3;161;[11 10  7  2  4  5  6  1  3  0  9  8 12];[0, 0.4432343036759746, 0.6323285091732366, 0.4432343036759746, 0.6083502117415313, 0.5163911952324757, 0.5163911952324757, 0.7510411502437115, 0, 0, 0.7959961931804782, 1, 0];[11, 10, 7];3;211;[11 10  7  2  4  0  5  6  1  3  9  8 12];[0.538277971557357, 0.4432343036759746, 0.6323285091732366, 0.4432343036759746, 0.6083502117415313, 0.5163911952324757, 0.5163911952324757, 0.7510411502437115, 0, 0, 0.7959961931804782, 1, 0]
19077;13;13;[12, 11, 10];3;70;[12  9 11 10  4  0  2  1  5  7  3  6  8];[0.32293416358351507, 0.32293416358351507, 0.32293416358351507, 0, 0.4769192971266568, 0.32293416358351507, 0, 0, 0, 0.7656802818378922, 0.5244432060252466, 0.5615764471002185, 1];[12, 10, 11];3;120;[12  9 10 11  4  3  6  2  7  5  1  0  8];[0, 0, 0.5424091166986335, 0.6347898557974462, 0.6873690188063536, 0, 0.5629935785456117, 0.5267219311166914, 0, 0.7656802818378922, 0.7538605346478121, 0.692332034645079, 1];[12, 10, 11];3;170;[12  9 10 11  4  3  6  7  5  0  1  2  8];[0, 0, 0, 0.6347898557974462, 0.6873690188063536, 0, 0.5629935785456117, 0.5267219311166914, 0, 0.7656802818378922, 0.7538605346478121, 0.692332034645079, 1];[12, 10, 11];3;237;[12  1 10  9 11  4  6  3  7  5  0  2  8];[0, 0.8691467810085489, 0, 0.5988992891048507, 0.6873690188063536, 0, 0.5988992891048507, 0.5267219311166914, 0, 0.7656802818378922, 0.8643646117269619, 0.692332034645079, 1]
19078;13;13;[10, 8];2;4158;[10  5  1  8  9  7 11 12  2  4  0  3  6];[0.4876813747859345, 0.7697931135311756, 0.5019634630226243, 0.45640345263301546, 0.4876813747859345, 0.9280912856776777, 0, 0.5559737173171974, 0.7189421906432606, 0.5585324327882059, 1, 0.5438505566924074, 0.5377703447502062];[10, 8];2;235;[10  5  1  8  7  6  4  9 11  0  2  3 12];[0.5283671726671731, 0.7697931135311756, 0.4406501981949059, 0, 0.5888854883069486, 0.9280912856776777, 0.6041252710561258, 0.6971077298149838, 0.7189421906432606, 0.5585324327882059, 1, 0.5438505566924074, 0];[10, 8];2;8355;[10  5  7  4  1 12  9  8  6 11  3  0  2];[0.5283671726671731, 0.7697931135311756, 0.5204724275718887, 0.5979432830068012, 0.8327437046629947, 0.9280912856776777, 0.6328230208164617, 0.847227644493768, 0.7189421906432606, 0.7514792511624434, 1, 0.6120278915860272, 0.757141389473648];[10, 8];2;8405;[10  5  6  7  4  1 12  9  8  3 11  0  2];[0.5710104434666265, 0.7697931135311756, 0.5204724275718887, 0.7065504207147469, 0.8327437046629947, 0.9280912856776777, 0.8502703130401097, 0.847227644493768, 0.7247133596666532, 0.7514792511624434, 1, 0.6473862146762481, 0.757141389473648]
19079;13;13;[10, 0, 2, 9];4;4158;[10  4  5  0  8  1  2  3  9 12  7  6 11];[0.7840145321419358, 0.683251970784789, 0.6034296177737802, 0.5680125137612185, 0.8148402679426814, 0.8009296427947861, 0, 0, 0.6833063666792412, 0.521694971754767, 1, 0, 0.518417547136186];[10, 0, 2, 9];4;4208;[10  6  4  0  5 12  3  8  1  2  9  7 11];[0.8748955765829612, 0.683251970784789, 0.618093302507924, 0.7948866299680746, 0.9213035036429542, 0.8144014079425391, 0.9365861061328746, 0, 0.6833063666792412, 0.521694971754767, 1, 0, 0.8072758697589765];[10, 0, 2, 9];4;4258;[10  0  6  4  5 12  3  8  1  2  7  9 11];[0.9466006645648798, 0.683251970784789, 0.618093302507924, 0.7948866299680746, 0.9213035036429542, 0.8144014079425391, 0.9365861061328746, 0.600869831995013, 0.713892873538811, 0.600869831995013, 1, 0, 0.8072758697589765];[10, 0, 2, 9];4;4308;[10  0  6  4  2  9  5 12  3  8  1  7 11];[0.9466006645648798, 0.708946742306825, 0.8348593451618862, 0.7948866299680746, 0.9213035036429542, 0.8144014079425391, 0.9365861061328746, 0.5797205427054402, 0.713892873538811, 0.8179710367507076, 1, 0.5083838342098584, 0.8072758697589765]
19080;14;14;[11, 5, 10];3;8255;[11  3  4  1  8  9 12  6  7  5  0  2 10 13];[0.5493890227302538, 0.7719353560601503, 0.5493890227302538, 0.7986938031355436, 0.7867238643750851, 0.5493890227302538, 0.6155036390424096, 0.6096631742065793, 0.7699390684435228, 0.7417202792393243, 0, 1, 0.6388724660705256, 0];[11, 1, 10, 12];4;4208;[11  7  3  0  4 13  1  8  9 10 12  6  2  5];[0.7930830947281103, 0.7719353560601503, 0.6059589624475539, 0.7986938031355436, 0.7867238643750851, 0.5179298419809553, 0.6155036390424096, 0.9033179629112402, 0.7699390684435228, 0.7417202792393243, 0.725771768714926, 1, 0.6604589737315849, 0.7818674588040097];[11, 5, 10];3;16548;[11  3  7  0  4 13  1  8  5  9 10 12  6  2];[0.7930830947281103, 0.7719353560601503, 0.6059589624475539, 0.9634687773347133, 0.7867238643750851, 0.7541536214663339, 0.6155036390424096, 0.9033179629112402, 0.7699390684435228, 0.7417202792393243, 0.7299255180302932, 1, 0.6604589737315849, 0.7818674588040097];[11, 10, 5];3;16598;[11  3  7 10  0  4 13  1  8  5  9  2  6 12];[0.7930830947281103, 0.7719353560601503, 0.7393280749854352, 0.9634687773347133, 0.7867238643750851, 0.7672128012511392, 0.726421377087336, 0.9159772097503251, 0.7699390684435228, 0.7417202792393243, 0.8057837519412824, 1, 0.7180442170707069, 0.7818674588040097]
19081;14;14;[12, 1, 9, 13];4;70;[12  1  9 13  4  3  0 11  2  8  7  6  5 10];[0.7016422700281869, 0.9327668581628661, 0.6191022195935151, 0.7387617118880639, 0.7646091984046599, 0, 0.43577904574991355, 0.5594495126947404, 0.5770232544317335, 0.8681818386585981, 0, 0.6881677539237224, 1, 0.7695218699812015];[12, 1, 9, 13];4;2159;[12  4  1  9 13  3  0 11  2  8  6  7  5 10];[0.7016422700281869, 0.9327668581628661, 0.5850305075671385, 0.7387617118880639, 0.9366154813862968, 0.44220353462666145, 0.559756950179761, 0.5594495126947404, 0.5770232544317335, 0.8681818386585981, 0, 0.6881677539237224, 1, 0.7695218699812015];[12, 1, 9, 13];4;2209;[12  4  1  9 13  3  0 11  2  8  6  7  5 10];[0.7016422700281869, 0.9327668581628661, 0.5850305075671385, 0.7387617118880639, 0.9366154813862968, 0.44220353462666145, 0.559756950179761, 0.5594495126947404, 0.5770232544317335, 0.8681818386585981, 0, 0.6881677539237224, 1, 0.7695218699812015];[12, 4, 13, 10];4;16598;[12  4  1  3  2  9 11  0 13 10  8  6  7  5];[0.8111725315382593, 0.9327668581628661, 0.9063524587672805, 0.9086192803077121, 0.9366154813862968, 0.459805396073774, 0.6695172958358527, 0.6047131899553252, 0.7694173995422915, 0.8681818386585981, 0.7694173995422915, 0.8457536962545543, 1, 0.7695218699812015]
19082;14;14;[9, 10, 8, 11];4;120;[ 9 10  3  5  8 11  0 13  7  6  1  2  4 12];[0.6205014027332755, 0.3590602975583057, 0.3590602975583057, 0.8094721493360632, 0.3590602975583057, 0.7405886155879429, 0.4270126799633205, 0.6011835608694076, 0.6905137971760065, 1, 0.925280786131386, 0.6627197706894106, 0, 0.6040539402174867];[9, 10, 11, 8];4;621;[ 9 10 11  6  3  5  1  0  8 13  7  2  4 12];[0.7093095760551523, 0.7093095760551523, 0.3590602975583057, 0.8094721493360632, 0.3590602975583057, 0.7405886155879429, 0.8376427772399518, 0.6011835608694076, 0.6905137971760065, 1, 0.925280786131386, 0.9157484681723645, 0, 0.6040539402174867];[9, 10, 11, 8];4;1184;[ 9 10 11  6  3  5 12  0  1  8  4 13  7  2];[0.7093095760551523, 0.7093095760551523, 0, 0.8094721493360632, 0.6282015093894553, 0.7405886155879429, 0.8376427772399518, 0.6011835608694076, 0.6905137971760065, 1, 0.925280786131386, 0.9157484681723645, 0.7188271676008205, 0.6040539402174867];[9, 10, 11, 8];4;2259;[ 9  3 10 11  6 12  5  2  1  0  8  4 13  7];[0.7093095760551523, 0.7093095760551523, 0.7260279023041539, 0.9690762056032848, 0.6282015093894553, 0.7405886155879429, 0.8376427772399518, 0.6011835608694076, 0.6905137971760065, 1, 0.925280786131386, 0.9157484681723645, 0.7553910890059723, 0.6040539402174867]
19083;14;14;[11, 12, 10];3;70;[11  0 12 10  8 13  7  1  6  9  2  3  4  5];[0.7637502113816983, 0.37770386144093676, 0, 0, 0, 0, 0.3111797348056874, 0.37770386144093676, 0.6065378707304038, 0.3111797348056874, 0.6278412185460313, 1, 0.7637502113816983, 0.528891148820816];[11, 12, 10];3;120;[11 12  9 10  0  8 13  1  5  6  2  3  7  4];[0.7250428826008684, 0.5263341218286863, 0, 0, 0, 0.4651909842418644, 0.4651909842418644, 0, 0.6065378707304038, 0.7899289904197703, 0.7497410008431786, 1, 0.8692081312495679, 0.528891148820816];[11, 12, 10];3;187;[11 12  4  9 10  0  8 13  1  5  6  2  7  3];[0.7250428826008684, 0.5263341218286863, 0, 0, 0.8220230506412876, 0.4651909842418644, 0.4651909842418644, 0, 0.6065378707304038, 0.7899289904197703, 0.7497410008431786, 1, 0.8692081312495679, 0.528891148820816];[11, 12, 10];3;237;[11 12  4  9 10  0  2  8 13  1  5  6  7  3];[0.7250428826008684, 0.5263341218286863, 0.7111207546136307, 0, 0.8220230506412876, 0.4651909842418644, 0.4651909842418644, 0, 0.6065378707304038, 0.7899289904197703, 0.7497410008431786, 1, 0.8692081312495679, 0.528891148820816]
19084;14;14;[12, 10, 9, 13, 8];5;16448;[12 10  0  9 13  7  6  1  4 11  3  5  8  2];[0.8988967293467134, 0.7419500510892574, 0, 0.5097480877140469, 0.7155537326239837, 0.4095317089676063, 0.7419500510892574, 0.755498171825459, 0.4095317089676063, 0.8391496759680067, 0.9125633076197235, 0.6906711610827854, 1, 0.7783172285583712];[12, 10, 9, 13, 8];5;8305;[12 10  0  7  6  9  2 13  3  4 11  5  8  1];[0.8988967293467134, 0, 0.8080211622376336, 0.7234520934652471, 0.7155537326239837, 0.4095317089676063, 0.8639006396456871, 0.8705550148352701, 0.4095317089676063, 0.8391496759680067, 0.9125633076197235, 0.6906711610827854, 1, 0.7793001528697762];[12, 10, 9, 13, 8];5;16548;[12 10  0  7  6  3  9  2 13  4 11  1  5  8];[0.8988967293467134, 0.4915379063964235, 0.8080211622376336, 0.8634347275499342, 0.7155537326239837, 0.4915379063964235, 0.8639006396456871, 0.8705550148352701, 0.4095317089676063, 0.8391496759680067, 0.9125633076197235, 0.6906711610827854, 1, 0.7793001528697762];[12, 10, 9, 13, 8];5;16598;[12 10  0  7  6  3  9  2 11 13  4  1  8  5];[0.8988967293467134, 0.6580563620430383, 0.8080211622376336, 0.8634347275499342, 0.7155537326239837, 0, 0.8639006396456871, 0.8705550148352701, 0.6414662137603578, 0.8391496759680067, 0.9125633076197235, 0.799009362172724, 1, 0.7793001528697762]
19085;14;14;[10, 9, 7];3;87;[10  9 12  8  7 13  2  1  6  5  4  3  0 11];[0, 0, 0.4185371672344668, 0, 0, 0, 0, 0.5044166117139249, 0.5398635802171884, 0.7364096166303348, 1, 0, 0.7204500087180188, 0.4218468255295562];[10, 9, 7];3;621;[10 12  9  3 13  2  6  1  7  5  4  0 11  8];[0, 0, 0.20437223149644895, 0.20437223149644895, 0, 0, 0.20437223149644895, 0, 0, 0.7364096166303348, 1, 0, 0.7798596838695075, 0.20437223149644895];[10, 9, 7];3;8355;[10 12  9  0 11  2  3  6 13  5  4  1  7  8];[0.4895747000662099, 0, 0.20437223149644895, 0.20437223149644895, 0, 0, 0.20437223149644895, 0, 0, 0.7667660310709304, 1, 0.4895747000662099, 0.7798596838695075, 0.20437223149644895];[10, 8, 3];3;464;[10 12  9  8  0 11  3  2  6 13  4  1  7  5];[0.4895747000662099, 0, 0.20437223149644895, 0.20437223149644895, 0, 0, 0.20437223149644895, 0, 0.596035806068388, 0.7667660310709304, 1, 0.4895747000662099, 0.7798596838695075, 0.20437223149644895]
19086;14;14;[10, 11, 6];3;16448;[10  3 11  6  8  9  4 13  0 12  1  7  5  2];[0.4332415583495624, 0.32866364679726373, 0, 0.8264229429704579, 0.48114663238580463, 0, 0.6560763401088987, 0.32866364679726373, 0.5019450066140887, 0.5019450066140887, 1, 0.6645485572766827, 0.405529411337226, 0.48114663238580463];[10, 11, 6];3;16498;[10  4  8  1  3 13  0  9 12 11  6  5  7  2];[0.7966469500113127, 0.8482799812500835, 0.44257015518714593, 0.8264229429704579, 0.9140736359568882, 0.6494172021617017, 0.6560763401088987, 0.6470839000832084, 0.8882033239619843, 0.669534896015579, 1, 0.6645485572766827, 0.669534896015579, 0.8111420279759474];[10, 6, 11];3;16548;[10  6  4  8  1  3 13  0  9 11 12  5  7  2];[0.7966469500113127, 0.8482799812500835, 0.44257015518714593, 0.8264229429704579, 0.9140736359568882, 0.6494172021617017, 0.9701572197452298, 0.6470839000832084, 0.8882033239619843, 0.7729020770451772, 1, 0.7683093180070659, 0.6566837053781485, 0.8111420279759474];[10, 6, 11];3;16598;[10  6  4  8  1  3 13  0  9 11  7 12  5  2];[0.7966469500113127, 0.8482799812500835, 0.6081049104211519, 0.8264229429704579, 0.9140736359568882, 0.6494172021617017, 0.9701572197452298, 0.698608703303386, 0.8882033239619843, 0.7729020770451772, 1, 0.7683093180070659, 0.6566837053781485, 0.8111420279759474]
19087;14;14;[12, 10];2;16448;[12  3  6  8  2  7  4 11  9 13 10  1  5  0];[0, 0.5110108578137555, 0.741007338862245, 0.9433929822476252, 0.7140600300211065, 0, 0.7978104409371997, 0.7256813778893498, 0.7560244407895693, 0.6049343585009072, 0.5208745144640068, 0.686985319686331, 1, 0.550302442753811];[12, 10];2;16498;[12  3 10 13  2  6  8  1  0  7  4  5 11  9];[0.7327863528049444, 0.7428310061232356, 0.8126655573611162, 0.9433929822476252, 0.7140600300211065, 0.6897918236265788, 0.7978104409371997, 0.7256813778893498, 0.7560244407895693, 0.6198128452943564, 0.8458225416029, 0.686985319686331, 1, 0.8458225416029];[12, 10];2;16548;[12  3  8 13 10  2  6  1  0  5  7  4 11  9];[0.7327863528049444, 0.7428310061232356, 0.8126655573611162, 0.9433929822476252, 0.7140600300211065, 0.7287813967119321, 0.7978104409371997, 0.7256813778893498, 0.9095131496004009, 0.6198128452943564, 0.8458225416029, 0.686985319686331, 1, 0.8458225416029];[12, 10];2;16598;[12 11  3  4  8 10 13  2  6  1  0  5  7  9];[0.7327863528049444, 0.7428310061232356, 0.8126655573611162, 0.9433929822476252, 0.9273152746764428, 0.7287813967119321, 0.7978104409371997, 0.7256813778893498, 0.9095131496004009, 0.6198128452943564, 0.8458225416029, 0.9490138594356219, 1, 0.8458225416029]
19088;14;14;[13, 12, 11];3;314;[13 12  6  5 10  1  4 11  7  0  2  3  8  9];[0, 0.3891347588179397, 0, 0, 0.3891347588179397, 0.6365591801537367, 0.6365591801537367, 0, 0, 0, 0.54501463655052, 0.2691606551714532, 0.7034841092085788, 1];[13, 12, 11];3;621;[13  0  8  6 12  1  5 11 10  9  2  3  7  4];[0.8524225685689414, 0.6398539967666972, 0, 0, 0, 0.5829891104085523, 0.8296595537460006, 0, 0.8503558557732098, 0.43157885737301943, 0.54501463655052, 0.5652229723514619, 0.7034841092085788, 1];[13, 12, 11];3;414;[13  0  8  6 12 11  1 10  9  7  4  3  2  5];[0.8572742632006736, 0.6398539967666972, 0, 0, 0, 0, 0.8296595537460006, 0, 0.8503558557732098, 0.43157885737301943, 0.6124639243236284, 0.6415064355259403, 0.7034841092085788, 1];[13, 12, 11];3;335;[13  0  8  6 12 10 11  1  5  9  2  3  7  4];[0.8572742632006736, 0.6398539967666972, 0, 0, 0, 0.6343009251845682, 0.8296595537460006, 0, 0.8503558557732098, 0.43157885737301943, 0.6907567051229772, 0.6676094428276251, 0.7034841092085788, 1]
19089;14;14;[12, 13, 10];3;61;[12 13 10  8  0  1  2  3  7  6  5  4 11  9];[0, 0, 0, 0, 0, 0, 0, 0, 0.6107701692289463, 0, 0.6461962414599332, 0, 1, 0.7243335784195436];[12, 13, 10];3;111;[12 13 10  8  0  1  6  2 11  5  4  3  7  9];[0.5950200363047383, 0.5950200363047383, 0.4718062790429515, 0, 0, 0, 0.5950200363047383, 0, 0.6436603517671997, 0, 0.6461962414599332, 0.31296791860507, 1, 0.7950075336838492];[12, 13, 10];3;220;[12 13  6  0  9 10  8  4  1  2 11  3  7  5];[0.6746987291343323, 0.4718062790429515, 0.4718062790429515, 0, 0.561207475364108, 0, 0.685068932501012, 0, 0.6436603517671997, 0.6746987291343323, 0.6461962414599332, 0.31296791860507, 1, 0.7950075336838492];[12, 13, 10];3;270;[12 13  6  0  9 10  8  5  4  7  1  2 11  3];[0.6746987291343323, 0.4718062790429515, 0.4718062790429515, 0, 0.561207475364108, 0.5737847429440082, 0.685068932501012, 0.5495708990470587, 0.6436603517671997, 0.6746987291343323, 0.6461962414599332, 0.31296791860507, 1, 0.822445316262654]
19090;14;14;[12, 13];2;56;[12 13  8  2  1  9  3  4  7  6  5  0 11 10];[0, 0.551543106481683, 0.5761680115171177, 0.45960713758192173, 0.45960713758192173, 0, 0, 0, 0.6020478423400403, 0.45960713758192173, 0, 0, 1, 0.7026949614418196];[12, 13];2;106;[12 13 10  8  2  1  3  4  9 11  5  0  7  6];[0.35539287097162, 0.551543106481683, 0.5761680115171177, 0.45960713758192173, 0.45960713758192173, 0.4130591178313269, 0, 0, 0.6020478423400403, 0.45960713758192173, 0.639841918770425, 0.4130591178313269, 1, 0.7026949614418196];[12, 13];2;156;[12 13 10  2  8  1  3  4  9 11  5  0  7  6];[0.35539287097162, 0.551543106481683, 0.6366533731735714, 0.45960713758192173, 0.45960713758192173, 0.4130591178313269, 0, 0, 0.6366533731735714, 0.45960713758192173, 0.639841918770425, 0.4130591178313269, 1, 0.8384392402706289];[12, 13];2;220;[12 10 13  2  8 11  1  3  4  9  7  5  6  0];[0.35539287097162, 0.551543106481683, 0.6366533731735714, 0.45960713758192173, 0.45960713758192173, 0.4130591178313269, 0.37109525252935693, 0.4421767978322764, 0.6366533731735714, 0.45960713758192173, 0.913156362030546, 0.5895233235100916, 1, 0.8384392402706289]
19091;14;14;[8, 9];2;120;[ 8  2  1  6  9  5  4  0 12  3  7 10 11 13];[0.6309492054514688, 0.7852933814146872, 0.8318656775507867, 0.4569101678864084, 0.6309492054514688, 0.6829371877263286, 0.7305799840608831, 0.439766434657566, 1, 0.7189075742458466, 0.439766434657566, 0, 0.47525234099933433, 0];[8, 9];2;111;[ 8  2  9 11  1  6 13  5  0  4  7 12  3 10];[0.6309492054514688, 0.7852933814146872, 0.8318656775507867, 0.4569101678864084, 0.6309492054514688, 0.6829371877263286, 0.7305799840608831, 0.6194427403994709, 1, 0.8161037113883369, 0, 0.8101508805962209, 0.47525234099933433, 0.706890891489619];[8, 9];2;161;[ 8  2  9 11  1  6 13  5  0  4  7 12  3 10];[0.6309492054514688, 0.7852933814146872, 0.8318656775507867, 0.4569101678864084, 0.6309492054514688, 0.6829371877263286, 0.7305799840608831, 0.6194427403994709, 1, 0.8161037113883369, 0, 0.8101508805962209, 0.47525234099933433, 0.706890891489619];[8, 9];2;237;[ 8  2 10  5  9 11  1  6 13  4  0  7 12  3];[0.6309492054514688, 0.7852933814146872, 0.8737258192613473, 0.4569101678864084, 0.6309492054514688, 0.8332390624472615, 0.7305799840608831, 0.6194427403994709, 1, 0.8161037113883369, 0.8673072093495299, 0.8101508805962209, 0.47525234099933433, 0.706890891489619]
19092;14;14;[13, 6, 12, 11];4;16448;[13  0  6 10 12 11  8  7  3  5  1  2  4  9];[0.8077274583387011, 0.5479477517940762, 0.5091657300341554, 0.5625250129826811, 0, 0.5545010813914407, 0.744248318929135, 0.6589032582865004, 0.6788565140523082, 0, 0.7206006774962066, 0.7196072366026162, 0.7206006774962066, 1];[13, 11, 6, 12];4;170;[13 11  0  3  6 12 10  8  1  7  9  2  5  4];[0.8077274583387011, 0.6686875703800752, 0.6108892879376002, 0.7477444087571233, 0, 0.5545010813914407, 0.744248318929135, 0.6589032582865004, 0.6788565140523082, 0.656274533846726, 0.7206006774962066, 0.8088734910208464, 0.7206006774962066, 1];[13, 11, 1, 12];4;414;[13 11  0  1  3  6  2 12 10  9  8  7  5  4];[0.8077274583387011, 0.7992192772599978, 0.7232661892054945, 0.7477444087571233, 0, 0.5545010813914407, 0.744248318929135, 0.6589032582865004, 0.6788565140523082, 0.7106430786595188, 0.7206006774962066, 0.8088734910208464, 0.7206006774962066, 1];[13, 11, 1, 12];4;464;[13 11  0  1  3  6  2 12 10  8  7  9  5  4];[0.8077274583387011, 0.7992192772599978, 0.7232661892054945, 0.7477444087571233, 0, 0.5545010813914407, 0.744248318929135, 0.6589032582865004, 0.6788565140523082, 0.656274533846726, 0.7206006774962066, 0.8088734910208464, 0.7206006774962066, 1]
19093;14;14;[12, 11, 10, 8, 1, 5];6;16448;[12 13 11 10  2  7  8  1  0  3  6  5  4  9];[0.39288115502553955, 0.5311962690276277, 0.6880695996364478, 0.39288115502553955, 0, 0, 0.39288115502553955, 0.6485450992779538, 0.5731979135767711, 0, 0.7277538491148694, 0.7858943274916897, 1, 0.8107870266723725];[12, 11, 10, 8, 1, 5];6;16498;[12 13 11 10  2  8  7  6  1  3  0  5  4  9];[0.39932586831054123, 0.5311962690276277, 0.6880695996364478, 0.39932586831054123, 0, 0, 0.5727302770861137, 0.6485450992779538, 0.6544824822978995, 0, 0.7277538491148694, 0.7858943274916897, 1, 0.8107870266723725];[12, 10, 11, 8, 1, 5];6;16548;[12 10 13 11  2  8  7  6  1  3  0  5  4  9];[0.39932586831054123, 0.5311962690276277, 0.6880695996364478, 0.39932586831054123, 0, 0, 0.5727302770861137, 0.6485450992779538, 0.6544824822978995, 0, 0.9074856181036685, 0.7858943274916897, 1, 0.8107870266723725];[12, 10, 11, 8, 1, 5];6;16598;[12 10 13 11  7  9  2  8  6  1  0  3  4  5];[0.39932586831054123, 0.5311962690276277, 0.6880695996364478, 0.39932586831054123, 0, 0, 0.5727302770861137, 0.7496120034132548, 0.6544824822978995, 0.7496120034132548, 0.9074856181036685, 0.7858943274916897, 1, 0.8107870266723725]
19094;14;14;[9, 8, 4, 10, 5];5;16448;[ 9  8  0  1  3  4 11 10  5 13  6  2  7 12];[0.7845743061441519, 0.7555730987652203, 0, 0.7514856946558071, 0.6597017805290393, 0.5511992071380776, 0.4243999633562385, 0, 0.9297149058358826, 1, 0.5592141234585633, 0.6282696810447799, 0, 0.5226167037604849];[9, 8, 4, 10, 5];5;8305;[ 9  8  0  1  3  6  7 12  4 10  5  2 11 13];[0.8989819421350668, 0.7555730987652203, 0.5318658803667448, 0.7514856946558071, 0.6597017805290393, 0.5511992071380776, 0.7506659059080631, 0.6602822419648806, 0.9297149058358826, 1, 0.5592141234585633, 0.47266099627498953, 0.6602822419648806, 0.47266099627498953];[9, 8, 10, 4, 5];5;8355;[ 9  8 10  0  6  1  3  7 12  4  2  5 11 13];[0.8989819421350668, 0.7555730987652203, 0.6529192073627105, 0.7514856946558071, 0.6597017805290393, 0.6290137110597563, 0.8607996783383683, 0.6602822419648806, 0.9297149058358826, 1, 0.9203851289821051, 0.47266099627498953, 0.6602822419648806, 0.47266099627498953];[9, 8, 10, 4, 5];5;16598;[ 9  8 10  0  6  1  3  7 11  2  4  5 13 12];[0.8989819421350668, 0.7809566123135928, 0.6622093622503096, 0.7514856946558071, 0.6597017805290393, 0.6290137110597563, 0.8607996783383683, 0.7462508469506657, 0.9297149058358826, 1, 0.9203851289821051, 0.6901890455406102, 0, 0.4525649931514963]
19095;14;14;[11, 12, 1, 9];4;1084;[11 12 13  4  6  2  1  3  7  9  0  5 10  8];[0.4877229073597682, 0.6004782903362285, 0.6730027996209386, 0.5432069164216444, 0.7612341812029307, 0, 0.693990158548703, 0.5203843404902114, 0, 0.5065912451343287, 0, 1, 0.8236767562440372, 0.8087743309229348];[11, 12, 13, 4, 10];5;137;[11 12 13  4 10  6  2  1  3  7  9  0  5  8];[0.4877229073597682, 0.6004782903362285, 0.6730027996209386, 0.5432069164216444, 0.7612341812029307, 0, 0.693990158548703, 0.5203843404902114, 0, 0.5065912451343287, 0.7249731273633003, 1, 0.8259128393445323, 0.8087743309229348];[11, 12, 13, 4, 10];5;187;[11 12 13  4 10  6  2  8  1  3  7  9  0  5];[0.4877229073597682, 0.6004782903362285, 0.6730027996209386, 0.5432069164216444, 0.7612341812029307, 0, 0.693990158548703, 0.5203843404902114, 0.6312490155765118, 0.5065912451343287, 0.7249731273633003, 1, 0.8259128393445323, 0.8087743309229348];[11, 12, 13, 4, 10];5;335;[11 12 13  6  4 10  2  8  1  3  7  9  0  5];[0.4877229073597682, 0.6004782903362285, 0.6730027996209386, 0.5432069164216444, 0.7612341812029307, 0, 0.7908156522076345, 0.5203843404902114, 0.6312490155765118, 0.5065912451343287, 0.7249731273633003, 1, 0.8259128393445323, 0.8087743309229348]
19096;14;14;[12, 11];2;314;[12  7  5  2  9 10 11  8 13  4  0  1  6  3];[0.4370926282476152, 0.3477247215177965, 0.7247145147153363, 0.3477247215177965, 0.44388538769339025, 0.7284162560984666, 0.3477247215177965, 0.9321028717015809, 0.5434853828648458, 0.698025843950204, 0.6033448781552933, 0.5961179191671956, 1, 0.5434853828648458];[12, 11];2;137;[12  7 11 10  8  5  2  0  9 13  3  4  6  1];[0.7126666645707599, 0, 0.7247145147153363, 0.474281392782623, 0.44388538769339025, 0.7284162560984666, 0, 0.9321028717015809, 0.7353897192999123, 0.698025843950204, 0.7532657247263413, 0.8222720656717887, 1, 0.6890173910980382];[12, 11];2;187;[12  7 11 10  8  5  2  0  9 13  1  3  4  6];[0.7126666645707599, 0.523854112189363, 0.7247145147153363, 0.474281392782623, 0.44388538769339025, 0.7284162560984666, 0, 0.9321028717015809, 0.7353897192999123, 0.698025843950204, 0.7532657247263413, 0.8222720656717887, 1, 0.6890173910980382];[12, 11];2;237;[12  7 11 10  8  5  4  2  0  9 13  1  3  6];[0.7126666645707599, 0.523854112189363, 0.7247145147153363, 0.5175811394856119, 0.7276190964899143, 0.7284162560984666, 0, 0.9321028717015809, 0.7353897192999123, 0.698025843950204, 0.7532657247263413, 0.8222720656717887, 1, 0.6890173910980382]
19097;14;14;[11, 7, 12, 5, 13, 10];6;16448;[11  4  7 12  0  3  5  2 13  6  8  9  1 10];[0.6292626017840506, 0.4613402619466655, 0.5838200986033689, 0.6292626017840506, 0.7800600477724816, 0.6010739345495903, 0.49300112898172216, 0.7504829413759675, 0.49300112898172216, 0.4887191268093563, 0, 1, 0.6379969483023791, 0.5649476274356774];[11, 7, 10, 13, 12, 5];6;1134;[11  4  7 10  6 13 12  0  3  5  2  1  8  9];[0.6292626017840506, 0.4613402619466655, 0.5838200986033689, 0.6292626017840506, 0.7800600477724816, 0.6010739345495903, 0.7344423595249964, 0.7504829413759675, 0, 0, 0.7435816773349866, 1, 0.6379969483023791, 0.6773537862666673];[11, 12, 7, 10, 13, 5];6;1184;[11  0  4 12  7 10  6 13  5  3  2  1  8  9];[0.8083052371389169, 0.4613402619466655, 0.5838200986033689, 0.5854990934738148, 0.7800600477724816, 0.6010739345495903, 0.7344423595249964, 0.7504829413759675, 0, 0, 0.7435816773349866, 1, 0.7768257889842471, 0.6773537862666673];[11, 13, 10, 12, 7, 5];6;1234;[11 13  0  4 10 12  7  6  5  3  2  1  8  9];[0.8083052371389169, 0.4613402619466655, 0.5838200986033689, 0.5854990934738148, 0.7800600477724816, 0.6010739345495903, 0.7344423595249964, 0.7504829413759675, 0, 0, 0.7780545053585682, 1, 0.7768257889842471, 0.8400273492284325]
19098;14;14;[10, 12, 11];3;61;[10 12 11  1 13  8  9  5  7  6  4  3  0  2];[0, 0.6738603138562576, 0, 0, 0, 0.5201170322742114, 0, 0, 0.6105108506350385, 0.6088560086805282, 1, 0.8102136072093556, 0.8133272569080293, 0.618743689059402];[10, 12, 11];3;364;[10  7 12 11  5  0  3  9  1  8  2  4  6 13];[0.7873354226148293, 0.678338837769487, 0, 0.7313676106648224, 0, 0.7971159166019542, 0, 0.905139000220709, 0.6105108506350385, 0.6983283946773648, 1, 0.8102136072093556, 0.8133272569080293, 0];[10, 12, 11];3;414;[10  0  7  5 12 11 13  3  9  1  8  2  6  4];[0.9434536133640247, 0.678338837769487, 0.46176897777984427, 0.7313676106648224, 0, 0.8242470896470956, 0, 0.905139000220709, 0.6105108506350385, 0.6983283946773648, 1, 0.8102136072093556, 0.8133272569080293, 0.7584889510967242];[10, 12, 11];3;464;[10  0  7  5 12 11 13  3  9  1  8  6  2  4];[0.9434536133640247, 0.678338837769487, 0.46176897777984427, 0.7313676106648224, 0, 0.8242470896470956, 0.5463247960195068, 0.905139000220709, 0.6105108506350385, 0.7028231460508477, 1, 0.8102136072093556, 0.8133272569080293, 0.7584889510967242]
19099;14;14;[12, 10, 13];3;16448;[12 10  5  7 11  2  4  3  6  8  1  0  9 13];[0, 0, 0.7417924628012357, 0.6617446092569221, 0.6865779977470102, 0.8131157570484564, 0.5977441783307613, 0.7659650773202997, 0.5455066800295815, 0, 0.8663505728937022, 0.7637963609706409, 1, 0];[12, 10, 13];3;621;[12 10  5  7 11  2  6 13  4  3  9  8  0  1];[0.4543378758492899, 0, 0.7417924628012357, 0.6617446092569221, 0.6865779977470102, 0.8131157570484564, 0.7037627996778555, 0.7659650773202997, 0.5455066800295815, 0.6423621417054337, 0.8663505728937022, 0.7637963609706409, 1, 0.7021940276033305];[12, 10, 13];3;16548;[12 10  5 11  8  0  7  2  6 13  9  4  3  1];[0.8277395824416144, 0, 0.7417924628012357, 0.6617446092569221, 0.6865779977470102, 0.8637587678945252, 0.7037627996778555, 0.7775134584356327, 0.8568122062659673, 0.6946650291910145, 0.8663505728937022, 0.8568122062659673, 1, 0.7021940276033305];[12, 10, 13];3;16598;[12 10  5 11  8  0  7  4  2  3  6 13  9  1];[0.8277395824416144, 0, 0.7417924628012357, 0.7264837108866052, 0.7708816810100403, 0.8637587678945252, 0.7037627996778555, 0.7775134584356327, 0.8568122062659673, 0.6946650291910145, 0.8663505728937022, 0.8568122062659673, 1, 0.7021940276033305]


==> results/chamfer/segmented_short_wide_combined_responsibility_multiple_explanations_results_10_simulation.csv <==
obstacles,discrete,distance
0.1,0.0,0.0
0.2,0.0,0.17291666666666666
0.3,0.0,0.23958333333333331
0.4,0.05,0.25972222222222224
0.5,0.1,0.2743055555555555
0.6,0.20464285714285713,0.3078373015873016
0.7,0.25255952380952384,0.4055357142857143
0.8,0.3817261904761905,0.5798214285714286
0.9,0.589126984126984,0.7604166666666666
1.0,1.0,1.0


==> results/chamfer/segmented_short_wide_combined_responsibility_multiple_explanations_results_11_simulation.csv <==
obstacles,discrete,distance
0.09090909090909091,0.0,0.0
0.18181818181818182,0.0,0.0
0.2727272727272727,0.05,0.15416666666666665
0.36363636363636365,0.05,0.16041666666666665
0.45454545454545453,0.05,0.26595238095238094
0.5454545454545454,0.125,0.3131547619047619
0.6363636363636364,0.125,0.3721428571428572
0.7272727272727273,0.18125,0.42994047619047615
0.8181818181818182,0.3983333333333333,0.6094642857142857
0.9090909090909091,0.5113095238095239,0.8202380952380952
1.0,1.0,1.0


==> results/chamfer/segmented_short_wide_combined_responsibility_multiple_explanations_results_12_simulation.csv <==
obstacles,discrete,distance
0.08333333333333333,0.0,0.0
0.16666666666666666,0.0,0.05
0.25,0.0,0.05555555555555556
0.3333333333333333,0.0,0.1465873015873016
0.4166666666666667,0.0,0.16936507936507936
0.5,0.0,0.2465079365079365
0.5833333333333334,0.01875,0.32016594516594515
0.6666666666666666,0.12013888888888888,0.34849927849927853
0.75,0.23115079365079366,0.4307765682030388
0.8333333333333334,0.3528174603174603,0.5867815762668704
0.9166666666666666,0.595588023088023,0.782153043035396
1.0,1.0,1.0


==> results/chamfer/segmented_short_wide_combined_responsibility_multiple_explanations_results_13_simulation.csv <==
obstacles,discrete,distance
0.07692307692307693,0.0,0.0
0.15384615384615385,0.0,0.008333333333333333
0.23076923076923078,0.0,0.06127450980392157
0.3076923076923077,0.0,0.1672945766935537
0.38461538461538464,0.0,0.19884686427525303
0.46153846153846156,0.0,0.22086671569408142
0.5384615384615384,0.017650103519668735,0.25316596092171545
0.6153846153846154,0.044792960662525874,0.3070646279693594
0.6923076923076923,0.08961697722567287,0.3819681891708746
0.7692307692307693,0.1209489302967564,0.4235001709713986
0.8461538461538461,0.4082729468599034,0.5778665988032995
0.9230769230769231,0.6673465551214912,0.7286937224469195
1.0,1.0,1.0


==> results/chamfer/segmented_short_wide_combined_responsibility_multiple_explanations_results_14_simulation.csv <==
obstacles,discrete,distance
0.07142857142857142,0.0,0.0
0.14285714285714285,0.0,0.025
0.21428571428571427,0.0,0.1285437430786268
0.2857142857142857,0.0,0.18238989692478064
0.35714285714285715,0.0,0.1849474416818139
0.42857142857142855,0.0,0.19205985186327781
0.5,0.05238095238095238,0.20442049846305482
0.5714285714285714,0.05238095238095238,0.2758817418232752
0.6428571428571429,0.055869324473975635,0.3217585396918354
0.7142857142857143,0.059413067552602436,0.36704247058809003
0.7857142857142857,0.080218715393134,0.45324871756018786
0.8571428571428571,0.17046117642047873,0.5742427883835719
0.9285714285714286,0.6043010887098268,0.7865615256812761
1.0,1.0,1.0


==> results/chamfer/segmented_short_wide_runs_results.csv <==
obstacles,exhaustive,discrete_50,discrete_100,euclidean_50,euclidean_100
10,1024,668.0,802.0,286.0,459.0
11,2048,1167.0,1416.0,720.0,833.0
12,4096,2480.0,3074.0,1428.0,1155.0
13,8192,5223.0,4969.0,2949.0,2603.0
14,16384,12575.0,12824.0,7110.0,3867.0


==> results/chamfer/sinusoidal_long_narrow_combined_exhaustive_observed_results.csv <==
ctx_idx;num_of_obstacles;explanation;explanation_size;runs
12000;10;[5, 8, 9];3;172
12001;10;[5, 9];2;50
12002;10;[0, 6, 7];3;87
12003;10;[0, 7, 8];3;90
12004;10;[8, 9];2;56
12005;10;[1, 4, 8, 9];4;306
12006;10;[8, 9];2;56
12007;10;[7, 9];2;55
12008;10;[2, 8, 9];3;141
12009;10;[8, 9];2;56
12010;10;[7, 8];2;54
12011;10;[1, 6, 7];3;115
12012;10;[0, 8, 9];3;92
12013;10;[0, 5, 6];3;83
12014;10;[2, 8, 9];3;141
12015;10;[0, 2, 3, 9];4;210
12016;10;[9];1;11
12017;10;[5, 9];2;50
12018;10;[3, 8];2;40
12019;10;[8, 9];2;56
12020;11;[1, 9, 10];3;148
12021;11;[2, 10];2;39
12022;11;[3, 10];2;46
12023;11;[0, 4, 10];3;97
12024;11;[9, 10];2;67
12025;11;[0, 4, 9, 10];4;332
12026;11;[0, 8, 9, 10];4;352
12027;11;[1, 8, 9];3;146
12028;11;[0, 9, 10];3;112
12029;11;[3, 9];2;45
12030;11;[9, 10];2;67
12031;11;[8, 9];2;65
12032;11;[9, 10];2;67
12033;11;[1, 8, 9];3;146
12034;11;[6, 8, 9];3;226
12035;11;[0, 9, 10];3;112
12036;11;[1, 8, 9, 10];4;436
12037;11;[0, 6, 9, 10];4;348
12038;11;[2, 9];2;38
12039;11;[9, 10];2;67
12040;12;[1, 7, 8, 10];4;576
12041;12;[2, 8, 9];3;210
12042;12;[10, 11];2;79
12043;12;[3, 11];2;51
12044;12;[9, 10];2;77
12045;12;[0, 2, 10, 11];4;380
12046;12;[0, 9, 10];3;132
12047;12;[9, 10];2;77
12048;12;[4, 8, 9];3;259
12049;12;[1, 11];2;34
12050;12;[7, 9, 11];3;294
12051;12;[9, 10];2;77
12052;12;[9, 10];2;77
12053;12;[2, 9, 10];3;213
12054;12;[8, 9];2;74
12055;12;[0, 10, 11];3;134
12056;12;[9, 10];2;77
12057;12;[8, 9, 10];3;296
12058;12;[9, 10, 11];3;299
12059;12;[8, 9];2;74
12060;13;[11, 12];2;92
12061;13;[6, 11, 12];3;358
12062;13;[11];1;13
12063;13;[10, 11];2;90
12064;13;[2, 6, 11, 12];4;863
12065;13;[1, 10, 11, 12];4;763
12066;13;[6, 11, 12];3;358
12067;13;[8, 9, 10];3;369
12068;13;[9, 11];2;88
12069;13;[8, 9];2;83
12070;13;[9, 10, 11];3;375
12071;13;[11, 12];2;92
12072;13;[2, 9, 10];3;253
12073;13;[0, 10, 11];3;156
12074;13;[0, 11, 12];3;158
12075;13;[0, 9, 10];3;153
12076;13;[1, 6, 8, 9];4;734
12077;13;[0, 9, 10, 11];4;595
12078;13;[5, 11, 12];3;343
12079;13;[7, 9, 10];3;363
12080;14;[5, 12];2;77
12081;14;[11, 12];2;104
12082;14;[4, 12, 13];3;386
12083;14;[0, 9, 11, 12];4;750
12084;14;[12, 13];2;106
12085;14;[9, 12, 13];3;466
12086;14;[5, 10, 12, 13];4;1400
12087;14;[9, 10, 11];3;461
12088;14;[0, 11, 12];3;182
12089;14;[10, 12, 13];3;469
12090;14;[11, 12];2;104
12091;14;[11, 12, 13];3;470
12092;14;[0, 11, 12];3;182
12093;14;[9, 12, 13];3;466
12094;14;[1, 11, 13];3;249
12095;14;[0, 11, 12];3;182
12096;14;[12, 13];2;106
12097;14;[1, 10, 11, 12];4;973
12098;14;[0, 12, 13];3;184
12099;14;[7, 12, 13];3;450


==> results/chamfer/sinusoidal_long_narrow_combined_responsibility_discrete_discrete_sampling_results.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
12000;10;10;[8, 7, 9];3;185;[6 8 4 1 7 2 9 3 5 0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[7, 9, 8];3;170;[3 7 6 5 9 8 1 2 4 0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[5, 8, 9];3;285;[3 2 6 5 7 8 9 1 4 0];[0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[5, 9, 8];3;464;[1 2 3 5 7 6 9 8 4 0];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5]
12001;10;10;[5, 9];2;1084;[0 1 2 3 4 5 6 7 9 8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[5, 9];2;1134;[7 1 4 0 3 2 5 6 8 9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333];[5, 9];2;1184;[1 7 2 0 3 4 8 5 6 9];[0.5, 1.0, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333];[9, 5];2;1234;[1 7 2 0 3 4 9 8 6 5];[0.5, 1.0, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5]
12002;10;10;[1, 3, 6, 7];4;185;[1 2 3 4 6 5 7 9 0 8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[3, 6, 4, 7];4;137;[3 6 5 4 7 8 9 1 2 0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[0, 6, 7];3;1184;[0 3 5 4 6 7 9 8 1 2];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[0, 6, 7];3;1234;[0 3 5 4 6 7 9 8 1 2];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
12003;10;10;[0, 7, 8];3;571;[0 1 6 7 8 3 5 2 4 9];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25];[0, 7, 8];3;364;[0 1 6 5 7 8 9 2 4 3];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[0, 7, 8];3;414;[0 1 6 5 7 8 9 2 4 3];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[0, 7, 8];3;1234;[0 1 2 4 6 5 7 8 9 3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
12004;10;10;[8, 9];2;1084;[3 8 1 0 7 4 5 2 6 9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25];[8, 9];2;1134;[1 2 3 6 8 0 5 4 7 9];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[8, 9];2;285;[0 1 2 3 6 8 9 4 7 5];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5];[8, 9];2;335;[0 1 2 3 6 8 9 4 7 5];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5]
12005;10;10;[6, 7, 8, 9];4;1084;[6 3 5 1 4 2 7 8 0 9];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25];[6, 9, 8, 7];4;1134;[6 9 5 3 8 2 0 1 7 4];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.5, 1.0];[6, 9, 8, 7];4;1184;[6 9 3 1 5 2 8 0 7 4];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.5, 1.0];[6, 9, 8, 7];4;1234;[6 9 3 1 5 2 8 0 7 4];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.5, 1.0]
12006;10;10;[9, 8];2;1084;[3 2 9 0 5 1 6 4 7 8];[0.3333333333333333, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5];[9, 8];2;170;[3 2 9 8 4 5 1 0 7 6];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[9, 8];2;220;[3 2 9 8 4 5 1 0 7 6];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[9, 8];2;270;[3 2 9 8 4 5 1 0 7 6];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
12007;10;10;[7, 9];2;1084;[3 2 5 4 7 8 0 1 6 9];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[9, 7];2;1134;[6 0 9 2 3 4 5 1 7 8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5];[7, 9];2;1184;[0 6 7 1 3 2 5 4 8 9];[1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 9];2;1234;[0 6 2 1 7 3 5 4 8 9];[1.0, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333]
12008;10;10;[2, 8, 9];3;571;[0 2 3 4 6 5 7 8 9 1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 8, 9];3;1134;[6 0 2 1 3 4 5 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 8, 9];3;1184;[6 0 8 2 3 4 5 1 7 9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333];[6, 9, 8];3;464;[6 0 3 2 5 4 9 8 7 1];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 1.0, 0.3333333333333333, 0.5, 0.5]
12009;10;10;[9, 8];2;120;[9 1 6 7 8 2 3 0 5 4];[0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0];[9, 8];2;621;[9 0 3 1 6 5 7 4 8 2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0];[9, 8];2;187;[9 3 5 2 8 4 0 1 7 6];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0];[9, 8];2;237;[9 3 5 2 8 4 0 1 7 6];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0]
12010;10;10;[7, 8];2;1084;[0 1 2 7 6 8 9 3 4 5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 8];2;1134;[0 1 2 3 4 5 6 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 8];2;1184;[6 4 0 1 3 2 5 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 8];2;1234;[0 3 6 4 7 9 2 1 5 8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5]
12011;10;10;[6, 7, 1];3;1084;[2 0 3 4 6 5 7 8 9 1];[0.5, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[6, 7, 1];3;1134;[2 0 3 4 6 5 7 8 9 1];[0.5, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[1, 6, 7];3;414;[2 0 1 3 4 5 6 7 8 9];[0.5, 0.5, 1.0, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[1, 6, 7];3;464;[2 0 1 3 4 5 6 7 8 9];[0.5, 0.5, 1.0, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
12012;10;10;[9, 0, 8];3;87;[9 0 7 2 8 4 6 3 5 1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0];[9, 0, 8];3;111;[9 0 8 2 6 5 3 4 7 1];[0.5, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0];[9, 0, 8];3;161;[9 0 8 4 3 5 2 1 7 6];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0];[9, 0, 8];3;211;[9 0 8 4 3 5 2 1 7 6];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0]
12013;10;10;[3, 6, 5];3;314;[3 7 6 9 2 1 5 0 4 8];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[3, 5, 6];3;235;[3 2 1 0 4 5 6 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 5, 7];3;1184;[0 2 3 5 9 8 1 4 7 6];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[0, 5, 7];3;1234;[0 2 3 5 9 8 1 4 7 6];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
12014;10;10;[7, 9, 8];3;1084;[6 7 9 0 5 2 4 1 3 8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5];[7, 9, 8];3;170;[3 7 6 4 9 8 0 2 5 1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5];[7, 9, 8];3;220;[3 7 6 4 9 8 0 2 5 1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5];[7, 9, 8];3;270;[3 7 6 4 9 8 2 1 5 0];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5]
12015;10;10;[5, 9, 2, 6];4;1084;[1 5 7 9 3 2 4 0 6 8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[0, 2, 9, 3];4;1134;[0 1 2 4 7 5 9 8 6 3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5];[5, 0, 9, 8];4;1184;[5 0 2 1 6 4 9 8 7 3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5];[5, 0, 9, 8];4;1234;[5 0 2 1 6 4 9 8 7 3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5]
12016;10;10;[9];1;87;[5 8 4 2 9 1 3 0 7 6];[0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5, 0.3333333333333333];[9];1;137;[2 5 7 8 9 1 3 0 4 6];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.16666666666666666, 0.5, 0.5, 0.5];[9];1;414;[0 2 3 5 7 6 9 8 4 1];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[9];1;721;[0 2 3 4 6 5 7 8 9 1];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
12017;10;10;[9, 8];2;1084;[7 9 3 0 6 4 8 2 5 1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[5, 9];2;364;[3 5 7 8 9 6 4 0 1 2];[0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5];[8, 9];2;1184;[8 1 3 2 6 7 9 0 4 5];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5];[8, 9];2;335;[6 8 3 0 7 2 9 1 4 5];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 1.0, 0.5]
12018;10;10;[3, 8];2;1084;[0 1 2 9 4 5 6 3 7 8];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[3, 8];2;1134;[0 1 2 7 9 3 5 4 6 8];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[6, 8, 2, 0, 7, 1];6;220;[6 8 2 0 7 1 9 3 4 5];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 1.0, 0.5];[6, 8, 2, 0, 7, 1];6;270;[6 8 2 0 7 1 9 3 4 5];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 1.0, 0.5]
12019;10;10;[9, 8];2;314;[0 5 9 3 7 4 8 2 6 1];[1.0, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.2, 0.3333333333333333, 0.3333333333333333, 0.5];[9, 8];2;1134;[0 1 2 5 9 3 6 4 7 8];[1.0, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[8, 9];2;414;[0 1 2 5 6 8 9 3 7 4];[1.0, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[8, 9];2;1234;[0 1 2 3 4 5 6 8 9 7];[1.0, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5]
12020;11;11;[3, 9, 10];3;120;[ 3  2  9  8 10  7  1  5  6  4  0];[0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 10, 9];3;170;[ 1  4 10  8  6  9  3  2  7  5  0];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5];[6, 10, 9];3;1184;[ 6  0  2  1  5  4 10  8  9  3  7];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 1.0, 0.25, 0.5, 0.3333333333333333, 0.5];[6, 10, 9];3;2259;[ 6  0  2  1  5  4 10  8  7  3  9];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
12021;11;11;[3, 10];2;2109;[ 1  3  7  5  6  2  9  8 10  0  4];[0.2, 0.5, 0.3333333333333333, 0.5, 0.2, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25];[3, 10];2;2159;[ 0  1  3  5  7  2  4  6  8  9 10];[0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25];[2, 10];2;2209;[ 0  1  2  3  5  7  9  8  6  4 10];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25];[2, 10];2;2259;[ 0  1  2  3  5  7  9  8  6  4 10];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25]
12022;11;11;[3, 10];2;1084;[ 7  3  2  0  5  4  6  8 10  9  1];[0.3333333333333333, 0.2, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 10];2;2159;[ 7  3  2  1  0  4  5  6  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 10];2;2209;[ 7  0  3  2  6  1  5  4  8  9 10];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 10];2;335;[ 7  0  3  2  6 10  5  1  4  8  9];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5]
12023;11;11;[10, 3, 2];3;314;[10  3  5  6  7  4  8  2  1  0  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 1.0];[10, 5, 7];3;2159;[10  1  5  3  6  7  8  4  0  2  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 1.0];[2, 10, 3];3;2209;[ 2 10  1  0  4  5  6  3  7  8  9];[0.5, 0.5, 1.0, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 1.0];[2, 10, 3];3;721;[ 1  2 10  3  6  5  7  4  8  0  9];[0.3333333333333333, 1.0, 1.0, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 1.0]
12024;11;11;[9, 10];2;571;[ 0  1  2  4  7  5  9  8 10  3  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 9];2;621;[10  1  3  0  4  5  7  2  9  8  6];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0];[10, 9];2;671;[10  1  3  0  4  5  7  2  9  8  6];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0];[10, 9];2;2259;[ 6 10  4  1  3  2  5  0  7  8  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0]
12025;11;11;[0, 4, 10, 9];4;2109;[ 1  5  2  0  3  4  6  8 10  9  7];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 4, 10, 9];4;2159;[ 1  5  2  0  3  4  6  8 10  9  7];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 4, 9, 10];4;2209;[ 7  1  5  0  3  2  4  6  8  9 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 4, 9, 10];4;2259;[ 7  1  3  2  5  0  4  6  8  9 10];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
12026;11;11;[1, 10, 9, 8];4;2109;[ 1 10  3  2  6  5  7  4  9  0  8];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.5];[1, 10, 9, 8];4;2159;[ 1  5  7 10  4  3  6  2  9  8  0];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[1, 10, 9, 8];4;2209;[ 1  5  7 10  4  3  6  2  9  8  0];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[1, 10, 9, 8];4;2259;[ 1  2  7  5 10  9  3  0  6  4  8];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5]
12027;11;11;[9, 6, 7, 4];4;185;[ 0  9  6  3  7  4  8  1  5  2 10];[0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25];[5, 9, 4];3;621;[ 0  2  5  8  9  4  3  1  7  6 10];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[1, 10, 9];3;285;[ 0  1  2  4  5 10  9  8  7  6  3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5];[1, 10, 9];3;335;[ 0  1  2  4  5 10  9  8  7  6  3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5]
12028;11;11;[8, 9, 10];3;120;[ 3  2  6  8  9 10  5  0  4  1  7];[0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 9, 10];3;621;[ 0  2  3  4  6  5  9  8 10  1  7];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 9, 10];3;2209;[ 0  1  2  3  4  5  6  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 9, 10];3;2259;[ 0  1  2  3  4  5  6  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
12029;11;11;[6, 9];2;2109;[ 6  5  7  8  2  3  0  1  4  9 10];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 1.0, 0.5, 0.5, 0.25, 0.25];[6, 9];2;2159;[ 1  6  5  0  7 10  9  8  2  3  4];[0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 1.0, 0.5, 0.5, 0.5, 0.5];[6, 9];2;2209;[ 1  6  5  0  7 10  9  8  2  3  4];[0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 1.0, 0.5, 0.5, 0.5, 0.5];[6, 9];2;2259;[ 1  6  5  0  7 10  9  8  2  3  4];[0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 1.0, 0.5, 0.5, 0.5, 0.5]
12030;11;11;[4, 8, 9];3;185;[ 0  1  4  8  9  6  3  2 10  7  5];[0.5, 0.5, 0.25, 0.25, 0.5, 0.2, 0.25, 0.25, 0.5, 0.5, 0.25];[10, 9];2;235;[10  0  4  1  8  9  6  3  5  2  7];[0.5, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 1.0];[10, 9];2;285;[10  0  4  1  8  9  6  3  5  2  7];[0.5, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 1.0];[10, 9];2;464;[ 3 10  1  0  8  9  4  6  5  2  7];[0.5, 0.5, 0.25, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 1.0]
12031;11;11;[9, 8];2;314;[ 5  0  2  1  3  6  9  8 10  4  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 8];2;364;[ 5  0  2  1  3  6  9  8 10  4  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 9];2;2209;[ 5  4  6  0  3  2  1  8 10  9  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 9];2;1234;[ 5  4  6  0  3  2  1  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
12032;11;11;[10, 9];2;2109;[ 2  5  7 10  3  1  4  0  6  8  9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[10, 9];2;2159;[ 2  5  7 10  3  1  4  0  6  8  9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[10, 9];2;1184;[ 2  0  7  5  4  1  6  8 10  9  3];[0.5, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 9];2;1234;[ 2  0  1  5  7  6  8  4 10  9  3];[0.5, 0.5, 1.0, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
12033;11;11;[1, 8, 9];3;2109;[ 0  1  2  3  4  5  6  8 10  9  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 8, 9];3;1134;[ 0  1  2  3  4  5  6  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 8, 9];3;2209;[ 1 10  2  0  4  5  6  3  7  8  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[1, 8, 9];3;2259;[ 0  1  2  7  6 10  5  3  4  8  9];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
12034;11;11;[6, 8, 9];3;2109;[ 0  1  2  3  4  5  6  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 6, 8];3;2159;[ 0  7  9  2  3  4  5  1  6  8 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[9, 6, 8];3;2209;[ 0  7  9  2  3  4  5  1  6  8 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[9, 6, 8];3;2259;[ 0  4  7  9  3  2  5  1  6  8 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
12035;11;11;[2, 9, 10];3;2109;[ 1  2  5  0  7  8  9  3  6  4 10];[0.3333333333333333, 0.5, 0.5, 0.2, 0.2, 0.5, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2];[0, 9, 10];3;2159;[ 0  1  2  4  6  5  3  7  8  9 10];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 9, 10];3;2209;[ 0  1  2  4  6  5  3  7  8  9 10];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 9, 10];3;2259;[ 0  1  2  4  6  5  3  7  8  9 10];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
12036;11;11;[1, 8, 9, 10];4;2109;[ 0  1  4  8  9  5  3  2  7  6 10];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[10, 8, 1, 9];4;2159;[ 0  6 10  8  3  4  2  1  9  7  5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[4, 10, 7, 9];4;2209;[ 4  0  6  1 10  8  3  2  7  5  9];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[4, 7, 10, 9];4;2259;[ 6  4  7  8 10  2  3  0  5  1  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 1.0, 0.5, 0.5, 0.3333333333333333, 0.5]
12037;11;11;[8, 10, 3, 9];4;2109;[ 8  0 10  1  5  7  2  3  9  4  6];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5];[8, 10, 3, 9];4;1134;[ 8  0 10  1  5  6  2  3  9  7  4];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5];[8, 10, 3, 9];4;2209;[ 8  0 10  1  4  5  2  3  7  6  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5];[8, 3, 10, 9];4;2259;[ 8  0  6  3 10  5  2  1  7  4  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5]
12038;11;11;[5, 3, 9];3;87;[ 7  5  3  6  9  2  0  1  4 10  8];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.2, 0.3333333333333333, 0.25];[2, 9];2;1134;[ 1  6  5  4  7  3  0  2  8  9 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 9];2;1184;[ 1  6  5  4  7  3  0  2  8  9 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 9];2;1234;[ 0  1  2  3  4  5  6  7  8  9 10];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
12039;11;11;[9, 10];2;2109;[ 2  5  6  9  7  3 10  1  4  0  8];[0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333];[9, 10];2;1134;[ 2  5  6  8  9  3  7  1 10  0  4];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[9, 10];2;671;[ 0  2  6  5  9 10  8  3  7  4  1];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5];[10, 9];2;1234;[ 0  2  6  5  7 10  9  8  4  3  1];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
12040;12;12;[3, 7, 10, 8];4;4158;[ 3  2  7  1  0  4  6  9 11 10  5  8];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25];[1, 10, 7, 8];4;4208;[ 1 10  3  2  7 11  9  4  6  5  0  8];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.5, 0.3333333333333333];[1, 10, 7, 8];4;4258;[ 1 10  2  0  4  5  7  3 11  9  6  8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333];[1, 10, 7, 8];4;4308;[ 0  1  3 10  4  5  7  2 11  9  6  8];[0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333]
12041;12;12;[7, 9, 8];3;1084;[ 3  7  9  2  5  4  6  0 10  8 11  1];[0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25];[7, 9, 8];3;2159;[ 1 11  7  3  9  4  2  0  6  5  8 10];[0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5];[7, 9, 8];3;2209;[ 1 11  7  3  9  4  2  0  6  5  8 10];[0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5];[7, 9, 8];3;4308;[ 1  5 10 11  7  9  6  3  4  2  0  8];[0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5]
12042;12;12;[11, 10];2;4158;[ 1  3  2  5  6  8 11  0  7  4  9 10];[0.25, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[10, 11];2;621;[ 1  3  2  4  6  5 10  8 11  0  7  9];[0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[10, 11];2;4258;[ 1  3  0  2  4  5  6  7  8 10 11  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[10, 11];2;4308;[ 1  3  0  2  4  5  6  7  8 10 11  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
12043;12;12;[3, 11];2;4158;[ 2  8  9  0  4  5  1  3 10  6 11  7];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[3, 11];2;4208;[ 0  2  3  4  6  5  9  8 11  1 10  7];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[3, 11];2;4258;[ 0  3  7 10  2  4  5  1  6  8  9 11];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[3, 11];2;4308;[ 0  3  7 10  2  4  5  1  6  8  9 11];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
12044;12;12;[9, 10];2;4158;[ 1  4  7  0  3  2  5  6  9 10 11  8];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25];[10, 9];2;364;[10  8  1  7 11  9  6  4  5  0  2  3];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[10, 9];2;414;[10  8  1  7 11  9  6  4  5  0  2  3];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[10, 9];2;4308;[ 3  2 10  8  6  5  1  4  9  7 11  0];[0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
12045;12;12;[0, 2, 10, 11];4;4158;[ 0  1  2  3  4  7 10  5  6  8  9 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[2, 0, 10, 11];4;4208;[ 4  9  2  0  3  7 10  1 11  5  6  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333];[11, 0, 2, 10];4;4258;[ 4  9 11  0  3  5  2  1  7  6 10  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5];[11, 2, 0, 10];4;4308;[ 1  4  7  9 11  2  3  0  6  5 10  8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5]
12046;12;12;[0, 10, 9];3;314;[ 0  1  3  4  7  5 10  9 11  2  6  8];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 9, 10];3;364;[ 7  9  3  0  5  4 10  1 11  2  6  8];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 10, 9];3;161;[ 7 10  9  8  3  0  2  1  6  5  4 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[7, 9, 10];3;2259;[ 3  7  9  8 10  2  1  0  4  6 11  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333]
12047;12;12;[10, 9];2;314;[ 3  7  5  2 11 10  9  8  0  6  4  1];[0.25, 0.2, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 9];2;364;[ 3  7  5  2 11 10  9  8  6  4  1  0];[0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 9];2;285;[ 3  7  4  2  5 10  9  8 11  6  1  0];[0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 10];2;4308;[ 3  7  1  0  2  4  5  6  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
12048;12;12;[8, 4, 9];3;87;[ 6  8  4  1  9 11  3  7  0 10  5  2];[0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.5, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333];[6, 8, 3, 0];4;120;[ 6  8  3  0  5  4  9  1 10 11  7  2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 8, 3, 0];4;170;[ 6  8  3  0  5  4  7  1 10  9 11  2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 8, 3, 0];4;220;[ 6  8  3  0  5  4  7  1 10  9 11  2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
12049;12;12;[1, 11];2;4158;[ 6  8  4  1 11  3  2  0  7  5 10  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 1.0, 0.25, 1.0, 0.2, 0.25, 0.5];[1, 11];2;621;[ 6  8  4  1 11  3  2  0  9  7  5 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 1.0, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.5];[1, 11];2;671;[ 6  8  4  1 11  3  2  0  9  7 10  5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 1.0, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5];[1, 11];2;4308;[ 6  8  4  1  5  3 11  0  7  2  9 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 1.0, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5]
12050;12;12;[3, 9, 11, 10];4;120;[ 3  8  9  4 11 10  1  0  7  6  5  2];[0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 5, 8, 11];4;621;[ 3  2  5  8  4 10  9  0 11  7  1  6];[0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 11, 7];3;2209;[ 4  3  5  2  8  0  9 11  7  6  1 10];[0.3333333333333333, 0.25, 0.5, 0.5, 1.0, 0.5, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333];[4, 3, 10, 11];4;2259;[ 4  3  5  2  8  0  6  1 10  9 11  7];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
12051;12;12;[9, 10];2;2109;[ 2  7  6  9 11  1  3  0  4  5 10  8];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333];[10, 9];2;364;[ 0  1  2  4  7  6 10  9 11  3  5  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 10];2;1184;[ 6  0  2  1  3  4  7  9 11 10  5  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 10];2;1234;[ 6  0  2  1  3  4  7  9 11 10  5  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
12052;12;12;[9, 10];2;4158;[ 9  7  8  4  5  3  1  2 11  6  0 10];[0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0, 0.2, 0.25];[9, 10];2;4208;[ 9  1  3  2  7  6  8  4 10  5 11  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25];[9, 10];2;4258;[ 9  1  3  2  7  6  8  4 10 11  5  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333];[9, 10];2;4308;[ 9  1  3  2  7  6  8  4 10 11  5  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333]
12053;12;12;[2, 10, 9];3;1084;[ 3  2  8  1  4  5  6  0 10  9 11  7];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25];[2, 9, 10];3;4208;[ 8  1  7  2  9 11  3  0  6  5  4 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333];[2, 9, 10];3;4258;[ 8  1  3  2  9 11  7  0  6  5  4 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333];[2, 9, 10];3;4308;[ 8  1  3  2  9 11  7  0  6  5  4 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333]
12054;12;12;[9, 8];2;185;[11  1  5  2  7  9  8  4 10  0  6  3];[0.16666666666666666, 0.25, 0.25, 0, 0.25, 0.25, 0, 0.25, 0.25, 0.25, 0.25, 1.0];[9, 8];2;621;[11  2 10  1  4  9  7  5  8  0  6  3];[0.2, 0.3333333333333333, 0.5, 0, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.5, 1.0];[9, 8];2;2209;[11  2 10  5  7  1  4  0  9  3  8  6];[0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.2, 0.3333333333333333, 0.25, 0.25, 0.5, 1.0];[9, 8];2;4308;[11  2 10  5  6  4  1  0  9  7  3  8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 1.0]
12055;12;12;[7, 10, 11];3;4158;[ 7  4 10  0  3  2  5  1  6  8  9 11];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[7, 10, 11];3;4208;[ 7  4 10  0  3  2  5  1  6  8  9 11];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[1, 10, 11];3;2209;[ 1  8  2  0  4  5  6  3  7 10 11  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333];[0, 10, 11];3;2259;[ 0  1  2  3  4  8  6  5  7 10 11  9];[0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333]
12056;12;12;[9, 10];2;571;[ 0  1  2  3  4  5  9  8 10 11  7  6];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25];[10, 9];2;1134;[ 0  1  2  3  4  5  6  8 10  9 11  7];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25];[9, 10];2;2209;[ 1  2  6  0  3  4  5  7  8  9 10 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 9];2;4308;[ 1  2  6 11 10  4  3  0  7  5  9  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333]
12057;12;12;[10, 8, 9];3;4158;[ 5 10 11  6  3  2  0  1  7  4  8  9];[0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.2, 0.5, 0.3333333333333333];[10, 8, 9];3;4208;[ 5 11 10  8  6  3  0  1  7  4  2  9];[0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.25, 0.5, 0.5];[10, 8, 9];3;4258;[ 5 11 10  8  6  3  0  1  7  4  2  9];[0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.25, 0.5, 0.5];[10, 8, 9];3;2259;[ 0  1  2  5 10 11  8  3  6  7  9  4];[0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5]
12058;12;12;[10, 9, 11];3;2109;[ 0  1  2  3  4  5  6  8 10  9 11  7];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25];[11, 10, 9];3;4208;[ 3 11  1  0  4  6  8  2 10  5  7  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5];[10, 11, 9];3;671;[ 3  2 10 11  4  5  1  0  9  6  8  7];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[10, 11, 9];3;721;[ 3  2 10 11  4  5  1  0  9  6  8  7];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
12059;12;12;[9, 8];2;1084;[ 0  1  2  7  6 10  9  8  4  5  3 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[8, 9];2;1134;[ 6  4  8  0  5  2  7  1 10  9 11  3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 9];2;1184;[ 0  6  5  4 11  8  1  2  9  7 10  3];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[9, 8];2;4308;[ 0  6  5  4 11 10  9  8  7  1  2  3];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5]
12060;13;13;[12, 11];2;4158;[ 6  7 12  1  5  3  4  2 11  8 10  9  0];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[12, 11];2;8305;[ 1  3  6  4  7  9 12  0  5  2 10  8 11];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[12, 11];2;8355;[ 1  3  6  4  7  9 12  0  5  2 10  8 11];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[12, 11];2;8405;[ 1  2  0  3  4  6  7  9 12  5 10  8 11];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333]
12061;13;13;[11, 6, 12];3;8255;[ 7 10 11  6  3  2  0  1  4  5  9  8 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25];[11, 12, 6];3;621;[ 7  5 10 11 12  6  3  4  9  1  2  0  8];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5];[11, 12, 6];3;8355;[ 7  5 10 11 12  6  3  4  8  9  2  0  1];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5];[11, 12, 6];3;8405;[ 7  5 10 11 12  6  3  4  8  9  2  0  1];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5]
12062;13;13;[11];1;87;[ 4  0  7 11 12 10  6  1  2  5  3  8  9];[0.5, 0.3333333333333333, 0.25, 0.2, 1.0, 0.25, 0.3333333333333333, 0.5, 0.2, 0.16666666666666666, 0.3333333333333333, 0.5, 0.5];[11];1;364;[ 4  0  7  2 12 11  6  1 10  8  5  3  9];[0.5, 0.3333333333333333, 0.5, 0.2, 1.0, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.5, 0.5];[11];1;414;[ 4  0  7  2 12 11  6  1 10  8  9  5  3];[0.5, 0.3333333333333333, 0.5, 0.2, 1.0, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5];[11];1;464;[ 4  0  7  2 12 11  6  1 10  8  5  3  9];[0.5, 0.3333333333333333, 0.5, 0.25, 1.0, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5]
12063;13;13;[11, 10];2;4158;[ 3  6 11  1  2  4  5  0  7  8  9 10 12];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.2, 0.2, 0.3333333333333333, 0.2];[11, 10];2;2159;[ 2 12  6  3 11  4  0  1  7  5 10  9  8];[0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.5];[11, 10];2;8355;[ 2 12  3  1  6  5 11  0  7  4  9  8 10];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5];[11, 10];2;4308;[ 2 12  1  0  5  6  7  3 11  8 10  4  9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5]
12064;13;13;[3, 6, 11, 12];4;8255;[ 3  2  6  8 11  5  7  1 12 10  9  0  4];[0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[2, 6, 11, 12];4;8305;[ 0  2  3  5  6 11  9  8 12 10  1  7  4];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[2, 6, 12, 11];4;8355;[ 2  9  3  0  6 10  8  5 12 11  1  4  7];[0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 6, 12, 11];4;8405;[ 3  2  4  9  6  5  8  0 12 11 10  1  7];[0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
12065;13;13;[1, 11, 12, 10];4;8255;[ 3  6  4  7  2  1  0  5  8  9 11 12 10];[0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25];[1, 10, 11, 12];4;8305;[ 3  6  2  1  7  4  9  0  5  8 10 11 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25];[1, 10, 11, 12];4;8355;[ 1  3  6  8 10  4  2  0  9  7 11  5 12];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25];[1, 10, 11, 12];4;8405;[ 1  3  6  8 10  4  2  0  7  5  9 11 12];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25]
12066;13;13;[12, 10, 11];3;571;[ 2  8 12  3  9 10  7  4 11  5  1  0  6];[0.2, 0.2, 0.3333333333333333, 0.25, 0.25, 0.2, 0.16666666666666666, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333];[12, 6, 11];3;8305;[ 3  8  2  1 12  6  7  4 10  9  5  0 11];[0.2, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.2, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.2, 0.3333333333333333];[12, 6, 11];3;2209;[ 3  8  2  1 12  6  5  4 11  7 10  9  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333];[12, 6, 11];3;8405;[ 3  8  2  1 12  6  0  4  7  5 10  9 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333]
12067;13;13;[9, 8, 10];3;2109;[ 6  5 11  0  4  3  7  2  9  8 10  1 12];[0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2];[9, 8, 10];3;4208;[ 3  9  6  5 11  1  2  0  7  4  8 10 12];[0.25, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25];[9, 8, 10];3;4258;[ 3  9  6  1 11  5  2  0  7  4  8 10 12];[0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25];[9, 8, 10];3;8405;[ 3  9  5  1  6 11  8  4 12  7  0  2 10];[0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333]
12068;13;13;[11, 9];2;4158;[ 0  1  2  3  5  6 11  8 12  4  7  9 10];[0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.2, 0.2, 0.25, 0.25];[11, 9];2;2159;[ 1  3 12  0  4  5  6  2 11  8  9  7 10];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333];[11, 9];2;4258;[ 1  3 12  0  4  5  6  2  7  8 11  9 10];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333];[11, 9];2;4308;[ 7 12  3  1  6 10 11  2  4  5  0  9  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5]
12069;13;13;[3, 9, 10, 11];4;120;[ 3  9  5  0 10 11  4  6  7  2 12  8  1];[0.3333333333333333, 0.16666666666666666, 0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.2];[3, 9, 11, 10];4;170;[ 3  9  5  0 11 10  8  4  7  6  1  2 12];[0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25];[9, 8];2;4258;[ 0  3  6  9  5  4  7  2 10  8 11  1 12];[0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25];[9, 8];2;8405;[ 0  3  6  9  5  4  7  2 12  8 10 11  1];[0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
12070;13;13;[11, 10, 9];3;4158;[ 0  3  7  1  2  4  5 11 12 10  6  9  8];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.25];[9, 10, 11];3;2159;[ 0  2  3  7  6  9  5  1  4 10 11 12  8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25];[11, 9, 10];3;2209;[ 0  1  2  3  7  6 11  9  4  5 10 12  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[11, 9, 10];3;2259;[ 0  1  2  3  7  6 11  9  4  5 10 12  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25]
12071;13;13;[12, 11];2;8255;[ 2  7  6  5 12  9  1  8  4  3  0 10 11];[0.2, 0.25, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333];[11, 12];2;364;[ 2  7  6  5 11 12  9  0 10  4  1  8  3];[0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[11, 12];2;414;[ 2  7  6  5 11 12  9  0 10  4  1  8  3];[0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[11, 12];2;1234;[ 3  2  5  4  6  7 11  9 12  0  1  8 10];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
12072;13;13;[2, 10, 9];3;8255;[ 0  1  2  3  4 11 10  8  7  6  5 12  9];[0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.2, 0.25, 0.16666666666666666, 0.25, 0.25, 0.2];[2, 10, 9];3;8305;[ 0  2  6  8 11 12  3  1  4 10  7  5  9];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333];[8, 9, 10];3;8355;[ 0  8  2  1  6 11  9  5 12  7  3  4 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[2, 9, 10];3;8405;[ 0  2  7  8  9  5  6  1 11 12  4  3 10];[0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333]
12073;13;13;[1, 10, 11];3;4158;[ 1  2  3  5  0  6  8  4  7  9 10 11 12];[0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2];[1, 10, 11];3;4208;[ 1  2  3  5  9  0  8  6  7  4 10 11 12];[0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.2];[1, 10, 11];3;8355;[ 1  2  3  5 12  9  0  6  8  4  7 10 11];[0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5];[1, 10, 11];3;8405;[ 1  2  3  4  5 12 10  9  7  6  0  8 11];[0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5]
12074;13;13;[7, 11, 12];3;8255;[ 7  4  8  0  3 10  9  1 11  6  2  5 12];[0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2];[7, 11, 12];3;4208;[ 7  4  0  1  3  2  5  6  9 10 11 12  8];[0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.5, 0.2, 0.25, 0.25, 0.25, 0.25];[7, 12, 11];3;4258;[ 7  4  3  6 12 11 10  9  5  0  1  2  8];[0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 11, 12];3;721;[ 1  4  7  3  6 11 10  9 12  5  0  2  8];[0.25, 0.5, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
12075;13;13;[0, 9, 10];3;61;[ 0  9 10  2 11  8  7  5 12  4  1  3  6];[0.3333333333333333, 0.2, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[0, 9, 10];3;111;[ 0  9 10  1  5  6  2  3 12  7  8 11  4];[0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[0, 9, 10];3;161;[ 0  9 10  1  4  5  2  3  7  6  8 11 12];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[0, 9, 10];3;211;[ 0  9 10  1  4  5  2  3  7  6  8 11 12];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25]
12076;13;13;[3, 5, 6, 8, 9, 10, 7];7;571;[ 3  5  6  8  9 11 10 12  7  4  1  2  0];[0.2, 0.2, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[1, 6, 9, 8];4;4208;[12 10  1  2  6  5  3  4 11  7  9  8  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[1, 6, 9, 8];4;4258;[12 10  0  1  4  5  2  3  7  6  9  8 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[1, 6, 9, 8];4;4308;[12 10  0  1  4  5  2  3  7  6  9  8 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
12077;13;13;[10, 6, 11, 9];4;8255;[ 3  1 10  6 11  4  2  0  7  5 12  8  9];[0.25, 0.5, 0.25, 1.0, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.16666666666666666, 0.5, 0.3333333333333333, 0.25];[10, 0, 11, 9];4;364;[ 3  1 10  0 12 11  9  6  7  5  4  2  8];[0.3333333333333333, 0.5, 0.25, 1.0, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[10, 0, 11, 9];4;414;[ 3  1 10  0 12 11  9  6  7  5  4  2  8];[0.3333333333333333, 0.5, 0.25, 1.0, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[10, 0, 11, 9];4;335;[ 3  1 10  0  6 11  9  7 12  4  2  5  8];[0.3333333333333333, 0.5, 0.25, 1.0, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
12078;13;13;[7, 11, 12];3;1084;[ 0  4  7 11  5  3  6  2 12  8  9 10  1];[0.25, 0.16666666666666666, 0.2, 0.2, 0.25, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25, 0.2];[7, 12, 11];3;235;[ 7  4  2 12 11 10  9  8  6  5  1  3  0];[0.2, 0.2, 0.25, 0.2, 0.5, 0.2, 0.2, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25];[7, 12, 11];3;8355;[ 7  4  1  2  5  6  9  8 12 11 10  3  0];[0.2, 0.25, 0.25, 0.2, 0.5, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25];[7, 11, 12];3;8405;[ 7  4  1  8  9  2  3  0  6  5 10 11 12];[0.25, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25]
12079;13;13;[7, 9, 10];3;2109;[ 1  2  3  5  7  6  9  8 12 11 10  0  4];[0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[7, 10, 9];3;2159;[ 1  2  3  8 11  6  7  5 12 10  9  0  4];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[7, 9, 10];3;8355;[ 1  2  3  7 11 12  8  0  6  5  4  9 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[7, 10, 9];3;4308;[ 1  2  3  4  7 10  9  8 12 11  0  5  6];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
12080;14;14;[5, 12];2;16448;[ 1  2  9  3  6 10  8  7  4  5  0 11 13 12];[0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.16666666666666666, 0.2];[5, 12];2;16498;[ 2  7  6 13  3  1  9  0 11  4 10  8  5 12];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.2, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.5];[5, 12];2;16548;[ 2  7  6 13  3  1  9  0  4  5 10  8 11 12];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5];[5, 12];2;16598;[ 2  7  6 13  3  1  9  0 11 10  4  5  8 12];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5]
12081;14;14;[11, 12];2;8255;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13];[0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2];[12, 11];2;16498;[ 0  1  3  5 12 10  9  8 13  6  4  2  7 11];[0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25];[11, 12];2;16548;[ 1 11 13  0  4  5  2  3 10  7  9  8 12  6];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[11, 12];2;16598;[ 1 11 13  0  4  5  2  3 10  7  9  8 12  6];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333]
12082;14;14;[13, 7, 12];3;16448;[10 13 11  0  9  7  6  4  8 12  2  3  5  1];[0.25, 0.2, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[13, 7, 12];3;16498;[ 0  1  2  8 13 11 10  3  7  6  5  4  9 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[13, 4, 12];3;16548;[ 0  1  2  3  6 10  9  8 13 11  4  5  7 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[4, 13, 12];3;16598;[ 0  1  2  3  4  6  9  8 13 11 10  5  7 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
12083;14;14;[0, 9, 11, 12];4;16448;[ 0  1  2  3  5  7 13  9  6  4 10  8 11 12];[0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25];[0, 9, 11, 12];4;16498;[ 0  1  2  3  4  5  6  7  8  9 10 11 13 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25];[0, 9, 11, 12];4;16548;[ 0  5 10  2  3  4  6  1  7  8  9 11 12 13];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25];[0, 11, 9, 12];4;16598;[ 0  4  5 11 10  2  3  1  7  6  9  8 12 13];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25]
12084;14;14;[12, 13];2;16448;[ 6  7  8  0  5  4 10  3  1  2  9 11 12 13];[0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.2, 0.2, 0.2];[13, 12];2;8305;[ 6  7  5  8  9 13  1  0 11  4  3 10 12  2];[0.25, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333];[13, 12];2;8355;[ 6  7  5  8  9 13  1  0 11  4  3 10 12  2];[0.25, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333];[13, 12];2;8405;[ 6  7  5  8  9 13  1  0 11  4  3 10 12  2];[0.25, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333]
12085;14;14;[13, 12, 9];3;8255;[ 0  3  5  4  6  7 13 12  1  2  8  9 11 10];[0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.14285714285714285, 0.2, 0.25, 0.3333333333333333];[13, 9, 12];3;8305;[ 0  3  5  4  6  7 13  9 12 10  1  2 11  8];[0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333];[13, 9, 12];3;8355;[ 0  3  5  4  6  7 13  9  1  2 12 10 11  8];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333];[13, 9, 12];3;8405;[ 0  3  5  4  6  7 13  9  1  2 11 10 12  8];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333]
12086;14;14;[13, 12, 10, 5];4;16448;[ 1  2  3  9 11 13 12  6 10  7  4  5  8  0];[0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.25, 0.2, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25];[5, 12, 10, 13];4;16498;[ 1  2  3  9 11  5  6  4 12  7  8 10 13  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25];[5, 13, 12, 10];4;16548;[ 6  9  3  1 11  2  0  5 13  7  8 12  4 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.5, 0.25, 0.25, 0.5, 0.2, 0.3333333333333333, 0.25, 0.25];[5, 10, 12, 13];4;16598;[ 6  4  9  1  3  2 11  0  7  5  8 10 12 13];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25]
12087;14;14;[11, 9, 10];3;16448;[ 3  7  6  5 12 11  9  8 13  0  1  2  4 10];[0.2, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25];[9, 11, 10];3;16498;[ 0  2  3  4 12  9  6  5 13  7 11  8  1 10];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25];[9, 11, 10];3;4258;[ 0  2  3  4 12  9  6  5 11  7 10  8 13  1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[9, 10, 11];3;8405;[ 0  1  2  3  4  9 12  5  7  6 10  8 11 13];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25]
12088;14;14;[0, 12, 11];3;16448;[ 0  1  5  4  6 13 10 12  7  3  2  9 11  8];[0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.16666666666666666, 0.2, 0.25, 0.2, 0.25, 0.3333333333333333];[0, 12, 11];3;16498;[ 0  1  5  4  6 13  9  7 12 10  2  3 11  8];[0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333];[0, 12, 11];3;2209;[ 0  1  5  4  6 13  7  2 12  9 11 10  3  8];[0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[0, 11, 12];3;2259;[ 0  4  5  1  6  7 11  9 13  3 12 10  2  8];[0.5, 0.3333333333333333, 0.2, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333]
12089;14;14;[10, 13, 12];3;4158;[ 3  2  6 10  5  4  7  1 13  9 11 12  0  8];[0.16666666666666666, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.2, 0.14285714285714285, 0.2, 0.3333333333333333, 0.2, 0.2, 0.2];[10, 12, 13];3;16498;[ 3  2  6 10  0  4  5  1  7  8  9 11 12 13];[0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.2, 0.2, 0.2, 0.3333333333333333, 0.2, 0.2, 0.2];[10, 12, 13];3;16548;[ 3  2  6 10  0  4  5  1  7  8  9 11 12 13];[0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.2, 0.2, 0.2, 0.3333333333333333, 0.2, 0.2, 0.2];[10, 13, 12];3;4308;[ 3  2  6 10  0  4  5  1  7  8 13 12 11  9];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.2, 0.25, 0.25]
12090;14;14;[11, 12];2;16448;[ 0  3  5  8 11 10  4  1  7  6  2  9 12 13];[0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.2, 0.2];[11, 12];2;16498;[ 0  3  5  8 11 10  4  1  7  6  2  9 12 13];[0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.2, 0.2];[11, 12];2;16548;[ 0  3  5  8 11  4  6  1 13 10  9  2  7 12];[0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25];[12, 11];2;16598;[ 0  1  3  4  7  5  9  8 12 11 10  6 13  2];[0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25]
12091;14;14;[11, 12, 13];3;16448;[ 0  1 11  3 12 10  9  2  7  6  5  4  8 13];[0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2];[11, 12, 13];3;16498;[ 0  1  5  8 11  6  3  2 12  7  9 10 13  4];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[11, 12, 13];3;16548;[ 6  5  0  1 11  8  3  2 12  7  9 10 13  4];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[11, 13, 12];3;16598;[ 2  5  6  9 11 13  4  0 12  8  1  3  7 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5]
12092;14;14;[5, 11, 12];3;16448;[ 5 13 10 11  6  3  4  2  8 12  7  9  1  0];[0.16666666666666666, 0.16666666666666666, 0.2, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2, 0.25, 0.25, 0.2, 0.25];[1, 3, 12];3;16498;[ 1  3  5  4 13 11 10  9  7  6  0  2  8 12];[0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.2, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25];[1, 12, 3];3;2209;[ 1 10 12  3  6  9  5  4 11 13  8  0  7  2];[0.2, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[0, 12, 11];3;721;[ 0  1 10  8 12  6  3  4 11 13  5  9  7  2];[0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25]
12093;14;14;[9, 12, 13];3;120;[ 0  3  6  9 12 13  4  5  7  2  1 10 11  8];[0.5, 0.2, 0.2, 0.5, 0.3333333333333333, 0.25, 0.5, 0.2, 0.16666666666666666, 0.5, 0.2, 0.2, 0.5, 0.5];[12, 13, 9];3;8305;[ 0  2  3  6 12 13  9  8 10  4  5  1  7 11];[0.5, 0.2, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.2, 0.5, 0.5, 0.3333333333333333, 0.2, 0.5, 0.5];[12, 13, 9];3;16548;[ 0  2  3  6 12 13  9  8 10  4  1  5 11  7];[0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.2, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.5];[12, 13, 9];3;16598;[ 0  2  3  6 12 13  9  8 10  4  1  5 11  7];[0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.2, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.5]
12094;14;14;[3, 13, 11];3;571;[ 0  3 12 13  4  5  1  2 11  6  8  9 10  7];[0.25, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2, 0.2, 0.2, 0.2, 0.25, 0.25];[3, 11, 13];3;1134;[ 0  2  3  4  7 11 10  9 13 12  1  5  6  8];[0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25];[1, 13, 11];3;4258;[ 0  1  2  3  4  5  7  9 13 10 11 12  6  8];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25];[1, 11, 13];3;8405;[ 0  1  2  3  4  5  7  8 12  9 10 11 13  6];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25]
12095;14;14;[2, 11, 12];3;16448;[ 1  2  3  4 13  8  0  5  7  6 10  9 11 12];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.2, 0.3333333333333333, 0.2, 0.2, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333];[2, 12, 11];3;16498;[ 1  2  3  4  7 13 12  8  6  5  0  9 11 10];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333];[2, 12, 11];3;1184;[ 1  2  3  4  7 13 12  8 11 10  5  9  6  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[8, 12, 11];3;16598;[ 3  6  8  2  5  4  7  1 13  9 10 12 11  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
12096;14;14;[12, 13];2;185;[ 0  4 12  3 10 13  8  1 11  7  5  2  9  6];[0.3333333333333333, 0.2, 0.2, 0.25, 0.3333333333333333, 0.2, 0.16666666666666666, 0.2, 0.25, 0.2, 0.25, 0.2, 0.3333333333333333, 0.25];[12, 13];2;621;[ 0  4  5  8 11 12  7  2 13 10  3  1  6  9];[0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[12, 13];2;8355;[ 0  4  5  8 11 12  6  2 10  7  3  9 13  1];[0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[12, 13];2;8405;[ 0  4  5  8 11 12  6  2 10  7  3  9 13  1];[0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25]
12097;14;14;[4, 12, 10, 11];4;16448;[ 0  4  7 13 12 10  9  8  2  5  1  3  6 11];[0.3333333333333333, 0.2, 0.25, 0.2, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333];[1, 12, 10, 11];4;16498;[ 0  1  7  4 12 10  9  8 13  6  2  5 11  3];[0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[1, 12, 10, 11];4;16548;[ 0  1  7  4 12 10  9  8 13  5  2  3  6 11];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[1, 10, 12, 11];4;16598;[ 0  1  6  4  7 10  9  8 13 12  2  3  5 11];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
12098;14;14;[0, 13, 12];3;16448;[ 0  1  6  4 10  9  5  2 13  7  8 11  3 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25];[0, 12, 13];3;16498;[ 0  1  2  3  4  6  7  9 12 10  5  8 11 13];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[0, 12, 13];3;16548;[ 0  1  2  3  4  6  7  9 12 10  5  8 11 13];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[0, 12, 13];3;16598;[ 0  2  3  4  6  9  5  1  7  8 10 11 12 13];[1.0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25]
12099;14;14;[7, 12, 13];3;16448;[ 6  4  8  0  5  7  9  2 10 11  1  3 12 13];[0.25, 0.2, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.2];[10, 13, 12];3;16498;[ 0  2  3  4  6  5 10  8 13  1  7  9 11 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[7, 13, 12];3;16548;[ 0  2  3  4  6  5  7  8 10  9 13  1 11 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[7, 13, 12];3;4308;[ 0  2  3  4  6  5  7  8 13  9 10 12  1 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]


==> results/chamfer/sinusoidal_long_narrow_combined_responsibility_distance_results_simulation.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
12000;10;10;[8, 9, 7];3;61;[8 9 7 4 6 5 3 2 1 0];[0, 0, 0, 0.2917696052200786, 0.45178820888881965, 0.2917696052200786, 0.2917696052200786, 0.45178820888881965, 1, 0.7372370682507416];[8, 9, 5];3;137;[8 1 9 0 5 2 7 4 3 6];[0.6303067382412013, 0.8068138376125907, 0.5577663651274921, 0.40416557008504034, 0.45178820888881965, 0.605428840914522, 0, 0.45178820888881965, 1, 0.7372370682507416];[8, 9, 5];3;187;[8 9 1 0 5 2 7 4 3 6];[0.6303067382412013, 0.8068138376125907, 0.5577663651274921, 0.4135142279350797, 0.45178820888881965, 0.6118633710168596, 0, 0.45178820888881965, 1, 0.9590057068279438];[8, 9, 5];3;237;[8 9 1 0 5 2 7 4 3 6];[0.6303067382412013, 0.8068138376125907, 0.5577663651274921, 0.4135142279350797, 0.45178820888881965, 0.6118633710168596, 0, 0.45178820888881965, 1, 0.9590057068279438]
12001;10;10;[9, 5];2;571;[9 4 7 6 3 8 0 5 1 2];[0.32772182250056636, 0, 0, 0.5592367284526526, 0.855818818882134, 0.31643742978025885, 0.682701710955123, 0.775704272679023, 0.5066285009814372, 1];[9, 5];2;621;[9 4 7 3 5 6 8 1 0 2];[0.32772182250056636, 0.5413613802315091, 0, 0.7200724970837252, 0.855818818882134, 0.7187108280541427, 0.682701710955123, 0.775704272679023, 0.6541235575603457, 1];[9, 5];2;1184;[9 1 6 4 7 3 5 2 8 0];[0.33746668088800913, 0.9752197998580816, 0.682142052952105, 0.7200724970837252, 0.855818818882134, 0.7187108280541427, 0.9104761564994173, 0.7763277919489581, 0.6615475206054846, 1];[9, 5];2;1234;[9 1 6 4 7 3 5 2 8 0];[0.45775662388176125, 0.9752197998580816, 0.682142052952105, 0.7200724970837252, 0.855818818882134, 0.7187108280541427, 0.9104761564994173, 0.7763277919489581, 0.6615475206054846, 1]
12002;10;10;[7, 6, 4, 2];4;185;[7 1 6 4 9 2 5 0 3 8];[0.2697930520373536, 0.7759392168703642, 0.44606637821088985, 0, 0.5637193151347221, 0.2697930520373536, 0.6888395386686019, 1, 0, 0.5218218285583678];[7, 1, 6, 3];4;120;[7 1 6 3 8 5 4 9 0 2];[0.47870647835891383, 0.8311489506811987, 0.44606637821088985, 0.773221751465008, 0.5637193151347221, 0.6390754277127583, 0.7988219462946369, 1, 0.6986372491763313, 0.5218218285583678];[7, 1, 6, 3];4;170;[7 1 6 3 8 5 4 9 0 2];[0.47870647835891383, 0.8311489506811987, 0.44606637821088985, 0.773221751465008, 0.5637193151347221, 0.6390754277127583, 0.7988219462946369, 1, 0.6986372491763313, 0.5505044367170058];[7, 1, 6, 3];4;220;[7 1 6 3 8 5 4 2 0 9];[0.5833022981865938, 0.8311489506811987, 0.6001857910233261, 0.773221751465008, 0.6256884851938608, 0.6390754277127583, 0.7988219462946369, 1, 0.7561115095898626, 0.5505044367170058]
12003;10;10;[7, 3, 8];3;61;[7 3 8 6 5 2 1 0 4 9];[0, 0.35001040861958527, 0.43349100699618043, 0.9265977938456637, 0, 0.6637450473337437, 0.7298332869480394, 1, 0.908962654148684, 0];[7, 3, 8];3;111;[7 3 8 6 4 5 0 1 2 9];[0.5750746443010581, 0.5110058345901011, 0.4614265510394931, 0.9265977938456637, 0.7096552881567789, 0.6637450473337437, 0.872045576235612, 1, 0.908962654148684, 0.4614265510394931];[7, 3, 8];3;285;[7 3 4 8 2 6 5 0 1 9];[0.5750746443010581, 0.5110058345901011, 0.885922966716746, 0.9265977938456637, 0.9156980102291038, 0.6637450473337437, 0.872045576235612, 1, 0.908962654148684, 0];[7, 3, 8];3;721;[7 3 4 8 2 6 0 5 1 9];[0.8360922919955813, 0.5110058345901011, 0.8913794608003758, 0.9265977938456637, 0.9156980102291038, 0.8325109631132587, 0.872045576235612, 1, 0.908962654148684, 0]
12004;10;10;[9, 8];2;70;[9 7 8 6 1 4 3 2 5 0];[0, 0.47783892333153005, 0, 0, 0.47122834757838233, 0, 0.49233178282790135, 0.8385687607655187, 0.5583767655516357, 1];[9, 8];2;1134;[9 2 7 3 1 8 4 6 5 0];[0, 0.6578223721289542, 0.9006891077463195, 0.7105284941325161, 0.5286104160732252, 0, 0.49233178282790135, 0.8385687607655187, 0.6273291396079211, 1];[9, 8];2;671;[9 2 7 3 1 8 4 6 0 5];[0.30950489741376186, 0.6890980809767734, 0.9006891077463195, 0.7105284941325161, 0.5788719592586675, 0.22361464636519535, 0.49233178282790135, 0.8385687607655187, 0.6273291396079211, 1];[9, 8];2;206;[9 8 2 7 0 3 1 4 6 5];[0.7642958552870448, 0.6890980809767734, 0.9006891077463195, 0.7105284941325161, 0.5788719592586675, 0.22361464636519535, 0.49233178282790135, 0.8385687607655187, 0.9050454563335233, 1]
12005;10;10;[9, 5, 8, 2];4;1084;[9 5 8 4 3 6 7 1 2 0];[0, 0.48199810664254583, 0.37488489841453443, 0.5394775742645781, 0.8636358035848434, 0.9043849162635482, 0.518304309337374, 0.507253198551043, 0.8669998711923312, 1];[9, 5, 8, 2];4;1134;[9 5 8 4 1 3 6 2 0 7];[0.5731982940991621, 0.7908629009259047, 0.6160433885626851, 0.6377655863490046, 0.8636358035848434, 0.9043849162635482, 0.6294705105209775, 0.507253198551043, 0.8669998711923312, 1];[9, 5, 8, 2];4;1184;[9 5 8 4 6 1 0 2 7 3];[0.7574726211676721, 0.7908629009259047, 0.7477283427442286, 0.6377655863490046, 0.8636358035848434, 0.9043849162635482, 0.8205425415512072, 0.7388685078445922, 0.8669998711923312, 1];[9, 5, 8, 2];4;1234;[9 5 8 4 6 1 0 7 2 3];[0.7574726211676721, 0.7908629009259047, 0.7477283427442286, 0.6377655863490046, 0.8636358035848434, 0.9043849162635482, 0.8205425415512072, 0.7529263647916354, 0.8669998711923312, 1]
12006;10;10;[9, 8];2;87;[9 2 8 3 1 0 4 5 7 6];[0.6404354969739029, 0.6404354969739029, 0.8618636936426396, 0.6951939053999311, 0.3553336461234181, 0, 0, 0, 0.8400257071662196, 1];[9, 8];2;137;[9 1 2 8 5 4 7 0 3 6];[0.7325282405252089, 0.8775032176945883, 0.8618636936426396, 0.6951939053999311, 0.7933338217834526, 0.8068492442408121, 0.43577393011621607, 0.7626730211816662, 0.8400257071662196, 1];[9, 8];2;220;[9 6 1 2 8 0 5 4 7 3];[0.8141795028045237, 0.8775032176945883, 0.8618636936426396, 0.6951939053999311, 0.7933338217834526, 0.8068492442408121, 0.9496101713453128, 0.7626730211816662, 0.8400257071662196, 1];[9, 8];2;211;[9 6 8 1 2 0 5 4 7 3];[0.8141795028045237, 0.8775032176945883, 0.8618636936426396, 0.6951939053999311, 0.7933338217834526, 0.8068492442408121, 0.9496101713453128, 0.7626730211816662, 0.9376644014216786, 1]
12007;10;10;[7, 9];2;61;[7 8 9 3 1 5 2 4 0 6];[0.33581013366918055, 0.44710045163647716, 0.4344413420443324, 0.5230593337131512, 0.37646944386719133, 0.4352034645116795, 0, 1, 0.8271149732095266, 0.7704079517216755];[7, 9];2;170;[7 3 5 8 6 9 0 2 1 4];[0.6250181994387332, 0.4296566532204513, 0.4344413420443324, 0.909039575706464, 0, 0.8945122487306387, 0.7816309685071282, 1, 0.8271149732095266, 0.7704079517216755];[7, 9];2;170;[7 3 4 9 5 8 1 6 0 2];[0.6250181994387332, 0.7952190030526456, 0.4344413420443324, 0.909039575706464, 0.8992765112429236, 0.8945122487306387, 0.7816309685071282, 1, 0.8443610664390097, 0.8988299812655817];[7, 9];2;220;[7 3 4 9 5 8 1 6 2 0];[0.6250181994387332, 0.7952190030526456, 0.6694177763623134, 0.909039575706464, 0.8992765112429236, 0.8945122487306387, 0.7816309685071282, 1, 0.8443610664390097, 0.8988299812655817]
12008;10;10;[9, 8, 2];3;70;[9 5 8 2 7 0 3 1 6 4];[0.3227965308156634, 0, 0.6864941297741757, 0, 0, 0.818302263065482, 0, 0.6488932845587719, 0.6864941297741757, 1];[9, 6, 8];3;137;[9 5 6 2 8 7 0 1 4 3];[0.3227965308156634, 0, 0.6864941297741757, 0, 0, 0.818302263065482, 0.706946211089248, 0.6488932845587719, 0.6864941297741757, 1];[9, 6, 8];3;187;[9 5 6 2 8 7 0 1 4 3];[0.3227965308156634, 0, 0.6864941297741757, 0, 0, 0.818302263065482, 0.706946211089248, 0.6488932845587719, 0.6864941297741757, 1];[9, 6, 8];3;237;[9 5 6 2 8 7 4 0 1 3];[0.3227965308156634, 0, 0.6864941297741757, 0, 0.4210025026963639, 0.818302263065482, 0.706946211089248, 0.6488932845587719, 0.6864941297741757, 1]
12009;10;10;[8, 9];2;56;[8 9 0 1 4 5 2 3 7 6];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0.6415463029117693];[8, 9];2;106;[8 9 0 1 4 5 2 3 7 6];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0.7876471590507808];[8, 9];2;156;[8 9 0 1 4 5 2 3 7 6];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0.7876471590507808];[8, 9];2;206;[8 9 0 1 4 5 2 3 7 6];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0.7876471590507808]
12010;10;10;[8, 7];2;87;[8 9 1 3 7 0 4 2 6 5];[0.19206535227274224, 0.595323863827172, 0, 0.4847452892726554, 0.19206535227274224, 0, 0, 0.4847452892726554, 1, 0.6196139328764746];[8, 7];2;120;[8 0 7 9 1 5 3 2 6 4];[0.7256247467737997, 0.595323863827172, 0, 0, 0, 0.5146847972551376, 0, 0.709912888209375, 1, 0.6196139328764746];[8, 7];2;170;[8 0 7 9 1 4 5 2 3 6];[0.7256247467737997, 0.595323863827172, 0.47058346985750454, 0.37708946513839997, 0.5791776311377564, 0.5146847972551376, 0, 0.709912888209375, 1, 0.6196139328764746];[8, 7];2;237;[8 3 0 7 9 1 4 5 2 6];[0.7256247467737997, 0.595323863827172, 0.47058346985750454, 0.7764736764682687, 0.5791776311377564, 0.5146847972551376, 0, 0.709912888209375, 1, 0.6196139328764746]
12011;10;10;[7, 1, 6];3;571;[7 4 3 8 1 0 5 6 2 9];[0.5637176212175968, 0.6167660125094895, 0, 0.6764772280836256, 0.8258404686930468, 0.4636476328961163, 0.34772409840087176, 1, 0.6173469678028568, 0];[7, 4, 3, 6];4;120;[7 4 3 6 8 1 5 0 9 2];[0.5637176212175968, 0.6167660125094895, 0, 0.6904878078569551, 0.8258404686930468, 0.5787694724426932, 0.6695133501267577, 1, 0.6173469678028568, 0.3710020703783242];[7, 6, 4, 3];4;187;[7 6 4 9 3 8 2 1 5 0];[0.5637176212175968, 0.6167660125094895, 0.6408679763894841, 0.6904878078569551, 0.8258404686930468, 0.5787694724426932, 0.8820799692414889, 1, 0.6830980156341977, 0.7257018068756566];[7, 6, 4, 3];4;237;[7 6 4 9 3 8 2 1 5 0];[0.5637176212175968, 0.6167660125094895, 0.6408679763894841, 0.6904878078569551, 0.8258404686930468, 0.5787694724426932, 0.8820799692414889, 1, 0.6830980156341977, 0.7257018068756566]
12012;10;10;[9, 8, 0];3;61;[9 8 0 1 4 5 2 3 7 6];[0, 0, 0, 0, 0, 0, 0, 0, 0.6677443388682076, 1];[9, 8, 0];3;111;[9 8 0 1 4 5 2 3 7 6];[0, 0, 0, 0, 0, 0, 0, 0, 0.6677443388682076, 1];[9, 8, 0];3;161;[9 8 0 1 4 5 2 3 7 6];[0, 0, 0, 0, 0, 0, 0, 0, 0.6677443388682076, 1];[9, 8, 7];3;220;[9 8 1 7 3 4 2 0 6 5];[0, 0.20822899051081376, 0, 0, 0, 0, 0, 0.20822899051081376, 0.6677443388682076, 1]
12013;10;10;[5, 6, 0];3;70;[5 6 8 0 3 2 4 1 7 9];[0, 0, 0, 0, 0, 1, 0.8049368772431732, 0, 0.7601527738769672, 0];[5, 6, 3];3;120;[5 6 8 3 7 4 9 2 1 0];[0, 0, 0.2653270063118423, 0.31703487133650443, 0.31703487133650443, 1, 0.8469283057846434, 0.31703487133650443, 0.7601527738769672, 0.31703487133650443];[5, 6, 3];3;170;[5 6 8 3 7 4 9 2 1 0];[0, 0, 0.2653270063118423, 0.31703487133650443, 0.31703487133650443, 1, 0.8469283057846434, 0.31703487133650443, 0.7601527738769672, 0.31703487133650443];[5, 6, 3];3;220;[5 6 8 3 7 4 9 1 2 0];[0.18009667863006992, 0.3085580165261949, 0.2653270063118423, 0.31703487133650443, 0.31703487133650443, 1, 0.8469283057846434, 0.31703487133650443, 0.7601527738769672, 0.31703487133650443]
12014;10;10;[9, 8, 2];3;70;[9 8 1 2 6 7 4 0 5 3];[0.34609442064599577, 0.4043634767855321, 0.4043634767855321, 0.34609442064599577, 0.3768765971159926, 0.34609442064599577, 0.3978391932943085, 0.3886893689714006, 0.6092703956567411, 1];[9, 0, 8, 1];4;120;[9 0 8 1 2 6 7 4 5 3];[0.7960098822725548, 0.4043634767855321, 0.4043634767855321, 0.24374236312036182, 0.3768765971159926, 0.24374236312036182, 0.3978391932943085, 0.3886893689714006, 0.6537989245934004, 1];[9, 0, 8, 1];4;170;[9 0 8 1 2 6 7 4 5 3];[0.7960098822725548, 0.4043634767855321, 0.4043634767855321, 0.24374236312036182, 0.3768765971159926, 0.24374236312036182, 0.3978391932943085, 0.3886893689714006, 0.6537989245934004, 1];[9, 6, 0, 8];4;220;[9 6 0 8 4 1 2 7 3 5];[0.7960098822725548, 0.4043634767855321, 0.4043634767855321, 0.3721364809115972, 0.45082834346494366, 0, 0.8878442629994776, 0.3886893689714006, 0.6537989245934004, 1]
12015;10;10;[9, 5, 6, 4];4;70;[9 5 6 4 3 0 7 2 8 1];[0.5791161317725724, 0.26108457742806757, 0.5302370268137002, 0.6720151879521276, 0.8640581039534001, 0.9330593844352265, 0.8942700289211842, 0.5423195744266401, 0.46997074499188984, 1];[9, 5, 6, 4];4;120;[9 5 6 4 3 8 2 0 7 1];[0.5791161317725724, 0.2823513489522467, 0.6043870728186981, 0.7794101005495216, 0.8640581039534001, 0.9330593844352265, 0.8942700289211842, 0.5423195744266401, 0.7152433199242222, 1];[9, 5, 6, 4];4;170;[9 5 6 4 3 8 7 2 0 1];[0.5791161317725724, 0.2823513489522467, 0.6521850300611726, 0.7926976516400939, 0.8640581039534001, 0.9330593844352265, 0.8942700289211842, 0.7115024184158749, 0.7152433199242222, 1];[9, 5, 6, 4];4;1234;[9 1 5 6 4 3 8 7 2 0];[0.5791161317725724, 0.9599576697126121, 0.6521850300611726, 0.7926976516400939, 0.8640581039534001, 0.9330593844352265, 0.8942700289211842, 0.7115024184158749, 0.7152433199242222, 1]
12016;10;10;[9];1;53;[9 4 6 2 0 7 8 1 5 3];[0.4313897464534525, 0, 0.5048301395890812, 0, 0.5874170419663435, 0, 0.5048301395890812, 0.3366862494491076, 0.2980161023588267, 1];[9];1;103;[9 1 2 0 4 8 3 7 6 5];[0.6058590849367453, 0.8862437419952034, 0.7304539491959819, 0.2973357160454191, 0.5874170419663435, 0, 0, 0.2973357160454191, 0.2980161023588267, 1];[9];1;153;[9 1 2 7 0 4 5 8 6 3];[0.6155817038694851, 0.8862437419952034, 0.7304539491959819, 0, 0.5874170419663435, 0.572341687070751, 0, 0.6460150531227137, 0.2980161023588267, 1];[9];1;203;[9 1 2 5 7 0 4 3 8 6];[0.6155817038694851, 0.8862437419952034, 0.8001668745911916, 0.5071598854080319, 0.5874170419663435, 0.7663669260049301, 0, 0.6460150531227137, 0.2981425924546791, 1]
12017;10;10;[9, 8];2;61;[9 2 8 1 6 4 3 5 7 0];[0, 0.6724844115036419, 0.8455981318950375, 0.4837226369058185, 0.580341370600626, 0.38012209249318685, 0.5940812013727679, 0.38012209249318685, 0.6841423914143532, 1];[9, 8];2;111;[9 2 8 1 3 6 4 5 7 0];[0, 0.6724844115036419, 0.8455981318950375, 0.6090753070957742, 0.580341370600626, 0.38012209249318685, 0.5940812013727679, 0.38012209249318685, 0.6841423914143532, 1];[9, 8];2;187;[9 2 3 8 1 6 4 0 7 5];[0.4032424137301186, 0.6724844115036419, 0.8455981318950375, 0.8331327031802679, 0.580341370600626, 0.38012209249318685, 0.5940812013727679, 0.38012209249318685, 0.6841423914143532, 1];[9, 8];2;237;[9 2 3 8 1 6 0 4 5 7];[0.5838012456481074, 0.6724844115036419, 0.8455981318950375, 0.8331327031802679, 0.580341370600626, 0.5457635869016313, 0.5940812013727679, 0.4631481973750567, 0.8284606015446139, 1]
12018;10;10;[8, 3];2;185;[8 6 9 5 4 1 3 7 2 0];[0, 0.49644001593911186, 0.3211547730067777, 0.4949149494620561, 0.5451383369642889, 0.5894693455145779, 0.8444680364611692, 0.46242211957639473, 1, 0.6102962352715614];[8, 3];2;1134;[8 6 9 5 3 4 7 1 2 0];[0, 0.49644001593911186, 0.4110773040185318, 0.582206038199426, 0.5770961667525382, 0.5894693455145779, 0.8444680364611692, 0.5241782633174944, 1, 0.6102962352715614];[8, 3];2;170;[8 2 6 3 0 4 9 1 5 7];[0.7607225628628067, 0.5966683582267581, 0.8920103518156469, 0.8141442819420449, 0.668938016368644, 0.5894693455145779, 0.8444680364611692, 0.5241782633174944, 1, 0.6102962352715614];[8, 3];2;220;[8 2 6 3 1 0 7 4 9 5];[0.7607225628628067, 0.7845656718913955, 0.8920103518156469, 0.8141442819420449, 0.668938016368644, 0.5894693455145779, 0.8444680364611692, 0.7344571193582009, 1, 0.6325853950805013]
12019;10;10;[9, 8];2;1084;[9 0 7 3 2 1 6 5 4 8];[0.7107065662684094, 0.4535606691420196, 0.5585422663007013, 0.6295485365084384, 0, 0.35154335684492244, 0.39709480240248246, 0.7107065662684094, 0, 1];[9, 8];2;1134;[9 0 7 3 6 2 5 1 8 4];[0.7107065662684094, 0.4535606691420196, 0.5585422663007013, 0.6295485365084384, 0, 0.4967478006274522, 0.5794698774206143, 0.7107065662684094, 0.3562563499229261, 1];[9, 8];2;156;[9 8 6 0 7 3 2 5 4 1];[0.7107065662684094, 0.4535606691420196, 0.5585422663007013, 0.6295485365084384, 0.4713484018712759, 0.4967478006274522, 0.735689067961671, 0.7107065662684094, 0.8189313617697017, 1];[9, 8];2;464;[9 0 2 8 6 3 7 4 5 1];[0.9022248443356842, 0.4535606691420196, 0.888428910629827, 0.6295485365084384, 0.5050345693864366, 0.4967478006274522, 0.735689067961671, 0.6095442213201854, 0.8189313617697017, 1]
12020;11;11;[10, 9, 1];3;70;[10  9  0  1  4  5  2  3  7  6  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.6399239815439591, 1];[10, 9, 8];3;111;[10  9  8  1  0  4  2  3  7  6  5];[0.2313617454185707, 0.5167568459158703, 0, 0, 0, 0, 0, 0, 0.5693080072331198, 0.6399239815439591, 1];[10, 8, 9];3;161;[10  8  9  5  1  6  2  0  7  4  3];[0.2313617454185707, 0.5167568459158703, 0.5061332715574821, 0, 0, 0.5769315787577719, 0.5061332715574821, 0, 0.8078864175085111, 0.6399239815439591, 1];[10, 8, 9];3;220;[10  2  8  9  5  1  4  3  0  7  6];[0.5113050428804812, 0.5258361502995067, 0.8297384594731276, 0.517078611178588, 0.5183780612870532, 0.5769315787577719, 0, 0.4888525936332278, 0.8078864175085111, 0.6399239815439591, 1]
12021;11;11;[10, 2];2;56;[10  2  8  0  3  5  4  9  7  6  1];[0.5950631539306118, 0, 0.7496667259958569, 0.5337146718648278, 0.367856446514827, 0.46671300543893207, 0, 0, 0.5950631539306118, 0.36111529800996256, 1];[10, 2];2;106;[10  2  9  5  8  7  6  1  3  4  0];[0.4738341157677463, 0.5971601868638267, 0.8417192602825366, 0.5337146718648278, 0.532013555436307, 0.7199334024660402, 0.6579416335420727, 0.6956312531523016, 0.6990384830673051, 0.7268980897941845, 1];[10, 2];2;156;[10  2  5  1  9  8  7  0  6  3  4];[0.6711845084927153, 0.8014948730432176, 0.8417192602825366, 0.5337146718648278, 0.532013555436307, 0.8193639481654211, 0.6579416335420727, 0.6956312531523016, 0.6990384830673051, 0.7268980897941845, 1];[10, 2];2;211;[10  1  2  5  9  8  7  0  6  4  3];[0.6711845084927153, 0.9423748586708581, 0.8417192602825366, 0.5337146718648278, 0.6195338716191889, 0.8193639481654211, 0.6579416335420727, 0.6956312531523016, 0.6990384830673051, 0.7268980897941845, 1]
12022;11;11;[10, 4];2;185;[10  6  8  4  9  7  3  2  5  0  1];[0, 0, 0, 0.32870049141739255, 0.4585556629810217, 0, 0.6817925753257673, 0.4542892365652215, 0.5211384744176846, 0.4585556629810217, 1];[10, 9, 8];3;120;[10  9  6  8  3  0  2  1  7  5  4];[0, 0, 0, 0, 0, 0, 0.6817925753257673, 0, 0.5211384744176846, 0.8067376795614235, 1];[10, 9, 8];3;187;[10  9  7  6  8  0  3  1  4  5  2];[0.4597143896907073, 0, 0, 0, 0, 0, 0.6817925753257673, 0.8064071005054345, 0.5211384744176846, 0.8067376795614235, 1];[10, 9, 8];3;237;[10  9  7  6  8  0  3  1  4  5  2];[0.4597143896907073, 0, 0, 0, 0, 0, 0.6817925753257673, 0.8064071005054345, 0.5211384744176846, 0.8067376795614235, 1]
12023;11;11;[10, 0, 4];3;2109;[10  0  5  7  3  4  6  8  2  1  9];[0.9014812684965312, 0.3690646095610232, 0.39530365624339797, 0.7152504290538015, 0.6898006738328096, 0.787561538668667, 0.655974875961732, 0.7327878162830062, 0.5378976493549147, 0.3522011266827448, 1];[10, 3, 2];3;2159;[10  3  0  6  4  5  7  8  2  1  9];[0.9014812684965312, 0.3690646095610232, 0.39530365624339797, 0.9703792794452405, 0.8276404194547221, 0.787561538668667, 0.8281110810309221, 0.7327878162830062, 0.5378976493549147, 0.3522011266827448, 1];[10, 3, 2];3;2209;[10  3  0  6  4  5  7  8  2  1  9];[0.9014812684965312, 0.5852561124294544, 0.6075519855056589, 0.9703792794452405, 0.8276404194547221, 0.8072251427875264, 0.8281110810309221, 0.7327878162830062, 0.7154010758344311, 0.35677762337904273, 1];[10, 3, 2];3;2259;[10  3  0  6  4  5  1  7  8  2  9];[0.9014812684965312, 0.7510276795813484, 0.6075519855056589, 0.9703792794452405, 0.8276404194547221, 0.8072251427875264, 0.8281110810309221, 0.7327878162830062, 0.7154010758344311, 0.3735136336028899, 1]
12024;11;11;[10, 9];2;61;[10  5  9  0  7  1  2  4  8  6  3];[0.7245948438636375, 0.628697194803414, 0.6150191535103595, 0, 0.5816996273319783, 0.9226057303129831, 0.39168790068679277, 0.690256652858499, 0.47329816034356575, 0.7427855592509697, 1];[10, 9];2;170;[10  5  4  0  2  9  7  1  6  3  8];[0.840079666204212, 0.628697194803414, 0.7615997998775805, 0, 0.8582195080530698, 0.9226057303129831, 0.39168790068679277, 0.690256652858499, 0, 0.7427855592509697, 1];[10, 9];2;220;[10  5  4  0  2  9  1  3  7  6  8];[0.8438010059580746, 0.7354743788506014, 0.7615997998775805, 0.714154851010623, 0.8582195080530698, 0.9226057303129831, 0.39168790068679277, 0.6938953218703461, 0, 0.7427855592509697, 1];[10, 9];2;237;[10  5  2  4  9  0  1  3  7  6  8];[0.8438010059580746, 0.7354743788506014, 0.8744229303037453, 0.714154851010623, 0.8582195080530698, 0.9226057303129831, 0.39168790068679277, 0.6938953218703461, 0, 0.8486732511450858, 1]
12025;11;11;[10, 4, 9, 7];4;2109;[10  4  9  8  3  6  7  2  1  5  0];[0, 0.4623242802764477, 0.46823234772719535, 0.6210586472785121, 0.7492229622020627, 0.3833689973887135, 0.5280670277058352, 0.4946782554564479, 0.6756597058823963, 0.7250231429902314, 1];[10, 7, 4, 9];4;120;[10  7  4  9  3  6  8  5  2  1  0];[0, 0.4623242802764477, 0.538895138043397, 0.7040028069003231, 0.7492229622020627, 0.5622907313491229, 0.6900876457618277, 0.8399403320046748, 0.6756597058823963, 0.7250231429902314, 1];[10, 4, 7, 9];4;2209;[10  4  8  7  9  3  6  0  1  5  2];[0.6537341778856594, 0.632435170474405, 0.538895138043397, 0.7040028069003231, 0.8942041912806078, 0.5622907313491229, 0.6900876457618277, 0.8399403320046748, 0.8650110014911898, 0.8033171031574674, 1];[10, 4, 7, 9];4;2259;[10  4  8  7  9  3  6  0  1  5  2];[0.6537341778856594, 0.632435170474405, 0.5516333937193703, 0.7055680438242399, 0.8942041912806078, 0.5622907313491229, 0.6900876457618277, 0.8399403320046748, 0.8650110014911898, 0.8033171031574674, 1]
12026;11;11;[10, 1, 8, 9];4;87;[10  1  0  8  9  3  7  4  5  6  2];[0.5436839215241144, 0.5946386464853186, 0, 0.43594829905276483, 0.3961812547735004, 0.33939709924993194, 0.30644403917286245, 0.42735208734023483, 0.511050207013119, 0.511050207013119, 1];[10, 9, 1, 8];4;137;[10  9  1  0  8  3  7  4  5  2  6];[0.5436839215241144, 0.5946386464853186, 0, 0.43594829905276483, 0.3961812547735004, 0.2958895390420391, 0, 0.3961812547735004, 0.48308176842121536, 0.7198628667524072, 1];[10, 9, 8, 1];4;170;[10  9  8  1  0  7  3  4  6  5  2];[0.5436839215241144, 0.5946386464853186, 0, 0.43594829905276483, 0.3372990978385983, 0, 0, 0.46563754041122124, 0.6215249696423514, 0.7198628667524072, 1];[10, 9, 8, 1];4;220;[10  9  8  1  0  7  4  5  6  3  2];[0.5436839215241144, 0.5946386464853186, 0, 0, 0.3372990978385983, 0.20889389264940894, 0.20889389264940894, 0.46563754041122124, 0.6215249696423514, 0.7198628667524072, 1]
12027;11;11;[9, 10, 6];3;61;[ 9 10  6  8  3  0  5  4  7  2  1];[0.3982321659539852, 0, 0, 0.44973619821231475, 0.23109748339824882, 0.23109748339824882, 0.5329254455576725, 0.23109748339824882, 0.5013118110013177, 1, 0.6204381828541264];[9, 10, 6];3;120;[ 9  3 10  6  8  7  1  0  4  5  2];[0.4782695124966003, 0.4842473359258506, 0, 0.6687508742216492, 0.47218685870046956, 0.4694101341974936, 0.5329254455576725, 0.4900418322604256, 0.5013118110013177, 1, 0.6204381828541264];[9, 5, 10];3;220;[ 9  5  2  3 10  6  8  7  1  0  4];[0.4782695124966003, 0.4842473359258506, 0.766263289642803, 0.6687508742216492, 0.47218685870046956, 0.7934002823784445, 0.5329254455576725, 0.4900418322604256, 0.5013118110013177, 1, 0.6204381828541264];[9, 5, 10];3;270;[ 9  5  0  2  3 10  6  8  7  1  4];[0.7770171119034907, 0.4842473359258506, 0.766263289642803, 0.6687508742216492, 0.47218685870046956, 0.7934002823784445, 0.5329254455576725, 0.4900418322604256, 0.5013118110013177, 1, 0.6204381828541264]
12028;11;11;[10, 8, 9];3;61;[10  8  9  0  4  1  2  3  7  6  5];[0, 0, 0, 0, 0, 0, 0, 0, 0.7944357319987965, 0.6558230855233618, 1];[10, 8, 9];3;111;[10  8  9  0  4  1  2  3  7  6  5];[0, 0, 0, 0, 0, 0, 0, 0, 0.7944357319987965, 0.7143308069474106, 1];[10, 8, 9];3;161;[10  8  9  0  4  1  2  3  7  6  5];[0, 0, 0, 0, 0, 0, 0, 0, 0.8383784704887074, 0.7143308069474106, 1];[10, 8, 9];3;211;[10  8  9  0  4  1  2  3  7  6  5];[0, 0, 0, 0, 0, 0, 0, 0, 0.8383784704887074, 0.7143308069474106, 1]
12029;11;11;[9, 7, 4];3;61;[ 9  7  4  3  6  1  8  5 10  2  0];[0, 0.42156824994877273, 0.32455424669603244, 0.6299162361907023, 0.7750575436359315, 0.38697877399851577, 0.5496841375115956, 0.8079309882874766, 0.42156824994877273, 1, 0.346104884450731];[9, 7, 4];3;120;[ 9  8  7  4  3  6  5 10  0  2  1];[0.418956335387638, 0, 0.39483808843484364, 0.6905584712685572, 0.7750575436359315, 0.5172765159244364, 0.5496841375115956, 0.8079309882874766, 0.8899759959798493, 1, 0.44142556268863375];[9, 3];2;2209;[ 9  8  3  4  7  1 10  6  5  0  2];[0.418956335387638, 0.7652081729121518, 0.39483808843484364, 0.8276604513177833, 0.8275121906132524, 0.5172765159244364, 0.5496841375115956, 0.8079309882874766, 0.8899759959798493, 1, 0.5535151815702806];[9, 3];2;270;[ 9  8  2  3  4  7  1  0 10  6  5];[0.7140783987460786, 0.766891858991555, 0.8398528983511107, 0.8276604513177833, 0.8275121906132524, 0.5172765159244364, 0.5496841375115956, 0.8079309882874766, 0.8899759959798493, 1, 0.5535151815702806]
12030;11;11;[9, 10];2;2109;[ 9  6  7  4  5  3  2  1 10  8  0];[0, 0.19876164313149716, 0.19876164313149716, 0.2570717038926441, 0.6174851193508217, 0.2570717038926441, 0.8546819029618051, 0.7407257408254179, 0.19876164313149716, 1, 0.19876164313149716];[9, 6, 8];3;364;[ 9  6  7  5  8  4  3  2  0  1 10];[0, 0, 0, 0, 0.6174851193508217, 0.6904412037051696, 0.8546819029618051, 0.7407257408254179, 0.6691078804521118, 1, 0];[9, 6, 8];3;170;[ 9  6  7  8  5  4  0  1  3  2 10];[0.5937833988590112, 0.4219162978826312, 0, 0.3157720932386804, 0.6174851193508217, 0.6904412037051696, 0.8546819029618051, 0.7407257408254179, 0.7163160512326341, 1, 0];[9, 6, 8];3;220;[ 9  6  7  8  5  4  0  1  2  3 10];[0.5937833988590112, 0.4219162978826312, 0.3495112045131504, 0.3157720932386804, 0.6174851193508217, 0.6904412037051696, 0.8546819029618051, 0.7407257408254179, 0.7163160512326341, 1, 0]
12031;11;11;[9, 8];2;120;[ 9  2  3  6  1  8  7 10  4  5  0];[0, 0.6220881006668052, 0.8623313039438896, 0.7114079368790351, 0, 0, 0.652449185017951, 0.3574265059969999, 0.5146813640846248, 1, 0.31282222374924706];[9, 8];2;2159;[ 9  2  6  7  5  1  0 10  8  3  4];[0.5939563487421317, 0.6220881006668052, 0.8623313039438896, 0, 0, 0.6362125188662534, 0.7107851878816427, 0.6432605114026608, 0.5146813640846248, 1, 0.5260391814679662];[9, 8];2;285;[ 9  2  5  6  7  1  8  0 10  4  3];[0.5939563487421317, 0.6220881006668052, 0.8623313039438896, 0, 0.5022450864015783, 0.7167803581830401, 0.7107851878816427, 0.6432605114026608, 0.6157069694694636, 1, 0.5260391814679662];[9, 8];2;206;[ 9  8  2  0  5  6  7  1 10  4  3];[0.7685989596191624, 0.6220881006668052, 0.8623313039438896, 0.39645043060188395, 0.5022450864015783, 0.7167803581830401, 0.7107851878816427, 0.6432605114026608, 0.8961083271642578, 1, 0.554490750068693]
12032;11;11;[10, 9];2;56;[10  9  7  6  1  8  3  0  4  5  2];[0, 0.440951658161768, 0, 0, 0, 0, 0.45776670630297667, 0.659554581833409, 0.37803709116279904, 0.7461318725716037, 1];[10, 9];2;120;[10  7  8  9  4  1  6  3  5  2  0];[0, 0.5557606325983938, 0, 0.32232137498492786, 0.7459112742151952, 0, 0.45776670630297667, 0.8161986180220484, 0.8026686326943345, 0.7461318725716037, 1];[10, 9];2;170;[10  7  8  9  4  1  6  3  5  2  0];[0, 0.5557606325983938, 0, 0.32232137498492786, 0.7459112742151952, 0, 0.45776670630297667, 0.8161986180220484, 0.8026686326943345, 0.7461318725716037, 1];[10, 9];2;220;[10  7  8  9  4  6  1  3  5  2  0];[0, 0.5557606325983938, 0, 0.37682148125942827, 0.7459112742151952, 0, 0.5890412313159119, 0.8161986180220484, 0.8026686326943345, 0.7461318725716037, 1]
12033;11;11;[9, 2, 8];3;120;[ 9  7  2  8  0  4  6  3  1  5 10];[0.6703965907969424, 0.3573279891418788, 0.9019269045641867, 0.473598988038347, 0.5628489688359939, 0, 0.49488272016359863, 0.9214230176921422, 0.6941403370313817, 1, 0];[9, 2, 8];3;1134;[ 9  7  2  1  3  5  8  0  4 10  6];[0.6703965907969424, 0.7456108239483249, 0.9019269045641867, 0.7038819186339581, 0.5628489688359939, 0.6964179431627596, 0.49488272016359863, 0.9214230176921422, 0.6941403370313817, 1, 0.5594397216230491];[9, 2, 8];3;1184;[ 9  7  2  6  1  8  3  5  0  4 10];[0.6703965907969424, 0.7456108239483249, 0.9019269045641867, 0.7038819186339581, 0.5628489688359939, 0.6964179431627596, 0.8136784141680723, 0.9214230176921422, 0.7254664288955175, 1, 0.5594397216230491];[9, 2, 8];3;1234;[ 9  7  2  6  1  8  4  3  5  0 10];[0.6703965907969424, 0.7456108239483249, 0.9019269045641867, 0.7038819186339581, 0.7135087801852442, 0.6964179431627596, 0.8136784141680723, 0.9214230176921422, 0.7254664288955175, 1, 0.5594397216230491]
12034;11;11;[9, 8, 6];3;1084;[ 9 10  8  0  4  1  2  3  7  6  5];[0, 0, 0, 0, 0, 0, 0, 0, 0.5160132206248205, 1, 0.6958352100890108];[9, 8, 6];3;1134;[ 9 10  8  1  4  0  2  3  7  6  5];[0, 0.33779746265640065, 0, 0, 0, 0, 0, 0, 0.568541770140646, 1, 0.6958352100890108];[9, 8, 6];3;1184;[ 9 10  8  1  4  0  2  3  7  6  5];[0, 0.33779746265640065, 0, 0, 0, 0, 0, 0, 0.568541770140646, 1, 0.831051060845806];[9, 8, 6];3;1234;[ 9 10  8  1  4  0  2  3  7  6  5];[0, 0.33779746265640065, 0, 0, 0, 0, 0, 0, 0.568541770140646, 1, 0.831051060845806]
12035;11;11;[10, 4, 9];3;70;[10  4  7  9  6  2  8  1  5  3  0];[0, 0.41889909451178803, 0.5106185514710523, 0, 0.8801048383559245, 0, 0.5597157267649517, 0.7464287118148691, 0.4760434525291551, 0.7457470156587859, 1];[10, 4, 9];3;120;[10  4  7  9  6  2  8  1  5  3  0];[0, 0.41889909451178803, 0.5106185514710523, 0, 0.8801048383559245, 0.28432652860410157, 0.5597157267649517, 0.7464287118148691, 0.4760434525291551, 0.7457470156587859, 1];[10, 4, 9];3;161;[10  4  9  7  6  2  8  1  3  5  0];[0, 0.41889909451178803, 0.5106185514710523, 0.3905061408251716, 0.8801048383559245, 0.38716174811814785, 0.5597157267649517, 0.7464287118148691, 0.4760434525291551, 0.7690248851871938, 1];[10, 4, 9];3;211;[10  4  9  7  6  8  2  3  1  5  0];[0.3350563223909016, 0.41889909451178803, 0.5106185514710523, 0.43805702457386353, 0.8801048383559245, 0.38716174811814785, 0.5597157267649517, 0.7464287118148691, 0.5390461803234258, 0.8676827918523004, 1]
12036;11;11;[10, 9, 7, 3];4;185;[10  8  0  9  7  3  5  1  6  4  2];[0.7239180226664292, 0.4180308763999657, 0, 0.5667345873789223, 0, 0.5583654784239754, 0, 0.608399760174501, 0.7459317641650083, 0.6942624843083165, 1];[10, 8, 9, 1];4;1134;[10  2  8  0  9  1  7  3  5  4  6];[0.7239180226664292, 0.6723582739099068, 0.7805522189449543, 0.5667345873789223, 0.4524240949523023, 0.5583654784239754, 0.3609786702898366, 0.608399760174501, 0.7459317641650083, 0.6942624843083165, 1];[10, 8, 9, 1];4;414;[10  2  8  0  9  1  7  4  3  5  6];[0.7239180226664292, 0.6723582739099068, 0.7805522189449543, 0.5667345873789223, 0.5719015948256135, 0.5583654784239754, 0.5404325693314352, 0.608399760174501, 0.7659275271586602, 0.6942624843083165, 1];[10, 8, 1, 9];4;1234;[10  5  2  8  0  1  9  3  7  4  6];[0.7470843226307788, 0.7376738788164411, 0.7805522189449543, 0.6394763811913226, 0.5719015948256135, 0.8103554610476078, 0.5404325693314352, 0.608399760174501, 0.7659275271586602, 0.6942624843083165, 1]
12037;11;11;[9, 10, 8, 3];4;120;[ 9 10  6  5  8  3  2  1  4  0  7];[0, 0.47027021937189795, 0.47027021937189795, 0.47307251042942144, 0.2467149808777834, 0.5224982152065382, 0.5321942264896281, 0, 0.5026176944964614, 1, 0.902735630961306];[9, 10, 3, 8];4;170;[ 9 10  6  1  3  8  5  2  7  4  0];[0, 0.732791681461124, 0.3998646837555241, 0.6693025353696959, 0, 0.5224982152065382, 0.765177008992555, 0, 0.6218814160329966, 1, 0.902735630961306];[9, 10, 7, 1];4;285;[ 9  5 10  6  7  1  3  8  2  0  4];[0, 0.7746046067703924, 0.3998646837555241, 0.6693025353696959, 0, 0.9967441099616376, 0.8992660148780915, 0.8030928407521756, 0.6218814160329966, 1, 0.902735630961306];[9, 10, 7, 1];4;335;[ 9  5 10  6  7  1  3  8  2  0  4];[0, 0.7746046067703924, 0.3998646837555241, 0.6693025353696959, 0, 0.9967441099616376, 0.8992660148780915, 0.8030928407521756, 0.6218814160329966, 1, 0.902735630961306]
12038;11;11;[9, 0, 7];3;314;[ 9  0  8  3  7  1  4 10  6  5  2];[0.9559759927294041, 0.729389850731121, 0, 0.8252926050113938, 0.6686568984900046, 0.33370330924155256, 0.6547033762237466, 0.8084649724085546, 0.8525654900865481, 1, 0.6652574648240922];[9, 0, 7];3;364;[ 9  0  8  3  7  1  4 10  6  5  2];[0.9559759927294041, 0.729389850731121, 0, 0.8252926050113938, 0.6686568984900046, 0.472864465684427, 0.6547033762237466, 0.8084649724085546, 0.8525654900865481, 1, 0.6652574648240922];[9, 2];2;187;[ 9  0  2  8  7  3  1  4 10  6  5];[0.9559759927294041, 0.729389850731121, 0.8897855768158535, 0.8252926050113938, 0.6686568984900046, 0.6373432224023722, 0.6547033762237466, 0.847718386955173, 0.8525654900865481, 1, 0.6652574648240922];[9, 1, 3];3;220;[ 9  1  0  3  2  8  7  4 10  6  5];[0.9559759927294041, 0.9747957258406243, 0.8897855768158535, 0.8910690322187969, 0.6686568984900046, 0.6373432224023722, 0.6547033762237466, 0.847718386955173, 0.8525654900865481, 1, 0.6652574648240922]
12039;11;11;[10, 9];2;314;[10  1  9  2  7  4  6  8  5  3  0];[0, 0.969641337768216, 0.5460021971917733, 0, 0.3102512715839933, 0, 0.29170900963206847, 0.3747399843166973, 0.29170900963206847, 0.6215728090900672, 1];[10, 9];2;137;[10  1  9  4  2  0  7  3  6  8  5];[0.46081216433924616, 0.969641337768216, 0.5460021971917733, 0.3594785422444585, 0.6190375222064299, 0, 0.3594785422444585, 0.42158536460455115, 0.29170900963206847, 0.6215728090900672, 1];[10, 9];2;187;[10  1  9  4  2  3  0  8  7  5  6];[0.46081216433924616, 0.969641337768216, 0.5460021971917733, 0.5236524058617416, 0.6190375222064299, 0, 0, 0.42158536460455115, 0.42737172125026185, 0.63648063934793, 1];[10, 9];2;2259;[10  1  8  0  9  4  2  3  5  6  7];[0.6875134541385273, 0.969641337768216, 0.5460021971917733, 0.5236524058617416, 0.6190375222064299, 0.503371021087686, 0.49059911851084276, 0.42158536460455115, 0.911725708969909, 0.63648063934793, 1]
12040;12;12;[10, 7, 9, 8];4;4158;[10  7  9 11  3  0  2  1  6  5  4  8];[0, 0, 0, 0, 0, 0, 0, 0.608726715526995, 0, 0.5282541242571888, 1, 0.5282541242571888];[10, 7, 8, 9];4;120;[10  7  8  9 11  0  2  1  6  5  4  3];[0, 0, 0, 0, 0, 0, 0, 0.706554842155571, 0.706554842155571, 0.5644130846485839, 1, 0.5282541242571888];[10, 7, 8, 9];4;170;[10  7  8  9 11  0  2  1  6  5  4  3];[0, 0, 0, 0, 0, 0, 0, 0.706554842155571, 0.706554842155571, 0.5644130846485839, 1, 0.5282541242571888];[10, 7, 8, 9];4;220;[10  7  8  9 11  5  4  0  6  1  2  3];[0, 0, 0, 0, 0.48940950081962653, 0.4895729265310342, 0, 0.7559540719939744, 0.5644130846485839, 0.5644130846485839, 1, 0.5282541242571888]
12041;12;12;[9, 8, 7];3;61;[ 9  8  7  5  6  2  3  0  4  1 10 11];[0, 0, 0, 0, 0, 0.4641417845932889, 0.45575605106450123, 0.6145270924279335, 0.629884086462235, 1, 0, 0];[9, 8, 7];3;111;[ 9  8  7  0  3  4  2  1  6  5 10 11];[0, 0, 0, 0, 0, 0, 0, 0.6145270924279335, 0.7814293812094633, 1, 0, 0];[9, 8, 7];3;161;[ 9  8  7  0  3  4  2  1  6  5 10 11];[0, 0, 0, 0, 0, 0, 0, 0.6145270924279335, 0.7814293812094633, 1, 0, 0];[9, 8, 7];3;211;[ 9  8  7  0  3  4  2  1  6  5 10 11];[0, 0, 0, 0, 0, 0, 0, 0.6525901749753467, 0.7814293812094633, 1, 0, 0]
12042;12;12;[10, 11];2;185;[10  1  8 11  7  0  3  4  9  2  6  5];[0.4990823414946134, 0.9755897703797458, 0.2270211600522652, 0.4574626865780405, 0.4028365321541911, 0, 0.2270211600522652, 0.5711906271473285, 0.6974986628921344, 0.4028365321541911, 1, 0.5857484876556511];[10, 11];2;170;[10  1  8  7 11  5  0  3  4  9  6  2];[0.4990823414946134, 0.9755897703797458, 0.2270211600522652, 0.4574626865780405, 0.4028365321541911, 0.5657277769353773, 0.2832208622593516, 0.5974395950037684, 0.6974986628921344, 0.4028365321541911, 1, 0.5857484876556511];[10, 11];2;2209;[10  1  9  5  8  7 11  2  0  3  6  4];[0.4990823414946134, 0.9755897703797458, 0.5206090713893229, 0.4574626865780405, 0, 0.706063405747436, 0.3887356817449747, 0.6614029940805197, 0.6974986628921344, 0.8934081293548499, 1, 0.5857484876556511];[10, 11];2;464;[10  1  8  0  9  5  7 11  3  2  6  4];[0.9510890627355766, 0.9755897703797458, 0.5206090713893229, 0.5402405868237503, 0, 0.8079050961022779, 0.3887356817449747, 0.6614029940805197, 0.9680112655809867, 0.8934081293548499, 1, 0.5857484876556511]
12043;12;12;[11, 3];2;4158;[11  5  6  1  7  3  4  2  9  0  8 10];[0, 0.6881528295473676, 0.4319314897600721, 0.4661577313453105, 0.4595229018331035, 0.8355980199576627, 0.7429770783573912, 0.6383494896272272, 0, 0.39779330978261324, 0, 1];[11, 3];2;4208;[11  1  5  6  7  4  3  2  9  0  8 10];[0.25291958417697946, 0.8731606152585624, 0.434869086009313, 0.4661577313453105, 0.6009292487568246, 0.8355980199576627, 0.7429770783573912, 0.6383494896272272, 0.25291958417697946, 0.39779330978261324, 0, 1];[11, 3];2;4258;[11  5  1  6  7  2  9  4  8  3  0 10];[0.46308818463881346, 0.8731606152585624, 0.6263034057005646, 0.5040919060713537, 0.6009292487568246, 0.8783983504390974, 0.7429770783573912, 0.6383494896272272, 0.590145882241814, 0.6023231596911356, 0, 1];[11, 3];2;270;[11  5  1  6 10  3  7  2  4  9  8  0];[0.46308818463881346, 0.8731606152585624, 0.6263034057005646, 0.7229650893566494, 0.6128104348483919, 0.8783983504390974, 0.7429770783573912, 0.6383494896272272, 0.590145882241814, 0.6023231596911356, 0.7418310132179458, 1]
12044;12;12;[9, 10];2;56;[ 9 10  8  4 11  3  5  0  7  6  1  2];[0, 0, 0, 0.4341817210487283, 0.4563364049122175, 0.36379105850949317, 0, 0, 0.470241776054202, 1, 0.7560433708613554, 0.4563364049122175];[9, 10];2;120;[ 9  7 10  1  8  2 11  4  3  5  6  0];[0, 0.549875166103651, 0.5095817191355442, 0.4341817210487283, 0.4563364049122175, 0.3939316689097055, 0, 0.8356922411125131, 0.5298526147492164, 1, 0.7560433708613554, 0.4563364049122175];[9, 10];2;170;[ 9  7 10  1  8  2 11  4  3  6  5  0];[0, 0.549875166103651, 0.5095817191355442, 0.4341817210487283, 0.4563364049122175, 0.4134262572451029, 0.42565336621558725, 0.8356922411125131, 0.5298526147492164, 1, 0.7560433708613554, 0.4563364049122175];[9, 10];2;1234;[ 9  4  7 10  3 11  1  8  2  5  6  0];[0, 0.549875166103651, 0.5095817191355442, 0.5661437894882663, 0.8810912830381026, 0.4134262572451029, 0, 0.8356922411125131, 0.5298526147492164, 1, 0.7560433708613554, 0.5620751217199174]
12045;12;12;[11, 6, 2, 10];4;4158;[11  5  6  2  8  7  3  0  9  1  4 10];[0.3336270558626665, 0, 0.5378670981421343, 0.3865419668849909, 0, 0.713639452094901, 0.6567555944713886, 0.44373456464198174, 0.5378670981421343, 0.3336270558626665, 0, 1];[11, 8, 2, 10];4;4208;[11  8  4  2  5  9  6  7  1  0 10  3];[0.4914538049598921, 0.5316051651178703, 0.786343703448673, 0.3865419668849909, 0.7950010469627244, 0.713639452094901, 0.6567555944713886, 0.6289469112398545, 0.9382022243115677, 0.6985014119614589, 0.45495706646334627, 1];[11, 8, 10, 2];4;4258;[11  8 10  4  2  5  9  6  1  7  0  3];[0.4914538049598921, 0.6506895790050248, 0.786343703448673, 0.3865419668849909, 0.7950010469627244, 0.713639452094901, 0.6567555944713886, 0.6289469112398545, 0.9382022243115677, 0.6985014119614589, 0.8888144351755898, 1];[11, 8, 10, 2];4;4308;[11  8 10  4  2  5  9  7  6  1  0  3];[0.4914538049598921, 0.6506895790050248, 0.786343703448673, 0.3865419668849909, 0.7950010469627244, 0.713639452094901, 0.6567555944713886, 0.6931988441999903, 0.9382022243115677, 0.6985014119614589, 0.8888144351755898, 1]
12046;12;12;[9, 6, 10];3;2109;[ 9  6  1  8 10  4  3  0 11  2  7  5];[0.3458477190458573, 0.44412234845744036, 0.31035654528628126, 0.3458477190458573, 0.3458477190458573, 0.22170995595006282, 0.5755770452023234, 0.30020486511700983, 0.37257579068659963, 1, 0.37257579068659963, 0.3458477190458573];[9, 6, 10];3;4208;[ 9  5  6  7  1  8 10 11  2  0  4  3];[0.3090106589698884, 0.44412234845744036, 0.3577716420054933, 0, 0, 0.6907225641454431, 0.5755770452023234, 0.5686787382530338, 0.37257579068659963, 1, 0.37257579068659963, 0.36409521868744515];[9, 6, 10];3;1184;[ 9  5  6  7  2  3  4 10  8  1 11  0];[0.3090106589698884, 0.44412234845744036, 0.5349596627929202, 0.5290309706834373, 0.499969007102893, 0.6907225641454431, 0.5755770452023234, 0.5686787382530338, 0.49605963443041867, 1, 0.4985305062762798, 0.4010777902276599];[9, 8, 10];3;2259;[ 9  8  5  6  7 11  2  3  4 10  1  0];[0.3090106589698884, 0.44412234845744036, 0.5349596627929202, 0.5290309706834373, 0.499969007102893, 0.6907225641454431, 0.5755770452023234, 0.5686787382530338, 0.7105612881689809, 1, 0.4985305062762798, 0.5663085827283114]
12047;12;12;[10, 9];2;56;[10  9 11  0  4  1  2  3  7  6  5  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.8291842341072235, 1, 0.7685147715916351];[10, 9];2;106;[10  9 11  1  7  5  3  0  6  4  2  8];[0, 0.24660538654719197, 0, 0, 0, 0.24660538654719197, 0, 0.24660538654719197, 0, 0.8291842341072235, 1, 0.7685147715916351];[10, 9];2;156;[10  9 11  1  7  5  3  0  6  4  2  8];[0, 0.24660538654719197, 0, 0, 0, 0.24660538654719197, 0, 0.24660538654719197, 0, 0.8291842341072235, 1, 0.7685147715916351];[10, 9];2;206;[10  9 11  7  3  0  2  1  6  5  4  8];[0, 0, 0, 0, 0, 0, 0, 0.5381540613239659, 0, 0.8291842341072235, 1, 0.7870406816032586]
12048;12;12;[8, 9, 7];3;61;[ 8  9  7 11  2  0 10  5  6  4  1  3];[0.3866485934453273, 0, 0.3866485934453273, 0, 0, 0.3107231568615039, 0, 0.4312840667124321, 1, 0.6617336257418657, 0.38357169734228963, 0.4312840667124321];[8, 9, 7];3;111;[ 8  9  7 10 11  0  2  1  6  5  4  3];[0, 0, 0, 0, 0, 0, 0, 0.7802816885188979, 1, 0.8217520661617902, 0.38357169734228963, 0.38357169734228963];[8, 9, 7];3;161;[ 8  9  7 10 11  0  2  1  6  5  4  3];[0, 0, 0, 0, 0, 0, 0, 0.7802816885188979, 1, 0.8217520661617902, 0.38357169734228963, 0.38357169734228963];[8, 9, 7];3;211;[ 8  9  7 10 11  0  2  1  6  5  4  3];[0, 0, 0, 0, 0, 0, 0, 0.7802816885188979, 1, 0.8217520661617902, 0.38357169734228963, 0.38357169734228963]
12049;12;12;[11, 1];2;56;[11  1  5  9  6  8 10  4  2  7  0  3];[0, 0.7437339069458017, 0.542616993908077, 0, 0.5604489154602005, 0.7210565959119962, 0.688801033239339, 0, 0.6709304505096896, 0.7156094451598808, 0.6062123968645405, 1];[11, 1];2;106;[11  1  5  9  4  6  8  2 10  3  7  0];[0.4709494887835294, 0.7437339069458017, 0.6286993750400908, 0.6246927955340139, 0.7064391581543212, 0.7210565959119962, 0.688801033239339, 0.6125621083865185, 0.6709304505096896, 0.7156094451598808, 0.6286993750400908, 1];[11, 1];2;4258;[11  2  0  1  5  9  4  8  6  3  7 10];[0.835861864930699, 0.7437339069458017, 0.8504571181187488, 0.6635449620532303, 0.7064391581543212, 0.7210565959119962, 0.688801033239339, 0.6125621083865185, 0.6939014494551644, 0.7156094451598808, 0.6062123968645405, 1];[11, 1];2;4308;[11  2  0 10  1  5  9  4  7  8  6  3];[0.835861864930699, 0.7437339069458017, 0.8504571181187488, 0.6635449620532303, 0.7064391581543212, 0.7210565959119962, 0.688801033239339, 0.6939073742852556, 0.6939014494551644, 0.7156094451598808, 0.7741301702114485, 1]
12050;12;12;[11, 7, 9];3;4158;[11 10  6  7  2  8  3  0  4  5  1  9];[0, 0, 0.3730152789606523, 0, 0, 0, 0.40027399033069466, 0.40027399033069466, 0.3730152789606523, 0, 0.7335062309121925, 1];[11, 0, 10, 9];4;120;[11  0 10  9  3  6  7  2  8  4  1  5];[0.8201121367193138, 0.2554470137334621, 0.3730152789606523, 0.5244955910247681, 0.2554470137334621, 0.2554470137334621, 0.40027399033069466, 0.40027399033069466, 0.3730152789606523, 0.6639870898539724, 0.7335062309121925, 1];[11, 0, 10, 9];4;170;[11  0 10  9  2  3  7  6  4  1  5  8];[0.8201121367193138, 0, 0.6050834660658327, 0.5244955910247681, 0.44373394749366946, 0, 0.44373394749366946, 0.5167193284911871, 0, 0.7223179078683044, 0.7335062309121925, 1];[11, 9, 7];3;270;[11  1  0 10  9  7  5  2  3  4  6  8];[0.8201121367193138, 0.8866190100565583, 0.6050834660658327, 0.5244955910247681, 0.5242009450153884, 0.6147572530882528, 0.481502733155333, 0.6147572530882528, 0.481502733155333, 0.7269512686726447, 0.7335062309121925, 1]
12051;12;12;[10, 9];2;56;[10  9  0  1  4  5  2  3  7  6  8 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7355025425623485, 1, 0];[10, 9];2;106;[10  9  0  5  7  8  4  3  6  2  1 11];[0.37889391286751467, 0, 0, 0.28126053835082027, 0.28126053835082027, 0.37889391286751467, 0, 0.37889391286751467, 0.32886860211769375, 0.7909114039507832, 1, 0];[10, 9];2;156;[10  9  4  0 11  5  7  8  3  2  6  1];[0.40219205051671103, 0, 0.27565681571771955, 0.27565681571771955, 0.5360032266074597, 0.37889391286751467, 0, 0.37889391286751467, 0.32886860211769375, 0.7909114039507832, 1, 0.40219205051671103];[10, 9];2;206;[10  9  4  0 11  5  7  6  8  2  3  1];[0.40219205051671103, 0, 0.27565681571771955, 0.27565681571771955, 0.5360032266074597, 0.37889391286751467, 0.35458507326408717, 0.37889391286751467, 0.32886860211769375, 0.7909114039507832, 1, 0.40219205051671103]
12052;12;12;[10, 9];2;70;[10  6  8  9  5  7  1  3  2  0  4 11];[0.3404152141078541, 0.51687890847127, 0.42377926989528814, 0.42450525247040255, 0, 0.5850861063472655, 0.8776263863715026, 0.5753808060127779, 0.6845141954857973, 0.5971734201027956, 1, 0];[10, 9];2;364;[10  6  4  8  9  5  7  1  3  2  0 11];[0.3404152141078541, 0.51687890847127, 0.42377926989528814, 0.42450525247040255, 0.875525088606635, 0.6276197086830284, 0.8776263863715026, 0.5753808060127779, 0.8581042811402608, 0.8375417403561973, 1, 0];[10, 9];2;414;[10  7  5  6  4  8  9  1  3  2  0 11];[0.40033795979591585, 0.5356632778600648, 0.42377926989528814, 0.42450525247040255, 0.875525088606635, 0.883563339683757, 0.8776263863715026, 0.8972368163288282, 0.8581042811402608, 0.8375417403561973, 1, 0];[10, 9];2;464;[10  7  5  0  6  4  8  9  1  3  2 11];[0.8834313789566404, 0.5356632778600648, 0.42377926989528814, 0.526289866450491, 0.875525088606635, 0.883563339683757, 0.8776263863715026, 0.8972368163288282, 0.8581042811402608, 0.8375417403561973, 1, 0]
12053;12;12;[10, 4, 9, 0];4;70;[10  4  9  0  3  5  2  1  7  6  8 11];[0.25789580320591016, 0, 0, 0, 0.8779910448257091, 0, 0, 0, 0, 0.674681288010497, 1, 0];[10, 4, 9, 6];4;120;[10  4  9  6  0 11  3  2  7  5  1  8];[0.29132544049411774, 0, 0, 0.29132544049411774, 0.8779910448257091, 0, 0.6044063969578304, 0, 0, 0.674681288010497, 1, 0.29132544049411774];[10, 4, 9, 5];4;170;[10  4  9  5  7 11  6  1  0  3  2  8];[0.25789580320591016, 0.29130312645897716, 0, 0, 0.8779910448257091, 0.6200748157108712, 0.6044063969578304, 0.6200748157108712, 0, 0.8616478556632566, 1, 0.615021040501445];[10, 4, 9, 5];4;220;[10  4  9  5 11  6  7  8  0  2  3  1];[0.25789580320591016, 0, 0, 0, 0.8779910448257091, 0.7312049351821921, 0.6044063969578304, 0.5838497850622721, 0.5504036330169385, 0.8616478556632566, 1, 0.615021040501445]
12054;12;12;[9, 8];2;56;[ 9  8  0  1  4  5  2  3  7  6 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0.6110553678410342, 1, 0, 0];[9, 8];2;106;[ 9  8  0  1  4  5  2  3  7  6 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0.6110553678410342, 1, 0, 0];[9, 8];2;156;[ 9  8  0  1  4  5  2  3  7  6 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0.7695414271564427, 1, 0, 0];[9, 8];2;206;[ 9  8  0  1  4  5  2  3  7  6 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0.7695414271564427, 1, 0, 0]
12055;12;12;[11, 1, 10];3;2109;[11  3  1  0  5  6  7  9  2 10  4  8];[0.7136148062584128, 0.7798197421576779, 0.37995557777425215, 0.7915376103814079, 0, 0.6306308269835411, 0.6147346962008198, 0.6059569499534562, 0, 0.5698974035467474, 0.33755221528577684, 1];[11, 4, 10];3;2159;[11  3  4  1  0  8 10  7  5  6  9  2];[0.774170553867278, 0.7798197421576779, 0.37995557777425215, 0.8050339470230921, 0.8036224803834839, 0.6306308269835411, 0.6147346962008198, 0.6532512934166465, 0.7033294244425876, 0.5698974035467474, 0.6985094048979643, 1];[11, 4, 10];3;414;[11  3  4  1  0  6  8 10  7  5  9  2];[0.774170553867278, 0.7798197421576779, 0.37995557777425215, 0.8050339470230921, 0.8036224803834839, 0.6306308269835411, 0.7352714924361007, 0.6532512934166465, 0.7033294244425876, 0.5698974035467474, 0.6985094048979643, 1];[11, 4, 10];3;464;[11  3  4  1  0  6  8 10  9  7  5  2];[0.774170553867278, 0.7798197421576779, 0.37995557777425215, 0.8050339470230921, 0.8036224803834839, 0.6306308269835411, 0.7352714924361007, 0.6532512934166465, 0.7033294244425876, 0.6891959284226552, 0.6985094048979643, 1]
12056;12;12;[10, 9];2;56;[10  9  8  0  4  1  2  3  7  6  5 11];[0, 0, 0, 0, 0, 0, 0, 0, 0.5096791160404659, 0.7819525929994026, 1, 0];[10, 9];2;106;[10  9  8  7 11  0  2  1  6  5  4  3];[0, 0, 0, 0, 0, 0, 0, 0.39332898132739624, 0.5096791160404659, 0.7819525929994026, 1, 0.39332898132739624];[10, 9];2;156;[10  9 11  8  7  0  2  1  6  5  4  3];[0, 0, 0, 0, 0, 0, 0, 0.49836792609160435, 0.5096791160404659, 0.7819525929994026, 1, 0.6475579630076544];[10, 9];2;206;[10  9 11  8  7  0  2  1  6  5  4  3];[0, 0, 0, 0, 0, 0, 0, 0.49836792609160435, 0.5096791160404659, 0.7819525929994026, 1, 0.6475579630076544]
12057;12;12;[10, 9, 8];3;70;[10  9  2  8  4  0  1  3  7  6  5 11];[0, 0, 0.5992036851602577, 0, 0, 0, 0, 0, 0.5992036851602577, 0.6733201034803667, 1, 0];[10, 8, 9];3;111;[10  8  9  0  4  1  2  3  7  6  5 11];[0, 0, 0, 0, 0, 0, 0, 0, 0.7490934144752107, 0.6733201034803667, 1, 0];[10, 8, 9];3;161;[10  8  9  0 11  1  2  3  7  6  5  4];[0.5837417379972251, 0, 0, 0, 0, 0, 0, 0, 0.7490934144752107, 0.6784425002772333, 1, 0.5837417379972251];[10, 9, 8];3;211;[10  9  8  0 11  1  2  3  7  6  5  4];[0.5837417379972251, 0, 0, 0, 0, 0, 0, 0, 0.7490934144752107, 0.767325540303821, 1, 0.5837417379972251]
12058;12;12;[10, 9, 11];3;61;[10  9 11  0  4  1  2  3  7  6  5  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.5636139962723349, 1, 0.37374820589841984];[10, 11, 9];3;111;[10 11  9  0  1  6  7  3  4  5  2  8];[0.6277935735377528, 0.6277935735377528, 0, 0, 0, 0, 0.35809219665622216, 0.35196213597599857, 0, 0.6397644851500638, 1, 0.6734211058985488];[10, 9, 11];3;161;[10  9 11  0  1  8  6  7  4  5  2  3];[0.6277935735377528, 0.6277935735377528, 0, 0, 0, 0, 0.35809219665622216, 0.35196213597599857, 0.4763101612612397, 0.8267184987192802, 1, 0.6863320350703892];[10, 9, 11];3;211;[10  9 11  0  1  8  6  7  4  5  2  3];[0.6277935735377528, 0.6277935735377528, 0, 0, 0, 0, 0.35809219665622216, 0.35196213597599857, 0.4763101612612397, 0.8267184987192802, 1, 0.6863320350703892]
12059;12;12;[8, 9];2;2109;[ 8  1 11  5  4  0  6  3  7  2  9 10];[0.4020925387684503, 0.7282913073302232, 0, 0.34559152428415124, 0.5137013180224216, 0.5869801937603255, 0.3475954505298332, 0, 1, 0, 0, 0.5902099877293288];[8, 9];2;2159;[ 8  0  2  1  5 11  4  6  3  7  9 10];[0.8720338769543488, 0.7282913073302232, 0.8480452428722739, 0.34559152428415124, 0.5137013180224216, 0.624563062086159, 0.3475954505298332, 0, 1, 0, 0, 0.5902099877293288];[8, 9];2;285;[ 8  0  2  1  9  5 11  4  7  3  6 10];[0.8720338769543488, 0.7282913073302232, 0.8480452428722739, 0.36303951219892244, 0.5175257221447717, 0.624563062086159, 0.3475954505298332, 0.48480008102034833, 1, 0.7080274310971303, 0, 0.5902099877293288];[8, 9];2;335;[ 8  0  2  5  1  9 11  4  7  3  6 10];[0.8720338769543488, 0.7993770947633377, 0.8480452428722739, 0.36303951219892244, 0.55087150176686, 0.8328518672883611, 0.3475954505298332, 0.48480008102034833, 1, 0.7080274310971303, 0, 0.5902099877293288]
12060;13;13;[11, 12];2;56;[11 12  0  2  4  5  1  3  7  6  9  8 10];[0.38754802750275097, 0, 0.38754802750275097, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0.6974850816703367];[11, 12];2;106;[11 12  3  6 10  2  0  4  9  7  1  5  8];[0.38754802750275097, 0, 0.38754802750275097, 0.39844782097415066, 0.3072184411193687, 0, 0.39844782097415066, 0, 0, 0.3072184411193687, 0.39844782097415066, 1, 0.6974850816703367];[11, 12];2;156;[11 12  6 10  2  0  9  4  7  5  1  3  8];[0.38754802750275097, 0, 0.38754802750275097, 0, 0.3072184411193687, 0, 0.4164278456074201, 0, 0, 0.3072184411193687, 0.4164278456074201, 1, 0.6974850816703367];[11, 12];2;206;[11 12  6 10  2  0  9  4  7  5  1  3  8];[0.38754802750275097, 0, 0.38754802750275097, 0, 0.3072184411193687, 0, 0.4164278456074201, 0, 0, 0.3072184411193687, 0.4164278456074201, 1, 0.8290081215631822]
12061;13;13;[12, 9, 11];3;314;[12  5  2  1  4 10  9 11  6  8  0  3  7];[0, 0.6587360783860859, 0.7411780292455744, 0, 0.6302925996037673, 0.8037866937149418, 0.3844197105930543, 0, 0.3114735061094149, 0.5957512980574036, 0.6078663525783878, 0.4146890339931158, 1];[12, 9, 11];3;235;[12  9  8  5  2  1 11  4 10  7  0  3  6];[0, 0.682142092171619, 0.7411780292455744, 0, 0.6302925996037673, 0.8037866937149418, 0, 0.42484628819829307, 0.810402557955327, 0.8622194189026987, 0.6078663525783878, 0.630776144234309, 1];[12, 9, 11];3;285;[12  9  8  5  2  1 11  4  7 10  0  3  6];[0.47105597637985347, 0.682142092171619, 0.7460304458510005, 0, 0.6302925996037673, 0.8037866937149418, 0, 0.6131086312769186, 0.810402557955327, 0.8622194189026987, 0.6078663525783878, 0.630776144234309, 1];[12, 9, 11];3;2259;[12  9  8  5  2  7  1 11  4 10  0  6  3];[0.4913284612220645, 0.682142092171619, 0.7460304458510005, 0, 0.6302925996037673, 0.8037866937149418, 0.3582254991564125, 0.7369247677797194, 0.8259974067896462, 0.8622194189026987, 0.6078663525783878, 0.630776144234309, 1]
12062;13;13;[11];1;53;[11 12  0  1  4  5  2  3  7  6  9  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0.7529919986533596];[11];1;103;[11 12  1  3  6 10  8  4  7  5  0  2  9];[0, 0.5535075840253872, 0, 0.39212993010997865, 0.22804981057747653, 0, 0.39212993010997865, 0, 0.3418557148917584, 0, 0.3418557148917584, 1, 0.7529919986533596];[11];1;153;[11 12  5  1  3  2  6 10  8  4  7  0  9];[0, 0.5535075840253872, 0.4960001971866755, 0.534211260881068, 0.22804981057747653, 0.7218693955298489, 0.3418557148917584, 0, 0.3418557148917584, 0, 0.3418557148917584, 1, 0.7529919986533596];[11];1;203;[11  7  8 12  5  1  3  2  4  6 10  0  9];[0, 0.5535075840253872, 0.4960001971866755, 0.534211260881068, 0.22804981057747653, 0.7218693955298489, 0.22804981057747653, 0.7672947838823755, 0.7672947838823755, 0, 0.22804981057747653, 1, 0.7529919986533596]
12063;13;13;[10, 11];2;87;[10  7  9 11  6  8  5  4  0  1  2  3 12];[0, 0, 0, 0, 0.28088772883231095, 0.5450009569866883, 0.6668561972921376, 0.8744109269940843, 0.5514312479749831, 0.8693236085574589, 1, 0.749619263824763, 0];[10, 11];2;235;[10  8  7  9  6 11  5 12  2  4  3  0  1];[0, 0, 0.33357758530736026, 0, 0.28088772883231095, 0.5450009569866883, 0.7837073321511105, 0.8744109269940843, 0.8790963430159164, 0.8693236085574589, 1, 0.749619263824763, 0.5087168873958678];[10, 11];2;4258;[10  8  7  9  6 11  0  5 12  2  4  3  1];[0.6718444775833669, 0, 0.33357758530736026, 0, 0.3131098338337538, 0.5450009569866883, 0.7837073321511105, 0.8744109269940843, 0.8790963430159164, 0.8693236085574589, 1, 0.749619263824763, 0.5087168873958678];[10, 11];2;4308;[10  8  7  9  6 11  0  5 12  2  4  3  1];[0.6718444775833669, 0, 0.4619866188504223, 0, 0.3131098338337538, 0.5450009569866883, 0.7837073321511105, 0.8744109269940843, 0.8790963430159164, 0.8693236085574589, 1, 0.765508996066349, 0.5087168873958678]
12064;13;13;[12, 11, 2, 6];4;8255;[12 11  9 10  2  4  3  8  7  6  5  0  1];[0, 0, 0.6006815794126309, 0.5598960760282461, 0.569884318100178, 0, 0, 0, 0.3390645589407268, 0.7045788294857106, 0.6489274828832329, 0.7684948282008202, 1];[12, 11, 2, 6];4;8305;[12 11  9  8 10  2  1  4  3  6  0  5  7];[0, 0.5785488097700874, 0.6006815794126309, 0.5598960760282461, 0.569884318100178, 0, 0.48195375285440095, 0, 0.6727415050562017, 0.7436247302746118, 0.6489274828832329, 0.7684948282008202, 1];[12, 3, 5, 11, 9, 8];6;220;[12  3  5 11  9  8 10  2  1  4  6  7  0];[0, 0.5785488097700874, 0.6006815794126309, 0.8843106141090777, 0.569884318100178, 0.8704144270170865, 0.48195375285440095, 0.48036636658262605, 0.6727415050562017, 0.7436247302746118, 0.6489274828832329, 0.7684948282008202, 1];[12, 3, 5, 4, 1, 11, 9];7;335;[12  3  5  4  1 11  9  6  8 10  2  7  0];[0, 0.7951443122538984, 0.6006815794126309, 0.8843106141090777, 0.7951443122538984, 0.8704144270170865, 0.7243385302346207, 0.48036636658262605, 0.6727415050562017, 0.7436247302746118, 0.6489274828832329, 0.7684948282008202, 1]
12065;13;13;[12, 11, 10, 1];4;185;[12 11  3 10  7  1  9  4  8  5  0  2  6];[0, 0.6104568097096923, 0, 0.6870710413669767, 0.5768602058835021, 0, 0, 0.6680090051129824, 0.5319472201591694, 0.5768602058835021, 0.6709630073764554, 0.8034562963430457, 1];[12, 11, 10, 1];4;2159;[12 11  3 10  7  1  4  2  9  8  0  5  6];[0, 0.6104568097096923, 0.6065187832261343, 0.6870710413669767, 0.6065187832261343, 0, 0, 0.6680090051129824, 0.5319472201591694, 0.5768602058835021, 0.6797331584694274, 0.8034562963430457, 1];[12, 11, 10, 1];4;8355;[12  6  8 11  3 10  7  1  2  4  9  0  5];[0, 0.6104568097096923, 0.6065187832261343, 0.6870710413669767, 0.6065187832261343, 0, 0.8644251948152581, 0.6680090051129824, 0.8363577204904317, 0.5768602058835021, 0.6797331584694274, 0.8034562963430457, 1];[12, 11, 10, 1];4;8405;[12  6  8 11  3 10  7  1  2  4  9  0  5];[0, 0.6104568097096923, 0.6065187832261343, 0.6870710413669767, 0.6065187832261343, 0, 0.8644251948152581, 0.6680090051129824, 0.8363577204904317, 0.5768602058835021, 0.6797331584694274, 0.8034562963430457, 1]
12066;13;13;[11, 12, 10];3;87;[11  4 12  1 10  7  0  6  2  8  5  3  9];[0.25792134804844047, 0.4036810341092476, 0.23501396894615462, 0, 0.5532838490348105, 0, 0.23501396894615462, 0.36583760357800016, 0.23501396894615462, 0, 0.4036810341092476, 1, 0.5532838490348105];[11, 10, 12];3;120;[11 10  4 12  7  3  0  1  6  5  2  9  8];[0, 0, 0, 0, 0.5532838490348105, 0, 0, 0.36583760357800016, 0, 0, 0.7618753621794485, 1, 0.5532838490348105];[11, 10, 12];3;161;[11 10 12  0  4  1  2  3  7  6  5  9  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7618753621794485, 1, 0.5748776420958797];[11, 10, 12];3;211;[11 10 12  0  4  1  2  3  7  6  5  9  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7618753621794485, 1, 0.5834389412484831]
12067;13;13;[10, 8, 9];3;8255;[10  3 11  7  8  6 12  2  4  5  1  0  9];[0, 0, 0.4998966742663445, 0.6573409033399581, 0.31451642979992644, 0.3074147456897946, 0.6374657821934057, 0.641172469025498, 0.641172469025498, 0, 1, 0.6573409033399581, 0.5630069925826882];[10, 5, 4, 9, 3, 7];6;364;[10  5  4 12  9 11  3  7  8  6  2  0  1];[0, 0, 0.5045890096589958, 0.6573409033399581, 0.7445191870161045, 0.8436055183375938, 0.6374657821934057, 0.641172469025498, 0.641172469025498, 0.6777795144139304, 1, 0.6573409033399581, 0.7405890268445969];[10, 5, 4, 9, 3, 7];6;414;[10  5  4 12  9 11  3  7  8  6  0  2  1];[0.5271420791128029, 0, 0.5045890096589958, 0.6573409033399581, 0.7445191870161045, 0.8436055183375938, 0.6374657821934057, 0.641172469025498, 0.641172469025498, 0.681695970467543, 1, 0.6573409033399581, 0.7405890268445969];[10, 9, 8];3;270;[10  5  4  9 12  8  3 11  6  0  2  1  7];[0.5271420791128029, 0, 0.5045890096589958, 0.6573409033399581, 0.7445191870161045, 0.8436055183375938, 0.6164655602751203, 0, 0.6724092254514821, 0.740747525094352, 1, 0.6573409033399581, 0.7405890268445969]
12068;13;13;[9, 11];2;61;[ 9  0 11  2  1  4  5 12  7  6  3  8 10];[0.48301389783269827, 0.3685614229557008, 0.4042630911345029, 0, 0.17061091484729993, 0.17061091484729993, 0, 0, 0, 1, 0, 0.48301389783269827, 0.15590951768041184];[9, 11];2;106;[ 9 11  5  2  1  0  3  4  7  6  8 10 12];[0.3677855760249142, 0.3685614229557008, 0.380277932135471, 0, 0, 0.39644332829021656, 0, 0, 0, 1, 0, 0.6398572016162968, 0];[9, 11];2;156;[ 9 11  3 10  5  0  1  2  7  6  4  8 12];[0.3677855760249142, 0.33452905385234, 0, 0.4317905113821303, 0, 0.3677855760249142, 0, 0, 0, 1, 0.4317905113821303, 0.6933403666992354, 0];[9, 11];2;206;[ 9 11  2 10  3  0  5  1  7  6  4  8 12];[0.3677855760249142, 0.33452905385234, 0.6242927348119242, 0.4317905113821303, 0, 0.3677855760249142, 0, 0, 0, 1, 0.6242927348119242, 0.8010391410313485, 0]
12069;13;13;[9, 8];2;61;[ 9  6  8 11  4  5  7 12 10  2  3  0  1];[0, 0, 0.3926559812661787, 0, 0.49176541407723023, 0.44153024439201205, 0.5328771091235613, 0.42394200167921264, 0.5000782891745603, 1, 0.3993489171899733, 0.49987833118261527, 0.42169096581120574];[9, 8];2;120;[ 9 11 12  8  6  5  0  2  7  4  1  3 10];[0.1990677941794452, 0, 0.1990677941794452, 0, 0.1990677941794452, 0.44153024439201205, 0.5328771091235613, 0.1990677941794452, 0.6081049464733669, 1, 0, 0.7952054518219911, 0.6345822863074742];[9, 8];2;170;[ 9 11 12  8  2  6  5  0  7  4  1  3 10];[0, 0, 0.6026634099659652, 0, 0, 0.44153024439201205, 0.5328771091235613, 0, 0.6081049464733669, 1, 0, 0.7952054518219911, 0.6345822863074742];[9, 8];2;211;[ 9 11  8 12  2  6  5  3  7  4  1  0 10];[0, 0, 0.6026634099659652, 0.2818991697468076, 0, 0.47498002792196176, 0.5328771091235613, 0.2818991697468076, 0.7848345518565218, 1, 0, 0.7952054518219911, 0.6345822863074742]
12070;13;13;[10, 11, 9];3;185;[10  3 12  8  4 11  9  5  1  0  2  6  7];[0.18398408724745163, 0.18561762896200124, 0, 0.5248481457718036, 0.4316486003045224, 0.18561762896200124, 0, 0, 0.46993927340156905, 0.3647167736027926, 1, 0.4183275919498914, 0.49014603475844976];[10, 11, 9];3;1134;[10  1 11  6  3 12  8  4  5  9  0  2  7];[0.28675453729732964, 0.6398746571266466, 0.28380739783468084, 0.5248481457718036, 0.4316486003045224, 0.3971399396686697, 0.6244057758210058, 0.2609532434017068, 0.46993927340156905, 0.3647167736027926, 1, 0.6398746571266466, 0.49014603475844976];[10, 11, 9];3;671;[10  1 11  6  3 12  8  4  9  2  0  5  7];[0.28702951889169426, 0.6398746571266466, 0.28702951889169426, 0.5248481457718036, 0.4316486003045224, 0.2609532434017068, 0.6244057758210058, 0.2609532434017068, 0.46993927340156905, 0.3647167736027926, 1, 0.6398746571266466, 0.49014603475844976];[10, 11, 9];3;464;[10  1 11  6  5  3  7  9 12  8  0  2  4];[0.18398408724745163, 0.6398746571266466, 0, 0.5248481457718036, 0, 0.6200786005597253, 0.6244057758210058, 0.25115751892226346, 0.21385781066150425, 0.25115751892226346, 1, 0.6398746571266466, 0.25115751892226346]
12071;13;13;[12, 11];2;1084;[12  3  9 10  8  0  7  4 11  6  1  2  5];[0.5855805394732433, 0.20574226974752927, 0, 0.7833911895192887, 0.47921436251441335, 0, 0.3993257540943726, 0.47921436251441335, 0.636075711111936, 0.724324011037603, 0.6844783659043908, 0.47921436251441335, 1];[12, 11];2;1134;[12 10  3  9  8  6  0  4 11  7  5  1  2];[0.5855805394732433, 0.20574226974752927, 0, 0.7833911895192887, 0.47921436251441335, 0.4252585513267724, 0.594477197177502, 0.47921436251441335, 0.636075711111936, 0.724324011037603, 0.7989930910421918, 0.47921436251441335, 1];[12, 11];2;414;[12  6 10  3  9 11  2  1  8  0  4  5  7];[0.5855805394732433, 0.6675816083806806, 0.7038685150128331, 0.7833911895192887, 0.4547215978792989, 0.4252585513267724, 0.8432156911023351, 0, 0.636075711111936, 0.724324011037603, 0.7989930910421918, 0.7072953383697783, 1];[12, 11];2;464;[12  6 10  3  9 11  2  1  5  8  0  7  4];[0.5855805394732433, 0.6675816083806806, 0.7038685150128331, 0.7833911895192887, 0.4547215978792989, 0.6667947666912808, 0.8432156911023351, 0.5287371643097089, 0.636075711111936, 0.7540454814702582, 0.7989930910421918, 0.7072953383697783, 1]
12072;13;13;[9, 6, 10];3;61;[ 9  6 10  1 11  8  2  0  7  5  4  3 12];[0, 0.37591916429516997, 0.32364002843382816, 0, 0, 0, 0.6743816124865044, 0, 0.32364002843382816, 1, 0.6743816124865044, 0.32364002843382816, 0];[9, 6, 10];3;111;[ 9  6 10  4  8  1 11  2  0  7  3  5 12];[0.29014271884670173, 0.37591916429516997, 0.32364002843382816, 0, 0.5388698052652658, 0, 0.8181340355939365, 0, 0.5388698052652658, 1, 0.5691657973631398, 0.32364002843382816, 0];[9, 6, 10];3;161;[ 9  6 10  4  8  1 11  2  0  7  3  5 12];[0.29014271884670173, 0.37591916429516997, 0.32364002843382816, 0, 0.5388698052652658, 0, 0.8181340355939365, 0, 0.5388698052652658, 1, 0.6524528116296645, 0.32364002843382816, 0];[9, 6, 10];3;237;[ 9  6  5 10  4  8  1  2 11  0  7  3 12];[0.29014271884670173, 0.37591916429516997, 0.32364002843382816, 0, 0.5388698052652658, 0.8012347430666813, 0.8181340355939365, 0, 0.5388698052652658, 1, 0.6524528116296645, 0.32364002843382816, 0]
12073;13;13;[10, 0, 11];3;61;[10  0 11 12  6  9  3  7  8  1  2  5  4];[0.9329251864353787, 0.3345366055618851, 0, 0.4521513612526144, 0, 0, 0.6039158560982412, 0.3600168711334835, 0.3600168711334835, 0.5290818800343629, 1, 0.7660808671426218, 0.6754980405901196];[10, 0, 11];3;111;[10  0 11  7  9 12  3  8  5  6  2  1  4];[0.9329251864353787, 0.35118632514295606, 0.49102757528824414, 0.6697698540225228, 0, 0.6561706908343966, 0.6039158560982412, 0.8307195976267355, 0.6586551448150134, 0.8307195976267355, 1, 0.9062528506314027, 0.6754980405901196];[10, 0, 11];3;161;[10  0 11  6  7  9 12  3  8  5  2  1  4];[0.9329251864353787, 0.35118632514295606, 0.49102757528824414, 0.6697698540225228, 0, 0.6561706908343966, 0.8773774941988173, 0.8307195976267355, 0.6586551448150134, 0.8307195976267355, 1, 0.9062528506314027, 0.6754980405901196];[10, 0, 11];3;211;[10  0 11  6  4  9  7 12  3  8  5  1  2];[0.9329251864353787, 0.5498456926867783, 0.5004987409915352, 0.6697698540225228, 0.8354603434264721, 0.6561706908343966, 0.8773774941988173, 0.8307195976267355, 0.6586551448150134, 0.8307195976267355, 1, 0.9062528506314027, 0.6754980405901196]
12074;13;13;[12, 8, 11];3;61;[12  8 11  2  9  3  7  1  6  5  4  0 10];[0, 0, 0.4899587452303621, 0.4275993672299601, 0, 0, 0, 0.38712360090730996, 0.8363839092024841, 0.43539190432914177, 0, 0.6867912811698539, 1];[12, 8, 11];3;111;[12  8 11  7  3  2  5  4  0  9  6  1 10];[0.4475752088936471, 0, 0.5934485714260203, 0.6317290918032572, 0.4475752088936471, 0.5319725516930475, 0, 0.6332690348632932, 0.8363839092024841, 0.43539190432914177, 0, 0.7385036274142058, 1];[12, 8, 11];3;161;[12  8 11  0  7  3  6  2  5  1  4  9 10];[0.6746771338270592, 0.5112467329016025, 0.5934485714260203, 0.6317290918032572, 0.47610819810264765, 0.5319725516930475, 0.6306521441987879, 0.6332690348632932, 0.8363839092024841, 0.43539190432914177, 0, 0.7385036274142058, 1];[12, 8, 11];3;220;[12  8 10 11  1  7  0  2  3  6  4  5  9];[0.6746771338270592, 0.6956464686350686, 0.6740402088079812, 0.6491338720696865, 0.5344588886640826, 0.5319725516930475, 0.6306521441987879, 0.6883667332295035, 0.8363839092024841, 0.43539190432914177, 0.7644055762412948, 0.7385036274142058, 1]
12075;13;13;[10, 9, 7];3;61;[10  9  7 12  4  0  5  2 11  8  3  6  1];[0.3218044677133904, 0, 0.28364247923662045, 0.13951317163520444, 0.4177207220496806, 0.3218044677133904, 0.13951317163520444, 0.5514162520241099, 0.2677737936723501, 0.6775654038361113, 1, 0.28364247923662045, 0.5514162520241099];[10, 4, 9, 8];4;137;[10  4  9  6  8 11  7 12  5  1  2  3  0];[0, 0, 0, 0, 0.6823642956463853, 0, 0.602338523156034, 0.5514162520241099, 0.602338523156034, 0.6823642956463853, 1, 0.5697499948625732, 0.5514162520241099];[10, 9, 7];3;170;[10  9  5  7  3  8  6  4 11  0  2 12  1];[0.4928474331728866, 0, 0.4928474331728866, 0.61561892371874, 0.5697499948625732, 0.671340063622784, 0.602338523156034, 0.6234529944035135, 0.602338523156034, 0.7118804876560801, 1, 0.5697499948625732, 0.45741387421991797];[10, 9, 7];3;220;[10  9  5  7  3  8  6  4 11  0 12  2  1];[0.5269868641324411, 0, 0, 0.61561892371874, 0.5697499948625732, 0.671340063622784, 0.602338523156034, 0.6234529944035135, 0.602338523156034, 0.7118804876560801, 1, 0.5697499948625732, 0.503381446880464]
12076;13;13;[8, 9, 6, 1];4;314;[ 8  3  7  9 10  6  1  2 12  5  4  0 11];[0.2237507141611809, 0.5118173132884415, 0.4388884403143854, 0.7491853696630216, 0.351811627321679, 0.351811627321679, 0.5532278414784837, 0.749070538657935, 1, 0.6938267019982807, 0.6577116211058405, 0.2237507141611809, 0.3645941821064028];[8, 9, 6, 1];4;621;[ 8  3  7  0 10  9  6  5  1 12  4  2 11];[0.7230993732934226, 0.3154424817996487, 0, 0.7491853696630216, 0, 0.5780109754893556, 0.6162843232822007, 0.749070538657935, 1, 0.6938267019982807, 0.7211844640426761, 0, 0.3154424817996487];[8, 9, 6, 1];4;8355;[ 8 11 12  3  7  0 10  9  2  4  6  5  1];[0.7230993732934226, 0, 0.6514258091478169, 0.7524450669730244, 0.639755279459999, 0.5780109754893556, 0.6162843232822007, 0.749070538657935, 1, 0.6938267019982807, 0.7211844640426761, 0.9001892999293092, 0.8562337666871295];[8, 9, 1, 6];4;8405;[ 8 11 12  3  7  0 10  9  2  4  5  1  6];[0.7230993732934226, 0.622420106436327, 0.6514258091478169, 0.7524450669730244, 0.639755279459999, 0.6279428525560519, 0.6162843232822007, 0.749070538657935, 1, 0.6938267019982807, 0.7211844640426761, 0.9001892999293092, 0.8562337666871295]
12077;13;13;[11, 10, 9, 3, 7, 8];6;185;[11 10  9  3 12  7  8  5  2  4  1  0  6];[0, 0.4545316558702182, 0.5000399345749265, 0.6781304249553693, 0.467280259094916, 0.5440802222571481, 0, 0.5954605226954282, 0.5503164371417534, 0.6978969620830412, 0.7201383554394472, 1, 0.6781304249553693];[11, 9, 6, 10];4;120;[11  9  6 10  8  3 12  7  5  2  4  1  0];[0, 0.4545316558702182, 0.5000399345749265, 0.6781304249553693, 0.467280259094916, 0.5440802222571481, 0.7429221987930575, 0.5954605226954282, 0.690641577349818, 0.8290833716719461, 0.7201383554394472, 1, 0.6781304249553693];[11, 9, 6, 10];4;187;[11  7  9  6 10  8  3 12  5  2  4  1  0];[0, 0.4545316558702182, 0.5000399345749265, 0.6781304249553693, 0.467280259094916, 0.5440802222571481, 0.7429221987930575, 0.8489562759000477, 0.690641577349818, 0.8290833716719461, 0.7201383554394472, 1, 0.6781304249553693];[11, 9, 10, 6];4;237;[11  7  9 10  6  8  3 12  5  2  4  1  0];[0, 0.4545316558702182, 0.5000399345749265, 0.6781304249553693, 0.467280259094916, 0.5440802222571481, 0.7429221987930575, 0.8489562759000477, 0.7089463017969273, 0.8290833716719461, 0.7593315416234813, 1, 0.6781304249553693]
12078;13;13;[12, 11, 0, 1];4;70;[12 11  0  1  4  5  2  3  7  6  9  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7154676434765517, 1];[12, 11, 0, 1];4;120;[12 11  0  1  4  5  2  3  7  6  9  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7154676434765517, 1];[12, 11, 10];3;161;[12 11 10  0  4  1  2  3  7  6  5  9  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.580288690139419, 0.7154676434765517, 1];[12, 11, 10];3;220;[12  8 11 10  3  7  1  0  6  5  4  2  9];[0, 0, 0, 0.5298061048639191, 0, 0, 0, 0.5298061048639191, 0.8017453363507917, 0, 0.580288690139419, 0.7154676434765517, 1]
12079;13;13;[10, 9, 8, 5];4;87;[10 12  9  8  5  0  7  4 11  6  3  1  2];[0.401941107043792, 0, 0, 0, 0.30436444936065365, 0.44755713564473365, 0.2546235316012929, 0.401941107043792, 0.7617675159235687, 0.7637611123314909, 1, 0.30436444936065365, 0.8969339326043982];[10, 9, 7];3;235;[10 12  9  8  0 11  7  5  3  4  6  2  1];[0.649079099384006, 0, 0, 0.3958448287086749, 0.25647302356667206, 0.44755713564473365, 0.25647302356667206, 0.53482158926185, 0.7617675159235687, 0.7637611123314909, 1, 0.5446839558483583, 0.8969339326043982];[10, 9, 7];3;285;[10 12  9  8  0 11  7  3  5  4  6  2  1];[0.649079099384006, 0, 0, 0.5049756883821988, 0.31570365758597846, 0.44755713564473365, 0.31570365758597846, 0.53482158926185, 0.7617675159235687, 0.7637611123314909, 1, 0.5446839558483583, 0.8969339326043982];[10, 9, 7];3;335;[10 12  9  8  0 11  7  3  4  5  1  2  6];[0.649079099384006, 0.4200012775677075, 0, 0.5049756883821988, 0.4715820848715938, 0.44755713564473365, 0, 0.53482158926185, 0.7617675159235687, 0.773704652860053, 1, 0.5446839558483583, 0.8969339326043982]
12080;14;14;[12, 5];2;2109;[12  4 10  5  3  9  0  2  8 11  1  6  7 13];[0.5345524025546975, 0.3089709308215953, 0.3383531992808619, 0.6402789760672599, 0.825698514377249, 0.6653296981550014, 0.3089709308215953, 0.2820063462324243, 0.3383531992808619, 0.5748266545793377, 0.7818105986673383, 0.3089709308215953, 1, 0];[12, 5];2;106;[12  5  4 10 11  3  9  6  8  0  7  2  1 13];[0.5676816260048094, 0.22327150050407207, 0.3383531992808619, 0.6898215612181716, 0.825698514377249, 0.8691891468652434, 0.650309064902536, 0.40045400778476015, 0.5676816260048094, 0.650309064902536, 0.7818105986673383, 0.6924691428680885, 1, 0];[12, 5];2;156;[12  5  4  1 10 11  3  6  9  8  7  0 13  2];[0.5345524025546975, 0.8052424196811814, 0, 0.6898215612181716, 0.825698514377249, 0.8691891468652434, 0.650309064902536, 0.5842862391735091, 0.6197360276287834, 0.650309064902536, 0.7818105986673383, 0.6924691428680885, 1, 0.35658769497583626];[12, 5];2;206;[12  5  4  1 10 11  3  6  9  7  8  0  2 13];[0.5345524025546975, 0.8052424196811814, 0.4113015711594345, 0.6898215612181716, 0.825698514377249, 0.8691891468652434, 0.650309064902536, 0.6407642468278493, 0.6197360276287834, 0.650309064902536, 0.7818105986673383, 0.6924691428680885, 1, 0.35658769497583626]
12081;14;14;[11, 12];2;70;[11  6  0 12  7 13  4  3  9  5  1  2 10  8];[0.6947141292784162, 0, 0, 0.3929891854575614, 0.4363642987603274, 0, 0.7533769054583899, 0.5981543881146768, 0, 0.3929891854575614, 0, 1, 0.6305341336448347, 0.52924134535541];[11, 12];2;120;[11  6  0 12  7  8  3 13  4  5  1  2 10  9];[0.6947141292784162, 0, 0, 0.5620306155226963, 0.4363642987603274, 0, 0.9366233499117423, 0.5981543881146768, 0.5898385992314985, 0, 0, 1, 0.6305341336448347, 0.52924134535541];[11, 12];2;187;[11  6  5  0 12  7  8  3 13  4 10  1  2  9];[0.6947141292784162, 0.4110787000968491, 0, 0.5626085173974584, 0.4363642987603274, 0.7375034885565831, 0.9366233499117423, 0.5981543881146768, 0.5898385992314985, 0, 0.4110787000968491, 1, 0.6305341336448347, 0.52924134535541];[11, 12];2;464;[11  6  8  9  5  0  1 12 10  7  3  4 13  2];[0.6947141292784162, 0.6470906389208799, 0, 0.5626085173974584, 0.5588756241064398, 0.7375034885565831, 0.9366233499117423, 0.5981543881146768, 0.77413232559054, 0.7568240425440816, 0.6112239023007093, 1, 0.6305341336448347, 0.52924134535541]
12082;14;14;[13, 4, 12];3;16448;[13  4  8  2  7 10  9  3 12  0  1  5  6 11];[0.4278247544015734, 0.3785671360818907, 0.5908320110626879, 0.4969175988717989, 0.8348216454018377, 0, 0, 0.5807288883188606, 0.7071597016506321, 0.5100358681519023, 0.5463330909697581, 0, 0.4489231933021457, 1];[13, 4, 12];3;111;[13  4 12  0 10 11  8  7  6  9  2  5  3  1];[0.7404452594786777, 0.4144080826508713, 0.5908320110626879, 0.4969175988717989, 0.8348216454018377, 0.505912573491886, 0.6327561738998244, 0.6692874564716945, 0.7071597016506321, 0.6134789281527834, 0.7300709521036817, 0.7187324316769667, 0.8338431872192075, 1];[13, 4, 12];3;16548;[13  9  4  8 12  2  0 10 11  3  6  7  5  1];[0.7404452594786777, 0.4144080826508713, 0.7498311878036079, 0.7003153344519206, 0.8458084091173934, 0.5519943159554604, 0.6694907115719112, 0.6692874564716945, 0.8436365135964827, 0.9344620063489131, 0.7300709521036817, 0.7187324316769667, 0.8338431872192075, 1];[13, 4, 12];3;16598;[13  9  4  8 12  3  2  0 10 11  6  7  1  5];[0.7404452594786777, 0.6252847427470206, 0.7498311878036079, 0.8089838243995968, 0.8458084091173934, 0.5519943159554604, 0.6694907115719112, 0.6692874564716945, 0.8436365135964827, 0.9344620063489131, 0.7300709521036817, 0.7187324316769667, 0.8338431872192075, 1]
12083;14;14;[12, 11, 5, 9];4;120;[12  4 11  5  7  9  6  3  0  1  2  8 10 13];[0, 0, 0, 0, 0.6336503478280477, 0.5624820656420394, 0.2825758313766798, 0.5442234904129253, 0, 0.2825758313766798, 0, 0.6336503478280477, 1, 0];[12, 4, 11, 10];4;16498;[12  4 11  2  5  7  8  6  9  0  1  3 10 13];[0.2758353892062662, 0, 0.578458063350663, 0, 0.6336503478280477, 0.5624820656420394, 0.2825758313766798, 0.5442234904129253, 0.5028089116446076, 0.2825758313766798, 0, 0.6336503478280477, 1, 0];[12, 11, 10, 1];4;414;[12 11  5  8 10  2  1  7  9  4  6  0  3 13];[0.2758353892062662, 0.4110052633139115, 0.43056839390200524, 0, 0.2825758313766798, 0.5624820656420394, 0.2825758313766798, 0.3603313786409031, 0.5028089116446076, 0.2825758313766798, 0.43056839390200524, 0.6423882695931572, 1, 0];[12, 1, 11, 10];4;1234;[12  1 11  5  8 10  2  4  6  7  9  0  3 13];[0.2758353892062662, 0.8131607209945382, 0.43056839390200524, 0, 0.4127753116162062, 0.5624820656420394, 0.4127753116162062, 0.3603313786409031, 0.5028089116446076, 0.2758353892062662, 0.43056839390200524, 0.6423882695931572, 1, 0]
12084;14;14;[13, 12];2;70;[13  5  2 12 10  3  1  0  7  6  4  8 11  9];[0, 0, 0.7789848843537754, 0, 0, 0.8476722311342624, 0, 0, 0, 0, 0.5439043485712576, 0, 0.6966020775514856, 1];[13, 12];2;120;[13  5  2 12  7 10  8  0  1  6  3  4 11  9];[0.3603908701007595, 0.30737068096196013, 0.7789848843537754, 0, 0, 0.8476722311342624, 0, 0.5784717455466355, 0.3603908701007595, 0, 0.5439043485712576, 0, 0.6966020775514856, 1];[13, 12];2;170;[13  5  2 12  7 10  9  0  8  1  3  4  6 11];[0.3603908701007595, 0.30737068096196013, 0.7789848843537754, 0, 0, 0.8476722311342624, 0, 0.5784717455466355, 0.3603908701007595, 0.4133969745905236, 0.5439043485712576, 0, 0.6966020775514856, 1];[13, 12];2;220;[13  5  2 12  4  7 10  6  9  1  3  0  8 11];[0.3603908701007595, 0.3819359837298458, 0.7789848843537754, 0.3819359837298458, 0.6857351782778404, 0.8476722311342624, 0.44523595326870474, 0.5784717455466355, 0.3603908701007595, 0.4133969745905236, 0.5439043485712576, 0.2162843376863387, 0.6966020775514856, 1]
12085;14;14;[13, 12, 11];3;61;[13 12 11  0  4  1  2  3  7  6  5  8 10  9];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.3514116494773945, 0.7368277890655471, 1];[13, 12, 11];3;111;[13 12 11  0  4  1  2  3  7  6  5  8 10  9];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.628744845857112, 0.7368277890655471, 1];[13, 12, 11];3;161;[13 12 11  0  4  1  2  3  7  6  5  8 10  9];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.628744845857112, 0.7368277890655471, 1];[13, 12, 11];3;211;[13 12 11  0  4  1  2  3  7  6  5  8 10  9];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.628744845857112, 0.7368277890655471, 1]
12086;14;14;[13, 5, 10, 12];4;16448;[13  5  1  7 10  9 12  6  3  0 11  4  8  2];[0.5207438333259589, 0.691596699520151, 0, 0.5356623972960148, 0.465774963535609, 0.8136520911062695, 0.5806939059212045, 0.669550085909423, 0.4621681938097244, 0.6279140328566266, 0.652830525756463, 0.47372028850631137, 0.5993517173836351, 1];[13, 5, 12, 10];4;16498;[13  5 12  1 10  7  9  6  3  0 11  4  8  2];[0.5207438333259589, 0.691596699520151, 0, 0.5356623972960148, 0.465774963535609, 0.8136520911062695, 0.5806939059212045, 0.669550085909423, 0.4621681938097244, 0.6279140328566266, 0.6833149990364846, 0.47372028850631137, 0.7744935304416782, 1];[13, 5, 10, 12];4;16548;[13  1  0  3  5 10 12  7  9  6 11  4  8  2];[0.8684482652991034, 0.8705331852519915, 0, 0.8569469195346603, 0.465774963535609, 0.8136520911062695, 0.5806939059212045, 0.669550085909423, 0.4621681938097244, 0.6279140328566266, 0.7764456122698151, 0.47372028850631137, 0.7744935304416782, 1];[13, 5, 10, 12];4;1234;[13  1  0  3  5 10 12  7  9  2  6  8 11  4];[0.8684482652991034, 0.8705331852519915, 0.5843794715864109, 0.8569469195346603, 0.465774963535609, 0.8136520911062695, 0.5806939059212045, 0.669550085909423, 0.5000683824205079, 0.6279140328566266, 0.7764456122698151, 0.47372028850631137, 0.7744935304416782, 1]
12087;14;14;[11, 10, 9];3;87;[11 10  0  9  3  6  7  5  2  1  4  8 12 13];[0.688668747333397, 0, 0.33224225281504527, 0.638914175082446, 0, 0.3724457763985945, 0.4695869176509677, 0.3724457763985945, 0, 0.6756385399678999, 0.8028534344916692, 1, 0, 0];[11, 10, 9];3;137;[11  4 10  9  0  3  1  6 12  5  7  2  8 13];[0.688668747333397, 0.618346442334343, 0.33224225281504527, 0.638914175082446, 0.9428552095553976, 0.3724457763985945, 0.4695869176509677, 0.3724457763985945, 0, 0.727116658336011, 0.8028534344916692, 1, 0.42754896325128416, 0];[11, 10, 9];3;285;[11  4  2 10 12  9  0  3  1  7  6  5  8 13];[0.688668747333397, 0.618346442334343, 0.8165920275210424, 0.638914175082446, 0.9428552095553976, 0, 0.4695869176509677, 0.5602119672851794, 0, 0.727116658336011, 0.8028534344916692, 1, 0.7425470812502991, 0];[11, 10, 9];3;335;[11  4  2 10 12  9  0  3  5  1  8  7  6 13];[0.688668747333397, 0.618346442334343, 0.8165920275210424, 0.6746134306695547, 0.9428552095553976, 0.6645400983795955, 0.4695869176509677, 0.5769677691705064, 0.5769677691705064, 0.727116658336011, 0.8028534344916692, 1, 0.7425470812502991, 0]
12088;14;14;[11, 12, 3, 9];4;87;[11 12  8  3  9  2  1  0  7  6  5  4 10 13];[0, 0, 0.4113476243918393, 0.5044325954683568, 0, 0, 0, 0, 0.5287261593494206, 0.43272991008545264, 0, 1, 0.7573062316678513, 0];[11, 12, 13];3;170;[11  5 12  8  3 13  9  2  4  7  1  0  6 10];[0, 0, 0.4113476243918393, 0.5044325954683568, 0.372110086626157, 0.842409838921926, 0, 0.372110086626157, 0.5287261593494206, 0.43272991008545264, 0, 1, 0.7573062316678513, 0.47479852949321916];[11, 12, 4];3;220;[11  5  2 12  4 13  8  3  0  9  7  1  6 10];[0.4413124107967062, 0.34526182269960126, 0.8333799813021777, 0.5044325954683568, 0.6206586182642612, 0.842409838921926, 0.34526182269960126, 0.372110086626157, 0.5287261593494206, 0.43272991008545264, 0, 1, 0.7573062316678513, 0.6206586182642612];[11, 12, 4];3;270;[11  5  2 12  4 13  8  3  0  9  7  1  6 10];[0.4413124107967062, 0.34526182269960126, 0.8333799813021777, 0.5044325954683568, 0.6206586182642612, 0.842409838921926, 0.34526182269960126, 0.4296986542155342, 0.5287261593494206, 0.43272991008545264, 0, 1, 0.7714207288922728, 0.6206586182642612]
12089;14;14;[13, 2, 12, 5];4;120;[13  2 12 11  5  0 10  3  9  8  6  1  7  4];[0.401985380880473, 0, 0.48667383753423293, 0.31331732389552985, 0, 0.401985380880473, 0.2225797965116665, 0, 0.2890172957579932, 0.3001921545068022, 0.3636862398229011, 0.40894666498977134, 0.48667383753423293, 1];[13, 12, 7, 8, 5];5;170;[13  3 12  7  8  5  0 10  9  4  2  1  6 11];[0.401985380880473, 0, 0.24066503417028007, 0.5938414488588419, 0.31443107264615416, 0.401985380880473, 0, 0.5564702986296629, 0.5564702986296629, 0.31443107264615416, 0.3636862398229011, 0, 0.5938414488588419, 1];[13, 12, 10];3;187;[13 12  7  8 10  0  5  4  9  3  2  1  6 11];[0.401985380880473, 0, 0.24066503417028007, 0.2564031804688367, 0.3196259441724573, 0.401985380880473, 0, 0.5564702986296629, 0.5564702986296629, 0.2564031804688367, 0.42335473276930563, 0, 0.6162936913395631, 1];[13, 12, 10];3;237;[13 12  7  8 10  0  5  9  4  3  2  1  6 11];[0.401985380880473, 0, 0.21911624842299507, 0.2564031804688367, 0.3196259441724573, 0.401985380880473, 0, 0.5564702986296629, 0.5564702986296629, 0.33274603051355955, 0.42335473276930563, 0, 0.6180350336928695, 1]
12090;14;14;[11, 12];2;56;[11 12 13  0  4  1  2  3  7  6  5  8 10  9];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0.7385157527778083, 0.6209126948562033];[11, 12];2;364;[11 13 12  3 10  7  1  0  6  5  4  2  8  9];[0, 0, 0, 0.2242924816002474, 0, 0, 0, 0.2242924816002474, 0, 0, 0.2242924816002474, 1, 0.7394046819865672, 0.8715531849318197];[11, 12];2;170;[11 13 12  5  9  6  3  7 10  0  1  2  4  8];[0, 0, 0, 0.2242924816002474, 0, 0.6089109953396477, 0.4850357673153056, 0.2242924816002474, 0, 0.4850357673153056, 0.2242924816002474, 1, 0.7394046819865672, 0.8715531849318197];[11, 12];2;335;[11 13 12  2  5  9  6  1  8 10  0  3  7  4];[0.2653289370225118, 0.44331196377034426, 0.6429453732988464, 0.2242924816002474, 0, 0.6089109953396477, 0.4850357673153056, 0.2242924816002474, 0.3371279726293541, 0.4850357673153056, 0.2653289370225118, 1, 0.7394046819865672, 0.8715531849318197]
12091;14;14;[13, 11, 12];3;2109;[13  9 10 11  1  3  8  5  6 12  0  4  7  2];[0.34184594581551475, 0.6239971076177712, 0, 0.5911771674491936, 0.2803042097420782, 0.4865457171203432, 0.42174720090831996, 0, 0.5566748042167831, 0.6748524347922984, 0.6550178524398067, 0.6452142854512453, 0.34184594581551475, 1];[13, 11, 12];3;170;[13  6  5 11  7 12  9 10  4  1  3  8  0  2];[0, 0.6239971076177712, 0, 0.5911771674491936, 0.6375027154828209, 0.7908256752996669, 0.8100795438563226, 0.7513961121748489, 0.5566748042167831, 0.6748524347922984, 0.6550178524398067, 0.7695940340156614, 0.7378276018690515, 1];[13, 11, 12];3;16548;[13  6  1  5 11  7  2 12  9 10  4  3  8  0];[0, 0.7984770389871793, 0.7431595599105054, 0.5911771674491936, 0.6375027154828209, 0.7908256752996669, 0.8100795438563226, 0.7513961121748489, 0.5566748042167831, 0.6748524347922984, 0.6550178524398067, 0.7695940340156614, 0.7378276018690515, 1];[13, 11, 12];3;16598;[13  6  1  5  7 11  2 12  9 10  4  3  8  0];[0, 0.7984770389871793, 0.7431595599105054, 0.6263978582147196, 0.6375027154828209, 0.7908256752996669, 0.8100795438563226, 0.7811868746250424, 0.5566748042167831, 0.6748524347922984, 0.6550178524398067, 0.7695940340156614, 0.7378276018690515, 1]
12092;14;14;[12, 1, 3];3;8255;[12  8  1  4  3  7  2  0  6  5 10  9 11 13];[0, 0.7663354035869497, 0, 0.5497004077326026, 0.6515915888991738, 0, 0, 0.46130505010699946, 0.9231489515617017, 0, 0, 0, 1, 0];[12, 1, 11];3;120;[12  8  1 11 10 13  4  3  5  7  0  9  2  6];[0.3458519205958748, 0.7691503172429122, 0.29679344266385504, 0.5497004077326026, 0.6515915888991738, 0.5073348072450484, 0, 0.46130505010699946, 0.9231489515617017, 0.3458519205958748, 0.6619718960741691, 0.707895232524499, 1, 0.6543853326408344];[12, 1, 11];3;220;[12  8  2  1 11  4  7 10 13  3  6  9  5  0];[0, 0.7691503172429122, 0.7926576706783999, 0.5497004077326026, 0.7376773391881549, 0.5073348072450484, 0.5219749610765365, 0.6971932780483254, 0.9231489515617017, 0.5219749610765365, 0.6619718960741691, 0.7636411769628276, 1, 0.6543853326408344];[12, 1, 11];3;270;[12  8  2  1 11  4  7 10 13  3  6  9  5  0];[0, 0.7691503172429122, 0.7926576706783999, 0.5497004077326026, 0.7376773391881549, 0.5073348072450484, 0.5219749610765365, 0.6971932780483254, 0.9231489515617017, 0.5219749610765365, 0.6619718960741691, 0.7636411769628276, 1, 0.6543853326408344]
12093;14;14;[13, 12, 11];3;70;[13 12 10 11  9  0  2  1  7  6  5  4  3  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.3351381168874874, 0.366776495424913, 0.366776495424913, 0.7505281488879636, 1];[13, 11, 12];3;111;[13 11 12  0  4  1  2  3  7  6  5  8 10  9];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.8643396589104327, 0.7505281488879636, 1];[13, 11, 12];3;170;[13 11  8 12  0  1  2  3  7  6  5  4 10  9];[0, 0, 0, 0, 0, 0, 0, 0, 0.7598307342581303, 0, 0, 0.8643396589104327, 0.7505281488879636, 1];[13, 11, 12];3;220;[13 11  8 12  9  0  2  1  7  6  5  4  3 10];[0, 0, 0, 0, 0, 0, 0, 0, 0.7598307342581303, 0.6323707637075691, 0, 0.8643396589104327, 0.7505281488879636, 1]
12094;14;14;[13, 12, 11];3;61;[13 12 11  0  4  1  2  3  7  6  5  8 10  9];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7622124059606791, 0.8614148621443626, 1];[13, 12, 11];3;111;[13 12 11  0  4  1  2  3  7  6  5  8 10  9];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7693423732889472, 0.8614148621443626, 1];[13, 12, 11];3;161;[13 12 11  0  4  1  2  3  7  6  5  8 10  9];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7693423732889472, 0.8614148621443626, 1];[13, 12, 11];3;211;[13 12 11  0  4  1  2  3  7  6  5  8 10  9];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7693423732889472, 0.8659500948970595, 1]
12095;14;14;[12, 11, 2];3;61;[12 11  2  9  3 10 13  6  8  4  5  1  7  0];[0, 0, 0.5422627346815151, 0.47654543245034403, 0.32974719722254076, 0.31024614563223285, 0.36364559901167837, 0, 0.36364559901167837, 0.5193137383007137, 0.44241991940695036, 0.6977644049651104, 1, 0.44241991940695036];[12, 11, 2];3;111;[12 11  2  7  8  5 10  9  3  4 13  6  1  0];[0, 0, 0.6879150394232331, 0.5042125720520146, 0.4010120864586438, 0.617186674986347, 0.298555771147721, 0.6410627588645169, 0.6410627588645169, 0.5193137383007137, 0.6029526413551072, 0.6977644049651104, 1, 0.32974719722254076];[12, 11, 2];3;285;[12  4 11  7  2  5  8 10  9  6  3  0  1 13];[0, 0, 0.6879150394232331, 0.5042125720520146, 0.7768445266165785, 0.617186674986347, 0.5439103507054297, 0.6916537423855964, 0.6029526413551072, 0.5667704706532254, 0.6029526413551072, 0.6977644049651104, 1, 0];[12, 2, 11];3;335;[12  4  2 11  7  5  8 10  9  6  3  0 13  1];[0.3951910145495038, 0, 0.7073497272033722, 0.5343163184800103, 0.7768445266165785, 0.617186674986347, 0.5439103507054297, 0.6916537423855964, 0.6029526413551072, 0.5680587636866572, 0.6029526413551072, 0.6977644049651104, 1, 0.3951910145495038]
12096;14;14;[13, 12];2;56;[13 12 10  3  9  4 11  1  7  6  5  2  0  8];[0, 0, 0, 0.22560628109408717, 0.22560628109408717, 0, 0, 0, 0, 0.22560628109408717, 0.44811529445691334, 0.22560628109408717, 0.7450511299924358, 1];[13, 12];2;106;[13 12 10  3  9  4 11  1  7  6  5  2  0  8];[0, 0, 0, 0.22560628109408717, 0.22560628109408717, 0, 0, 0, 0, 0.22560628109408717, 0.44811529445691334, 0.22560628109408717, 0.7450511299924358, 1];[13, 12];2;156;[13 12  1  6 11  4 10  2  8  5  0  3  7  9];[0, 0.6077327706832264, 0.3189835132933884, 0, 0.48058672035305094, 0.3189835132933884, 0.6077327706832264, 0, 0.3189835132933884, 0, 0.45061490704501517, 0.4865027204589877, 0.8279628234139954, 1];[13, 12];2;206;[13 12  1  6  4 11 10  0  8  5  2  3  7  9];[0.3508007758859264, 0.6077327706832264, 0.3189835132933884, 0, 0.5274111536476245, 0.3189835132933884, 0.6077327706832264, 0, 0.3189835132933884, 0, 0.45061490704501517, 0.4865027204589877, 0.8279628234139954, 1]
12097;14;14;[10, 12, 11, 1];4;8255;[10 12 11  5  8  0  3  1  6  7  4  2  9 13];[0.46223646295464854, 0.3577934707034069, 0, 0.3577934707034069, 0, 0.6651894749133329, 0.3577934707034069, 0.32849531828126644, 0.46223646295464854, 0, 1, 0.724170766517742, 0.7830420981059084, 0];[10, 12, 11, 5, 7];5;235;[10 12 11  5  9 13  7  0  8  3  6  2  1  4];[0.46223646295464854, 0.4162767869748203, 0.4259068296652872, 0.4513290440887802, 0, 0.6651894749133329, 0.4513290440887802, 0.46930454618339323, 0.46223646295464854, 0.5021070727494971, 1, 0.724170766517742, 0.7830420981059084, 0.5021070727494971];[10, 12, 11, 5, 7];5;2209;[10 12  8 11  5  9 13  7  6  3  2  1  0  4];[0.3926527671837174, 0.4162767869748203, 0.4259068296652872, 0.4513290440887802, 0, 0.6651894749133329, 0.4513290440887802, 0.46930454618339323, 0.7821641375201295, 0.5021070727494971, 1, 0.724170766517742, 0.7830420981059084, 0.5021070727494971];[10, 12, 11, 4];4;335;[10 12  8 11  5  4 13  9  7  3  6  2  1  0];[0.3926527671837174, 0.4162767869748203, 0.4259068296652872, 0.4513290440887802, 0.6072646639324556, 0.6679314762449381, 0.4513290440887802, 0.46930454618339323, 0.7821641375201295, 0.5021070727494971, 1, 0.724170766517742, 0.7830420981059084, 0.5021070727494971]
12098;14;14;[13, 4, 12];3;16448;[13  4 11 12  6  3  2  0 10  9  5  8  7  1];[0.532325551504858, 0, 0.532325551504858, 0.6747856257908225, 0.9665564680572966, 0.4897626700995067, 0.7549104993378898, 0, 0.36039736921157167, 0.4897626700995067, 0.532325551504858, 0.8302772222930298, 0.7895064286309721, 1];[13, 4, 12];3;16498;[13  4  2  0 11 12  6  3  5 10  9  8  7  1];[0.8464571460619118, 0, 0.8464571460619118, 0.7268614390109744, 0.9665564680572966, 0.7134923812473357, 0.7549104993378898, 0, 0.36039736921157167, 0.5236463255320791, 0.5800170105005024, 0.8302772222930298, 0.7895064286309721, 1];[13, 4, 12];3;1184;[13  4  2  0 11 12  3  6  7  5  8 10  9  1];[0.8464571460619118, 0, 0.8464571460619118, 0.7759598571257508, 0.9665564680572966, 0.7134923812473357, 0.7549104993378898, 0.7207385585897752, 0.6763954474560272, 0.5236463255320791, 0.5400684044794801, 0.8302772222930298, 0.7895064286309721, 1];[13, 4, 12];3;1234;[13  4  2  0 11 12  3  6  7  5  9  8  1 10];[0.8464571460619118, 0.6265135662995823, 0.8464571460619118, 0.7759598571257508, 0.9665564680572966, 0.7134923812473357, 0.7549104993378898, 0.7207385585897752, 0.6763954474560272, 0.6923215679751639, 0.5560108348615631, 0.8302772222930298, 0.7895064286309721, 1]
12099;14;14;[12, 10, 13];3;314;[12  4  2  3 10  0  8 13  5  9  7  1  6 11];[0.6039816466568917, 0, 0.6383073870265501, 0.6383073870265501, 0.6590833915187613, 0.461263020424087, 0, 0.31423541398549243, 0.48934392627012724, 0.4136923975971087, 0.6040185830214886, 0, 1, 0.4870957696700806];[12, 10, 13];3;621;[12  8  4  2  5 10  0  7 13  9  1  3  6 11];[0.6039816466568917, 0, 0.6674210264819247, 0, 0.692898373601401, 0.6449523648460359, 0, 0.5030389019954744, 0.8499181001890704, 0.27210116828265696, 0.6040185830214886, 0, 1, 0.4870957696700806];[12, 7, 13];3;671;[12  8  4  2  7  5 10  0 13  9  1  3  6 11];[0.6039816466568917, 0, 0.6674210264819247, 0, 0.692898373601401, 0.6449523648460359, 0, 0.6485361622092106, 0.8499181001890704, 0.27210116828265696, 0.6040185830214886, 0, 1, 0.4870957696700806];[12, 13, 7];3;335;[12  8  4 13  2  7  5 10  0  6  3  1 11  9];[0.6039816466568917, 0.29948714597096265, 0.6674210264819247, 0.5299031164221072, 0.692898373601401, 0.6449523648460359, 0.5695005181508738, 0.6485361622092106, 0.8499181001890704, 0.27210116828265696, 0.6040185830214886, 0.29948714597096265, 1, 0.6810674242600107]


==> results/chamfer/sinusoidal_long_narrow_combined_responsibility_multiple_explanations_results_10_simulation.csv <==
obstacles,discrete,distance
0.1,0.0,0.05
0.2,0.0,0.1
0.3,0.007142857142857143,0.15047619047619049
0.4,0.06428571428571428,0.2476406926406926
0.5,0.14857142857142855,0.32563852813852817
0.6,0.2101839826839827,0.4123484848484848
0.7,0.29687229437229434,0.5030844155844156
0.8,0.35784632034632036,0.5913203463203464
0.9,0.5525324675324675,0.7932683982683983
1.0,1.0,1.0


==> results/chamfer/sinusoidal_long_narrow_combined_responsibility_multiple_explanations_results_11_simulation.csv <==
obstacles,discrete,distance
0.09090909090909091,0.0,0.0
0.18181818181818182,0.0,0.0035714285714285713
0.2727272727272727,0.0,0.06626984126984127
0.36363636363636365,0.0,0.16707602339181285
0.45454545454545453,0.002631578947368421,0.215379153010732
0.5454545454545454,0.06161236424394319,0.3205629020102704
0.6363636363636364,0.10472013366750207,0.39798255837729524
0.7272727272727273,0.1713416116047695,0.4777319172056013
0.8181818181818182,0.39172837396521604,0.6476992451992452
0.9090909090909091,0.5926072903704482,0.8045566713987767
1.0,1.0,1.0


==> results/chamfer/sinusoidal_long_narrow_combined_responsibility_multiple_explanations_results_12_simulation.csv <==
obstacles,discrete,distance
0.08333333333333333,0.0,0.0
0.16666666666666666,0.0,0.15964285714285714
0.25,0.0,0.23511904761904762
0.3333333333333333,0.003333333333333333,0.24473304473304475
0.4166666666666667,0.009166666666666667,0.323989898989899
0.5,0.06166666666666667,0.3348340548340548
0.5833333333333334,0.08797619047619046,0.378481240981241
0.6666666666666666,0.15095238095238095,0.4239610389610389
0.75,0.357478354978355,0.47682178932178926
0.8333333333333334,0.5456349206349207,0.6073051948051948
0.9166666666666666,0.671511544011544,0.8299747474747473
1.0,1.0,1.0


==> results/chamfer/sinusoidal_long_narrow_combined_responsibility_multiple_explanations_results_13_simulation.csv <==
obstacles,discrete,distance
0.07692307692307693,0.0,0.05
0.15384615384615385,0.0,0.15
0.23076923076923078,0.0035714285714285713,0.16217703349282298
0.3076923076923077,0.007142857142857143,0.17819976076555025
0.38461538461538464,0.013809523809523808,0.19631664388243336
0.46153846153846156,0.12464285714285714,0.217660344041923
0.5384615384615384,0.1387527056277056,0.25598541809068126
0.6153846153846154,0.1598647186147186,0.30701697425381635
0.6923076923076923,0.1667207792207792,0.4221321770334929
0.7692307692307693,0.23109065276828433,0.5055021075415812
0.8461538461538461,0.3808370357712463,0.6029555422647527
0.9230769230769231,0.6168648894964684,0.7872513670539986
1.0,1.0,1.0


==> results/chamfer/sinusoidal_long_narrow_combined_responsibility_multiple_explanations_results_14_simulation.csv <==
obstacles,discrete,distance
0.07142857142857142,0.0,0.0
0.14285714285714285,0.0,0.0056565656565656566
0.21428571428571427,0.0,0.07003447568345265
0.2857142857142857,0.0,0.1789160546308211
0.35714285714285715,0.0,0.18666492340910162
0.42857142857142855,0.0020833333333333333,0.2181048574573948
0.5,0.004166666666666667,0.2400353924478975
0.5714285714285714,0.004166666666666667,0.26552427025370895
0.6428571428571429,0.035763403263403264,0.3219834918413126
0.7142857142857143,0.04502622377622378,0.3775015701047132
0.7857142857142857,0.0654632867132867,0.4622315489994519
0.8571428571428571,0.1034965034965035,0.5957469230004228
0.9285714285714286,0.38556592916887034,0.8235696827862664
1.0,1.0,1.0


==> results/chamfer/sinusoidal_long_narrow_runs_results.csv <==
obstacles,exhaustive,discrete_50,discrete_100,euclidean_50,euclidean_100
10,1024,718.0,691.0,231.0,350.0
11,2048,1309.0,1438.0,468.0,506.0
12,4096,2324.0,2108.0,1194.0,946.0
13,8192,4264.0,3461.0,979.0,784.0
14,16384,12591.0,13707.0,3565.0,2624.0


==> results/chamfer/sinusoidal_long_wide_combined_exhaustive_observed_results.csv <==
ctx_idx;num_of_obstacles;explanation;explanation_size;runs
13000;10;[5, 6, 8, 9];4;384
13001;10;[0, 3, 8, 9];4;240
13002;10;[8, 9];2;56
13003;10;[1, 7, 8];3;118
13004;10;[2, 6, 8, 9];4;350
13005;10;[6, 7, 8];3;173
13006;10;[1, 8, 9];3;120
13007;10;[2, 6, 8];3;137
13008;10;[0, 7, 8, 9];4;260
13009;10;[2, 8, 9];3;141
13010;10;[1, 7, 8, 9];4;316
13011;10;[0, 2, 7, 8, 9];5;477
13012;10;[7, 8, 9];3;176
13013;10;[2, 4, 5, 6, 8, 9];6;838
13014;10;[6, 7, 8];3;173
13015;10;[4, 6, 7, 8];4;378
13016;10;[4, 7, 8, 9];4;381
13017;10;[7, 8, 9];3;176
13018;10;[6, 7];2;51
13019;10;[2, 7, 8];3;139
13020;11;[8, 9];2;65
13021;11;[2, 9, 10];3;176
13022;11;[0, 8, 9];3;110
13023;11;[3, 9, 10];3;197
13024;11;[7, 8, 9];3;229
13025;11;[6, 7, 8];3;223
13026;11;[8, 9];2;65
13027;11;[5, 7, 8, 9];4;554
13028;11;[2, 8, 9, 10];4;492
13029;11;[0, 8, 9, 10];4;352
13030;11;[0, 1, 2, 4, 5, 8, 9, 10];8;1861
13031;11;[2, 9, 10];3;176
13032;11;[4, 8, 9];3;210
13033;11;[1, 6, 7, 8];4;427
13034;11;[7, 8, 9];3;229
13035;11;[0, 5, 7, 8];4;337
13036;11;[8, 9, 10];3;232
13037;11;[7, 8, 9];3;229
13038;11;[5, 8, 9, 10];4;557
13039;11;[9, 10];2;67
13040;12;[2, 7, 11];3;209
13041;12;[9, 10];2;77
13042;12;[1, 10, 11];3;179
13043;12;[10, 11];2;79
13044;12;[2, 9, 10];3;213
13045;12;[2, 8, 9];3;210
13046;12;[0, 6, 7, 8, 9];5;1110
13047;12;[2, 10, 11];3;215
13048;12;[1, 7, 9, 10, 11];5;1333
13049;12;[0, 3, 8, 11];4;405
13050;12;[1, 9, 10];3;177
13051;12;[10, 11];2;79
13052;12;[0, 10, 11];3;134
13053;12;[7, 8, 9, 10];4;790
13054;12;[8, 9, 10, 11];4;794
13055;12;[9, 10, 11];3;299
13056;12;[9, 10];2;77
13057;12;[1, 10, 11];3;179
13058;12;[0, 10, 11];3;134
13059;12;[10, 11];2;79
13060;13;[0, 5, 10, 11, 12];5;1553
13061;13;[1, 10, 11];3;211
13062;13;[0, 4, 6, 9, 11, 12];6;3100
13063;13;[5, 9, 10, 11];4;1055
13064;13;[1, 2, 5, 8, 10, 11];6;3341
13065;13;[2, 11, 12];3;258
13066;13;[4, 6, 9, 10, 11, 12];6;4062
13067;13;[2, 10, 11];3;256
13068;13;[0, 1, 11, 12];4;433
13069;13;[6, 7, 11, 12];4;1068
13070;13;[0, 8, 11, 12];4;594
13071;13;[10, 11, 12];3;378
13072;13;[3, 11, 12];3;294
13073;13;[2, 5, 9, 10, 11];5;2090
13074;13;[0, 10, 11, 12];4;598
13075;13;[1, 6, 11, 12];4;743
13076;13;[8, 11, 12];3;374
13077;13;[8, 10, 11];3;372
13078;13;[7, 10, 11];3;366
13079;13;[10, 11, 12];3;378
13080;14;[9, 11, 12, 13];4;1470
13081;14;[0, 3, 11, 12];4;634
13082;14;[0, 7, 8, 10];4;723
13083;14;[3, 11, 12];3;348
13084;14;[12, 13];2;106
13085;14;[4, 9, 10];3;377
13086;14;[12, 13];2;106
13087;14;[11, 12, 13];3;470
13088;14;[8, 9, 10];3;451
13089;14;[0, 12, 13];3;184
13090;14;[10, 12, 13];3;469
13091;14;[0, 11, 12, 13];4;756
13092;14;[11, 12, 13];3;470
13093;14;[1, 13];2;40
13094;14;[11, 12];2;104
13095;14;[4, 9, 10];3;377
13096;14;[1, 10, 12, 13];4;975
13097;14;[5, 9, 10, 11];4;1392
13098;14;[1, 9, 11, 12];4;970
13099;14;[1, 9, 10];3;241


==> results/chamfer/sinusoidal_long_wide_combined_responsibility_discrete_discrete_sampling_results.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
13000;10;10;[6, 5, 9, 8];4;1084;[3 6 1 0 2 4 5 7 9 8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333];[6, 5, 9, 8];4;1134;[0 3 6 7 2 1 5 4 9 8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333];[8, 6, 9, 5];4;1184;[8 0 3 1 6 7 9 2 4 5];[0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5];[8, 6, 9, 5];4;1234;[1 8 3 0 6 7 9 2 4 5];[0.5, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5]
13001;10;10;[0, 7, 8, 9];4;1084;[0 1 6 7 8 5 4 3 2 9];[0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25];[0, 7, 9, 8];4;621;[0 1 2 5 7 6 9 8 4 3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[0, 7, 8, 9];4;671;[0 1 2 4 6 5 7 8 9 3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[0, 7, 8, 9];4;721;[0 1 2 4 6 5 7 8 9 3];[1.0, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
13002;10;10;[9, 8];2;87;[5 7 4 9 8 2 3 1 6 0];[0.25, 0.25, 0.3333333333333333, 0.25, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5];[8, 9];2;235;[3 2 5 4 7 8 9 1 6 0];[0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5];[9, 8];2;414;[6 3 4 2 5 7 9 8 1 0];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5, 0.5, 0.5];[9, 8];2;464;[6 3 4 2 5 7 9 8 1 0];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5, 0.5, 0.5]
13003;10;10;[1, 7, 8];3;87;[1 5 7 8 4 3 0 2 6 9];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.25];[1, 7, 8];3;170;[1 7 6 5 9 8 0 3 4 2];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[1, 7, 8];3;220;[1 7 6 5 9 8 0 3 4 2];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[8, 1, 7];3;237;[8 1 6 7 9 5 0 3 4 2];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 1.0, 0.5]
13004;10;10;[2, 9, 6, 8];4;1084;[2 9 1 0 4 5 6 3 7 8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5];[2, 9, 6, 8];4;1134;[1 2 4 9 3 5 6 0 7 8];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5];[2, 9, 6, 8];4;1184;[1 2 5 4 7 9 3 0 6 8];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[2, 6, 9, 8];4;1234;[1 2 5 4 6 7 9 3 0 8];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5]
13005;10;10;[6, 8, 7];3;571;[3 5 6 8 2 1 4 0 7 9];[0.25, 0.25, 0.25, 0.5, 0.25, 0.5, 0.5, 0.25, 0.5, 0.25];[7, 6, 8];3;235;[7 0 3 2 6 5 8 1 4 9];[0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 0.5, 1.0, 0.5, 0.25];[7, 6, 8];3;285;[7 0 3 2 6 5 8 1 4 9];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333];[7, 6, 8];3;721;[1 7 2 0 3 4 5 6 8 9];[0.5, 1.0, 0.5, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333]
13006;10;10;[2, 8, 9];3;1084;[0 7 2 1 3 4 5 8 9 6];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333];[2, 8, 9];3;1134;[5 0 6 7 3 2 1 4 8 9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[2, 8, 9];3;1184;[5 0 6 7 3 2 1 4 8 9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[9, 1, 8];3;1234;[5 0 6 7 9 3 1 2 4 8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5, 0.3333333333333333, 0.5]
13007;10;10;[3, 6, 8];3;314;[0 3 5 4 6 8 9 1 7 2];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[8, 3, 6];3;1134;[0 5 9 8 3 4 2 1 7 6];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[8, 3, 6];3;1184;[0 5 9 8 3 4 2 1 7 6];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[6, 4, 8];3;464;[0 6 5 4 9 8 3 2 7 1];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5]
13008;10;10;[0, 7, 8, 9];4;571;[0 1 2 4 6 5 7 8 9 3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 0, 7, 9];4;1134;[3 2 8 1 4 5 6 0 7 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[8, 0, 7, 9];4;1184;[3 2 8 1 4 5 6 0 7 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[0, 7, 8, 9];4;1234;[0 2 3 4 7 8 9 1 6 5];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5]
13009;10;10;[2, 9, 8];3;1084;[0 1 2 9 4 5 6 3 7 8];[1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[9, 8, 2];3;1134;[0 9 3 1 6 5 7 4 8 2];[1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0];[9, 2, 8];3;1184;[0 9 6 1 7 5 3 2 4 8];[1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 1.0];[9, 2, 8];3;1234;[0 9 6 1 7 5 3 2 4 8];[1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 1.0]
13010;10;10;[8, 7, 4, 9];4;314;[8 3 7 2 6 4 9 1 5 0];[0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 1.0, 0.25];[8, 7, 1, 9];4;1134;[8 7 5 1 4 3 6 2 9 0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333];[8, 7, 1, 9];4;1184;[6 8 7 5 3 2 1 0 4 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5, 1.0, 0.25];[8, 1, 7, 9];4;1234;[6 8 5 1 7 3 0 2 4 9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5, 1.0, 0.25]
13011;10;10;[0, 5, 7, 9, 8];5;1084;[0 3 6 4 5 2 7 9 1 8];[0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333];[0, 7, 2, 8, 9];5;1134;[0 3 6 4 7 1 2 5 8 9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[0, 7, 9, 2, 8];5;1184;[0 1 3 4 7 6 9 2 5 8];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5];[0, 7, 9, 2, 8];5;1234;[0 1 3 4 7 6 9 2 5 8];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5]
13012;10;10;[7, 8, 9];3;1084;[0 2 6 5 7 8 3 1 4 9];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[8, 7, 9];3;1134;[6 8 3 0 5 4 7 2 9 1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[8, 7, 9];3;1184;[6 8 3 0 5 4 7 2 9 1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[9, 8, 7];3;721;[6 4 9 8 3 2 0 1 7 5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5]
13013;10;10;[4, 2, 5, 6, 8, 9];6;1084;[0 1 7 4 3 2 5 6 8 9];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[2, 4, 9, 5, 6, 8];6;1134;[0 1 2 4 7 9 5 3 6 8];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[2, 4, 5, 9, 6, 8];6;1184;[0 1 2 4 7 5 9 3 6 8];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[2, 4, 5, 9, 8, 6];6;1234;[0 1 2 4 7 5 9 8 6 3];[1.0, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5]
13014;10;10;[7, 8, 6];3;1084;[0 3 4 9 7 5 8 1 6 2];[0.5, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5];[6, 7, 8];3;1134;[6 5 0 2 4 3 9 1 7 8];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 1.0, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5];[6, 8, 7];3;1184;[6 5 0 2 4 3 9 8 7 1];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 1.0, 1.0, 0.3333333333333333, 0.5, 0.5];[6, 8, 7];3;1234;[1 5 6 0 3 2 4 8 9 7];[0.5, 1.0, 0.5, 0.5, 0.5, 1.0, 1.0, 0.3333333333333333, 0.5, 0.5]
13015;10;10;[8, 4, 6, 7];4;571;[2 8 1 0 4 5 6 3 7 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[5, 8, 6, 7];4;621;[1 2 5 8 3 4 6 0 7 9];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[4, 8, 6, 7];4;671;[1 2 3 4 5 8 6 0 7 9];[0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[8, 4, 6, 7];4;1234;[8 0 2 1 4 5 6 3 9 7];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 1.0, 0.5]
13016;10;10;[7, 5, 8, 9];4;1084;[1 2 7 5 3 0 4 6 8 9];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[4, 7, 8, 9];4;1134;[0 1 2 4 6 5 7 8 9 3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[4, 7, 8, 9];4;1184;[0 1 2 3 4 5 6 7 8 9];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[5, 7, 8, 9];4;1234;[5 0 2 1 3 4 6 7 8 9];[0.5, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5, 0.5, 0.5, 0.5]
13017;10;10;[9, 7, 8];3;1084;[6 9 2 0 3 4 5 1 7 8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[9, 7, 8];3;1134;[6 9 2 0 3 4 5 1 7 8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[7, 9, 8];3;1184;[2 7 6 9 3 1 5 0 4 8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5];[7, 9, 8];3;1234;[2 7 6 4 9 3 0 1 5 8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5]
13018;10;10;[6, 7];2;87;[3 6 9 8 7 5 2 0 4 1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5];[6, 7];2;621;[0 3 6 4 9 8 2 1 7 5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5];[6, 7];2;671;[0 3 6 4 9 8 2 1 7 5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5];[6, 7];2;721;[0 2 3 4 6 8 9 1 7 5];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5]
13019;10;10;[7, 8, 2];3;1084;[6 5 0 1 4 3 7 8 9 2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 2, 8];3;1134;[6 7 5 0 3 2 1 4 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 2, 8];3;1184;[3 7 6 5 9 2 0 1 4 8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[7, 2, 8];3;1234;[1 3 6 5 7 9 2 0 4 8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5]
13020;11;11;[9, 8];2;571;[ 5 10  4  0  6  7  9  3  8  1  2];[0.3333333333333333, 0.16666666666666666, 0, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 1.0];[9, 8];2;1134;[ 5 10  3  0  6  4  7  1  9  8  2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0];[9, 8];2;1184;[ 5 10  3  0  6  4  7  1  9  8  2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0];[9, 8];2;1234;[ 5 10  3  0  6  4  7  1  9  8  2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0]
13021;11;11;[2, 10, 9];3;2109;[ 7  2 10  8  6  1  5  0  4  3  9];[0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.25, 0.5];[2, 10, 9];3;2159;[ 7  2 10  8  6  1  5  0  4  3  9];[0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.25, 0.5];[2, 10, 9];3;1184;[ 7  2 10  8  6  5  3  1  9  0  4];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.5];[10, 2, 9];3;1234;[ 7  8 10  2  3  5  1  0  9  6  4];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0, 1.0, 0.3333333333333333, 0.5]
13022;11;11;[0, 9, 8];3;1084;[ 0  1  2  3  4  5  9  7 10  8  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25];[4, 9, 8];3;1134;[ 6  4  0  1  3  2  5  9  7  8 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25];[4, 9, 8];3;1184;[ 1  4  6  9  3  2  5  0  8  7 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.25];[4, 9, 8];3;1234;[ 1  4  6  9  3  2  5  0  7  8 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
13023;11;11;[4, 9, 10];3;61;[ 4  9 10  0  7  3  2  1  8  5  6];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 1.0, 0.25, 0.2, 0.3333333333333333, 0.25, 0.5, 0.5];[4, 9, 10];3;111;[ 4  9 10  0  3  6  2  1  8  7  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[4, 9, 10];3;2209;[ 4  2  6  9 10  1  3  0  7  5  8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[4, 9, 10];3;2259;[ 4  2  6  9 10  1  3  0  7  5  8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
13024;11;11;[9, 7, 8];3;1084;[ 1  4  5  0  6  9  7  2 10  8  3];[0.3333333333333333, 0.5, 0.25, 0.2, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[8, 9, 7];3;2159;[ 1  2  5  4  6  8 10  0  9  3  7];[0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5];[9, 8, 7];3;2209;[ 9  1  5  2  6 10  8  4  3  7  0];[0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0, 0.5];[9, 7, 8];3;335;[ 9  1  5  2  6  7  8  4 10  3  0];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5]
13025;11;11;[8, 7, 6];3;2109;[ 0  1  3  8  9  5  7  4 10  2  6];[0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[8, 7, 6];3;2159;[ 0  1  3  8  9  5  4  2 10  7  6];[0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[8, 7, 6];3;2209;[ 0  1  2  3  5  8  9  4 10  7  6];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[7, 8, 6];3;1234;[ 0  1  2  3  5  7  9  8  6  4 10];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333]
13026;11;11;[8, 9];2;2109;[ 4  1  5  3  6  7 10  2  0  8  9];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[9, 8];2;137;[ 4  7  9  8  5  3  1  2 10  6  0];[0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333];[9, 8];2;187;[ 4  7  9  8  3  2  0  1  6  5 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333];[9, 8];2;270;[ 4  1  6  7  9  8  3  2  5  0 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333]
13027;11;11;[5, 7, 8, 9];4;1084;[ 0  1  2  3  4  5  6  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[5, 7, 8, 9];4;2159;[ 4  0  3 10  2  5  6  1  7  8  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[5, 7, 8, 9];4;2209;[ 4  0  3 10  2  5  6  1  7  8  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[5, 7, 8, 9];4;2259;[ 4 10  3  0  5  2  6  1  7  8  9];[0.5, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0]
13028;11;11;[3, 8, 9, 10];4;120;[ 1  3  5  8  9 10  2  0  7  6  4];[0.25, 1.0, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 5, 8, 9];4;170;[ 1  7 10  5  8  9  3  2  6  4  0];[0.25, 1.0, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[10, 8, 5, 9];4;2209;[ 1  7 10  8  5  4  3  2  9  0  6];[0.25, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5];[8, 10, 3, 9];4;2259;[ 1  4  7  8 10  3  5  2  9  0  6];[0.25, 1.0, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5]
13029;11;11;[0, 10, 9, 8];4;2109;[ 0  1  4 10  3  5  6  2  7  9  8];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5];[0, 10, 8, 9];4;2159;[ 0  1  5  4 10  3  6  2  7  8  9];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[0, 10, 8, 9];4;2209;[ 0  1  2  3  4  5  6 10  7  8  9];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[9, 0, 10, 8];4;2259;[ 9  0  2  1  4  5  6  3 10  7  8];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5]
13030;11;11;[0, 1, 2, 10, 9, 8, 5, 4];8;2109;[ 0  1  2  3  6 10  9  8  7  5  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 1, 0, 5, 8, 10, 9, 4];8;2159;[ 3  2  7  1  0  5  6  8 10  9  4];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 2, 9, 0, 5, 1, 8, 10];8;2209;[ 4  3  7  2  9  0  5  1  6  8 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[4, 2, 9, 0, 5, 1, 8, 10];8;2259;[ 4  3  7  2  9  0  5  1  6  8 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
13031;11;11;[2, 9, 10];3;2109;[ 0  8  2  1  6  5  4  3  7  9 10];[1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.25, 0.25];[2, 9, 10];3;2159;[ 0  8  2  1  4  5  6  3  7  9 10];[1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25];[10, 2, 9];3;2209;[ 0  8 10  6  3  4  2  1  7  5  9];[1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5];[0, 9, 10, 1];4;1234;[ 0  8  6  7  9 10  3  1  4  5  2];[1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5, 0.5]
13032;11;11;[4, 8, 9];3;1084;[ 3  0  1  2  4  5  6  8 10  9  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 8, 9];3;1134;[ 3  0  1  2  4  5  6  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 8, 9];3;1184;[ 3  0  1  2  4  5  6  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 8, 9];3;1234;[ 3  0  2  4  5  8  6  1  7  9 10];[0.5, 0.3333333333333333, 0.5, 1.0, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
13033;11;11;[7, 1, 6, 8];4;185;[ 7 10  4  1  5  6  8  3  9  2  0];[0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[6, 7, 9, 8];4;120;[ 6  7  9  8 10  5  1  3  4  2  0];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[6, 7, 9, 8];4;170;[ 6  7  9  8 10  3  0  1  4  5  2];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[6, 7, 5, 8];4;220;[ 6  7  5  8  9 10  3  0  4  1  2];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
13034;11;11;[9, 7, 8];3;120;[10  9  3  7  2  8  1  0  6  5  4];[0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.2, 0.2, 0.3333333333333333, 0.25, 0.5, 0.5];[7, 9, 8];3;621;[ 7  9 10  0  3  4  2  1  8  6  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5];[7, 9, 8];3;671;[ 1  7 10  9  5  4  2  0  8  6  3];[0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5];[7, 9, 8];3;721;[ 1  7  6  9 10  2  5  0  8  4  3];[0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5]
13035;11;11;[0, 8, 7, 6];4;185;[ 9  0  8  1  7  6  2  3  4  5 10];[0.5, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.5, 1.0, 0.2];[0, 6, 7, 8];4;1134;[ 0  9  3  1  4  2  6  5  7  8 10];[1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 1.0, 0.25];[0, 6, 7, 8];4;2209;[ 0  9  6  3  5  4  7  1 10  2  8];[1.0, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333];[0, 7, 6, 8];4;1234;[ 0  7  9  6  3  4  1  2  5  8 10];[1.0, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 1.0, 0.25, 1.0, 0.25]
13036;11;11;[8, 9, 10];3;2109;[ 0  1  2  3  4  5  6  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[9, 10, 8];3;2159;[ 0  1  2  3  4  9 10  5  7  6  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[10, 8, 9];3;671;[10  8  0  1  4  5  2  3  9  7  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[10, 8, 9];3;721;[ 1  2 10  8  4  5  0  3  9  7  6];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
13037;11;11;[9, 7, 8];3;87;[ 9  0  6  7  8 10  3  1  4  5  2];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333];[9, 7, 8];3;2159;[ 9  6 10  0  7  2  3  1  4  5  8];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 1.0, 0.5];[9, 7, 8];3;187;[ 9  6  5  7  8 10  0  3  4  1  2];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5];[7, 9, 8];3;721;[ 7  9  5  1 10  6  2  3  8  4  0];[0, 0.5, 0.25, 0.25, 0.25, 0.5, 0.5, 1.0, 0.25, 1.0, 0.5]
13038;11;11;[7, 8, 10, 9];4;2109;[ 0  1  2  3  4  6  7  8 10  5  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[9, 5, 8, 10];4;2159;[ 0  2  6  9  3  4  5  1  7  8 10];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[9, 5, 8, 10];4;2209;[ 0  2  6  9  3  4  5  1  7  8 10];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[7, 9, 10, 8];4;2259;[ 0  2  6  4  7  9 10  1  5  3  8];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5]
13039;11;11;[10, 9];2;2109;[ 1  4 10  7  0  3  5  2  6  8  9];[0.3333333333333333, 0.5, 0.25, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.5];[10, 9];2;2159;[ 1  4 10  3  7  6  0  2  5  8  9];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5];[10, 9];2;170;[ 1  4 10  9  7  6  3  0  5  2  8];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5];[10, 9];2;220;[ 1  4 10  9  3  6  2  0  8  7  5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
13040;12;12;[2, 7, 11];3;4158;[ 0  1 10  2  4  5  6  3  7  8  9 11];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[2, 11, 7];3;4208;[ 5 10  2  0  3  6  8  1  9 11  7  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[2, 11, 7];3;4258;[ 5 10  2  0  3  4  6  1  9  8 11  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[2, 11, 7];3;4308;[ 5 10  2  0  3  4  6  1  9  8 11  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
13041;12;12;[9, 10];2;185;[ 0  2  4  9 10 11  7  3  6  5  1  8];[0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.2, 0.5, 0.5, 0.5];[10, 9];2;235;[ 8  0  4  2 11 10  9  1  7  3  6  5];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5];[10, 9];2;285;[ 8  0  5  2  7 10  9  4 11  1  3  6];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 1.0, 0.5, 0.5, 0.5];[10, 9];2;335;[ 8  0  5  2  7 10  9  4 11  1  3  6];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 1.0, 0.5, 0.5, 0.5]
13042;12;12;[1, 11, 10];3;4158;[ 0  1  2  3  7 11 10  8  6  5  4  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333];[11, 3, 10];3;4208;[ 7 11  2  0  3 10  8  1  6  5  4  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5];[7, 11, 6, 9];4;671;[ 7 11  2  0  3  6  8  1  9 10  4  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[3, 11, 10];3;237;[ 2  3  7 11 10  4  0  1  9  6  8  5];[0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
13043;12;12;[11, 10];2;1084;[ 0  1  2  3  4  5  7  8 11 10  9  6];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.16666666666666666, 0.25, 0.25, 0.2, 0.25, 0.25];[10, 11];2;4208;[ 1  2  3  0  4  5  6  7  8  9 10 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 11];2;4258;[ 3  2  7  5  1  0  4  6  8  9 10 11];[0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25];[10, 11];2;4308;[ 3  2  7  5  6  1 10  0  4  8  9 11];[0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25]
13044;12;12;[9, 2, 10];3;4158;[ 3  9  2  0  8 11  4  1  5  7  6 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.5, 0.2, 0.3333333333333333];[2, 9, 10];3;4208;[ 1  2  3  9  4 11  8  0  5  7  6 10];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.5, 0.2, 0.3333333333333333];[2, 10, 9];3;4258;[ 2 10  5  3  9 11  4  0  8  1  7  6];[0.3333333333333333, 0.25, 1.0, 0.5, 0.3333333333333333, 0.5, 0.2, 0.25, 0.3333333333333333, 0.5, 1.0, 0.5];[2, 10, 9];3;4308;[ 2 10  5  3  9 11  4  0  8  7  1  6];[0.3333333333333333, 0.25, 1.0, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.5, 1.0, 0.5]
13045;12;12;[2, 9, 8];3;4158;[ 0  3  5 11 10  6  2  1  9  7  4  8];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333];[9, 2, 8];3;2159;[ 4  9 10  0  6  5  3  2  8 11  7  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[9, 2, 8];3;2209;[ 4  9 10  0  3  5  2  1  7  6  8 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[9, 2, 8];3;2259;[ 7  4 10  9  3  2  0  1  6  5  8 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
13046;12;12;[1, 8, 6, 7, 9];5;2109;[ 1  2 10  8 11  6  3  4  5  7  9  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[6, 9, 2, 8, 7];5;621;[ 6  9  2  1 11 10  8  0  7  5  4  3];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[2, 6, 9, 8, 7];5;1184;[ 2  6  5  4 10  9  1  3  8  7 11  0];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[2, 6, 9, 7, 8];5;2259;[ 2  6  5  4 10  9  3  1  7  0  8 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
13047;12;12;[10, 3, 11];3;4158;[ 0  1 10  9  7  6  3  5  4  2  8 11];[0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.25];[10, 3, 11];3;2159;[ 0  1 10  9  6  5  3  4 11  7  2  8];[0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333];[10, 3, 11];3;2209;[ 0  1 10  9  6  5  3  4 11  7  2  8];[0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333];[10, 3, 11];3;2259;[ 0  1 10  9  6  5  3  4 11  7  2  8];[0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333]
13048;12;12;[3, 8, 9, 10, 11];5;4158;[ 3  8  9  0  7 10  5  4 11  1  6  2];[0.25, 0.2, 0.16666666666666666, 1.0, 0.25, 0.25, 0.2, 0.25, 0.5, 0.5, 0.25, 0.25];[3, 8, 9, 10, 11];5;4208;[ 3  0  2  8  9  6  4  1 10  5  7 11];[0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.25];[3, 8, 9, 10, 11];5;4258;[ 3  0  2  8  9  5  4  1  7  6 10 11];[0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[3, 8, 9, 10, 11];5;4308;[ 3  0  2  7  6  8  9  1  4  5 10 11];[0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
13049;12;12;[2, 8, 3, 11];4;2109;[ 2  8  6  3  7  5 11  1  4  0  9 10];[0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333];[2, 8, 3, 11];4;4208;[ 2  8  3  1  6  5  7  4 10  9 11  0];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 8, 11, 3];4;4258;[ 2  5  9  8 11  6  3  1  4  7 10  0];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5];[2, 8, 11, 3];4;4308;[ 2  5  6  8 11 10  9  1  3  7  4  0];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5]
13050;12;12;[10, 1, 9];3;4158;[ 7 10  2  0  3  4  8  1  9 11  6  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[10, 1, 9];3;4208;[ 7 10  2  0  3  4  5  1  6  8  9 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[10, 1, 9];3;4258;[ 2  7  6 10  3  1  5  0  4  8  9 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[10, 9, 1];3;4308;[ 0  2  6  7 10  9  3  1  4  5  8 11];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
13051;12;12;[10, 11];2;4158;[ 3  5  7  0  4  9 10  1  6  2  8 11];[0.25, 0.2, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2];[10, 11];2;2159;[ 3  5  7  0  2  1  4  6  9 10 11  8];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25];[10, 11];2;4258;[ 0  3  5  4  7  8  2  1  6  9 10 11];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[11, 10];2;4308;[ 0  1  2  3  4  5  7  8 11  9  6 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
13052;12;12;[0, 11, 10];3;4158;[ 0  1  2  4  6  5  7  8 11 10  3  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[0, 10, 11];3;4208;[ 0  1  2  3  4  5  6  7  8 10 11  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[0, 10, 11];3;4258;[ 0  1  2  3  4  5  6  7  8 10 11  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[0, 10, 11];3;4308;[ 4  2  5  0  3  1  6  7  8 10 11  9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
13053;12;12;[8, 9, 7, 10];4;4158;[ 6  8 11  0  5  4  3  2  9  7 10  1];[0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[8, 10, 9, 7];4;621;[ 2  5  6  8 11 10  9  0  7  4  1  3];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 10, 9, 7];4;4258;[ 2  8  1  0  4  5  6  3 10  9 11  7];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 10, 9, 7];4;4308;[ 2  8  1  0  4  5  6  3 10  9 11  7];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
13054;12;12;[10, 9, 8, 11];4;1084;[ 1  3  5  4 10  9  7  2  8 11  6  0];[0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[9, 10, 8, 11];4;4208;[ 5  9  2  0  3  4  6  1 10  7  8 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25];[9, 10, 8, 11];4;4258;[ 5  9  2  0  3  4  6  1  7 10  8 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25];[9, 10, 11, 8];4;4308;[ 5  9  2  0  3  4  6  1  7 10 11  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333]
13055;12;12;[11, 10, 9];3;2109;[ 2  3  4  6 11  5  8 10  0  7  9  1];[0.2, 0.16666666666666666, 1.0, 0.5, 0.5, 0.25, 0.3333333333333333, 0.2, 0.25, 0.2, 0.25, 0.3333333333333333];[9, 10, 11];3;1134;[ 2  3  4  1  0  6  9  8 10 11  7  5];[0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 10, 11];3;4258;[ 2  3  4  1  0  5  6  7  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 10, 11];3;4308;[ 2  3  4  1  0  5  6  7  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
13056;12;12;[10, 9];2;4158;[ 2 11  3  1  8 10  5  0  7  6  4  9];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.5];[9, 10];2;4208;[ 2  7  5  4 11  1  6  3  9  8 10  0];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[9, 10];2;4258;[ 2  7  5  4 11  1  6  3  9  8 10  0];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[9, 10];2;4308;[ 2  7  5  4 11  1  6  3  9  8 10  0];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
13057;12;12;[7, 10, 11];3;4158;[ 7  9  4  1  5  6  8  2 10 11  0  3];[0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.5, 0.25, 0.5, 0.25, 0.25];[7, 11, 10];3;4208;[ 7  4  9  8 11 10  1  2  6  5  0  3];[0.2, 0.25, 0.25, 0.2, 0.5, 0.25, 0.25, 0.5, 0.5, 0.5, 0.5, 0.5];[7, 11, 10];3;414;[ 7  4  9  8 11 10  3  2  5  6  1  0];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 0.5, 0.5];[7, 11, 10];3;464;[ 7  4  9  8 11 10  0  2  3  6  5  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5]
13058;12;12;[10, 9, 11];3;4158;[ 1  2  6  5 10  9  4  3  8  7  0 11];[0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666];[10, 9, 11];3;4208;[ 1  2  6  5 10  9  3  0  7  4  8 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[10, 9, 11];3;4258;[ 1  2  6  5 10  9  3  0  7  4  8 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[3, 10, 11];3;4308;[ 2  3  4  1  5  9  6  0  7  8 10 11];[0.25, 0.3333333333333333, 1.0, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25]
13059;12;12;[10, 11];2;4158;[ 6  1  7  0  3  2  5  4  8  9 10 11];[0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 1.0, 0.5, 0.25, 0.25, 0.25, 0.25];[10, 11];2;621;[ 6  1  7  0  4  2 10  8 11  3  5  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 1.0, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[10, 11];2;4258;[ 6  1  7  0  3  2  4  8 10  9 11  5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[11, 10];2;335;[ 6  0  2  1  7 11 10  3  9  4  8  5];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
13060;13;13;[6, 11, 7, 10, 12];5;8255;[ 6  8 11  0  3  4  2  1  7  5  9 10 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[0, 5, 11, 12, 10];5;8305;[ 0  3  5 11  7  6  8  2 12  1  4  9 10];[0.5, 0.25, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333];[12, 0, 5, 11, 10];5;8355;[12  0  5  3 11  6  2  1  9  7  8  4 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 1.0];[12, 0, 5, 11, 10];5;8405;[12  0  2  1  5  6  7  3 11  9  8  4 10];[0.5, 0.5, 0.5, 0.5, 0.25, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 1.0]
13061;13;13;[5, 11, 10];3;8255;[ 3  2  5  9  0  4  6  1 11 10 12  7  8];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25];[5, 11, 10];3;4208;[ 3  5  6  8  2 11  9  1 12 10  0  4  7];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.2, 0.5, 0.5, 0.2, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[5, 11, 10];3;4258;[ 3  5  6  8  2 11  9  1 12  4  0 10  7];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.2, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[5, 11, 10];3;8405;[ 3  5  6  8  4  2  9  1 11 12  7  0 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
13062;13;13;[4, 11, 9, 12, 0, 6];6;8255;[ 4 11 10  9 12  0  5  6  8  1  2  3  7];[0.25, 0.2, 0.2, 0.2, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 4, 9, 12, 11, 6];6;8305;[ 0  1  2  4  7 10  9  8 12 11  3  5  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 4, 6, 9, 12, 11];6;8355;[ 0  1  2  4  7  6  9  8 12 11 10  3  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 4, 6, 9, 12, 11];6;8405;[ 0  1  2  4  7  6  9  8 12 11 10  3  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
13063;13;13;[5, 11, 9, 10];4;8255;[ 0  2  3  4  6  5  7 12 11  8  9  1 10];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333];[5, 11, 9, 10];4;8305;[ 0  2  3  4  6  5  7 12  1  8 11  9 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333];[5, 11, 10, 9];4;8355;[ 0  2  3  4  6  5  7 11 12 10  1  9  8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 3, 7, 10, 11];5;2259;[ 0  1  2  3  4  5  6  7  8 10 11 12  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
13064;13;13;[2, 11, 10, 5, 1, 8];6;8255;[ 0  2  6  4 12 11 10  9  7  5  1  3  8];[0.25, 0.2, 0.25, 0.2, 0.25, 0.2, 0.25, 0.2, 0.16666666666666666, 0.25, 0.25, 0.25, 0.25];[1, 2, 5, 8, 10, 11];6;8305;[ 0  1  2  3  4  5  6  7  8  9 10 11 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[1, 8, 2, 5, 10, 11];6;8355;[ 1  3  4  8  9 12  2  0  7  6  5 10 11];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[1, 5, 8, 2, 10, 11];6;8405;[ 1  3  5  4  7 12  9  8  6  2  0 10 11];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333]
13065;13;13;[4, 12, 11];3;8255;[ 3  4  5  8 10 12  2  0  7  6  1  9 11];[0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.25];[2, 12, 11];3;8305;[ 0  2  3  4  6  5 10  8 12  1  9 11  7];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25];[2, 11, 12];3;8355;[ 0  2  3  4  7  5 10  8 11  1 12  9  6];[0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[2, 11, 12];3;8405;[ 0  2  3  4  7  5 10  8 11  1  6  9 12];[0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25]
13066;13;13;[4, 6, 12, 9, 10, 11];6;8255;[ 0  1  2  3  4  6  7  8 12  9 10 11  5];[0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[12, 4, 6, 10, 9, 11];6;8305;[ 0  1  2  3  7  8 12  4  6  5 10  9 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333];[12, 4, 6, 10, 9, 11];6;8355;[ 0  1  2  3  7  8 12  4  6  5 10  9 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333];[4, 6, 12, 9, 10, 11];6;8405;[ 0  1  2  3  4  6  7  8 12  9 10 11  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
13067;13;13;[2, 10, 11];3;8255;[ 0  8  5  1 12  4  6  2 10  7  9  3 11];[0.5, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.25, 0.2, 0.3333333333333333];[2, 10, 11];3;8305;[ 0  7  8  2  3  4  5  1 12  6 10  9 11];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333];[2, 10, 11];3;8355;[ 0  7  9  8 12  3  2  1  4  5  6 10 11];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 0.25, 0.25, 0.5];[2, 10, 11];3;8405;[ 0  7  9  8 12  3  2  1  6  5  4 10 11];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.25, 0.5]
13068;13;13;[3, 12, 11, 1];4;8255;[ 3  4  6  9 10 12  5  0  7 11  1  2  8];[0.25, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[3, 12, 2, 11];4;8305;[ 3  4  6  9 10 12  2  0  7  5  1  8 11];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[3, 2, 11, 12];4;2209;[ 3  2  6  4 11 10  9  8 12  5  1  0  7];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 3, 12, 11];4;8405;[ 2  8  6  3  7 10  9  4 12  5  1  0 11];[0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
13069;13;13;[8, 11, 12, 7];4;8255;[ 8  1  3  2  6 11  9  4 12  7  0  5 10];[0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 1.0, 0.25, 0.2, 0.25, 0.25];[8, 7, 11, 12];4;8305;[ 8  6  5  0  4  2  7  1 10  9  3 11 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[8, 7, 11, 12];4;8355;[ 8  6  5  0  4  2  7  1 10  9  3 11 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[8, 7, 12, 11];4;8405;[ 8  6  5  0  4  2  7  1 10  9 12  3 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
13070;13;13;[5, 8, 11, 12];4;8255;[ 3  9  7  1  5  4  8  0 11 12  6  2 10];[0.25, 0.3333333333333333, 0.2, 0.5, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.5, 0.2, 0.25, 0.25];[9, 2, 12, 11, 10];5;2159;[ 3  9  2  1  7  4 12  0 11  5 10  8  6];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333];[2, 12, 8, 11];4;8355;[ 3  9  2  1  7  6 12  4  5  0 10  8 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333];[2, 8, 11, 12];4;8405;[ 3  9  2  1  7  6  8  4 11 12  5  0 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333]
13071;13;13;[10, 11, 12];3;8255;[ 0  1  3  4  5  9  6  2  7  8 10 11 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25];[10, 11, 12];3;8305;[ 0  1  3  4  7  5  9  8  6  2 10 11 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[10, 11, 12];3;8355;[ 0  1  3  4  7  5  9  8  6  2 10 11 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[10, 11, 12];3;8405;[ 0  1  3  4  7  5  9  8  6  2 10 11 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25]
13072;13;13;[6, 7, 10, 12, 11];5;120;[ 6  7 10  9 12 11  1  2  8  4  0  3  5];[0.2, 0.25, 0.25, 0.2, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 7, 12, 11, 10];5;170;[ 6  7  9 12 11 10  8  0  1  4  2  5  3];[0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[12, 10, 11, 0];4;414;[12 10  6  7  8  9 11  0  4  5  2  3  1];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[12, 11, 3];3;4308;[ 1  4 12 10  6  7  5  2 11  8  9  3  0];[0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
13073;13;13;[9, 2, 5, 10, 11];5;8255;[12  1  4  3  9  0  2  5  7  6 10  8 11];[0.3333333333333333, 0.5, 0.2, 0.5, 0.5, 0.2, 0.2, 0.2, 0.2, 0.3333333333333333, 0.2, 0.2, 1.0];[5, 10, 2, 9, 11];5;8305;[12  1  5  3 10  4  2  0  9  6  8  7 11];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 1.0];[5, 10, 2, 9, 11];5;8355;[12  1  5  3 10  4  2  0  9  6  8  7 11];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 1.0];[5, 10, 2, 9, 11];5;8405;[12  1  5  3 10  4  2  0  9  6  8  7 11];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 1.0]
13074;13;13;[1, 11, 10, 12];4;571;[ 1  3 11  6  7 10  8  5 12  4  0  2  9];[0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25];[1, 12, 11, 10];4;1134;[ 1  2  3  4 12 11 10  8  5  7  6  0  9];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 11, 10, 12];4;671;[ 6  1  3  2  4 11 10  8 12  9  0  7  5];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 1.0, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 11, 10, 12];4;721;[ 6  1  3  2  4 11 10  8 12  7  0  5  9];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
13075;13;13;[6, 11, 1, 12];4;8255;[ 0  6  5  4 11  9  3  2  7  1  8 10 12];[0.25, 0.2, 0.2, 0.2, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25, 0.2];[1, 6, 11, 12];4;8305;[ 1  2  3  5  7  9  4  0  6  8 10 11 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25];[1, 6, 12, 11];4;8355;[ 1  2  3  5  7  6 12  9  4  0 10  8 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[11, 1, 6, 12];4;8405;[10 11  0  1  5  6  2  3  9  7 12  4  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
13076;13;13;[12, 11, 8];3;185;[ 6 12  4  3  9 11  8  7 10  5  2  0  1];[0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5];[12, 11, 8];3;8305;[ 6 12  4  1  7 11  8  3  9  5  0  2 10];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5];[12, 8, 11];3;8355;[ 6 12  2  0  3  4  5  1  7  8 10  9 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[12, 8, 11];3;8405;[ 6 12  2  0  3  4  5  1  7  8 10  9 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
13077;13;13;[8, 11, 10];3;2109;[ 1  2  3  4  7  5  9  8 12 11 10  0  6];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[8, 10, 11];3;8305;[ 1  2  3  4  6  5  7  8 12  9 10 11  0];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[11, 10, 8];3;4258;[ 2  6  1  0  3 11 10  9  7  5  4  8 12];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[11, 10, 8];3;4308;[ 2  6  1  0  3  4  5  9 11 10  7  8 12];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25]
13078;13;13;[11, 7, 10];3;8255;[ 1  2 12 11  4  5  0  3  7  6  9  8 10];[0.2, 0.25, 0.25, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.25, 0.25];[7, 10, 11];3;621;[ 1  7 10  2  3  5  9  0 11 12  6  4  8];[0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.2, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25];[7, 10, 11];3;8355;[ 0  1  7  5 10 12  8  3  6  4  2  9 11];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[7, 10, 11];3;8405;[ 0  1  6  5  7 12 10  8  4  3  2  9 11];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333]
13079;13;13;[10, 11, 12];3;8255;[ 3  6  5  4  9 10 11  2 12  0  1  8  7];[0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.2, 0.3333333333333333, 0.25, 0.25, 0.2];[12, 10, 11];3;8305;[ 1  3  5  4  6 12 10  9  0 11  7  2  8];[0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[11, 10, 12];3;8355;[ 0  1  3  4  6  5  7  9 11 10 12  2  8];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[11, 10, 12];3;8405;[ 0  1  3  4  6  5  7  9 11 10 12  2  8];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
13080;14;14;[9, 11, 13, 12];4;16448;[ 7  9 11  3  6 10  4  5 13  1  2  0  8 12];[0.2, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25];[9, 11, 12, 13];4;8305;[ 0  6  7  9 11  3  5  1 12  4  8 10 13  2];[0.5, 0.25, 0.2, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25];[9, 11, 12, 13];4;16548;[ 0  6  7  9 11  2  3  1  4  5  8 10 12 13];[0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25];[9, 11, 12, 13];4;16598;[ 0  6  7  9 10 11  3  1  4  5  2  8 12 13];[0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25]
13081;14;14;[3, 0, 12, 11];4;16448;[ 3  6  5  4  7  8  2  0 12  9 10 11 13  1];[0.2, 0.16666666666666666, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.2, 0.2, 0.2];[3, 0, 11, 12];4;4208;[ 3  6  5  4  7  8  0  2  1  9 11 12 10 13];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.2];[3, 1, 11, 12];4;4258;[ 3  6  5  4  7  8  9  2  1  0 11 12 10 13];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2];[0, 3, 11, 12];4;8405;[ 0  2  3  4  6  5  7  8 10  9 11  1 12 13];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25]
13082;14;14;[0, 7, 8, 10];4;16448;[ 0  6  9  3  5  2  4  1  7  8 11 12 13 10];[0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.16666666666666666, 0.2, 0.2, 0.2];[0, 7, 10, 9, 11];5;2159;[ 0  1  2  4  7  6 10  9  5  3 11 12 13  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[0, 7, 10, 9, 11];5;2209;[ 0  1  2  4  7  6 10  9  5  3 11 12 13  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[0, 7, 10, 8];4;2259;[ 0  1  2  4  7  6 10  9  5  3  8 11 12 13];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25]
13083;14;14;[3, 11, 12];3;571;[ 1  3 10 11 12 13  0  2  8  7  6  5  9  4];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 12, 11];3;170;[ 0  1  3 13 12 11 10  8  2  7  6  5  9  4];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 12, 11];3;220;[ 0  1  3 13 12 11 10  8  2  7  6  5  9  4];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 12, 11];3;270;[ 0  1  3 13 12 11 10  8  2  7  6  5  9  4];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
13084;14;14;[13, 12];2;1084;[ 6 13  7  1  3  5  8  4 12  9 10  2  0 11];[0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.16666666666666666, 0.25, 0.5];[13, 12];2;621;[ 6 13  3  0  7  5 10  1 12  4  9  8  2 11];[0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.5];[13, 12];2;16548;[ 6 13  3  0  7  5  8  1 12 10  4  2 11  9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5];[13, 12];2;16598;[ 6 13  3  0  7  5  8  1 12 10  4  2 11  9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5]
13085;14;14;[9, 8, 10];3;1084;[ 0 11  9 13 12  8  6  3  4 10  1  2  7  5];[0.3333333333333333, 0.2, 0.2, 0.25, 0.25, 0.2, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 8, 9];3;235;[12 10  0  2  8  9  5 11 13  3  4  6  7  1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[10, 8, 9];3;285;[12 10  0  2  8  9  7  5 11 13  1  3  6  4];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[10, 8, 9];3;335;[12 10  0  2  8  9  7  5 11 13  1  3  6  4];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
13086;14;14;[12, 13];2;1084;[ 0  3  5  4 12 10  9  8 11 13  6  1  2  7];[0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.14285714285714285, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[12, 13];2;8305;[ 0  3  5  4  7 10  9  8 12 11  6 13  1  2];[0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[12, 13];2;8355;[ 0  3  5  4  6  7  9  8 10 12 11 13  1  2];[0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[12, 13];2;8405;[ 0  3  5  4  6  7  9  8 10 12 11 13  1  2];[0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25]
13087;14;14;[11, 12, 13];3;16448;[11 12  8  0  6  2  3  4  5 10  7  1  9 13];[0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.16666666666666666, 0.25, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666];[11, 12, 13];3;1134;[ 5  4 11  8 12  6  0  2 13  7  3 10  1  9];[0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[11, 12, 13];3;8355;[ 5  4 11  8 12  3  0  1  7  6  2 10 13  9];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[11, 12, 13];3;8405;[ 5  4 11  8 12  3  0  1  7  6  2 10 13  9];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25]
13088;14;14;[9, 8, 10];3;16448;[ 2  7  6  5 12 13  9  3  4  0  1  8 11 10];[0.2, 0.2, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.16666666666666666, 0.2, 0.25, 0.25];[9, 10, 8];3;16498;[ 0  9 12  6  5  4  2  1 13  7 10  3 11  8];[0.5, 0.25, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.5, 0.25, 0.2, 0.3333333333333333, 0.25];[9, 10, 8];3;16548;[ 0  9 12  6  5  4  2  1 13  7 10  3 11  8];[0.5, 0.25, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.5, 0.25, 0.2, 0.3333333333333333, 0.25];[9, 10, 8];3;16598;[ 0  9 12  6  3  4  2  1  7  5 13 10 11  8];[0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.5, 0.25, 0.2, 0.3333333333333333, 0.25]
13089;14;14;[0, 12, 13];3;16448;[ 0  1  3  4  7  5 10 11  6  2  9  8 12 13];[0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.2, 0.25, 0.25, 0.2, 0.2];[12, 11, 13];3;16498;[ 1  2  3  4 12 11  0  5 10  7  8  6  9 13];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2];[5, 12, 13];3;16548;[ 1  2  3  4  6  5 12 11  7  0 10  8  9 13];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2];[0, 12, 13];3;16598;[ 0  1  7  5  3  2  4  6 11 12  9  8 10 13];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2]
13090;14;14;[13, 10, 12];3;16448;[ 0  1  2  4  7  5  6 11 13  3  9  8 10 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.2, 0.16666666666666666, 0.2];[10, 13, 12];3;16498;[ 0  1  2  4  7  3  5  6  9 10 11 13  8 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25];[10, 12, 13];3;16548;[ 0  1  2  4  7  3  5  6  8  9 10 11 12 13];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[13, 12, 10];3;16598;[ 7 13  2  0  4 12  8  1 10  6  3  5 11  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5]
13091;14;14;[7, 11, 13, 12];4;8255;[ 7  5  9  0 11 13  3  1 10  4  2  8 12  6];[0.25, 0.2, 0.2, 0.2, 0.2, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.25, 0.2, 0.25];[0, 13, 11, 12];4;16498;[ 0  1  7  5 13  9 10 11  6  4  2  3  8 12];[0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333];[0, 11, 13, 12];4;16548;[ 0  1  3  5  7  6 11  9 13 10  4  2  8 12];[0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333];[5, 11, 13, 12];4;16598;[ 5  0  2  1  3  6  7 11 13 10  4  9  8 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333]
13092;14;14;[11, 12, 13];3;16448;[ 0  2  7  4  3  1  5  6  8  9 10 11 12 13];[0.25, 0.2, 0.25, 0.2, 0.25, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2];[11, 12, 13];3;16498;[ 3  2  5  4 10 11  8  7  0  1  6  9 12 13];[0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2];[12, 11, 13];3;16548;[ 0  3  5 12  7  4  8  2 11 10  6  1  9 13];[0.5, 0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.5, 0.2];[12, 11, 13];3;16598;[ 0  3  5 12  7  4  8  2 11 10  6  1  9 13];[0.5, 0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.5, 0.2]
13093;14;14;[1, 13];2;571;[ 1  5  2  0  6 13  7  3 11  8 10  9 12  4];[0.25, 0.5, 0.25, 0.2, 0.16666666666666666, 0.5, 0.25, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.25];[1, 13];2;16498;[ 1  5  7  3  8  2  4  0  6  9 10 11 12 13];[0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25];[1, 13];2;16548;[ 1  5  7  3  9 11  8  2  6  4  0 10 12 13];[0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25];[1, 13];2;16598;[ 1  5  4  3  7 11  9  8  6  2  0 10 12 13];[0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25]
13094;14;14;[12, 11];2;120;[ 2  8 12  4  9 11  5  0 10  7  3  6 13  1];[0.2, 0.16666666666666666, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.2, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.2];[11, 12];2;235;[ 2  4  5  8 11 12  7  0 10 13  3  9  6  1];[0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[12, 11];2;285;[ 0  2  3  4  5 12 11  8 10  7  6  9 13  1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[11, 12];2;721;[ 0  2  3  4  5 13 11  8 12  7  1  6 10  9];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
13095;14;14;[4, 9, 10];3;185;[ 7  4  9  0 13 10  8  2 12  6  3  5  1 11];[0.25, 0.16666666666666666, 0.25, 0.2, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.16666666666666666, 0.2, 0.25];[4, 9, 10];3;364;[ 5  7  4  9 13 10  2  0 11  8  1  3  6 12];[0.25, 0.2, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333];[4, 9, 10];3;8355;[ 1  2  5  4  7  9 13  0  6  3 10  8 11 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333];[4, 9, 10];3;8405;[ 0  1  2  4  6  5  7  9 13  3 10  8 11 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333]
13096;14;14;[10, 12, 8, 13];4;8255;[ 0  3  5 10  6 12  8  2 11  7  1  9 13  4];[0.5, 0.2, 0.25, 0.5, 0.16666666666666666, 0.5, 0.25, 0.2, 0.25, 0.2, 0.5, 0.2, 0.25, 0.2];[10, 1, 12, 13];4;16498;[ 0  3  5 10  7  1 12  2  8  6  4  9 11 13];[0.5, 0.3333333333333333, 0.25, 0.5, 0.2, 0.5, 0.25, 0.3333333333333333, 0.25, 0.2, 0.5, 0.2, 0.3333333333333333, 0.2];[10, 12, 1, 13];4;16548;[ 0  3  5  4  7 10 12  1  6  2  9  8 11 13];[0.5, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 0.25, 0.5, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.2];[10, 12, 1, 13];4;16598;[ 0  3  5  4  7 10 12  1  6  2  9  8 11 13];[0.5, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 0.25, 0.5, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.2]
13097;14;14;[6, 11, 9, 10];4;1084;[ 6  7 11  9 12 13  0  1 10  8  3  4  5  2];[0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 11, 9, 10];4;16498;[ 3  7  6 13 12 11  9  8  4  5  1  2  0 10];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 11, 9, 10];4;16548;[ 3  7  6 13 12 11  9  8  4  5  1  2  0 10];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 11, 9, 10];4;16598;[ 1  3  6  4  7 11  9  8 13 12  0  2  5 10];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
13098;14;14;[12, 11, 9, 1];4;8255;[ 2  4  6 12 11 10  9  8 13  1  3  5  7  0];[0.16666666666666666, 0.2, 0.25, 0.2, 0.25, 0.2, 0.25, 0.16666666666666666, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[9, 12, 11, 1];4;8305;[ 0 13 10  9 12  2  6  4 11  8  7  1  5  3];[0.3333333333333333, 0.2, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[9, 12, 1, 11];4;8355;[ 0 13 10  9 12  1  2  4 11  7  5  6  8  3];[0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[9, 12, 1, 11];4;16598;[ 0  3  6  9 12 13 10  1  7  5  4  2 11  8];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
13099;14;14;[9, 2, 10];3;16448;[ 0  9 12  2  6  8 13  7  4  5  1  3 11 10];[0.3333333333333333, 0.16666666666666666, 0.25, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.25, 0.2, 0.25, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.2];[10, 1, 9];3;364;[13 10  0  1  9 12  2  3  8  5  6  4  7 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.5, 0.2, 0.3333333333333333, 0.5];[10, 1, 9];3;671;[13 10  0  1  9 12  2  5  8  6  4  3  7 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.5, 0.2, 0.3333333333333333, 0.5];[10, 1, 9];3;16598;[13 10  0  1  9 12  2  5  7  6  4  3 11  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5]


==> results/chamfer/sinusoidal_long_wide_combined_responsibility_distance_results_simulation.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
13000;10;10;[9, 6, 8, 5];4;1084;[9 6 4 8 2 7 0 3 5 1];[0.4132061027400739, 0, 0.6168839426244037, 0.4069537607302706, 0.7937622103732098, 0, 0.8283254589823013, 0.4251912059554071, 0.6314124633976572, 1];[9, 6, 5, 8];4;1134;[9 7 6 4 1 5 8 2 0 3];[0.4132061027400739, 0.7293811843652985, 0.6168839426244037, 0.4069537607302706, 0.7937622103732098, 0.724677471535932, 0.8283254589823013, 0.8526122913551639, 0.6740091575598448, 1];[9, 6, 5, 8];4;1184;[9 7 6 4 1 5 8 2 0 3];[0.5346903498183018, 0.7293811843652985, 0.6168839426244037, 0.4069537607302706, 0.7937622103732098, 0.724677471535932, 0.8283254589823013, 0.8526122913551639, 0.6740091575598448, 1];[9, 6, 5, 8];4;1234;[9 4 6 7 0 1 5 8 2 3];[0.7327772700927214, 0.7293811843652985, 0.6168839426244037, 0.4069537607302706, 0.9171635744367235, 0.724677471535932, 0.9089129328332255, 0.8526122913551639, 0.6740091575598448, 1]
13001;10;10;[9, 2, 7, 8];4;120;[9 5 2 6 7 8 3 1 0 4];[0.35349851061693044, 0.4856450688759261, 0.6589604143033219, 0.5080193293170148, 0, 0.780635373570894, 0.6506786276564603, 0.6188378130766623, 0.5378336244733366, 1];[9, 0, 7, 8];4;170;[9 1 5 0 7 8 2 6 3 4];[0.7768530943188443, 0.822423423908268, 0.6589604143033219, 0.605102462646149, 0.48816047562772324, 0.780635373570894, 0.6506786276564603, 0.710301375406764, 0.6687824715862378, 1];[9, 1, 8, 5, 0];5;187;[9 1 8 5 0 7 2 6 3 4];[0.7768530943188443, 0.8322438190052168, 0.6589604143033219, 0.605102462646149, 0.48816047562772324, 0.780635373570894, 0.6506786276564603, 0.710301375406764, 0.8083859876241968, 1];[9, 1, 8, 5, 0];5;237;[9 1 8 5 0 7 2 6 3 4];[0.7768530943188443, 0.8322438190052168, 0.6589604143033219, 0.605102462646149, 0.48816047562772324, 0.780635373570894, 0.6506786276564603, 0.710301375406764, 0.8083859876241968, 1]
13002;10;10;[9, 8];2;314;[9 3 6 5 7 2 8 4 1 0];[0, 0, 0.410908816450984, 0.9207409733990569, 0.35766229735025057, 0.4494010466600367, 0.7480317887225783, 0.410908816450984, 0.3916298543818304, 1];[9, 8];2;120;[9 3 6 8 5 4 7 0 1 2];[0.2897647880905443, 0.2897647880905443, 0, 0.9207409733990569, 0.4273057552176347, 0.4494010466600367, 0.7480317887225783, 0.42500956932477835, 0.6210978460822413, 1];[9, 8];2;170;[9 3 6 8 2 1 0 5 4 7];[0.4580386917367193, 0.4580386917367193, 0.4804009283411041, 0.9207409733990569, 0.4273057552176347, 0.4494010466600367, 0.7480317887225783, 0.42500956932477835, 0.6210978460822413, 1];[9, 8];2;237;[9 3 1 6 8 0 7 2 5 4];[0.5137290646002611, 0.8027361867060718, 0.48267111020825304, 0.9207409733990569, 0.4273057552176347, 0.4494010466600367, 0.7480317887225783, 0.48797682262022335, 0.6210978460822413, 1]
13003;10;10;[8, 5, 7];3;120;[8 5 4 3 6 7 9 1 0 2];[0, 0.23773416257697, 0, 0.30772943164247407, 0.3950853241439733, 0.706646977881752, 0.23773416257697, 0.23773416257697, 1, 0.23773416257697];[8, 5, 7];3;111;[8 5 7 6 4 9 3 2 1 0];[0, 0, 0, 0.30772943164247407, 0.43921892894453, 0.706646977881752, 0.43921892894453, 0.5207960954946487, 1, 0.42084056956482885];[8, 5, 9];3;161;[8 5 9 7 4 2 1 6 3 0];[0, 0.45704483116364164, 0.5205658205108762, 0.30772943164247407, 0.5394625873510902, 0.706646977881752, 0.45704483116364164, 0.5786658730111561, 1, 0.6461964573577196];[8, 7, 1];3;211;[8 7 1 0 5 9 4 2 6 3];[0.7122266463019732, 0.7390860540018154, 0.5205658205108762, 0.30772943164247407, 0.5394625873510902, 0.706646977881752, 0.41174548855148296, 0.7481932228234002, 1, 0.6461964573577196]
13004;10;10;[9, 8, 4, 6];4;1084;[9 8 4 7 0 5 1 3 2 6];[0.645704881310377, 0.6103251217631513, 0.5279812818554557, 0.5556409310009365, 0.704250239378887, 0.6185033365993636, 0, 0.6848137334078462, 0.7061265583579935, 1];[9, 6, 4, 8];4;120;[9 6 4 8 7 0 5 1 2 3];[0.645704881310377, 0.6103251217631513, 0.5817392920004928, 0.5556409310009365, 0.7127153378095988, 0.6185033365993636, 0.7688586547358016, 0.6848137334078462, 0.7061265583579935, 1];[9, 6, 4, 8];4;1184;[9 6 1 4 8 7 0 5 2 3];[0.645704881310377, 0.7143688599206027, 0.5817392920004928, 0.5556409310009365, 0.7127153378095988, 0.6185033365993636, 0.7749324074099653, 0.6848137334078462, 0.7061265583579935, 1];[9, 6, 2, 8];4;1234;[9 7 6 2 1 4 8 0 5 3];[0.645704881310377, 0.7143688599206027, 0.7516656113500988, 0.5556409310009365, 0.7127643038542469, 0.6185033365993636, 0.7749324074099653, 0.9166163664873382, 0.7061265583579935, 1]
13005;10;10;[8, 7, 6];3;61;[8 7 6 3 4 2 5 0 1 9];[0.28851451206374257, 0, 0.34759136670921226, 0.3957142556632522, 0.38126868892666566, 0.3013251648968678, 0.48913630235833583, 0.6029845044122332, 1, 0];[8, 7, 6];3;120;[8 7 9 6 1 4 2 0 5 3];[0.2484536571930214, 0.4596219799591776, 0.3124158706094594, 0, 0.38126868892666566, 0, 0.48913630235833583, 0.6335428118098443, 1, 0.6335428118098443];[8, 7, 6];3;170;[8 4 7 6 9 1 0 2 5 3];[0.2793053773929234, 0.4596219799591776, 0, 0, 0.9129011053967837, 0, 0.48913630235833583, 0.73264838774216, 1, 0.4596219799591776];[8, 7, 6];3;237;[8 4 7 3 6 1 9 2 0 5];[0.2793053773929234, 0.4596219799591776, 0.407342678813951, 0.5093865159454519, 0.9129011053967837, 0, 0.48913630235833583, 0.73264838774216, 1, 0.4596219799591776]
13006;10;10;[8, 9, 5, 3];4;120;[8 9 5 0 3 4 2 1 7 6];[0.41068415966731264, 0, 0, 0, 0, 0.5324117572307906, 0, 0, 1, 0.8464382044929408];[8, 9, 1];3;137;[8 9 5 0 1 4 3 2 7 6];[0.41068415966731264, 0.28550356423639156, 0, 0, 0, 0.5324117572307906, 0, 0, 1, 0.8464382044929408];[8, 9, 1];3;1184;[8 9 5 0 3 1 2 4 7 6];[0.41068415966731264, 0.34188443446371125, 0, 0.34188443446371125, 0, 0.5324117572307906, 0, 0, 1, 0.8464382044929408];[8, 9, 4, 0];4;220;[8 9 4 0 1 5 3 2 7 6];[0.5962859654232926, 0.5788729569769097, 0, 0, 0.6437606608864818, 0.5324117572307906, 0, 0, 1, 0.8464382044929408]
13007;10;10;[8, 6, 3];3;61;[8 6 3 5 1 4 9 2 7 0];[0.19975249053780905, 0.5862166436933207, 0.3454767485274246, 0.6877290013992805, 0.5571227683080764, 0.597843771964437, 0.8327050685976, 0.19975249053780905, 1, 0.3454767485274246];[8, 6, 0, 5];4;120;[8 6 0 5 3 2 1 4 7 9];[0.7703579515091025, 0.5862166436933207, 0.6262051935074422, 0.7180528097587856, 0.5571227683080764, 0.7183945444511161, 0.8327050685976, 0.5148417846489656, 1, 0];[8, 3, 6];3;161;[8 3 6 0 5 2 7 4 1 9];[0.7807544093840723, 0.5862166436933207, 0.6262051935074422, 0.896870878133467, 0.6121872697297902, 0.7183945444511161, 0.8327050685976, 0.615104684529731, 1, 0];[8, 3, 6];3;211;[8 3 6 0 7 5 2 4 1 9];[0.7807544093840723, 0.5862166436933207, 0.6262051935074422, 0.896870878133467, 0.6121872697297902, 0.7183945444511161, 0.8327050685976, 0.7490220338170731, 1, 0.41197073366680004]
13008;10;10;[9, 7, 8, 6, 2];5;185;[9 7 8 6 4 3 2 0 5 1];[0.29324133478921965, 0, 0.4801405571308006, 0.4801405571308006, 0.5029942133219022, 0.29324133478921965, 0.5893053334290606, 0.8168646727324621, 0.7104739454067213, 1];[9, 7, 8, 6, 5];5;170;[9 7 8 3 6 5 4 2 1 0];[0, 0, 0.4801405571308006, 0.615744794466094, 0.5029942133219022, 0.5227812794200345, 0.5893053334290606, 0.8168646727324621, 0.7533978010681692, 1];[9, 7, 6, 8, 2];5;285;[9 7 6 8 3 2 4 5 1 0];[0.3523744759112873, 0.3573048086915526, 0.6042720126259838, 0.615744794466094, 0.5645745144723029, 0.5227812794200345, 0.7940525150347115, 0.8168646727324621, 0.7533978010681692, 1];[9, 7, 6, 8, 2];5;335;[9 7 6 8 4 2 5 0 1 3];[0.4561125373552184, 0.4291116507288504, 0.6042720126259838, 0, 0.7000539337360001, 0.586606367796571, 0.7940525150347115, 0.8168646727324621, 0.7533978010681692, 1]
13009;10;10;[8, 9, 2];3;1084;[8 5 9 3 1 0 4 2 7 6];[0.4715973226959895, 0.6242593579134316, 0, 0.7039169258970543, 0.36229401032231967, 0.8008148051824224, 0, 0, 1, 0.7375495250024414];[8, 9, 2];3;1134;[8 5 9 3 1 2 0 4 6 7];[0.4755117299064984, 0.6242593579134316, 0.49001287438462987, 0.7039169258970543, 0.4070702714238024, 0.8008148051824224, 0.3765725359593411, 0.3672573497370937, 1, 0.7375495250024414];[8, 9, 2];3;1184;[8 5 0 9 3 1 2 4 7 6];[0.778742917559082, 0.6242593579134316, 0.49009670012194356, 0.7039169258970543, 0.4070702714238024, 0.8008148051824224, 0.3765725359593411, 0.40330106826286866, 1, 0.7375495250024414];[8, 9, 2];3;464;[8 3 5 0 9 2 1 7 4 6];[0.778742917559082, 0.6242593579134316, 0.6510448953881394, 0.8561865809051484, 0.4961943168612259, 0.8008148051824224, 0.3765725359593411, 0.5784951032262055, 1, 0.7375495250024414]
13010;10;10;[8, 4, 9, 7];4;120;[8 4 0 9 2 7 5 6 3 1];[0.7070020751414041, 0, 0.5999208399516421, 0.3705789287107527, 0.7237531780156986, 0.4778341660982863, 0.3920145534979963, 0.5778932739809499, 1, 0.6846320877273807];[8, 4, 9, 7];4;170;[8 4 0 9 7 2 5 1 6 3];[0.7070020751414041, 0.3984236690130147, 0.6178111851082484, 0.3705789287107527, 0.8130992289518464, 0.4778341660982863, 0.3984236690130147, 0.6178111851082484, 1, 0.6846320877273807];[8, 4, 9, 7];4;220;[8 4 0 9 7 2 3 5 6 1];[0.7200382623381748, 0.38072889260880094, 0.6178111851082484, 0.5954132334841572, 0.8130992289518464, 0.4778341660982863, 0.45720372415699606, 0.6178111851082484, 1, 0.6846320877273807];[8, 4, 9, 7];4;1234;[8 0 4 2 6 9 3 7 5 1];[0.8846624350590117, 0.48078215923859313, 0.7412952223166763, 0.5954132334841572, 0.8130992289518464, 0.5383695805007347, 0.6934505095741762, 0.5892453435480053, 1, 0.6846320877273807]
13011;10;10;[9, 8, 2, 3, 7];5;185;[9 8 2 3 0 6 7 4 5 1];[0.5795177127665472, 0.4394534602809288, 0.7408846793450676, 0.7359606834565473, 0.48252596147556154, 0.4488144686796015, 0.5201401413691132, 0.5173290456446327, 0.7828178670327333, 1];[9, 6, 1, 8, 7];5;1134;[9 6 1 8 2 3 0 5 4 7];[0.5795177127665472, 0.8291996923605119, 0.7408846793450676, 0.7359606834565473, 0.5195909317076852, 0.5411779891201842, 0.9779421690921862, 0.5173290456446327, 0.7828178670327333, 1];[9, 6, 1, 7, 8];5;187;[9 6 1 7 8 3 2 0 4 5];[0.5795177127665472, 0.8291996923605119, 0.7408846793450676, 0.762439919100669, 0.5546238161302888, 0.5411779891201842, 0.9779421690921862, 0.818616093502772, 0.7828178670327333, 1];[9, 6, 1, 7, 8];5;237;[9 6 1 7 8 3 0 2 4 5];[0.7614730436186192, 0.8291996923605119, 0.7408846793450676, 0.762439919100669, 0.5546238161302888, 0.5411779891201842, 0.9779421690921862, 0.818616093502772, 0.7828178670327333, 1]
13012;10;10;[7, 8, 9];3;61;[7 8 9 1 2 0 3 4 6 5];[0.4225882228232855, 0.49535045445331277, 0.44922691316635466, 0, 0, 0, 0, 1, 0.7077547542652632, 0.6716468908564701];[7, 8, 9];3;111;[7 8 9 1 5 2 0 3 6 4];[0.4225882228232855, 0.49895177096357696, 0.44922691316635466, 0, 0, 0.47887729720000666, 0, 1, 0.7077547542652632, 0.6716468908564701];[7, 8, 9];3;220;[7 4 8 9 2 0 1 6 5 3];[0.6551973781277471, 0.49895177096357696, 0.6908145863194806, 0.3407536397278263, 0.9415113910945305, 0.47887729720000666, 0.48910983842689526, 1, 0.7538653562365236, 0.7109134824797684];[7, 9, 8];3;270;[7 4 9 8 2 0 1 6 5 3];[0.6551973781277471, 0.5732376206617669, 0.6908145863194806, 0.3407536397278263, 0.9415113910945305, 0.47887729720000666, 0.48910983842689526, 1, 0.7538653562365236, 0.8584134659870856]
13013;10;10;[9, 5, 8, 2, 4, 6];6;1084;[9 0 1 5 8 2 4 3 6 7];[0.7534419032364947, 0.7499330167004657, 0.6155698024782236, 0.5468348116438385, 0.5746747511725124, 0.6603059239609789, 0.5446586107483339, 0.5420505461394272, 0.6312194644971222, 1];[9, 5, 8, 4, 2, 6];6;1134;[9 7 5 0 1 8 4 2 3 6];[0.7534419032364947, 0.7499330167004657, 0.6171368457555454, 0.5468348116438385, 0.6171368457555454, 0.8467484654086063, 0.5446586107483339, 0.8985696025387393, 0.6312194644971222, 1];[9, 7, 5, 0, 1, 8, 2];7;414;[9 7 5 0 1 8 6 2 4 3];[0.7534419032364947, 0.7499330167004657, 0.6171368457555454, 0.5468348116438385, 0.6171368457555454, 0.8467484654086063, 0.6347749746591501, 0.8985696025387393, 0.6383230175484029, 1];[9, 5, 2, 6, 8, 4];6;1234;[9 7 5 2 3 0 1 6 8 4];[0.7534419032364947, 0.7499330167004657, 0.8278735149025161, 0.7858509312470638, 0.5872255259536652, 0.8467484654086063, 0.6551697036880924, 0.8985696025387393, 0.6383230175484029, 1]
13014;10;10;[7, 8, 6];3;1084;[7 5 8 3 4 9 6 1 0 2];[0, 0.4930236967811065, 0, 0.804183555691531, 0.7754134762934818, 0.8945185996662426, 0.5289563755397579, 1, 0.81937753998032, 0.75416362239218];[7, 8, 6];3;364;[7 5 8 3 4 9 0 6 2 1];[0.6457706617570566, 0.4930236967811065, 0.5185641306387687, 0.804183555691531, 0.7754134762934818, 0.8945185996662426, 0.5289563755397579, 1, 0.81937753998032, 0.75416362239218];[7, 8, 6];3;1184;[7 5 8 3 4 9 1 2 0 6];[0.6457706617570566, 0.752485520882513, 0.6707448029848514, 0.804183555691531, 0.7754134762934818, 0.9478094188831088, 0.5289563755397579, 1, 0.81937753998032, 0.75416362239218];[7, 8, 6];3;1234;[7 5 8 3 6 4 9 1 2 0];[0.6457706617570566, 0.752485520882513, 0.6707448029848514, 0.804183555691531, 0.7754134762934818, 0.9478094188831088, 0.7807285331861545, 1, 0.81937753998032, 0.75416362239218]
13015;10;10;[8, 6, 4, 7];4;1084;[8 1 6 4 3 7 2 5 9 0];[0.2721372422063686, 0.83563286677078, 0.5394920172415022, 0.6682937707137738, 0.694527052978515, 0.4222242467962217, 0.7755949995258631, 0.6307499099433507, 1, 0.4222242467962217];[8, 5, 6, 7];4;621;[8 3 1 5 6 4 0 7 2 9];[0.6682607646837936, 0.83563286677078, 0.5683076083620632, 0.9020768344321585, 0.694527052978515, 0.7914072431780877, 0.7755949995258631, 0.6307499099433507, 1, 0.5558334608536153];[8, 5, 6, 7];4;671;[8 3 1 5 6 0 4 7 2 9];[0.7013949005022645, 0.83563286677078, 0.5683076083620632, 0.9020768344321585, 0.694527052978515, 0.7914072431780877, 0.7755949995258631, 0.6307499099433507, 1, 0.5558334608536153];[8, 5, 6, 7];4;721;[8 3 1 5 6 7 0 4 2 9];[0.7013949005022645, 0.83563286677078, 0.5792056380981916, 0.9100010100370033, 0.694527052978515, 0.7914072431780877, 0.7755949995258631, 0.772782683681522, 1, 0.5558334608536153]
13016;10;10;[8, 5, 9, 7];4;314;[8 5 1 6 9 3 0 7 4 2];[0.3657343249557345, 0.5534993438453626, 0.32965479882129894, 0.3947268745925451, 0.3320575799983236, 0.5642756617632056, 0.4774046930704405, 0.33597222866056997, 1, 0.3947268745925451];[8, 4, 9, 7];4;1134;[8 4 9 1 2 3 5 7 6 0];[0.3883142958169901, 0.8157497029418387, 0.7075784834389414, 0.6822016327675937, 0.9436223261796318, 0.5642756617632056, 0.4774046930704405, 0.5315476982850313, 1, 0.8185011019905217];[8, 4, 9, 7];4;671;[8 4 9 1 2 3 5 0 7 6];[0.5611626293667334, 0.8157497029418387, 0.7411782080685037, 0.6822016327675937, 0.9436223261796318, 0.5642756617632056, 0.4774046930704405, 0.5484723956856864, 1, 0.8185011019905217];[8, 4, 9, 7];4;721;[8 4 9 1 2 3 5 0 7 6];[0.5611626293667334, 0.8157497029418387, 0.7411782080685037, 0.6822016327675937, 0.9436223261796318, 0.5642756617632056, 0.4774046930704405, 0.5484723956856864, 1, 0.8185011019905217]
13017;10;10;[9, 8, 7];3;61;[9 8 7 0 1 4 3 2 6 5];[0.5454036191650199, 0.5380765908393995, 0, 0, 0, 0, 0, 0.7070974608055565, 0.7969479882957732, 1];[9, 8, 7];3;120;[9 8 1 7 0 4 6 3 2 5];[0.5454036191650199, 0.759522106002805, 0.33967540061495005, 0.34889648596709893, 0.4071443265196918, 0, 0.4071443265196918, 0.7339300811460373, 0.7969479882957732, 1];[9, 8, 7];3;285;[9 4 5 8 1 7 3 0 6 2];[0.5454036191650199, 0.759522106002805, 0.33967540061495005, 0.6094979772504073, 0.983532847404209, 0.8073091387476943, 0.33967540061495005, 0.7339300811460373, 0.7969479882957732, 1];[9, 8, 7];3;335;[9 4 5 8 1 7 3 0 6 2];[0.5454036191650199, 0.759522106002805, 0.33967540061495005, 0.6094979772504073, 0.983532847404209, 0.8073091387476943, 0.33967540061495005, 0.7339300811460373, 0.7969479882957732, 1]
13018;10;10;[7, 6];2;56;[7 6 9 5 2 1 0 4 3 8];[0.44300614181143055, 0.5167617999935527, 0.5217943541723833, 0.40734585516101596, 0.4163725656157171, 0.527646964244323, 0.600836388769536, 1, 0, 0.5669634255884036];[7, 6];2;111;[7 8 6 9 0 5 2 1 4 3];[0.5500418173778786, 0.5167617999935527, 0.5217943541723833, 0.40734585516101596, 0.49509820955748246, 0.527646964244323, 0.600836388769536, 1, 0.8097688390541512, 0.5669634255884036];[7, 6];2;220;[7 8 2 6 9 0 5 1 4 3];[0.5536938904527416, 0.5167617999935527, 0.7147905615518463, 0.40734585516101596, 0.49509820955748246, 0.527646964244323, 0.600836388769536, 1, 0.8097688390541512, 0.5669634255884036];[7, 6];2;237;[7 8 0 6 2 3 9 4 1 5];[0.7715549567502072, 0.5376036034496773, 0.7147905615518463, 0.7057262659870891, 0.5478779808910974, 0.527646964244323, 0.7471383368364665, 1, 0.8332808433008411, 0.5669634255884036]
13019;10;10;[8, 7, 2];3;1084;[8 9 4 0 6 7 2 1 5 3];[0.7365176655964749, 0.4307132294839707, 0.5089264125062215, 0, 0.8820967912526385, 0, 0.5510165619014958, 0.5390502039854266, 1, 0.9163813439658897];[8, 9, 4, 7];4;120;[8 9 4 7 0 1 3 6 2 5];[0.7417355429779194, 0.6559078883835351, 0.5089264125062215, 0.5707066925727977, 0.8820967912526385, 0.463464667897926, 0.5510165619014958, 0.8485784315062944, 1, 0.9163813439658897];[8, 7, 2];3;1184;[8 3 9 1 4 7 2 0 6 5];[0.7417355429779194, 0.8824878775153558, 0.7970348755821735, 0.9485620143809708, 0.8820967912526385, 0.463464667897926, 0.5655440987592404, 0.8485784315062944, 1, 0.9163813439658897];[8, 2, 7];3;721;[8 3 9 1 4 2 0 7 5 6];[0.8579789313778671, 0.8824878775153558, 0.8636313580414622, 0.9485620143809708, 0.8820967912526385, 0.6724005644908294, 0.5655440987592404, 0.8485784315062944, 1, 0.9163813439658897]
13020;11;11;[9, 8];2;61;[ 9  5  8  7 10  0  6  3  2  1  4];[0.3385552543250609, 0, 0.29952558677999097, 0.330860792465075, 0, 0.7498510709903301, 0.330860792465075, 0.38816438280954385, 0.5468778622862183, 1, 0.38816438280954385];[9, 8];2;106;[ 9  8  5  1  7  0  6  3  2  4 10];[0.444254605127617, 0.7286937345054466, 0.29952558677999097, 0.330860792465075, 0, 0.7498510709903301, 0.330860792465075, 0.5176093339356173, 0.758122124016404, 1, 0];[9, 8];2;156;[ 9  8  5  1  7 10  0  6  3  2  4];[0.444254605127617, 0.7286937345054466, 0.29952558677999097, 0.330860792465075, 0, 0.7498510709903301, 0.330860792465075, 0.5176093339356173, 0.758122124016404, 1, 0.4950536516582023];[9, 8];2;206;[ 9  8  5  1  7 10  0  6  3  2  4];[0.444254605127617, 0.7286937345054466, 0.29952558677999097, 0.330860792465075, 0, 0.7498510709903301, 0.330860792465075, 0.5176093339356173, 0.7770698648979847, 1, 0.4950536516582023]
13021;11;11;[10, 9, 6];3;61;[10  9  6  5  8  1  3  2  0  7  4];[0.4598342970224, 0.5845539056033476, 0.4741044205745298, 0.5751806115991138, 0, 0.7533417319603117, 0.7756925201574054, 0.41540281453510103, 0.5865838344353248, 0.8572454268555756, 1];[10, 9, 6];3;111;[10  9  6  5  8  1  0  3  2  7  4];[0.5882668405670431, 0.6533421908646687, 0.5447057945548301, 0.5751806115991138, 0, 0.7533417319603117, 0.7756925201574054, 0.41540281453510103, 0.6539784032173479, 0.8572454268555756, 1];[10, 0, 9, 4];4;170;[10  0  9  4  6  5  8  1  3  2  7];[0.8635194708013978, 0.6533421908646687, 0.5447057945548301, 0.5751806115991138, 0.7781044095873094, 0.7533417319603117, 0.7756925201574054, 0.42454025326290196, 0.6539784032173479, 0.8572454268555756, 1];[10, 0, 9, 4];4;220;[10  0  9  4  6  5  8  1  7  3  2];[0.8635194708013978, 0.6533421908646687, 0.5447057945548301, 0.5751806115991138, 0.7781044095873094, 0.7605846164987836, 0.7756925201574054, 0.6054119233493458, 0.6539784032173479, 0.8572454268555756, 1]
13022;11;11;[9, 6, 2, 8, 7];5;87;[ 9  6  2  8  7  4  5  3  1  0 10];[0, 0, 0.7019047575926058, 0, 0.47112399834776597, 0.3880778210780681, 0.7890952434201436, 0.5138505229923687, 0.6681577981496274, 1, 0];[9, 6, 8, 2, 7];5;137;[ 9  6  8  2  7 10  4  0  5  3  1];[0.39778494075363585, 0, 0.7019047575926058, 0, 0.47112399834776597, 0.3880778210780681, 0.7890952434201436, 0.6506219614225774, 0.7301005544420678, 1, 0.560440392573615];[9, 8, 10];3;414;[ 9  6  8  2  1  7 10  4  0  5  3];[0.39778494075363585, 0.6680739447307842, 0.7019047575926058, 0, 0.47112399834776597, 0.3880778210780681, 0.7890952434201436, 0.6506219614225774, 0.7301005544420678, 1, 0.560440392573615];[9, 8, 10];3;464;[ 9  6  8  2  1  7 10  4  0  5  3];[0.39778494075363585, 0.6680739447307842, 0.7019047575926058, 0, 0.47112399834776597, 0.3880778210780681, 0.8541349559832635, 0.6506219614225774, 0.7301005544420678, 1, 0.560440392573615]
13023;11;11;[10, 9, 4];3;2109;[10  9  6  5  0  1  2  4  3  7  8];[0.731556104622191, 0.553628685990535, 0.5215396995571606, 0.4040024077160446, 0.4287550641518756, 0.7343709473065476, 0.7756730863346534, 0.3854783698517903, 0, 0.9379857784144081, 1];[10, 9, 3];3;1134;[10  9  6  0  5  1  3  2  4  8  7];[0.7438039356677448, 0.553628685990535, 0.5215396995571606, 0.5512087255387278, 0.4287550641518756, 0.7343709473065476, 0.7756730863346534, 0.3854783698517903, 0.4016787908892254, 0.9379857784144081, 1];[10, 9, 4];3;1184;[10  9  6  0  5  1  2  4  3  8  7];[0.7438039356677448, 0.6900900811774292, 0.5215396995571606, 0.4040024077160446, 0.46322353843570097, 0.7343709473065476, 0.7756730863346534, 0.3854783698517903, 0.4016787908892254, 0.9379857784144081, 1];[10, 9, 4];3;721;[10  9  0  6  5  1  8  7  4  2  3];[0.781135132465881, 0.6900900811774292, 0.5215396995571606, 0.48348123439755686, 0.5890213200211694, 0.7343709473065476, 0.7756730863346534, 0.6014998820955573, 0.6596145313129022, 0.9379857784144081, 1]
13024;11;11;[8, 9, 7];3;61;[ 8  9  7  1  3 10  5  6  4  2  0];[0, 0.3318179336930313, 0, 0.3318179336930313, 0, 0.25092732796815814, 0.17953219636501558, 0.650027311611325, 1, 0.695431150615241, 0.25092732796815814];[8, 9, 7];3;111;[ 8  9  7  6  2  0  3  1 10  5  4];[0.38412941608686574, 0.3318179336930313, 0.44029834064329876, 0.3318179336930313, 0, 0.25092732796815814, 0.48758228079311333, 0.650027311611325, 1, 0.7056535808138865, 0.25092732796815814];[8, 9, 7];3;161;[ 8  9  7  6  2  1  0  5  4  3 10];[0.38412941608686574, 0.4135585375337072, 0.44029834064329876, 0, 0, 0.3062370795080676, 0.48758228079311333, 0.650027311611325, 1, 0.7056535808138865, 0];[8, 9, 7];3;211;[ 8  9  7  2  3  6  0  1  5  4 10];[0.45139317311459687, 0.4135585375337072, 0.5708555852387842, 0.5111582084978539, 0, 0.3062370795080676, 0.48758228079311333, 0.650027311611325, 1, 0.7056535808138865, 0]
13025;11;11;[8, 6, 7];3;571;[ 8  1  6  2  7  3  5  0  4  9 10];[0.4490697311876406, 0.832587322176231, 0.8006672859398335, 0.5407728484215623, 0.4490697311876406, 0.5145960170941101, 0.8091582545915912, 0.572825570856195, 1, 0, 0];[8, 6, 7];3;2159;[ 8  4  1  6  2  7  9 10  0  3  5];[0.5482740673528769, 0.8769842823768335, 0.8006672859398335, 0.5407728484215623, 0.9727400894479692, 0.5145960170941101, 0.8091582545915912, 0.7137049848267294, 1, 0.6697669131197008, 0.5961886764704847];[8, 6, 7];3;2209;[ 8  4  1 10  6  2  7  9  0  3  5];[0.5482740673528769, 0.8769842823768335, 0.8006672859398335, 0.5407728484215623, 0.9727400894479692, 0.5145960170941101, 0.8091582545915912, 0.7137049848267294, 1, 0.6697669131197008, 0.8620439458202745];[8, 6, 7];3;2259;[ 8  4  1 10  6  2  7  9  0  3  5];[0.5486487757606597, 0.8769842823768335, 0.8006672859398335, 0.5407728484215623, 0.9727400894479692, 0.5145960170941101, 0.8091582545915912, 0.7137049848267294, 1, 0.6697669131197008, 0.8620439458202745]
13026;11;11;[8, 9];2;70;[ 8  7  6  9  2  1  5  0  4  3 10];[0, 0.5660624902302754, 0.5917259771924614, 0, 0, 0.45409813096232104, 0.8410171266240766, 0.8712265251514502, 1, 0.6980574949474531, 0];[8, 9];2;235;[ 8  7  6  2  9  4  1  3  5 10  0];[0, 0.6761109103366155, 0.8288939898778156, 0.4980646855121888, 0.6903414019870395, 0.46629607800285494, 0.8410171266240766, 0.8712265251514502, 1, 0.6980574949474531, 0.43589527832025404];[8, 9];2;285;[ 8  7  6  2  9  4  1  0  3  5 10];[0.5470174340914293, 0.6761109103366155, 0.8288939898778156, 0.4980646855121888, 0.6903414019870395, 0.46629607800285494, 0.8410171266240766, 0.8712265251514502, 1, 0.7758827277467968, 0.43589527832025404];[8, 9];2;335;[ 8  7  6  2  9  4  1  0  3  5 10];[0.5470174340914293, 0.6761109103366155, 0.8288939898778156, 0.4980646855121888, 0.7095807321882603, 0.4691020178725263, 0.8410171266240766, 0.8712265251514502, 1, 0.7758827277467968, 0.43589527832025404]
13027;11;11;[7, 5, 8, 9];4;70;[ 7  5  8  9  2  3  1  6 10  0  4];[0.39402745968419545, 0.48558441901562643, 0.5367771573199547, 0.5163423592321911, 0, 0.6537415957989584, 0.4165716030077204, 1, 0.6108388545594226, 0.6080713973207946, 0.4165716030077204];[7, 9, 5, 8];4;1134;[ 7  6  9  1  5  3  8  2  0  4 10];[0.39402745968419545, 0.7334516593147514, 0.5367771573199547, 0.6518680434213441, 0.3749583713082861, 0.6792928680057632, 0.8638621732246716, 1, 0.6331914288512166, 0.7523301391441327, 0];[7, 5, 9, 8];4;1184;[ 7  6  5  9  1  3  8  4  2  0 10];[0.4602963806307562, 0.7334516593147514, 0.5591746405332779, 0.6518680434213441, 0.5783053214384831, 0.8120964246533908, 0.8638621732246716, 1, 0.6331914288512166, 0.7523301391441327, 0];[7, 8, 5, 9];4;2259;[ 7  6  8  3  5  9  1  4  2 10  0];[0.4602963806307562, 0.7334516593147514, 0.5729296533250864, 0.8183311215147883, 0.5783053214384831, 0.8120964246533908, 0.8638621732246716, 1, 0.845612942173673, 0.7523301391441327, 0.48730313519273466]
13028;11;11;[9, 3, 8, 10];4;2109;[ 9  3  5  8  1  7  2  4 10  6  0];[0, 0.6874492899587631, 0.5649683905535147, 0.8257922210973085, 0.5541011817515958, 0.7787090126949211, 0.45249552667014714, 0.6366167289112753, 0.7283325384803291, 1, 0.5301581066520737];[9, 10, 2, 8];4;364;[ 9 10  2  3  5  8  1  7  4  0  6];[0.6267725588835856, 0.6874492899587631, 0.8388981561871611, 0.8257922210973085, 0.6321354321757728, 0.7787090126949211, 0.45249552667014714, 0.6366167289112753, 0.7283325384803291, 1, 0.8502355922621441];[9, 10, 2, 8];4;285;[ 9 10  0  2  3  5  8  1  7  4  6];[0.8401068553453738, 0.6874492899587631, 0.8388981561871611, 0.8257922210973085, 0.6321354321757728, 0.7787090126949211, 0.45249552667014714, 0.6366167289112753, 0.7333333118757477, 1, 0.8502355922621441];[9, 10, 2, 8];4;2259;[ 9 10  0  2  3  6  5  8  1  7  4];[0.8401068553453738, 0.6874492899587631, 0.8388981561871611, 0.8257922210973085, 0.6321354321757728, 0.7787090126949211, 0.8149196540630923, 0.6366167289112753, 0.7333333118757477, 1, 0.9451693299707662]
13029;11;11;[9, 8, 0, 10];4;1084;[ 9  8  1  0  6  3  4  2 10  5  7];[0.3758064840183248, 0.3820199661347048, 0.2628497190651327, 0.35044761614043, 0.35044761614043, 0.18779623802072962, 0.3758064840183248, 0, 0.5908975061700735, 1, 0.18779623802072962];[9, 5, 8, 10];4;170;[ 9  7  5  4  8 10  0  1  2  3  6];[0.4087463003605836, 0.3820199661347048, 0.3805964161934912, 0, 0.6070627076172549, 0.8801048114635479, 0, 0.9204957976934341, 0.5908975061700735, 1, 0.4409885835334566];[9, 0, 10, 8];4;414;[ 9  7  0  5 10  4  8  1  2  3  6];[0.8911107033964887, 0.3820199661347048, 0.3805964161934912, 0, 0.6070627076172549, 0.8801048114635479, 0, 0.9204957976934341, 0.5951581659912208, 1, 0.6844564003169978];[9, 0, 10, 8];4;1234;[ 9  7  0  5 10  1  6  4  8  2  3];[0.8911107033964887, 0.6289827439957136, 0.3805964161934912, 0, 0.6070627076172549, 0.8801048114635479, 0.6225626626684075, 0.9204957976934341, 0.5951581659912208, 1, 0.6844564003169978]
13030;11;11;[10, 1, 0, 9, 8, 5, 4, 2];8;2109;[10  7  1  0  9  8  6  3  5  4  2];[0.7082468130071046, 0.8310679669035255, 0, 0.4919958669455755, 0.3496355500645118, 0.35870043071671104, 0.5754829033276084, 0.8576174945791352, 0.5862069217993453, 0.6101304962582926, 1];[10, 1, 5, 0, 4, 9, 8, 2];8;2159;[10  3  7  1  5  0  4  9  8  6  2];[0.7082468130071046, 0.8310679669035255, 0, 0.8947916435582554, 0.658419465015932, 0.762656112637125, 0.5754829033276084, 0.8576174945791352, 0.6042825522626091, 0.6101304962582926, 1];[10, 1, 5, 2, 0, 4, 9, 8];8;2209;[10  3  7  1  5  2  0  4  9  8  6];[0.7082468130071046, 0.8310679669035255, 0.7097579117163164, 0.8947916435582554, 0.658419465015932, 0.762656112637125, 0.5754829033276084, 0.8576174945791352, 0.6042825522626091, 0.6101304962582926, 1];[10, 5, 1, 9, 8, 2, 0, 4];8;2259;[10  3  7  5  1  9  8  2  0  4  6];[0.7082468130071046, 0.8310679669035255, 0.7148227311583979, 0.8947916435582554, 0.658419465015932, 0.8371888899506089, 0.5754829033276084, 0.8576174945791352, 0.754469880850953, 0.8159990420879701, 1]
13031;11;11;[10, 2, 9];3;2109;[10  4  1  2  7  6  5  3  8  0  9];[0.3560832954568115, 0.6740466672039198, 0.5782305845312592, 0.4643016275182753, 0.7014970583049277, 0.4683436901864448, 0.47463641238971754, 0.4851398277775366, 0.4458567390186583, 0.3560832954568115, 1];[10, 2, 9];3;2159;[10  4  5  1  8  2  0  7  3  6  9];[0.4980903889938935, 0.6740466672039198, 0.5782305845312592, 0.4833244797634635, 0.7014970583049277, 0.6863645733877275, 0.47463641238971754, 0.4851398277775366, 0.6318520861680265, 0.4146401635644218, 1];[10, 2, 9];3;2209;[10  7  5  4  1  8  2  0  9  3  6];[0.5343452403194976, 0.6740466672039198, 0.5669828352926184, 0.4833244797634635, 0.7014970583049277, 0.7907960878260241, 0.47572652215186734, 0.9154162228442134, 0.6676995929288133, 0.5180065349648066, 1];[10, 7, 1, 9];4;721;[10  7  1  8  5  3  4  0  9  2  6];[0.6959476577105823, 0.9053800959189928, 0.5669828352926184, 0.7294234131789762, 0.7014970583049277, 0.7907960878260241, 0.5033798682343202, 0.9154162228442134, 0.7928569190637421, 0.6832917078069827, 1]
13032;11;11;[9, 4, 8];3;1084;[ 9  7  1  6  2  3 10  4  8  5  0];[0.4180666093139908, 0.6447881650267967, 0.5860138392463926, 0.566512741743577, 0.456213879339849, 0.437864999947927, 0.614506817009941, 0.6657032985179288, 0.437864999947927, 1, 0.556032293885074];[9, 5, 8, 6];4;120;[ 9  5  8  6  7  1  0  2  3 10  4];[0.6268049644454463, 0.6447881650267967, 0.5860138392463926, 0.582389954371083, 0, 0.8656262793027533, 0.6682584093439617, 0.6657032985179288, 0.7036003229277671, 1, 0.556032293885074];[9, 8, 4];3;2209;[ 9  5  8  0  3  6  7  1  2 10  4];[0.7117201092755648, 0.6447881650267967, 0.5860138392463926, 0.6776376896092817, 0.3975735586405289, 0.8656262793027533, 0.6682584093439617, 0.6657032985179288, 0.7120405347011046, 1, 0.556032293885074];[9, 8, 4];3;2259;[ 9  5  0  8  6  3  7  1  2 10  4];[0.8246442374570677, 0.6447881650267967, 0.5860138392463926, 0.6776376896092817, 0.3975735586405289, 0.8656262793027533, 0.7000582106761165, 0.6657032985179288, 0.7365798913828869, 1, 0.556032293885074]
13033;11;11;[7, 1, 8, 6];4;185;[ 7  2  1  8  4  6  3  5 10  0  9];[0.29428130832109967, 0.6751536605028996, 0.7221772495748858, 0.48561383806268643, 0.5661634935039649, 0.38472477038742614, 0.4964192440706848, 1, 0.6667775960452438, 0, 0.38472477038742614];[7, 1, 8, 6];4;235;[ 7  4  2  1  8  6  3  5 10  0  9];[0.23502377382338607, 0.6751536605028996, 0.7221772495748858, 0.48561383806268643, 0.9447375506902194, 0.38472477038742614, 0.5369428528883855, 1, 0.6667775960452438, 0, 0.38472477038742614];[7, 1, 8, 6];4;285;[ 7  4  1  2  8  6  3  5  0  9 10];[0.3249266087494621, 0.8718965258657009, 0.7221772495748858, 0.48561383806268643, 0.9447375506902194, 0.4721512960016357, 0.5369428528883855, 1, 0.6667775960452438, 0, 0];[7, 1, 8, 6];4;335;[ 7  4  1  2  8  6  3  5  0  9 10];[0.3249266087494621, 0.8718965258657009, 0.7221772495748858, 0.48561383806268643, 0.9447375506902194, 0.4721512960016357, 0.5369428528883855, 1, 0.6667775960452438, 0, 0]
13034;11;11;[8, 9, 7];3;87;[ 8  9  5  2  7 10  3  0  6  4  1];[0, 0, 0.47095394748323266, 0.39207458767235487, 0, 0.5036813826499862, 0, 0.47095394748323266, 1, 0.78319427899953, 0.39207458767235487];[8, 9, 6, 10];4;120;[ 8  9  6 10  3  5  7  2  4  0  1];[0, 0, 0.47095394748323266, 0.5453137676729627, 0, 0.5036813826499862, 0.6394025806458649, 0.47095394748323266, 1, 0.78319427899953, 0.5514457907566493];[8, 9, 6, 10];4;220;[ 8  9  1  6 10  3  7  5  4  2  0];[0, 0.6750265417569064, 0, 0.5453137676729627, 0, 0.5036813826499862, 0.6394025806458649, 0.516858292845149, 1, 0.78319427899953, 0.5514457907566493];[8, 9, 7];3;270;[ 8  9 10  1  6  7  3  5  4  2  0];[0, 0.6750265417569064, 0, 0.5453137676729627, 0, 0.5036813826499862, 0.6394025806458649, 0.6029787716205425, 1, 0.78319427899953, 0.6945169953887987]
13035;11;11;[8, 7, 5, 6];4;70;[ 8  7  5  6  9  1  2  3  0  4 10];[0.35982247282032465, 0.5378974637413857, 0.44330432778430073, 0.4031472325131832, 0, 0.751199075437828, 0.5399172538717923, 0.751199075437828, 1, 0.5399172538717923, 0];[8, 7, 5, 6];4;2159;[ 8  7  5  2 10  9  6  1  3  4  0];[0.35982247282032465, 0.5378974637413857, 0.6227725279246489, 0.4214043547495148, 0.37659867875841113, 0.751199075437828, 0.5399172538717923, 0.751199075437828, 1, 0.5399172538717923, 0.6227725279246489];[8, 7, 6, 5];4;187;[ 8  7  4  6  5  2 10  1  3  0  9];[0.35982247282032465, 0.5378974637413857, 0.6227725279246489, 0.4031472325131832, 0.7145164230330873, 0.6468347516732439, 0.6606830270986835, 0.8937611248146415, 1, 0, 0.6227725279246489];[8, 7, 0, 5];4;220;[ 8  7  0  5  4  6 10  2  1  3  9];[0.891626592989955, 0.5378974637413857, 0.6227725279246489, 0.41401632269536276, 0.7228274423138654, 0.8727921993328364, 0.6606830270986835, 0.8937611248146415, 1, 0, 0.6227725279246489]
13036;11;11;[10, 8, 9];3;61;[10  8  9  2  6  0  3  1  7  5  4];[0.356788612490243, 0, 0.5908108706967499, 0, 0, 0, 0.3815403746062428, 0, 0.7464801973929521, 0.6434633024354183, 1];[10, 8, 9];3;111;[10  8  9  3  2  5  4  0  6  1  7];[0.3841000442871539, 0, 0.5908108706967499, 0.6066001575939192, 0.5566881832265933, 0.5859896067455647, 0.3815403746062428, 0, 0.7464801973929521, 0.6434633024354183, 1];[10, 8, 9];3;161;[10  8  9  3  2  5  4  0  6  1  7];[0.3841000442871539, 0.35940365939922037, 0.5908108706967499, 0.6066001575939192, 0.5566881832265933, 0.5859896067455647, 0.3815403746062428, 0, 0.7464801973929521, 0.7454919967911463, 1];[10, 8, 9];3;211;[10  8  9  3  2  5  4  0  6  1  7];[0.3841000442871539, 0.35940365939922037, 0.5908108706967499, 0.6066001575939192, 0.5566881832265933, 0.5859896067455647, 0.3815403746062428, 0, 0.7464801973929521, 0.7454919967911463, 1]
13037;11;11;[9, 8, 7];3;61;[ 9  8  7  6  5  1  3  2  4  0 10];[0, 0.43525775607402173, 0, 0, 0, 0.5107201154088277, 0.6335726776189081, 0.6703609444637372, 0.8335473516239429, 1, 0];[9, 8, 7];3;111;[ 9  8  7  6  5  1  3  2  4  0 10];[0, 0.43525775607402173, 0, 0, 0, 0.5107201154088277, 0.6335726776189081, 0.6703609444637372, 0.8335473516239429, 1, 0];[9, 8, 7];3;161;[ 9  8  7  6  5  1  3  2  4  0 10];[0, 0.43525775607402173, 0, 0, 0, 0.5107201154088277, 0.6335726776189081, 0.6703609444637372, 0.8335473516239429, 1, 0];[9, 8, 7];3;211;[ 9  8  7  6  5  1  3  2  4  0 10];[0, 0.43525775607402173, 0, 0, 0, 0.5107201154088277, 0.6335726776189081, 0.6703609444637372, 0.8335473516239429, 1, 0]
13038;11;11;[10, 7, 9, 8];4;185;[10  7  9  0  8  6  5  4  1  3  2];[0.7024206329401734, 0.3315527158446432, 0, 0, 0.39841452299068003, 0.5713964635107898, 0.600198573746101, 0.7756294180164729, 0.6169622791129552, 0.7636015300305127, 1];[10, 7, 9, 8];4;364;[10  4  0  7  9  5  8  6  1  3  2];[0.8328136577437562, 0.34968535100780057, 0, 0, 0.880398214569725, 0.6708449709059018, 0.600198573746101, 0.7756294180164729, 0.6208191321766581, 0.7636015300305127, 1];[10, 7, 9, 8];4;414;[10  4  7  0  9  5  8  6  3  1  2];[0.8328136577437562, 0.34968535100780057, 0, 0.5242304818323805, 0.880398214569725, 0.6708449709059018, 0.600198573746101, 0.875000374737955, 0.6208191321766581, 0.7636015300305127, 1];[10, 7, 9, 8];4;464;[10  4  7  0  9  5  8  6  3  2  1];[0.8328136577437562, 0.34968535100780057, 0.5175513897580162, 0.5242304818323805, 0.880398214569725, 0.6708449709059018, 0.600198573746101, 0.875000374737955, 0.6298178153221776, 0.7636015300305127, 1]
13039;11;11;[10, 9];2;56;[10  9  1  0  3  8  4  2  7  6  5];[0.32042465765187755, 0.765262139009576, 0, 0.21667475157476215, 0, 0, 0, 0, 0.21615007984103118, 0.8765567893645383, 1];[10, 9];2;106;[10  9  1  2  3  5  4  0  7  6  8];[0, 0.765262139009576, 0.6612803757231637, 0.3548420770137072, 0, 0, 0, 0, 0, 0.8765567893645383, 1];[10, 9];2;156;[10  9  0  1  2  6  3  4  7  5  8];[0.771519574820174, 0.765262139009576, 0.6612803757231637, 0.3548420770137072, 0, 0, 0.5039883216496233, 0, 0, 0.8765567893645383, 1];[10, 9];2;206;[10  9  0  1  2  6  3  4  7  5  8];[0.771519574820174, 0.765262139009576, 0.6612803757231637, 0.3548420770137072, 0, 0, 0.5039883216496233, 0, 0, 0.8765567893645383, 1]
13040;12;12;[11, 0, 10, 6, 7, 9, 3, 1, 4];9;571;[11  0 10  6  7  9  3  1  4  5  2  8];[0.742553909506289, 0.48045925384394783, 0, 0.48512576329171003, 0, 0, 0.5694385825797876, 0.5507586320075879, 0, 0.5192349836155419, 0.7039497690675671, 1];[11, 7, 2];3;4208;[11  6  0 10  4  5  7  2  9  3  8  1];[0.742553909506289, 0.48045925384394783, 0.5225426494567358, 0.48512576329171003, 0.6819252410415584, 0.5763339806656772, 0.8859090945487578, 0.5507586320075879, 0.48193132374407543, 0.5192349836155419, 0.7039497690675671, 1];[11, 2, 7];3;4258;[11  6  3  0 10  4  2  8  5  7  9  1];[0.742553909506289, 0.48045925384394783, 0.6454114165827314, 0.7794699605247601, 0.6819252410415584, 0.5763339806656772, 0.8859090945487578, 0.5507586320075879, 0.611809269540003, 0.5192349836155419, 0.7039497690675671, 1];[11, 2, 7];3;4308;[11  1  6  3  0  8  4 10  2  9  5  7];[0.742553909506289, 0.9225389753110673, 0.6782415827837615, 0.7794699605247601, 0.7263562511285383, 0.5763339806656772, 0.8859090945487578, 0.5507586320075879, 0.7367619913909361, 0.6491847224541415, 0.7039497690675671, 1]
13041;12;12;[9, 10];2;61;[ 9  8 10  0  5 11  2  1  7  6  4  3];[0.5635606249179694, 0, 0, 0, 0, 0.5627608223947081, 0, 0, 0.6939441661853137, 1, 0.686914657240773, 0.4939455556149746];[9, 10];2;106;[ 9 10  3  8  0  5  1  4 11  6  7  2];[0.5635606249179694, 0.5467656853848579, 0, 0.7636552783663496, 0.5249450811835112, 0.5627608223947081, 0.4820680663121844, 0, 0.6939441661853137, 1, 0.8533544022413628, 0.4939455556149746];[9, 10];2;156;[ 9 10  3  8  6  7  4  0  5  1 11  2];[0.5635606249179694, 0.5467656853848579, 0, 0.7636552783663496, 0.5804887424886144, 0.5627608223947081, 0.6849892870999585, 0.6141945462732422, 0.6939441661853137, 1, 0.8533544022413628, 0.4939455556149746];[9, 10];2;211;[ 9  4 10  3  8  6  5  7  0  1 11  2];[0.5635606249179694, 0.5467656853848579, 0.472637399633245, 0.7636552783663496, 0.862008210377952, 0.6512410520320978, 0.6849892870999585, 0.6141945462732422, 0.6939441661853137, 1, 0.8533544022413628, 0.5041223462616674]
13042;12;12;[11, 9, 5, 7];4;314;[11  0  9  2  5  3  7  8  4 10  1  6];[0.7056365705668464, 0.4536915384485179, 0.6004523777149412, 0.5330907287197667, 0.5118950708266653, 0.5746789047369865, 0, 0.5314215952370179, 0.5210922156731549, 0.6587055836697018, 0.46261672423395106, 1];[11, 6, 7, 9];4;235;[11  6  7 10  2  0  9  3  5  4  8  1];[0.7056365705668464, 0.4536915384485179, 0.7452992648507372, 0.6469595086956367, 0.6180059086573241, 0.6421041636717758, 0.8205512101059412, 0.7909991668305486, 0.5210922156731549, 0.6587055836697018, 0.7810157708171255, 1];[11, 6, 7, 9];4;285;[11  0  6  7 10  2  9  3  4  5  8  1];[0.9426586440610671, 0.4536915384485179, 0.7452992648507372, 0.6469595086956367, 0.6460276625517112, 0.6421041636717758, 0.8205512101059412, 0.7909991668305486, 0.5210922156731549, 0.6587055836697018, 0.7810157708171255, 1];[11, 3, 10];3;220;[11  0  3 10  6  7  2  4  9  5  8  1];[0.9426586440610671, 0.4536915384485179, 0.7452992648507372, 0.8984013091987028, 0.6589866107088143, 0.6421041636717758, 0.8205512101059412, 0.7909991668305486, 0.5210922156731549, 0.6587055836697018, 0.8656017601319246, 1]
13043;12;12;[11, 10];2;87;[11  0  1 10  8  2  6  3  7  5  4  9];[0.8770334632022034, 0.7345400244102338, 0.43478954860282204, 0, 0, 0, 0.4085894763503723, 0, 0.5251398786619935, 0, 0.5907387206993984, 1];[11, 10];2;137;[11  0  1  8 10  6  9  2  4  5  7  3];[0.8770334632022034, 0.7345400244102338, 0.43478954860282204, 0, 0.3481141263688619, 0.3481141263688619, 0.5021713114588536, 0, 0.5955105003472081, 0.4624095919999481, 0.5907387206993984, 1];[11, 10];2;187;[11  0  1  8 10  6  9  2  4  5  7  3];[0.8770334632022034, 0.7345400244102338, 0.43478954860282204, 0, 0.3481141263688619, 0.3481141263688619, 0.5021713114588536, 0, 0.6394285280784705, 0.4624095919999481, 0.5907387206993984, 1];[11, 10];2;237;[11  0  1  8 10  6  9  7  2  5  4  3];[0.8770334632022034, 0.7345400244102338, 0.43478954860282204, 0, 0.3481141263688619, 0.3481141263688619, 0.5021713114588536, 0.46044050356537747, 0.6394285280784705, 0.4624095919999481, 0.5907387206993984, 1]
13044;12;12;[10, 2, 9];3;314;[10  5  2  8  6  9 11  7  4  1  3  0];[0, 0, 0.6748592504145262, 0, 0.4459298827618232, 0.8778165987805735, 0.5831443046503446, 0.4858123798643974, 0.6143584636782281, 0.575635963661672, 1, 0.4858123798643974];[10, 2, 9];3;364;[10  5  8  2  9  6 11  7  4  1  3  0];[0, 0, 0.6748592504145262, 0, 0.4459298827618232, 0.8778165987805735, 0.5831443046503446, 0.4858123798643974, 0.7096186294092923, 0.5914222926998836, 1, 0.4858123798643974];[10, 9, 11];3;285;[10  5  9  7  8 11  6  2  0  4  1  3];[0.5264409509712809, 0, 0.6840133189367389, 0, 0.4459298827618232, 0.8778165987805735, 0.6933909348081609, 0.7298417318134858, 0.7096186294092923, 0.7728663509307576, 1, 0.6933909348081609];[10, 9, 11];3;1234;[10  5  1  9  7  8 11  6  2  3  0  4];[0.5264409509712809, 0.8065067694013799, 0.6840133189367389, 0.6619612123637666, 0.4459298827618232, 0.8778165987805735, 0.6933909348081609, 0.7298417318134858, 0.7096186294092923, 0.7728663509307576, 1, 0.6933909348081609]
13045;12;12;[9, 6, 8, 4];4;571;[ 9  0 11  7 10  6  1  8  4  5  2  3];[0.5949149362287877, 0.4541650355637083, 0, 0, 0, 0, 0.4541650355637083, 0.4593868399762546, 0.4498499927640656, 1, 0.4593868399762546, 0.5860917205202452];[9, 8, 2];3;4208;[ 9  7  4  3  0 11 10  6  1  8  5  2];[0.5949149362287877, 0.4541650355637083, 0, 0.691336314458936, 0.691336314458936, 0, 0.4541650355637083, 0.7157013590260393, 0.4498499927640656, 1, 0.5137367209351728, 0.5860917205202452];[9, 8, 1, 5];4;671;[ 9  4  8  7  1  3  0 11  5 10  6  2];[0.5949149362287877, 0.6603958919527315, 0, 0.6560015960044796, 0.8653403756683419, 0.4698149174133634, 0.41977609833310686, 0.7157013590260393, 0.724498861901692, 1, 0.4459988834288584, 0.5860917205202452];[9, 8, 2];3;721;[ 9  5  4  3  6  8  1  7  2  0 11 10];[0.6139765692214492, 0.7196912316906863, 0.6574066270954247, 0.7823891751377062, 0.8653403756683419, 0.8717984722577354, 0.7557903822952072, 0.7157013590260393, 0.724498861901692, 1, 0.4459988834288584, 0.5860917205202452]
13046;12;12;[9, 3, 8, 7, 6];5;185;[ 9  3  8  7  5  1  6 10 11  4  0  2];[0, 0.49205689214406456, 0, 0.9598009527474078, 0, 0.49205689214406456, 0.44684806395131155, 0.5464315645898435, 0.6830236231435418, 1, 0.24920743248974297, 0.24920743248974297];[9, 3, 8, 6, 7];5;137;[ 9  3  8  6  7  1  5 10 11  4  0  2];[0, 0.5319981186154095, 0, 0.9598009527474078, 0, 0.49205689214406456, 0.5739934570845951, 0.5684803668716557, 0.6830236231435418, 1, 0.24920743248974297, 0.24920743248974297];[9, 3, 8, 6, 7];5;220;[ 9  3  8  6 10  7  5  1  4  2  0 11];[0, 0.49205689214406456, 0, 0.9598009527474078, 0.30133924877934554, 0.49205689214406456, 0.6673878079962408, 0.5684803668716557, 0.918319188206406, 1, 0.5987232797381211, 0];[9, 3, 8, 6, 7];5;270;[ 9  3  8  6 10  7  5  1  4  2  0 11];[0, 0.49205689214406456, 0, 0.9598009527474078, 0.40414656313345837, 0.49205689214406456, 0.6673878079962408, 0.5684803668716557, 0.918319188206406, 1, 0.5987232797381211, 0]
13047;12;12;[10, 3, 11];3;185;[10  3  7  2  8 11  5  9  1  0  6  4];[0.2551254434121317, 0.29876868239443405, 0.7222207733641168, 0.7925843138648683, 0, 0.5549225749801008, 0.2551254434121317, 0.7558728414564723, 0.6915839675655995, 0.545537147603395, 1, 0.6391994700715137];[10, 3, 11];3;235;[10  1  3  7  2  8 11  5  4  9  6  0];[0.2551254434121317, 0.8822142427755186, 0.7222207733641168, 0.7925843138648683, 0.5825355512156084, 0.5825355512156084, 0.2551254434121317, 0.7558728414564723, 0.6915839675655995, 0.545537147603395, 1, 0.6901873325756878];[10, 3, 11];3;414;[10  1  4  3 11  7  2  8  5  9  6  0];[0.2551254434121317, 0.8822142427755186, 0.7222207733641168, 0.7925843138648683, 0.8156297636125083, 0.5690808532097795, 0.3556290337892721, 0.7558728414564723, 0.6915839675655995, 0.545537147603395, 1, 0.790654990537661];[10, 3, 11];3;270;[10  1  5  4  3 11  7  2  8  0  9  6];[0.6674480941366127, 0.8822142427755186, 0.7222207733641168, 0.7925843138648683, 0.8156297636125083, 0.8499215441053537, 0, 0.7558728414564723, 0.6915839675655995, 0.6394061067866817, 1, 0.790654990537661]
13048;12;12;[10, 9, 11, 8, 7];5;87;[10  9 11  8  7  6  2  1  4  0  5  3];[0.4315165316946302, 0.4920474527423644, 0.5393969897513785, 0, 0.4603280814458076, 0.4107594505748557, 0.5532445110569214, 0.5544305922060961, 0.6521819552792473, 0.8435027752049578, 1, 0.6999300271872777];[10, 9, 11, 8, 7];5;137;[10  9 11  8  7  6  0  2  3  1  4  5];[0.5483927305760886, 0.4920474527423644, 0.5393969897513785, 0.49365171325202534, 0.4603280814458076, 0.4107594505748557, 0.6238640937016718, 0.6389147640324448, 0.6521819552792473, 0.8435027752049578, 1, 0.6999300271872777];[10, 9, 11, 3, 8];5;187;[10  9 11  3  8  7  6  2  4  0  1  5];[0.5483927305760886, 0.4920474527423644, 0.5724121451859654, 0.750659857033549, 0.5666047568308739, 0.4107594505748557, 0.6238640937016718, 0.6389147640324448, 0.6521819552792473, 0.8589727752209472, 1, 0.8509499860565118];[10, 9, 11, 3, 8];5;237;[10  9 11  3  8  7  6  2  4  0  1  5];[0.5483927305760886, 0.5266142002560357, 0.5724121451859654, 0.750659857033549, 0.5666047568308739, 0.4107594505748557, 0.6238640937016718, 0.6389147640324448, 0.6521819552792473, 0.8589727752209472, 1, 0.8509499860565118]
13049;12;12;[11, 3, 8, 2];4;2109;[11  1  4  3  6  5  9  7  8  2  0 10];[0, 0.9105416716985688, 0, 0.7594420113403132, 0.7750782179772161, 0.6487526495939858, 0.7328375036107507, 0.47316027536205507, 0.47316027536205507, 0.5721437220222407, 0, 1];[11, 3, 0, 8];4;4208;[11  1 10  4  3  5  6  9  0  7  2  8];[0.6631835636183535, 0.9105416716985688, 0.4109475325031999, 0.7594420113403132, 0.7750782179772161, 0.7514291363338497, 0.7328375036107507, 0.5181214383923868, 0, 0.7073740870938304, 0.858909458806969, 1];[11, 3, 0, 8];4;4258;[11  1 10  3  6  4  0  5  9  2  7  8];[0.7520882676830472, 0.9105416716985688, 0.5634848984996723, 0.8041590523923785, 0.7750782179772161, 0.7514291363338497, 0.7927900063220034, 0.5181214383923868, 0.43913994314616095, 0.7073740870938304, 0.858909458806969, 1];[11, 3, 2, 8];4;4308;[11  1 10  3  6  4  2  0  5  9  8  7];[0.7520882676830472, 0.9105416716985688, 0.7650353526157481, 0.8041590523923785, 0.7750782179772161, 0.7514291363338497, 0.7927900063220034, 0.5181214383923868, 0.5872075861305032, 0.7073740870938304, 0.858909458806969, 1]
13050;12;12;[10, 11, 9];3;4158;[10  4  7  5  2 11  3  6  1  0  9  8];[0.33384070625681406, 0.34966553630095754, 0.5968627775682952, 0.533415906025404, 0.6697301392724216, 0.5994340353013178, 0.46149639817055177, 0.5996937344477261, 0, 0.3312071418460112, 1, 0.5364480798024991];[10, 11, 9];3;4208;[10  8  0 11  5  4  1  7  2  3  6  9];[0.8179217664178207, 0.6237738039144791, 0.5968627775682952, 0.533415906025404, 0.6697301392724216, 0.7295085425150429, 0.47668206089192877, 0.5996937344477261, 0.9047267774409445, 0.3312071418460112, 1, 0.8066055597898457];[10, 1, 9];3;4258;[10  8  0  1 11  5  4  9  7  2  3  6];[0.8281351883184059, 0.8277106198806444, 0.5968627775682952, 0.5627037751330306, 0.7278775276774516, 0.7295085425150429, 0.47668206089192877, 0.5996937344477261, 0.9047267774409445, 0.6567628576929629, 1, 0.8066055597898457];[10, 1, 9];3;4308;[10  8  0  1 11  9  5  4  7  2  3  6];[0.8281351883184059, 0.8277106198806444, 0.5977510840582639, 0.5627037751330306, 0.7278775276774516, 0.7295085425150429, 0.47668206089192877, 0.5996937344477261, 0.9047267774409445, 0.7318613550624865, 1, 0.8066055597898457]
13051;12;12;[11, 10];2;56;[11 10  0  1  4  5  2  3  7  6  9  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7316931148650536, 1];[11, 10];2;106;[11 10  0  1  4  5  2  3  7  6  9  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7316931148650536, 1];[11, 10];2;156;[11 10  4  9  7  6  3  0  5  1  2  8];[0, 0, 0, 0, 0.6184834236443207, 0, 0.3050134548468232, 0.3050134548468232, 0, 0.6184834236443207, 0.7316931148650536, 1];[11, 10];2;206;[11 10  4  9  8  6  7  0  5  1  2  3];[0, 0, 0, 0, 0.6184834236443207, 0, 0.3050134548468232, 0.3050134548468232, 0.4978872861913722, 0.6184834236443207, 0.7316931148650536, 1]
13052;12;12;[10, 11, 4, 9];4;70;[10 11  4  9  2  6  7  8  5  1  3  0];[0, 0, 0.7188592215784169, 0, 0.8553657604189063, 0.4445559119491119, 0.5319497656042372, 0.5072896958382505, 0.4823398712596865, 0.8038968106993382, 1, 0.9074963104213488];[10, 11, 4, 1];4;120;[10 11  4  1  9  8  2  6  7  5  0  3];[0, 0.8312637295143712, 0.7188592215784169, 0, 0.8553657604189063, 0.4445559119491119, 0.5319497656042372, 0.5072896958382505, 0.785485480105127, 0.8038968106993382, 1, 0.9074963104213488];[10, 11, 4, 1];4;170;[10 11  4  1  9  8  2  7  0  6  5  3];[0.6280145209573873, 0.8312637295143712, 0.7188592215784169, 0, 0.8765116796459862, 0.4445559119491119, 0.5319497656042372, 0.6922175521428315, 0.785485480105127, 0.8038968106993382, 1, 0.9074963104213488];[10, 11, 4, 1];4;220;[10 11  4  1  9  5  8  2  7  0  6  3];[0.6451293577244117, 0.8312637295143712, 0.7188592215784169, 0, 0.8765116796459862, 0.7930960002952608, 0.5319497656042372, 0.6922175521428315, 0.785485480105127, 0.8038968106993382, 1, 0.9074963104213488]
13053;12;12;[10, 8, 9, 7];4;185;[10  6  8  9  5 11  7  3  4  0  1  2];[0, 0, 0, 0.4148127520686665, 0, 0.6807362311676187, 0.8358472311720231, 0.5715173460296002, 0.7368771910169858, 0.6943420540077293, 1, 0.5903436091337921];[10, 8, 9, 7];4;235;[10  6  5  8  9 11  7  0  3  4  1  2];[0.4194898950836971, 0, 0, 0.4194898950836971, 0, 0.7792539801982636, 0.8358472311720231, 0.5715173460296002, 0.7368771910169858, 0.6943420540077293, 1, 0.5903436091337921];[10, 8, 9, 7];4;285;[10  6  5  8  9 11  7  0  3  4  1  2];[0.4194898950836971, 0, 0, 0.4194898950836971, 0.30834444351381796, 0.7792539801982636, 0.8358472311720231, 0.5715173460296002, 0.7368771910169858, 0.6943420540077293, 1, 0.5903436091337921];[10, 8, 9, 7];4;335;[10  6  5  8  9 11  7  0  3  4  1  2];[0.4194898950836971, 0, 0, 0.4194898950836971, 0.30834444351381796, 0.8337097691671157, 0.8358472311720231, 0.5715173460296002, 0.7368771910169858, 0.6943420540077293, 1, 0.5903436091337921]
13054;12;12;[11, 10, 9, 8];4;4158;[11 10  2  4  6  0  5  7  9  8  3  1];[0.44628841182823265, 0, 0.5572806272680394, 0.319126332245432, 0.5353665996580488, 0.4300735234197525, 0.5020305472516547, 0.4065630627610663, 0.34234755860401545, 0.3557283405367537, 0.697295309156379, 1];[11, 10, 9, 8];4;4208;[11 10  3  4  6  2  5  1  9  0  7  8];[0.44628841182823265, 0.46846174228080883, 0.5572806272680394, 0.6422234395816561, 0.6170792309931489, 0.5497146947856877, 0.6043946907740608, 0.4065630627610663, 0.34234755860401545, 0.4567205889179842, 0.697295309156379, 1];[11, 10, 9, 8];4;4258;[11  4  5  3 10  6  2  1  7  9  0  8];[0.44628841182823265, 0.46846174228080883, 0.5572806272680394, 0.7320848362420617, 0.8596257865137806, 0.7811200597212884, 0.6043946907740608, 0.46717465038119194, 0.34234755860401545, 0.45684621520283253, 0.697295309156379, 1];[11, 10, 9, 8];4;4308;[11  6  4  3  5  0 10  2  1  7  9  8];[0.7501689318037851, 0.46846174228080883, 0.6200008326723672, 0.7985268779304211, 0.8596257865137806, 0.7811200597212884, 0.8720503976226055, 0.46717465038119194, 0.34234755860401545, 0.4585139475734634, 0.697295309156379, 1]
13055;12;12;[11, 10, 9];3;70;[11 10  4  9  6  5  7  8  0  1  2  3];[0, 0, 0, 0, 0.5419351764897076, 0.3049117155534803, 0.3881454663274742, 0.24900259890281995, 0.22779987421724096, 0.5399467048939616, 0.7739358690049953, 1];[11, 10, 9];3;120;[11 10  3  9  4  1  6  5  7  2  0  8];[0, 0.5403557460043585, 0, 0.6687849582190432, 0.5419351764897076, 0.24110296413916446, 0.3881454663274742, 0.24110296413916446, 0, 0.5830348638916125, 0.7739358690049953, 1];[11, 10, 9];3;170;[11 10  3  9  4  1  6  5  7  2  0  8];[0, 0.5403557460043585, 0, 0.6687849582190432, 0.5419351764897076, 0.24110296413916446, 0.3881454663274742, 0.24110296413916446, 0, 0.5830348638916125, 0.7739358690049953, 1];[11, 10, 9];3;237;[11 10  8  3  9  4  1  6  7  5  0  2];[0, 0.5403557460043585, 0, 0.6687849582190432, 0.5419351764897076, 0.24110296413916446, 0.41092187285460396, 0.24110296413916446, 0.6766447584982825, 0.5830348638916125, 0.8883007020004079, 1]
13056;12;12;[10, 9];2;61;[10  3  9  7  5  6  4  8  0  2  1 11];[0.45196012818782433, 0, 0, 0.8807166535304574, 0.5457894452135281, 0.6541223666815873, 0.5639002267534092, 0.8186161939490675, 0.4606638886683525, 0.8477342089958707, 1, 0];[10, 9];2;111;[10  3  9  7 11  5  6  4  8  0  1  2];[0.45196012818782433, 0, 0, 0.8807166535304574, 0.5457894452135281, 0.6541223666815873, 0.5639002267534092, 0.8186161939490675, 0.4606638886683525, 0.8477342089958707, 1, 0.8054502264347417];[10, 9];2;161;[10  3  9 11  7  5  6  2  4  8  0  1];[0.45196012818782433, 0, 0.6165550040876893, 0.8807166535304574, 0.5457894452135281, 0.7406323598389309, 0.6306477107359165, 0.8186161939490675, 0.4606638886683525, 0.8477342089958707, 1, 0.8330581772399877];[10, 9];2;211;[10  3  9 11  7  5  0  4  6  2  8  1];[0.6990473323561546, 0, 0.6165550040876893, 0.8807166535304574, 0.6496404332261345, 0.7406323598389309, 0.6496404332261345, 0.8186161939490675, 0.4606638886683525, 0.8477342089958707, 1, 0.8330581772399877]
13057;12;12;[10, 11, 3];3;61;[10 11  3  8  1  0  9  2  7  6  5  4];[0.37942558410215077, 0.4766643339841766, 0, 0.48061409556578977, 0, 0, 0, 0, 0.48061409556578977, 0.32852260127432736, 1, 0.5022732159456329];[10, 3, 11];3;137;[10  4  3 11  9  2  1  6  0  5  7  8];[0.4543112237130764, 0.4766643339841766, 0.5641161850794423, 0.673698285213804, 0.724782362900132, 0.43490294790795875, 0.47666188543042537, 0, 0, 0.5755302505837233, 1, 0.6203328033536365];[10, 3, 11];3;414;[10  5  3  2  4 11  9  8  0  1  6  7];[0.5356951285862157, 0.4766643339841766, 0.7514220328822911, 0.79774475867346, 0.724782362900132, 0.815885326993435, 0.47666188543042537, 0.4300510866527261, 0.5674733714607236, 0.5755302505837233, 1, 0.6203328033536365];[10, 3, 11];3;464;[10  5  3  2  4 11  9  8  0  1  6  7];[0.5356951285862157, 0.4766643339841766, 0.7514220328822911, 0.79774475867346, 0.724782362900132, 0.815885326993435, 0.47666188543042537, 0.4300510866527261, 0.5674733714607236, 0.5755302505837233, 1, 0.6203328033536365]
13058;12;12;[11, 10, 8];3;87;[11  5 10  8  0  1  9  6  7  4  2  3];[0.4474158548627884, 0.3987636681040503, 0, 0, 0, 0.791656528915488, 0.38958930628863325, 0, 0.7224247028006581, 0.38958930628863325, 0.7530019056630876, 1];[11, 9, 10];3;235;[11  9  0  1  5 10  8  2  7  6  4  3];[0.8025889371671617, 0.8025889371671617, 0.25423097212050805, 0, 0, 0.791656528915488, 0, 0, 0.7224247028006581, 0.8185880765571174, 0.756755369035755, 1];[11, 9, 10];3;285;[11  9  0  1  5 10  8  7  2  3  6  4];[0.8025889371671617, 0.8025889371671617, 0.4003384215712037, 0.4003384215712037, 0, 0.791656528915488, 0, 0.6827119610508972, 0.7224247028006581, 0.8185880765571174, 0.7686788450004269, 1];[11, 10, 9];3;211;[11 10  9  0  1  5  8  7  6  2  3  4];[0.8025889371671617, 0.8025889371671617, 0.4003384215712037, 0.4003384215712037, 0, 0.791656528915488, 0.6153314240624993, 0.6827119610508972, 0.7224247028006581, 0.8407518262323318, 0.8866957201761059, 1]
13059;12;12;[10, 11];2;56;[10 11  2  6  9  4  0  8  7  1  3  5];[0.5585386798929944, 0.37554849218631287, 0.8393864956782443, 0.37554849218631287, 0.5996631558863654, 0.3454256689054825, 0.7398669782742265, 0.42450007628815384, 0.4732431193907376, 0.6331026065525113, 1, 0.8436372554441262];[10, 11];2;106;[10 11  2  5  7  6  9  4  0  8  3  1];[0.5585386798929944, 0.43059101249657655, 0.8393864956782443, 0.4516740289115825, 0.5996631558863654, 0.790785521421985, 0.7398669782742265, 0.7847692821393141, 0.4732431193907376, 0.6331026065525113, 1, 0.8436372554441262];[10, 11];2;170;[10  4 11  2  5  7  6  9  0  8  3  1];[0.6394015301747512, 0.4447744075830074, 0.8393864956782443, 0.4516740289115825, 0.8514918652353729, 0.790785521421985, 0.7398669782742265, 0.7847692821393141, 0.4732431193907376, 0.6705183401064596, 1, 0.8436372554441262];[10, 11];2;206;[10 11  4  2  5  7  6  9  0  3  8  1];[0.6394015301747512, 0.4447744075830074, 0.8393864956782443, 0.5788902916101026, 0.8514918652353729, 0.8329560712772067, 0.7398669782742265, 0.7847692821393141, 0.4732431193907376, 0.6705183401064596, 1, 0.9180501404621455]
13060;13;13;[12, 4, 5, 11, 10];5;185;[12  7  4  5 11  1 10  9  2  0  6  3  8];[0.30960085099092716, 0.5125757874161635, 0.36284021656279564, 0, 0.7627431205968143, 0.732715932524197, 0.30960085099092716, 0.7701358741309751, 0, 0.374057369738644, 0.40225867235113705, 0.7084792428581149, 1];[12, 8, 0, 11, 10];5;8305;[12  8  0  7  4  3  5 11 10  1  2  9  6];[0.9067809191618493, 0.5125757874161635, 0.4594112776134198, 0.7602793932780653, 0.7627431205968143, 0.732715932524197, 0, 0.7701358741309751, 0.9670214914972198, 0.374057369738644, 0.5219743392961959, 0.7084792428581149, 1];[12, 8, 0, 11, 10];5;8355;[12  8  0 11  7  4  3  5  2  1 10  9  6];[0.9133775285099742, 0.5858432241898504, 0.7291525582765693, 0.7602793932780653, 0.7627431205968143, 0.732715932524197, 0, 0.7701358741309751, 0.9670214914972198, 0.374057369738644, 0.5219743392961959, 0.8014224848924192, 1];[12, 8, 0, 11, 10];5;8405;[12  8  0  4 11  7  3  9  5  2  1 10  6];[0.9133775285099742, 0.5858432241898504, 0.7291525582765693, 0.7602793932780653, 0.8066798268910483, 0.732715932524197, 0.4363544876126093, 0.7701358741309751, 0.9670214914972198, 0.7403656506996643, 0.5219743392961959, 0.8014224848924192, 1]
13061;13;13;[11, 4, 10];3;120;[11  4  3  2  0 10  1  5  7  6  9  8 12];[0.46816699647523274, 0, 0.5078142078409258, 0.5914577979607043, 0.5991033750352842, 0, 0, 0, 0, 0, 0.42861688349917726, 1, 0];[11, 4, 10];3;170;[11  3  4  1 10  2  0  5  8  6  7  9 12];[0.46816699647523274, 0.5760668350536907, 0.5078142078409258, 0.6869084576001087, 0.5991033750352842, 0.3957693233495009, 0, 0, 0.39405983803298844, 0, 0.5529859111103006, 1, 0];[11, 10, 4];3;170;[11  3 10  4  1  2  0  5  8  9  7  6 12];[0.46816699647523274, 0.5760668350536907, 0.5078142078409258, 0.6869084576001087, 0.5991033750352842, 0.41397140689454026, 0, 0, 0.39405983803298844, 0.29572435961576665, 0.6145748332263306, 1, 0];[11, 10, 4];3;220;[11  3 10  4  1  2  0  9  5  8  7  6 12];[0.46816699647523274, 0.5760668350536907, 0.5078142078409258, 0.6869084576001087, 0.5991033750352842, 0.41397140689454026, 0, 0, 0.39405983803298844, 0.466445445219841, 0.6145748332263306, 1, 0]
13062;13;13;[12, 9, 4, 0, 6, 11];6;8255;[12  9  4  0  8  6  2  7  3  5  1 10 11];[0.8436921327064433, 0.4496610105992443, 0.6470904998855191, 0.6096082729464105, 0.8573990009132192, 0.4986429148520784, 0.6687142893764911, 0.6357329342880097, 0.8133177602105335, 0.925690224602061, 0.27141005338675117, 0, 1];[12, 9, 4, 0, 6, 11];6;8305;[12  9  4  0  8  3  5  6 11  2  7  1 10];[0.8436921327064433, 0.501680133563981, 0.6470904998855191, 0.7431662245371891, 0.8573990009132192, 0.7316359808860766, 0.6687142893764911, 0.6357329342880097, 0.8400585689867879, 0.925690224602061, 0.27141005338675117, 0.668343319052386, 1];[12, 6, 9, 4, 0, 11];6;8355;[12  6  9  8  4  0  3  5 11  2  7  1 10];[0.8436921327064433, 0.575283748485365, 0.6470904998855191, 0.7431662245371891, 0.8573990009132192, 0.7316359808860766, 0.9412380014938434, 0.6357329342880097, 0.9146276208927726, 0.925690224602061, 0.27141005338675117, 0.668343319052386, 1];[12, 6, 9, 4, 0, 11];6;8405;[12  6  9  8  4  0  3  5 11  2  7  1 10];[0.8436921327064433, 0.575283748485365, 0.6470904998855191, 0.7431662245371891, 0.8573990009132192, 0.7316359808860766, 0.9412380014938434, 0.6357329342880097, 0.9146276208927726, 0.925690224602061, 0.44577895194596284, 0.668343319052386, 1]
13063;13;13;[11, 9, 5, 10];4;571;[11  8  9  5  3 12  0 10  4  6  7  2  1];[0.5607465947485347, 0.32044351613091393, 0.3286166529480868, 0.5709511524905837, 0.469324815668393, 0.6117350254676187, 0.4421592941927799, 0.4421592941927799, 0.7380589562693901, 0.6408691432125403, 0.5528575619020965, 1, 0.5607465947485347];[11, 10, 9, 5];4;621;[11 10  8  9  5  3  0 12  4  6  7  1  2];[0.5607465947485347, 0.3757382332379962, 0.3286166529480868, 0.5709511524905837, 0.469324815668393, 0.6117350254676187, 0.4421592941927799, 0.4421592941927799, 0.7380589562693901, 0.6408691432125403, 0.7460052836980348, 1, 0.5607465947485347];[11, 10, 9, 5];4;285;[11  7 10  8  9  5  3  0 12  1  4  2  6];[0.5607465947485347, 0.5499776924756684, 0.3286166529480868, 0.5709511524905837, 0.469324815668393, 0.6117350254676187, 0, 0.7484636012710554, 0.7380589562693901, 0.7164196674461883, 0.7460052836980348, 1, 0.5607465947485347];[11, 10, 9, 5];4;335;[11  7 10  8  9  5  3  0 12  1  4  2  6];[0.5607465947485347, 0.5499776924756684, 0.35004978809562265, 0.583612261216908, 0.469324815668393, 0.6117350254676187, 0, 0.7484636012710554, 0.7380589562693901, 0.7164196674461883, 0.7460052836980348, 1, 0.5607465947485347]
13064;13;13;[11, 1, 10, 8, 2, 5];6;8255;[11  0  1 10  8  9  7  4  2  6 12  3  5];[0.8088729247178981, 0.7556605462844207, 0.5214738922681771, 0, 0.6443444125953942, 0, 0.5052707727087719, 0.6519879856298696, 0.6522334543414651, 0.6519879856298696, 0.7494951810709242, 1, 0.2827344261431042];[11, 3, 10, 12, 8, 9];6;1134;[11  3  0  1 10 12  8  7  9  4  6  2  5];[0.8088729247178981, 0.7556605462844207, 0.5214738922681771, 0.8457697998688866, 0.6443444125953942, 0, 0.5852450070716655, 0.6519879856298696, 0.6522334543414651, 0.6519879856298696, 0.7494951810709242, 1, 0.7158411653477164];[11, 3, 10, 12, 9, 8];6;8355;[11  3  0  1 10 12  9  8  4  6  5  2  7];[0.8088729247178981, 0.7556605462844207, 0.5214738922681771, 0.8457697998688866, 0.6443444125953942, 0.5469126864103018, 0.5852450070716655, 0.4045290194389492, 0.6522334543414651, 0.6866974287330696, 0.7494951810709242, 1, 0.7158411653477164];[11, 3, 10, 12, 9, 8];6;1234;[11  3  0  1 10  7 12  9  8  4  6  5  2];[0.8088729247178981, 0.7556605462844207, 0.5214738922681771, 0.8457697998688866, 0.6443444125953942, 0.5469126864103018, 0.5852450070716655, 0.7368740762368884, 0.6522334543414651, 0.6866974287330696, 0.7494951810709242, 1, 0.7158411653477164]
13065;13;13;[12, 4, 11];3;8255;[12  3  9  0  4  8  1 10  5 11  2  6  7];[0.39138922030483364, 0.30317101827247195, 0, 0.48858397181310564, 0.39138922030483364, 0.242075270335475, 0, 0, 0.30317101827247195, 0.4841999240416145, 0.294201893871359, 0.22098607786625174, 1];[12, 2, 11];3;170;[12  2  4  7 11  8 10  0  3  9  1  5  6];[0.5535494806298964, 0, 0.8719844263095105, 0.48858397181310564, 0.7774707088477972, 0, 0, 0.7133053117897854, 0.691291126269974, 0.4841999240416145, 0.6771898837923283, 0.7133053117897854, 1];[12, 2, 11];3;4258;[12  2  7  4  8 10  6  3 11  0  9  1  5];[0.5535494806298964, 0.41163888023690903, 0.8719844263095105, 0.6061002296389286, 0.7774707088477972, 0, 0.6067900636407169, 0.7877073782507301, 0.691291126269974, 0.4841999240416145, 0.6771898837923283, 0.5709907129871872, 1];[12, 2, 11];3;8405;[12  6  2  5  7  4  8 10 11  3  0  1  9];[0.5535494806298964, 0.536539866899855, 0.8719844263095105, 0.6061002296389286, 0.7774707088477972, 0.7906679486159808, 0.8748208181838608, 0.7877073782507301, 0.691291126269974, 0.536539866899855, 0.6771898837923283, 0.6368795023845979, 1]
13066;13;13;[12, 9, 10, 11, 6, 4];6;8255;[12  1  8  9 10  7 11  5  6  0  3  2  4];[0.38515081636325355, 0.6650245680693866, 0.31928372329052435, 0.3735004431580585, 0, 0.39904626968237633, 0.38997169385470365, 0.5101957123143646, 0.6625536321866452, 0.6215720634468354, 0.6073275712784915, 0.4388993032372714, 1];[12, 10, 9, 11, 6, 4];6;8305;[12 10  3  9  1  8 11  7  5  2  0  6  4];[0.27647471797950124, 0.6650245680693866, 0.37449766677490837, 0.7925699098449767, 0, 0.39904626968237633, 0.27647471797950124, 0.5101957123143646, 0.6625536321866452, 0.6867154160105561, 0.841196172145718, 0.6556883760778685, 1];[12, 10, 9, 11, 4, 6];6;8355;[12 10  2  3  9  1  8 11  7  4  5  6  0];[0, 0.6650245680693866, 0.8384090098298878, 0.7925699098449767, 0.4897619493285989, 0.4386263098930397, 0.40238110888832007, 0.5101957123143646, 0.6625536321866452, 0.6867154160105561, 0.841196172145718, 0.6556883760778685, 1];[12, 10, 9, 11, 4, 6];6;8405;[12  0 10  2  3  9 11  1  8  4  7  5  6];[0.8694774478701185, 0.6650245680693866, 0.8384090098298878, 0.7925699098449767, 0.572665863050099, 0.4988931513227507, 0.40238110888832007, 0.5101957123143646, 0.6625536321866452, 0.6867154160105561, 0.841196172145718, 0.6652086269507096, 1]
13067;13;13;[10, 11, 2];3;70;[10  7 11  2  1  8  0 12  3  6  9  5  4];[0.4606826839580551, 0.5145601675849051, 0.5696350981062921, 0.44018884179872847, 0, 0, 0.35464398368244293, 0.7326058024499811, 0.5145601675849051, 0.32580949959008215, 1, 0.7081961537470556, 0.45387329186473757];[10, 11, 2];3;235;[10  5  7 11  9  2  6  0  1  8  3 12  4];[0.5408839199446247, 0.5145601675849051, 0.5696350981062921, 0.48413942525685305, 0, 0.8865044599105824, 0.5453846064508026, 0.7326058024499811, 0.5145601675849051, 0.6300650858559503, 1, 0.7081961537470556, 0.45387329186473757];[10, 11, 2];3;285;[10  5  7  6 11  2  9  1  0  8 12  3  4];[0.5408839199446247, 0.6075720753476423, 0.703727836469589, 0.44018884179872847, 0, 0.8865044599105824, 0.7095247325555571, 0.7326058024499811, 0.5049021664364738, 0.6300650858559503, 1, 0.7081961537470556, 0.45387329186473757];[10, 5, 11, 3, 7];5;237;[10  5 11  3  7  1  6  2  9  0  8 12  4];[0.5408839199446247, 0.7266669504767214, 0.703727836469589, 0.7506895933709605, 0, 0.8865044599105824, 0.7095247325555571, 0.7326058024499811, 0.5049021664364738, 0.6300650858559503, 1, 0.7506895933709605, 0.45387329186473757]
13068;13;13;[12, 0, 11, 1];4;314;[12  7  0 11  1  5  4 10  2  8  6  3  9];[0.7002119519691831, 0.5700722182013299, 0.46815586809284004, 0, 0.5494602510448285, 0.5602428071158218, 0.349205475393522, 0.8730677952225764, 0.37865091866089656, 0, 0.5494602510448285, 0.6118021192734118, 1];[12, 11, 3, 2];4;1134;[12 11  7  3  2  5  0  1 10  4  8  9  6];[0.7002119519691831, 0.5700722182013299, 0.8455898286897481, 0.8639214963540316, 0.5494602510448285, 0.7927806472996887, 0.349205475393522, 0.8730677952225764, 0.5432519180775738, 0.35952330521377646, 0.5494602510448285, 0.9436501880066339, 1];[12, 11, 3, 2];4;8355;[12 11  7  3  2  5  0 10  8  9  1  6  4];[0.7087736303624073, 0.5700722182013299, 0.8455898286897481, 0.8639214963540316, 0.48103986067785376, 0.7927806472996887, 0.5388733768305504, 0.8730677952225764, 0.5854091570359723, 0.5778411089266952, 0.66178865062522, 0.9436501880066339, 1];[12, 11, 3, 2];4;464;[12 11  7  3  2  9  5  0 10  8  1  6  4];[0.7087736303624073, 0.5700722182013299, 0.8455898286897481, 0.8639214963540316, 0.48103986067785376, 0.7927806472996887, 0.5388733768305504, 0.8730677952225764, 0.5854091570359723, 0.8211961207162514, 0.66178865062522, 0.9436501880066339, 1]
13069;13;13;[12, 8, 7, 11];4;8255;[12  4  2  8  7 11  5  1  3  0  9  6 10];[0.4994807653174573, 0.5279785551767785, 0.8575516705346143, 0.5115559282651849, 0.9324666078191362, 0.5996322452272701, 0, 0.666118269886076, 0.6757881355375771, 0.44350564782130647, 0, 0.6444769524452922, 1];[12, 8, 7, 11];4;8305;[12  4  2  1  3  8  7 11  0  5 10  9  6];[0.6398462938596309, 0.8483907582303675, 0.8575516705346143, 0.7032079064937921, 0.9324666078191362, 0.5996322452272701, 0, 0.666118269886076, 0.6757881355375771, 0.44350564782130647, 0.4926997153370029, 0.6444769524452922, 1];[12, 8, 7, 11];4;8355;[12  4  2  1  3  8  7  6  9 11  0  5 10];[0.6398462938596309, 0.8483907582303675, 0.8575516705346143, 0.7032079064937921, 0.9324666078191362, 0.5996322452272701, 0.6580208199425764, 0.666118269886076, 0.6757881355375771, 0.6580208199425764, 0.4926997153370029, 0.6444769524452922, 1];[12, 4, 7, 2, 1, 11, 3];7;335;[12  4  7  2  1 11  3  8  6  9  0  5 10];[0.6484562362672345, 0.8483907582303675, 0.8575516705346143, 0.7064011467923957, 0.9324666078191362, 0.5996322452272701, 0.6580208199425764, 0.9071964627869336, 0.6757881355375771, 0.6580208199425764, 0.4926997153370029, 0.7271166420134114, 1]
13070;13;13;[12, 8, 2, 11];4;8255;[12  9  7 10  8  2  4  0  6  5  1  3 11];[0, 0, 0.31450426569868084, 0, 0.2597432996012017, 0, 0, 0.5818381089074626, 0.31450426569868084, 0.6577268876900286, 0.535583021166538, 0, 1];[12, 10, 9, 5, 11];5;170;[12 10  9  5  7 11  2  8  6  4  1  3  0];[0, 0, 0.45219645575384476, 0, 0, 0.6784723995082028, 0, 0.5818381089074626, 0.33812110963704706, 0.7581522551168018, 0.8477153725580897, 0.4979265757044934, 1];[12, 8, 11, 5];4;220;[12  8 10  9 11  5  7  4  2  0  1  3  6];[0, 0, 0.45219645575384476, 0, 0.547822256771482, 0.6784723995082028, 0, 0.5818381089074626, 0.8737217687769383, 0.7581522551168018, 0.8477153725580897, 0.7439034147189989, 1];[12, 8, 11, 5];4;270;[12  8 10  9 11  5  7  4  0  2  3  1  6];[0.5093951167966488, 0, 0.45219645575384476, 0.450029230572355, 0.547822256771482, 0.6784723995082028, 0, 0.5818381089074626, 0.8737217687769383, 0.7581522551168018, 0.8477153725580897, 0.7439034147189989, 1]
13071;13;13;[12, 11, 10];3;61;[12 11 10  3  8  1  0  2  7  6  5  4  9];[0, 0.28927402733132335, 0, 0.5832295329759848, 0, 0, 0, 0, 0.28927402733132335, 0, 0.70752377680005, 0.7507849221138453, 1];[12, 11, 10];3;111;[12 11 10  8  3  9  6  1  0  2  4  5  7];[0.3008277763216063, 0.30158833089624043, 0.3008277763216063, 0.5832295329759848, 0, 0, 0.523362265844324, 0, 0.6634114468778792, 0.5474846631461956, 0.70752377680005, 0.7507849221138453, 1];[12, 11, 10];3;161;[12 11 10  8  3  5  9  6  1  4  0  2  7];[0.3008277763216063, 0.506952481062422, 0.3008277763216063, 0.5832295329759848, 0.3423931969905403, 0.5737743308962684, 0.523362265844324, 0, 0.6634114468778792, 0.5474846631461956, 0.70752377680005, 0.7507849221138453, 1];[12, 11, 10];3;211;[12 11 10  8  5  1  9  2  0  6  3  4  7];[0.3008277763216063, 0.30158833089624043, 0.3008277763216063, 0, 0, 0.5737743308962684, 0.3008277763216063, 0, 0.6636942528230092, 0.30158833089624043, 0.70752377680005, 0.7966363750393809, 1]
13072;13;13;[12, 3, 11];3;8255;[12 10  1  8  9  2  0  3  4  7  6  5 11];[0.49935448721928044, 0.6478968356140248, 0.6054588159134278, 0.4938013483559457, 0.356333078660435, 0, 0, 0.3324721447882683, 0.6469330586428442, 0.6308999502645832, 0.761074616353424, 0, 1];[12, 3, 11];3;8305;[12  3 10  6  8  1  9  2  4  5  0  7 11];[0.49935448721928044, 0.6478968356140248, 0.6054588159134278, 0.7929258265842117, 0.5723317573711013, 0.563979238853676, 0.7091143196206813, 0.4739460851025218, 0.6972815234279803, 0.6308999502645832, 0.761074616353424, 0, 1];[12, 11, 3];3;220;[12  8 11  3 10  6  9  1  2  4  5  0  7];[0.49935448721928044, 0.6478968356140248, 0.6054588159134278, 0.7929258265842117, 0.5723317573711013, 0.563979238853676, 0.7091143196206813, 0.4739460851025218, 0.8711387001749016, 0.6903555577510353, 0.761074616353424, 0.8602658165561998, 1];[12, 11, 3];3;237;[12  1  8 11  3 10  6  9  2  4  5  7  0];[0.49935448721928044, 0.9403909730860809, 0.6054588159134278, 0.7929258265842117, 0.5968287765955191, 0.563979238853676, 0.7119504575035577, 0.5482902850939886, 0.8711387001749016, 0.6903555577510353, 0.761074616353424, 0.8602658165561998, 1]
13073;13;13;[10, 11, 1, 8, 9, 0, 2];7;314;[10 11  1  4  8  9  0  2  6  3  7  5 12];[0.5995148581638547, 0.6076780084964539, 0.5364690160269896, 0.5124044711559894, 0.6076780084964539, 0, 0.5293294863951196, 0, 0.6076780084964539, 0.5995148581638547, 1, 0.8096119696005598, 0];[10, 11, 9, 5, 2];5;4208;[10 11  1  8  9  0  5  2  6  4  3  7 12];[0.5995148581638547, 0.7404642881164829, 0.5364690160269896, 0.4197600275447139, 0.4537672467482869, 0.5562453724921099, 0.5293294863951196, 0.24936065493088508, 0.6130333641000789, 0.5995148581638547, 1, 0.8096119696005598, 0];[10, 1, 11, 2, 0, 8, 9];7;414;[10  1 11  4  2  0  8  9  5  6  7  3 12];[0.7279968131430913, 0.8990594047445075, 0.7940249144511382, 0.4197600275447139, 0.8064089232159496, 0.5562453724921099, 0.48194459906395887, 0.4470397677321879, 0.701088964640552, 0.6831038372807858, 1, 0.8096119696005598, 0];[10, 5, 11, 2, 9];5;8405;[10  5  1  6  4 11  2  9  0  8  3 12  7];[0.7279968131430913, 0.8990594047445075, 0.7940249144511382, 0.582637802608675, 0.817629608426436, 0.9469741788391033, 0.8248149120560083, 0.4470397677321879, 0.701088964640552, 0.7512728542105205, 1, 0.8096119696005598, 0.5396132476720137]
13074;13;13;[11, 10, 0, 12];4;185;[11  4 10  0 12  1  9  2  7  6  5  3  8];[0.49780861827827516, 0.40371535641123024, 0, 0, 0.5615544322907065, 0, 0, 0, 0, 0.38792477888149507, 0.5615544322907065, 1, 0.49780861827827516];[11, 2, 10, 12];4;170;[11  2 10  4  0 12  9  7  1  8  6  3  5];[0.49780861827827516, 0.40371535641123024, 0.5758832079137297, 0, 0.5615544322907065, 0, 0.21790387331268343, 0.4140378434206393, 0.21790387331268343, 0.4196376349939176, 0.5615544322907065, 1, 0.49780861827827516];[11, 2, 10, 12];4;414;[11  2 10  4  5  9 12  0  7  1  8  6  3];[0.49780861827827516, 0.40371535641123024, 0.5758832079137297, 0, 0.5615544322907065, 0.5116230495395041, 0.21790387331268343, 0.4140378434206393, 0.21790387331268343, 0.5116230495395041, 0.5615544322907065, 1, 0.49780861827827516];[11, 12, 10, 2];4;237;[11 12  5 10  2  9  8  7  0  4  1  3  6];[0.265800333481883, 0, 0.5758832079137297, 0, 0, 0.632158165038278, 0, 0.265800333481883, 0.361147522791404, 0.4293491501883627, 0.6173517310726709, 1, 0.7278249506019953]
13075;13;13;[12, 9, 11, 8];4;4158;[12  9  4  6  7  2  3 11  8  0  5  1 10];[0.39683018690825633, 0, 0.4487067394895685, 0.4235381738045963, 0.6178614316782085, 0, 0.5247694534877134, 0.5197910286645386, 0.39953697984714714, 0.638712899115751, 0, 0.4159481541649393, 1];[12, 8, 11, 9];4;364;[12  6  8  5  3 11  9  4  7 10  0  2  1];[0.4562857538472244, 0, 0.4562857538472244, 0.6767851743472939, 0.5896528275299252, 0.7260361150537019, 0.8899944331150119, 0.5197910286645386, 0.8884876848810466, 0.638712899115751, 0.5014663918394603, 0.657536539675148, 1];[12, 8, 11, 9];4;414;[12  6  8 11  5  3  9  4 10  2  7  0  1];[0.5004038807015531, 0.4295049249587733, 0.5344943895396999, 0.6767851743472939, 0.5896528275299252, 0.7260361150537019, 0.8899944331150119, 0.5197910286645386, 0.8884876848810466, 0.638712899115751, 0.5738317578321587, 0.7588119473414592, 1];[12, 6, 11, 1];4;8405;[12  6  8  5  0 11  9  3  4 10  7  2  1];[0.77899350342169, 0.48058397934609837, 0.5344943895396999, 0.6767851743472939, 0.5896528275299252, 0.8174710551891695, 0.8899944331150119, 0.5652835207270855, 0.8884876848810466, 0.6922680968152781, 0.5738317578321587, 0.7588119473414592, 1]
13076;13;13;[11, 12, 10, 6];4;120;[11 12 10  9  0  6  2  4  3  7  1  5  8];[0.5243394754609005, 0, 0.45869915293659197, 0.28267604512568195, 0.4014160476033688, 0, 0.5135320191450508, 0, 0, 0.5773472639616581, 0.6757880377299487, 1, 0.7154581340398962];[11, 5, 12, 9, 10];5;137;[11  5 12  9 10  1  0  6  8  7  2  3  4];[0.5243394754609005, 0.6142922836039277, 0.45869915293659197, 0, 0, 0.8084242421227003, 0.5135320191450508, 0.491774186855229, 0.491774186855229, 0.6884392207130862, 0.6757880377299487, 1, 0.7154581340398962];[11, 12, 7, 9];4;187;[11  5 12  7  9 10  1  6  0  2  8  3  4];[0.5243394754609005, 0.6142922836039277, 0.4859653809469097, 0, 0, 0.8293265846510193, 0.6118919667695534, 0.6885098403405743, 0.45477546349015135, 0.6884392207130862, 0.6757880377299487, 1, 0.7154581340398962];[11, 6, 12, 10];4;721;[11  5  6  0 12  1  7  9 10  2  8  3  4];[0.7160622109069418, 0.7059188727903207, 0.4859653809469097, 0.39878868284639396, 0, 0.8293265846510193, 0.7708297158274116, 0.6885098403405743, 0.45477546349015135, 0.6884392207130862, 0.6757880377299487, 1, 0.7154581340398962]
13077;13;13;[11, 10, 8];3;87;[11 10  7  4  8  3  9  1  6  5  0  2 12];[0, 0.23269054182206833, 0, 0.5092365291515222, 0.5791189934033321, 0, 0, 0.7500293966671406, 0.5589270759940946, 0.23269054182206833, 0.899482536688569, 1, 0];[11, 10, 8];3;364;[11 10  5  7  8  4 12  3  6  2  9  1  0];[0, 0.23269054182206833, 0.36574333028707584, 0.5092365291515222, 0.5791189934033321, 0.810970629520676, 0.47230541761047196, 0.7500293966671406, 0.5885659620412115, 0.23269054182206833, 0.899482536688569, 1, 0.5231303404164245];[11, 10, 8];3;414;[11 10  5  7  8  4 12  3  6  2  9  1  0];[0, 0.23269054182206833, 0.36574333028707584, 0.5092365291515222, 0.5791189934033321, 0.810970629520676, 0.47230541761047196, 0.7500293966671406, 0.7032740126565878, 0.23269054182206833, 0.899482536688569, 1, 0.5231303404164245];[11, 10, 8];3;220;[11 10  5  8  7  4 12  3  1  6  2  0  9];[0, 0.4951423166651529, 0.36574333028707584, 0.5092365291515222, 0.5791189934033321, 0.810970629520676, 0.47230541761047196, 0.7500293966671406, 0.7798256020996651, 0, 0.899482536688569, 1, 0.5231303404164245]
13078;13;13;[11, 10, 7];3;314;[11  2 10  8  0  9  3  7 12  5  4  1  6];[0.5735110235911943, 0, 0.7937466629421601, 0.27340552570859444, 0, 0, 0, 0.27340552570859444, 0.6477972303111554, 0.27340552570859444, 0.6486581946634572, 1, 0.2608957161059814];[11, 10, 7];3;1134;[11  2  4  6 10  8  0  1  7  5 12  3  9];[0.5735110235911943, 0.4973351244778558, 0.7937466629421601, 0, 0.7808841244662182, 0.2795420512806902, 0.7737575854528158, 0.4873548410988422, 0.6477972303111554, 0, 0.6625887204814668, 1, 0.2795420512806902];[11, 10, 7];3;285;[11  2  4  6 10  8  7  0  1  5 12  9  3];[0.5735110235911943, 0.4973351244778558, 0.7937466629421601, 0, 0.7808841244662182, 0.4944608353887127, 0.7737575854528158, 0.579832861769166, 0.6477972303111554, 0.36336897533066526, 0.7382397996213308, 1, 0.36336897533066526];[11, 10, 7];3;1234;[11  2  4  6 10  0  5  8  3  7 12  1  9];[0.6953935412510672, 0.4973351244778558, 0.7937466629421601, 0.6027832046455684, 0.7808841244662182, 0.6750102581531798, 0.7737575854528158, 0.579832861769166, 0.6477972303111554, 0, 0.7382397996213308, 1, 0.5078839076630419]
13079;13;13;[11, 12, 10];3;571;[11 12  9  7  8  1  2 10  6  5  4  3  0];[0, 0.45314655500299833, 0.45314655500299833, 0, 0, 0, 0, 0.5449339179919399, 0.46295937738933607, 0.5761936833743779, 0.2889560217091091, 1, 0.7630039789895179];[11, 12, 10];3;364;[11  0 12 10  6  9  7  8  2  5  1  3  4];[0.7690888267565267, 0, 0.4796538411569286, 0, 0, 0, 0.7140069698303189, 0.5691353900391505, 0.5645208504579815, 0.6369402789336304, 0.7501574508905301, 1, 0.7630039789895179];[11, 12, 10];3;414;[11  0 12 10  6  9  7  8  2  5  3  1  4];[0.7690888267565267, 0, 0.4796538411569286, 0.36462262976035437, 0, 0.36462262976035437, 0.7140069698303189, 0.5691353900391505, 0.5645208504579815, 0.6369402789336304, 0.7501574508905301, 1, 0.763026966957199];[11, 12, 10];3;464;[11  0 12 10  6  9  7  8  2  4  3  5  1];[0.7690888267565267, 0, 0.4796538411569286, 0.36462262976035437, 0.4507025189994212, 0.36462262976035437, 0.7140069698303189, 0.5691353900391505, 0.5645208504579815, 0.6369402789336304, 0.7501574508905301, 1, 0.763026966957199]
13080;14;14;[12, 11, 13, 9];4;70;[12 11 13  9  0  8  2  1  7  6  5  4  3 10];[0.44837768391892446, 0, 0, 0, 0, 0, 0, 0, 0.25512740697844877, 0.48039547965471024, 0, 0.7459730836256947, 1, 0.6192871124284882];[12, 11, 13, 9];4;364;[12 11 13  3  9  0  8  1  7  6  5  4  2 10];[0.44837768391892446, 0, 0, 0.7389744092910632, 0, 0, 0, 0, 0.25512740697844877, 0.48039547965471024, 0, 0.7459730836256947, 1, 0.7412328708929025];[12, 13, 11, 9];4;414;[12 13 11  3  9  8  0  1  7  6  5  4  2 10];[0.44837768391892446, 0, 0, 0.7389744092910632, 0, 0, 0, 0, 0.674056682939843, 0.7120425721552772, 0, 0.7459730836256947, 1, 0.8626245451777628];[12, 13, 11, 9];4;464;[12 13 11  3  9  8  0  1  7  6  5  4  2 10];[0.44837768391892446, 0, 0, 0.7389744092910632, 0, 0, 0, 0, 0.674056682939843, 0.7120425721552772, 0, 0.7459730836256947, 1, 0.8626245451777628]
13081;14;14;[12, 2, 9, 11, 7];5;87;[12  2  9 11  7  6  3  0  4  5  1  8 10 13];[0, 0, 0.6970791124375866, 0.42626796043290843, 0, 0, 0.6044455154482787, 0.6549698555719664, 0, 0.6791731764384856, 0, 0.6566135792749712, 1, 0];[12, 1, 3, 11];4;235;[12  1  3  2  9 11  7  0  6  4  5  8 10 13];[0.6466286463209482, 0.8221821719490822, 0.6970791124375866, 0.7244601407961212, 0.4010608739700799, 0, 0.6327898312416301, 0.6549698555719664, 0, 0.6791731764384856, 0, 0.6566135792749712, 1, 0];[12, 3, 1, 11];4;170;[12  3  1 11  2  9  7  0  6  4  5  8 10 13];[0.6466286463209482, 0.8221821719490822, 0.6970791124375866, 0.920616508675359, 0.4010608739700799, 0, 0.6327898312416301, 0.6549698555719664, 0, 0.6791731764384856, 0, 0.7281572505424306, 1, 0];[12, 3, 1, 11];4;1234;[12  3  1  7 11  6  2  9  0  4  5  8 10 13];[0.6466286463209482, 0.8221821719490822, 0.6970791124375866, 0.920616508675359, 0.4116091165311895, 0, 0.7143919654635709, 0.7786561559996866, 0, 0.6791731764384856, 0, 0.7281572505424306, 1, 0]
13082;14;14;[10, 7, 9, 8];4;4158;[10  7 12  9  6  3  2  0  4  5  1  8 11 13];[0, 0, 0, 0.42899900977101235, 0, 0, 0.42899900977101235, 0.8216946577630955, 0, 0.5104204740169684, 1, 0, 0.5544538873577781, 0];[10, 7, 11, 9, 3];5;170;[10  7 11  9 12  3  6  0 13  4  1  2  5  8];[0.23399435397651572, 0, 0, 0.42899900977101235, 0.23399435397651572, 0, 0.42899900977101235, 0.8216946577630955, 0, 0.6865059845904589, 1, 0.7446035418787383, 0.5544538873577781, 0.23399435397651572];[10, 7, 11, 9, 4];5;187;[10  7 11  9  4 12  3  6  8  1 13  0  5  2];[0, 0.3550848805159354, 0, 0.42899900977101235, 0.5829398191947158, 0, 0.42899900977101235, 0.8216946577630955, 0.39377814696790137, 0.6865059845904589, 1, 0.7446035418787383, 0.5544538873577781, 0.30625934405338473];[10, 7, 11, 9, 4];5;237;[10  7 11  9  4 12 13  5  3  6  8  1  0  2];[0, 0.3550848805159354, 0, 0.42899900977101235, 0.5829398191947158, 0.45443663506648224, 0.42899900977101235, 0.8216946577630955, 0.39377814696790137, 0.6865059845904589, 1, 0.7446035418787383, 0.5544538873577781, 0.5169947614969131]
13083;14;14;[12, 11, 3];3;16448;[12  8  1 11 13  6 10  4  2  5  3  9  0  7];[0.2556565711007236, 0.6093470673721305, 0.3851630626430034, 0.38236289462436995, 0.4330537113641928, 0.3851630626430034, 0.5201734908128112, 0, 0.8073380769588743, 0.2627606844470546, 0.5201734908128112, 0.6084636433715712, 1, 0.5574360648842832];[12, 6, 1, 11];4;364;[12 10  6  8  2  1 11 13  7  9  0  3  5  4];[0.4118098088638059, 0.6093470673721305, 0.7460647997640119, 0.38236289462436995, 0, 0.38236289462436995, 0.86505797305233, 0.43760299720504525, 0.8073380769588743, 0.4118098088638059, 0.8672520110598383, 0.6084636433715712, 1, 0.5574360648842832];[12, 6, 1, 11];4;2209;[12 10  6  8  2  5  4  1 11 13  7  0  9  3];[0.4118098088638059, 0.6093470673721305, 0.7460647997640119, 0.3762836177392617, 0.6265298129691625, 0.663804227010708, 0.86505797305233, 0.43760299720504525, 0.8073380769588743, 0.4118098088638059, 0.8672520110598383, 0.6084636433715712, 1, 0.5574360648842832];[12, 3, 11];3;335;[12 10  6  8  3  2 11  5  4  1 13  7  0  9];[0.4118098088638059, 0.6093470673721305, 0.7460647997640119, 0.7969068717695207, 0.6265298129691625, 0.663804227010708, 0.86505797305233, 0.43760299720504525, 0.8073380769588743, 0.4118098088638059, 0.8672520110598383, 0.6841153999011521, 1, 0.5574360648842832]
13084;14;14;[12, 13];2;16448;[12  9  5  3  7 11  2  4  1  8  0 10  6 13];[0.37063025161019186, 0.3944021652874594, 0.4699547954642154, 0.6042520590927734, 0.4127032600576502, 0.6435689670594366, 0, 0.5215361423947191, 0.38384060521874946, 0.64822333470172, 0.3238644148809076, 0.5215361423947191, 1, 0];[12, 13];2;170;[12  4  3 13  9  5  2  7 11 10  0  8  1  6];[0.49118789339727387, 0.3944021652874594, 0.6026139154021954, 0.707387632828461, 0.8800316688284964, 0.6435689670594366, 0, 0.5215361423947191, 0.4482017396433496, 0.64822333470172, 0.49118789339727387, 0.5215361423947191, 1, 0.6513949032176549];[12, 13];2;1184;[12  4 10 13  3  9  5  2  1 11  7  0  8  6];[0.49118789339727387, 0.5362501864359293, 0.6026139154021954, 0.707387632828461, 0.8800316688284964, 0.6435689670594366, 0, 0.5215361423947191, 0.4482017396433496, 0.64822333470172, 0.7429599588327349, 0.5215361423947191, 1, 0.7429599588327349];[12, 13];2;464;[12  4 13  3  2  9  5  1  6  7 11  0 10  8];[0.49118789339727387, 0.5935381639102998, 0.6846587032780851, 0.707387632828461, 0.8800316688284964, 0.6435689670594366, 0.5824802947359592, 0.5785655723319889, 0.4482017396433496, 0.64822333470172, 0.49118789339727387, 0.4965754506380844, 1, 0.7541851979920919]
13085;14;14;[9, 4, 10];3;314;[ 9  4  6 10 11 12 13  0  8  2  1  3  7  5];[0.42058301814371474, 0, 0.24265137171500917, 0, 0.721724377753742, 0, 0.7074702008661902, 0, 0.37909796359061554, 1, 0.5501804317407804, 0.5501804317407804, 0.4939563228833318, 0.4939563228833318];[9, 10, 4];3;111;[ 9 10  4  6  0  8  3  1  7  5  2 11 12 13];[0.37909796359061554, 0, 0, 0, 0.721724377753742, 0, 0.7074702008661902, 0, 0.37909796359061554, 1, 0.7695964932745049, 0, 0, 0];[9, 10, 4];3;161;[ 9 10  4  6 13  8  0 11  3  2  1  5  7 12];[0.37909796359061554, 0, 0.2997864457324429, 0.31326890411801345, 0.721724377753742, 0, 0.7074702008661902, 0, 0.37909796359061554, 1, 0.8455293030344839, 0.35713563069738624, 0, 0.5572632634365752];[9, 10, 8];3;211;[ 9 10  8  4  6 13  0  5  3  1 11  2  7 12];[0.3434143155004121, 0.31881081231982944, 0.265460939197071, 0.3195153773098024, 0.721724377753742, 0.3434143155004121, 0.7074702008661902, 0, 0.7746268338577194, 1, 0.8455293030344839, 0.31326890411801345, 0, 0.5572632634365752]
13086;14;14;[12, 13];2;56;[12 13  4 11  2  6  8  1 10  9  0  3  7  5];[0, 0.3151066002134762, 0.5297840520065991, 0, 0.5723758103732907, 0, 0.4485543886947772, 0, 0.3151066002134762, 0.3151066002134762, 0.3151066002134762, 0.5723758103732907, 1, 0.7285631447488243];[12, 13];2;170;[12  3 13  4 11  0  2  6 10  9  1  8  7  5];[0.557798908920089, 0.3151066002134762, 0.5297840520065991, 0.8649220362722423, 0.5723758103732907, 0, 0.4485543886947772, 0, 0.3151066002134762, 0.3151066002134762, 0.3151066002134762, 0.5723758103732907, 1, 0.7285631447488243];[12, 13];2;170;[12  3 13  0  4 11  2  6 10  1  5  8  9  7];[0.6067284081569406, 0.43664542698474573, 0.5297840520065991, 0.8649220362722423, 0.5723758103732907, 0.43664542698474573, 0.4485543886947772, 0, 0.252421981382169, 0.252421981382169, 0.4400379775050575, 0.5723758103732907, 1, 0.7285631447488243];[12, 13];2;270;[12  3  9 13 11  4  0  2  6 10  1  5  7  8];[0.6067284081569406, 0.43664542698474573, 0.5297840520065991, 0.8649220362722423, 0.6931056221817604, 0.43664542698474573, 0.4485543886947772, 0, 0, 0.794774663635635, 0.4400379775050575, 0.7721011469471694, 1, 0.7721011469471694]
13087;14;14;[13, 12, 11];3;87;[13 10 12  9 11  0  4  2  7  6  5  3  1  8];[0.27223704258839204, 0, 0, 0, 0.27223704258839204, 0, 0, 0, 0, 0.37233950078953043, 0.6138937114364209, 0.3674274107962776, 0.558785462628408, 1];[13, 11, 12];3;111;[13 11 12 10  6  7  0  4  5  1  2  3  8  9];[0.27223704258839204, 0, 0, 0, 0.27223704258839204, 0, 0.3660472244863061, 0.3660472244863061, 0, 0, 0.6138937114364209, 0.6743894953634842, 0.6229334699614463, 1];[13, 11, 12];3;161;[13 11 12 10  7  4  9  6  0  5  3  1  2  8];[0.27223704258839204, 0, 0, 0, 0.3902050173440121, 0.2025685795078982, 0.3660472244863061, 0.3902050173440121, 0, 0.3902050173440121, 0.6138937114364209, 0.7638620433614512, 0.6229334699614463, 1];[13, 12, 11];3;211;[13 12 11 10  2  4  7  9  6  0  5  3  1  8];[0.27223704258839204, 0, 0.44696963388818917, 0, 0.3902050173440121, 0.2025685795078982, 0.3660472244863061, 0.3902050173440121, 0, 0.3902050173440121, 0.6138937114364209, 0.7638620433614512, 0.7926561329349017, 1]
13088;14;14;[9, 10, 8];3;185;[ 9  7 10  0 12  2  8  6  4  5  1  3 11 13];[0.6450251193838252, 0, 0.5838995720033636, 0, 0.35691213949911993, 0.35691213949911993, 0.428562742692026, 0.8740427150315466, 0.44543676022991263, 1, 0.6539875003000519, 0, 0.6173159822879126, 0];[9, 8, 10];3;120;[ 9  7  8 10  0 12  2  6  1  5  4 11  3 13];[0.6450251193838252, 0.3736355756209601, 0.5838995720033636, 0.2973101823055437, 0.35691213949911993, 0.35691213949911993, 0.44922066948534417, 0.8740427150315466, 0.7733438709934242, 1, 0.6539875003000519, 0.307130119179996, 0.6173159822879126, 0];[9, 8, 10];3;170;[ 9  7  8 10  0 12  2  6  1  5  4  3 11 13];[0.6450251193838252, 0.3736355756209601, 0.5838995720033636, 0, 0.35691213949911993, 0.35691213949911993, 0.44922066948534417, 0.8740427150315466, 0.7733438709934242, 1, 0.6539875003000519, 0, 0.6173159822879126, 0];[9, 10, 8];3;237;[ 9  7 10  1  8  0 12  2 11  6  4  3  5 13];[0.6450251193838252, 0.8363414470138479, 0.5838995720033636, 0, 0.406007414344531, 0, 0.44922066948534417, 0.8740427150315466, 0.7733438709934242, 1, 0.8570576224939698, 0.5104871370623247, 0.6173159822879126, 0]
13089;14;14;[12, 8, 13, 2];4;70;[12  8 13  2 11  1  5  4 10  6  0  3  7  9];[0, 0.30864367811317384, 0.3642560669280889, 0, 0.30400381545090377, 0.30864367811317384, 0, 0, 0.5205418936002763, 0, 0.2239434531921746, 0.3642560669280889, 1, 0.5205418936002763];[12, 8, 13, 2];4;120;[12  8 13  2 11  1  5  4 10  6  0  3  7  9];[0, 0.30864367811317384, 0.3642560669280889, 0, 0.30400381545090377, 0.30864367811317384, 0, 0, 0.5205418936002763, 0, 0.2239434531921746, 0.3642560669280889, 1, 0.5205418936002763];[12, 13, 11];3;187;[12  7 13  8 11  0  2  1  6  5  4  3 10  9];[0, 0, 0, 0, 0, 0, 0, 0.5515129467173572, 0.5205418936002763, 0, 0, 0.47958620345607056, 1, 0.5515129467173572];[12, 13, 11];3;237;[12  8  7 13 11  6  0  3  9  5  1  2  4 10];[0.18772144953562167, 0, 0, 0.18772144953562167, 0, 0.18772144953562167, 0.4704165651914172, 0.5515129467173572, 0.638732689964506, 0.18772144953562167, 0, 0.47958620345607056, 1, 0.5515129467173572]
13090;14;14;[12, 10, 13];3;8255;[12 10 11  4  9  3  7  2  0  8 13  5  6  1];[0.5876477151427328, 0.32554355853938216, 0.6279864556794084, 0.6591533616964036, 0.7084203090645242, 0.36194175389723987, 0.36194175389723987, 0.6591533616964036, 0.3832508235995854, 0.666978321242861, 0.7892168810147373, 0.7272087174661304, 1, 0.3832508235995854];[12, 10, 13];3;8305;[12 10 11  4  9  3  7  2  0  5  8 13  6  1];[0.5876477151427328, 0.32554355853938216, 0.6279864556794084, 0.6591533616964036, 0.7084203090645242, 0.3866352762099775, 0.32554355853938216, 0.6591533616964036, 0.3832508235995854, 0.666978321242861, 0.7892168810147373, 0.7272087174661304, 1, 0.3832508235995854];[12, 13, 10];3;161;[12 13 10  2  6 11  4  7  9  0  5  3  1  8];[0.5876477151427328, 0.3606695815655566, 0.7797783529673898, 0.4916608483194617, 0.7084203090645242, 0.5688926445567161, 0.7729224917011372, 0.6859230196751657, 0, 0.666978321242861, 0.7892168810147373, 0.7272087174661304, 1, 0.7980925824850256];[12, 13, 10];3;270;[12  0  7  5 13 10  2  6  3 11  4  9  8  1];[0.9394420292181797, 0.3606695815655566, 0.7797783529673898, 0.7341638598209522, 0.7084203090645242, 0.8024857076610012, 0.7729224917011372, 0.832352206126709, 0.38844235404540156, 0.666978321242861, 0.7892168810147373, 0.7272087174661304, 1, 0.7980925824850256]
13091;14;14;[12, 13, 11, 0];4;87;[12 10 13 11  0  9  3  2  1  5  4  6  7  8];[0.49956988696431437, 0.30609320529044104, 0.49778824981475617, 0.49778824981475617, 0, 0.30609320529044104, 0, 0, 0, 0.49956988696431437, 0.5452480460507456, 0.5394138744873961, 1, 0.5452480460507456];[12, 11, 13, 9];4;137;[12 11 13  4  9  0  3  2 10  8  7  1  6  5];[0.49956988696431437, 0, 0.49778824981475617, 0.49778824981475617, 0.5550063195607968, 0, 0, 0.2625598127039988, 0.2625598127039988, 0.49956988696431437, 0.2625598127039988, 0.6674895715767676, 1, 0.5575736163109499];[12, 2, 11, 13];4;187;[12  2  7 11 13  4  9  0  6  5  1  3 10  8];[0.49956988696431437, 0, 0.7491799443734062, 0, 0.5550063195607968, 0, 0, 0.7146859589760957, 0, 0.49956988696431437, 0, 0.6674895715767676, 1, 0.5575736163109499];[12, 2, 11, 13];4;237;[12  2  7 11 13  4  3  0  9  5  6 10  8  1];[0.49956988696431437, 0, 0.7491799443734062, 0.5067216895789467, 0.5550063195607968, 0.23411919685430188, 0.23411919685430188, 0.7146859589760957, 0.1608375135598548, 0.49956988696431437, 0.1608375135598548, 0.6674895715767676, 1, 0.5575736163109499]
13092;14;14;[13, 12, 11];3;70;[13 12  0 11  8  1  7 10  9  6  4  3  2  5];[0.6730389900138226, 0.41694728080388666, 0, 0, 0, 0, 0, 0.41694728080388666, 0.41694728080388666, 0.32728028024250816, 0.32728028024250816, 0.6264985826411342, 0.7470880392303779, 1];[13, 12, 11];3;111;[13 12 11  1  8  7  5 10  9  6  2  3  0  4];[0, 0.41694728080388666, 0, 0, 0, 0.37159047532091455, 0, 0.41694728080388666, 0.41694728080388666, 0.32728028024250816, 0.32728028024250816, 0.6264985826411342, 0.7470880392303779, 1];[13, 12, 11];3;161;[13 12 11 10  1  7  8  5  9  6  2  3  0  4];[0, 0.41694728080388666, 0, 0, 0, 0.37159047532091455, 0, 0.41694728080388666, 0.41694728080388666, 0.29881870526238213, 0.5818409415387423, 0.6264985826411342, 0.7470880392303779, 1];[13, 12, 11];3;211;[13 12 11 10  1  7  8  5  9  2  4  0  6  3];[0, 0.41694728080388666, 0.2641959834596115, 0, 0.2641959834596115, 0.37159047532091455, 0, 0.41694728080388666, 0.41694728080388666, 0.29881870526238213, 0.5818409415387423, 0.6264985826411342, 0.7470880392303779, 1]
13093;14;14;[13, 8, 6];3;4158;[13  8  9  4  2 10 12  3 11  6  7  5  1  0];[0, 0, 0.5901795870119089, 0.5276417129977813, 0.6107638369502589, 0.3859410987967062, 0.4423641169684174, 0.4423641169684174, 0.9225884425157245, 0.6601301536074825, 0.5524938195506026, 0.5181067750578492, 0.5360143286141429, 1];[13, 8, 5];3;4208;[13  8  2  9  4  3 10 12 11  5  7  6  1  0];[0, 0, 0.7814451058719358, 0.6049713712076096, 0.6107638369502589, 0.4772070529396219, 0.4095947592310209, 0.45048003857205815, 0.9225884425157245, 0.6741402692896613, 0.5524938195506026, 0.5181067750578492, 0.5360143286141429, 1];[13, 1];2;16548;[13  8  2  9 10  3  4  5 12 11  7  1  6  0];[0.4065309015699414, 0.41709930974587967, 0.7814451058719358, 0.6207416094044552, 0.6107638369502589, 0.5730239013618177, 0.4095947592310209, 0.4734526780716234, 0.9225884425157245, 0.7761420858561613, 0.6426308853897803, 0.5181067750578492, 0.5360143286141429, 1];[13, 1];2;16598;[13  8  2  9 10  3  4 12  5  7 11  0  1  6];[0.43249204029187477, 0.41709930974587967, 0.7814451058719358, 0.6207416094044552, 0.6107638369502589, 0.5730239013618177, 0.4095947592310209, 0.5606813253640852, 0.9225884425157245, 0.7761420858561613, 0.6426308853897803, 0.5181067750578492, 0.581458903520913, 1]
13094;14;14;[12, 11];2;61;[12  4 11 10  7  3  0  1  9  2  6  5  8 13];[0.3903849607248131, 0.3857810536819041, 0.2529626625727853, 0.46473912837538744, 0.8025380664639961, 0, 0, 0.46473912837538744, 0, 0.3857810536819041, 0.5852011079047251, 0.7072497523385493, 1, 0];[12, 11];2;111;[12  4 11 13 10  1  7  3  0  9  2  5  6  8];[0.3903849607248131, 0.5222474609327942, 0, 0.46473912837538744, 0.8025380664639961, 0, 0, 0.46473912837538744, 0, 0.3128873612249976, 0.5852011079047251, 0.7072497523385493, 1, 0.6564814637753574];[12, 11];2;220;[12  5  4 11 13  6 10  1  0  3  7  9  8  2];[0.5255369015655715, 0.5322186519480171, 0, 0.46473912837538744, 0.8025380664639961, 0.8141540139745813, 0.590475669315003, 0.46473912837538744, 0.336462299007452, 0.4557734497133919, 0.5852011079047251, 0.7072497523385493, 1, 0.6564814637753574];[12, 11];2;270;[12  5  4  6 13 11 10  1  0  3  7  9  8  2];[0.5255369015655715, 0.5322186519480171, 0, 0.46473912837538744, 0.8025380664639961, 0.8141540139745813, 0.790692409264913, 0.46473912837538744, 0.336462299007452, 0.4557734497133919, 0.5852011079047251, 0.7072497523385493, 1, 0.7507772446040908]
13095;14;14;[10, 1, 9, 6];4;70;[10  1  9  6 13  4  5  8  7  0  2  3 11 12];[0, 0.6071551255545674, 0, 0, 0.4431636462794406, 0.39589956237445806, 0.47817467414187925, 0, 0.3013292760024284, 0.5577700514476676, 1, 0, 0, 0.47817467414187925];[10, 3, 1, 9];4;170;[10  3  0  1 13  9  4  5  8  7  2  6 11 12];[0.6080056589536617, 0.6071551255545674, 0, 0.7980214929779161, 0.5038115322229328, 0.4692747659756174, 0, 0, 0.3013292760024284, 0.5577700514476676, 1, 0, 0, 0.5977977868832478];[10, 4, 9];3;285;[10  3  4  0  1 13  9  5  8  7  2  6 11 12];[0.6080056589536617, 0.6071551255545674, 0, 0.7980214929779161, 0.6855513277295809, 0.4692747659756174, 0, 0, 0.3013292760024284, 0.5577700514476676, 1, 0, 0, 0.5977977868832478];[10, 9, 4];3;270;[10  3  9  4  0  1 13 11  2  5  8  6  7 12];[0.6080056589536617, 0.6071551255545674, 0.48999543395790096, 0.7980214929779161, 0.6855513277295809, 0.4692747659756174, 0, 0, 0.3013292760024284, 0.7445514873190524, 1, 0.5835730263968337, 0, 0.5977977868832478]
13096;14;14;[12, 13, 10, 3, 11];5;120;[12 13 10  3  2 11  4  0  1  7  6  5  8  9];[0.28762398200183437, 0.2770971258059324, 0.41560166516258895, 0.41560166516258895, 0.30790018127354574, 0.15979821030588243, 0.22407470054316064, 0.25194167250779514, 0, 0, 0.5083766190227507, 0.30790018127354574, 1, 0.7331343164217877];[12, 13, 0, 10, 2];5;137;[12 13  0 10  2  3 11  4  8  1  7  6  5  9];[0.6349422618543284, 0.2770971258059324, 0.43579284769976967, 0.41560166516258895, 0.30790018127354574, 0, 0.22407470054316064, 0.25194167250779514, 0.3020546109644715, 0, 0.567539803727335, 0.30790018127354574, 1, 0.7331343164217877];[12, 13, 10, 8];4;170;[12 13 10  8  3  2  4 11  0  1  7  6  5  9];[0.28762398200183437, 0.26811581596118333, 0.41560166516258895, 0.41560166516258895, 0.30790018127354574, 0, 0.22407470054316064, 0.25194167250779514, 0.5450673373065364, 0, 0.567539803727335, 0.30790018127354574, 1, 0.7331343164217877];[12, 13, 10, 8];4;220;[12 13 10  8  3  2  7  4 11  0  1  5  6  9];[0.28762398200183437, 0.26811581596118333, 0.41560166516258895, 0.41560166516258895, 0.30790018127354574, 0.25686309993293205, 0.22407470054316064, 0.40341277262386654, 0.5450673373065364, 0, 0.6694282991689939, 0.30790018127354574, 1, 0.8481611985514694]
13097;14;14;[9, 11, 6, 10];4;16448;[ 9 11  8  1 13  4 12  2  7  6  5  3  0 10];[0, 0.38364406328378053, 0, 0, 0.38364406328378053, 0, 0, 0, 0.39884855913658596, 1, 0, 0.6893616745311076, 0.31390950559359637, 0.38364406328378053];[9, 11, 10, 8, 1, 4];6;170;[ 9 11 10  8  1  4 13  3 12  7  5  2  0  6];[0, 0.38364406328378053, 0, 0.36499404367814703, 0.38364406328378053, 0, 0, 0, 0.40038042928975887, 1, 0.680829507813653, 0.7014537147399935, 0.36499404367814703, 0.38364406328378053];[9, 10, 11, 6];4;671;[ 9 10 11  1  2  8 13  6  7  4  3 12  5  0];[0, 0.6211593032927889, 0.6211593032927889, 0.36499404367814703, 0.38364406328378053, 0, 0.39179719766901044, 0.39075207178199317, 0.6122800397837876, 1, 0.7312688575915961, 0.7014537147399935, 0.36499404367814703, 0.6122800397837876];[9, 10, 11, 6];4;335;[ 9  2 10 11  8 13  6  1  7  4  3 12  5  0];[0, 0.5328133913633784, 0.8134527559485897, 0.36499404367814703, 0.38364406328378053, 0, 0.5328133913633784, 0.41500582007692316, 0.6122800397837876, 1, 0.7312688575915961, 0.7014537147399935, 0.36499404367814703, 0.6122800397837876]
13098;14;14;[12, 11, 1, 9];4;16448;[12  2  5  4 11  1  9 10  0  3 13  6  7  8];[0.4872159794699347, 0.6062129616573075, 0.7134414913150628, 0.4872159794699347, 0.6279865978483065, 0.7073925089125037, 0, 0, 0, 0.5146115432889704, 0.4996894767810805, 0.6279865978483065, 1, 0.3194607042385804];[12, 9, 2, 8, 11];5;364;[12  9  5  6  2  8  4 11  1 13 10  0  7  3];[0, 0.5905280607822174, 0.7134414913150628, 0, 0.6481957284142894, 0.7648711420510367, 0.7261305779483609, 0, 0.6669285249215647, 0.826626296430901, 0.4996894767810805, 0.6044274251379772, 1, 0.5808043074267967];[12, 9, 11, 1];4;16548;[12  9  6  5  3  2  4  8 11  1 13 10  0  7];[0.3390643465565077, 0.5905280607822174, 0.7134414913150628, 0.7159060392370529, 0.7071813918442076, 0.7648711420510367, 0.7834929724747917, 0, 0.6669285249215647, 0.9613118177966435, 0.4996894767810805, 0.6044274251379772, 1, 0.5808043074267967];[12, 9, 1, 11];4;8405;[12  9  4  1  6  5 11  3  2  8 13 10  7  0];[0.46005691598152093, 0.7931111009362972, 0.7134414913150628, 0.7159060392370529, 0.8304042629954861, 0.7648711420510367, 0.7834929724747917, 0.4823962431249326, 0.6669285249215647, 0.9613118177966435, 0.4996894767810805, 0.7246422199593084, 1, 0.64031509247976]
13099;14;14;[10, 9, 1];3;61;[10  9  1  8  3  6  4  2  7  5  0 11 12 13];[0, 0.6881282662765399, 0, 0.5504446164111728, 0.47560338733334834, 0, 0.47900165898718894, 0, 0.5677905352568641, 0.6919802588247602, 1, 0, 0, 0];[10, 9, 1];3;235;[10  0  9  1 12  8  3  6  7  4  5  2 11 13];[0.8854748322460018, 0.6881282662765399, 0, 0.5504446164111728, 0.47560338733334834, 0, 0.47900165898718894, 0.47869309926601916, 0.5677905352568641, 0.6919802588247602, 1, 0, 0.5699770982852577, 0];[10, 9, 1];3;285;[10  0 12  9  1  8  3  6  7  4  5  2 11 13];[0.8886750350075003, 0.6881282662765399, 0.41523597680786534, 0.5504446164111728, 0.47560338733334834, 0.41523597680786534, 0.47900165898718894, 0.47869309926601916, 0.5677905352568641, 0.6919802588247602, 1, 0, 0.7252322676951022, 0];[10, 2, 9];3;237;[10  0 12  2  9  1  8  3  6  7  4  5 11 13];[0.889068795723773, 0.6881282662765399, 0.6984110853239113, 0.5504446164111728, 0.47560338733334834, 0, 0.47900165898718894, 0.47869309926601916, 0.5677905352568641, 0.6919802588247602, 1, 0, 0.7252322676951022, 0]


==> results/chamfer/sinusoidal_long_wide_combined_responsibility_multiple_explanations_results_10_simulation.csv <==
obstacles,discrete,distance
0.1,0.0,0.0
0.2,0.0,0.0
0.3,0.0,0.10384615384615384
0.4,0.0,0.27483516483516485
0.5,0.0,0.30427655677655674
0.6,0.023076923076923078,0.3776968864468864
0.7,0.12307692307692308,0.4583707958707959
0.8,0.17076923076923078,0.6287241924741924
0.9,0.4462591575091575,0.7844268231768232
1.0,1.0,1.0


==> results/chamfer/sinusoidal_long_wide_combined_responsibility_multiple_explanations_results_11_simulation.csv <==
obstacles,discrete,distance
0.09090909090909091,0.0,0.0
0.18181818181818182,0.0,0.1
0.2727272727272727,0.005,0.21388888888888888
0.36363636363636365,0.062142857142857146,0.23402777777777778
0.45454545454545453,0.06714285714285714,0.29027777777777775
0.5454545454545454,0.08428571428571427,0.38623015873015876
0.6363636363636364,0.10976190476190475,0.498234126984127
0.7272727272727273,0.1280952380952381,0.5723214285714285
0.8181818181818182,0.1526785714285714,0.6394047619047619
0.9090909090909091,0.4911309523809524,0.7146031746031746
1.0,1.0,1.0


==> results/chamfer/sinusoidal_long_wide_combined_responsibility_multiple_explanations_results_12_simulation.csv <==
obstacles,discrete,distance
0.08333333333333333,0.0,0.0
0.16666666666666666,0.0,0.15
0.25,0.0,0.15714285714285714
0.3333333333333333,0.0,0.1874417701863354
0.4166666666666667,0.0,0.25977416459519154
0.5,0.009698275862068966,0.2899130534840805
0.5833333333333334,0.06454741379310344,0.38027071166479404
0.6666666666666666,0.07564655172413794,0.4213131266204179
0.75,0.1999308500829799,0.4821684173192242
0.8333333333333334,0.3160282373137343,0.5938527606422153
0.9166666666666666,0.5477962949865784,0.7234954885366076
1.0,1.0,1.0


==> results/chamfer/sinusoidal_long_wide_combined_responsibility_multiple_explanations_results_13_simulation.csv <==
obstacles,discrete,distance
0.07692307692307693,0.0,0.0
0.15384615384615385,0.0,0.0
0.23076923076923078,0.0,0.05
0.3076923076923077,0.0,0.05217391304347826
0.38461538461538464,0.0,0.0941169699865352
0.46153846153846156,0.0020833333333333333,0.10700857837814362
0.5384615384615384,0.01464160839160839,0.13216209153165676
0.6153846153846154,0.02108100233100233,0.1864776062767044
0.6923076923076923,0.08521270396270396,0.3213072247146819
0.7692307692307693,0.1388318309993502,0.4078364388038637
0.8461538461538461,0.20055411234119674,0.5276190046548775
0.9230769230769231,0.36630257572776753,0.7391203046889545
1.0,1.0,1.0


==> results/chamfer/sinusoidal_long_wide_combined_responsibility_multiple_explanations_results_14_simulation.csv <==
obstacles,discrete,distance
0.07142857142857142,0.0,0.0
0.14285714285714285,0.0,0.0
0.21428571428571427,0.0,0.13041666666666668
0.2857142857142857,0.0,0.2411309523809524
0.35714285714285715,0.007142857142857143,0.2569734432234433
0.42857142857142855,0.06946843853820597,0.2863594044844045
0.5,0.07994462901439645,0.32472075566552316
0.5714285714285714,0.0960797342192691,0.37322024888379796
0.6428571428571429,0.1857625821263334,0.41998878403643325
0.7142857142857143,0.22846286970528631,0.46624749148447336
0.7857142857142857,0.2890102600466604,0.5511318546075877
0.8571428571428571,0.4279231302626146,0.6918351712044837
0.9285714285714286,0.5215252134956382,0.830361030456455
1.0,1.0,1.0


==> results/chamfer/sinusoidal_long_wide_runs_results.csv <==
obstacles,exhaustive,discrete_50,discrete_100,euclidean_50,euclidean_100
10,1024,780.0,919.0,468.0,418.0
11,2048,1232.0,1472.0,614.0,665.0
12,4096,3345.0,3010.0,672.0,1178.0
13,8192,6753.0,6643.0,3243.0,2601.0
14,16384,8929.0,8319.0,4185.0,794.0


==> results/chamfer/sinusoidal_short_narrow_combined_exhaustive_observed_results.csv <==
ctx_idx;num_of_obstacles;explanation;explanation_size;runs
10000;10;[6, 8, 9];3;175
10001;10;[2, 9];2;35
10002;10;[0, 5, 6, 7, 8];5;508
10003;10;[3, 6, 7];3;151
10004;10;[7, 8];2;54
10005;10;[5, 6, 8];3;168
10006;10;[5, 6, 7, 8];4;382
10007;10;[1, 2, 5, 6, 7, 8];6;795
10008;10;[0, 7, 8, 9];4;260
10009;10;[1, 3, 7, 8, 9];5;567
10010;10;[7, 8];2;54
10011;10;[0, 8, 9];3;92
10012;10;[0, 7, 8, 9];4;260
10013;10;[7, 8];2;54
10014;10;[6, 7];2;51
10015;10;[7, 8];2;54
10016;10;[3, 6, 7];3;151
10017;10;[0, 4, 7];3;80
10018;10;[6, 7, 8];3;173
10019;10;[2, 5, 6, 7];4;342
10020;11;[0, 4, 6, 7, 9];5;749
10021;11;[0, 7, 8, 9];4;349
10022;11;[0, 7, 8];3;107
10023;11;[0, 8, 9];3;110
10024;11;[1, 6, 7, 8];4;427
10025;11;[0, 8, 9];3;110
10026;11;[0, 8, 10];3;111
10027;11;[7, 9, 10];3;231
10028;11;[2, 9, 10];3;176
10029;11;[8, 9];2;65
10030;11;[1, 6, 9];3;141
10031;11;[7, 8];2;62
10032;11;[1, 5, 8];3;136
10033;11;[2, 9, 10];3;176
10034;11;[5, 9];2;56
10035;11;[6, 7, 8];3;223
10036;11;[7, 8];2;62
10037;11;[5, 6, 7];3;213
10038;11;[1, 7, 8, 9];4;433
10039;11;[5, 8, 9];3;220
10040;12;[0, 1, 9, 11];4;343
10041;12;[8, 9, 10];3;296
10042;12;[10, 11];2;79
10043;12;[10, 11];2;79
10044;12;[0, 4, 8, 11];4;426
10045;12;[8, 9, 10];3;296
10046;12;[8, 9, 10];3;296
10047;12;[0, 7, 8, 9, 10];5;1120
10048;12;[0, 2, 8, 9];4;375
10049;12;[9, 10, 11];3;299
10050;12;[0, 10, 11];3;134
10051;12;[1, 7, 8, 9];4;575
10052;12;[8, 9];2;74
10053;12;[6, 7, 8];3;280
10054;12;[9, 10];2;77
10055;12;[8, 9];2;74
10056;12;[8, 9];2;74
10057;12;[10, 11];2;79
10058;12;[9, 10, 11];3;299
10059;12;[6, 7, 9];3;281
10060;13;[5, 9, 10];3;338
10061;13;[10, 11];2;90
10062;13;[10, 11, 12];3;378
10063;13;[11, 12];2;92
10064;13;[2, 3, 6, 9, 10];5;1977
10065;13;[11, 12];2;92
10066;13;[9, 10];2;87
10067;13;[8, 10];2;84
10068;13;[2, 11, 12];3;258
10069;13;[4, 11];2;63
10070;13;[0, 5, 6, 7, 9];5;1520
10071;13;[9, 10];2;87
10072;13;[6, 7, 8];3;344
10073;13;[9];1;11
10074;13;[7, 10, 11];3;366
10075;13;[6, 7, 8, 9];4;1059
10076;13;[3, 9, 11, 12];4;966
10077;13;[0, 10, 11, 12];4;598
10078;13;[9, 10];2;87
10079;13;[11, 12];2;92
10080;14;[8, 10];2;93
10081;14;[0, 10, 11];3;179
10082;14;[10, 11, 12];3;467
10083;14;[4, 8, 9];3;372
10084;14;[9, 10];2;97
10085;14;[10, 11, 12];3;467
10086;14;[0, 1, 6, 7, 9, 11];6;3905
10087;14;[1, 2, 11];3;193
10088;14;[5, 10, 11];3;409
10089;14;[8, 12, 13];3;460
10090;14;[0, 9, 10, 11, 12];5;2182
10091;14;[9, 11];2;98
10092;14;[0, 11, 12];3;182
10093;14;[11, 12];2;104
10094;14;[5, 10, 11];3;409
10095;14;[0, 9, 12];3;177
10096;14;[1, 9, 10, 12];4;968
10097;14;[0, 10, 11];3;179
10098;14;[1, 2, 11, 12];4;809
10099;14;[2, 11, 12];3;303


==> results/chamfer/sinusoidal_short_narrow_combined_responsibility_discrete_discrete_sampling_results.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
10000;10;10;[8, 6, 9];3;1084;[7 1 5 3 8 2 4 0 6 9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333];[8, 9, 6];3;1134;[7 1 4 3 5 8 9 0 6 2];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 1.0, 0.5, 0.5];[8, 9, 6];3;1184;[7 1 4 3 5 8 9 0 6 2];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 1.0, 0.5, 0.5];[9, 8, 6];3;1234;[7 1 3 2 5 4 9 8 6 0];[0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 1.0, 0.5, 0.5]
10001;10;10;[9, 8, 0];3;61;[9 8 0 3 6 7 5 4 1 2];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[7, 9, 8];3;170;[6 7 0 1 9 8 5 2 4 3];[0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0, 1.0, 0.5, 0.5];[7, 8, 9];3;285;[6 7 8 0 1 5 9 4 2 3];[0.5, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0, 1.0, 1.0, 0.3333333333333333];[2, 9];2;464;[6 7 8 0 2 1 9 5 4 3];[0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0, 1.0, 1.0, 0.5]
10002;10;10;[0, 5, 6, 7, 8];5;571;[0 1 2 3 4 5 6 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 5, 6, 7, 8];5;621;[0 1 2 3 4 5 6 7 8 9];[1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 6, 5, 7, 8];5;671;[0 6 2 1 5 4 3 7 8 9];[1.0, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 6, 5, 7, 8];5;1234;[0 6 2 1 5 4 7 8 9 3];[1.0, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5, 0.5, 0.5]
10003;10;10;[3, 6, 7];3;70;[1 3 6 7 8 2 5 0 9 4];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333];[3, 6, 7];3;235;[1 3 6 5 7 8 2 0 9 4];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[3, 6, 7];3;285;[1 3 6 5 7 8 4 2 9 0];[0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[3, 7, 6];3;464;[0 1 3 5 7 6 8 2 4 9];[0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333]
10004;10;10;[8, 7];2;120;[5 6 8 1 7 3 9 0 4 2];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 1.0, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[8, 7];2;235;[5 0 6 8 3 2 7 1 9 4];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[7, 8];2;414;[5 0 6 7 9 8 1 3 4 2];[0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 1.0, 0.5, 0.5, 0.5, 0.5];[7, 8];2;464;[5 0 2 1 7 6 9 8 3 4];[0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 1.0, 0.5, 0.5, 0.5, 0.5]
10005;10;10;[8, 6, 5];3;1084;[2 1 8 0 4 6 7 3 9 5];[0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[6, 8, 5];3;235;[2 6 1 8 3 4 5 0 7 9];[0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333];[6, 8, 5];3;170;[2 6 8 5 9 1 3 0 4 7];[0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0, 1.0, 0.5];[6, 8, 5];3;464;[2 6 8 4 5 3 9 1 0 7];[0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 1.0, 0, 1.0, 0.5]
10006;10;10;[8, 5, 7, 6];4;1084;[0 8 2 1 4 5 7 3 9 6];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333];[7, 5, 6, 8];4;364;[7 5 9 0 4 6 8 1 2 3];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5, 1.0, 0.5, 1.0];[7, 5, 6, 8];4;414;[7 5 9 0 4 6 8 1 2 3];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5, 1.0, 0.5, 1.0];[7, 5, 6, 8];4;464;[7 5 9 0 4 6 8 1 2 3];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5, 1.0, 0.5, 1.0]
10007;10;10;[3, 5, 7, 8, 1, 6];6;1084;[3 5 7 9 8 0 2 1 6 4];[0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5];[1, 2, 5, 7, 6, 8];6;1134;[1 2 3 5 7 9 4 0 6 8];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[1, 2, 5, 7, 6, 8];6;1184;[1 2 3 5 7 9 4 0 6 8];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[1, 2, 6, 5, 7, 8];6;1234;[1 2 3 4 6 5 7 9 0 8];[0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5]
10008;10;10;[2, 7, 9, 8];4;1084;[2 7 3 1 4 9 5 0 6 8];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333];[2, 7, 8, 9];4;1134;[2 7 6 0 3 1 5 4 8 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[1, 7, 9, 8];4;1184;[1 2 3 4 7 6 9 0 5 8];[0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5];[4, 7, 9, 8];4;1234;[4 1 6 2 7 9 3 0 5 8];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5]
10009;10;10;[8, 7, 1, 9, 3];5;185;[4 8 7 1 9 3 2 0 6 5];[0.25, 0.5, 0.25, 0.5, 1.0, 0.25, 0.25, 0.5, 1.0, 0.5];[4, 8, 7, 9, 5];5;235;[4 8 7 1 9 3 5 0 6 2];[0.3333333333333333, 0.5, 0.25, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5];[8, 7, 1, 9, 3];5;285;[4 8 7 1 9 3 2 0 6 5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5];[8, 7, 1, 9, 3];5;335;[4 8 7 1 9 3 2 0 6 5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5]
10010;10;10;[7, 8];2;571;[0 2 6 7 3 1 5 4 8 9];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[7, 8];2;106;[7 8 3 0 5 4 6 2 1 9];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25];[7, 8];2;161;[0 7 8 3 5 4 6 2 1 9];[0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25];[7, 8];2;211;[0 7 8 2 3 4 5 1 6 9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
10011;10;10;[0, 8, 9];3;1084;[6 0 2 1 3 4 5 7 8 9];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 1.0, 0.25, 0.25, 0.25];[9, 3, 8];3;621;[6 1 5 9 3 2 7 0 8 4];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5];[0, 8, 9];3;671;[6 0 4 1 5 8 9 2 7 3];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.3333333333333333, 0.5, 0.5];[0, 8, 9];3;721;[6 0 4 1 5 8 9 2 7 3];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.3333333333333333, 0.5, 0.5]
10012;10;10;[4, 9, 8, 6];4;1084;[5 4 9 8 6 3 0 2 7 1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[0, 8, 9, 7];4;1134;[0 1 2 4 5 8 9 3 7 6];[1.0, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[0, 8, 9, 7];4;1184;[0 1 2 4 5 8 9 3 7 6];[1.0, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[0, 9, 8, 7];4;1234;[0 1 2 3 4 5 9 8 7 6];[1.0, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
10013;10;10;[7, 8];2;87;[2 7 9 8 5 1 4 0 3 6];[0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.5, 0.5, 0.5];[8, 7];2;137;[8 0 9 7 4 1 2 3 6 5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.2, 0.5, 1.0, 0.5];[7, 8];2;156;[7 8 4 1 5 2 9 0 6 3];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 1.0, 0.3333333333333333];[7, 8];2;206;[7 8 3 1 5 4 6 2 9 0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 1.0, 0.3333333333333333]
10014;10;10;[6, 7];2;185;[0 1 2 3 5 6 7 9 4 8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[7, 6];2;621;[2 7 8 1 3 4 5 0 6 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[6, 7];2;220;[3 2 5 4 6 7 8 0 1 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[6, 7];2;335;[0 2 3 4 6 5 7 8 1 9];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333]
10015;10;10;[7, 8];2;1084;[0 2 4 9 7 1 8 3 5 6];[0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.5];[8, 7];2;1134;[1 8 2 0 9 4 3 7 6 5];[0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 1.0, 0.5];[8, 7];2;1184;[1 8 2 0 5 4 9 3 7 6];[0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5];[7, 8];2;335;[1 7 8 2 5 4 9 0 6 3];[0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 1.0, 0.5]
10016;10;10;[7, 3, 6];3;571;[0 1 2 4 7 9 5 3 6 8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[7, 3, 6];3;364;[2 0 7 4 3 1 5 6 8 9];[0.3333333333333333, 0.25, 1.0, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[5, 6, 0, 1, 4];5;285;[2 5 6 0 3 1 4 7 8 9];[0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25];[0, 1, 5, 6, 4];5;335;[2 0 1 5 6 3 4 7 9 8];[0.5, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333]
10017;10;10;[0, 4, 7];3;1084;[1 2 0 4 6 5 7 8 9 3];[0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 4, 7];3;621;[1 2 6 0 3 4 5 7 8 9];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 0, 7];3;187;[8 0 2 1 7 6 9 4 5 3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5];[8, 0, 7];3;237;[8 0 2 1 7 6 9 4 5 3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5]
10018;10;10;[6, 7, 8];3;571;[0 2 4 1 3 5 6 7 8 9];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 7, 8];3;621;[0 2 4 1 3 5 6 7 8 9];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 8, 7];3;671;[0 2 6 4 9 8 5 3 7 1];[0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5];[6, 7, 8];3;721;[0 2 6 4 7 8 9 1 5 3];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5]
10019;10;10;[5, 7, 3, 6];4;571;[5 0 7 1 9 8 3 2 6 4];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 1.0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[5, 6, 7, 2];4;621;[5 6 7 0 1 4 9 8 2 3];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 1.0, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[5, 3, 6, 7];4;285;[5 3 6 2 7 9 0 1 4 8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 0.5, 0.5, 0.3333333333333333, 0.5];[5, 3, 6, 7];4;335;[5 3 6 2 7 8 9 1 4 0];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 0.5]
10020;11;11;[0, 7, 6, 9, 4];5;2109;[ 0  1  3  5  7  6  9  8 10  2  4];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 1, 2, 6, 7];5;621;[ 5  4  0  1  3  2  6  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 1, 2, 6, 7];5;671;[ 5  4  0  1  3  2  6  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 2, 6, 1, 7];5;1234;[ 5  4 10  0  3  2  6  1  7  8  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
10021;11;11;[0, 7, 9, 8];4;2109;[ 5  4  0  3  6  7 10  9  1  2  8];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333];[0, 7, 9, 8];4;2159;[ 0  7  5  4  3  6 10  9  1  2  8];[0.5, 0.25, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333];[0, 7, 9, 8];4;414;[ 0  7  5  4  9  3  8  6 10  2  1];[0.5, 0.25, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[0, 7, 9, 8];4;721;[ 0  7  5  4 10  9  3  6  8  2  1];[0.5, 0.25, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5]
10022;11;11;[0, 7, 8];3;571;[ 0  3  6  5  7  8  2  1  4  9 10];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[0, 7, 8];3;621;[ 0  1  3  5  7  6  9  8  4  2 10];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[0, 7, 8];3;414;[ 0  1  3  4  6  5  7  8  9  2 10];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[5, 8, 7];3;721;[ 5  8 10  0  3  4  2  1  7  6  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
10023;11;11;[0, 8, 9];3;2109;[ 5 10  2  0  3  1  8  4  7  6  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5];[6, 9, 8];3;621;[ 6  5 10  9  3  2  0  1  8  4  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.5, 0.5];[6, 9, 8];3;2209;[ 6  5 10  9  3  2  0  1  7  4  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[0, 9, 8];3;2259;[ 0  5  6  9 10  2  3  1  7  4  8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
10024;11;11;[1, 7, 8, 6];4;571;[ 1  3  7  5  9  8  2  0  6  4 10];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[4, 7, 8, 6];4;2159;[ 4  9  2  0  3  5  7  1 10  8  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[4, 7, 8, 6];4;2209;[ 4  9  2  0  3  5  7  1 10  8  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[8, 4, 7, 6];4;721;[ 8  4  9  1  7  2  5  0  6  3 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 1.0, 0.5, 0.25]
10025;11;11;[5, 9, 8];3;1084;[ 5  9  2  0  3  4  6  1  7  8 10];[0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.5, 0.25];[5, 9, 8];3;1134;[ 5  9  3  0  6  4  7  2 10  8  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[5, 9, 8];3;1184;[ 5  9  2  0  3  4  6  1  7  8 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[5, 9, 8];3;1234;[ 5  9  2  0  3  4  6  1  7  8 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
10026;11;11;[0, 8, 10];3;2109;[ 1  6  2  0  3  5  7  8 10  9  4];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 3, 10];3;2159;[ 7  1  6  0  3  2  5  4  8  9 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 3, 10];3;2209;[ 7  1  5  6  9  3  0  2  4  8 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333];[7, 3, 10];3;2259;[ 7  1  5  2  6  8  9  0  4  3 10];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5, 0.5, 0.3333333333333333]
10027;11;11;[9, 7, 10];3;571;[ 9  0  6  7 10  5  1  2  8  4  3];[0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333];[10, 9, 7];3;2159;[10  9  2  5  3  4  1  0  7  6  8];[0.2, 0.2, 0.5, 0.2, 0.2, 0.5, 0.2, 0.2, 0.2, 1.0, 1.0];[10, 9, 7];3;671;[10  9  2  4  5  1  7  0  8  3  6];[0.25, 0.3333333333333333, 0.5, 0, 0.5, 0.5, 0, 0.3333333333333333, 0.25, 1.0, 1.0];[10, 9, 7];3;721;[10  9  2  4  5  1  7  0  8  3  6];[0.25, 0.3333333333333333, 0.5, 0, 0.5, 0.5, 0, 0.3333333333333333, 0.25, 1.0, 1.0]
10028;11;11;[2, 9, 10];3;2109;[ 0  3  1  2  4  5  6  7  8  9 10];[0.5, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 0, 9, 6, 4];5;170;[10  0  9  3  6  4  2  1  7  5  8];[0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5, 1.0];[10, 2, 9];3;2209;[10  0  2  1  4  5  9  3  7  6  8];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0];[10, 2, 9];3;2259;[10  0  2  1  4  5  9  3  7  6  8];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0]
10029;11;11;[8, 9];2;1084;[ 0  1  2  3  5  6  7  8 10  9  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 9];2;1134;[ 0  1  2  3  5  6  7  8 10  9  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 8];2;1184;[ 0 10  2  1  5  6  7  3  9  8  4];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[9, 8];2;2259;[ 0  1  3  4 10  9  2  5  7  6  8];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
10030;11;11;[4, 6, 9];3;1084;[ 0  4 10  8  6  5  2  1  9  7  3];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[4, 6, 9];3;2159;[ 0  4 10  8  3  5  2  1  7  6  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[4, 6, 9];3;2209;[ 0  4 10  8  3  5  2  1  7  6  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[1, 6, 9];3;2259;[ 0  1  4  8 10  5  3  2  7  6  9];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
10031;11;11;[8, 7];2;571;[ 0  4  8  2  3  5  7  1 10  9  6];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25];[7, 8];2;364;[ 0  2  6  4  7 10  9  8  5  3  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 8];2;414;[ 0  1  2  4  7  6  9  8 10  3  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 7];2;335;[ 1  3  8  0  4  6  7  2 10  9  5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
10032;11;11;[1, 5, 8];3;2109;[ 0  1  7  5  9  3  4  2  6 10  8];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.2, 0.5, 0.25];[1, 5, 8];3;2159;[ 0  1  2  5  7  9  4  3 10  8  6];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[1, 5, 8];3;1184;[ 0  1  2  5  7  6  9  3  4  8 10];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[1, 5, 8];3;1234;[ 0  1  2  5  7  6  9  3  4  8 10];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
10033;11;11;[2, 9, 10];3;314;[ 2  7  6  4  9 10  8  3  5  0  1];[0.25, 0.25, 0.5, 0.25, 0.5, 0.25, 0.5, 0.5, 0.5, 0.5, 0.5];[2, 10, 9];3;1134;[ 0  2  6  4  7 10  9  8  3  1  5];[0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.5, 0.5, 0.5];[2, 10, 9];3;2209;[ 0  2  6  4  7 10  9  8  3  5  1];[0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[2, 10, 9];3;721;[ 0  2  6  4  7 10  9  8  5  3  1];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5]
10034;11;11;[5, 9];2;2109;[ 2  7  6  0  3  1  5  4  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25];[9, 5];2;2159;[ 0  2  6  7  9  3  5  1  4  8 10];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.25];[9, 5];2;2209;[ 7  0  6  9  3  2  5  1  4  8 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333];[9, 5];2;2259;[ 7  0  6  3  9  2  5  1  4  8 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333]
10035;11;11;[7, 8, 6];3;2109;[ 7 10  3  0  5  4  8  1  9  2  6];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[6, 7, 8];3;364;[ 2  6  5  4  7 10  9  8  1  0  3];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[6, 7, 8];3;414;[ 0  2  5  4  6  7  9  8 10  3  1];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[6, 7, 8];3;464;[ 0  2  5  4  6  7  9  8 10  3  1];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
10036;11;11;[8, 7];2;2109;[ 6  4  2  9 10  1  3  0  8  5  7];[0.25, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.5, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333];[8, 7];2;1134;[ 3  6  5  4  8  2  9 10  1  7  0];[0.2, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333];[8, 7];2;671;[ 9  3  5  6  8  4  2  1  7  0 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0, 0.25];[8, 7];2;721;[ 9  3  5  6  8  4  2  1  7  0 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0, 0.25]
10037;11;11;[6, 5, 7];3;2109;[ 2  6  1  0  3  5  7  9 10  4  8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[6, 5, 7];3;1134;[ 0  2  6  1  3  5  7  9 10  8  4];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[0, 6, 1, 5];4;285;[ 0  2  6  1  3  4  5  7  8  9 10];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 5, 6, 1];4;335;[ 0  2  5  4  6  1  3  7  8  9 10];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
10038;11;11;[3, 8, 9, 7];4;2109;[ 0  3  6  8  9 10  2  1  4  7  5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.16666666666666666, 0.5, 0.2, 0.5, 0.5, 0.5];[3, 8, 9, 7];4;2159;[ 0  3  6  8  9 10  2  1  4  7  5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5];[1, 9, 8, 7];4;2209;[ 0  1  3  6  9 10  8  2  4  7  5];[0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5];[1, 9, 8, 7];4;2259;[ 0  1  3  6  9 10  8  2  7  5  4];[0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5]
10039;11;11;[5, 8, 9];3;2109;[ 5 10  6  1  8  7  3  2  4  0  9];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5];[5, 8, 9];3;2159;[ 0  4  5 10  3  2  6  1  7  8  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[5, 8, 9];3;2209;[ 0  4  5 10  3  2  6  1  7  8  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[5, 8, 9];3;2259;[ 0  4  5 10  3  2  6  1  7  8  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
10040;12;12;[7, 9, 0, 11];4;4158;[ 6  7  5  9  2 10  8  0  3 11  4  1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.2, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25];[7, 9, 0, 11];4;4208;[ 6  7  5  9  1  2  8  0 10  3  4 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25];[7, 9, 0, 11];4;4258;[ 6  7  5  9  1  2  8  0 10  3  4 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25];[11, 5, 9, 10];4;4308;[11  6  5  7  9  2  1  0  8  4 10  3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0]
10041;12;12;[9, 10, 8];3;4158;[ 1  2  3  4  6  5  7  9 10 11  0  8];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25];[8, 10, 9];3;1134;[ 1  2  3  4  6  5  7  8 10  9 11  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 8, 9];3;671;[ 1  2 10  8  6  5  3  4  9  7 11  0];[0.2, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[10, 8, 9];3;721;[ 1  2 10  8  6  5  3  4  9  7 11  0];[0.2, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
10042;12;12;[10, 11];2;4158;[ 1  6  4  0  5  7  8  3 10  9  2 11];[0.3333333333333333, 0.5, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2];[10, 11];2;4208;[ 1  6  2  0  5  4  7  8  3  9 10 11];[0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[11, 10];2;4258;[ 1  6  2  0  5  4  7  8 11  9  3 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[11, 10];2;4308;[ 3  1  6  0  2  4  5  7  8  9 11 10];[0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
10043;12;12;[10, 11];2;4158;[ 0  1  2  3  4  5  6  8 10  9  7 11];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2];[11, 10];2;4208;[ 4 11  2  0  3  5  6  1  7  8  9 10];[0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5];[11, 10];2;4258;[ 4 11  5  1  8  2  3  0  7  6  9 10];[0.25, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5];[11, 10];2;4308;[ 4 11  5  1  8  2  3  0  7  6  9 10];[0.25, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5]
10044;12;12;[11, 4, 0, 8];4;4158;[ 1  7 11  4  5  6  9  0 10  3  2  8];[0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5];[11, 4, 0, 8];4;2159;[ 1  7 11  2  3  4  5  0  6  8  9 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[11, 4, 0, 8];4;2209;[ 1  7 11  2  3  4  5  0  6  8  9 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[11, 4, 0, 8];4;2259;[ 1  7 11  2  3  4  5  0  6  8  9 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
10045;12;12;[10, 9, 8];3;4158;[ 4 11 10  1  6  7  5  2  9  8  0  3];[0.2, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[10, 9, 8];3;4208;[ 4 11 10  0  3  5  2  1  7  6  9  8];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[8, 10, 9];3;4258;[ 1  2  4  8 10 11  3  0  7  6  5  9];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[10, 8, 9];3;4308;[ 0  3  7  1  2  4 10  8 11  5  6  9];[1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
10046;12;12;[8, 9, 10];3;2109;[ 1  6  3  2  7  0  5  4  8  9 10 11];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[10, 8, 9];3;2159;[ 1  6  3  2  7 10  5  0  4  8  9 11];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[10, 8, 9];3;2209;[ 1  6  3  2  7 10  5  0  4  8  9 11];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[10, 9, 8];3;4308;[ 1  4  6 11  7  3 10  2  5  0  9  8];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5]
10047;12;12;[3, 6, 10, 9, 8];5;2109;[ 3  5  6  1 10 11  9  2  0  7  8  4];[0.25, 0.3333333333333333, 0.25, 0.5, 0.2, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 7, 10, 9, 8];5;4208;[ 3  5  2  1  7  6 10  9 11  0  4  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 6, 9, 10, 8];5;4258;[ 1  3  5  4  6  2  7  9 11 10  0  8];[0.25, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 10, 9, 6, 8];5;4308;[ 1  3  5  4 10  9  6  2  8  7 11  0];[0.25, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
10048;12;12;[3, 9, 10, 8];4;1084;[ 3  7  9  1  5  4  6  0 10  8 11  2];[0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25];[3, 9, 8, 10];4;2159;[ 3  2  7  9  0  4  5  1  6  8 10 11];[0.25, 0.25, 0.5, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25];[3, 9, 8, 10];4;2209;[ 3  2  0  7  9  8  1  4  6  5 10 11];[0.3333333333333333, 0.25, 0.5, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[0, 2, 8, 9];4;2259;[ 0  2  3  8 11  6  7  1  9  5  4 10];[0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5]
10049;12;12;[11, 9, 10];3;4158;[ 6 11  5  3  7  2  0  1  4  8  9 10];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5];[11, 9, 10];3;4208;[ 2  6 11  8  7  3  5  1  4  0  9 10];[0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5];[11, 9, 10];3;4258;[ 2  6 11  8  5  4  3  1  7  0  9 10];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5];[11, 9, 10];3;4308;[ 2  6 11  8  5  4  3  1  7  0  9 10];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5]
10050;12;12;[2, 11, 10];3;2109;[ 1  2  7  8  9 11  3  0  4  6 10  5];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[10, 0, 11];3;4208;[10  0  2  1  7  5  8  4  9 11  6  3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333];[10, 0, 11];3;4258;[10  0  2  1  4  5  6  3  7  8  9 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333];[10, 0, 11];3;4308;[10  0  2  1  4  5  6  3  7  8  9 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333]
10051;12;12;[3, 8, 9, 7];4;571;[ 3  4  8  9 10  2  1  0  7  6  5 11];[0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.2, 0.3333333333333333, 0.25, 0.25, 0.2];[9, 1, 7, 8];4;2159;[10  9  0  1  4  5  2  3  7  6  8 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25];[2, 7, 9, 8];4;2209;[ 0  2  6  7 10  9  3  1  4  5  8 11];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[1, 7, 9, 8];4;2259;[ 0  1  2  3  7  6 10  9  4  5  8 11];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
10052;12;12;[10, 8];2;2109;[ 0  2  6 10  5  1  4  3  7  8  9 11];[0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.5, 0.25];[10, 8];2;4208;[ 0  2  6 10  3  4  5  1  7  8 11  9];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333];[10, 8];2;285;[ 0  2  6  5 10  8  3  1  7  4  9 11];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[10, 8];2;4308;[ 0  2  6  5  7 11 10  8  4  3  1  9];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5]
10053;12;12;[6, 8, 7];3;571;[ 6  4  9  8 11 10  0  1  7  5  2  3];[0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[6, 8, 7];3;621;[ 6  4  9  8 11 10  0  1  7  5  2  3];[0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[6, 8, 7];3;671;[ 6  4  9  8 11 10  0  1  7  5  2  3];[0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[6, 8, 7];3;2259;[ 6  4  9  8  5  3  0  1 10 11  7  2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
10054;12;12;[2, 10, 11];3;571;[ 0  2  3  4  6  5 10  8 11  1  7  9];[0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.16666666666666666, 0.25, 0.25];[9, 10];2;4208;[11  9  1  2  6  4  3  0  7  5  8 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.5];[9, 10];2;4258;[11  9  1  2  6  4  3  0  7  5  8 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.5];[9, 10];2;4308;[11  9  1  2  6  4  3  0  7  5  8 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.5]
10055;12;12;[8, 9];2;571;[ 8  0  3  2 10 11  7  5  9  4  6  1];[0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.2, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333, 0.3333333333333333];[8, 9];2;4208;[ 8  0  3  2 10 11  7  1  6  5  4  9];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333, 0.3333333333333333];[8, 9];2;161;[ 8  7  9  0  3  6  2  1 10 11  4  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333];[8, 9];2;211;[ 8  7  9  0  3  6  2  1 10 11  4  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333]
10056;12;12;[9, 8];2;4158;[ 0 10  2  1  4  5  6  3 11  9  7  8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333];[9, 8];2;4208;[ 0  3 10  1  4  5  6  2 11  9  7  8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333];[9, 8];2;4258;[ 0  3 10  9 11  4  1  2  5  6  7  8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.5, 0.5];[9, 8];2;4308;[ 0  3 10  9 11  4  1  2  5  6  7  8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.5, 0.5]
10057;12;12;[10, 11];2;4158;[ 2  5  7  9  3  1  4  0  6  8 10 11];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25];[11, 10];2;4208;[ 5  0  1  9 11  7  3  2  6  4  8 10];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.5];[11, 10];2;4258;[ 5  0  1  9 11  4  3  2  7  6  8 10];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5];[11, 10];2;4308;[ 5  0  1  9 11  4  3  2  7  6  8 10];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5]
10058;12;12;[9, 10, 11];3;4158;[ 0  3  8  1  4  5  6  2  7  9 10 11];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25];[11, 10, 9];3;4208;[ 2  7  6 11  3 10  8  0  4  5  1  9];[0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5];[11, 10, 9];3;4258;[11  0  3  2  6  8 10  1  7  5  4  9];[0.5, 0.25, 0.5, 0.5, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 1.0];[11, 10, 9];3;721;[11  0  3  2  6 10  8  9  7  5  4  1];[0.5, 0.25, 0.5, 0.5, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0]
10059;12;12;[6, 9, 7];3;571;[ 2  4  6  9 10 11  5  0  7  8  1  3];[0.25, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 6, 9];3;1134;[ 0  1  2  4  7  6  9  8 10 11  5  3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 6, 9];3;1184;[ 0  1  2  4  7  6  9  8 10 11  5  3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 6, 9];3;721;[10 11  0  1  7  6  2  4  9  8  5  3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
10060;13;13;[11, 10, 9];3;314;[ 0  2  3  4  7 11 10  9 12  6  1  5  8];[0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25];[11, 9, 10];3;2159;[ 7  4 12  0  3  2  8  1 11  9 10  5  6];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[5, 10, 9];3;8355;[ 7  4 12  0  3  2  5  1 11  8 10  9  6];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[5, 10, 9];3;8405;[ 3  6  5  4  7  8 12  2  1  0 10  9 11];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333]
10061;13;13;[10, 11];2;87;[ 1  8 10  0 11  9  3  2 12  7  5  4  6];[0.25, 0.3333333333333333, 0.2, 0.25, 0.2, 0.2, 0.16666666666666666, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2];[10, 11];2;4208;[ 1  8 10  0  4  5  2  3  7  6  9 11 12];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25];[10, 11];2;4258;[ 1  8 10  0  4  5  2  3  7  6  9 11 12];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25];[10, 11];2;8405;[ 0  1  3  8 10 12  4  2  7  6  5  9 11];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333]
10062;13;13;[11, 12, 10];3;8255;[ 1  3  6  4  7 11  9  8 12  5  0  2 10];[0.2, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.16666666666666666, 0.25, 0.25];[6, 8, 11, 12];4;2159;[ 1  2  3  4  7  6  9  8 11 12  5  0 10];[0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.16666666666666666, 0.25, 0.25];[11, 6, 12, 8];4;1184;[ 1  3  7 11  5  4  6  2 12  8  9 10  0];[0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[11, 12, 10];3;8405;[ 1  2  3  7  6 11 12  0  4  5  9  8 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333]
10063;13;13;[12, 11];2;8255;[ 0  1  2  3  4  6  7 10 12  5  9  8 11];[0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.25, 0.14285714285714285, 0.25];[12, 11];2;8305;[ 0  1  2  3  4  6  7 10 12  5  9  8 11];[0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25];[12, 11];2;187;[ 2 12  6  3 11  5  0  1  7  4 10  9  8];[0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.2, 0.25, 0.3333333333333333, 0.5];[12, 11];2;1234;[ 2 12  6  3  8 11  5  0  7  4  1  9 10];[0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5]
10064;13;13;[1, 9, 10, 6, 0, 2, 4];7;314;[12  1  9 10  6  0  2  4 11  7  5  8  3];[0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0];[9, 10, 4, 7, 6];5;4208;[12  1  9 10  4  0  2  3  7  6  5  8 11];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0];[3, 2, 9, 10, 6];5;4258;[12  3  7  2  9 10  1  0  6  5  4  8 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0];[3, 2, 6, 10, 9];5;4308;[12  3  7  1  2  5  6  0 10  8  9  4 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0]
10065;13;13;[11, 12];2;1084;[ 2  5  7  8  9 11 10  1 12  4  0  3  6];[0.2, 0.25, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[11, 12];2;1134;[ 2  5  7  8  9 11  3  0 12  4  1 10  6];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[11, 12];2;2209;[ 5  4  0  1  7  2  9  8 11 12  6  3 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[12, 11];2;4308;[ 5  4  0  1  6  2  7  8 12  9 10 11  3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
10066;13;13;[9, 10];2;4158;[ 1  9  2  0  4  6  7  3 10  8 12  5 11];[0.25, 0.5, 0.25, 0.25, 0.25, 0.16666666666666666, 0.25, 0.25, 0.25, 0.5, 0.25, 0.16666666666666666, 0.25];[9, 10];2;4208;[ 1  9  5  0  3  4  6  2  7  8 10 11 12];[0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25];[9, 10];2;4258;[ 1  9  5  0  3  4  6  2  7  8 10 11 12];[0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25];[10, 9];2;220;[ 1  2 10  9  5  7  0  3 12  4  6  8 11];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333]
10067;13;13;[8, 10];2;8255;[ 0  1  2  3  4  5  6  7  8  9 11 12 10];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25];[10, 8];2;1134;[ 0  6  5  4 10  3  1  2  7  8  9 11 12];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[10, 8];2;4258;[ 0  1  5  4  6 11 10  2  7  3  9  8 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[8, 10];2;2259;[ 0  2  5  4  6  7  9  3  1  8 10 11 12];[1.0, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25]
10068;13;13;[2, 11, 12];3;8255;[ 0  1  2  3  4  5  6  7  9 10 11 12  8];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25];[4, 11, 12];3;8305;[ 0  4  7  1  3  2  5  6  9 10 11 12  8];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.25];[4, 11, 12];3;8355;[ 0  4  7  1  3  2  5  6  8  9 10 11 12];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25];[4, 11, 12];3;8405;[ 0  4  7  1  3  2  5  6  8  9 10 11 12];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25]
10069;13;13;[11, 10, 12];3;87;[ 5 11 10  8 12  0  2  1  9  3  6  4  7];[0.25, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 11];2;8305;[ 3  6  5  4  7 11 10  8 12  1  2  0  9];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 11];2;4258;[ 2  1  3  4  6  5  7  8 12  9 10 11  0];[0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 11];2;8405;[ 2  0 12  1  4  5  6  3  7  8 10  9 11];[0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
10070;13;13;[6, 5, 9, 8, 1, 3];6;314;[ 6  5  9  8 11 10  1  3 12  4  0  2  7];[0.2, 0.25, 0.2, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[0, 7, 6, 5, 9];5;137;[ 0  7  6  5  9 11  8  3  4  1  2 10 12];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[0, 7, 6, 5, 9];5;187;[ 0  7  6  5  9 11  8  3  4  1  2 10 12];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[0, 7, 6, 5, 9];5;237;[ 0  7  6  5  9 11  8  3  4  1  2 10 12];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25]
10071;13;13;[9, 10];2;8255;[ 2  7  3  0 12 11  1  4  6  5  9  8 10];[0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.2, 0.2, 0.2, 0.5, 0.2, 0.2, 0.2, 0.25, 0.25];[9, 10];2;8305;[ 2  8 12  0  4  6  1  3 11  7  9  5 10];[0.25, 0.25, 1.0, 0.25, 0.25, 0.2, 0.25, 0.25, 0.5, 0.25, 0.16666666666666666, 0.25, 0.5];[10, 9];2;4258;[ 2  8 12  3  7 11  6  4 10  0  1  9  5];[0.25, 0.25, 1.0, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.5];[9, 10];2;8405;[ 2  8 12  3  7 11  6  4  5  0  1  9 10];[0.25, 0.25, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.5]
10072;13;13;[6, 7, 8];3;4158;[ 1  6 11  9  7 10  3  2  8  4  0  5 12];[0.2, 0.5, 0.25, 0.3333333333333333, 0.2, 0.2, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.2];[8, 6, 7];3;1134;[ 8  1  6  5  9 11  7  3 12 10  4  2  0];[0.2, 0.5, 0.2, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[8, 6, 7];3;1184;[ 8  1  6  5  9 11  7  2 12 10  3  4  0];[0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[8, 1, 6, 9];4;464;[ 8  1  5  6  9 11  4  2 12  7  3 10  0];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
10073;13;13;[9];1;8255;[ 3  2  5  4  6  9 10  0 12  7  8 11  1];[0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[9];1;1134;[ 1  2  3  4  6  5 10  9  7  0  8 11 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[9];1;1184;[ 1  2  3  4  6  5 10  9  7  0  8 11 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[9];1;721;[ 0  1  2  3  4  5  6  7  9 10 12  8 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
10074;13;13;[10, 7, 11];3;8255;[ 6 10 12  0  1  4  3  2  7  5  9  8 11];[0.25, 0.25, 0.2, 0.2, 0.2, 0.2, 0.3333333333333333, 0.2, 0.2, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333];[7, 11, 10];3;8305;[ 0  2  6  4  7 11 10  8 12  5  1  3  9];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 10, 11];3;1184;[ 2  9  6  0  7 10  8  4 12 11  1  3  5];[0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 11, 10];3;2259;[ 1  2  9  0  7  6  8  4 12 11 10  3  5];[0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
10075;13;13;[8, 10, 6, 7];4;8255;[ 0  1  8  2  5 10  9  4 12 11  3  6  7];[0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[9, 8, 6, 7];4;8305;[ 1  9  5  0  8  4  3  2 12 11 10  6  7];[0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25];[6, 9, 8, 7];4;2209;[ 1  5  6  9 12  8  0  3  7  4  2 10 11];[0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5];[6, 9, 7, 8];4;1234;[ 1  5  6  9 11 12  7  0 10  8  2  3  4];[0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5]
10076;13;13;[6, 9, 12, 11];4;8255;[ 0  2  6  4  7 10  9  8 12 11  1  3  5];[0.25, 0.2, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[3, 12, 11, 9];4;8305;[ 0  2  3  7 12  6  8  4 11  9 10  1  5];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[3, 12, 11, 9];4;8355;[ 0  3  2  7 12  5  6  4 11  8 10  9  1];[0.5, 0.2, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[3, 11, 12, 9];4;8405;[ 0  1  3  6  2  4  7 11 12  5  9  8 10];[0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333]
10077;13;13;[1, 10, 12, 11];4;8255;[ 1  3  4  0  2  5  6  7  8  9 10 12 11];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.16666666666666666, 0.25];[0, 10, 11, 12];4;8305;[ 0  1  3  4  7  6  2  5  8  9 10 11 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25];[0, 11, 12, 10];4;8355;[ 0  1  3  4  7  6 11  8 12  2  5  9 10];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[0, 12, 11, 10];4;8405;[ 0  1  2  3  4  6  7  8 12 11  5  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333]
10078;13;13;[10, 9];2;1084;[ 1  2  6  8 11 12  3  0 10  9  4  5  7];[0.2, 0.25, 0.25, 0.2, 0.2, 0.16666666666666666, 0.25, 0.16666666666666666, 0.25, 0.2, 0.2, 0.25, 0.25];[9, 10];2;137;[ 3  4  6  9 10  1  2  0 12  7  8 11  5];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[10, 9];2;285;[ 0  2  3  4  6 10  9  8  7  5  1 11 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[10, 9];2;721;[ 0 10  3  2  6  5  7  4  9  8  1 11 12];[0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25]
10079;13;13;[11, 12];2;8255;[ 0  2  7  5 11  8  3  1  6  4  9 10 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[11, 12];2;8305;[ 0  1  2  5  7  8 11  3  6  4  9 10 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[11, 12];2;8355;[ 0  1  2  5  7  6 11  8 12  3  4  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[11, 12];2;8405;[ 0  1  2  5  7  6 11  8 12  3  4  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333]
10080;14;14;[9, 10];2;2109;[ 2  4  5 11  3  1  6  0  7  9 10 13 12  8];[0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.14285714285714285, 0.2, 0.2, 0.25, 0.16666666666666666, 0.2];[8, 10];2;621;[ 0  1  2  7 12 13 11  8 10  9  4  5  6  3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 10];2;671;[ 0  1  2  7 12 13 11  8 10  6  4  5  9  3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 10];2;8405;[ 7 11  1  0 12 13  8  2  6  5  4  3 10  9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333]
10081;14;14;[6, 9, 11];3;571;[ 6  7  4  9 11 13  2  0 10  5  3  8 12  1];[0.2, 0.16666666666666666, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.2, 0.25];[5, 10, 11];3;16498;[ 2  5  7  0  4  3  6  8 13  9 10 11 12  1];[0.25, 0.16666666666666666, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25];[5, 11, 10];3;671;[ 2  5  7  8 13 11 10  0  9  6  3  4  1 12];[0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333];[5, 11, 10];3;464;[ 3  2  7  5 11 10  9  8 13  6  0  4  1 12];[0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333]
10082;14;14;[11, 12, 10];3;571;[ 1  3  2 11 12 13  8  4 10  7  6  0  5  9];[0.2, 0.5, 0.3333333333333333, 0.5, 0.25, 0.16666666666666666, 0.2, 0.2, 0.25, 0.16666666666666666, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[11, 12, 10];3;16498;[ 1  3  2 11 12 13  4  0  9  8  5  6  7 10];[0.25, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[12, 11, 10];3;8355;[ 1  3  2  5 12 13 11  0  7  6  4  8 10  9];[0.25, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 12, 11];3;4308;[ 1  3  0  2  4  5 10  9 13 12 11  6  7  8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
10083;14;14;[9, 8, 6];3;1084;[ 5 12 10  9  8  2  7 13  6  4  1  3  0 11];[0.2, 0.2, 0.25, 0.2, 0.2, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25];[6, 9, 8];3;8305;[ 0  2  6  5 10 12  9  7 13  8  1  3  4 11];[0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25];[4, 9, 8];3;16548;[ 0  2  5  4  6 13 10  9 12  7  1  3 11  8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[4, 9, 8];3;16598;[ 0  2  5  4  6 13 10  9 12  7  1  3 11  8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
10084;14;14;[0, 11, 4, 9];4;571;[ 0  6 13 11  5  4  2  1  9  7  8  3 10 12];[0.25, 0.2, 0.2, 0.16666666666666666, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.16666666666666666, 0.25, 0.16666666666666666, 0.25];[6, 9, 11, 7];4;2159;[ 6  4 13  0  5 12  9  3 11  7  1  2 10  8];[0.25, 0.2, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333];[6, 9, 11, 7];4;2209;[ 6  4 13  0  5 12  9  3 11  7  1  2 10  8];[0.25, 0.2, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333];[9, 10];2;4308;[ 6  4 13  0  3  2  5  1 12  9 11 10  7  8];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333]
10085;14;14;[10, 11, 12];3;8255;[ 0  1  7  4  3  2  5  6  8  9 10 11 12 13];[0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2];[12, 11, 10];3;16498;[ 0  1  2  3  4  5  7  8 13 12  6  9 11 10];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.2, 0.25, 0.25];[12, 10, 11];3;4258;[ 0  1  2  3  4  5  7  8 12  9 10 11 13  6];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 11, 12];3;8405;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25]
10086;14;14;[2, 11, 9, 3, 1, 7];6;16448;[ 2  5 11  9 12  3  1  0 10  7  6  8 13  4];[0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[0, 3, 7, 5, 9, 11];6;8305;[ 0  2  3  4  7  5 10  9 11 12  6  1  8 13];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[2, 3, 7, 9, 11, 1];6;16548;[ 2 13  3  0  7  5  9  4 12 10 11  1  6  8];[0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[0, 1, 9, 7, 11, 6];6;16598;[ 0  1  2  5 13  9  3  4 12  7 11 10  6  8];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
10087;14;14;[11, 2, 1];3;4158;[ 6  7  4  9 11  2  3  0  5  1  8 10 12 13];[0.2, 0.2, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.2, 0.2];[1, 2, 11];3;4208;[ 3  7  8  1  2  4  5  0  6  9 10 11 12 13];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25];[1, 2, 11];3;4258;[ 1  2  3  4  7  8  5  0  6  9 10 11 12 13];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25];[1, 2, 11];3;4308;[ 1  2  3  4  7  5 11  8  6  0  9 10 12 13];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25]
10088;14;14;[9, 10, 11];3;8255;[ 3  8  2  1  9 10  4  0 12 11  5  6  7 13];[0.2, 0.25, 0.25, 0.5, 0.2, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.5, 0.25, 0.2, 0.2, 0.2, 0.16666666666666666];[9, 10, 11];3;16498;[ 3  6 13  8  2  7  1  0 12  9 10  5  4 11];[0.25, 0.25, 0.25, 0.5, 0.2, 0.2, 0.5, 0.25, 0.5, 0.25, 0.25, 0.2, 0.25, 0.5];[9, 10, 11];3;16548;[ 3  6 13  8  2  7  1  0 12  9 10  5  4 11];[0.25, 0.25, 0.25, 0.5, 0.2, 0.2, 0.5, 0.25, 0.5, 0.25, 0.25, 0.2, 0.25, 0.5];[5, 10, 11];3;4308;[ 3  6 13  8  5 10  7  2 11  0  1  9 12  4];[0.25, 0.25, 0.25, 0.5, 0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5]
10089;14;14;[9, 13, 12];3;16448;[ 0  7  6  5  9  8  1  2 13  4 10 11  3 12];[0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25];[9, 12, 13];3;16498;[ 0  1  5  4  6  7  9  8 10  3  2 11 12 13];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[10, 13, 12];3;16548;[ 7 10  2  0  5  4  6  1  9  8 13  3 11 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333];[10, 13, 12];3;16598;[ 7  5 10 11  4  2  0  1 13  6  9  8  3 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333]
10090;14;14;[3, 10, 13, 11, 12];5;16448;[ 3  8  7  2 10 13  6  5  4  0  1  9 11 12];[0.2, 0.2, 0.3333333333333333, 0.5, 0.2, 0.25, 0.25, 0.3333333333333333, 0.5, 0.2, 0.3333333333333333, 0.2, 0.2, 0.25];[3, 10, 13, 11, 12];5;16498;[ 3  8  7  2 10  5  0  1 13  6  9 11  4 12];[0.25, 0.25, 0.3333333333333333, 0.5, 0.2, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25];[3, 10, 11, 13, 12];5;16548;[ 3  8  7  2 10  4  0  1  6  5  9 11 13 12];[0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25];[3, 10, 13, 11, 12];5;16598;[ 3  8  7  2 10 13  0  1  6  5  4  9 11 12];[0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333]
10091;14;14;[9, 11];2;2109;[ 6  7  9  0  3  2  5  1  4 10 11 12 13  8];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[9, 11];2;2159;[ 6  7  9  0  3  2  5  1  4 10 11 12 13  8];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[9, 11];2;2209;[ 6  7  9  0  3  2  5  1  4 10 11 12 13  8];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[9, 11];2;8405;[ 0  3  6  4  7 13 12  9  5  2  1  8 11 10];[0.5, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333]
10092;14;14;[0, 11, 12];3;1084;[ 0  2 11  1  4  5  8  3 13 12 10  7  9  6];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.16666666666666666, 0.2, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25];[0, 11, 12];3;16498;[ 0  2  3 11 10 13  4  1 12  8  5  6  7  9];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[0, 11, 12];3;1184;[ 0  2  3  7 13 11 10  8 12  5  4  1  6  9];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[0, 11, 12];3;1234;[ 0  2  3  7 13 11 10  8 12  5  4  1  6  9];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
10093;14;14;[12, 11];2;16448;[ 0  1  2  3  4  5 12 10 13  6  7  8 11  9];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25];[11, 12];2;16498;[ 0  1  2  3  7  6 10 11 12  5  4  9 13  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[11, 12];2;16548;[ 3 10  1  0  7  6 11  2 12  5  4  9 13  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25];[12, 11];2;8405;[ 3  5 12 10  2  6  1  0 11  7  4  9  8 13];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.5, 0.25]
10094;14;14;[0, 2, 11, 10];4;185;[ 0  2  9  8 11 10  1  6  7  5  4  3 12 13];[0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.2, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.2];[11, 10, 5];3;8305;[ 0  2  6  4  9  8  3  1 12 11 10  5  7 13];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2];[7, 10, 11];3;4258;[ 0  2  6  4  9  8  3  1  7  5 10 11 12 13];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[7, 10, 11];3;8405;[ 0  2  6  4  9 12  8  3  7  5  1 10 11 13];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25]
10095;14;14;[1, 12, 9];3;2109;[ 1  3  4 11 13  6  7  0 10 12  9  8  5  2];[0.2, 0.25, 0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0.2, 0.2, 0.2, 0.2, 0.2, 0.25, 0.2, 0.25];[1, 9, 12];3;16498;[ 1  3  4 11 13  5  2  0  7  6  9  8 10 12];[0.2, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.25, 0.2, 0.25];[8, 9, 12];3;16548;[ 7  8 10  0  3  4  2  1 13 11  9  5  6 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25];[1, 12, 9];3;2259;[ 1  7  6  4 10  8  3  2 12  0  9 11 13  5];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25]
10096;14;14;[11, 8, 10, 12];4;16448;[ 3 11 13  2  8  9  5  4 10  6  1  0  7 12];[0.2, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333];[11, 8, 10, 12];4;16498;[ 3  5 11  9 13  8  4  2 10  6  1  0  7 12];[0.2, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333];[11, 10, 8, 12];4;16548;[ 3  5 11  9 13  2  1  0 10  6  4  8 12  7];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[12, 11, 10, 8];4;16598;[ 3  2  5  4 12 13 11  9  7  6  1  0 10  8];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
10097;14;14;[0, 10, 11];3;8255;[ 0  2  3  5  7  6  9  8 10 13  4  1 11 12];[0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.16666666666666666, 0.25];[1, 10, 11];3;4208;[ 1  2  9  0  5  6  7  3 13  8 10 11  4 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.16666666666666666, 0.25];[1, 10, 11];3;4258;[ 1  2  9  0  4  5  6  3  7  8 10 11 12 13];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[1, 10, 11];3;8405;[ 1  2  7  9 12  4  3  0  6  5 10  8 11 13];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25]
10098;14;14;[6, 11, 5, 12];4;8255;[ 6 10  8  9 11  0  2  1  7  5  4  3 12 13];[0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.5, 0.2, 0.25, 0.25, 0.5, 0.25, 0.2, 0.16666666666666666];[6, 5, 12, 11];4;621;[ 6 10  5  1 12 13  9  7 11  8  2  3  4  0];[0.2, 0.3333333333333333, 0.2, 0.2, 0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333];[12, 9, 5, 11];4;671;[10  0  7  1 12 13  9  5 11  6  2  4  8  3];[0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333, 0.3333333333333333];[3, 2, 12, 11];4;8405;[10  3 13  0  4  5  1  2 12  7  9  6 11  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333, 0.5]
10099;14;14;[6, 11, 12];3;2109;[ 0  1  6  4  7 11 10  9 13 12  2  3  5  8];[0.2, 0.2, 0.16666666666666666, 0.16666666666666666, 0.2, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666, 0.2, 0.2, 0.2, 0.2, 0.2];[2, 11, 12];3;16498;[ 0  2  3  4  6 11 10  9 12  7  1  5  8 13];[0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2];[12, 4, 11];3;8355;[ 0  5 12  9  3  4  2  1 11  6 10  8 13  7];[1.0, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[7, 12, 11];3;2259;[ 0  3  1  5  7  9 12  2  6  4 11  8 13 10];[1.0, 0.3333333333333333, 0.25, 1.0, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25]


==> results/chamfer/sinusoidal_short_narrow_combined_responsibility_distance_results_simulation.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
10000;10;10;[9, 7, 8, 0];4;185;[9 7 2 8 1 4 0 3 5 6];[0.44156431173122135, 0.769289745781077, 0.845237479702002, 0.4029038567681747, 0.6270909128910553, 0.4029038567681747, 0, 0.8802640412303863, 0.7977749908826346, 1];[9, 8, 6];3;364;[9 3 7 2 5 8 1 6 0 4];[0.7116724400585341, 0.769289745781077, 0.845237479702002, 0.9568823445082035, 0.6270909128910553, 0.8198996449126823, 0.7321166642495943, 0.8802640412303863, 0.7977749908826346, 1];[9, 3, 8, 7];4;220;[9 3 4 8 7 2 5 1 6 0];[0.7116724400585341, 0.8198507252592062, 0.845237479702002, 0.9568823445082035, 0.9057315223681524, 0.8198996449126823, 0.7321166642495943, 0.8802640412303863, 0.9022605123203878, 1];[9, 3, 8, 7];4;270;[9 3 4 8 7 2 5 1 6 0];[0.7116724400585341, 0.8198507252592062, 0.845237479702002, 0.9568823445082035, 0.9057315223681524, 0.8198996449126823, 0.7321166642495943, 0.8802640412303863, 0.9022605123203878, 1]
10001;10;10;[9, 0, 8];3;61;[9 0 8 6 3 4 2 1 7 5];[0.9595519076532917, 0, 0, 0, 0, 0, 0.5424968909140826, 0, 0.8715192548868943, 1];[9, 0, 8];3;120;[9 0 3 8 6 7 2 1 4 5];[0.9595519076532917, 0, 0, 0.8784220142628216, 0, 0, 0.640355262377469, 0.48447620371147093, 0.8715192548868943, 1];[9, 2];2;187;[9 0 2 3 8 6 7 1 4 5];[0.9595519076532917, 0.5234022246802512, 0.9120680260393755, 0.8784220142628216, 0, 0, 0.735936696765798, 0.6778286506977937, 0.8715192548868943, 1];[9, 2];2;237;[9 0 2 3 8 6 7 1 4 5];[0.9595519076532917, 0.5234022246802512, 0.9120680260393755, 0.8784220142628216, 0, 0, 0.751270116330449, 0.6778286506977937, 0.8715192548868943, 1]
10002;10;10;[8, 6, 7, 5, 0];5;571;[8 4 2 1 6 7 3 5 0 9];[0, 0.7695859776357715, 0.7827438025493115, 0.6453430940289028, 0.8711679415084536, 0.49484549251151627, 0.6867023370437683, 0.6545808518728133, 1, 0];[8, 6, 5, 7, 0];5;621;[8 6 5 4 2 1 7 3 0 9];[0.6571795758449389, 0.842631828047302, 0.8472230775419782, 0.7625570080260922, 0.8711679415084536, 0.9433619084238672, 0.9743394880013961, 0.8425143604017106, 1, 0.5508078076014458];[8, 6, 5, 0, 7];5;671;[8 6 1 5 0 4 2 7 3 9];[0.8760525980829884, 0.951132833630837, 0.8472230775419782, 0.7625570080260922, 0.8711679415084536, 0.9433619084238672, 0.9743394880013961, 0.8425143604017106, 1, 0.5508078076014458];[8, 6, 5, 0, 7];5;721;[8 6 1 5 3 0 4 2 7 9];[0.8760525980829884, 0.951132833630837, 0.8472230775419782, 0.9286831740544238, 0.8711679415084536, 0.9433619084238672, 0.9743394880013961, 0.8425143604017106, 1, 0.5508078076014458]
10003;10;10;[7, 8, 6, 5];4;70;[7 8 6 5 1 4 0 3 2 9];[0, 0.803429804743879, 0, 0, 0.5369526001087229, 0.8217553800520389, 0.8310733809485574, 1, 0.8922039469238491, 0];[7, 8, 6, 5];4;120;[7 8 6 5 1 3 4 2 0 9];[0, 0.803429804743879, 0, 0.7646053956285197, 0.6286299392490788, 0.8217553800520389, 0.8310733809485574, 1, 0.8922039469238491, 0];[7, 8, 6, 5];4;170;[7 8 6 5 1 3 4 2 0 9];[0, 0.803429804743879, 0.5140934660097047, 0.7646053956285197, 0.6286299392490788, 0.8217553800520389, 0.8574555275860105, 1, 0.8922039469238491, 0];[7, 8, 6, 5];4;237;[7 8 6 4 5 1 3 2 0 9];[0, 0.803429804743879, 0.5140934660097047, 0.7646053956285197, 0.8373678195472992, 0.8217553800520389, 0.8879358200260132, 1, 0.8922039469238491, 0]
10004;10;10;[8, 7];2;61;[8 6 7 2 3 0 5 1 4 9];[0, 0, 0.7204950782361083, 0.6713283730283731, 0, 0, 0.9027166125014845, 0.8138132391500467, 1, 0];[8, 7];2;137;[8 3 6 4 7 2 9 0 1 5];[0.5518679388752468, 0.5409752680124975, 0.7391677283142516, 0.9255964754738296, 0.8261832870278529, 0, 0.9027166125014845, 0.8138132391500467, 1, 0.5518679388752468];[8, 7];2;285;[8 3 6 0 4 7 2 5 1 9];[0.8335960106019957, 0.5409752680124975, 0.7391677283142516, 0.9255964754738296, 0.8261832870278529, 0.7149061372402915, 0.9027166125014845, 0.8138132391500467, 1, 0];[8, 7];2;237;[8 3 6 7 0 4 5 2 1 9];[0.8335960106019957, 0.7266176832731449, 0.7391677283142516, 0.9255964754738296, 0.8261832870278529, 0.8122667078503066, 0.9027166125014845, 0.8941559557990676, 1, 0]
10005;10;10;[6, 5, 8];3;571;[6 5 1 7 8 2 3 0 4 9];[0, 0.8207103351374088, 0.6316731606354719, 0.47016958545082865, 0, 0.8967055586049071, 1, 0.7184561761250885, 0.7065134001964689, 0];[6, 5, 8];3;621;[6 2 5 1 8 7 4 0 3 9];[0.5642411987882382, 0.8207103351374088, 0.9005308338118152, 0.516255176360744, 0.6606530411964485, 0.8967055586049071, 1, 0.7184561761250885, 0.7301318521810714, 0];[6, 5, 8];3;671;[6 2 5 1 8 7 4 0 3 9];[0.6371067867994877, 0.8207103351374088, 0.9005308338118152, 0.516255176360744, 0.6730243446885704, 0.8967055586049071, 1, 0.7184561761250885, 0.7301318521810714, 0];[6, 5, 8];3;1234;[6 4 2 5 0 1 9 8 7 3];[0.8901309756583907, 0.8207103351374088, 0.9005308338118152, 0.516255176360744, 0.9201295709679997, 0.8967055586049071, 1, 0.7184561761250885, 0.7301318521810714, 0.7593306245999852]
10006;10;10;[7, 8, 2, 5, 4];5;87;[7 8 2 5 4 0 3 1 6 9];[0.6371972568791522, 0.5621533954475832, 0.8187950349021257, 0.5621533954475832, 0.6371972568791522, 0.7100661775973502, 0.33247313408415724, 1, 0.8242158523494864, 0.33247313408415724];[7, 8, 2, 5, 4];5;137;[7 8 2 5 4 3 0 1 6 9];[0.6371972568791522, 0.5621533954475832, 0.8196533243762887, 0.6893517881238858, 0.6893517881238858, 0.7100661775973502, 0, 1, 0.8242158523494864, 0];[7, 8, 2, 5, 4];5;285;[7 9 8 2 5 3 4 0 1 6];[0.6371972568791522, 0.5621533954475832, 0.8196533243762887, 0.6893517881238858, 0.6893517881238858, 0.7100661775973502, 0, 1, 0.8242158523494864, 0.9338025970959629];[7, 8, 2, 5, 4];5;335;[7 9 8 2 5 3 4 1 0 6];[0.6371972568791522, 0.6479877683310976, 0.8196533243762887, 0.6893517881238858, 0.6893517881238858, 0.7100661775973502, 0, 1, 0.8242158523494864, 0.9338025970959629]
10007;10;10;[8, 6, 5, 3, 7, 1];6;1084;[8 6 5 3 4 7 2 1 9 0];[0, 0.44173161718918974, 0.5374274461801712, 0.6778135908031533, 0.6452084182639048, 0.733802191205624, 0.8568040035376081, 0.6120417591172724, 1, 0.44173161718918974];[8, 6, 2, 5, 1, 7];6;1134;[8 0 6 2 5 4 9 3 1 7];[0.8988238345181838, 0.6163512049268708, 0.7975051727978449, 0.6778135908031533, 0.6919471118558777, 0.733802191205624, 0.8568040035376081, 0.6120417591172724, 1, 0.6919471118558777];[8, 6, 2, 1, 5, 7];6;671;[8 0 6 2 1 4 5 3 7 9];[0.8988238345181838, 0.766383000206881, 0.7975051727978449, 0.6778135908031533, 0.7512101825158797, 0.733802191205624, 0.8568040035376081, 0.6227487805183066, 1, 0.5746499175080455];[8, 6, 7, 2, 1, 5];6;721;[8 0 6 7 2 1 4 5 3 9];[0.8988238345181838, 0.766383000206881, 0.7975051727978449, 0.6778135908031533, 0.7512101825158797, 0.733802191205624, 0.8880095124654291, 0.8707420494358954, 1, 0.5746499175080455]
10008;10;10;[9, 8, 0, 7];4;70;[9 8 0 7 2 4 3 1 6 5];[0.6591500305438373, 0, 0.5290734718430041, 0, 0, 0, 0, 0.6268311117855149, 0.6793732515741133, 1];[9, 2, 8, 7];4;137;[9 2 6 8 7 0 3 1 4 5];[0.6591500305438373, 0, 0.7676957264137634, 0.6557402436847174, 0, 0, 0.7407914938038274, 0.6730770454443327, 0.6793732515741133, 1];[9, 7, 2, 8];4;187;[9 7 2 6 8 0 3 1 4 5];[0.6591500305438373, 0, 0.7676957264137634, 0.6557402436847174, 0, 0, 0.7407914938038274, 0.9304566666978623, 0.6793732515741133, 1];[9, 7, 6, 8];4;270;[9 7 5 6 2 8 0 3 4 1];[0.6591500305438373, 0, 0.7676957264137634, 0.6557402436847174, 0, 0.8149823294884991, 0.7774997918737926, 0.9304566666978623, 0.6906347109296198, 1]
10009;10;10;[9, 8, 7, 5, 4];5;1084;[9 8 7 2 0 6 5 1 4 3];[0.8216407460783575, 0.6270767656175931, 0.8549731644213262, 0, 0.6093282391046289, 0.6471514940858254, 0.7970736386164993, 0.8575041833594815, 0.8688412936060956, 1];[9, 4, 8, 7, 5];5;1134;[9 4 3 8 7 2 0 6 1 5];[0.8216407460783575, 0.7239155722496068, 0.8549731644213262, 0.8894521975129429, 0.9250981627464938, 0.6638227135739221, 0.7970736386164993, 0.8575041833594815, 0.8778979800001179, 1];[9, 7, 1, 3, 8];5;285;[9 7 4 1 3 8 2 0 5 6];[0.8216407460783575, 0.8913746377077946, 0.8549731644213262, 0.8894521975129429, 0.9250981627464938, 0.8188427259503988, 0.7970736386164993, 0.9426093498071717, 0.8778979800001179, 1];[9, 7, 1, 3, 8];5;335;[9 7 4 1 3 8 2 0 5 6];[0.8216407460783575, 0.8913746377077946, 0.8549731644213262, 0.8894521975129429, 0.9250981627464938, 0.8188427259503988, 0.7970736386164993, 0.9426093498071717, 0.8778979800001179, 1]
10010;10;10;[7, 8];2;56;[7 8 6 3 9 4 2 1 5 0];[0, 0, 0, 0.6829728445299106, 0.5884295274743988, 0, 0.7831517452203705, 1, 0.8073587734633115, 0.5884295274743988];[7, 8];2;106;[7 8 6 4 3 1 2 0 5 9];[0, 0.6368834644723969, 0, 0.6874908906876599, 0.7195763434442316, 0, 0.7831517452203705, 1, 0.8073587734633115, 0];[7, 8];2;156;[7 8 6 4 3 1 2 0 5 9];[0, 0.6368834644723969, 0.5946628721527207, 0.6874908906876599, 0.7195763434442316, 0, 0.7831517452203705, 1, 0.8073587734633115, 0];[7, 8];2;211;[7 6 8 4 3 1 2 0 5 9];[0, 0.6420831841849306, 0.5946628721527207, 0.6874908906876599, 0.7195763434442316, 0, 0.8907487592212462, 1, 0.8751150000287802, 0]
10011;10;10;[9, 2, 8];3;70;[9 2 5 8 4 1 6 3 0 7];[0.6549765432908414, 0.7381172628936945, 0.9381590237411831, 0.6812458508242882, 0.7450024406117514, 0.8205626992599634, 0.6812458508242882, 0, 0.8194340828622754, 1];[9, 2, 8];3;120;[9 2 5 8 4 1 6 0 3 7];[0.6874305496595371, 0.7381172628936945, 0.9381590237411831, 0.6812458508242882, 0.7450024406117514, 0.8205626992599634, 0.6874305496595371, 0.5806282528571338, 0.8194340828622754, 1];[9, 2, 8];3;161;[9 2 8 5 3 0 4 1 6 7];[0.7668268106047975, 0.7381172628936945, 0.9381590237411831, 0.8191822918372789, 0.7450024406117514, 0.8205626992599634, 0.6594053742582877, 0.5806282528571338, 0.875793704457479, 1];[9, 2, 8];3;211;[9 2 8 5 3 4 0 1 6 7];[0.7668268106047975, 0.7381172628936945, 0.9381590237411831, 0.8191822918372789, 0.8031180545815582, 0.8205626992599634, 0.6594053742582877, 0.5806282528571338, 0.875793704457479, 1]
10012;10;10;[9, 4, 8, 6];4;1084;[9 4 3 7 8 0 1 5 6 2];[0.6840045104841198, 0.5836222601224814, 0.3699832293401098, 0.8158130125574977, 0.933166919351296, 0.5249387706328973, 0.3699832293401098, 0.7711413695430418, 0.7384115306022832, 1];[9, 3, 8, 7];4;235;[9 4 3 8 7 2 0 5 1 6];[0.6840045104841198, 0.5836222601224814, 0.7250142518665932, 0.8158130125574977, 0.933166919351296, 0.6565853218562282, 0.4481314856728096, 0.7711413695430418, 0.7883291165150659, 1];[9, 3, 8, 7];4;220;[9 4 1 3 8 7 2 5 0 6];[0.6840045104841198, 0.8887340279147512, 0.7250142518665932, 0.8158130125574977, 0.933166919351296, 0.691598787428229, 0.4481314856728096, 0.7806117601097853, 0.7883291165150659, 1];[9, 4, 8, 6];4;721;[9 1 4 3 5 0 2 8 6 7];[0.8666063194560519, 0.9374557655321637, 0.8518716820157439, 0.8985693729526034, 0.933166919351296, 0.8950619947069046, 0.7863820767009546, 0.7806117601097853, 0.7883291165150659, 1]
10013;10;10;[8, 7];2;56;[8 7 2 0 3 4 5 1 6 9];[0, 0, 0, 0, 0, 0, 0, 0.706501897554257, 1, 0];[8, 7];2;106;[8 7 9 5 0 2 3 1 6 4];[0.30675117732201934, 0, 0, 0, 0, 0.5430672567136218, 0, 0.706501897554257, 1, 0.5430672567136218];[8, 7];2;156;[8 7 5 9 3 2 0 1 6 4];[0, 0, 0, 0, 0, 0.7261150725613567, 0, 0.7941757812478558, 1, 0.5741276963027053];[8, 7];2;206;[8 7 5 6 9 4 3 1 0 2];[0, 0.4554838673566554, 0, 0.4554838673566554, 0.5834854972960518, 0.7261150725613567, 0.6729913262805659, 0.7962162009136277, 1, 0.6729913262805659]
10014;10;10;[7, 6];2;56;[7 6 5 1 2 0 3 4 8 9];[0, 0.5548932685508688, 0.40448053810425744, 0, 0, 0.8058355927543489, 0.8312529090226113, 1, 0, 0];[7, 6];2;106;[7 6 5 1 2 0 3 4 8 9];[0, 0.5548932685508688, 0.40448053810425744, 0, 0, 0.8058355927543489, 0.8312529090226113, 1, 0, 0];[7, 6];2;170;[7 5 6 4 1 2 3 0 8 9];[0, 0.5548932685508688, 0.40448053810425744, 0, 0.6578909246248781, 0.898455937559531, 0.8423721760606105, 1, 0, 0];[7, 6];2;220;[7 5 6 4 1 2 0 9 3 8];[0.44448618315317096, 0.5548932685508688, 0.5338848168334325, 0, 0.6578909246248781, 0.898455937559531, 0.8618473246905238, 1, 0, 0.44448618315317096]
10015;10;10;[8, 7];2;1084;[8 4 6 5 1 0 2 3 7 9];[0.6594900925090935, 0.6699822951690153, 0.6027930236486209, 0, 0.7361871444922724, 0.6840424024087629, 0.6840424024087629, 0, 1, 0];[8, 7];2;1134;[8 9 4 5 6 1 0 2 7 3];[0.6594900925090935, 0.6699822951690153, 0.6416224799810811, 0, 0.7361871444922724, 0.6840424024087629, 0.6840424024087629, 0.5329855171995086, 1, 0.8601932049733942];[8, 7];2;220;[8 3 9 7 4 5 6 2 1 0];[0.6768849090053255, 0.6768849090053255, 0.6778544019687528, 0.9348608791083948, 0.7361871444922724, 0.6840424024087629, 0.6840424024087629, 0.756433486458041, 1, 0.8601932049733942];[8, 7];2;1234;[8 3 9 2 7 4 5 6 1 0];[0.6768849090053255, 0.6768849090053255, 0.7717326419233035, 0.9348608791083948, 0.7361871444922724, 0.6840424024087629, 0.6840424024087629, 0.756433486458041, 1, 0.8601932049733942]
10016;10;10;[6, 7, 3];3;571;[6 1 7 0 2 8 9 3 4 5];[0.4574387090341754, 0.703134807369503, 0.4574387090341754, 0, 0, 0, 1, 0.6954901526312005, 0.4574387090341754, 0.3205998170928602];[6, 1, 7, 0, 4];5;137;[6 1 7 0 4 3 9 8 5 2];[0.6706522198361282, 0.703134807369503, 0.4514509789806016, 0.6095475667353427, 0.6095475667353427, 0.45681887150345923, 1, 0.6954901526312005, 0.5299349361309883, 0.5299349361309883];[6, 4, 1, 7, 0];5;187;[6 4 1 7 0 3 2 8 9 5];[0.6706522198361282, 0.703134807369503, 0.5929906669170059, 0.603315370690134, 0.8925569818337817, 0, 1, 0.6954901526312005, 0.39776635275875305, 0.39776635275875305];[6, 4, 1, 7, 0];5;237;[6 4 1 7 0 3 2 8 9 5];[0.6706522198361282, 0.703134807369503, 0.5929906669170059, 0.603315370690134, 0.8925569818337817, 0, 1, 0.6954901526312005, 0.39776635275875305, 0.39776635275875305]
10017;10;10;[7, 8, 2, 1];4;87;[7 8 2 3 1 6 5 0 4 9];[0, 0.4652455034179584, 0.7509773561478833, 0.6109017016573732, 0, 0.356568897065594, 0.356568897065594, 1, 0.8337168816980458, 0];[7, 8, 6, 9];4;235;[7 8 2 3 4 6 9 1 5 0];[0, 0.4652455034179584, 0.7509773561478833, 0.7145370893667624, 0.59792722808118, 0, 0.5734937008323137, 1, 0.8363617148614146, 0.4782558415366749];[7, 8, 0];3;671;[7 8 5 4 6 2 3 0 9 1];[0.676341081147086, 0.4652455034179584, 0.7509773561478833, 0.7145370893667624, 0.7869055872112096, 0.8026648600528717, 0.7822241179385241, 1, 0.8474553469328056, 0.4782558415366749];[7, 8, 0];3;721;[7 5 2 8 4 6 3 0 1 9];[0.676341081147086, 0.6667073883559561, 0.9109073682299216, 0.7145370893667624, 0.7869055872112096, 0.9393399917526886, 0.7822241179385241, 1, 0.8502052177910998, 0.5473740028567218]
10018;10;10;[6, 7, 8];3;314;[6 7 3 4 9 8 2 1 5 0];[0, 0, 0, 0.8813173653063751, 0.7855263138288486, 0, 1, 0.894707473707996, 0.6541477955781402, 0.7259277416311838];[6, 7, 8];3;1134;[6 7 3 4 9 8 0 1 2 5];[0.7127709418720668, 0.4505402711097622, 0.4505402711097622, 0.8853191706838697, 0.7855263138288486, 0, 1, 0.894707473707996, 0.7178539539524557, 0.7259277416311838];[6, 8, 7];3;161;[6 8 7 3 4 9 0 1 2 5];[0.7127709418720668, 0.6085673441014423, 0.5809918947950043, 0.8853191706838697, 0.7855263138288486, 0, 1, 0.894707473707996, 0.909631208343327, 0.7259277416311838];[6, 8, 7];3;220;[6 0 8 7 3 4 5 9 1 2];[0.9289808120945521, 0.6085673441014423, 0.5809918947950043, 0.8853191706838697, 0.7855263138288486, 0.7567174391171543, 1, 0.894707473707996, 0.909631208343327, 0.7259277416311838]
10019;10;10;[6, 5, 7, 2];4;185;[6 5 7 9 8 0 2 1 4 3];[0.27709619140071196, 0, 0.27709619140071196, 0, 0, 0.7774896004753038, 1, 0.4263146736671661, 0.38381527732192144, 0.4263146736671661];[6, 5, 7, 3];4;137;[6 5 7 0 3 2 1 4 8 9];[0, 0, 0, 0, 0, 0.7774896004753038, 1, 0.6527072445297518, 0, 0];[6, 5, 7, 3];4;187;[6 5 7 0 3 2 1 4 8 9];[0, 0, 0, 0, 0, 0.7774896004753038, 1, 0.6527072445297518, 0, 0];[6, 5, 7, 2];4;220;[6 5 7 2 4 9 0 3 1 8];[0, 0, 0.4950335690027815, 0, 0.4950335690027815, 0.7774896004753038, 1, 0.6527072445297518, 0, 0.4950335690027815]
10020;11;11;[4, 0, 7, 6, 9];5;120;[ 4  0  7  5  6  9 10  1  8  3  2];[0.6437848471392951, 0.42969980537850067, 0, 0, 1, 0.6348599706774654, 0.6348599706774654, 0.6437848471392951, 0.42969980537850067, 0.5653851266567421, 0.45418906723080277];[4, 0, 7, 6, 9];5;364;[ 4  0  7  5  6  1  9  3 10  8  2];[0.6437848471392951, 0.6191273255187737, 0, 0.520178391603474, 1, 0.6348599706774654, 0.6348599706774654, 0.6437848471392951, 0.42969980537850067, 0.5653851266567421, 0.45418906723080277];[4, 7, 6, 1, 3, 0];6;414;[ 4  7  8  6  5  1  3  0  2  9 10];[0.44184774172573205, 0.460716351687852, 0, 0.44184774172573205, 1, 0.6348599706774654, 0.6348599706774654, 0.8287690993882234, 0.7367713135291166, 0, 0];[4, 7, 6, 1, 2];5;721;[ 4  7  8  6  5  3  1  2  0  9 10];[0, 0.460716351687852, 0, 0.634389400292267, 1, 0.6348599706774654, 0.6348599706774654, 0.8287690993882234, 0.7367713135291166, 0, 0]
10021;11;11;[9, 7, 1, 5, 8, 6];6;314;[ 9  7  1  4  3  5  8  6  0  2 10];[0, 0.866789364788268, 0, 0.7513847187919482, 0.7887470852666241, 0.7293222035645168, 0.6109917025512326, 0.9131541103737085, 0.7120536900543729, 1, 0];[9, 7, 1, 6, 5, 8];6;364;[ 9  7  1  4  6  3  5  8 10  2  0];[0.4896571266771512, 0.8873913627137371, 0.5036587889093622, 0.7513847187919482, 0.7887470852666241, 0.7293222035645168, 0.7861229817300134, 0.9134383283409147, 0.7120536900543729, 1, 0.6967769896248729];[9, 7, 1, 6, 8, 5];6;414;[ 9  7  1  6  4  3  8  5 10  0  2];[0.4896571266771512, 0.8873913627137371, 0, 0.7513847187919482, 0.7887470852666241, 0.7293222035645168, 0.8489371037051856, 0.9134383283409147, 0.7473219014558062, 1, 0.7199074392652977];[9, 7, 0, 8];4;2259;[ 9  5  7  1  6  0  4  3  8 10  2];[0.803417346435628, 0.8873913627137371, 0, 0.7513847187919482, 0.7887470852666241, 0.9204571892456317, 0.8489371037051856, 0.9134383283409147, 0.7473219014558062, 1, 0.7199074392652977]
10022;11;11;[7, 8, 6];3;70;[ 7  9  8  6  4 10  3  0  5  1  2];[0, 0, 0, 0, 0.48058026673934423, 0, 0.5136505946957246, 1, 0.5136505946957246, 0.7606974624221281, 0.46555135481835946];[7, 9, 4];3;120;[ 7  9  8  4  6 10  3  5  1  0  2];[0, 0, 0, 0.4373819542844711, 0.48058026673934423, 0.4371052065369934, 0.48058026673934423, 1, 0.6784542713468585, 0.7606974624221281, 0.46555135481835946];[7, 8, 6];3;187;[ 7  9  8  2  6  4  5  1 10  3  0];[0, 0.49252423473489215, 0.5561163542875923, 0.4373819542844711, 0.49252423473489215, 0.49252423473489215, 0.5561163542875923, 1, 0.6784542713468585, 0.7606974624221281, 0.46555135481835946];[7, 9, 4];3;211;[ 7  9  4  8  3  1  6  2 10  0  5];[0, 0.5733879635600027, 0.5561163542875923, 0.6679279775310067, 0.6961747415371985, 0, 0.5561163542875923, 1, 0.684970943046366, 0.7606974624221281, 0.46555135481835946]
10023;11;11;[8, 9, 1];3;61;[ 8  9  1  7  3  4  2  0  6  5 10];[0, 0.456834849751659, 0, 0, 0, 0, 0, 0.456834849751659, 1, 0.7468802147168799, 0];[8, 9, 1];3;111;[ 8  9  1  7  3  4  2  0  6  5 10];[0, 0.456834849751659, 0, 0, 0, 0, 0, 0.456834849751659, 1, 0.7468802147168799, 0];[8, 9, 1];3;161;[ 8  9  1  7  3  4  2  0  6  5 10];[0, 0.456834849751659, 0, 0, 0, 0, 0, 0.456834849751659, 1, 0.7767122672191507, 0];[8, 9, 1];3;211;[ 8  9  1  7  3  4  2  0  6  5 10];[0, 0.456834849751659, 0, 0, 0, 0, 0, 0.456834849751659, 1, 0.9533312948987327, 0]
10024;11;11;[8, 7, 6, 5];4;70;[ 8  7  6  5 10  9  3  0  4  1  2];[0, 0, 0, 0, 0, 0.5481234911672821, 0.8196216204113784, 0.8436494479344215, 1, 0.3695779310238493, 0.5481234911672821];[8, 7, 6, 5];4;120;[ 8  7  6  5  9  3  2  1  4  0 10];[0, 0, 0, 0.361892742444281, 0, 0.7941924949896266, 0.8196216204113784, 0.8436494479344215, 1, 0.361892742444281, 0];[8, 7, 6, 5];4;170;[ 8  7  6  5  4  3  9  2  1  0 10];[0, 0, 0, 0.361892742444281, 0.6357662418734006, 0.7941924949896266, 0.8196216204113784, 0.8436494479344215, 1, 0.361892742444281, 0];[8, 7, 6, 5];4;220;[ 8  7  6  5  4  3  1  9  2  0 10];[0, 0.39870182404851806, 0.3427389843074152, 0.39870182404851806, 0.6357662418734006, 0.7941924949896266, 0.8196216204113784, 0.8436494479344215, 1, 0.361892742444281, 0]
10025;11;11;[9, 8, 0];3;70;[ 9  8 10  0  4  1  2  3  7  6  5];[0, 0, 0, 0, 0, 0, 0, 0, 0.7358121773448216, 1, 0.6068745674740813];[9, 8, 0];3;120;[ 9  8 10  0  4  1  2  3  7  6  5];[0, 0, 0, 0, 0, 0, 0, 0, 0.7358121773448216, 1, 0.6068745674740813];[9, 8, 0];3;170;[ 9  8 10  0  4  1  2  3  7  6  5];[0, 0, 0, 0, 0, 0, 0, 0, 0.8978189674016321, 1, 0.6068745674740813];[9, 8, 7];3;220;[ 9  8 10  7  5  3  0  1  6  4  2];[0, 0, 0, 0, 0, 0.4508455889347245, 0, 0.4508455889347245, 0.8978189674016321, 1, 0.6068745674740813]
10026;11;11;[10, 8, 0];3;2109;[10  4  2  8  5  9  6  3  7  0  1];[0, 0, 0.8258000098386968, 0.5389548761147285, 0.8850646851396704, 0.6733469772853286, 0.6045287117482129, 0.4963003873817729, 0.7032231639984134, 0.6454102655353611, 1];[10, 3, 6, 4, 8];5;137;[10  3  6  4  8  9  2  5  1  7  0];[0, 0.6326946352009046, 0.8258000098386968, 0.9207975270628392, 0.8850646851396704, 0.6733469772853286, 0.9201660612219181, 0.5989887936908271, 0.8685129407356792, 0.8335921191543799, 1];[10, 6, 3, 4, 8];5;187;[10  6  3  4  8  9  2  5  7  1  0];[0, 0.6326946352009046, 0.8258000098386968, 0.9207975270628392, 0.8850646851396704, 0.6733469772853286, 0.9491976649658608, 0.6480244627750594, 0.8685129407356792, 0.8335921191543799, 1];[10, 3, 7];3;2259;[10  6  2  3  4  8  5  9  7  1  0];[0, 0.6326946352009046, 0.9259522281721637, 0.9207975270628392, 0.8850646851396704, 0.8621519999954043, 0.9491976649658608, 0.6480244627750594, 0.8685129407356792, 0.8576540453588134, 1]
10027;11;11;[10, 8, 9];3;2109;[10  8  0  1  4  5  2  3  7  6  9];[0, 0, 0, 0, 0, 0, 0, 0, 0.7988429614092909, 0, 1];[10, 9, 8];3;111;[10  9  8  0  4  1  2  3  7  6  5];[0, 0, 0, 0, 0, 0, 0, 0, 0.7988429614092909, 0.8303644164445872, 1];[10, 9, 8];3;161;[10  9  8  0  4  1  2  3  7  6  5];[0, 0, 0, 0, 0, 0, 0, 0, 0.7988429614092909, 0.8303644164445872, 1];[10, 9, 8];3;211;[10  9  8  0  4  1  2  3  7  6  5];[0, 0, 0, 0, 0, 0, 0, 0, 0.7988429614092909, 0.8303644164445872, 1]
10028;11;11;[9, 2, 10];3;2109;[ 9  8  6  0  5  2 10  1  4  3  7];[0.7746807783350683, 0.6745551068758123, 0.736540506310586, 0, 0.5676947805770057, 0.7530680058161178, 0.8481187279993536, 0, 0.9292050169141156, 1, 0.6909509118697794];[9, 10, 8, 6, 7];5;170;[ 9 10  5  8  6  7  0  2  1  3  4];[0.7746807783350683, 0.6745551068758123, 0.736540506310586, 0.5920025370802817, 0.5676947805770057, 0.9374496497720698, 0.9213353992607589, 0.8630837104716427, 0.9292050169141156, 1, 0.9385670958525528];[9, 10, 5, 3];4;414;[ 9 10  5  8  6  1  7  3  0  2  4];[0.7746807783350683, 0.9131471598996147, 0.736540506310586, 0.7801946086509223, 0.639448998491483, 0.9374496497720698, 0.9213353992607589, 0.8630837104716427, 0.9292050169141156, 1, 0.9385670958525528];[9, 10, 2];3;1234;[ 9 10  5  8  6  1  2  7  3  0  4];[0.7746807783350683, 0.9131471598996147, 0.8916653520203671, 0.7801946086509223, 0.6715155190939833, 0.9374496497720698, 0.9213353992607589, 0.8630837104716427, 0.9292050169141156, 1, 0.9385670958525528]
10029;11;11;[9, 8];2;87;[ 9  7  8  5  0  2  6  3  4  1 10];[0.47190612324622877, 0, 0.44571119088532435, 0.41460994789381406, 0, 0.6691991398569674, 0.41460994789381406, 0.6909614217179396, 0.6909614217179396, 1, 0];[9, 8];2;120;[ 9  7  8  2  5  1  0  3  6  4 10];[0.5327533279476824, 0.6153096626663603, 0.6796884152027138, 0.41460994789381406, 0, 0.6691991398569674, 0.41460994789381406, 0.8352876058909544, 0.8065198327957811, 1, 0];[9, 8];2;170;[ 9  7  2  8  3  5  1  0 10  4  6];[0.5533051181325335, 0.6153096626663603, 0.847886501092637, 0.68912994211598, 0, 0.6691991398569674, 0, 0.870902423814675, 0.816911908957321, 1, 0.5533051181325335];[9, 8];2;220;[ 9  7  8  3  1  2  6  5  4  0 10];[0.5533051181325335, 0.8572703324656262, 0.847886501092637, 0.8725648179706562, 0.5959530600426934, 0.6691991398569674, 0.7211018414327278, 0.947433940116408, 0.8911364412987202, 1, 0.5533051181325335]
10030;11;11;[9, 6, 4];3;571;[ 9  6  8  7 10  4  5  0  2  1  3];[0.47192264409692397, 0, 0, 0, 0.5011075976679368, 0.48798726950377913, 0.6957184445149347, 0.5761189925190259, 0.5761189925190259, 1, 0.5761189925190259];[9, 6, 4];3;621;[ 9  6  7  4  8 10  5  0  2  1  3];[0.47192264409692397, 0, 0, 0, 0.6429730136790358, 0.48798726950377913, 0.6957184445149347, 0.6429730136790358, 0.5761189925190259, 1, 0.5761189925190259];[9, 2, 6];3;220;[ 9  7  2  1  3  6  8  4 10  0  5];[0, 0.7909354750257244, 0.8215866380926731, 0.717589274167097, 0.5011075976679368, 0, 0.6957184445149347, 0.915529277443321, 0.5011075976679368, 1, 0.5011075976679368];[9, 7, 4, 3];4;270;[ 9  7  4  2  1  3  6  0  8  5 10];[0.6126859964831648, 0.7909354750257244, 0.8215866380926731, 0.717589274167097, 0.8625466650925662, 0, 0.6957184445149347, 0.915529277443321, 0.6126859964831648, 1, 0]
10031;11;11;[8, 7];2;56;[ 8  7  5  1  6  3  0  2  4  9 10];[0, 0.2695457190802084, 0, 0, 0, 0.2695457190802084, 0.2695457190802084, 0.5555147879362752, 1, 0, 0];[8, 7];2;106;[ 8  7  5  1  6  3  0  2  4  9 10];[0, 0.2695457190802084, 0, 0, 0, 0.2695457190802084, 0.2695457190802084, 0.645609040960055, 1, 0, 0];[8, 7];2;156;[ 8  7  5  1  6  3  0  2  4  9 10];[0, 0.2695457190802084, 0, 0, 0, 0.2695457190802084, 0.2695457190802084, 0.645609040960055, 1, 0, 0];[8, 7];2;206;[ 8  7  5  1  6  3  0  2  4  9 10];[0, 0.2695457190802084, 0, 0, 0, 0.2695457190802084, 0.2695457190802084, 0.645609040960055, 1, 0, 0]
10032;11;11;[8, 5, 6];3;61;[ 8  5  6  0  3  2  4  1  7  9 10];[0, 0, 0, 0, 0, 0.6353609143548895, 0.5930363056866097, 0, 1, 0, 0];[8, 6, 5];3;111;[ 8  6  5  0  3  2  4  1  7  9 10];[0, 0, 0, 0, 0, 0.6353609143548895, 0.7517291825535114, 0, 1, 0, 0];[8, 6, 5];3;161;[ 8  6  5  7  4  3  1  2  0  9 10];[0, 0, 0, 0, 0.4242218537814593, 0.6353609143548895, 0.7517291825535114, 0.4242218537814593, 1, 0, 0];[8, 6, 5];3;211;[ 8  6  5  7  4  3  1  2  0  9 10];[0, 0, 0, 0, 0.4242218537814593, 0.6353609143548895, 0.7517291825535114, 0.4242218537814593, 1, 0, 0]
10033;11;11;[9, 2, 10];3;314;[ 9  7  8  2 10  5  3  0  6  4  1];[0, 0, 0.7077486818397706, 0, 0, 0.4767278726339926, 0, 0.9306108143395388, 0.7787971629683562, 1, 0.6944523794722453];[9, 10, 2];3;621;[ 9  7  8 10  2  5  6  3  4  0  1];[0, 0, 0.7077486818397706, 0, 0, 0.4767278726339926, 0.44250078574828117, 0.9306108143395388, 0.7787971629683562, 1, 0.7175084484032112];[9, 10, 2];3;671;[ 9  7 10  8  2  5  6  3  4  0  1];[0, 0, 0.7077486818397706, 0, 0, 0.4767278726339926, 0.44250078574828117, 0.9306108143395388, 0.7787971629683562, 1, 0.7968099581054604];[9, 10, 2];3;721;[ 9  7 10  8  2  5  6  3  4  0  1];[0, 0, 0.7077486818397706, 0, 0, 0.696405301175795, 0.44250078574828117, 0.9306108143395388, 0.7787971629683562, 1, 0.7968099581054604]
10034;11;11;[9, 5];2;2109;[ 9 10  8  0  1  7  4  6  5  3  2];[0.7465709090621205, 0.6717474523843308, 0, 0, 0.5429010122672268, 0, 0.5275519376964466, 0.5628648945698614, 0.7540513174212496, 1, 0.7901943188172155];[9, 5];2;2159;[ 9  3 10  1  4  8  0  6  2  5  7];[0.7465709090621205, 0.7677705180645182, 0.6280688425844871, 0.8147686225430155, 0.7544553721796899, 0.5989811762764181, 0.6536171391414749, 0.5628648945698614, 0.7540513174212496, 1, 0.7901943188172155];[9, 5];2;2209;[ 9  4  1  3 10  8  0  2  5  7  6];[0.7465709090621205, 0.8267630186201168, 0.7456188774540734, 0.8147686225430155, 0.9785958025254708, 0.7456188774540734, 0.6536171391414749, 0.6603190508536324, 0.7540513174212496, 1, 0.7901943188172155];[9, 5];2;2259;[ 9  4  3  1 10  2  8  0  7  6  5];[0.7465709090621205, 0.8267630186201168, 0.7675103027960665, 0.9354460631130828, 0.9785958025254708, 0.5989811762764181, 0.6536171391414749, 0.6603190508536324, 0.7540513174212496, 1, 0.7901943188172155]
10035;11;11;[8, 7, 6];3;61;[ 8  7  6  0  2  3  5  1  4  9 10];[0.5464411207915318, 0, 0.48801969889432706, 0, 0, 0, 0.5464411207915318, 0.7914161235584818, 1, 0, 0];[8, 7, 6];3;111;[ 8  7  6  0  2  3  4  5  9  1 10];[0.6143214038972928, 0, 0.48801969889432706, 0.4866181968367912, 0.4148969863468584, 0.37550394046999147, 0.6143214038972928, 0.7914161235584818, 1, 0.37550394046999147, 0];[8, 7, 6];3;161;[ 8  7  6  9  3  2  0  1  4  5 10];[0, 0, 0, 0, 0, 0, 0.7414176666018468, 0.7914161235584818, 1, 0.6034510504171561, 0];[8, 7, 6];3;211;[ 8  7  6  9  3  2  0  1  4  5 10];[0, 0, 0, 0, 0, 0, 0.7414176666018468, 0.7914161235584818, 1, 0.6034510504171561, 0]
10036;11;11;[8, 7];2;61;[ 8  2  7  5  6  3  0  1  4  9 10];[0, 0, 0.603439083828481, 0, 0, 0.5672315236410008, 0.5019283558030173, 0.5672315236410008, 1, 0, 0];[8, 7];2;106;[ 8  7  9  2  5 10  4  3  6  0  1];[0, 0, 0.603439083828481, 0, 0.4095647691460865, 0.41871942851416694, 0, 0.7780065317958338, 1, 0.6097498375648049, 0.4095647691460865];[8, 7];2;156;[ 8  7  3  9  2  4  6  5 10  0  1];[0, 0, 0.603439083828481, 0.7215321953208854, 0.49217190269906924, 0.41871942851416694, 0.49217190269906924, 0.7780065317958338, 1, 0.6097498375648049, 0.4095647691460865];[8, 7];2;206;[ 8  7  9  3  2  4  6  5 10  0  1];[0.39355945413003574, 0, 0.603439083828481, 0.7215321953208854, 0.49217190269906924, 0.41871942851416694, 0.49217190269906924, 0.8264025300698734, 1, 0.7584165937469148, 0.4095647691460865]
10037;11;11;[5, 6, 1, 8];4;70;[ 5  6  1  8  7  2  9  0  4  3 10];[0, 0.852305471078646, 0.5231839921375011, 0, 0, 1, 0.9047459262634203, 0.5231839921375011, 0.7246483025406039, 0.5179828018675232, 0];[5, 6, 7];3;111;[ 5  6  7  1  8  4  9  2  3  0 10];[0, 0.852305471078646, 0.5610778392868239, 0.5108188783039455, 0.6768135120878839, 1, 0.9047459262634203, 0.9045125579293178, 0.7483308171603488, 0.5644181235858495, 0];[5, 7, 6];3;161;[ 5  7  6  1  8  4  9  2  3  0 10];[0.35600849376737964, 0.8844891057284053, 0.5610778392868239, 0.5108188783039455, 0.6768135120878839, 1, 0.9047459262634203, 0.905450839536643, 0.8300254807055226, 0.5932561785030152, 0];[5, 7, 6];3;211;[ 5  7  6  1  8  4  9  2  3  0 10];[0.35600849376737964, 0.8844891057284053, 0.5610778392868239, 0.5108188783039455, 0.6768135120878839, 1, 0.9047459262634203, 0.905450839536643, 0.8300254807055226, 0.5932561785030152, 0]
10038;11;11;[9, 8, 7, 3];4;1084;[ 9  0  8  7  6  2  3  1  4  5 10];[0.970780189132795, 0, 0.49924529707534826, 0, 0, 0, 0.6759971125935247, 0.6759971125935247, 0.7165957984934211, 1, 0];[9, 8, 7, 1];4;1134;[ 9  0  8  7  6  4  5  2  1  3 10];[0.970780189132795, 0, 0.5876096881140612, 0, 0.6436933849031073, 0.6169842393011552, 0.6729519158665971, 0.6868513988686274, 0.9129758672923244, 1, 0];[9, 8, 7, 3];4;671;[ 9  0  8  4  7  3  6  1  5  2 10];[0.970780189132795, 0.6150886700230223, 0.5876096881140612, 0.6765454822799815, 0.8286332346795308, 0.5992950008862896, 0.6729519158665971, 0.6868513988686274, 0.9129758672923244, 1, 0];[9, 8, 7, 3];4;464;[ 9  0  8  5  4  7  3  6  1  2 10];[0.970780189132795, 0.6150886700230223, 0.5876096881140612, 0.6765454822799815, 0.8286332346795308, 0.8580645077786964, 0.6749082325983123, 0.726701782774227, 0.9129758672923244, 1, 0]
10039;11;11;[9, 8, 7];3;61;[ 9  8  7  0  5  1 10  3  6  4  2];[0.6187548310123712, 0.6187548310123712, 0, 0, 0, 0.6187548310123712, 0, 0.6554778982987247, 0.7160232455464601, 1, 0.6009406183889037];[9, 7, 8];3;120;[ 9 10  7  8  5  0  1  3  6  4  2];[0.6187548310123712, 0.6187548310123712, 0, 0, 0, 0.6187548310123712, 0, 0.7390381287975033, 0.7160232455464601, 1, 0.7464191884323021];[9, 7, 8];3;220;[ 9  7  3  1 10  8  6  2  4  5  0];[0, 0.7738627542689016, 0.30544379334973454, 0.7738627542689016, 0, 0, 0.30544379334973454, 0.8103260821320464, 0.7160232455464601, 1, 0.7464191884323021];[9, 7, 8];3;335;[ 9  7  3  1 10  5  8  6  2  0  4];[0, 0.7738627542689016, 0.30544379334973454, 0.7738627542689016, 0, 0.7220534098743037, 0.30544379334973454, 0.8103260821320464, 0.7160232455464601, 1, 0.7464191884323021]
10040;12;12;[11, 0, 7, 9];4;571;[11  0  7 10  6  9  2  3  1  8  4  5];[0.8875892765745531, 0.644215165122824, 0.7088077632331136, 0.6896929919711112, 0.6364702362847363, 0, 0.7829735842608478, 0.87903839576018, 0.6417998889633737, 0.7425641738608304, 0.7837428715318466, 1];[11, 0, 7, 9];4;1134;[11  0  7  6 10  3  9  5  2  1  8  4];[0.8875892765745531, 0.6901482911388962, 0.7088077632331136, 0.7727801000383923, 0.6364702362847363, 0.709677457524317, 0.8208802714717164, 0.87903839576018, 0.6417998889633737, 0.7425641738608304, 0.7837428715318466, 1];[11, 0, 7, 9];4;671;[11  0  7 10  1  6  2  3  9  4  5  8];[0.8875892765745531, 0.8328212392448764, 0.7756450725257459, 0.7727801000383923, 0.72146559360258, 0.709677457524317, 0.8208802714717164, 0.87903839576018, 0.6417998889633737, 0.7425641738608304, 0.8360220390318295, 1];[11, 0, 7, 9];4;4308;[11  0  7  4 10  1  6  3  2  9  5  8];[0.8875892765745531, 0.8328212392448764, 0.7756450725257459, 0.7949403276212855, 0.858412242659191, 0.709677457524317, 0.8208802714717164, 0.87903839576018, 0.6417998889633737, 0.7425641738608304, 0.8360220390318295, 1]
10041;12;12;[9, 8, 10];3;70;[ 9  2  8 10 11  0  7  1  6  5  4  3];[0.40164989704039905, 0, 0.7766096214709747, 0, 0, 0, 0, 0.40164989704039905, 0.7766096214709747, 1, 0.5198558268929221, 0.40164989704039905];[9, 8, 10];3;120;[ 9  2  8 10 11  0  7  1  6  5  4  3];[0.40164989704039905, 0, 0.7766096214709747, 0, 0, 0, 0, 0.40164989704039905, 0.7766096214709747, 1, 0.5595808546701597, 0.40164989704039905];[9, 8, 10];3;170;[ 9  2  8 10 11  0  7  1  6  5  4  3];[0.40164989704039905, 0, 0.7766096214709747, 0, 0, 0, 0, 0.40164989704039905, 0.7766096214709747, 1, 0.7344180682887306, 0.40164989704039905];[9, 8, 10];3;220;[ 9  2  8 10 11  0  1  3  7  6  5  4];[0, 0, 0.7766096214709747, 0, 0, 0, 0, 0, 0.7766096214709747, 1, 0.7344180682887306, 0.6863159392656224]
10042;12;12;[10, 11];2;56;[10 11  7  8  1  4  9  0  6  5  2  3];[0.555592802785852, 0.5937045886684956, 0, 0, 0.5678321271468708, 0, 0, 0.8909906343449012, 0.7865052261029519, 0.5630663190837027, 1, 0.8956346802700892];[10, 11];2;106;[10 11  7  8  6  1  9  4  0  5  2  3];[0.555592802785852, 0.5937045886684956, 0, 0, 0.5678321271468708, 0, 0.6225998754080387, 0.8909906343449012, 0.8281508263911322, 0.5847802601510301, 1, 0.8956346802700892];[10, 11];2;156;[10 11  7  8  5  6  1  9  4  0  2  3];[0.555592802785852, 0.5937045886684956, 0, 0, 0.5678321271468708, 0.7320530297658758, 0.6225998754080387, 0.8909906343449012, 0.8281508263911322, 0.5847802601510301, 1, 0.8956346802700892];[10, 11];2;206;[10 11  7  8  6  5  1  9  4  0  2  3];[0.555592802785852, 0.5937045886684956, 0, 0, 0.5678321271468708, 0.7320530297658758, 0.8003955245091969, 0.8909906343449012, 0.8281508263911322, 0.5847802601510301, 1, 0.8956346802700892]
10043;12;12;[11, 10];2;56;[11 10  3  8  4  5  2  1  0  6  7  9];[0.4286771442552967, 0.4715658217179118, 0.5890756622440984, 0.6640990480467853, 0.6125288455283673, 0.6014497174612868, 0, 0, 0.6640990480467853, 0, 0.7358267445395607, 1];[11, 10];2;106;[11 10  3  8  0  5  4  1  2  7  6  9];[0.6237447128338334, 0.570942933789455, 0.43143256427548377, 0.6640990480467853, 0.5938548759268254, 0.6014497174612868, 0, 0.43143256427548377, 0.6640990480467853, 0, 0.755967706846905, 1];[11, 10];2;170;[11  8  9 10  2  7  0  5  4  1  3  6];[0.6237447128338334, 0.570942933789455, 0.6650559328559591, 0.570942933789455, 0.5938548759268254, 0.6014497174612868, 0.5292362006126934, 0.6650559328559591, 0.8563815323818825, 0.7654712850397196, 0.755967706846905, 1];[11, 10];2;270;[11  6  8  0  9 10  7  2  5  4  1  3];[0.7758522824044668, 0.570942933789455, 0.6650559328559591, 0.570942933789455, 0.5938548759268254, 0.6014497174612868, 0.9329843137465518, 0.6650559328559591, 0.8563815323818825, 0.7654712850397196, 0.755967706846905, 1]
10044;12;12;[8, 10, 1, 3, 7, 11, 6];7;314;[ 8  2 10  1  3  7 11  6  9  4  0  5];[0, 0.8906394898332438, 0.9574907121210938, 0.7205025551066891, 0, 0, 0.7157465830698089, 0.7205025551066891, 1, 0.6694814867312581, 0.8936332974268374, 0.7190173342323477];[8, 10, 1, 7, 5, 11];6;1134;[ 8  2 10  1  6  0  7  5  3 11  4  9];[0.8451847635174998, 0.8906394898332438, 0.9574907121210938, 0.7315467577417853, 0.6979094709486173, 0.7433211712237746, 0.8571628066282454, 0.7823373517068283, 1, 0.6694814867312581, 0.8936332974268374, 0.7190173342323477];[8, 10, 1, 7, 5, 11];6;1184;[ 8  2 10  1  0  6  7  5  3 11  4  9];[0.888372041619934, 0.8906394898332438, 0.9574907121210938, 0.7315467577417853, 0.6979094709486173, 0.7433211712237746, 0.8571628066282454, 0.7823373517068283, 1, 0.6694814867312581, 0.8936332974268374, 0.7190173342323477];[8, 1, 10, 7, 5, 11];6;1234;[ 8  2  1 10  0  6  7  5  3 11  4  9];[0.888372041619934, 0.9035727410735864, 0.9574907121210938, 0.7315467577417853, 0.6979094709486173, 0.8240686075305333, 0.8571628066282454, 0.8501961117867395, 1, 0.6694814867312581, 0.8936332974268374, 0.7228794336355967]
10045;12;12;[10, 9, 8];3;87;[10  9  1  7  8  5  4  2  6  3  0 11];[0, 0.6675618517054716, 0.4925833818375541, 0, 0.4925833818375541, 0.5185022382357376, 0, 0.6148579215349017, 0.6148579215349017, 0.7821988397292984, 1, 0];[10, 9, 8];3;170;[10  9  6  1 11  8  7  5  4  2  3  0];[0.3089989167903858, 0.6675618517054716, 0.3089989167903858, 0.3089989167903858, 0.5115656849574136, 0.5185022382357376, 0.7482750843715423, 0.6148579215349017, 0.6148579215349017, 0.7844184757054393, 1, 0.6438180278174696];[10, 9, 8];3;4258;[10  0  9  6  5  1 11  7  8  4  2  3];[0.9550373653694234, 0.6675618517054716, 0, 0, 0.5115656849574136, 0.702610527522103, 0.7482750843715423, 0.6148579215349017, 0.6148579215349017, 0.8110322528173186, 1, 0.6438180278174696];[10, 9, 8];3;270;[10  0  2  9  6  8  1  4  7  5  3 11];[0.9550373653694234, 0.6675618517054716, 0.8307929863352638, 0, 0.5115656849574136, 0, 0.7482750843715423, 0, 0.6787805532979804, 0.8110322528173186, 1, 0]
10046;12;12;[10, 8, 9];3;571;[10  2  1 11  3  8  5  6  9  4  7  0];[0, 0.8216668160138114, 0.837147893054251, 0.5666937938077791, 0.3830251342914419, 0.5241326029019203, 0.46989270363966323, 0, 0.5666937938077791, 0.46989270363966323, 1, 0.7602461711496439];[10, 9, 8];3;1134;[10  9  2  1 11  5  7  3  8  4  0  6];[0.38785428517014564, 0.8216668160138114, 0.837147893054251, 0.5666937938077791, 0.49121116364368084, 0.7474069677125516, 0, 0.6124353557653044, 0.5666937938077791, 0.8662987911187434, 1, 0.7602461711496439];[10, 9, 8];3;1184;[10  3  9  0  2  1 11  5  4  8  7  6];[0.8453278857016915, 0.8216668160138114, 0.837147893054251, 0.8667966919496848, 0.722933417188305, 0.7474069677125516, 0, 0.6124353557653044, 0.7135447678629772, 0.8662987911187434, 1, 0.7602461711496439];[10, 9, 8];3;1234;[10  2  3  9  4  0  1 11  5  8  7  6];[0.8453278857016915, 0.8216668160138114, 0.8905249669036307, 0.8667966919496848, 0.850709793831076, 0.7474069677125516, 0, 0.6124353557653044, 0.7135447678629772, 0.8662987911187434, 1, 0.7602461711496439]
10047;12;12;[10, 4, 7, 9, 8];5;120;[10  4  3  7  9  8  5  2  6  0  1 11];[0, 0, 0.45012624046387645, 0.8690995607338569, 0.8854323466932736, 0.6441839315306299, 0.45012624046387645, 0.8147942371313264, 0.7494884102266955, 0.7601668410893199, 1, 0];[10, 4, 7, 9, 8];5;170;[10  4  3  7  9  8  2  5  1  0  6 11];[0.5377032025806904, 0.5601310932750768, 0.6704635235267697, 0.8690995607338569, 0.8854323466932736, 0.6441839315306299, 0, 0.8147942371313264, 0.7494884102266955, 0.7601668410893199, 1, 0];[10, 4, 7, 9, 8];5;414;[10  4  3  7  9  2  8  5  0  1  6 11];[0.5829277567717499, 0.5601310932750768, 0.7503895134495663, 0.8690995607338569, 0.8854323466932736, 0.6441839315306299, 0, 0.8147942371313264, 0.7494884102266955, 0.7601668410893199, 1, 0];[10, 4, 7, 8, 9];5;270;[10  4  3  7  8  9  2  1  5  0  6 11];[0.5829277567717499, 0.6774718607771433, 0.7503895134495663, 0.8690995607338569, 0.8854323466932736, 0.6441839315306299, 0, 0.8147942371313264, 0.8081275818270184, 0.7601668410893199, 1, 0]
10048;12;12;[8, 10, 9, 6];4;70;[ 8 10  9  6  5  3  2  0  7  4  1 11];[0, 0, 0.3479336114308881, 0.3479336114308881, 0, 0.4969557992677214, 0.4969557992677214, 0, 1, 0.812407186416185, 0.8903515076908214, 0];[8, 10, 9, 6];4;235;[ 8 10  9  0  6  5  3  1  7  4  2 11];[0.7934124684154665, 0, 0, 0, 0, 0.4969557992677214, 0.4969557992677214, 0, 1, 0.812407186416185, 0.8903515076908214, 0];[8, 10, 9, 6];4;285;[ 8 10  9  0  6  2  1  4  7  5  3 11];[0.7934124684154665, 0.698399849175354, 0.698399849175354, 0, 0.48170892476223437, 0, 0.7210194156698858, 0, 1, 0.8725495924265866, 0.8903515076908214, 0];[8, 10, 9, 6];4;335;[ 8 10  9  0  6  2  1  4  7  5  3 11];[0.7934124684154665, 0.698399849175354, 0.698399849175354, 0, 0.48170892476223437, 0, 0.7210194156698858, 0, 1, 0.8725495924265866, 0.8903515076908214, 0]
10049;12;12;[11, 10, 9];3;61;[11 10  9  3  1  0  2  6  7  5  4  8];[0.4614423764706195, 0.4614423764706195, 0.4614423764706195, 0.5048709129463407, 0, 0, 0.37703557786692715, 0, 0, 0.6339441213466968, 0.8318777195985444, 1];[11, 10, 9];3;111;[11 10  9  0  4  1  2  3  7  6  5  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.6339441213466968, 0.8318777195985444, 1];[11, 10, 9];3;161;[11 10  9  0  4  1  2  3  7  6  5  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7888083187813185, 0.8318777195985444, 1];[11, 10, 9];3;211;[11 10  9  0  4  1  2  3  7  6  5  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7888083187813185, 0.8318777195985444, 1]
10050;12;12;[10, 9, 11];3;87;[10  9  3  6 11  4  8  0  7  5  1  2];[0, 0, 0, 0.8360803426589306, 0.5990440126869918, 0, 0.8360803426589306, 0, 0.5477501011749847, 0.8646276171274015, 1, 0.7833444121801137];[10, 9, 11];3;235;[10  9  3  6  5 11  7  0  1  4  8  2];[0.6410300603685083, 0.6410300603685083, 0, 0.8360803426589306, 0.5990440126869918, 0.8159095330402097, 0.8360803426589306, 0.6479178814460831, 0.5477501011749847, 0.8646276171274015, 1, 0.7833444121801137];[10, 9, 11];3;285;[10  9  3  6  5 11  7  0  1  4  8  2];[0.6410300603685083, 0.6410300603685083, 0, 0.8360803426589306, 0.5990440126869918, 0.8159095330402097, 0.8360803426589306, 0.6479178814460831, 0.5477501011749847, 0.8646276171274015, 1, 0.7833444121801137];[10, 0, 11];3;335;[10  0  9  3  6  5 11  2  7  4  8  1];[0.9279209979554585, 0, 0.7755242028059004, 0.8360803426589306, 0.6307293966012896, 0.8159095330402097, 0.8360803426589306, 0.6919547138531297, 0.5477501011749847, 0.8646276171274015, 1, 0.7833444121801137]
10051;12;12;[9, 6, 7, 8];4;185;[ 9  6  7  5  8  1  3  2  4  0 10 11];[0, 0.421334845959401, 0, 0, 0, 0.5933571012658249, 0.8684470134442824, 0.6893279291322175, 0.5933571012658249, 1, 0, 0];[9, 6, 8, 7];4;120;[ 9  6  8  7  1 11  3  0  4  5  2 10];[0, 0.4509665684994473, 0, 0, 0, 0, 0.8684470134442824, 0.6893279291322175, 0.7118883104008176, 1, 0, 0.4509665684994473];[9, 6, 8, 7];4;170;[ 9  6  8  7  5 11  1 10  4  0  2  3];[0, 0.4509665684994473, 0, 0, 0, 0.4700716569288968, 0.8684470134442824, 0.7704723591689309, 0.8236468572390517, 1, 0.41469560892959845, 0.4700716569288968];[9, 6, 8, 7];4;220;[ 9  6  8  7 11 10  5  0  4  2  3  1];[0.40257287340159886, 0, 0, 0, 0.40257287340159886, 0.41469560892959845, 0.8684470134442824, 0.7704723591689309, 0.8236468572390517, 1, 0.41469560892959845, 0.5853979055185827]
10052;12;12;[8, 9];2;70;[ 8  4  3  9  2 10  5  1  7  6  0 11];[0.5483780581803795, 0.6356348246330865, 0.7809033820700881, 0.8056060309295355, 0.9411723726125867, 0.7314796135070434, 0.5483780581803795, 0.5483780581803795, 1, 0.8042801767842414, 0.7741617488143075, 0];[8, 9];2;170;[ 8  3  4  6  9  2 10  5  1  7  0 11];[0, 0.6356348246330865, 0.7809033820700881, 0.9434022880659929, 0.9411723726125867, 0.7314796135070434, 0.902762630890531, 0.6197028589791438, 1, 0.8042801767842414, 0.7741617488143075, 0];[8, 9];2;285;[ 8  3  4  2  6  0  9 10  5  1  7 11];[0.8714346804752373, 0.6356348246330865, 0.9202455612006567, 0.9434022880659929, 0.9411723726125867, 0.7314796135070434, 0.902762630890531, 0.6197028589791438, 1, 0.8042801767842414, 0.7741617488143075, 0];[8, 9];2;220;[ 8  3  4  9  2  6  0  7 10  5  1 11];[0.8714346804752373, 0.6356348246330865, 0.9202455612006567, 0.9434022880659929, 0.9411723726125867, 0.7314796135070434, 0.902762630890531, 0.821419120612195, 1, 0.9267602075036193, 0.7741617488143075, 0]
10053;12;12;[8, 6, 7];3;70;[ 8  6 10  7  3  2  0  1  4  5  9 11];[0, 0, 0, 0, 0, 0, 0.8333588396396603, 0.5767767584084436, 1, 0, 0.5767767584084436, 0];[8, 6, 7];3;111;[ 8  6  7  0  3  2  5  1  4  9 10 11];[0, 0, 0, 0, 0, 0, 0.8333588396396603, 0.6534306528859043, 1, 0, 0, 0];[8, 6, 7];3;161;[ 8  6  7  0  3  2  5  1  4  9 10 11];[0, 0, 0, 0, 0, 0, 0.8333588396396603, 0.6534306528859043, 1, 0, 0, 0];[8, 6, 7];3;211;[ 8  6  7  0  3  2  5  1  4  9 10 11];[0, 0, 0, 0, 0, 0, 0.8333588396396603, 0.8169133411859542, 1, 0, 0, 0]
10054;12;12;[10, 3, 11];3;87;[10  3  8 11  5  2  1  0  7  6  4  9];[0, 0, 0, 0.3670260620082421, 0, 0.3225404913453197, 0, 0, 0.3670260620082421, 0, 1, 0.3670260620082421];[10, 9];2;111;[10  1  9  4 11  8  3  5  7  6  0  2];[0, 0.5135531275045128, 0, 0.3670260620082421, 0.5135531275045128, 0.3225404913453197, 0, 0, 0.3670260620082421, 0.5135531275045128, 1, 0.3670260620082421];[10, 9];2;161;[10  1  9  4 11  8  7  3  5  6  0  2];[0, 0.5135531275045128, 0, 0.3670260620082421, 0.5135531275045128, 0.365417375606462, 0, 0.39360431682510955, 0.39360431682510955, 0.5135531275045128, 1, 0.39360431682510955];[10, 9];2;206;[10  9 11  1  4  8  7  3  5  6  0  2];[0, 0.5135531275045128, 0, 0.3670260620082421, 0.5135531275045128, 0.365417375606462, 0, 0.39360431682510955, 0.39360431682510955, 0.6902739582219204, 1, 0.6902739582219204]
10055;12;12;[9, 8];2;56;[ 9  8  6 10 11  1  2  0  7  5  4  3];[0, 0.32633155694584903, 0, 0, 0, 0, 0.5725679572917132, 0, 0.7808456467178696, 1, 0.4753301901119818, 0.4753301901119818];[9, 8];2;106;[ 9  8  2 10  6 11  1  0  7  5  4  3];[0, 0.32633155694584903, 0.5875226065016667, 0, 0, 0, 0.5725679572917132, 0, 0.8604959000962431, 1, 0.5875226065016667, 0.4753301901119818];[9, 8];2;156;[ 9  8  2 10  6 11  1  0  7  5  4  3];[0, 0.32633155694584903, 0.5875226065016667, 0, 0, 0, 0.5725679572917132, 0, 0.8604959000962431, 1, 0.5875226065016667, 0.4753301901119818];[9, 8];2;206;[ 9  8  2 10  4  0  1  3  7  6  5 11];[0, 0, 0.5875226065016667, 0, 0, 0, 0, 0, 0.8604959000962431, 1, 0.5875226065016667, 0]
10056;12;12;[9, 8];2;61;[ 9  2  8 10  4  3  7  0  6  5  1 11];[0.48959468351859575, 0, 0.8226340748064818, 0.7092454921466599, 0.7788225414910481, 0, 0, 0.7054142841580003, 0.7806420940691929, 1, 0.7806420940691929, 0];[9, 8];2;111;[ 9  4  8  2  3  7  0  1 10  5  6 11];[0.48959468351859575, 0.44517817179064423, 0.8226340748064818, 0.7092454921466599, 0.9180627112623031, 0.44517817179064423, 0, 0.7054142841580003, 0.8312344848320714, 1, 0.44517817179064423, 0];[9, 8];2;161;[ 9  4  8  2  3  7  5  0  6  1 10 11];[0.48959468351859575, 0, 0.8226340748064818, 0.7889498021597737, 0.9180627112623031, 0.6409445291336827, 0, 0.7272015794197294, 0.8312344848320714, 1, 0, 0];[9, 8];2;211;[ 9  4  8  2  3  6  7  5  0  1 10 11];[0.48959468351859575, 0, 0.8226340748064818, 0.7889498021597737, 0.9180627112623031, 0.6409445291336827, 0.7596612863072051, 0.7272015794197294, 0.8312344848320714, 1, 0, 0]
10057;12;12;[10, 11];2;56;[10 11  1  4  2  8  0  3  7  6  5  9];[0.47442473291317183, 0.6288060925770869, 0.5915987369741018, 0, 0.6288060925770869, 0, 0, 0, 0.47442473291317183, 0, 1, 0.8908988179963465];[10, 11];2;106;[10 11  4  5  2  0  6  3  1  7  9  8];[0.5353732963805068, 0.49273491903747585, 0.5915987369741018, 0.5136483800183164, 0.8061209503863533, 0.7065923680727354, 0.5136483800183164, 0, 0, 0, 1, 0.8908988179963465];[10, 11];2;156;[10 11  2  4  9  5  0  6  3  1  8  7];[0.5353732963805068, 0.49273491903747585, 0.8561550095262921, 0.5136483800183164, 0.8061209503863533, 0.7065923680727354, 0.5136483800183164, 0, 0.3526240910637084, 0.7727815413175807, 1, 0.8908988179963465];[10, 11];2;206;[10 11  2  4  9  3  5  6  0  1  8  7];[0.5353732963805068, 0.49628794296457845, 0.8561550095262921, 0.7189848713074619, 0.8061209503863533, 0.7065923680727354, 0.5737217805006877, 0, 0.3526240910637084, 0.7736556140253074, 1, 0.8908988179963465]
10058;12;12;[11, 10, 9];3;185;[11 10  7  9  5  4  1  8  6  0  2  3];[0, 0.45370689861757707, 0, 0, 0.4655974717637753, 0.4655974717637753, 0, 0.6859391500967174, 0.32946625831455295, 0.5504772515963676, 0.8497784048874317, 1];[11, 9, 10];3;111;[11  9 10  6  7  2  4  5  1  8  0  3];[0, 0.45370689861757707, 0.4846100826869171, 0, 0.4655974717637753, 0.4655974717637753, 0.7990529168101342, 0.6859391500967174, 0.32946625831455295, 0.8684709681812713, 0.8497784048874317, 1];[11, 9, 10];3;161;[11  9 10  6  7  2  4  5  1  8  0  3];[0, 0.45370689861757707, 0.4846100826869171, 0, 0.4655974717637753, 0.4655974717637753, 0.7990529168101342, 0.6859391500967174, 0.32946625831455295, 0.8684709681812713, 0.8497784048874317, 1];[11, 9, 10];3;211;[11  9 10  6  7  5  2  1  4  8  0  3];[0, 0.32946625831455295, 0.6079588134069733, 0, 0.32946625831455295, 0.6277195310540665, 0.7990529168101342, 0.6859391500967174, 0.32946625831455295, 0.8684709681812713, 0.8497784048874317, 1]
10059;12;12;[9, 6, 7];3;1084;[ 9  6  8 10  2  3  1  0  7  5  4 11];[0, 0, 0.32480709775590216, 0, 0, 0, 0.7321540348357949, 0, 0.3560422282996065, 1, 0.3560422282996065, 0];[9, 6, 7];3;621;[ 9  6 10  0  3  4  2  1  7  5  8 11];[0, 0, 0, 0, 0, 0, 0.7321540348357949, 0, 0, 1, 0.43491614244459187, 0];[9, 6, 7];3;161;[ 9  6  7  1  8 10  5  3  4  0  2 11];[0, 0.5144610310472026, 0, 0, 0, 0.4109058400774777, 0.7490864977852033, 0.5144610310472026, 0.5144610310472026, 1, 0.43491614244459187, 0];[9, 6, 7];3;211;[ 9  6  7  1  8 10  5  3  4  0  2 11];[0, 0.5144610310472026, 0, 0, 0, 0.4109058400774777, 0.7490864977852033, 0.5144610310472026, 0.5144610310472026, 1, 0.43491614244459187, 0]
10060;13;13;[10, 11, 9];3;61;[10 11  9  0  2  5  3  1  7  6  4  8 12];[0.4550876274378751, 0, 0.4550876274378751, 0, 0, 0.3951573462571058, 0, 0, 0, 0.720063451928912, 1, 0.8690299516862552, 0];[10, 11, 9];3;111;[10 11  9  0  2  5  3  1  7  6  4  8 12];[0.4550876274378751, 0, 0.4550876274378751, 0, 0, 0.3951573462571058, 0, 0, 0, 0.720063451928912, 1, 0.8690299516862552, 0];[10, 11, 9];3;170;[10 11  4  9  6  0  2  3  1  5  7  8 12];[0.4550876274378751, 0.43883648758155147, 0.4550876274378751, 0.43883648758155147, 0.7432308065700939, 0.3951573462571058, 0.6774699403604407, 0, 0, 0.720063451928912, 1, 0.8690299516862552, 0];[10, 11, 9];3;220;[10  4 11  9  6  2  3  1  7  5  0  8 12];[0, 0.43883648758155147, 0.6178380171376937, 0.43883648758155147, 0.8738868108202735, 0, 0.6774699403604407, 0, 0, 0.720063451928912, 1, 0.8690299516862552, 0]
10061;13;13;[11, 10];2;70;[11  0  6 10  2  8  3  9  7  5  4  1 12];[0.758673068147776, 0, 0.7062093873231468, 0.5283266367950402, 0, 0, 0.758673068147776, 0, 0.5283266367950402, 0.4140298919433716, 0.7482312283337713, 1, 0];[11, 10];2;111;[11  5 10  0  6  2 12  7  3  9  4  1  8];[0.758673068147776, 0, 0.7062093873231468, 0.5913552564775674, 0, 0.8588330677963932, 0.758673068147776, 0.5913552564775674, 0, 0.4140298919433716, 0.7647475042938556, 1, 0.703237924777113];[11, 10];2;161;[11  5 10  0  6  2 12  7  3  9  4  1  8];[0.758673068147776, 0, 0.7062093873231468, 0.5913552564775674, 0, 0.8588330677963932, 0.758673068147776, 0.5913552564775674, 0, 0.4140298919433716, 0.7647475042938556, 1, 0.703237924777113];[11, 10];2;211;[11  5 10  0  6  2 12  7  3  1  9  4  8];[0.758673068147776, 0.5668236762903522, 0.7062093873231468, 0.5913552564775674, 0, 0.8588330677963932, 0.758673068147776, 0.5913552564775674, 0, 0.5668236762903522, 0.7961419220820791, 1, 0.703237924777113]
10062;13;13;[12, 11, 10];3;120;[12 11  3  7  9 10  6  0  4  5  1  2  8];[0.26861019286753396, 0, 0, 0.324851821581476, 0, 0, 0.26861019286753396, 0.324851821581476, 0, 0.26861019286753396, 0.26861019286753396, 0.6832383014055643, 1];[12, 11, 10];3;137;[12 11  8  7 10  3  5  0  9  6  1  2  4];[0.26861019286753396, 0, 0, 0.40457468188239504, 0, 0.33852343119610073, 0.26861019286753396, 0.6144685681260397, 0.6849368757243914, 0.26861019286753396, 0.40457468188239504, 0.8121097920176459, 1];[12, 11, 10];3;187;[12 11  8  7 10  3  5  0  9  6  1  2  4];[0.26861019286753396, 0, 0, 0.40457468188239504, 0, 0.33852343119610073, 0.26861019286753396, 0.6144685681260397, 0.6849368757243914, 0.26861019286753396, 0.40457468188239504, 0.8121097920176459, 1];[12, 11, 10];3;335;[12 11  8  7  6  3 10  5  9  0  1  2  4];[0.26861019286753396, 0, 0, 0.4724274408814563, 0, 0.33852343119610073, 0.4724274408814563, 0.6144685681260397, 0.6849368757243914, 0.26861019286753396, 0.40457468188239504, 0.8121097920176459, 1]
10063;13;13;[11, 12];2;56;[11 12  4 10  3  0  2  1  7  6  5  9  8];[0, 0, 0, 0, 0.5575688264409536, 0, 0, 0, 0, 0, 0.5575688264409536, 1, 0.8864929686373414];[11, 12];2;106;[11 12  4 10  3  2  1  0  7  6  5  9  8];[0, 0, 0, 0.3671909218627519, 0.5575688264409536, 0, 0, 0, 0, 0, 0.5575688264409536, 1, 0.8864929686373414];[11, 12];2;156;[11 12 10  0  4  1  2  3  7  6  5  9  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.6535733709165826, 1, 0.8864929686373414];[11, 12];2;206;[11 12 10  0  4  1  2  3  7  6  5  9  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.6535733709165826, 1, 0.8864929686373414]
10064;13;13;[10, 9, 3, 6, 2];5;2109;[10  9  8  1  3  6  7  5  4  2  0 11 12];[0, 0.843201170358225, 0, 0.7845278947176013, 0.5593523671406551, 0.5593523671406551, 0.7769642071825783, 0.5871388225252948, 0.8805818535007122, 0.9054443677835529, 1, 0, 0];[10, 9, 3, 6, 2];5;2159;[10  9  8  0  1  3  6  5  2  4  7 11 12];[0.8565489607475955, 0.843201170358225, 0.7013282660538835, 0.7845278947176013, 0.6409539243994247, 0.7032659661252312, 0.7769642071825783, 0.5871388225252948, 0.8805818535007122, 0.9054443677835529, 1, 0, 0];[10, 9, 4, 7, 6];5;671;[10  9  4  8  0  7  1  3  6  5  2 11 12];[0.8694543241886559, 0.843201170358225, 0.7013282660538835, 0.7845278947176013, 0.9046179615633543, 0.7032659661252312, 0.7769642071825783, 0.8433650207186186, 0.8805818535007122, 0.9054443677835529, 1, 0, 0];[10, 9, 4, 7, 6];5;721;[10  3  9  4  8  0  7  1  6  5  2 11 12];[0.8694543241886559, 0.843201170358225, 0.7013282660538835, 0.9226522594270222, 0.9046179615633543, 0.7032659661252312, 0.7769642071825783, 0.8433650207186186, 0.8805818535007122, 0.9054443677835529, 1, 0, 0]
10065;13;13;[12, 11];2;70;[12  8 11 10  4  7  3  6  5  0  1  2  9];[0, 0, 0, 0.40550012936160934, 0.5997732892172389, 0, 0.40550012936160934, 0.452254941946706, 0.8242269349998307, 0, 0.7845686718617305, 0.8228385830003746, 1];[12, 11];2;120;[12  8 11 10  5  4  1  9  0  7  3  6  2];[0.46609614905218477, 0.567698420119267, 0, 0.40550012936160934, 0.5997732892172389, 0.6452875830608746, 0.40550012936160934, 0.452254941946706, 0.8242269349998307, 0.5468636425353918, 0.7845686718617305, 0.8228385830003746, 1];[12, 11];2;170;[12  8 11  5  7 10  6  4  9  1  0  3  2];[0.5137677214138574, 0.567698420119267, 0, 0.40550012936160934, 0.7137160582174926, 0.8105452910485135, 0.7137160582174926, 0.7986936459480416, 0.8242269349998307, 0.7137160582174926, 0.7845686718617305, 0.8228385830003746, 1];[12, 11];2;464;[12 10  1  8 11  5  7  4  9  6  0  2  3];[0.5137677214138574, 0.9215231262886598, 0.4963915181324957, 0.40550012936160934, 0.7137160582174926, 0.8105452910485135, 0.7137160582174926, 0.7986936459480416, 0.8242269349998307, 0.7137160582174926, 0.970597908813283, 0.8228385830003746, 1]
10066;13;13;[10, 9];2;4158;[10  0  7  5  6  1  3  2  4  8  9 11 12];[0.7067187831264048, 0.3794921098660121, 0, 0.3794921098660121, 0, 0.6012121750437175, 0.5101301658757875, 0.6012121750437175, 0, 0, 1, 0, 0];[10, 9];2;364;[10  7  6  0  9 12  3  1  4  5  2  8 11];[0.7067187831264048, 0.3794921098660121, 0, 0.3794921098660121, 0, 0, 0.7498290930294609, 0.8174216227372575, 0, 0.6790291880467336, 1, 0, 0.6587032907700135];[10, 9];2;8355;[10  7  8  6 12  0  9  1  4 11  3  2  5];[0.7067187831264048, 0.46582363265464, 0, 0.3794921098660121, 0.46582363265464, 0, 0.7498290930294609, 0.8174216227372575, 0.7610853060547578, 0.6790291880467336, 1, 0.3809706593996449, 0.7356515295776458];[10, 9];2;8405;[10  7  8  6  9 12  4  0 11  1  3  2  5];[0.7067187831264048, 0.3809706593996449, 0, 0.3794921098660121, 0.730853932326397, 0, 0.7498290930294609, 0.8174216227372575, 0.7610853060547578, 0.74850276839222, 1, 0.3809706593996449, 0.7356515295776458]
10067;13;13;[10, 8];2;56;[10  8  0  1  4  5  2  3  7  6  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0.6177121170789834, 0, 1, 0, 0];[10, 8];2;106;[10  8  0  1  4  5  2  3  7  6  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0.676266008281855, 0, 1, 0, 0];[10, 8];2;156;[10  8  0  1  4  5  2  3  7  6  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0.7538345779707772, 0, 1, 0, 0];[10, 8];2;206;[10  8  0  1  4  5  2  3  7  6  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0.7682959616573729, 0, 1, 0, 0]
10068;13;13;[11, 12, 2];3;120;[11 12  9  0  1  2  8  3  7  4 10  5  6];[0.7550008754724978, 0.6950952069380827, 0.6778250500595233, 0.6011408934349626, 0.5824433647271572, 0, 0, 0.6010534354228364, 0.6011408934349626, 0.881352342156004, 0.5166864435702461, 1, 0.8951603903807617];[11, 4, 12];3;111;[11  4 12  9 10  0  1  2  6  8  3  7  5];[0.7550008754724978, 0.6950952069380827, 0.6778250500595233, 0.6011408934349626, 0.9391370563978042, 0, 0.6590296095778614, 0.6010534354228364, 0.6011408934349626, 0.881352342156004, 0.880411194782468, 1, 0.8951603903807617];[11, 4, 12];3;161;[11  4 12  9 10  0  3  1  2  6  5  7  8];[0.7550008754724978, 0.6950952069380827, 0.6778250500595233, 0.7479373481930464, 0.9391370563978042, 0.624340558024306, 0.6590296095778614, 0.6010534354228364, 0.5678083756666477, 0.881352342156004, 0.880411194782468, 1, 0.8951603903807617];[11, 4, 12];3;211;[11  4 12  9 10  0  3  1  2  6  5  7  8];[0.7550008754724978, 0.6950952069380827, 0.6778250500595233, 0.7479373481930464, 0.9391370563978042, 0.624340558024306, 0.6590296095778614, 0.6010534354228364, 0.5678083756666477, 0.881352342156004, 0.880411194782468, 1, 0.9099563020447796]
10069;13;13;[11, 12, 10];3;87;[11 12  3  5 10  9  8  4  2  6  1  0  7];[0, 0, 0.561469800605176, 0.7988664730104832, 0.6920030598261437, 0.7588600349370622, 0, 0, 0.6924785720456277, 0.7165818182646654, 0.7302396581802162, 1, 0.9174805161227659];[11, 4];2;170;[11 12  3  4  5 10  9  8  2  6  7  0  1];[0, 0, 0.561469800605176, 0.7988664730104832, 0.7980555560990304, 0.7588600349370622, 0.4895170750775647, 0.4895170750775647, 0.6924785720456277, 0.7165818182646654, 0.7302396581802162, 1, 0.9174805161227659];[11, 4];2;671;[11 12  3  4  5  1 10  9  8  6  7  2  0];[0, 0.7481909575354955, 0.5640340647983497, 0.7988664730104832, 0.7980555560990304, 0.7588600349370622, 0.5875174646857955, 0.5875174646857955, 0.6924785720456277, 0.7165818182646654, 0.7302396581802162, 1, 0.9174805161227659];[11, 4];2;270;[11 12  3  4  8  5  1 10  9  7  6  2  0];[0.5258716284337718, 0.7481909575354955, 0.5640340647983497, 0.7988664730104832, 0.7980555560990304, 0.7588600349370622, 0.5829762596822294, 0.638254834694625, 0.7702272470264113, 0.7165818182646654, 0.7302396581802162, 1, 0.9174805161227659]
10070;13;13;[6, 5, 9, 0, 7];5;571;[ 6  5  9  0  3  2  4  1  7  8 10 11 12];[0, 0, 0, 0, 0, 0.7018201273812005, 1, 0, 0, 0.5675591286020083, 0, 0, 0];[6, 5, 9, 7, 0];5;621;[ 6  5  9  7  8  2  3  0  4  1 10 11 12];[0, 0, 0, 0, 0, 0.7018201273812005, 1, 0.5112618563677932, 0.5112618563677932, 0.5675591286020083, 0, 0, 0];[6, 5, 0, 9, 7];5;220;[ 6  5  0  9 11  7  8  3  4  1  2 10 12];[0.6973990695213939, 0, 0, 0, 0, 0.7018201273812005, 1, 0.6423096239363738, 0.5112618563677932, 0.6973990695213939, 0, 0.6973990695213939, 0];[6, 9, 5, 7, 0];5;721;[ 6  9  5  7  8  2  3  0  4  1 10 11 12];[0, 0, 0, 0, 0, 0.7018201273812005, 1, 0.5112618563677932, 0.5112618563677932, 0.7787416510332869, 0, 0, 0]
10071;13;13;[10, 9];2;70;[10  5  0  9  8  3 11 12  1  6  4  2  7];[0.7249822724158845, 0.3451223047065609, 0, 0.6430089834935312, 0, 0.8076272106758897, 0, 0, 0.6810303877916957, 0.6852908601951551, 1, 0.4010032871427658, 0.4010032871427658];[10, 9];2;235;[10  5  0 12  3  9  8 11  1  6  4  2  7];[0.7249822724158845, 0.3451223047065609, 0, 0.6987987315124494, 0, 0.8076272106758897, 0, 0, 0.6810303877916957, 0.6852908601951551, 1, 0.4010032871427658, 0.7047212428974425];[10, 9];2;1184;[10  5 11  0  3  9  8  1  4  7 12  2  6];[0.7249822724158845, 0.5300221566191702, 0, 0.6987987315124494, 0.5300221566191702, 0.8076272106758897, 0, 0.4905472172232525, 0.6824715776286042, 0.6852908601951551, 1, 0.7398241432738186, 0.3737614015456268];[10, 9];2;1234;[10  1  5  4 11  0  3  9  8  7  6  2 12];[0.7249822724158845, 0.8976059331372999, 0, 0.6987987315124494, 0.8065058647720976, 0.8331221921257917, 0, 0.4905472172232525, 0.6824715776286042, 0.6852908601951551, 1, 0.7398241432738186, 0]
10072;13;13;[6, 9, 5, 8];4;314;[ 6  9 11  0  5  8  2  1  7  4  3 10 12];[0.7364606231981599, 0.6219496037623047, 0.6743413517637216, 0, 0, 0.6863328881374463, 1, 0, 0.6806621668191711, 0.9031390072164315, 0, 0.7950677313761915, 0];[6, 9, 8, 5];4;621;[ 6 11  9  2  8 12  0  5  1  7  3  4 10];[0.7364606231981599, 0.6219496037623047, 0.8861328414757406, 0, 0, 0.6863328881374463, 1, 0, 0.7515491973252466, 0.9031390072164315, 0, 0.9081213882940117, 0.7504915091236859];[6, 8, 7];3;2209;[ 6 11  9  3  2  5  8 12  0  1  7  4 10];[0.7364606231981599, 0.6219496037623047, 0.8861328414757406, 0.9015673548996965, 0, 0.8237259511725931, 1, 0, 0.7515491973252466, 0.9031390072164315, 0, 0.9081213882940117, 0.7504915091236859];[6, 9, 3, 8, 0];5;270;[ 6 11  9  3  8  0  2  5 12  1  7  4 10];[0.8895109430053793, 0.6276172959226407, 0.8861328414757406, 0.9015673548996965, 0.5898462108772335, 0.8237259511725931, 1, 0.6276172959226407, 0.8927929044276799, 0.9031390072164315, 0, 0.9081213882940117, 0.7504915091236859]
10073;13;13;[9];1;53;[ 9  5  7  6  8  0  3 11  1  4 12  2 10];[0.6355816227671287, 0.5409607372637258, 0, 0.6355816227671287, 0.5409607372637258, 0.7736268962502854, 0.6413604730024942, 0.7010439544367411, 0.6413604730024942, 1, 0, 0.573949316088162, 0.38967370583486577];[9];1;103;[ 9  3  6  5  7  1  2  8 11  4 12  0 10];[0.3529798224446583, 0.6739814776052614, 0.6541488582023349, 0.9048463438055552, 0.47556691328676454, 0.7736268962502854, 0.8867263531515828, 0.7010439544367411, 0.573949316088162, 1, 0, 0.573949316088162, 0.38967370583486577];[9];1;153;[ 9  3  6 10  5  1  7  2  4  8 11  0 12];[0.3529798224446583, 0.7541021613418913, 0.6541488582023349, 0.9048463438055552, 0.6483930569674462, 0.7736268962502854, 0.8867263531515828, 0.7010439544367411, 0.573949316088162, 1, 0.7972821841620857, 0.573949316088162, 0.3529798224446583];[9];1;203;[ 9  3  6  1  0 10  5 11  7  8  2  4 12];[0.8010751476081536, 0.8010751476081536, 0.6541488582023349, 0.9048463438055552, 0.6483930569674462, 0.7875879889035099, 0.8867263531515828, 0.7010439544367411, 0.6702602773215968, 1, 0.7972821841620857, 0.7504288507168722, 0.3529798224446583]
10074;13;13;[11, 7, 10];3;4158;[11  7  3  1  9  8  4  0 10  5  2  6 12];[0.4688360665110783, 0.4736951353056737, 0.39226296631734414, 0.4736951353056737, 0.4697121291967897, 0.43323756932314056, 0, 0.7509957653721699, 0.4697121291967897, 0.4736951353056737, 0.4688360665110783, 1, 0];[11, 7, 10];3;111;[11  7 10  1  3  9  8  4  0  5  6  2 12];[0.44038361291625316, 0.4736951353056737, 0, 0.4736951353056737, 0.4697121291967897, 0.43323756932314056, 0, 0.8358107718455248, 0.4697121291967897, 0.4736951353056737, 0.7460727839021959, 1, 0];[11, 7, 10];3;161;[11  7 10  5  9  3  8  4  1  0  6  2 12];[0.44038361291625316, 0.44038361291625316, 0, 0.48004509101586296, 0.4697121291967897, 0.5224512844322903, 0.414097505424461, 0.8358107718455248, 0.4697121291967897, 0.5224512844322903, 0.7460727839021959, 1, 0];[11, 7, 10];3;211;[11  7 10  1  6  9  8  5 12  3  0  2  4];[0.44038361291625316, 0.6174466172693902, 0, 0.48004509101586296, 0, 0.5224512844322903, 0.6174466172693902, 0.8358107718455248, 0.5494456740989083, 0.5494456740989083, 0.7669651326471235, 1, 0.5061547629228297]
10075;13;13;[7, 6, 8, 10];4;571;[ 7  6  8  2  3  1 10 12  5  4  0  9 11];[0, 0.7674736138962676, 0.8311960804652377, 0.7931065124066475, 0.6037236512540712, 0.6235897777993948, 0.8682481200985772, 1, 0.8638938071576665, 0, 0.7652265344256592, 0, 0.6347407268977414];[7, 6, 8, 10];4;120;[ 7  6  8 10  2  3  1  5 12  0  4 11  9];[0.7400052596062973, 0.7674736138962676, 0.8311960804652377, 0.7931065124066475, 0.6037236512540712, 0.744558401823262, 0.8682481200985772, 1, 0.8638938071576665, 0, 0.8399726417693666, 0.5601622763730209, 0.7400052596062973];[7, 6, 8, 10];4;170;[ 7  6  8 10  2  4  3  1  5  9  0 12 11];[0.7400052596062973, 0.7674736138962676, 0.8311960804652377, 0.7931065124066475, 0.8184089147698378, 0.744558401823262, 0.8682481200985772, 1, 0.8638938071576665, 0.741091597742007, 0.8399726417693666, 0.7302633387972841, 0.7400052596062973];[7, 6, 8, 9];4;220;[ 7  6  8  9 10  2  4  3  0  1  5 12 11];[0.7741060337172498, 0.7674736138962676, 0.8311960804652377, 0.7931065124066475, 0.8184089147698378, 0.744558401823262, 0.8682481200985772, 1, 0.8638938071576665, 0.8633528535191382, 0.8399726417693666, 0, 0.7240208584198078]
10076;13;13;[12, 11, 3, 9];4;87;[12 10 11  3  9  1  0  2  7  6  5  4  8];[0, 0.597000916810655, 0, 0.6680931911230236, 0, 0, 0, 0, 0, 0.597000916810655, 0.6946718481087875, 0.6760151104400097, 1];[12, 11, 3, 9];4;137;[12 10 11  3  9  1  2  7  5  6  0  4  8];[0, 0.597000916810655, 0.511874848354869, 0.6680931911230236, 0, 0.48043007491919665, 0, 0.511874848354869, 0, 0.597000916810655, 0.6946718481087875, 0.6760151104400097, 1];[12, 11, 3, 9];4;187;[12 11 10  3  9  1  2  7  5  6  0  4  8];[0, 0.597000916810655, 0.511874848354869, 0.6680931911230236, 0, 0.48043007491919665, 0, 0.511874848354869, 0, 0.597000916810655, 0.6946718481087875, 0.8999021528618925, 1];[12, 11, 3, 9];4;237;[12 11 10  3  9  1  7  2  5  6  0  4  8];[0, 0.597000916810655, 0.511874848354869, 0.6680931911230236, 0, 0.48043007491919665, 0, 0.5474391559387878, 0, 0.597000916810655, 0.6946718481087875, 0.8999021528618925, 1]
10077;13;13;[12, 10, 0, 11];4;314;[12 10  3  0  1 11  6  2  7  5  4  9  8];[0.729322319600152, 0.6933635198714783, 0, 0.7830937159357756, 0, 0, 0.5205719637070361, 0, 0, 0, 0.802821310401124, 0.6826761217054068, 1];[12, 10, 1, 11];4;364;[12 10  1  3  0 11  6  2  7  5  4  9  8];[0.729322319600152, 0.7845164525159734, 0, 0.7830937159357756, 0, 0, 0.5286262863085635, 0, 0, 0, 0.802821310401124, 0.6826761217054068, 1];[12, 10, 1, 11];4;187;[12 10  3  1 11  0  6  8  2  7  4  5  9];[0.729322319600152, 0.7845164525159734, 0.4516337716995648, 0.8477427167700108, 0, 0, 0.5745194924220609, 0, 0.562538461128985, 0, 0.8548275601116553, 0.7382851554438363, 1];[12, 10, 1, 11];4;237;[12 10  3  1 11  0  7  6  8  2  9  5  4];[0.729322319600152, 0.7845164525159734, 0.4516337716995648, 0.8477427167700108, 0, 0, 0.5745194924220609, 0.6783479768423043, 0.562538461128985, 0.4431441537213688, 0.8548275601116553, 0.7382851554438363, 1]
10078;13;13;[10, 9];2;70;[10  7  2  9 12  8  3  1  6  5  4  0 11];[0, 0, 0.6573597017089611, 0.4675425733051884, 0, 0, 0, 0.7043188818345165, 0.4675425733051884, 0.4992528789881867, 1, 0, 0.4992528789881867];[10, 9];2;170;[10  0  3  7  2  9 12  8  6  5  4  1 11];[0.9367601254788456, 0, 0.6573597017089611, 0.8302243642012841, 0, 0, 0, 0.7043188818345165, 0.4563689209705699, 0.4992528789881867, 1, 0, 0.4992528789881867];[10, 9];2;285;[10  0  3  7  5  2  9  4  8  1  6 11 12];[0.9367601254788456, 0, 0.6573597017089611, 0.8302243642012841, 0.43620941830822646, 0.6708925247502705, 0, 0.7043188818345165, 0.43620941830822646, 0.6557980284426063, 1, 0, 0];[10, 9];2;335;[10  0  3  7  5  2  9  4  8  1  6 11 12];[0.9367601254788456, 0, 0.6573597017089611, 0.8302243642012841, 0.43620941830822646, 0.6708925247502705, 0, 0.7043188818345165, 0.43620941830822646, 0.6557980284426063, 1, 0, 0]
10079;13;13;[12, 11];2;56;[12 11  0  2  7  9  8  5  1  6  4  3 10];[0.5629258722286091, 0.2744645540472459, 0.46555957060238295, 0, 0, 0.32125597341396606, 0.2744645540472459, 0.37024092733232666, 0.32125597341396606, 0.32125597341396606, 0, 0.6503073763416153, 1];[12, 11];2;106;[12 11  2  0 10  4  1  3  7  6  5  9  8];[0.5629258722286091, 0, 0.5703996230360652, 0, 0, 0, 0, 0, 0, 0, 0.5402115675285999, 0.6503073763416153, 1];[12, 11];2;156;[12 11  1 10  2  0  4  3  7  6  5  9  8];[0.5629258722286091, 0.6253327965962318, 0.5703996230360652, 0, 0, 0, 0, 0, 0, 0, 0.6253327965962318, 0.8747627538531759, 1];[12, 11];2;206;[12 11  1 10  0  2  4  3  7  6  5  9  8];[0.6017842782339724, 0.6253327965962318, 0.5703996230360652, 0, 0, 0, 0, 0, 0, 0, 0.6253327965962318, 0.8747627538531759, 1]
10080;14;14;[10, 8];2;1084;[10  7  8  4  9  3  0  1  6  5  2 11 12 13];[0, 0, 0, 0, 0.6456856883659872, 0, 0, 0.6493817964627704, 0.6493817964627704, 0.6043502901975891, 1, 0, 0, 0];[10, 8];2;137;[10 11  4  8  7  2  9  0 12  5  1  3  6 13];[0.3633304666146015, 0, 0.6292313004447263, 0, 0.693374271696831, 0, 0, 0.6493817964627704, 0.693374271696831, 0.6043502901975891, 1, 0.7003524783738647, 0.3633304666146015, 0];[10, 8];2;156;[10  8 11  4  9  7  0 12  6  5  2  3  1 13];[0.3633304666146015, 0, 0, 0, 0.6456856883659872, 0, 0, 0.6043502901975891, 0.8802163517122438, 0.6043502901975891, 1, 0.7003524783738647, 0.3633304666146015, 0];[10, 8];2;206;[10  8 11  4  9  7  6 13  5 12  0  3  2  1];[0.3633304666146015, 0, 0, 0, 0.6456856883659872, 0.5157779341806024, 0.6023735518999448, 0.6043502901975891, 0.8802163517122438, 0.6043502901975891, 1, 0.7003524783738647, 0.3633304666146015, 0.5374420723200917]
10081;14;14;[11, 5, 10];3;8255;[11  5  6  3 12  9  0  7  4  2  1  8 10 13];[0.5988757012776579, 0, 0, 0.6458017592552738, 0, 0.7195763684456753, 0.7026751695733116, 0.5541215390003277, 0, 0.5988757012776579, 0, 1, 0.631320492287106, 0];[11, 10, 5];3;235;[11  7 10  9  5  6  3 12  2  4  1  0  8 13];[0, 0, 0.4943507032384426, 0.6458017592552738, 0, 0.7195763684456753, 0.7026751695733116, 0.9532272124593697, 0, 0.8173665992249617, 0.847685947739996, 1, 0.631320492287106, 0];[11, 9, 6];3;285;[11  7  9 10  5  6  0  3 12  2  4  1  8 13];[0.6675158717158882, 0, 0.4943507032384426, 0.6458017592552738, 0, 0.7195763684456753, 0.7026751695733116, 0.9532272124593697, 0, 0.8634941231810145, 0.8478949521826588, 1, 0.631320492287106, 0];[11, 9, 6];3;335;[11  7  9 10  5  6  0  3 12  2  8  1  4 13];[0.6675158717158882, 0, 0.4943507032384426, 0.6458017592552738, 0, 0.7195763684456753, 0.7026751695733116, 0.9532272124593697, 0.43360960721293734, 0.8634941231810145, 0.8478949521826588, 1, 0.631320492287106, 0]
10082;14;14;[11, 12, 10];3;61;[11 12 10  0  4  1  2  3  7  6  5  9  8 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.6972331327199012, 1, 0.7637392973435962, 0];[11, 12, 10];3;111;[11 12 10  0  4  1  2  3  7  6  5  9  8 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.6972331327199012, 1, 0.7637392973435962, 0];[11, 12, 10];3;161;[11 12 10  0  4  1  2  3  7  6  5  9  8 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.6972331327199012, 1, 0.7637392973435962, 0];[11, 12, 10];3;211;[11 12 10  0  4  1  2  3  7  6  5  9  8 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.6972331327199012, 1, 0.8074618906150984, 0]
10083;14;14;[9, 6, 8];3;87;[ 9 13  6  4  8 11  3  2  7  5  1  0 10 12];[0, 0, 0.3040732382815019, 0.4039039156440138, 0.4423552827646037, 0, 0.4423552827646037, 0, 0.4423552827646037, 1, 0, 0.4423552827646037, 0, 0.6988229378527419];[9, 6, 8];3;137;[ 9 13  6  4  8 11  3  2  7  5  1  0 10 12];[0, 0, 0.3040732382815019, 0.4039039156440138, 0.4423552827646037, 0, 0.4423552827646037, 0, 0.4423552827646037, 1, 0, 0.4423552827646037, 0, 0.6988229378527419];[9, 8, 4];3;187;[ 9 13  8 12  4 11  2  1  7  6  5  3  0 10];[0, 0, 0.3040732382815019, 0, 0.5381707195160986, 0, 0, 0, 0.5628998127456571, 1, 0, 0.5381707195160986, 0.5628998127456571, 0.6988229378527419];[9, 4, 8];3;16598;[ 9 13 12  7 11  4  2  0  6  5  1  3 10  8];[0, 0, 0.3040732382815019, 0, 0.5381707195160986, 0, 0, 0.5635857790106635, 0, 1, 0, 0.5635857790106635, 0.6870377116551799, 0.6988229378527419]
10084;14;14;[9, 10];2;61;[ 9  8 10  0  4  1  2  3  7  6  5 11 12 13];[0.6959215637952537, 0, 0, 0, 0, 0, 0, 0, 0.8073954873412316, 1, 0.786862436987376, 0, 0, 0];[9, 10];2;111;[ 9  8 10  0  4  1  2  3  7  6  5 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0.8073954873412316, 1, 0.786862436987376, 0, 0, 0];[9, 10];2;161;[ 9  8 10  0  4  1  2  3  7  6  5 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0.8073954873412316, 1, 0.786862436987376, 0, 0, 0];[9, 10];2;211;[ 9  8 10  0  4  1  2  3  7  6  5 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0.8073954873412316, 1, 0.786862436987376, 0, 0, 0]
10085;14;14;[11, 12, 10];3;70;[11 12  9 10  8  0  2  1  7  6  5  4  3 13];[0, 0, 0, 0, 0, 0, 0, 0, 0.4614646297180639, 0.5103800862493214, 0.5103800862493214, 1, 0.7921996358103023, 0];[11, 12, 10];3;120;[11 12  9 10  8  7 13  4  6  5  2  3  1  0];[0, 0, 0, 0, 0.2871502264315891, 0, 0, 0.2871502264315891, 0.4614646297180639, 0.5103800862493214, 0.5103800862493214, 1, 0.7921996358103023, 0.2871502264315891];[11, 12, 10];3;170;[11 12  9 10  5  8  7  4 13  6  2  3  0  1];[0, 0, 0, 0, 0.2871502264315891, 0.49620182210887986, 0, 0.2871502264315891, 0.4614646297180639, 0.5103800862493214, 0.5103800862493214, 1, 0.7921996358103023, 0.2871502264315891];[11, 12, 10];3;211;[11 12 10  5  9  8  2  0  7  6  4  3  1 13];[0, 0, 0, 0, 0, 0.49620182210887986, 0, 0, 0.35024007659655754, 0.49620182210887986, 0.544938718901841, 1, 0.7921996358103023, 0]
10086;14;14;[11, 3, 2, 1, 7, 9];6;8255;[11  3  2 12  4  8  1 10  0  7  5  6  9 13];[0.6835183688279755, 0.7284013286094656, 0.8488338121349439, 0.8705129174825519, 0.7532571372022056, 0, 0, 0, 0.7457921996809436, 0, 0.6862901212658109, 1, 0.7913416393393833, 0];[11, 3, 2, 1, 9, 7];6;8305;[11  8  3  2 12  5  4  1 10  9  0  6  7 13];[0.6835183688279755, 0.7284013286094656, 0.8488338121349439, 0.8765460107547655, 0.7532571372022056, 0.7599501903575782, 0, 0, 0.9114934894289565, 0.6974487906236038, 0.7147587990527474, 1, 0.7913416393393833, 0];[11, 3, 2, 1, 9, 7];6;8355;[11  3  8  2 12  5  4 10  1  9  0  6  7 13];[0.6835183688279755, 0.7284013286094656, 0.8660100857804497, 0.9203662419160896, 0.7532571372022056, 0.7599501903575782, 0, 0, 0.9114934894289565, 0.6974487906236038, 0.7378284773374535, 1, 0.7913416393393833, 0];[11, 3, 6, 12, 5, 10];6;8405;[11  3  8  6  2  4 12  7  5  1 10  9  0 13];[0.6835183688279755, 0.7406300151214377, 0.8660100857804497, 0.9203662419160896, 0.8569565795877884, 0.7599501903575782, 0.8669509678040639, 0.7810517371503225, 0.9114934894289565, 0.6974487906236038, 0.7378284773374535, 1, 0.7913416393393833, 0]
10087;14;14;[11, 1, 2];3;8255;[11  8  7  6  1  0  2  3  4 12  5  9 10 13];[0.8272554799335049, 0.8277015602129976, 0.7370874470041366, 0.7124050113230214, 0.6887051930958228, 0, 0.8306991297016632, 0.8334792873660225, 0.8602785654512641, 0, 0, 1, 0.578179986754526, 0];[11, 1, 2];3;8305;[11  0  5  8  7  6  1  2  3  4 12  9 10 13];[0.9340234188221859, 0.8277015602129976, 0.7370874470041366, 0.7124050113230214, 0.6887051930958228, 0.8660897501700329, 0.8306991297016632, 0.8334792873660225, 0.8602785654512641, 0, 0, 1, 0.6175003661761026, 0];[11, 1, 2];3;4258;[11  0  5  8  9  7  6  1  3 10  2  4 12 13];[0.9419833323315556, 0.8277015602129976, 0.7370874470041366, 0.7755354738881782, 0.6887051930958228, 0.8660897501700329, 0.8306991297016632, 0.8345327299223306, 0.8602785654512641, 0.8395340579444354, 0.7401319293418579, 1, 0.6175003661761026, 0];[11, 0, 10, 7];4;335;[11  6  0  4 10  7  5  8  9  1  3  2 12 13];[0.9528332483844739, 0.8277015602129976, 0.7370874470041366, 0.7755354738881782, 0.9012331107107721, 0.8660897501700329, 0.9803369894252691, 0.8723676844691939, 0.8602785654512641, 0.8395340579444354, 0.900169615541755, 1, 0.6175003661761026, 0]
10088;14;14;[11, 10, 9];3;1084;[11  1 12  4 10  6  9  0  8  5  2  3  7 13];[0.43894840985395106, 0.7657733615454956, 0, 0, 0.724383445930608, 0.43894840985395106, 0.5896081003353234, 0, 0.43894840985395106, 0.5773590312539012, 0.724383445930608, 1, 0.7657733615454956, 0];[11, 10, 9];3;16498;[11 10  1 12  2  0  4  9  6 13  5  8  7  3];[0.6153426951840671, 0.7657733615454956, 0.6153426951840671, 0, 0.6153426951840671, 0.43894840985395106, 0.5896081003353234, 0, 0.43894840985395106, 0.6007341748688481, 0.7783871597861503, 1, 0.7657733615454956, 0.5667918949281004];[11, 10, 9];3;2209;[11 10  4  1 12  9  6 13  0  8  5  2  7  3];[0.43894840985395106, 0.7657733615454956, 0, 0, 0.8012501705051975, 0.43894840985395106, 0.5896081003353234, 0, 0.43894840985395106, 0.6446655631355219, 0.8659003522732031, 1, 0.7657733615454956, 0.5667918949281004];[11, 10, 1, 4, 12, 7];6;270;[11 10  1  4 12  7  9 13  0  8  5  2  6  3];[0.43894840985395106, 0.8294325679071267, 0, 0, 0.8012501705051975, 0.43894840985395106, 0, 0.7266451203223023, 0.43894840985395106, 0.6446655631355219, 0.8659003522732031, 1, 0.7355575787714463, 0.5667918949281004]
10089;14;14;[12, 10, 13];3;16448;[12 10  9  0  4  1  2  3  7  6  5  8 11 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7296266691529214, 0.7516148130246505, 0, 1, 0];[12, 13, 8];3;111;[12 13  8 10  9  0  2  1  7  6  5  4  3 11];[0, 0, 0, 0, 0, 0, 0, 0, 0.7739745137577015, 0.7296266691529214, 0.7516148130246505, 0, 1, 0.8021475944750038];[12, 9, 13];3;161;[12  9 13  8 10  0  2  1  7  6  5  4  3 11];[0, 0, 0, 0, 0, 0, 0, 0, 0.7739745137577015, 0.8457474297493351, 0.7516148130246505, 0, 1, 0.8021475944750038];[12, 9, 13];3;211;[12  9 13  8 10  6 11  5  7  4  2  3  1  0];[0, 0, 0, 0, 0, 0.36323417043320655, 0.36323417043320655, 0, 0.7739745137577015, 0.8457474297493351, 0.7516148130246505, 0.36323417043320655, 1, 0.8021475944750038]
10090;14;14;[12, 10, 13, 11, 3];5;16448;[12 10 13  0  2 11  1  3  7  6  5  4  8  9];[0.6372815822796434, 0, 0.6372815822796434, 0, 0, 0, 0, 0, 0, 0, 0.8710576393495529, 0.6200529066137871, 1, 0.7151057983105655];[12, 5, 10, 2, 11];5;1134;[12  5 10  6  9  7 13  0  2 11  1  3  4  8];[0.6372815822796434, 0.5655774713854959, 0.6372815822796434, 0, 0, 0.8876016940113824, 0.8472264133199224, 0.7346152629467756, 0, 0.7563657735478033, 0.8710576393495529, 0.6200529066137871, 1, 0.7151057983105655];[12, 10, 6, 9, 11];5;414;[12  5 10  6  9  7 13 11  0  2  1  8  4  3];[0.6372815822796434, 0.5655774713854959, 0.6372815822796434, 0, 0, 0.8876016940113824, 0.8472264133199224, 0.7346152629467756, 0.44934143568938684, 0.7563657735478033, 0.8710576393495529, 0.6463245512030585, 1, 0.7151057983105655];[12, 3, 10, 13, 11];5;1234;[12  3  5 10  6  9  7 13  2 11  1  0  8  4];[0.5458373454312411, 0.5458373454312411, 0.703136086490824, 0.9606253862425874, 0, 0.8876016940113824, 0.8472264133199224, 0.7346152629467756, 0.44934143568938684, 0.7563657735478033, 0.8710576393495529, 0.6463245512030585, 1, 0.7151057983105655]
10091;14;14;[11, 9];2;61;[11  2  9  1  8  0  3  4  7  6  5 10 12 13];[0.5146709547419472, 0.6032973122970644, 0.8090611715334123, 0.4033553289408837, 0, 0, 0, 0, 0.6032973122970644, 0.7626233427457296, 0, 1, 0, 0];[11, 9];2;111;[11  2  9  1  8  3  5  0  7  6  4 10 12 13];[0.5146709547419472, 0.6032973122970644, 0.8090611715334123, 0.5175174682084339, 0, 0.5175174682084339, 0, 0, 0.6032973122970644, 0.7626233427457296, 0, 1, 0, 0];[11, 9];2;161;[11  2  9 13  8  1  3  5  0  7  4  6 10 12];[0.5146709547419472, 0.6032973122970644, 0.8090611715334123, 0.5175174682084339, 0, 0.5175174682084339, 0, 0, 0.6032973122970644, 0.8012455956289676, 0, 1, 0, 0.8012455956289676];[11, 9];2;211;[11  2  9 13  4  8  1  7 12  6  3  5  0 10];[0.5146709547419472, 0.6032973122970644, 0.8090611715334123, 0.5175174682084339, 0.616600261960076, 0.5175174682084339, 0.5237558092977954, 0.5993720533520017, 0.6032973122970644, 0.8012455956289676, 0, 1, 0.5604787977356197, 0.8012455956289676]
10092;14;14;[12, 11, 8];3;120;[12 11 13  2  8  0  1 10  7  6  5  4  3  9];[0.29936172522891347, 0.29936172522891347, 0.46355288229399855, 0, 0, 0, 0, 0, 0.29936172522891347, 0, 0.2977276023128527, 0.6303557734846257, 1, 0.5314652201626275];[12, 11, 8];3;364;[12 11 13  2  8  5  7  0  6  4  1  3 10  9];[0.39703592321724684, 0, 0.46355288229399855, 0, 0, 0.4535864285009023, 0, 0.4353455452597842, 0.4535864285009023, 0, 0, 0.6303557734846257, 1, 0.5314652201626275];[12, 11, 8];3;1184;[12  7 11 13  2  8  5 10  6  4  1  3  0  9];[0, 0, 0.5017854204600357, 0, 0, 0.4535864285009023, 0, 0.6691991280765447, 0.4535864285009023, 0, 0.4377484226826212, 0.6661393540250717, 1, 0.5427755542742269];[12, 11, 10];3;1234;[12  7 11 13 10  0  2  1  6  5  4  3  8  9];[0, 0, 0, 0, 0, 0, 0, 0.6691991280765447, 0, 0, 0.4377484226826212, 0.6661393540250717, 1, 0.5427755542742269]
10093;14;14;[11, 12];2;571;[11  9  7 12 13  0  5  8 10  6  2  3  1  4];[0.43412305955822855, 0, 0, 0, 0, 0.3472883226766185, 0, 0.5739031618259779, 0.3472883226766185, 0.6560078602199434, 0.3024174556769919, 1, 0.5739031618259779, 0.46589993698405374];[11, 12];2;621;[11  0 12  9  5  1 10  3  7 13  8  4  6  2];[0.7649702251246286, 0.6462144108705139, 0, 0.5763122428996573, 0.3291571086564537, 0.6462144108705139, 0, 0.5763122428996573, 0.3472883226766185, 0.6560078602199434, 0.6105952059968108, 1, 0.6671452254036293, 0.46589993698405374];[11, 12];2;671;[11 10  4  0 12  9  5  1  7  2  6  3  8 13];[0.7649702251246286, 0.6462144108705139, 0.40143974473622246, 0, 0.7679726522027109, 0.6462144108705139, 0.40143974473622246, 0.6394744964712364, 0, 0.6560078602199434, 0.7829163652018617, 1, 0.6671452254036293, 0];[11, 12];2;721;[11 10  4  0 12  9  5  1  7 13  3  2  6  8];[0.7649702251246286, 0.6462144108705139, 0.40143974473622246, 0.4445970552425595, 0.7679726522027109, 0.6462144108705139, 0.40143974473622246, 0.6394744964712364, 0, 0.6560078602199434, 0.7829163652018617, 1, 0.6671452254036293, 0.4445970552425595]
10094;14;14;[11, 10, 7];3;61;[11 10  7  3  2  1  5  9  6  8  4  0 12 13];[0, 0.6756212740207642, 0.703084808245389, 0.7608675120852187, 0, 0.5069546524034253, 0.5067839692124869, 0.7801912223985362, 0.5067839692124869, 0.5069546524034253, 0.8776449006020639, 1, 0, 0];[11, 10, 7];3;364;[11 10  0  1  7  3  2  5  4  6  8  9 12 13];[0.8768515884780506, 0.8084572557624885, 0.703084808245389, 0.7608675120852187, 0.6412147532799938, 0.6556101361160606, 0.5067839692124869, 0.7878016094496691, 0.5067839692124869, 0, 0.8776449006020639, 1, 0, 0];[11, 10, 7];3;414;[11 10  0  1  7  3  2  6  5  4  9 12  8 13];[0.8768515884780506, 0.8084572557624885, 0.7563811452265476, 0.7608675120852187, 0.6412147532799938, 0.6556101361160606, 0.7509762228943656, 0.7878016094496691, 0, 0.5174288536153222, 0.8776449006020639, 1, 0.506470466017334, 0];[11, 10, 7];3;464;[11 10  0  1  7  3  2  6  5  4  9 12  8 13];[0.8768515884780506, 0.8084572557624885, 0.7563811452265476, 0.7608675120852187, 0.6412147532799938, 0.6556101361160606, 0.7509762228943656, 0.7878016094496691, 0, 0.5174288536153222, 0.8776449006020639, 1, 0.506470466017334, 0]
10095;14;14;[9, 2, 12];3;70;[ 9  2  1 12 11  7  5  0  4 10  3  6  8 13];[0.6042392816954669, 0.6665924424582874, 0.8649626588767787, 0.4047765334347333, 0.5654575202434822, 0.6124573909635449, 0, 0.6137675487677866, 0, 1, 0.5654575202434822, 0.646043304225715, 0.6611509719668378, 0];[9, 2, 12];3;120;[ 9  3  2 12 10  1 11  7  5  4  6  0  8 13];[0, 0.6665924424582874, 0.8649626588767787, 0.8972788288444306, 0.48502661451798207, 0.6124573909635449, 0, 0.6137675487677866, 0, 1, 0.6884935260645971, 0.646043304225715, 0.6935222522600408, 0];[9, 2, 12];3;187;[ 9  3  2  8 12  1 10 11  4  7  5  0  6 13];[0, 0.6918351115503507, 0.8649626588767787, 0.8972788288444306, 0.635858419445869, 0.6124573909635449, 0, 0.6137675487677866, 0.8537238727607696, 1, 0.6884935260645971, 0.646043304225715, 0.7879676158836462, 0];[9, 12, 2];3;220;[ 9  3 12  2  8  7  1 10 11  4  5  0  6 13];[0, 0.6918351115503507, 0.8649626588767787, 0.8972788288444306, 0.635858419445869, 0.6124573909635449, 0, 0.8016209776259233, 0.8537238727607696, 1, 0.6884935260645971, 0.646043304225715, 0.8775448229303499, 0]
10096;14;14;[10, 12, 8, 11];4;70;[10 12  8 11  4  9  2  0  7  6  5  3  1 13];[0, 0, 0, 0, 0.5684751594057337, 0, 0, 0, 0.7147073427812602, 0.4371609301938849, 1, 0.6716558820985075, 0.7281587772025885, 0];[10, 12, 8, 11];4;364;[10  4  3 12  8 11  9  6 13  7  1  2  0  5];[0, 0, 0, 0.7874154959839972, 0.8108144716956568, 0, 0.2806027405714995, 0, 0.7346160301503261, 0.6279590435756659, 1, 0.6716558820985075, 0.7561630672673026, 0.2806027405714995];[10, 8, 12, 11];4;671;[10  4  3  8 13 12 11  9  6  5  7  1  2  0];[0.463889539134335, 0.49912351715897657, 0.49912351715897657, 0.7874154959839972, 0.8108144716956568, 0.560907572412738, 0.560907572412738, 0.5370716973649587, 0.7785721875518308, 0.6279590435756659, 1, 0.7448747574798217, 0.7561630672673026, 0.7785721875518308];[10, 8, 12, 11];4;721;[10  0  3  4  2  8 13 12 11  7  1  9  6  5];[0.934961337449132, 0.6673962797476505, 0.7801438617712292, 0.8336178487099506, 0.8252795846986544, 0.560907572412738, 0.560907572412738, 0.691336422758993, 0.7785721875518308, 0.6279590435756659, 1, 0.7448747574798217, 0.7561630672673026, 0.7785721875518308]
10097;14;14;[11, 1, 10];3;2109;[11  1 12  0  8  9  3  4 10 13  5  2  7  6];[0.6380720309504956, 0.6663627120785949, 0, 0.5835246807820144, 0.4632595869239844, 0, 0, 0, 0.5954404018116743, 0.5945994580222201, 0.3832565605622653, 1, 0.6380720309504956, 0.3832565605622653];[11, 10, 0];3;120;[11 10  7  0 12  3  8  1  6  5  4  2  9 13];[0.6380720309504956, 0, 0, 0.5835246807820144, 0, 0, 0, 0.7434341289016102, 0.5326245399077014, 0, 0.8002793522460251, 1, 0.6380720309504956, 0];[11, 10, 0];3;170;[11 10  7  0 12  2  3  8  5  6  1  4  9 13];[0.6380720309504956, 0, 0.6019876331258373, 0.5835246807820144, 0, 0.4595680872623731, 0, 0.7434341289016102, 0.5326245399077014, 0, 0.8002793522460251, 1, 0.6380720309504956, 0];[11, 10, 0];3;220;[11 10  7  0 12  9  4  2  3 13  8  1  6  5];[0.6380720309504956, 0, 0.6019876331258373, 0.5835246807820144, 0.6376990324092631, 0, 0, 0.7434341289016102, 0.5326245399077014, 0.6376990324092631, 0.8246786014515548, 1, 0.6380720309504956, 0.5411850811947939]
10098;14;14;[11, 8, 12, 10];4;571;[11  0  8  1  5  9 12  3 10  6  7  2  4 13];[0.8013972963947648, 0.7139316767258453, 0, 0.5770396561296487, 0, 0.7107132993789842, 0.4160074996663819, 0.3578343967824509, 0.7369446743265717, 0.6875062605183805, 0.4160074996663819, 1, 0.6399877718299389, 0];[11, 3, 2, 12];4;16498;[11  3  9  0  1  8  5  2  7  6 12  4 13 10];[0.8290554622116858, 0.8039146483458759, 0.7068030035524815, 0.9520214931151255, 0.6171406056058897, 0.7107132993789842, 0.6531956145276424, 0.7018617596385738, 0.7369446743265717, 0.926368864218731, 0, 1, 0.6399877718299389, 0.44419172904201676];[11, 3, 2, 12];4;2209;[11  3  1  9  0  2  8  5  7 10 12  6  4 13];[0.8290554622116858, 0.9426780700940348, 0.7756767725074327, 0.9520214931151255, 0.6171406056058897, 0.7107132993789842, 0.6531956145276424, 0.7018617596385738, 0.7369446743265717, 0.926368864218731, 0.6854499246188855, 1, 0.6765932713470489, 0.44419172904201676];[11, 3, 2, 12];4;2259;[11  3  1  9  7  0  2  8  5 12 10  6  4 13];[0.8290554622116858, 0.9426780700940348, 0.7756767725074327, 0.9520214931151255, 0.6171406056058897, 0.7107132993789842, 0.6540705971073387, 0.9115065857589725, 0.7369446743265717, 0.926368864218731, 0.6854499246188855, 1, 0.6880952168003426, 0.44419172904201676]
10099;14;14;[12, 7, 11];3;120;[12 10  7  8 11  5 13  3  6  4  1  2  0  9];[0, 0, 0, 0.5816106586793343, 0, 0.6515442804390046, 0, 0.8043808310716188, 0.7192056557816788, 0, 0.8144964936018544, 0.6802692700505006, 1, 0.6515442804390046];[12, 7, 11];3;364;[12  5 10  7  9  8 11 13  3  6  1  2  0  4];[0, 0, 0, 0.5816106586793343, 0, 0.9369633719950806, 0, 0.8043808310716188, 0.7192056557816788, 0.7215874689129943, 0.8144964936018544, 0.6802692700505006, 1, 0.6265258149653142];[12, 8, 11];3;1184;[12  5  8 10  7 13  9  2 11  1  6  3  4  0];[0, 0.6572296897181417, 0.700633604604079, 0.5816106586793343, 0, 0.9369633719950806, 0.6273308458576023, 0.8043808310716188, 0.8980333987364862, 0.7215874689129943, 0.8144964936018544, 0.700633604604079, 1, 0.7786536833383814];[12, 8, 11];3;1234;[12  5  8 13 10  7  9  2 11  1  6  3  4  0];[0, 0.6572296897181417, 0.7018321271199144, 0.5816106586793343, 0, 0.9369633719950806, 0.6273308458576023, 0.8043808310716188, 0.8980333987364862, 0.7215874689129943, 0.8144964936018544, 0.6802692700505006, 1, 0.8822171395974605]


==> results/chamfer/sinusoidal_short_narrow_combined_responsibility_multiple_explanations_results_10_simulation.csv <==
obstacles,discrete,distance
0.1,0.0,0.0
0.2,0.0125,0.075
0.3,0.0125,0.075
0.4,0.0625,0.09305555555555556
0.5,0.07222222222222222,0.24513888888888893
0.6,0.11111111111111112,0.33643790849673205
0.7,0.2638888888888889,0.39509803921568626
0.8,0.42544934640522875,0.4660947712418301
0.9,0.6719362745098039,0.738970588235294
1.0,1.0,1.0


==> results/chamfer/sinusoidal_short_narrow_combined_responsibility_multiple_explanations_results_11_simulation.csv <==
obstacles,discrete,distance
0.09090909090909091,0.0,0.0
0.18181818181818182,0.0,0.058333333333333334
0.2727272727272727,0.0,0.17678571428571427
0.36363636363636365,0.0,0.22309523809523815
0.45454545454545453,0.0,0.2755357142857143
0.5454545454545454,0.02589285714285714,0.30990079365079365
0.6363636363636364,0.056091269841269845,0.355734126984127
0.7272727272727273,0.18567460317460313,0.5006349206349207
0.8181818181818182,0.3256944444444444,0.6415674603174603
0.9090909090909091,0.5902380952380952,0.8236706349206349
1.0,1.0,1.0


==> results/chamfer/sinusoidal_short_narrow_combined_responsibility_multiple_explanations_results_12_simulation.csv <==
obstacles,discrete,distance
0.08333333333333333,0.0,0.0
0.16666666666666666,0.0,0.16
0.25,0.0,0.3183916083916084
0.3333333333333333,0.0,0.3305344655344655
0.4166666666666667,0.0,0.364760656010656
0.5,0.0,0.44923618048618047
0.5833333333333334,0.016666666666666666,0.5086546786546787
0.6666666666666666,0.03333333333333333,0.545950715950716
0.75,0.08333333333333333,0.6565434565434567
0.8333333333333334,0.1589697802197802,0.7184378121878122
0.9166666666666666,0.4048913586413586,0.8685360472860474
1.0,1.0,1.0


==> results/chamfer/sinusoidal_short_narrow_combined_responsibility_multiple_explanations_results_13_simulation.csv <==
obstacles,discrete,distance
0.07692307692307693,0.0,0.05
0.15384615384615385,0.0,0.11499999999999999
0.23076923076923078,0.0,0.23797619047619048
0.3076923076923077,0.0,0.25208909370199695
0.38461538461538464,0.06136363636363636,0.2739908031037063
0.46153846153846156,0.06458944281524927,0.3845689077947142
0.5384615384615384,0.07855048177628823,0.43448954271534923
0.6153846153846154,0.13177628822790113,0.4660382091027252
0.6923076923076923,0.19911499790532047,0.5128722173883464
0.7692307692307693,0.29565506178409406,0.6082060591738011
0.8461538461538461,0.44822431153076325,0.697082675389127
0.9230769230769231,0.6449311620279362,0.8580791967888741
1.0,1.0,1.0


==> results/chamfer/sinusoidal_short_narrow_combined_responsibility_multiple_explanations_results_14_simulation.csv <==
obstacles,discrete,distance
0.07142857142857142,0.0,0.0
0.14285714285714285,0.0,0.0
0.21428571428571427,0.0,0.0674120082815735
0.2857142857142857,0.0,0.10765010351966875
0.35714285714285715,0.0,0.14301977770513236
0.42857142857142855,0.0,0.17135322737705755
0.5,0.0,0.22412311694207898
0.5714285714285714,0.0,0.26302257439363425
0.6428571428571429,0.08685340802987863,0.32995757751716465
0.7142857142857143,0.1377310924369748,0.4022890494982042
0.7857142857142857,0.2715995363662706,0.5010832645319001
0.8571428571428571,0.4592421156651968,0.6806159992844051
0.9285714285714286,0.5462412878036877,0.8498227712258932
1.0,1.0,1.0


==> results/chamfer/sinusoidal_short_narrow_runs_results.csv <==
obstacles,exhaustive,discrete_50,discrete_100,euclidean_50,euclidean_100
10,1024,666.0,574.0,370.0,399.0
11,2048,1558.0,1393.0,578.0,347.0
12,4096,2698.0,3311.0,196.0,311.0
13,8192,5120.0,4825.0,659.0,304.0
14,16384,6596.0,11018.0,3193.0,2706.0


==> results/chamfer/sinusoidal_short_wide_combined_exhaustive_observed_results.csv <==
ctx_idx;num_of_obstacles;explanation;explanation_size;runs
11000;10;[7, 8, 9];3;176
11001;10;[6, 7];2;51
11002;10;[7, 8];2;54
11003;10;[6, 7, 8];3;173
11004;10;[8, 9];2;56
11005;10;[0, 4, 8, 9];4;250
11006;10;[1, 7, 8];3;118
11007;10;[3, 4, 5, 6];4;352
11008;10;[0, 3, 7, 8, 9];5;497
11009;10;[4, 6, 7];3;161
11010;10;[6, 7];2;51
11011;10;[1, 6, 7, 8];4;313
11012;10;[1, 7, 8];3;118
11013;10;[1, 6, 7];3;115
11014;10;[3, 6, 7, 8];4;368
11015;10;[0, 3, 4, 6, 9];5;484
11016;10;[6, 7];2;51
11017;10;[4, 6, 7, 8];4;378
11018;10;[0, 5, 6, 7];4;251
11019;10;[0, 3, 4, 6, 7, 8];6;750
11020;11;[0, 6, 7, 8];4;343
11021;11;[0, 3, 5, 6, 9];5;720
11022;11;[4, 5, 7, 8, 9];5;1010
11023;11;[5, 6, 7, 9];4;549
11024;11;[6, 7, 8, 9];4;558
11025;11;[6, 8, 9];3;226
11026;11;[2, 5, 6];3;162
11027;11;[7, 8];2;62
11028;11;[6, 7, 9, 10];4;560
11029;11;[8, 9];2;65
11030;11;[1, 6, 7, 8, 9];5;894
11031;11;[1, 3, 8, 9];4;399
11032;11;[7, 8];2;62
11033;11;[1, 8, 9, 10];4;436
11034;11;[0, 1, 2, 3, 4, 5, 6, 7];8;1817
11035;11;[0, 9, 10];3;112
11036;11;[0, 9, 10];3;112
11037;11;[9, 10];2;67
11038;11;[5, 7, 8];3;217
11039;11;[6, 7, 8];3;223
11040;12;[5, 9, 10];3;277
11041;12;[6, 7, 8, 9, 10, 11];6;2510
11042;12;[3, 6, 8, 9, 10, 11];6;2481
11043;12;[5, 6, 7, 8, 9];5;1566
11044;12;[2, 9, 10, 11];4;668
11045;12;[0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11];12;4096
11046;12;[8, 9, 10];3;296
11047;12;[7, 8];2;70
11048;12;[8, 9, 10];3;296
11049;12;[9, 10, 11];3;299
11050;12;[7, 8, 9];3;290
11051;12;[7, 8];2;70
11052;12;[5, 7, 10, 11];4;775
11053;12;[7, 8, 9];3;290
11054;12;[6, 7, 8];3;280
11055;12;[4, 7, 9, 10];4;753
11056;12;[4, 5, 6, 7, 8];5;1531
11057;12;[2, 10, 11];3;215
11058;12;[3, 6, 7, 8];4;705
11059;12;[0, 9, 10, 11];4;464
11060;13;[9, 10, 11, 12];4;1093
11061;13;[2, 8, 9, 10];4;874
11062;13;[0, 7, 8];3;144
11063;13;[3, 10, 11, 12];4;967
11064;13;[5, 9, 11];3;339
11065;13;[5, 10, 11];3;341
11066;13;[8, 9, 10];3;369
11067;13;[4, 10, 11, 12];4;1023
11068;13;[3, 5, 7, 9, 10];5;2204
11069;13;[7, 8, 9];3;359
11070;13;[3, 7, 8, 9, 10, 11];6;4007
11071;13;[0, 6, 9, 10];4;573
11072;13;[1, 11, 12];3;213
11073;13;[10, 11];2;90
11074;13;[0, 9, 10, 12];4;596
11075;13;[4, 5, 9, 10];4;983
11076;13;[5, 8, 9, 10, 11];5;2355
11077;13;[5, 11, 12];3;343
11078;13;[0, 1, 5, 6, 7, 9, 12];7;4509
11079;13;[0, 8, 9, 10];4;589
11080;14;[7, 8, 9];3;436
11081;14;[4, 11, 12];3;384
11082;14;[7, 8];2;86
11083;14;[1, 11, 12, 13];4;976
11084;14;[0, 7, 10, 11, 12, 13];6;4754
11085;14;[1, 10, 11, 12, 13];5;2681
11086;14;[0, 10, 12, 13];4;755
11087;14;[8, 9, 10];3;451
11088;14;[6, 7, 8, 9];4;1402
11089;14;[11, 12];2;104
11090;14;[9, 11];2;98
11091;14;[11, 12];2;104
11092;14;[7, 8, 9, 11];4;1438
11093;14;[12, 13];2;106
11094;14;[6, 9, 10];3;426
11095;14;[1, 3, 6, 9, 10];5;2427
11096;14;[0, 4, 5, 7, 9, 11];6;4536
11097;14;[2, 4, 6, 7, 9, 10];6;5824
11098;14;[0, 8, 10, 11, 13];5;2179
11099;14;[5, 7, 13];3;399


==> results/chamfer/sinusoidal_short_wide_combined_responsibility_discrete_discrete_sampling_results.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
11000;10;10;[7, 9, 8];3;185;[6 7 5 9 3 0 8 1 4 2];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[7, 8, 9];3;137;[6 7 5 8 9 3 2 0 4 1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[7, 8, 9];3;187;[6 7 5 8 9 2 3 0 4 1];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[7, 9, 8];3;464;[7 6 5 4 9 8 3 2 0 1];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
11001;10;10;[6, 7];2;185;[0 6 5 7 9 3 1 2 8 4];[0.5, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333];[7, 6];2;137;[1 0 2 7 6 5 4 8 9 3];[0.5, 1.0, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 6];2;220;[1 4 2 0 7 6 9 5 8 3];[0.5, 1.0, 0.5, 0.25, 1.0, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5];[6, 7];2;721;[1 4 2 0 6 5 7 9 3 8];[0.5, 1.0, 0.5, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5]
11002;10;10;[7, 8];2;1084;[3 2 6 1 0 4 5 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 8];2;1134;[6 9 2 0 3 4 7 1 8 5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.3333333333333333, 1.0];[8, 7];2;220;[6 9 8 7 3 2 0 1 4 5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5, 1.0];[7, 8];2;237;[6 9 7 0 8 2 3 1 4 5];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5, 1.0]
11003;10;10;[7, 8, 6];3;1084;[4 1 3 2 7 5 8 0 6 9];[0.25, 0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[6, 7, 8];3;364;[5 4 1 3 6 2 7 8 0 9];[0.25, 0.5, 0.3333333333333333, 0.5, 1.0, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[6, 7, 8];3;1184;[5 4 1 3 9 2 6 0 7 8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 1.0, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[6, 7, 8];3;1234;[5 4 1 3 9 2 6 0 7 8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 1.0, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
11004;10;10;[9, 8];2;1084;[0 2 3 4 7 6 9 1 5 8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[8, 9];2;621;[0 2 3 4 6 5 7 8 9 1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 9];2;1184;[0 1 2 3 4 5 6 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 8];2;1234;[1 9 2 0 4 5 6 3 7 8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
11005;10;10;[9, 0, 5, 8];4;185;[1 9 2 0 5 7 8 3 6 4];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5];[0, 8, 9, 5];4;235;[2 0 1 8 9 7 5 3 6 4];[0.5, 0.5, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5];[0, 8, 9, 4];4;1184;[2 0 1 7 6 8 9 3 4 5];[0.5, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5];[5, 0, 9, 8];4;464;[2 5 1 0 7 6 9 8 4 3];[0.5, 0.5, 1.0, 0.25, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 0.5]
11006;10;10;[1, 7, 8];3;571;[2 6 1 0 7 4 9 8 5 3];[0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 7, 8];3;621;[2 6 1 0 7 4 9 8 5 3];[0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 8, 7];3;671;[1 2 6 8 9 4 7 0 5 3];[0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.5];[1, 8, 7];3;1234;[4 1 6 2 9 8 3 0 7 5];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5]
11007;10;10;[5, 3, 4, 6];4;571;[0 5 7 9 3 2 4 1 6 8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[3, 5, 4, 6];4;621;[0 1 2 3 5 7 9 4 6 8];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[3, 4, 5, 6];4;671;[0 1 3 4 7 5 9 2 6 8];[1.0, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[3, 4, 6, 5];4;721;[0 1 3 4 6 5 7 9 2 8];[1.0, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5]
11008;10;10;[1, 5, 7, 9, 8];5;1084;[1 2 4 0 3 5 6 7 9 8];[0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333];[1, 5, 7, 8, 9];5;1134;[1 2 5 4 7 8 3 0 6 9];[0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[1, 5, 7, 8, 9];5;1184;[1 2 5 4 7 8 9 0 6 3];[0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5];[1, 5, 7, 8, 9];5;1234;[1 2 5 4 7 8 9 0 6 3];[0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5]
11009;10;10;[4, 6, 7];3;1084;[1 0 2 3 4 5 6 7 9 8];[0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333];[6, 7, 4];3;621;[1 5 6 0 7 3 8 2 4 9];[0.5, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 1.0, 0.5, 0.5, 0.3333333333333333];[6, 4, 7];3;1184;[1 5 6 8 4 3 7 2 9 0];[0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 1.0, 1.0, 0.5, 1.0, 0.5];[6, 7, 4];3;1234;[0 1 6 5 7 8 9 4 2 3];[1.0, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 1.0, 1.0, 1.0, 0.5]
11010;10;10;[6, 7];2;314;[0 1 6 8 5 4 7 3 2 9];[0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25];[6, 7];2;1134;[0 1 2 4 6 8 5 3 9 7];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333];[6, 7];2;671;[3 0 1 2 4 6 7 8 5 9];[0.5, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333];[6, 7];2;721;[3 0 1 2 4 6 7 8 5 9];[0.5, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333]
11011;10;10;[1, 6, 7, 8];4;1084;[1 2 6 7 9 3 5 0 4 8];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5];[1, 7, 6, 8];4;1134;[0 1 2 5 7 6 9 3 4 8];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[1, 6, 7, 8];4;1184;[0 1 2 4 6 5 7 9 3 8];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[1, 6, 7, 8];4;1234;[0 1 2 4 6 5 7 9 3 8];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5]
11012;10;10;[8, 1, 7];3;185;[8 1 3 2 6 5 7 4 9 0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333];[8, 2, 7];3;621;[8 0 2 1 4 5 6 3 7 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333];[8, 5, 7];3;1184;[8 0 9 3 4 5 1 2 7 6];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5];[8, 5, 7];3;1234;[8 0 9 3 4 5 1 2 7 6];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5]
11013;10;10;[1, 6, 7];3;571;[0 1 2 3 5 6 4 7 8 9];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 6, 7];3;621;[0 1 2 3 4 5 6 7 8 9];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[1, 6, 7];3;671;[0 1 2 3 4 5 6 7 8 9];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 1, 6];3;721;[7 0 2 1 3 4 5 6 8 9];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333]
11014;10;10;[4, 6, 7, 8];4;314;[0 4 2 1 3 6 7 8 9 5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 7, 8, 6];4;1134;[1 0 5 4 7 2 3 8 9 6];[0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333];[4, 7, 6, 8];4;671;[1 0 2 4 7 5 3 6 8 9];[0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[3, 7, 6, 8];4;721;[1 5 2 0 3 4 7 6 8 9];[0.5, 1.0, 0.5, 0.5, 0.5, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
11015;10;10;[3, 0, 9, 4, 6];5;1084;[2 5 3 0 7 9 4 1 6 8];[0.5, 0.25, 1.0, 0.5, 0.25, 1.0, 0.25, 0.5, 0.25, 0.5];[3, 0, 4, 9, 6];5;1134;[2 5 3 0 7 4 9 1 6 8];[0.5, 0.25, 1.0, 0.5, 0.5, 1.0, 0.25, 0.5, 0.25, 0.5];[6, 0, 4, 3, 9];5;1184;[2 5 6 0 4 3 7 9 1 8];[0.5, 0.3333333333333333, 1.0, 0.5, 0.5, 1.0, 1.0, 0.5, 0.3333333333333333, 0.5];[6, 3, 4, 9, 0];5;1234;[2 7 6 5 3 4 9 0 1 8];[0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5, 1.0, 1.0, 1.0, 0.3333333333333333, 0.5]
11016;10;10;[7, 6];2;571;[0 1 2 4 7 6 8 3 5 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[6, 7];2;235;[0 2 6 5 4 1 7 8 3 9];[0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25];[6, 7];2;187;[0 2 6 5 7 1 3 4 8 9];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25];[6, 7];2;237;[0 2 6 5 7 9 3 1 4 8];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5]
11017;10;10;[5, 6, 8, 7];4;571;[1 5 6 8 3 2 4 0 7 9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 0.25];[7, 6, 5, 8];4;235;[1 7 6 5 8 3 0 2 4 9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[5, 7, 6, 8];4;285;[0 1 2 5 7 6 8 3 4 9];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[5, 7, 6, 8];4;464;[0 1 2 5 7 6 9 8 4 3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5]
11018;10;10;[4, 2, 7, 6];4;571;[4 0 2 1 7 6 9 8 5 3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 5, 6, 7];4;621;[4 5 9 0 3 2 6 1 7 8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[0, 5, 6, 7];4;671;[0 4 5 9 3 2 6 1 7 8];[1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[0, 5, 7, 6];4;1234;[0 4 5 1 9 8 3 2 7 6];[1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
11019;10;10;[1, 2, 6, 7, 8, 4];6;1084;[1 2 6 5 7 8 9 0 4 3];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[1, 2, 4, 6, 7, 8];6;1134;[1 2 5 4 6 7 9 8 0 3];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[1, 2, 4, 6, 7, 8];6;1184;[1 2 5 4 6 7 9 8 0 3];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[0, 3, 4, 6, 7, 8];6;721;[0 1 2 3 4 5 6 7 8 9];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
11020;11;11;[5, 3, 7, 8];4;1084;[ 5  3  9  6  1  4  7  2 10  8  0];[0.2, 0.3333333333333333, 0.25, 0.5, 0.25, 1.0, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25];[5, 3, 8, 7];4;1134;[ 5  1  3  9  8 10  6  4  2  7  0];[0.2, 0.5, 0.25, 0.5, 0.25, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333];[5, 3, 8, 7];4;1184;[ 5  1  3  9  8 10  6  2  7  4  0];[0.25, 0.5, 0.25, 0.5, 0.25, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333];[5, 3, 8, 7];4;1234;[ 5  1  3  9  8 10  6  2  7  4  0];[0.25, 0.5, 0.25, 0.5, 0.25, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333]
11021;11;11;[0, 3, 5, 6, 9];5;2109;[ 0  1  2  3  5  6 10  4  7  8  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333];[3, 5, 6, 0, 9];5;2159;[ 3  4  5 10  2  1  6  0  9  8  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5];[3, 5, 6, 0, 9];5;2209;[ 3  4  5 10  2  1  6  0  9  8  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5];[3, 5, 9, 0, 6];5;2259;[ 1  3  5  4 10  9  2  0  8  6  7];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5]
11022;11;11;[7, 5, 9, 8, 4];5;2109;[ 0  1  7  5  6  3 10  9  8  4  2];[0.5, 0.5, 0.2, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333];[7, 5, 4, 8, 9];5;1134;[ 0  1  7  5  3  2  4  6  8  9 10];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 5, 8, 9, 4];5;2209;[ 7  1  5  0  3  2  6  8 10  9  4];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 5, 9, 4, 8];5;1234;[ 7  1  5  2  9  3  4  0  6  8 10];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333]
11023;11;11;[6, 7, 5, 9];4;2109;[ 0  1  6 10  7  5  3  2  4  8  9];[0.5, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.5];[6, 5, 7, 9];4;2159;[ 0  1  6 10  3  4  5  2  7  8  9];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[6, 9, 7, 5];4;2209;[ 0  1  3  6 10  9  2  4  7  5  8];[0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[6, 9, 7, 5];4;2259;[ 0  1  3  4  6  9 10  2  7  5  8];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
11024;11;11;[8, 9, 7, 6];4;1084;[ 3  8  9  0  4  5  1  2  7  6 10];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[7, 6, 9, 8];4;2159;[ 0  2  3  4  7  6  9  8 10  1  5];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 6, 7, 9];4;1184;[ 4  8  2  0  3  5  6  1  7  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[8, 6, 7, 9];4;1234;[ 4  8  2  0  3  5  6  1  7  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
11025;11;11;[6, 8, 9];3;1084;[ 0  1  2  4  6  5  7  8 10  9  3];[0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[9, 6, 8];3;2159;[ 3  9 10  0  6  5  1  4  7  2  8];[0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5];[9, 6, 8];3;2209;[ 3  9 10  0  6  5  1  4  7  2  8];[0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5];[9, 8, 7];3;721;[ 0  3  9  8 10  4  1  2  7  6  5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5]
11026;11;11;[5, 2, 6];3;2109;[ 3  7  5  4 10  9  1  2  8  6  0];[0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[2, 5, 6];3;235;[ 0  1  2  3  4  5  6  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 5, 6];3;285;[ 0  1  2  3  4  5  6  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 5, 6];3;335;[ 0  1  2  3  4  5  6  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
11027;11;11;[7, 8];2;571;[ 0  1  2  3  4  5  6  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 7];2;621;[ 6  8  2  0  3  4  5  1  7  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[8, 7];2;161;[ 8  1  7  4 10  3  5  0  9  6  2];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.5];[8, 7];2;237;[ 8  0  2  1  7 10  9  4  6  5  3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5, 0.5]
11028;11;11;[6, 7, 9, 10];4;2109;[ 1  3  8  5  6  4  7  2  0  9 10];[0.2, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.2, 0.2];[6, 9, 7, 10];4;2159;[ 1  3  8  0  6  5  9  4  7  2 10];[0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25];[6, 10, 9, 7];4;2209;[ 1  3  8  0  4  5  6  2 10  9  7];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333];[6, 7, 9, 10];4;2259;[ 1  2  3  6  8  0  5  4  7  9 10];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
11029;11;11;[9, 8];2;2109;[ 7 10  4  0  5  6  9  1  2  3  8];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.2, 0.3333333333333333, 0.5];[9, 8];2;2159;[ 0  7 10  2  5  4  6  1  9  8  3];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[9, 8];2;2209;[ 0  7 10  2  5  4  6  1  9  8  3];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[9, 8];2;2259;[ 4  0  6  1  7 10  5  2  9  8  3];[0.5, 0.5, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
11030;11;11;[6, 1, 7, 8, 9];5;2109;[ 6  0  2  1  3  4  5  7 10  8  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333];[6, 1, 7, 8, 9];5;2159;[ 6  0  2  1  3  4  5  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 7, 1, 8, 9];5;2209;[ 6  7  0  1  3  2  5  4  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 7, 1, 8, 9];5;2259;[ 6  7  0  1  3  2  5  4  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
11031;11;11;[1, 4, 8, 9];4;2109;[ 1 10  2  0  4  5  6  3  7  8  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[1, 4, 8, 9];4;2159;[ 1  4 10  2  3  5  6  0  7  8  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[4, 1, 9, 8];4;2209;[ 4  1 10  2  3  5  6  0  7  9  8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5];[4, 1, 8, 9];4;2259;[ 4  1 10  2  3  5  6  0  7  8  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
11032;11;11;[8, 7];2;1084;[ 6  1  3  0 10  8  2  4  7  5  9];[0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.25, 1.0, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333];[7, 8];2;1134;[ 6  1  3  2  7  8  9  0 10  5  4];[0.3333333333333333, 0.5, 0.5, 0.5, 0.2, 0.25, 1.0, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 8];2;285;[ 6  1  3  2  7  8  5  0 10  9  4];[0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 1.0, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 8];2;335;[ 6  1  3  2  7  8  5  0 10  9  4];[0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 1.0, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
11033;11;11;[10, 3, 9, 8];4;1084;[ 4 10  3  1  2  5  7  0  9  8  6];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.2, 0.25, 0.25, 0.25, 0.5];[10, 1, 9, 8];4;1134;[10  1  3  2  6  5  7  4  9  8  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0];[10, 1, 9, 8];4;1184;[10  1  3  2  6  5  7  4  9  8  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0];[10, 2, 8, 9];4;2259;[10  0  2  1  4  5  6  3  7  8  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0]
11034;11;11;[3, 7, 1, 0, 2, 4, 6, 5];8;1084;[ 3  7  1  0  2  4  6  9 10  5  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333];[0, 2, 3, 4, 7, 5, 1, 6];8;621;[ 0  2  3  4  7  5  8  1  6  9 10];[1.0, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[0, 2, 3, 4, 7, 5, 1, 6];8;671;[ 0  2  3  4  7  5  8  1  6  9 10];[1.0, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[0, 2, 3, 4, 7, 5, 1, 6];8;721;[ 0  2  3  4  7  5  8  1  6  9 10];[1.0, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
11035;11;11;[0, 10, 9];3;2109;[ 0  2  3  4  6  5  7  8 10  9  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 9, 10];3;2159;[ 0  2  5  1  3  4  6  7  8  9 10];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 9, 10];3;2209;[ 0  1  2  3  5  7  4  6  8  9 10];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 9, 10];3;2259;[ 0  1  2  3  5  7  8  4  6  9 10];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
11036;11;11;[0, 10, 9];3;2109;[ 0  1  6  5  8  3  7  2 10  9  4];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[0, 10, 9];3;2159;[ 0  1  2  3  5  6  8  4  7 10  9];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333];[0, 9, 10];3;2209;[ 8  0  2  1  5  6  3  4  7  9 10];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333];[0, 9, 10];3;2259;[ 8  0  2  1  5  6  3  4  7  9 10];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333]
11037;11;11;[10, 9];2;2109;[ 0  2  3  4  6  5  7  8 10  9  1];[0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[4, 5, 6, 7, 9];5;621;[ 0  1  2  3  4  5  6  7  9 10  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[4, 5, 6, 7, 9];5;1184;[ 0  1  2  3  4  5  6  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 5, 6, 7, 9];5;1234;[ 3  8  1  0  4  5  6  2  7  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
11038;11;11;[7, 5, 8];3;1084;[ 3  7  2  0  5  4  6  9  1  8 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25];[7, 5, 8];3;1134;[ 3  7  1  0  2  4  5  6  9  8 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25];[0, 3, 7, 8];4;170;[ 0  3  7  8  2  4  5  1  6  9 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[0, 3, 7, 8];4;220;[ 0  3  7  8  2  4  5  1  6  9 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
11039;11;11;[1, 5, 7, 8];4;120;[ 0  1  5  4  7  8  9  2  6  3 10];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[8, 6, 7];3;170;[ 9  8  0  1  6  7  5  4 10  3  2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[8, 6, 7];3;1184;[ 9  8  0  1  6  5  2  4 10  7  3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[8, 1, 5, 7];4;721;[ 9  8  0  1  4  5  2  3  7  6 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
11040;12;12;[5, 9, 10];3;2109;[ 5  4  0  1  3  2  6  7  8  9 10 11];[0.25, 0.25, 0.25, 0.25, 0.5, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[5, 10, 9];3;4208;[ 5  4  1  2  6  3  7  8 11 10  0  9];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[5, 10, 9];3;4258;[ 5  4  1  2  6  3  7  8 11 10  0  9];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[5, 10, 9];3;4308;[ 5  4  0  1  3  2  6  7  8 10 11  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
11041;12;12;[7, 6, 9, 8, 11, 10];6;4158;[ 0  1  3  5  7  6  9  8  4  2 11 10];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25];[7, 6, 9, 8, 10, 11];6;4208;[ 0  1  3  5  7  6  9  8  4  2 10 11];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[6, 7, 8, 9, 11, 10];6;4258;[ 0  1  2  3  4  5  6  7  8  9 11 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[6, 7, 8, 9, 11, 10];6;4308;[ 0  1  2  3  4  5  6  7  8  9 11 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
11042;12;12;[6, 11, 8, 9, 10, 3];6;4158;[ 1  2  6  4 11  8  5  0  9  7 10  3];[0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[10, 6, 8, 11, 3, 9];6;4208;[ 1  4 10  6  8 11  2  3  7  5  0  9];[0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333];[10, 3, 6, 8, 11, 9];6;4258;[ 1  4 10  2  3  5  6  0  7  8 11  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333];[10, 3, 6, 8, 11, 9];6;4308;[ 1  7  5  4 10  3  0  2  6  8 11  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333]
11043;12;12;[6, 5, 7, 9, 8];5;4158;[ 3  2  6  5  7 11 10  9  4  0  1  8];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 7, 9, 6, 5];5;1134;[10  8  3  2  7  9  6  5 11  4  1  0];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[7, 8, 6, 9, 5];5;1184;[ 3  7 10  8  6  9  5  2 11  4  1  0];[0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[7, 8, 5, 9, 6];5;4308;[ 3  7 10  8  2  5  1  0  9  6 11  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
11044;12;12;[4, 11, 10, 9];4;4158;[ 3  4  7  8 11  1  2  0 10  5  6  9];[0.25, 0.25, 0.25, 0.5, 0.5, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333];[2, 11, 10, 9];4;4208;[ 0  2  3  4  7  8 11  1  6  5 10  9];[0.5, 0.25, 0.5, 0.5, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333];[2, 9, 10, 11];4;1184;[ 0  2  3  4  8  1  9  7 10 11  6  5];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 10, 9, 11];4;2259;[ 0  2  3  4  8  1  7  5 10  9 11  6];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
11045;12;12;[1, 2, 5, 4, 6, 7, 0, 8, 11, 9, 3, 10];12;4158;[ 1  2  5  4  6  7  0  8 11  9  3 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25];[6, 9, 4, 1, 5, 7, 8, 2, 11, 0, 10, 3];12;4208;[ 6  9  4  1  5  7  8  2 11  0 10  3];[0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333];[6, 11, 10, 9, 5, 0, 2, 1, 4, 7, 8, 3];12;4258;[ 6 11 10  9  5  0  2  1  4  7  8  3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5];[0, 6, 10, 9, 11, 5, 2, 1, 4, 7, 8, 3];12;4308;[ 0  6 10  9 11  5  2  1  4  7  8  3];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5]
11046;12;12;[8, 9, 10];3;2109;[ 0  7  6  8  9 11  5  1  3  4 10  2];[0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[8, 9, 10];3;4208;[ 0  1  2  4  6  5  7  8 11  9  3 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[10, 8, 9];3;2209;[ 2  7 10  4  5  6  8  0  9 11  1  3];[0.3333333333333333, 0.25, 1.0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[10, 8, 9];3;2259;[ 2  7 10  4  5  6  8  0  9 11  1  3];[0.3333333333333333, 0.25, 1.0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
11047;12;12;[7, 8];2;2109;[10 11  3  2  6  7  5  4  9  8  1  0];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[7, 8];2;2159;[10 11  3  2  6  7  5  4  9  8  1  0];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[7, 8];2;2209;[10 11  1  2  6  5  3  4  9  7  8  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[7, 8];2;4308;[10 11  0  1  4  5  2  3  7  6  9  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
11048;12;12;[9, 8, 10];3;4158;[ 3  2  5  9 11  6  0  1  8  7  4 10];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333];[9, 8, 10];3;4208;[ 3  2  5  4 11  9  0  1  7  6  8 10];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[10, 9, 8];3;414;[ 1  2  3  4  5 10  9  8 11  7  0  6];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 8, 10];3;721;[ 1  2  3  4  7  5  9  8 10 11  6  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
11049;12;12;[9, 10, 11];3;4158;[ 3  6  9  1  2  4  5  0  7  8 10 11];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[9, 10, 11];3;4208;[ 2  4  9  8  6  5  3  1 10 11  7  0];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[9, 10, 11];3;4258;[ 0  2  3  4  6  8  9  1  7  5 10 11];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[9, 10, 11];3;4308;[ 0  2  3  4  6  8  9  1  7  5 10 11];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
11050;12;12;[9, 8, 7];3;571;[ 4 10  3  0 11  9  8  1  7  6  5  2];[0.25, 0.2, 0.2, 0.25, 0.5, 0.2, 0.2, 0.2, 0.25, 0.25, 0.5, 0.25];[7, 9, 8];3;235;[ 4 10  3  0  7  9  8  1 11  6  2  5];[0.25, 0.25, 0.2, 0.25, 0.5, 0.2, 0.2, 0.25, 0.25, 0.25, 0.5, 0.25];[7, 9, 8];3;4258;[ 4 10  7  0  9 11  1  3  6  5  2  8];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333];[7, 9, 8];3;4308;[ 4 10  5  0  7 11  9  1  6  3  2  8];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333]
11051;12;12;[8, 7];2;4158;[ 0  1  2  3  6 10  9  8 11  4  5  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 7];2;4208;[ 0  1  2  3  4  6  9  8 10 11  7  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 7];2;4258;[ 1 10  2  0  4  6  8  3  9 11  7  5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[8, 7];2;4308;[ 1 10  2  0  4  6  8  3  9 11  7  5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
11052;12;12;[11, 10, 7, 6];4;4158;[ 8 11  9 10  0  1  2  3  7  6  5  4];[0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 1.0, 0.5, 0.5, 0.5];[11, 10, 6, 7];4;4208;[ 8 11  9 10  0  1  2  4  6  7  3  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 1.0, 0.5, 0.5, 0.5];[11, 10, 6, 7];4;4258;[ 8 11  9 10  0  1  2  4  6  7  3  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 1.0, 0.5, 0.5, 0.5];[11, 10, 6, 7];4;4308;[ 8 11  9 10  0  1  2  4  6  7  3  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 1.0, 0.5, 0.5, 0.5]
11053;12;12;[9, 7, 8];3;2109;[ 0  1  2  3  4  9 10  5  7  6  8 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[9, 7, 8];3;2159;[ 0  1  2  3  4  9 10  5  7  6  8 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[9, 7, 8];3;4258;[ 0  2 10 11  5  9  1  4  7  6  3  8];[0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.5];[9, 7, 8];3;4308;[ 0  2 10 11  5  9  1  4  7  6  3  8];[0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.5]
11054;12;12;[6, 8, 7];3;1084;[ 1  5  6  9 10  2  4  0  8  7 11  3];[0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[6, 7, 8];3;621;[ 0  1  2  3  4  5  6  7  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 7, 8];3;671;[ 0  1  2  3  4  5  6  7  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 7, 8];3;721;[ 0  1  2  3  4  5  6  7  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
11055;12;12;[6, 10, 9, 7];4;4158;[ 0  2  3  5  6 10  9  8 11  1  7  4];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 10, 9, 7];4;4208;[ 0  1  2  3  4  5  6  8 10  9 11  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 7, 9, 10];4;2209;[ 0  1  2  3  4  5  6  7  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 8, 10, 9];4;721;[ 1  5  7  8 10  2  3  0  9  6 11  4];[0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
11056;12;12;[8, 7, 5, 4, 6];5;2109;[ 2  8  9  0  7  5  1  4 10  3  6 11];[0.25, 0.25, 0.5, 0.2, 0.25, 0.25, 0.2, 0.25, 0.5, 0.5, 0.25, 0.2];[8, 6, 5, 4, 7];5;2159;[ 2  8  9  0  6  5  3  4 10  7  1 11];[0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25];[8, 4, 5, 7, 6];5;1184;[ 2  8  9  0  4  5  1  3  7  6 10 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[8, 4, 5, 7, 6];5;1234;[ 2  8  9  0  4  5  1  3  7  6 10 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
11057;12;12;[11, 4, 10];3;2109;[ 5 11  9  0  4  8  3  2 10  7  1  6];[0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.5, 0.2, 0.2, 0.25, 0.3333333333333333, 0.25, 0.5];[11, 2, 10];3;4208;[ 5 11  2  0  6  4  7  1  9  8  3 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5];[3, 11, 10];3;4258;[ 3  5  6 11  2  1  4  0  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[3, 10, 11];3;4308;[ 0  3  6  5 10 11  2  1  7  4  9  8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
11058;12;12;[3, 6, 7, 8];4;2109;[ 3  2  6  7 10  9  0  1  4  5  8 11];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[3, 7, 6, 8];4;2159;[ 1  2  3  7  6  9 10  0  4  5  8 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[3, 6, 7, 8];4;4258;[ 1  2  3  4  6  5  7  8 10  9 11  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 4, 7, 6];4;1234;[ 9  8  0  1  4  5  2  3  7  6 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
11059;12;12;[6, 11, 4, 9];4;4158;[ 1  6 10 11  5  4  2  0  9  7  8  3];[0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[2, 10, 11, 9];4;4208;[ 1  2  3  6 10 11  0  4  7  5  9  8];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[0, 11, 10, 9];4;4258;[ 0  1  2  3  6 11 10  4  7  5  9  8];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[0, 11, 10, 9];4;4308;[ 0  1  2  3  6 11 10  4  7  5  9  8];[1.0, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
11060;13;13;[10, 9, 12, 11];4;4158;[ 3  4  5  1  6  7 10  9 12  0  8 11  2];[0.25, 0.3333333333333333, 0.2, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[10, 9, 11, 12];4;8305;[ 3  4  5  1  6  7 10  9  0  2  8 11 12];[0.25, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[9, 10, 11, 12];4;8355;[ 3  4  5  1  6  7  9  8 10 11  0  2 12];[0.25, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[12, 9, 10, 11];4;4308;[ 3  4  1  0  6  5  7  8 12  9 10 11  2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
11061;13;13;[2, 8, 9, 10];4;8255;[ 0  4  2  1  7  8 12  3 11  5  9 10  6];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333];[2, 8, 10, 9];4;4208;[ 0  4  2  1  7  8 12  3  6  5 10  9 11];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333];[2, 10, 8, 9];4;8355;[ 0  4  2  1  7 11 10  8 12  6  3  5  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 2, 8, 10];4;8405;[ 0  4 12  9  3  7  2  1 11  8 10  5  6];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
11062;13;13;[0, 7, 8];3;4158;[ 5  4 10  9 12  3  0  1  7  6  2  8 11];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[7, 6, 8];3;8305;[ 1  7  5  4 12 11 10  9  6  0  2  3  8];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 7, 8];3;8355;[ 0  1  5  4  7 11 10  9 12  6  2  3  8];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 7, 8];3;8405;[ 0  1  2  3  4  5  6  7  9 10 11 12  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
11063;13;13;[3, 12, 10, 11];4;4158;[ 0  1  2  4  8  3  7  5 12  9 10 11  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[3, 12, 10, 11];4;4208;[ 8  0  2  1  4  5  7  3 12  9 10 11  6];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 1.0, 0.25, 0.25, 0.25, 0.25];[10, 12, 3, 11];4;1184;[ 8 10 12  0  4  1  2  3 11  7  5  9  6];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 1.0, 0.25, 0.5, 0.25, 0.5];[8, 10, 7, 12, 11];5;270;[ 8  2 10  7 12 11  6  0  4  5  1  3  9];[0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 1.0, 0.25, 0.5, 0.3333333333333333, 0.5]
11064;13;13;[3, 9, 8, 11];4;87;[ 3 10  9  8 11  2  7  1  6  5  4  0 12];[0.2, 0.2, 0.25, 0.3333333333333333, 0.2, 0.2, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2];[3, 9, 8, 11];4;137;[ 3 10  9  8 11  1  2  7  6  4  0  5 12];[0.2, 0.25, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2];[3, 9, 8, 11];4;187;[ 3 10  9  8 11  1  2  4 12  7  6  0  5];[0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[2, 8, 11, 9];4;270;[ 2 10  8  3 11  9  1  4 12  7  5  6  0];[0.2, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25]
11065;13;13;[11, 6, 10];3;4158;[ 2  7  9  8 11  4  3  1  6  5  0 10 12];[0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2];[11, 6, 10];3;4208;[ 2  7  9  8 11  3  1  0  6  5  4 10 12];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[11, 6, 10];3;4258;[ 2  4  7  1  9 11  8  3  6  5  0 10 12];[0.25, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[5, 11, 10];3;4308;[ 2  4  5  1  7 11  9  8  6  3  0 10 12];[0.25, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25]
11066;13;13;[10, 8, 9];3;8255;[ 2  4 10  1  3  5  6  0  7  8 11 12  9];[0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.16666666666666666, 0.3333333333333333, 0.25, 0.25];[10, 8, 9];3;4208;[ 1  2  5  4  6 12 10  8  7  3  0  9 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[10, 8, 9];3;4258;[ 1  2  3  4  6  5 10  8 12  0  7  9 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[8, 10, 9];3;4308;[ 1  2  3  4  6  5  7  8 12 10  0  9 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333]
11067;13;13;[4, 11, 12, 10];4;8255;[ 4  8  5  3  6  0  7  1 11  9  2 12 10];[0.25, 0.25, 0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.16666666666666666, 0.25, 0.2];[4, 10, 12, 11];4;8305;[ 3  2  4  8  0  5  6  1  7 10 12  9 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[4, 10, 12, 11];4;8355;[ 3  2  4  8  0  5  6  1  7 10 12  9 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[4, 10, 12, 11];4;8405;[ 3  2  4  8  0  5  6  1  7  9 10 12 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
11068;13;13;[1, 7, 6, 5, 9, 8, 3];7;314;[ 1  7  6  5  9 11  8  3  4  0  2 10 12];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2];[0, 1, 6, 5, 7, 9, 8];7;364;[ 0  1  6  5  7 11  9  8  4  3  2 10 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2];[3, 5, 7, 9, 10];5;2209;[ 0  1  2  3  5  6  7  8 12  9 10 11  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 5, 7, 9, 10];5;2259;[ 3  2  1  0  5  6  7  8 12  9 10 11  4];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
11069;13;13;[7, 8, 9];3;4158;[ 0  2 10  1  4  6  7  3 12  8  5  9 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.2, 0.25];[8, 7, 9];3;4208;[ 0  2 10  8 12  4  1  3 11  7  6  9  5];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[7, 8, 9];3;4258;[ 0  2  6  4  7 12 10  8 11  3  1  9  5];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[7, 9, 8];3;4308;[ 0  2  5  4  6  7  9  8 12 11 10  3  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
11070;13;13;[3, 7, 10, 11, 9, 8];6;4158;[ 6  1  3  2  7 10 12  0 11  4  9  8  5];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 1.0, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[3, 7, 10, 11, 9, 8];6;4208;[ 6  1  3  2  7 10 12  0 11  4  9  8  5];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 1.0, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[9, 10, 7, 3, 8, 11];6;8355;[ 6  9 10  1  7 12  3  2  4  5  0  8 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 1.0, 0.3333333333333333, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333];[7, 9, 11, 10, 3, 8];6;8405;[ 6  1  7  9 12 11 10  2  3  4  0  5  8];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 1.0, 0.5, 0.25, 0.5, 0.5, 0.5, 0.5]
11071;13;13;[0, 6, 10, 9];4;8255;[ 0  1  2  3  4  6 10  8 12 11  9  5  7];[0.25, 0.25, 0.25, 0.25, 0.25, 0.16666666666666666, 0.25, 0.16666666666666666, 0.2, 0.2, 0.25, 0.2, 0.2];[0, 6, 9, 10];4;4208;[ 2 11  1  0  4  5  6  3  7  8  9 10 12];[0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.2];[6, 10, 0, 9];4;4258;[ 2 11  6  3  8 10  4  0  7  5  1  9 12];[0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25];[6, 10, 0, 9];4;8405;[ 2  6 12 11  8 10  4  3  7  5  1  0  9];[0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5]
11072;13;13;[1, 11, 12];3;8255;[ 1  3  9  8 10 11  0  2  7  6  5  4 12];[0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2];[1, 11, 12];3;8305;[ 0  1  3  8  9 10  4  2 11  7  5  6 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2];[1, 11, 12];3;8355;[ 0  1  3  8  9 10  4  2 11  7  5  6 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2];[1, 11, 12];3;8405;[ 0  1  3  8  9 10  4  2 11  7  5  6 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2]
11073;13;13;[10, 11];2;4158;[ 2 12  3  1  9 10  8  7 11  6  4  0  5];[0.2, 0.25, 0.5, 0.25, 0.2, 0.16666666666666666, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.5];[11, 10];2;8305;[ 2 12  9 11  6  1  3  4 10  7  5  8  0];[0.2, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5];[11, 10];2;8355;[ 2 12  9 11  4  0  1  3  7  6  5  8 10];[0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5];[11, 10];2;8405;[ 1  2  7 12  9 11  5  3  6  4  0  8 10];[0.25, 0.5, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5]
11074;13;13;[9, 0, 12, 10];4;8255;[ 3  9  6  0  7 11  8  5 12  4  1  2 10];[0.25, 0.2, 0.2, 0.5, 0.2, 0.25, 0.25, 0.25, 0.25, 0.5, 0.16666666666666666, 0.25, 0.25];[9, 0, 12, 10];4;8305;[ 3  9  2  0  7  6  8  5 12 11 10  1  4];[0.25, 0.2, 0.25, 0.5, 0.2, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25];[9, 12, 0, 10];4;8355;[ 3  9  6  1 12 11  8  0  7  5  4  2 10];[0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333];[9, 12, 5, 10];4;8405;[ 3  9  6  1 12 11  8  4  7  5  0  2 10];[0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333]
11075;13;13;[10, 4, 5, 9];4;8255;[ 7 11  6  0 12 10  8  2  3  4  1  5  9];[0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.2, 0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.2, 0.3333333333333333, 0.5, 0.3333333333333333];[9, 5, 10, 4];4;8305;[ 7  9 11  0  6  8  5  2 12 10  1  3  4];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[5, 9, 10, 4];4;8355;[ 3  5  7  9 11  2  6  0 12 10  8  1  4];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[5, 9, 10, 4];4;8405;[ 3  5  7  9 11  2  6  0 12 10  8  1  4];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
11076;13;13;[5, 8, 9, 10, 11];5;8255;[ 1  4  7  0  3  2  5  6  8  9 10 12 11];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.25];[8, 5, 10, 9, 11];5;8305;[ 0  1  3  4  7  8 12  2  6  5 10  9 11];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333];[9, 8, 10, 5, 11];5;8355;[ 0  1  2  3  4  7  9  8 10 12  6  5 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[8, 5, 9, 10, 11];5;8405;[ 7  4  8  0  3  2  5  1 12  9 10 11  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
11077;13;13;[5, 11, 12];3;8255;[ 3  5  9  2  6  4  8  1 10  0  7 11 12];[0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.2, 0.2];[5, 12, 11];3;8305;[ 1  2  3  5  9 12  8  0  7  6  4 10 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[5, 12, 11];3;8355;[ 1  2  3  5  7 12  9  8  6  4  0 10 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[5, 12, 11];3;8405;[ 0  1  2  3  5  6  7  8 12  9  4 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333]
11078;13;13;[1, 0, 5, 6, 7, 9, 12];7;8255;[ 2 11  1  0  4  5  6  3  7  8  9 10 12];[0.2, 0.2, 0.5, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.5, 0.2];[1, 0, 6, 7, 12, 5, 9];7;4208;[ 2 11  1  0  4  6  7  3 12  8  5  9 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333];[1, 0, 6, 7, 12, 5, 9];7;4258;[ 2 11  1  0  4  6  7  3 12  8  5  9 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333];[3, 4, 0, 6, 7, 12, 9];7;4308;[ 3  2  4 11  0  6  7  1 12  8  5  9 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333]
11079;13;13;[0, 10, 9, 8];4;571;[ 0  2  3  7  6 10  9  8 12 11  1  5  4];[0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[8, 9, 0, 10];4;2159;[ 4  8  9  0  7  6  3  2 12 11 10  1  5];[0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[8, 9, 0, 10];4;8355;[ 4  8  9  0  3  5  2  1  7  6 10 11 12];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[2, 4, 12, 9, 8, 10];6;270;[ 2  4 12  9  8 10  6  1  7  5  0  3 11];[0.25, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5]
11080;14;14;[7, 9, 8];3;87;[ 7  9 12  3  8 10 13  4 11  6  1  2  0  5];[0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.25, 0.2, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25];[7, 9, 8];3;137;[ 7  9 12  3  8 10  4  6 11 13  1  2  5  0];[0.2, 0.2, 0.2, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[7, 9, 8];3;4258;[ 0  7  6  9 12 13  4  2 11 10  3  8  5  1];[0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[7, 9, 8];3;16598;[ 0  7  6  5 12 13 10  9  4  1  2  3 11  8];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
11081;14;14;[9, 11, 12];3;16448;[ 0  3  9  8  4  5  1  2  7  6 10 11 12 13];[0.25, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2, 0.25, 0.25, 0.2, 0.2, 0.2, 0.2];[4, 11, 12];3;16498;[ 4  8  5  3  9  0  2  1  7  6 10 11 12 13];[0.25, 0.2, 0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.2, 0.2, 0.5, 0.3333333333333333, 0.2, 0.2, 0.2, 0.2];[4, 11, 12];3;16548;[ 4  8  5  3  9 10  1  0 11  7  2  6 12 13];[0.25, 0.25, 0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.2, 0.2, 0.5, 0.3333333333333333, 0.25, 0.25, 0.2, 0.2];[4, 11, 12];3;16598;[ 4  8  5  3  9  1  2  0 10  7 11  6 12 13];[0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.2, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.2, 0.2]
11082;14;14;[8, 7];2;16448;[ 0  8 11  1  6  7  5  4 13 10  9  2 12  3];[0.3333333333333333, 0.25, 0.2, 0.16666666666666666, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25];[3, 10, 8];3;235;[ 0  3 10  8 11  4  1  2  7  6  5  9 12 13];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[7, 8];2;1184;[12 10  0  1  7  6  3  4 11  8  5  2  9 13];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.25];[7, 8];2;1234;[12 10  0  1  7  6  3  4 13  8 11  2  5  9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
11083;14;14;[4, 12, 11, 13];4;16448;[ 4 12 10  8  7  3  5  2  6  0  1  9 11 13];[0.16666666666666666, 0.16666666666666666, 0.2, 0.2, 0.25, 0.2, 0.16666666666666666, 0.2, 0.25, 0.16666666666666666, 0.25, 0.16666666666666666, 0.25, 0.16666666666666666];[5, 13, 12, 11];4;8305;[ 0  5 13  4 10 12  8  1  7  6  2  3 11  9];[0.3333333333333333, 0.2, 0.2, 0.2, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.2, 0.25, 0.2, 0.25, 0.3333333333333333];[5, 13, 12, 11];4;8355;[ 0  5 13  3  7  4  8  1 12 10  6  2 11  9];[0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.3333333333333333];[5, 13, 12, 11];4;8405;[ 2  5  3  0  7  6 13  8  4  1 12 10 11  9];[0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.2, 0.25, 0.3333333333333333]
11084;14;14;[7, 4, 6, 10, 12, 13];6;16448;[ 5  7  4 11  3  2  1  0  6  8  9 10 12 13];[0.2, 0.2, 0.2, 0.2, 0.25, 0.25, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25, 0.2, 0.2];[4, 6, 7, 12, 10, 13];6;16498;[ 3  4  6  7  9  8  0  2 12  5 10 11 13  1];[0.25, 0.2, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[4, 6, 7, 10, 12, 13];6;16548;[ 3  4  6  2  7 10  9  8  5  0  1 11 12 13];[0.25, 0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[4, 13, 7, 10, 6, 12];6;16598;[ 3  4 13  8  7 10  6  2  9  5  1  0 11 12];[0.25, 0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5]
11085;14;14;[3, 11, 8, 12, 13];5;1084;[ 3  4 11  5  6  7  8  0 12 13  9 10  1  2];[0.25, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[3, 11, 8, 12, 13];5;16498;[ 3  4 11  1  2  5  6  0  7  8  9 10 12 13];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[3, 11, 8, 12, 13];5;16548;[ 3  4  6 11  2  1  5  0  7  8  9 10 12 13];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[13, 3, 11, 8, 12];5;16598;[ 7 13  4  3 11  6  2  1  5  0  9  8 10 12];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5]
11086;14;14;[0, 13, 10, 12];4;1084;[ 0  2  6  5  7 13 11  8 10 12  9  1  4  3];[0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[13, 8, 12, 9];4;1134;[ 7 13  5  0  6 11  8  2 12  9  1  3  4 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5];[13, 8, 12, 9];4;1184;[ 7 13  5  0  6 11  8  2 12  9  1  3  4 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5];[3, 13, 10, 12];4;16598;[ 3  7 13  1  2  5  6  0 11  8 10  9 12  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
11087;14;14;[10, 9, 8];3;4158;[ 0  1  2  4  5 10 12  3  7  6  9  8 13 11];[0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.2, 0.2, 0.25, 0.16666666666666666, 0.25, 0.2];[8, 10, 9];3;16498;[ 0  1  2  3  4  5  6  8 13 10 11 12  7  9];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25];[8, 10, 9];3;16548;[ 0  1  2  3  4  5  6  7  8 10 11 12 13  9];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25];[8, 10, 9];3;16598;[ 0  1  2  3  4  5  6  7  8 10 11 12 13  9];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25]
11088;14;14;[0, 3, 7, 9, 8];5;314;[ 1  2  0  3  7 10  9  8 11 12  5  6  4 13];[0.25, 0.5, 0.5, 0.25, 0.16666666666666666, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.16666666666666666];[0, 3, 7, 9, 8];5;364;[ 1  2  0  3  7 10  9  8 13 11  4  5  6 12];[0.25, 0.5, 0.5, 0.25, 0.2, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25];[6, 7, 8, 9];4;2209;[ 1  2  6  7 10  3  4  0 13  8  9 11  5 12];[0.25, 0.5, 0.5, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25];[6, 7, 8, 9];4;4308;[ 1  2  4  6  7 10  3  0  5  8  9 11 13 12];[0.25, 0.5, 0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25]
11089;14;14;[11, 12];2;8255;[ 3  5  7  1  4  6  9  8 11  2  0 10 12 13];[0.2, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.2, 0.2];[11, 12];2;16498;[ 3  5  7  1  4  6  9  8 13 11 10  2  0 12];[0.2, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25];[12, 11];2;8355;[ 3  6  5  4  7 13 12  0 11  1  8  9 10  2];[0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[12, 11];2;8405;[ 0  3  5  4  6  7 12 13 11  1  8  9 10  2];[0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333]
11090;14;14;[9, 11];2;571;[ 0  1  7  3  5  4  9  8 11 12  6  2 10 13];[0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.16666666666666666, 0.25, 0.25, 0.16666666666666666];[9, 11];2;16498;[ 0  1  7  2  3  4  5  6  8  9 11 12 13 10];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.16666666666666666, 0.25, 0.25, 0.25];[9, 11];2;4258;[ 0  1  7  2  3  4  5  6  8  9 10 11 12 13];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[11, 9];2;8405;[ 0  1  2  7 13 11  3  4  6  5  9  8 10 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333]
11091;14;14;[11, 12];2;16448;[ 7  8  9  0  5  4  3  2 11 13 10  1 12  6];[0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.2, 0.25];[11, 12];2;16498;[ 2  4  7  8  9  3  5  0 11 13  6  1 10 12];[0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.2, 0.25];[12, 11];2;4258;[ 6  5  2  4  7  8  9  0 12  3 10 11 13  1];[0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[12, 11];2;4308;[ 6  5  2  4  7  8  9  0 12  3 10 11 13  1];[0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25]
11092;14;14;[0, 6, 8, 10, 9];5;4158;[ 0  1  3 12  4  5  6  2  7  8 10  9 11 13];[0.25, 0.25, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.25, 0.2];[6, 8, 9, 0, 10];5;4208;[ 6  8  9  0  3  4  2  1 12  5  7 10 11 13];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.25, 0.2];[8, 9, 11, 7];4;8355;[ 6  8  9  0  3  4  2  1 13  5 11 12  7 10];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25];[6, 8, 9, 0, 10];5;8405;[ 6  8  9  0  3  4  2  1 12  5 10 11 13  7];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25]
11093;14;14;[12, 13];2;314;[ 4  3  2  9 12 13 11  0 10  7  5  1  6  8];[0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 1.0, 0.2, 0.16666666666666666, 0.2, 0.16666666666666666, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[13, 12];2;621;[ 4  3  5  2  6 13 11  9 12 10  0  1  7  8];[0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.2, 0.16666666666666666, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[13, 12];2;671;[ 4  3  5  2  6 13 11  9 12 10  0  1  7  8];[0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[13, 12];2;721;[ 4  3  5  2  6 13 11  9 12  7  1  0 10  8];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
11094;14;14;[6, 9, 10];3;16448;[ 0  2  7  8 13  6  3  1 12  9 11  5  4 10];[0.5, 0.25, 0.5, 0.25, 0.2, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333];[10, 6, 9];3;4208;[ 0  2  1  4  7 13 10  8  6  5  3  9 11 12];[0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[11, 7, 10, 6];4;2209;[ 0  2 13 11  7 10  1  4  8  6  3  5  9 12];[0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.5];[11, 7, 10, 6];4;2259;[ 0  2 13 11  7 10  1  4  8  6  3  5  9 12];[0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.5]
11095;14;14;[1, 3, 6, 10, 9];5;16448;[ 0  2  1  3  4  5  6 11 13 10 12  8  9  7];[0.5, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.16666666666666666, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25];[1, 3, 6, 9, 10];5;8305;[ 0  2  1  3  4  5  6  7  8  9 10 11 12 13];[0.5, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[1, 4, 6, 10, 9];5;16548;[ 0  2  1 13  4  5  6  3  7  8 10  9 11 12];[0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[1, 6, 10, 3, 9];5;16598;[ 0  2  1  5  6 10 13  3  7  4  9  8 11 12];[0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333]
11096;14;14;[7, 9, 0, 11, 4, 5];6;16448;[ 7  8  9  0  6 11  4  3 13  5  1  2 10 12];[0.25, 0.2, 0.2, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.2, 0.25];[0, 4, 5, 7, 11, 9];6;16498;[ 0  1  2  3  4  5  7  8 11  9 13  6 10 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333];[0, 4, 5, 7, 9, 11];6;16548;[ 0  1  2  3  4  5  6  7  8  9 11 13 10 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333];[4, 0, 5, 7, 9, 11];6;16598;[ 4 10 12  0  3  5  2  1  7  6  9  8 11 13];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
11097;14;14;[2, 4, 6, 10, 9, 7];6;2109;[ 3  2  4  1  0  6 10  9 13 12  7  5 11  8];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.2, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25];[10, 2, 4, 6, 9, 7];6;16498;[10 11  3  2  4  5  0  1 12  6  9  8 13  7];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25, 0.5, 0.5, 0.25, 0.25];[10, 4, 2, 7, 9, 6];6;2209;[ 1 13 10 11  4  0  2  3  7  9  6  5  8 12];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5];[10, 4, 2, 7, 9, 6];6;2259;[ 1 13 10 11  4  0  2  3  7  9  6  5  8 12];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5]
11098;14;14;[0, 8, 10, 11, 13];5;16448;[ 0  4  8  5  7 12  9  6  2  1  3 10 11 13];[0.3333333333333333, 0.2, 0.2, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.2, 0.25, 0.2];[0, 8, 11, 13, 10];5;16498;[ 0  4  8  2  3  5  6  1  7  9 11 12 13 10];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25];[0, 8, 10, 11, 13];5;16548;[ 0  2  3  4  8  1  6  5  7  9 10 11 12 13];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25];[0, 13, 8, 11, 10];5;16598;[ 0  2  3  4  6 13  9  8 12  7  1  5 11 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333]
11099;14;14;[0, 2, 9, 4, 10, 13];6;120;[ 0  2  9  4 10 13  6  3 11  8  1  5  7 12];[0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.2, 0.25, 0.16666666666666666, 0.2, 0.16666666666666666, 0.2, 0.3333333333333333, 0.25, 0.2, 0.16666666666666666, 0.25];[5, 7, 13];3;16498;[ 0  2  9  1  4  5  6  3  7  8 10 11 12 13];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[5, 7, 13];3;16548;[10  9  0  2  4  5  1  3  7  6  8 11 12 13];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.5, 0.25, 0.25, 0.25];[5, 7, 13];3;16598;[10  9  0  2  6  8  5  4 11  7  1  3 12 13];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25]


==> results/chamfer/sinusoidal_short_wide_combined_responsibility_distance_results_simulation.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
11000;10;10;[9, 8, 7];3;571;[9 4 8 6 7 1 3 0 5 2];[0, 0.6038104639240333, 0, 0.5197845676159358, 0.8772655425445326, 0, 0.6682460128229973, 0.6371013485810529, 0.7166343224892251, 1];[9, 8, 7];3;364;[9 4 0 2 5 8 7 6 1 3];[0.8450744589590293, 0.6038104639240333, 0.8072532255443694, 0.564384368762583, 0.8772655425445326, 0.7930753639862237, 0.6682460128229973, 0.6957115881269702, 0.7503862133189526, 1];[9, 8, 7];3;414;[9 4 5 0 2 8 6 7 3 1];[0.8450744589590293, 0.6038104639240333, 0.8072532255443694, 0.6759852542926653, 0.8772655425445326, 0.8715014149934547, 0.7339656373637549, 0.6957115881269702, 0.7503862133189526, 1];[9, 8, 7];3;464;[9 4 5 0 2 6 8 7 3 1];[0.8450744589590293, 0.6038104639240333, 0.8072532255443694, 0.6759852542926653, 0.8772655425445326, 0.8715014149934547, 0.7722262769798434, 0.6957115881269702, 0.7503862133189526, 1]
11001;10;10;[7, 6];2;56;[7 6 5 8 4 1 3 2 0 9];[0, 0.5313519757547627, 0, 0.3899024485500196, 0.5850460359485352, 0.6599084675823411, 0.9153763214456069, 1, 0.6545252851453407, 0];[7, 6];2;106;[7 6 1 0 4 5 8 3 2 9];[0.7440652367564591, 0.9018512772298662, 0.4714798065914856, 0.600038403762979, 0.6704943022652111, 0.6599084675823411, 0.9153763214456069, 1, 0.6545252851453407, 0];[7, 6];2;156;[7 6 1 0 2 4 9 5 8 3];[0.7440652367564591, 0.9018512772298662, 0.7095362670876734, 0.600038403762979, 0.7052985410446345, 0.6749058171585837, 0.9153763214456069, 1, 0.6545252851453407, 0.7052985410446345];[7, 6];2;206;[7 6 2 4 1 5 0 8 9 3];[0.7440652367564591, 0.9018512772298662, 0.9032354825516353, 0.600038403762979, 0.9032354825516353, 0.8063494969255037, 0.9153763214456069, 1, 0.7282875195002867, 0.6623644442164048]
11002;10;10;[7, 8];2;56;[7 8 6 9 3 5 2 1 4 0];[0, 0, 0, 0.515285338171394, 0, 0.515285338171394, 0.5923804908125048, 1, 0.7167002193409373, 0.5254501568716299];[7, 8];2;111;[7 2 8 6 3 9 0 1 4 5];[0, 0, 0.7766546638981603, 0.7015213947489856, 0, 0, 0.7015213947489856, 1, 0.7167002193409373, 0.5254501568716299];[7, 8];2;414;[7 6 0 2 8 3 9 1 4 5];[0.8131856992878064, 0, 0.7766546638981603, 0.5588325808875434, 0, 0, 0.8415561313095637, 1, 0.7167002193409373, 0.5254501568716299];[7, 8];2;270;[7 5 6 0 2 8 3 9 4 1];[0.8131856992878064, 0, 0.7766546638981603, 0.5588325808875434, 0, 0.8716508499872072, 0.8415561313095637, 1, 0.7510868979829394, 0.5254501568716299]
11003;10;10;[8, 7, 6];3;120;[8 0 3 2 7 6 1 5 4 9];[0.8257936748553923, 0.6214180733260706, 0.7091346759380027, 0.8095389758097981, 0, 0.5918186465026003, 0.6413458618180145, 0.671561623531759, 1, 0];[8, 7, 6];3;235;[8 0 3 1 2 7 6 5 9 4];[0.8257936748553923, 0.7300832607425772, 0.7091346759380027, 0.8095389758097981, 0, 0.5918186465026003, 0.6413458618180145, 0.671561623531759, 1, 0.44552282688943134];[8, 6, 7];3;414;[8 0 3 9 1 2 6 7 5 4];[0.8257936748553923, 0.7300832607425772, 0.7091346759380027, 0.8095389758097981, 0.5854976960855163, 0.5918186465026003, 0.7070477348982315, 0.671561623531759, 1, 0.7975308615272639];[8, 6, 7];3;1234;[8 3 2 1 0 9 6 4 7 5];[0.8257936748553923, 0.8458989944102423, 0.8708162067910397, 0.8806202851810062, 0.7360435918288767, 0.5918186465026003, 0.7873802163838801, 0.671561623531759, 1, 0.7975308615272639]
11004;10;10;[8, 9];2;56;[8 9 7 5 2 1 3 0 6 4];[0, 0, 0.38753732249869266, 0, 0, 0.5941691866451374, 0, 0.5941691866451374, 1, 0.6705231749607389];[8, 9];2;106;[8 9 7 2 4 1 3 0 6 5];[0, 0, 0.45547834118730585, 0, 0.45547834118730585, 0, 0, 0.6411342935617689, 1, 0.6705231749607389];[8, 9];2;156;[8 9 7 6 2 4 3 1 5 0];[0, 0, 0.45547834118730585, 0, 0.45547834118730585, 0, 0.5337353346443637, 0.6411342935617689, 1, 0.8336108698231965];[8, 9];2;206;[8 9 6 7 5 2 4 3 1 0];[0, 0, 0.45547834118730585, 0, 0.45547834118730585, 0.5281075563435491, 0.7403984658801782, 0.7403984658801782, 1, 0.8336108698231965]
11005;10;10;[9, 4, 8, 0];4;1084;[9 4 8 1 3 0 6 2 7 5];[0.6423378368214365, 0.7763182588035473, 0.5884557242222072, 0.751503234183359, 0.8092931884899782, 0, 0.6423378368214365, 0.5070510253310827, 0.7804221200991849, 1];[9, 4, 5, 8];4;120;[9 4 5 8 1 3 6 0 2 7];[0.6291407648222611, 0.7763182588035473, 0.5884557242222072, 0.751503234183359, 0.8092931884899782, 0.7892750225862735, 0.7420788125602522, 0.5070510253310827, 0.7804221200991849, 1];[9, 4, 5, 8];4;220;[9 3 4 5 8 1 6 2 0 7];[0.7007721439041109, 0.7763182588035473, 0.7295261191074792, 0.9019835492089406, 0.8092931884899782, 0.7892750225862735, 0.7420788125602522, 0.5070510253310827, 0.7804221200991849, 1];[9, 4, 5, 8];4;270;[9 3 4 5 8 1 6 2 0 7];[0.7007721439041109, 0.7763182588035473, 0.7295261191074792, 0.9019835492089406, 0.8092931884899782, 0.7892750225862735, 0.7420788125602522, 0.6812435378280665, 0.7804221200991849, 1]
11006;10;10;[8, 7, 1];3;571;[8 2 7 6 4 5 0 3 1 9];[0, 0, 0.8547198983883038, 0, 0.4819545561109043, 0.4477604334354918, 0.6311382129122336, 0.8275920561858905, 1, 0];[8, 7, 1];3;1134;[8 2 7 0 4 6 9 5 3 1];[0.8254328915249863, 0, 0.8547198983883038, 0.44016851894497727, 0.6690734921663468, 0.4477604334354918, 0.6311382129122336, 0.8275920561858905, 1, 0.5095151700708521];[8, 7, 1];3;1184;[8 2 7 0 4 6 9 5 3 1];[0.8254328915249863, 0, 0.8547198983883038, 0.44016851894497727, 0.6690734921663468, 0.4477604334354918, 0.6311382129122336, 0.8275920561858905, 1, 0.5095151700708521];[8, 4, 2, 7, 0, 5];6;270;[8 4 2 7 0 5 6 9 3 1];[0.8254328915249863, 0, 0.8547198983883038, 0.44016851894497727, 0.9361229197603076, 0.798647995377729, 0.6311382129122336, 0.8275920561858905, 1, 0.5095151700708521]
11007;10;10;[6, 4, 3, 5];4;185;[6 0 4 2 1 3 5 7 9 8];[0.9124573956847921, 0.687828363351313, 0.7975936710314561, 0.602512883153487, 0.8808784539206364, 0.508348852585435, 1, 0.45496655654051643, 0, 0.45496655654051643];[6, 4, 3, 5];4;364;[6 0 4 2 8 1 3 5 7 9];[0.9124573956847921, 0.6896966231465211, 0.8402790884793586, 0.6079058011491508, 0.8808784539206364, 0.5157392718699199, 1, 0.45496655654051643, 0.7672237662493938, 0.45496655654051643];[6, 4, 5, 3];4;414;[6 0 4 2 8 1 5 3 7 9];[0.9124573956847921, 0.6896966231465211, 0.8402790884793586, 0.6079058011491508, 0.8808784539206364, 0.6234145457800938, 1, 0.45496655654051643, 0.7672237662493938, 0.45496655654051643];[6, 4, 3, 5];4;464;[6 0 4 2 8 1 3 5 7 9];[0.9533824837505046, 0.7524269453064203, 0.8402790884793586, 0.7279262267211574, 0.8808784539206364, 0.6528841850546008, 1, 0.45496655654051643, 0.7672237662493938, 0.45496655654051643]
11008;10;10;[9, 7, 6, 8, 5];5;1084;[9 7 6 4 1 3 0 2 8 5];[0.6441592009546119, 0.7687036316602809, 0.6151798073781357, 0.6988715614843315, 0.7964230591288705, 0, 0.8575607629399621, 0.9081803446551057, 0.5310072640821518, 1];[9, 7, 3, 0, 8];5;1134;[9 7 3 6 4 2 1 5 0 8];[0.6985452737092807, 0.7687036316602809, 0.7868014602068866, 0.8825874655666841, 0.7964230591288705, 0.7399801781023272, 0.8575607629399621, 0.9081803446551057, 0.5453376119352613, 1];[9, 7, 3, 8, 0];5;1184;[9 7 3 6 5 4 2 1 8 0];[0.6985452737092807, 0.7687036316602809, 0.7868014602068866, 0.8825874655666841, 0.7964230591288705, 0.8214033268536851, 0.8575607629399621, 0.9081803446551057, 0.7597665801912658, 1];[9, 7, 3, 8, 0];5;1234;[9 2 7 3 6 5 4 1 8 0];[0.6985452737092807, 0.7687036316602809, 0.9169865043296545, 0.8825874655666841, 0.8054540789756529, 0.8214033268536851, 0.8575607629399621, 0.9081803446551057, 0.7597665801912658, 1]
11009;10;10;[7, 4, 6];3;571;[7 8 4 1 5 6 2 3 0 9];[0.5177399912928019, 0.659165948266187, 0.6231279722737681, 0.6003117248399142, 0.7015288584339332, 0.659165948266187, 0.6475324479730595, 1, 0.7385670213992305, 0];[7, 4, 6];3;621;[7 3 8 5 2 4 1 6 0 9];[0.5177399912928019, 0.6566353933501183, 0.712548237585049, 0.8880709186733109, 0.7015288584339332, 0.7187443189932228, 0.6475324479730595, 1, 0.7706659885835611, 0];[7, 4, 6];3;1184;[7 3 8 4 9 5 2 6 1 0];[0.5177399912928019, 0.6740100543591787, 0.712548237585049, 0.8880709186733109, 0.7861186431740674, 0.7187443189932228, 0.6986448004458038, 1, 0.8404406475459818, 0.7439379088150171];[7, 4, 6];3;1234;[7 3 1 8 4 2 9 5 6 0];[0.6544976672899319, 0.8495696475090341, 0.7506386051031163, 0.8880709186733109, 0.7861186431740674, 0.7187443189932228, 0.6986448004458038, 1, 0.8404406475459818, 0.7439379088150171]
11010;10;10;[7, 6];2;571;[7 0 3 6 9 5 4 8 1 2];[0.9225521371795248, 0.4206814432310388, 0, 0.8676202941021183, 0.6269740280000969, 0.7596482088219975, 0.7990730107247684, 1, 0.5182656735416736, 0.7648625692013663];[7, 6];2;364;[7 0 6 3 1 9 5 4 2 8];[0.9225521371795248, 0.8641011539939729, 0.6255821373355259, 0.8676202941021183, 0.6269740280000969, 0.7596482088219975, 0.8770179957081393, 1, 0.5182656735416736, 0.7648625692013663];[7, 6];2;671;[7 0 6 3 1 9 5 8 4 2];[0.9225521371795248, 0.8641011539939729, 0.6255821373355259, 0.8676202941021183, 0.6269740280000969, 0.7596482088219975, 0.8770179957081393, 1, 0.6383388169221508, 0.7648625692013663];[7, 6];2;721;[7 0 6 3 1 9 5 8 4 2];[0.9225521371795248, 0.8641011539939729, 0.6255821373355259, 0.8676202941021183, 0.6269740280000969, 0.7596482088219975, 0.8770179957081393, 1, 0.6383388169221508, 0.7648625692013663]
11011;10;10;[8, 6, 3, 2];4;120;[8 1 0 6 3 2 7 5 4 9];[0.8507849320462125, 0.986779659436213, 0.47197078781461416, 0.575603713660092, 0, 0, 0.7793255885823964, 0.47197078781461416, 1, 0];[8, 2, 6, 3];4;170;[8 1 2 0 6 3 9 4 7 5];[0.8507849320462125, 0.986779659436213, 0.866069877326489, 0.575603713660092, 0.47434039197518263, 0, 0.7793255885823964, 0, 1, 0.47434039197518263];[8, 1, 6, 7];4;1184;[8 1 2 0 6 5 4 3 7 9];[0.8507849320462125, 0.986779659436213, 0.866069877326489, 0.575603713660092, 0.5770728500621692, 0.6621453662122934, 0.7793255885823964, 0, 1, 0];[8, 1, 6, 7];4;335;[8 1 2 0 6 7 5 4 3 9];[0.8507849320462125, 0.986779659436213, 0.866069877326489, 0.575603713660092, 0.5770728500621692, 0.6621453662122934, 0.7793255885823964, 0.7174400597359978, 1, 0]
11012;10;10;[8, 6, 7, 4];4;70;[8 6 7 4 2 0 9 1 5 3];[0.5691086148441145, 0.5024466556134827, 0.6022168063586488, 0, 0.6311298336985846, 0.4453445846141561, 0.7514714562690565, 0.7482272262585119, 1, 0.5024466556134827];[8, 1, 7];3;235;[8 1 0 5 6 7 4 3 2 9];[0.8245805980305094, 0.8719683000597188, 0.6022168063586488, 0.6233531727876603, 0.6311298336985846, 0.7625261639008548, 0.7514714562690565, 0.7482272262585119, 1, 0];[8, 1, 7];3;671;[8 0 1 5 6 7 2 4 3 9];[0.9336966185314646, 0.8719683000597188, 0.6440049987967515, 0.6233531727876603, 0.6311298336985846, 0.8025023623986733, 0.7514714562690565, 0.7482272262585119, 1, 0];[8, 1, 7];3;721;[8 0 6 1 5 2 7 4 3 9];[0.9336966185314646, 0.8719683000597188, 0.7914002546859259, 0.6233531727876603, 0.6311298336985846, 0.8025023623986733, 0.8883848244491901, 0.7482272262585119, 1, 0]
11013;10;10;[6, 7, 8, 2];4;185;[6 7 8 5 4 9 2 3 1 0];[0, 0, 0.5321398742791963, 0.5321398742791963, 0.5543862454660174, 0.6131494576714539, 1, 0.7274079203277953, 0.6659463295209213, 0.5465497246143903];[6, 7, 1];3;621;[6 0 2 7 8 5 4 9 1 3];[0.8557879569931319, 0.36905743477468855, 0.8235628308531266, 0.36905743477468855, 0.5543862454660174, 0.6131494576714539, 1, 0.7274079203277953, 0.7212160140671122, 0.5465497246143903];[6, 7, 1];3;1184;[6 3 0 2 8 7 5 4 9 1];[0.8557879569931319, 0, 0.8235628308531266, 0.8927146690515655, 0.5543862454660174, 0.6131494576714539, 1, 0.7274079203277953, 0.7334437716795594, 0.5465497246143903];[6, 7, 1];3;464;[6 3 0 2 8 7 5 1 4 9];[0.8557879569931319, 0.5762118911907546, 0.8235628308531266, 0.8927146690515655, 0.5543862454660174, 0.6131494576714539, 1, 0.7274079203277953, 0.7334437716795594, 0.5465497246143903]
11014;10;10;[8, 7, 4, 6];4;571;[8 1 7 4 5 3 2 0 6 9];[0, 0.8256431650888795, 0, 0.5384892154648094, 0.6870384826114367, 0.5893645010037779, 0, 0.7277682314325992, 1, 0];[8, 6, 7, 4];4;170;[8 1 0 6 7 4 9 5 3 2];[0.7744550275689703, 0.8256431650888795, 0.4775771420048319, 0.5384892154648094, 0.6870384826114367, 0.5893645010037779, 0.7713349467108089, 0.7557255138630604, 1, 0.6178280345405432];[8, 7, 6, 4];4;671;[8 7 5 1 0 6 4 9 3 2];[0.7744550275689703, 0.8256431650888795, 0.4798936373535353, 0.5384892154648094, 0.6870384826114367, 0.8606906305781206, 0.7713349467108089, 0.9168227054607219, 1, 0.6178280345405432];[8, 7, 6, 4];4;464;[8 5 7 6 1 0 4 3 9 2];[0.7744550275689703, 0.8256431650888795, 0.4798936373535353, 0.7298290938959656, 0.7345684098777058, 0.9480748152355408, 0.8452150178363312, 0.9168227054607219, 1, 0.6178280345405432]
11015;10;10;[9, 4, 3, 0, 6];5;1084;[9 4 3 5 8 0 7 1 6 2];[0.7572479214431489, 0.7503381443378209, 0.6985162455342723, 0.8292008465196645, 0.8524605478488444, 0.8191057150333515, 0.7287538704136797, 0.7529510356556627, 0.816346468493702, 1];[9, 3, 4, 0, 6];5;1134;[9 3 4 5 8 0 7 1 6 2];[0.7572479214431489, 0.7503381443378209, 0.6985162455342723, 0.9329225861845502, 0.8524605478488444, 0.8191057150333515, 0.7287538704136797, 0.7529510356556627, 0.816346468493702, 1];[9, 3, 4, 0, 6];5;1184;[9 3 4 8 5 0 7 1 6 2];[0.7804061730793547, 0.7503381443378209, 0.7168636084096502, 0.9329225861845502, 0.8524605478488444, 0.8191057150333515, 0.7287538704136797, 0.7529510356556627, 0.8430987685465485, 1];[9, 3, 4, 0, 6];5;1234;[9 3 4 8 5 0 7 1 6 2];[0.7804061730793547, 0.7503381443378209, 0.7168636084096502, 0.9329225861845502, 0.8524605478488444, 0.8191057150333515, 0.7287538704136797, 0.7529510356556627, 0.8430987685465485, 1]
11016;10;10;[6, 7];2;70;[6 4 7 5 9 3 1 2 0 8];[0, 0, 0, 0, 0.8068238609445741, 0.6714830975379869, 1, 0.6915445277776026, 0, 0.5230399543830025];[6, 7];2;120;[6 4 7 5 9 3 1 2 0 8];[0, 0, 0, 0, 0.8130514058897611, 0.6714830975379869, 1, 0.7443019830385749, 0, 0.5230399543830025];[6, 7];2;170;[6 4 7 5 9 3 1 2 0 8];[0, 0, 0, 0, 0.8130514058897611, 0.6714830975379869, 1, 0.7470705312846964, 0, 0.5230399543830025];[6, 7];2;220;[6 4 7 5 9 3 1 2 0 8];[0, 0, 0, 0, 0.8130514058897611, 0.6714830975379869, 1, 0.7470705312846964, 0, 0.5230399543830025]
11017;10;10;[8, 6, 4, 7];4;70;[8 6 4 7 5 2 1 3 0 9];[0, 0.624702710001018, 0.6707637364092436, 0, 0.7658890487919215, 0.7259923244784101, 0.8286250220513601, 0.7386892005676231, 1, 0];[8, 6, 7, 5];4;120;[8 6 7 5 4 3 2 1 0 9];[0, 0.624702710001018, 0.6707637364092436, 0.6955457239921699, 0.7658890487919215, 0.778993448990249, 0.9484195623090085, 0.8377930642094741, 1, 0];[8, 6, 7, 5];4;170;[8 6 7 5 4 2 3 1 0 9];[0, 0.624702710001018, 0.7001740623775675, 0.6955457239921699, 0.7658890487919215, 0.778993448990249, 0.9484195623090085, 0.8377930642094741, 1, 0];[8, 6, 7, 5];4;220;[8 6 7 5 4 2 3 1 0 9];[0, 0.624702710001018, 0.7001740623775675, 0.6955457239921699, 0.7658890487919215, 0.778993448990249, 0.9484195623090085, 0.8377930642094741, 1, 0]
11018;10;10;[7, 6, 5, 2];4;70;[7 6 5 2 0 9 3 1 4 8];[0.42374872556391047, 0, 0.5633597089978379, 0, 0, 0.6933825871059315, 0.9463013784594012, 1, 0, 0.42374872556391047];[7, 6, 5, 1];4;120;[7 6 5 1 4 0 3 2 9 8];[0.6915020217580429, 0.7362016496825814, 0.5633597089978379, 0.6915020217580429, 0.7293742482846536, 0.7734232760696674, 0.9463013784594012, 1, 0, 0.42374872556391047];[7, 6, 5, 1];4;170;[7 6 5 1 4 0 3 2 8 9];[0.6915020217580429, 0.7362016496825814, 0.5633597089978379, 0.6915020217580429, 0.7293742482846536, 0.7952870929818238, 0.9463013784594012, 1, 0, 0];[7, 6, 5, 1];4;220;[7 6 5 1 4 0 3 2 8 9];[0.6915020217580429, 0.7362016496825814, 0.5692388054268949, 0.6915020217580429, 0.7293742482846536, 0.7952870929818238, 0.9463013784594012, 1, 0, 0]
11019;10;10;[8, 7, 6, 3, 4, 0];6;571;[8 7 6 3 4 2 1 5 0 9];[0.5610169017113134, 0.610469774459713, 0.6445550983881638, 0.830680635742505, 0.7508454989121511, 0.6009099840862768, 0.83186025113478, 0.892251603152616, 1, 0.47155421342525733];[8, 7, 6, 3, 4, 0];6;1134;[8 7 6 3 4 2 9 1 5 0];[0.5610169017113134, 0.6231580522378419, 0.713834520540525, 0.830680635742505, 0.8072920982104851, 0.6172946644174598, 0.83186025113478, 0.892251603152616, 1, 0.713834520540525];[8, 7, 3, 6, 4, 0];6;1184;[8 7 3 6 4 1 9 2 5 0];[0.5610169017113134, 0.7372455599532499, 0.713834520540525, 0.8323499506695924, 0.8072920982104851, 0.6172946644174598, 0.83186025113478, 0.892251603152616, 1, 0.713834520540525];[8, 7, 3, 0, 6, 4];6;270;[8 7 3 0 6 4 5 1 2 9];[0.8355340132219262, 0.7372455599532499, 0.713834520540525, 0.8527279995169609, 0.8072920982104851, 0.7453616230810806, 0.83186025113478, 0.892251603152616, 1, 0.713834520540525]
11020;11;11;[8, 4, 7, 2];4;120;[ 8  4  6  1  7  2  3  0  5  9 10];[0.3768196416136845, 0.7397241343289911, 0.5911269404590922, 0.3768196416136845, 0.8038216748491837, 0, 0.7643529257453253, 0.6292230379364424, 1, 0, 0];[8, 4, 6, 1, 7, 5];6;170;[ 8  4  6  1  7  5  2  3  0  9 10];[0.3768196416136845, 0.7397241343289911, 0.5911269404590922, 0.3768196416136845, 0.8038216748491837, 0.6574712112269108, 0.7643529257453253, 0.6590785215417092, 1, 0, 0];[8, 6, 4, 7, 1, 5];6;220;[ 8  6  4  7  1  5  2 10  3  0  9];[0, 0.7397241343289911, 0.5911269404590922, 0.5210293006886486, 0.8226515913522547, 0.6993108081952158, 0.8985350793231682, 0.7772947004192918, 1, 0, 0.5317996709995603];[8, 6, 7, 4, 5, 1];6;270;[ 8  6  7  4  5  1  2 10  3  0  9];[0, 0.7397241343289911, 0.5911269404590922, 0.5210293006886486, 0.8226515913522547, 0.7867944289093125, 0.8985350793231682, 0.8682063066456522, 1, 0, 0.5317996709995603]
11021;11;11;[9, 8, 4, 6, 7];5;571;[ 9  8  5  4  3  2  6  0  7  1 10];[0.6634968548235906, 0.5256921298612014, 0.7229158062201553, 0.7334643741368064, 0.8384383890247725, 0.9114670511793078, 0.6634968548235906, 0.5387938673742356, 0.9459015365539943, 1, 0.4728218230064492];[9, 8, 4, 7, 6];5;621;[ 9  8  5  0  2  4  3  7  6  1 10];[0.8624980676945384, 0.6033885216439618, 0.8592560583984692, 0.7334643741368064, 0.8384383890247725, 0.9114670511793078, 0.6609576305500013, 0.6893614825197116, 0.9459015365539943, 1, 0.4728218230064492];[9, 8, 5, 0, 2, 7, 4];7;285;[ 9  8  5  0  2  7  4  3  6  1 10];[0.8624980676945384, 0.6033885216439618, 0.8592560583984692, 0.7334643741368064, 0.8384383890247725, 0.9114670511793078, 0.6609576305500013, 0.8517630687547613, 0.9459015365539943, 1, 0.4728218230064492];[9, 8, 5, 0, 2, 7, 4];7;335;[ 9  8  5  0  2  7  4  3  6  1 10];[0.8624980676945384, 0.6033885216439618, 0.8592560583984692, 0.7672023840166673, 0.8384383890247725, 0.9114670511793078, 0.6609576305500013, 0.8517630687547613, 0.9459015365539943, 1, 0.4728218230064492]
11022;11;11;[9, 7, 6, 8, 10];5;2109;[ 9  0  7  3  6  8 10  2  1  4  5];[0.8809693514605232, 0.5789924402183687, 0.5789924402183687, 0.7558618974051626, 0.5666661596175763, 0, 0.7550398407015677, 0.7558618974051626, 0.6634199825428403, 1, 0.6026751676332355];[9, 8, 6, 7, 10];5;2159;[ 9  8  0  6  2  3  7 10  1  4  5];[0.8969030226115927, 0.5758068139940969, 0.7578161750026392, 0.7558618974051626, 0.5758068139940969, 0.5522521273919243, 0.8370579993977544, 0.7558618974051626, 0.9376673756989965, 1, 0.6932022958891377];[9, 8, 6, 7, 10];5;2209;[ 9  8  0  6  1  2  3  7 10  4  5];[0.8969030226115927, 0.8264293104801073, 0.7578161750026392, 0.7558618974051626, 0.5666661596175763, 0.5387935393469464, 0.8370579993977544, 0.7558618974051626, 0.9376673756989965, 1, 0.6932022958891377];[9, 8, 6, 7, 4];5;2259;[ 9  8  0  1  6  2  3  7  4 10  5];[0.8969030226115927, 0.8620056152280372, 0.8289282703127939, 0.7558618974051626, 0.6972042518037148, 0.5387935393469464, 0.8370579993977544, 0.7558618974051626, 0.9376673756989965, 1, 0.6932022958891377]
11023;11;11;[9, 5, 7, 6];4;2109;[ 9  3  5  0  4  7  1 10  6  2  8];[0.8308325365812388, 0.5617961031734479, 0, 0.9680511232182033, 0.6765931360953049, 0.8877245304561726, 0, 0.5690292834060714, 0, 1, 0.49690536943833136];[9, 5, 7, 6];4;2159;[ 9  3  5  0  4  1  7  6 10  2  8];[0.8308325365812388, 0.6453869221316334, 0.4721562218889046, 0.9680511232182033, 0.6765931360953049, 0.8877245304561726, 0.5878777279444267, 0.6104616456649552, 0, 1, 0.49690536943833136];[9, 5, 6, 7];4;2209;[ 9  0  3  5  8  4 10  1  2  6  7];[0.9792196223038017, 0.6453869221316334, 0.631925195722846, 0.9680511232182033, 0.6765931360953049, 0.922694848293884, 0.6149191868209132, 0.6104616456649552, 0.9149080574115488, 1, 0.6475236264348179];[9, 5, 6, 7];4;2259;[ 9  0  3  5  8  6  4 10  1  2  7];[0.9792196223038017, 0.6453869221316334, 0.631925195722846, 0.9680511232182033, 0.6765931360953049, 0.922694848293884, 0.7863414214692819, 0.6104616456649552, 0.9149080574115488, 1, 0.6475236264348179]
11024;11;11;[8, 7, 6, 9];4;185;[ 8  7  6  2  3  5  9  1  4  0 10];[0, 0, 0.6631286854526656, 0.5782818382047232, 0, 0.5769690219194621, 0.725445891488514, 0.8053742358944402, 1, 0.5438204414008964, 0];[8, 7, 6, 9];4;1134;[ 8  7  1  6  2  3  5  0  4  9 10];[0.5560742884082258, 0.756841183975203, 0.6631286854526656, 0.5782818382047232, 0.5560742884082258, 0.5769690219194621, 0.725445891488514, 0.8503201189601796, 1, 0.5438204414008964, 0];[8, 7, 9, 6];4;187;[ 8  7 10  9  6  1  2  3  5  0  4];[0.5560742884082258, 0.756841183975203, 0.6631286854526656, 0.6034071862902795, 0.5560742884082258, 0.5769690219194621, 0.7756924352560094, 0.8508700692869711, 1, 0.8010586174510034, 0.8090450937016942];[8, 7, 9, 6];4;237;[ 8  7 10  9  6  1  2  3  5  0  4];[0.5560742884082258, 0.756841183975203, 0.6631286854526656, 0.6307719714758109, 0.5560742884082258, 0.5769690219194621, 0.7756924352560094, 0.8508700692869711, 1, 0.8010586174510034, 0.8090450937016942]
11025;11;11;[9, 7, 8];3;87;[ 9  7  5  3  8  4  6  1  2  0 10];[0.3514877365778138, 0.37327543950132813, 0.36097246405814376, 0.5458701574707656, 0.4422029968951162, 0.6265173479659805, 0.37901224932128125, 0.6265173479659805, 0.5458701574707656, 1, 0.27739332460124594];[9, 8, 7];3;111;[ 9  8  7  5  4  3  2  6 10  0  1];[0.27739332460124594, 0, 0.36097246405814376, 0.39208517730226927, 0.5303652137079901, 0.6265173479659805, 0.36097246405814376, 0.6265173479659805, 0.7711536603388922, 1, 0.27739332460124594];[9, 8, 7];3;161;[ 9  8  7  3  5  1  2  0  6  4 10];[0, 0, 0, 0.39208517730226927, 0, 0.39208517730226927, 0, 0.7485991741984682, 0.8382448662700116, 1, 0];[9, 8, 7];3;211;[ 9  8  7  3  5  1  2  0  6  4 10];[0, 0, 0, 0.39208517730226927, 0, 0.39208517730226927, 0, 0.7485991741984682, 0.8382448662700116, 1, 0]
11026;11;11;[6, 2, 5];3;1084;[ 6  4  0  7  2  5 10  3  8  1  9];[0.8085574553265175, 0.5047371686880159, 0.7601068994503553, 0.6026143107890639, 0.8296303015853393, 0.7261292485288359, 1, 0.7798458237379302, 0.6026143107890639, 0, 0.6830544479864682];[6, 5, 4, 0];4;120;[ 6  5  4  0  7  2  8  3 10  1  9];[0.8085574553265175, 0.5047371686880159, 0.7601068994503553, 0.7025093906080758, 0.8296303015853393, 0.8619461675894874, 1, 0.7798458237379302, 0.7516289190435866, 0, 0.6830544479864682];[6, 5, 2];3;1184;[ 6  3  5  4  0  7  2  8 10  1  9];[0.8085574553265175, 0.6349785464099577, 0.7601068994503553, 0.8909958869585286, 0.8296303015853393, 0.8619461675894874, 1, 0.7798458237379302, 0.7516289190435866, 0, 0.6830544479864682];[6, 5, 4, 1];4;270;[ 6  3  5  4  1  0  7  2  8 10  9];[0.8085574553265175, 0.8132665071392844, 0.7601068994503553, 0.8909958869585286, 0.8296303015853393, 0.8619461675894874, 1, 0.80636972746479, 0.7516289190435866, 0, 0.6830544479864682]
11027;11;11;[8, 7];2;56;[ 8  7  0  6  3  4  2  1 10  5  9];[0.6919074357739672, 0.28769152267020626, 0.28769152267020626, 0.6211670045472155, 0.5472453793052561, 0, 0.650638117861019, 0.7524873576157469, 1, 0, 0.28769152267020626];[8, 7];2;106;[ 8  7  0  9  6  5  3  2  4  1 10];[0.6919074357739672, 0, 0.6182917011334862, 0.6211670045472155, 0.5472453793052561, 0.6285649522761595, 0.650638117861019, 0.852525067097536, 1, 0.6692514844524474, 0];[8, 7];2;156;[ 8  7  0  9  6  5  3  2  4  1 10];[0.6963739611822931, 0.4285409297039326, 0.6182917011334862, 0.6211670045472155, 0.5472453793052561, 0.6285649522761595, 0.650638117861019, 0.852525067097536, 1, 0.6692514844524474, 0.4285409297039326];[8, 7];2;206;[ 8  7  0  9  6  5  3  2  4  1 10];[0.73800582798194, 0.45967113452395875, 0.6182917011334862, 0.6211670045472155, 0.5472453793052561, 0.6285649522761595, 0.650638117861019, 0.852525067097536, 1, 0.6692514844524474, 0.45967113452395875]
11028;11;11;[9, 10, 7, 6];4;70;[ 9 10  7  6  1  8  2  5  4  3  0];[0, 0.6207447349665096, 0.3717441526558329, 0, 0, 0.3353379957322506, 0.8507129895708188, 0.8659186116370791, 0.3717441526558329, 1, 0.8670352027928434];[9, 10, 7, 6];4;120;[ 9 10  7  6  2  1  3  5  4  0  8];[0, 0.6207447349665096, 0.7583752088548383, 0.5575251954129171, 0, 0.5152965592727016, 0.8507129895708188, 0.8659186116370791, 0, 1, 0.8670352027928434];[9, 10, 7, 6];4;170;[ 9 10  7  6  2  1  4  3  5  0  8];[0, 0.7098109646491302, 0.7583752088548383, 0.5575251954129171, 0.632131956955817, 0.5152965592727016, 0.8507129895708188, 0.8659186116370791, 0, 1, 0.8670352027928434];[9, 10, 7, 6];4;220;[ 9 10  7  6  0  2  1  4  3  8  5];[0.7886680822775674, 0.7098109646491302, 0.7583752088548383, 0.5575251954129171, 0.632131956955817, 0.5152965592727016, 0.8507129895708188, 0.8659186116370791, 0.5517309745640031, 1, 0.9381262489913471]
11029;11;11;[9, 8];2;120;[ 9  2  8  6 10  0  4  3  7  5  1];[0.5749310587692152, 0, 0.7328712104666464, 0, 0.5285701858034161, 0, 0.7064368068598749, 0, 0.718506008231152, 1, 0.6049743391426675];[9, 8];2;137;[ 9  7  2  8  6 10  5  0  4  1  3];[0.5749310587692152, 0.5246343640224168, 0.7328712104666464, 0, 0.5285701858034161, 0.6066768942553824, 0.7064368068598749, 0.7511594499044091, 0.718506008231152, 1, 0.69116867310271];[9, 8];2;220;[ 9  6  1  7  2  8 10  5  0  4  3];[0.5749310587692152, 0.8014106775333056, 0.7328712104666464, 0.46205193465854555, 0.5285701858034161, 0.6066768942553824, 0.8757550234935473, 0.7511594499044091, 0.7211194873636458, 1, 0.69116867310271];[9, 8];2;721;[ 9  6  1  2  7  5  8 10  0  4  3];[0.5749310587692152, 0.8014106775333056, 0.7625343693087605, 0.46205193465854555, 0.5285701858034161, 0.7273648736995605, 0.8757550234935473, 0.7511594499044091, 0.7211194873636458, 1, 0.69116867310271]
11030;11;11;[6, 1, 7, 8, 9];5;120;[ 6  1 10  7  8  9  2  5  0  4  3];[0.3797682246975484, 0.8553326116525186, 0.47625984296924206, 0, 0.3797682246975484, 0.3797682246975484, 1, 0.7262745594587211, 0.7260654839427528, 0.6971214843734173, 0.7798658079842532];[6, 1, 7, 8, 9];5;364;[ 6 10  1  3  7  8  9  2  4  5  0];[0.3797682246975484, 0.8553326116525186, 0.6290502801391104, 0.7922786768062549, 0.3797682246975484, 0.3797682246975484, 1, 0.7488532342537211, 0.7260654839427528, 0.6971214843734173, 0.8623353917375797];[6, 1, 8, 7, 9];5;414;[ 6 10  1  8  3  7  2  9  4  0  5];[0.549283770903246, 0.8553326116525186, 0.7118650867326148, 0.7922786768062549, 0.5945887626786074, 0, 1, 0.7488532342537211, 0.8401902129500048, 0.6971214843734173, 0.8623353917375797];[6, 1, 8, 7, 9];5;464;[ 6 10  1  8  7  3  2  9  4  0  5];[0.549283770903246, 0.8553326116525186, 0.7118650867326148, 0.7922786768062549, 0.5945887626786074, 0, 1, 0.8278746186622106, 0.8401902129500048, 0.6971214843734173, 0.8623353917375797]
11031;11;11;[9, 3, 8, 2];4;2109;[ 9  3  7  4  8  6  2  5  0 10  1];[0.6076779107086437, 0.40279513286618496, 0.6496578512973166, 0.7832230369267282, 0.73362026381584, 0.6118677652607676, 0.6578834618796492, 0.7589806427201883, 0.6578834618796492, 1, 0.5685403002008772];[9, 3, 8, 2];4;2159;[ 9  5  7  3  8  4  6  2  0 10  1];[0.6138863839918254, 0.5473466905021073, 0.6496578512973166, 0.7832230369267282, 0.73362026381584, 0.9032153543032619, 0.7086923368038663, 0.8752941850625062, 0.7800553442414491, 1, 0.5685403002008772];[9, 3, 2, 8];4;1184;[ 9  6  5  3  2  0  7  8  4  1 10];[0.8772497348782998, 0.6337329315241645, 0.9024283237080302, 0.9024283237080302, 0.73362026381584, 0.9032153543032619, 0.9258563094065093, 0.8752941850625062, 0.7800553442414491, 1, 0.5685403002008772];[9, 3, 2, 8];4;1234;[ 9  6  5  3  2  7  0  8  4  1 10];[0.877790311750131, 0.6337329315241645, 0.9024283237080302, 0.9024283237080302, 0.73362026381584, 0.9032153543032619, 0.9258563094065093, 0.8992304652425527, 0.8033210723541728, 1, 0.5685403002008772]
11032;11;11;[8, 7];2;61;[ 8  0  7  3  2  1 10  5  6  4  9];[0.7172547686062327, 0.5477028259923908, 0.5508503526700504, 0.6189505012406858, 0.4762677172387775, 0.47875744197698283, 0.4762677172387775, 0.7172547686062327, 1, 0, 0.5477028259923908];[8, 7];2;137;[ 8  5  7  0  6  3  2  9 10  1  4];[0.7172547686062327, 0.5477028259923908, 0.5508503526700504, 0.6189505012406858, 0, 0.8719938490941427, 0.6319101150707835, 0.7172547686062327, 1, 0.5490070016342404, 0.5490070016342404];[8, 7];2;187;[ 8  5  0  7  6  3  2  9 10  1  4];[0.7432854655975515, 0.5477028259923908, 0.5508503526700504, 0.6189505012406858, 0, 0.8719938490941427, 0.6319101150707835, 0.7172547686062327, 1, 0.5490070016342404, 0.5490070016342404];[8, 7];2;237;[ 8  5  7  0  4  6  2  9 10  1  3];[0.7432854655975515, 0.5477028259923908, 0.5508503526700504, 0, 0.6646460509753368, 0.8719938490941427, 0.6319101150707835, 0.7914503432521109, 1, 0.5490070016342404, 0.5490070016342404]
11033;11;11;[9, 8, 10, 2];4;70;[ 9  8 10  2  5  7  3  0  6  4  1];[0, 0, 0.6564757857624339, 0, 0, 0.6564757857624339, 0, 0.601261263320972, 0.7770430441465798, 1, 0.6569787664071105];[9, 8, 1, 10];4;120;[ 9  8  1 10  5  2  7  3  6  4  0];[0, 0.7194390994743975, 0.6564757857624339, 0, 0, 0.6564757857624339, 0, 0.601261263320972, 0.7770430441465798, 1, 0.7171458553246028];[9, 8, 10, 1];4;170;[ 9  8 10  1  5  2  4  7  6  3  0];[0, 0.7194390994743975, 0.6564757857624339, 0, 0.6473033551088971, 0.6564757857624339, 0, 0.601261263320972, 0.7770430441465798, 1, 0.7548296132642855];[9, 10, 8, 1];4;220;[ 9 10  8  1  5  2  4  7  6  3  0];[0, 0.7194390994743975, 0.6564757857624339, 0, 0.6473033551088971, 0.6564757857624339, 0, 0.601261263320972, 0.7770430441465798, 1, 0.7961422782302608]
11034;11;11;[6, 0, 4, 2, 3, 1, 5, 7];8;314;[ 6  0  4  2  3  1  5  7  8  9 10];[0.7750882860616924, 0.5507970753644217, 0.6281230254050734, 0.6269451626165624, 0.7318755966047916, 0.48291106631617114, 1, 0, 0, 0, 0];[6, 2, 5, 4, 0, 3, 1, 7];8;364;[ 6  2  5  4  0  3  1  7  8  9 10];[0.7750882860616924, 0.5507970753644217, 0.7952721119878157, 0.6269451626165624, 0.7760390937236311, 0.7848924995606136, 1, 0, 0, 0, 0];[6, 2, 3, 5, 4, 0, 7, 1];8;414;[ 6  2  3  5  4  0  7  1  8  9 10];[0.7750882860616924, 0.6325213128614864, 0.8205771472672173, 0.7977616496601996, 0.7760390937236311, 0.7848924995606136, 1, 0.7736938900799015, 0.49075540185247585, 0.49075540185247585, 0];[6, 7, 2, 3, 5, 4, 0, 1];8;721;[ 6  7  2  3  5  4  0  9  1  8 10];[0.7750882860616924, 0.6325213128614864, 0.8205771472672173, 0.7977616496601996, 0.7760390937236311, 0.7848924995606136, 1, 0.8470878034408689, 0.5029402891186897, 0.7328531090133739, 0]
11035;11;11;[9, 0, 10];3;314;[ 9  2  4  0  5  7  6 10  1  3  8];[0.8071400582835201, 0, 0.9332566096311422, 0, 0.876879278502514, 0.8019449288509419, 0.6245656455115804, 0.6813467114688055, 0, 1, 0.5940368492007501];[9, 10, 0];3;137;[ 9  2 10  4  0  1  5  7  6  8  3];[0.8071400582835201, 0.8058976306325821, 0.9332566096311422, 0, 0.876879278502514, 0.8019449288509419, 0.7462162276834223, 0.7474786737405935, 0.5785786854172316, 1, 0.9218344724806993];[9, 10, 0];3;187;[ 9  2 10  4  0  1  5  7  6  3  8];[0.8292707819045201, 0.8058976306325821, 0.9332566096311422, 0.6453637499629589, 0.876879278502514, 0.8019449288509419, 0.7462162276834223, 0.7474786737405935, 0.5785786854172316, 1, 0.9218344724806993];[9, 10, 0];3;2259;[ 9  2 10  4  8  0  5  7  1  6  3];[0.8292707819045201, 0.8058976306325821, 0.9332566096311422, 0.6453637499629589, 0.876879278502514, 0.8228104451488691, 0.7462162276834223, 0.8068476657724529, 0.8670180580254321, 1, 0.9218344724806993]
11036;11;11;[10, 9, 0];3;87;[10  3  9  0  1  4  2  5  7  6  8];[0.6924127579088326, 0.6453684847068688, 0.4481749301762563, 0.8941880731422518, 0.5176463105545737, 0.4481749301762563, 0, 0, 0, 0.7963219838451523, 1];[10, 9, 0];3;2159;[10  5  3  1  9  8  0  6  2  7  4];[0.6924127579088326, 0.869635181967915, 0.6090517290218602, 0.8941880731422518, 0.5176463105545737, 0.9388638170526034, 0.6618069386581891, 0.5433561465046705, 0.7107898016644222, 0.7963219838451523, 1];[10, 5, 9, 7];4;285;[10  5  3  1  9  8  7  2  4  0  6];[0.6924127579088326, 0.869635181967915, 0.7073757636962952, 0.8941880731422518, 0.6951911206926782, 0.9388638170526034, 0.6618069386581891, 0.7273532948129673, 0.7760869655524775, 0.7963219838451523, 1];[10, 5, 9, 7];4;335;[10  5  3  1  9  8  7  2  4  0  6];[0.6924127579088326, 0.869635181967915, 0.7073757636962952, 0.8941880731422518, 0.6951911206926782, 0.9388638170526034, 0.6618069386581891, 0.7273532948129673, 0.7933181661439576, 0.8061407106237497, 1]
11037;11;11;[9, 4, 6, 5, 7];5;87;[ 9  4  6  5  7 10  0  2  8  3  1];[0.705373040987058, 0, 0.49400601967097885, 0, 0.8864494056256526, 0.7688558963883471, 0.7888925667841337, 0.7637005175082571, 0.49400601967097885, 1, 0.7239299638801673];[9, 10];2;1134;[ 9  4  3  0  6  5  7 10  1  2  8];[0.8619374880136175, 0.6386363263820667, 0.49400601967097885, 0.8624503465756924, 0.8864494056256526, 0.7688558963883471, 0.7888925667841337, 0.7637005175082571, 0.49400601967097885, 1, 0.7239299638801673];[9, 4, 5, 6, 7];5;671;[ 9  1  4  3  0  5  6  7  2 10  8];[0.8619374880136175, 0.9146654130531217, 0.7247202151347196, 0.86447530129002, 0.8864494056256526, 0.8055625598075549, 0.7888925667841337, 0.7637005175082571, 0.6506890728183673, 1, 0.7239299638801673];[9, 4, 5, 6, 7];5;721;[ 9  1  4  0  3  5  6  7  2 10  8];[0.8845306115588784, 0.9146654130531217, 0.7247202151347196, 0.86447530129002, 0.8864494056256526, 0.8055625598075549, 0.7888925667841337, 0.7637005175082571, 0.6506890728183673, 1, 0.7239299638801673]
11038;11;11;[8, 5, 7];3;61;[ 8  5  7  4  6  2  9  3  1  0 10];[0, 0, 0.4724545436395751, 0, 0.5853397858842749, 0.6442956872966707, 0.5532007088625377, 0.6409757657336561, 1, 0.4724545436395751, 0];[8, 7, 5];3;120;[ 8  1  7  5  4  6  9  2  3  0 10];[0, 0.6984764029835977, 0.4724545436395751, 0.37044590693958235, 0.5853397858842749, 0.6442956872966707, 0.5532007088625377, 0.6609833910094467, 1, 0.4724545436395751, 0];[8, 7, 5];3;170;[ 8  7  1  5  6  9  4  2  0  3 10];[0, 0.6984764029835977, 0.5740822970726849, 0, 0.5853397858842749, 0.6833136333422521, 0.6751781693562392, 0.7788083380514474, 1, 0.6367850404837008, 0];[8, 7, 5];3;220;[ 8  7  1  5  6  9  4  2  0  3 10];[0, 0.6984764029835977, 0.5740822970726849, 0, 0.5853397858842749, 0.6833136333422521, 0.6751781693562392, 0.7788083380514474, 1, 0.6367850404837008, 0]
11039;11;11;[8, 7, 6];3;61;[ 8  7  6  3  4  1  5  2  0  9 10];[0, 0.367745108542312, 0, 0.4148868377382304, 0.4148868377382304, 0.367745108542312, 0.5603204296041164, 0.8036476043006769, 1, 0, 0];[8, 7, 6];3;111;[ 8  7  6  1  5  3  4  2  0  9 10];[0, 0.4615965421942696, 0.3749063062949356, 0.4148868377382304, 0.4148868377382304, 0.4615965421942696, 0.5603204296041164, 0.8036476043006769, 1, 0, 0];[8, 7, 6];3;161;[ 8  7  6  1  5  3  4  2  0  9 10];[0, 0.4615965421942696, 0.3749063062949356, 0.4168337798407784, 0.3749063062949356, 0.4615965421942696, 0.6226160735088649, 0.8036476043006769, 1, 0, 0];[8, 7, 6];3;220;[ 8  7  0  6  5  1  3  2  4  9 10];[0.6418744216712121, 0.4615965421942696, 0.3749063062949356, 0.4168337798407784, 0.3749063062949356, 0.4615965421942696, 0.6226160735088649, 0.8036476043006769, 1, 0, 0]
11040;12;12;[10, 1, 9, 4, 0];5;87;[10  1  9  4  0  8  5  3  7  6  2 11];[0.5592721561111309, 0.8475142490622004, 0, 0.4751463795277358, 0.6591982379001949, 0.5365126193745625, 0, 0, 0.5592721561111309, 0.718077087710979, 1, 0];[10, 7, 9];3;170;[10  7  1  8  9  5  4  3  6  2  0 11];[0, 0.8475142490622004, 0, 0.4751463795277358, 0.6591982379001949, 0.712472962931741, 0, 0.9020985486231095, 0.7606169851648852, 0.7548833753976696, 1, 0];[10, 7, 9];3;220;[10  7  1  8  9  5 11  4  3  6  0  2];[0, 0.8475142490622004, 0, 0.4751463795277358, 0.6977768525394383, 0.7304595994752332, 0, 0.9020985486231095, 0.7606169851648852, 0.7548833753976696, 1, 0.6977768525394383];[10, 7, 9];3;270;[10  7  1  8  9  2  5  4 11  3  6  0];[0, 0.8475142490622004, 0.7367473985800236, 0.4751463795277358, 0.6977768525394383, 0.7304595994752332, 0, 0.9020985486231095, 0.7606169851648852, 0.7548833753976696, 1, 0.6977768525394383]
11041;12;12;[11, 9, 7, 6, 10, 8];6;4158;[11  0  9  7  5  4  3  6 10  1  2  8];[0.9218751896219788, 0.5119479604556901, 0, 0.5689254438157447, 0.5815001478356102, 0.688511250966986, 0.5627957809397564, 0.7183386632926904, 0, 0.8091288534107342, 0.5367131531616774, 1];[11, 0, 9, 10, 3, 7, 8];7;235;[11  0  9 10  3  7  8  5  4  1  6  2];[0.9218751896219788, 0.5720668049699088, 0.43488709536611947, 0.732141640154955, 0.6252010595650902, 0.688511250966986, 0.5627957809397564, 0.7183386632926904, 0.7131771499022701, 0.8091288534107342, 0.7601513189891541, 1];[11, 9, 10, 6, 7, 8];6;4258;[11  0  9 10  6  3  7  8  5  4  1  2];[0.9218751896219788, 0.5720668049699088, 0.43488709536611947, 0.732141640154955, 0.6252010595650902, 0.688511250966986, 0.7482375690186732, 0.7183386632926904, 0.691257000708998, 0.8091288534107342, 0.7601513189891541, 1];[11, 9, 10, 6, 7, 8];6;1234;[11  4  0  9 10  1  6  7  3  8  5  2];[0.9218751896219788, 0.7921224351227042, 0.6727412242259355, 0.732141640154955, 0.9417204877824475, 0.688511250966986, 0.7482375690186732, 0.7471695836118427, 0.691257000708998, 0.8091288534107342, 0.7922478572374868, 1]
11042;12;12;[9, 10, 3, 8, 11, 6];6;4158;[ 9  4 10  1  3  7  8 11  6  5  0  2];[0, 0.7091192981244352, 0, 0.6980214121324854, 0.7554734061527022, 0.5535830359788976, 0.5737509167475662, 0.6548839058789934, 0.6541581672879263, 1, 0.7163492905611216, 0.6016471651533958];[9, 6, 10, 3, 8, 11];6;4208;[ 9  7  1  4  6 10  0  3  8 11  5  2];[0.7146668787375444, 0.781454720283458, 0.5124548195317559, 0.6980214121324854, 0.7554734061527022, 0.5535830359788976, 0.7433479061698198, 0.8571400433542223, 0.6541581672879263, 1, 0.7163492905611216, 0.6016471651533958];[9, 10, 11, 6, 8, 3];6;4258;[ 9  7 10 11  1  4  6  5  8  0  3  2];[0.7146668787375444, 0.781454720283458, 0.514564932014442, 0.6980214121324854, 0.7554734061527022, 0.7328555757914119, 0.7433479061698198, 0.8571400433542223, 0.7326251806561347, 1, 0.8507414596170947, 0.8261179567761622];[9, 10, 6, 11, 8, 3];6;4308;[ 9  7 10  4  6 11  1  8  5  0  3  2];[0.7146668787375444, 0.781454720283458, 0.6059785017886099, 0.698480885882027, 0.8471477980040633, 0.7328555757914119, 0.8471477980040633, 0.8571400433542223, 0.7341217383280835, 1, 0.8507414596170947, 0.8443953618756125]
11043;12;12;[9, 8, 5, 6, 7];5;2109;[ 9  8  5  4  0  2  3 11  6  1  7 10];[0.5181985746191907, 0.3663093914243323, 0.5181985746191907, 0.4965530116853973, 0.5702311413498008, 0.807892348286562, 0.4857448865107066, 0, 0.8597848115549862, 1, 0, 0.4965530116853973];[9, 8, 7, 5, 4, 3];6;170;[ 9  8  7  5  4  3  0  2  6 11  1 10];[0.5181985746191907, 0.25040584156473883, 0.5181985746191907, 0.5673463162547441, 0.5702311413498008, 0.807892348286562, 0.4936563477392672, 0.8142419696566495, 0.9176700232877896, 1, 0, 0.3013526557053145];[9, 8, 5, 7, 10, 4];6;220;[ 9  8  5  7 10  4  3  0  2  6 11  1];[0.5181985746191907, 0.25040584156473883, 0.5181985746191907, 0.5673463162547441, 0.5702311413498008, 0.8334982388931416, 0.4936563477392672, 0.8306253088904534, 0.9176700232877896, 1, 0.6633403120450111, 0.3013526557053145];[9, 8, 5, 7, 10, 4];6;335;[ 9  8  5  7 10  3  4  1  2  0  6 11];[0.5181985746191907, 0.539919543198189, 0.539919543198189, 0.5998956288303781, 0.5702311413498008, 0.8334982388931416, 0.4936563477392672, 0.8306253088904534, 0.9176700232877896, 1, 0.6633403120450111, 0.3013526557053145]
11044;12;12;[11, 9, 10, 7, 8];5;571;[11  9 10  7  3  8  0  1  6  4  2  5];[0.4284049119132133, 0.38969719365534683, 0, 0.5339448084369853, 0, 0, 0.38969719365534683, 0.5683592494057885, 0.4284049119132133, 0.6953425417713686, 0.6713650836896146, 1];[11, 9, 10, 4];4;364;[11  9  0 10  7  3  8  4  6  1  5  2];[0.694224221719588, 0.38969719365534683, 0, 0.5339448084369853, 0.42459845879040936, 0, 0.42459845879040936, 0.6886701313869514, 0.4284049119132133, 0.6953425417713686, 0.694224221719588, 1];[11, 9, 10, 4];4;414;[11  9  0 10  7  3  8  4  6  1  5  2];[0.694224221719588, 0.38969719365534683, 0, 0.5339448084369853, 0.42459845879040936, 0, 0.42459845879040936, 0.6886701313869514, 0.4284049119132133, 0.6953425417713686, 0.694224221719588, 1];[11, 10, 1, 9, 8, 5];6;270;[11 10  1  9  8  5  7  3  0  6  2  4];[0.49807262119565787, 0.7360985129088771, 0.4484942267799575, 0.5339448084369853, 0, 0.5949976607047249, 0.49807262119565787, 0.5949976607047249, 0.6098850315951578, 0.6953425417713686, 0.7600028213969698, 1]
11045;12;12;[11, 3, 5, 0, 1, 8, 4, 7, 2, 9, 6, 10];12;4158;[11  3  5  0  1  8  4  7  2  9  6 10];[0.7531936697626099, 0.7146536907997421, 0.438795120807946, 0.930088405178194, 0.6641629824617554, 0.7927858250824682, 0, 0.6066164932370501, 0.7129783442648239, 0.3871529219428346, 0, 1];[11, 0, 3, 2, 5, 6, 10, 4, 7, 1, 8, 9];12;4208;[11  0  3  2  5  6 10  4  7  1  8  9];[0.9675772043857098, 0.7146536907997421, 0.9068185719936036, 0.930088405178194, 0.7467785008399995, 0.7927858250824682, 0.777264469328706, 0.7467785008399995, 0.7129783442648239, 0.6389368619471256, 0.7752623072359224, 1];[11, 0, 6, 3, 2, 1, 5, 10, 7, 8, 4, 9];12;4258;[11  0  6  3  2  1  5 10  7  8  4  9];[0.9675772043857098, 0.86417626870096, 0.9068185719936036, 0.930088405178194, 0.6641629824617554, 0.7927858250824682, 0.9406755978095406, 0.7477430849753388, 0.7129783442648239, 0.6389368619471256, 0.7752623072359224, 1];[11, 0, 6, 3, 2, 8, 1, 5, 10, 7, 4, 9];12;4308;[11  0  6  3  2  8  1  5 10  7  4  9];[0.9675772043857098, 0.86417626870096, 0.9068185719936036, 0.930088405178194, 0.6641629824617554, 0.8254332273874013, 0.9406755978095406, 0.7477430849753388, 0.8840765615660146, 0.6389368619471256, 0.7752623072359224, 1]
11046;12;12;[10, 9, 8];3;120;[10  7  3  9  8  0  4  2 11  1  6  5];[0.556479812074619, 0.2662618830518129, 0.5171342680780193, 0.7144514885156497, 0.5171342680780193, 0, 0.2662618830518129, 0.8328267342847467, 0.6174226268789962, 0.6778836441976789, 1, 0.39598042600294436];[10, 8, 9];3;4208;[10  7  8  3  5  9  4  2 11  6  1  0];[0.2662618830518129, 0.2662618830518129, 0.5171342680780193, 0.7144514885156497, 0.5171342680780193, 0.7098595054460252, 0.2662618830518129, 0.8328267342847467, 0.8180195395471522, 0.6780587824879741, 1, 0.495149435276699];[10, 8, 9];3;2209;[10  7  0  8  3  5  9  4  6 11  2  1];[0.820868592363703, 0, 0.3568099201600264, 0.7144514885156497, 0.5675136997486598, 0.7098595054460252, 0.5376653324746596, 0.8328267342847467, 0.8180195395471522, 0.6805842154222221, 1, 0.5376653324746596];[10, 8, 9];3;270;[10  7  0  8  9  3  5  4  6 11  2  1];[0.820868592363703, 0, 0.3568099201600264, 0.7144514885156497, 0.5675136997486598, 0.7098595054460252, 0.5376653324746596, 0.8328267342847467, 0.8180195395471522, 0.7523232969068593, 1, 0.5376653324746596]
11047;12;12;[8, 7];2;2109;[ 8  1  9  3  6 10  2  7  5  0  4 11];[0, 0.8802229464683599, 0.5923530993605414, 0.670290334484741, 0, 0.41896331858663677, 0.6563740589663151, 0.545325192054297, 1, 0.8656162672043446, 0.6563740589663151, 0];[8, 7];2;2159;[ 8  1  9  0  5  7  3  6 10  2  4 11];[0.739384091770778, 0.8802229464683599, 0.5951411947121652, 0.670290334484741, 0.48032931387006395, 0.7139556948004497, 0.6563740589663151, 0.6847949832418865, 1, 0.8656162672043446, 0.6563740589663151, 0];[8, 7];2;4258;[ 8  1  9  0  5  7  3  6 10  2 11  4];[0.739384091770778, 0.8802229464683599, 0.5951411947121652, 0.670290334484741, 0.48032931387006395, 0.7139556948004497, 0.6563740589663151, 0.6847949832418865, 1, 0.8656162672043446, 0.6563740589663151, 0.5355119194738243];[8, 7];2;4308;[ 8  1  9  5  6  0  7  3  2 10 11  4];[0.739384091770778, 0.8802229464683599, 0.5951411947121652, 0.670290334484741, 0.48032931387006395, 0.8494274630549855, 0.8023366464997967, 0.7148772611678672, 1, 0.8656162672043446, 0.550624282384791, 0.5355119194738243]
11048;12;12;[10, 9, 8];3;314;[10  5  0  9  7  4  8  3  1  6  2 11];[0.797241864296898, 0.5872362307827207, 0.5269650588860831, 0.6108255203729551, 0.7302833891230375, 0.8483027130546084, 0.5307435253855703, 0.753005729647133, 0.6993004737672015, 0.77616125551964, 1, 0];[10, 8, 9];3;2159;[10  0  8  5  4  9  7  6  2  3  1 11];[0.9478320875844446, 0.5872362307827207, 0.704643684508226, 0.6108255203729551, 0.8044473638040154, 0.8483027130546084, 0.7266789269203368, 0.753005729647133, 0.892962425382038, 0.7768827759939372, 1, 0];[10, 8, 9];3;414;[10  0  1  8  5  2  4  9  7  6  3 11];[0.9478320875844446, 0.9079805003645863, 0.8214604044470134, 0.6108255203729551, 0.8044473638040154, 0.8483027130546084, 0.7266789269203368, 0.753005729647133, 0.892962425382038, 0.7768827759939372, 1, 0];[10, 8, 9];3;2259;[10  0  1  8  5  6  2  4  9  7  3 11];[0.9478320875844446, 0.9079805003645863, 0.8214604044470134, 0.6159779834719504, 0.8044473638040154, 0.8483027130546084, 0.8470658248133721, 0.753005729647133, 0.892962425382038, 0.7768827759939372, 1, 0]
11049;12;12;[11, 9, 10];3;4158;[11  6  5  7  0  1  4  3  9 10  8  2];[0.7858376625292884, 0.7649975221959753, 0, 0.6884486783739593, 0.7241715409897583, 0.9292300990811391, 0.9410737982365892, 0.8672623240624087, 0.40563512534029955, 0.6442396986733767, 0.6196994491132515, 1];[11, 9, 10];3;4208;[11  6  5  7  0  1  4  3  9 10  2  8];[0.7858376625292884, 0.7649975221959753, 0.5177463877615069, 0.6884486783739593, 0.7241715409897583, 0.9292300990811391, 0.9410737982365892, 0.8672623240624087, 0.40563512534029955, 0.6442396986733767, 0.6196994491132515, 1];[11, 10, 9];3;4258;[11  6  5  7  4  1  0  2  3 10  9  8];[0.7858376625292884, 0.8100977671827482, 0.7177439554179412, 0.6884486783739593, 0.8605041927532228, 0.9292300990811391, 0.9410737982365892, 0.8672623240624087, 0.4566069846360818, 0.6442396986733767, 0.6628177270604753, 1];[11, 5, 10, 3];4;721;[11  6  5  7  4  1  0 10  3  9  2  8];[0.8213898576826266, 0.824733924391895, 0.7177439554179412, 0.7458475943160184, 0.8605041927532228, 0.9292300990811391, 0.9410737982365892, 0.8672623240624087, 0.5888470623882761, 0.7179206621079084, 0.7702869427854513, 1]
11050;12;12;[9, 8, 7];3;70;[ 9  2  8  7  0  1  5  4 11  6  3 10];[0.5199977448871516, 0.49412126671378254, 0.6314348560394726, 0, 0.38383933416582655, 0.49412126671378254, 0.335571580473859, 0.5646118305986717, 0.6314348560394726, 1, 0, 0.335571580473859];[9, 8, 7];3;120;[ 9  2  8  7  0  1  5  3  6  4 10 11];[0.5199977448871516, 0.49412126671378254, 0.6314348560394726, 0, 0, 0.49412126671378254, 0, 0.5735178750548304, 0.6314348560394726, 1, 0, 0];[9, 8, 7];3;170;[ 9  2  8  7  5  1  3  0  6  4 10 11];[0, 0.49412126671378254, 0.6314348560394726, 0, 0, 0.49412126671378254, 0, 0.5735178750548304, 0.6314348560394726, 1, 0, 0];[9, 8, 7];3;211;[ 9  8  7  1  5  2  3  0  6  4 10 11];[0, 0.49412126671378254, 0, 0, 0, 0.49412126671378254, 0, 0.6743177647465893, 0.7162510866250554, 1, 0, 0]
11051;12;12;[8, 7];2;61;[ 8  3  7  0  2  1  5  4  6  9 10 11];[0.44946921072829965, 0, 0.4423075498837886, 0.9404435549330581, 0, 0, 0, 0.810488310614391, 1, 0, 0, 0];[8, 7];2;137;[ 8  3  6  5  7  4  1  0  2  9 10 11];[0.44946921072829965, 0.6230675324429226, 0.4423075498837886, 0.9404435549330581, 0.7589535693214402, 0.8330317451366531, 0.8530398393541735, 0.810488310614391, 1, 0, 0, 0];[8, 7];2;187;[ 8  3  5  6  7  4  9  1  0  2 10 11];[0.5825402044382245, 0.6230675324429226, 0.4423075498837886, 0.9404435549330581, 0.7589535693214402, 0.8885192544754452, 0.8530398393541735, 0.810488310614391, 1, 0.6708901556184378, 0, 0];[8, 7];2;270;[ 8  3  5  4  6  7  9  1  0  2 10 11];[0.5825402044382245, 0.6230675324429226, 0.4423075498837886, 0.9404435549330581, 0.8539193284875183, 0.8885192544754452, 0.8530398393541735, 0.810488310614391, 1, 0.6708901556184378, 0, 0]
11052;12;12;[11, 6, 10, 7];4;4158;[11  9  6  8  5 10  7  4  3  0  2  1];[0.5092834541646422, 0.3462106267551001, 0.5092834541646422, 0.5242027768769137, 0.5615884907993891, 0.6743652917713204, 0.8227275456827906, 0.5647889604591678, 0.7434179969730607, 0.8693533717452699, 0.6041692246402955, 1];[11, 6, 10, 7];4;4208;[11  9  6  3  8  5  0 10  7  4  1  2];[0.6134988545432007, 0, 0, 0.7729178357058509, 0.5615884907993891, 0.7017006536041153, 0.8227275456827906, 0.5647889604591678, 0.7434179969730607, 0.8693533717452699, 0.6087865176804848, 1];[11, 3, 8, 2, 10];5;671;[11  9  6  1  3  8  2  5 10  0  7  4];[0.6134988545432007, 0.8093789281139572, 0.7298602360176092, 0.7729178357058509, 0.5837036322334935, 0.7017006536041153, 0.8227275456827906, 0.5871600114810209, 0.7434179969730607, 0.8693533717452699, 0.6603252087242271, 1];[11, 8, 3, 2, 10];5;721;[11  9  8  6  1  3  2  5 10  0  7  4];[0.6134988545432007, 0.8093789281139572, 0.7298602360176092, 0.7729178357058509, 0.5837036322334935, 0.7017006536041153, 0.8227275456827906, 0.5871600114810209, 0.829943278587595, 0.8693533717452699, 0.6818789813371833, 1]
11053;12;12;[9, 8, 7];3;61;[ 9  8  7  5 11  1  6  3  4  0  2 10];[0, 0.44534046996796744, 0, 0, 0, 0.6324616096794412, 0.44534046996796744, 0.7463258651901623, 0.7834972001175496, 1, 0, 0.5591642628590109];[9, 7, 8];3;111;[ 9  7  8  2  6  5 11  3  4  0  1 10];[0, 0, 0.7794609468165993, 0, 0, 0.6324616096794412, 0.7068430576554283, 0.8224757622685243, 0.8041151094389114, 1, 0, 0.5591642628590109];[9, 7, 8];3;161;[ 9  7  8  2  6  5 11  4 10  1  3  0];[0, 0, 0.7794609468165993, 0, 0.41820133044369856, 0.6324616096794412, 0.7068430576554283, 0.8224757622685243, 0.8041151094389114, 1, 0.41820133044369856, 0.5591642628590109];[9, 7, 8];3;211;[ 9  7  8  2  0  6  5 10 11  4  1  3];[0.7226392986008651, 0, 0.7794609468165993, 0, 0, 0.6324616096794412, 0.7068430576554283, 0.8224757622685243, 0.8041151094389114, 1, 0.5918434211837661, 0.5774985653292566]
11054;12;12;[8, 7, 6];3;1084;[ 8  1  7  5  4  2  0  3 10  6  9 11];[0.6265325308215955, 0.7686399026201932, 0.6486539866434619, 0.5533935280396095, 0.6560134655277852, 0.7313490351256524, 0, 0.7486257693616364, 1, 0, 0.5533935280396095, 0];[8, 7, 6];3;621;[ 8  0  3  1  7  5  6  4  2  9 10 11];[0.887094604615967, 0.7686399026201932, 0.6486539866434619, 0.8162587321735381, 0.6560134655277852, 0.7313490351256524, 0.6788870768321301, 0.7486257693616364, 1, 0, 0, 0];[8, 7, 6];3;671;[ 8  0  3  1  7  2  5  6  4 11  9 10];[0.887094604615967, 0.7686399026201932, 0.7571581936552128, 0.8162587321735381, 0.6560134655277852, 0.7313490351256524, 0.7061386815521417, 0.7676236200252204, 1, 0, 0, 0.6440367950052908];[8, 7, 6];3;721;[ 8  0  3  1  7  2  5  6  4 11 10  9];[0.887094604615967, 0.7686399026201932, 0.7571581936552128, 0.8162587321735381, 0.6560134655277852, 0.7313490351256524, 0.7061386815521417, 0.7676236200252204, 1, 0, 0.6367306405248515, 0.6440367950052908]
11055;12;12;[10, 8, 9, 7];4;2109;[10  2  8  6  0  1  5  9  3  7  4 11];[0.7457680455240453, 0.7451473399490973, 0.913041615150062, 0.5126158125036208, 0.4725530150836605, 0.7122644898253726, 0.7554092239653782, 0.5126158125036208, 0.7564757735173977, 0.6327039727116265, 1, 0];[10, 4, 8, 9, 5];5;621;[10  2  4  1  8  6  9  0  5  3  7 11];[0.7457680455240453, 0.839474571909527, 0.913041615150062, 0.5126158125036208, 0.8529418937798263, 0.7122644898253726, 0.7554092239653782, 0.5126158125036208, 0.7564757735173977, 0.7513131172589177, 1, 0];[10, 4, 5, 8, 9];5;671;[10  2  4  1  0  5  8  6  9  3  7 11];[0.790643336313086, 0.839474571909527, 0.913041615150062, 0.5126158125036208, 0.8529418937798263, 0.7655482874042421, 0.7554092239653782, 0.5126158125036208, 0.7564757735173977, 0.7513131172589177, 1, 0.3989867648864223];[10, 4, 7, 9];4;1234;[10  2  4  1  7  0  5  8  6  9  3 11];[0.790643336313086, 0.839474571909527, 0.913041615150062, 0.7234615862653201, 0.8529418937798263, 0.7655482874042421, 0.7554092239653782, 0.8094227535998325, 0.7564757735173977, 0.7513131172589177, 1, 0]
11056;12;12;[7, 8, 6, 4, 5];5;120;[ 7  8  6  4  3  5  1 10 11  0  9  2];[0.33952051154868856, 0.5920801404976094, 0, 0.5997703167696358, 0.6201287355715025, 0.5956711585994399, 0.6249921604882478, 1, 0.87741017869997, 0.33952051154868856, 0.5313592161041119, 0.4815954033123301];[7, 8, 4, 6, 5];5;170;[ 7  8  4  6  3  5  1 10 11  2  0  9];[0.33952051154868856, 0.5920801404976094, 0.36601113801654345, 0.5997703167696358, 0.7607061984737085, 0.5956711585994399, 0.6249921604882478, 1, 0.87741017869997, 0.33952051154868856, 0.5313592161041119, 0.4815954033123301];[7, 8, 4, 6, 5];5;414;[ 7  8  9  4  0  6  3  5  1 10 11  2];[0.6792403236946865, 0.5920801404976094, 0.36601113801654345, 0.5997703167696358, 0.7607061984737085, 0.5956711585994399, 0.6249921604882478, 1, 0.87741017869997, 0.7936887969753558, 0.5313592161041119, 0.4815954033123301];[7, 8, 4, 5, 6];5;335;[ 7  8  9  4  0  5  6  3  1 10 11  2];[0.6792403236946865, 0.5920801404976094, 0.36601113801654345, 0.5997703167696358, 0.7799396414827213, 0.6404873653280038, 0.6249921604882478, 1, 0.87741017869997, 0.7936887969753558, 0.5313592161041119, 0.4815954033123301]
11057;12;12;[11, 4, 10];3;4158;[11  4  0  8  7  9  2 10  6  1  5  3];[0.7962166767533279, 0.5532176237735522, 0.6667556205077682, 0, 0.8930347361887443, 0, 0.5888895455137106, 0.7321392661372172, 0.7617236856357421, 0.6717910923782812, 0.6160646126096473, 1];[11, 4, 10];3;1134;[11  9  8  4  7  0  6 10  2  5  1  3];[0.7962166767533279, 0.5532176237735522, 0.6667556205077682, 0, 0.8930347361887443, 0.6061856016953269, 0.770401002171112, 0.8916774837922303, 0.9033396968624443, 0.9380725602003723, 0.7201319450066923, 1];[11, 4, 10];3;4258;[11  4  9  8  7  5  0  6 10  3  2  1];[0.7962166767533279, 0.586251242385278, 0.6667556205077682, 0.6952346233773352, 0.9457233150078704, 0.8600965012008207, 0.790008268746608, 0.8916774837922303, 0.9033396968624443, 0.9380725602003723, 0.7201319450066923, 1];[11, 4, 10];3;4308;[11  4  9  8  7  5  0  6 10  3  2  1];[0.7962166767533279, 0.6587629518081665, 0.6708036561499798, 0.6952346233773352, 0.9457233150078704, 0.8600965012008207, 0.790008268746608, 0.8916774837922303, 0.9033396968624443, 0.9380725602003723, 0.7201319450066923, 1]
11058;12;12;[7, 8, 4, 6];4;185;[ 7 10  8  4 11  1  6  0  2  9  5  3];[0.5162887229662783, 0.5484574312392057, 0.376309692230904, 0, 0.6643501290494891, 0.2916086332478695, 0.5309553309719811, 1, 0.6643501290494891, 0.376309692230904, 0.6738375398332846, 0.6404617662391321];[7, 8, 3, 6];4;170;[ 7  8 10  3  4  6 11  1  0  2  9  5];[0.5162887229662783, 0.5855372627235819, 0.376309692230904, 0.6843063342458618, 0.6843063342458618, 0.32275103847026526, 0.6649551633106067, 1, 0.7774746971755478, 0.376309692230904, 0.7774746971755478, 0.6404617662391321];[7, 8, 4, 6];4;170;[ 7  8  4  6  9 10  1  0  5  2  3 11];[0.5162887229662783, 0.6494167244378886, 0.376309692230904, 0, 0.7103596790649883, 0.5107274748458139, 0.7020010721630939, 1, 0.8690290859400011, 0.6750499447833591, 0.6738375398332846, 0];[7, 8, 6, 4];4;237;[ 7  8  2  6  4  0  1  5 10  3  9 11];[0.7908040718380692, 0.6494167244378886, 0.8112489906069749, 0, 0.7908040718380692, 0.5107274748458139, 0.8004741480004393, 1, 0.8690290859400011, 0, 0.5107274748458139, 0]
11059;12;12;[9, 2, 11, 10];4;4158;[ 9  2 11  4  6 10  1  8  0  3  5  7];[0.49652209461314795, 0.6677070963385391, 0.8679475154232216, 0.49652209461314795, 0.8108447969803608, 0.47269432332610806, 0.7251906758702932, 0.39085631339825655, 0.5675824220077109, 1, 0.6912842058073764, 0.8108447969803608];[9, 1, 4, 11, 8];5;235;[ 9  1  2  4 11  3  8 10  6  5  7  0];[0, 0.9182382313580936, 0.8679475154232216, 0.7752796326035055, 0.8108447969803608, 0.5184822858293978, 0.6458398369518439, 0, 0.6977622858977854, 1, 0.6912842058073764, 0.8108447969803608];[9, 11, 2, 10];4;671;[ 9  1 11  5  2  3  8 10  4  6  0  7];[0.49805576090262105, 0.9182382313580936, 0.8679475154232216, 0.7752796326035055, 0.6458398369518439, 0.8692062304774376, 0.6458398369518439, 0, 0.6977622858977854, 1, 0.6912842058073764, 0.8882604990072321];[9, 11, 2, 10];4;721;[ 9  1 11  5  2  3  8 10  4  6  0  7];[0.49805576090262105, 0.9182382313580936, 0.8679475154232216, 0.7752796326035055, 0.6875671251195833, 0.8692062304774376, 0.5406258317321123, 0, 0.6977622858977854, 1, 0.6912842058073764, 0.8882604990072321]
11060;13;13;[12, 9, 11, 10];4;120;[12  9 11  3 10  4  5  0  1  7  2  6  8];[0.4402327505176226, 0.3765953196767347, 0, 0.6368477816067869, 0.4965533785209905, 0.4402327505176226, 0, 0, 0, 0.8571601426908423, 0.6071428758825252, 0.779206964741747, 1];[12, 11, 9, 10];4;235;[12 11  9  8  0  3 10  5  4  6  1  2  7];[0.7980782333888994, 0, 0, 0.6368477816067869, 0.4965533785209905, 0.582347166093198, 0, 0, 0.8215533511214506, 0.8571601426908423, 0.6071428758825252, 0.8735265660847294, 1];[12, 11, 9, 10];4;2209;[12 11  9  8  0  3  7  1 10  4  5  2  6];[0.7980782333888994, 0.6115118799703081, 0, 0.6368477816067869, 0.6062320417287906, 0.582347166093198, 0, 0.6332224013232025, 0.8215533511214506, 0.8571601426908423, 0.6071428758825252, 0.8735265660847294, 1];[12, 11, 9, 10];4;335;[12 11  9  8  0  3 10  7  1  4  5  2  6];[0.7980782333888994, 0.6115118799703081, 0, 0.7625846779828591, 0.6062320417287906, 0.582347166093198, 0, 0.6332224013232025, 0.8215533511214506, 0.8571601426908423, 0.7096323594457682, 0.8735265660847294, 1]
11061;13;13;[9, 10, 8, 6, 5, 0];6;120;[ 9 10  8  6  5  0  4  2 12 11  1  3  7];[0.6202071672174434, 0.4100470084637357, 0.5276127695067591, 0, 0.6047707536350148, 0.7193547555614086, 0.7821917630900012, 0, 0.78512961296419, 1, 0.8742957955124209, 0.4100470084637357, 0.4100470084637357];[9, 10, 8, 2];4;4208;[ 9  1 10  0  8  6  5 11  4  2 12  3  7];[0.826330613102114, 0.9740080955070402, 0.5276127695067591, 0, 0.6047707536350148, 0.7580139597874552, 0.7821917630900012, 0, 0.78512961296419, 1, 0.8742957955124209, 0.6418138580662193, 0.4794337979353055];[9, 10, 8, 2];4;4258;[ 9  1  5  7 10  0  8  6  3  4 11  2 12];[0.846192052788627, 0.9740080955070402, 0.6119425802140226, 0.7304664235852273, 0.6713017615709688, 0.8984240245906312, 0.7821917630900012, 0.891589584693298, 0.78512961296419, 1, 0.8742957955124209, 0.6418138580662193, 0.4794337979353055];[9, 10, 8, 2];4;2259;[ 9  1  5  7 10  0  8  6  3  2  4 11 12];[0.846192052788627, 0.9740080955070402, 0.6953001135607225, 0.7626302978385078, 0.6713017615709688, 0.8984240245906312, 0.7821917630900012, 0.891589584693298, 0.78512961296419, 1, 0.8742957955124209, 0.6418138580662193, 0.4794337979353055]
11062;13;13;[7, 8, 6];3;87;[ 7  3  8  6  2  0  5  1  4  9 10 11 12];[0.3107791025967491, 0, 0.4338349513599847, 0.797232582104591, 0, 0, 0.7513490266480691, 1, 0.7963069025769847, 0, 0, 0, 0];[7, 8, 6];3;137;[ 7  3  8  6  0  2  5  1  4  9 10 11 12];[0.4695854372029884, 0, 0.4338349513599847, 0.797232582104591, 0, 0, 0.7513490266480691, 1, 0.7963069025769847, 0, 0, 0, 0];[7, 8, 6];3;220;[ 7  1  3  8  6  2 10  0  4  5  9 11 12];[0.4695854372029884, 0.8923052215444113, 0.6094550686486669, 0.797232582104591, 0, 0, 0.7528835267483468, 1, 0.7963069025769847, 0, 0.6094550686486669, 0, 0];[7, 8, 6];3;270;[ 7  1  3  8  6  2  0  5  4  9 10 11 12];[0.4695854372029884, 0.8923052215444113, 0.7269908955139173, 0.797232582104591, 0, 0, 0.7634217481313345, 1, 0.7963069025769847, 0, 0, 0, 0]
11063;13;13;[11, 10, 7, 8, 12];5;87;[11 10  7  8 12  1  5  9  0  4  2  3  6];[0.33377374287165246, 0.5766246050323562, 0, 0, 0, 0.5600760781495527, 0, 0.6637349795642842, 0.6010018926608077, 0.5506819000844304, 0.7802918043940196, 1, 0.5766246050323562];[11, 10, 12, 6];4;137;[11 10 12  7  6  0  8  2  4  5  1  3  9];[0.6323757061298968, 0, 0.5641045908146392, 0, 0, 0, 0.6323757061298968, 0.6842043289748383, 0.6010018926608077, 0, 0.8194849708384404, 1, 0.7483166401066154];[11, 10, 12, 6];4;285;[11 10  4 12  7  0  6  8  2  1  5  3  9];[0.6323757061298968, 0.44459926508162334, 0.5641045908146392, 0, 0.7619469203318413, 0, 0.6323757061298968, 0.6842043289748383, 0.6010018926608077, 0, 0.8194849708384404, 1, 0.7619469203318413];[11, 10, 12, 6];4;335;[11 10  4 12  7  0  6  8  2  1  5  3  9];[0.6323757061298968, 0.44459926508162334, 0.5641045908146392, 0, 0.7619469203318413, 0, 0.6323757061298968, 0.6842043289748383, 0.6010018926608077, 0, 0.8194849708384404, 1, 0.7619469203318413]
11064;13;13;[11, 9, 6, 7];4;70;[11  9  6  7  8  3  0  1  4  5  2 10 12];[0, 0, 0, 0, 0, 0, 0.5197505059826935, 0.5197505059826935, 0.5197505059826935, 0.604908690338253, 0, 1, 0];[11, 7, 9, 3];4;137;[11  7  9  0  3  4  2  1  6  5  8 10 12];[0, 0, 0, 0, 0, 0, 0, 0.7874451718333267, 0, 0.7015629161560565, 0, 1, 0];[11, 7, 9, 3];4;187;[11  7  9  0  3  4  2  1  6  5  8 10 12];[0, 0, 0, 0, 0, 0, 0, 0.7874451718333267, 0, 0.7676556254973355, 0, 1, 0];[11, 7, 9, 3];4;237;[11  7  9  0  3  4  2  1  6  5  8 10 12];[0, 0, 0, 0, 0, 0, 0, 0.7874451718333267, 0, 0.7676556254973355, 0, 1, 0]
11065;13;13;[11, 4, 10, 0, 2];5;87;[11  4 10  0  2  1  6  3  7  5  9  8 12];[0.8488797316855006, 0.7483906323282867, 0.7692058760856059, 0.6070503332501993, 0.9478898383723069, 0.49517596508726364, 0.6993600724301764, 0.49517596508726364, 0, 0.49517596508726364, 0.8744761062387338, 1, 0];[11, 10, 6];3;4208;[11  4  1 10  0  9  2  6  3  5  7  8 12];[0.8488797316855006, 0.9173754053070597, 0.7692058760856059, 0.6977999402117967, 0.9478898383723069, 0, 0.6993600724301764, 0, 0, 0.8395070994723115, 0.8744761062387338, 1, 0];[11, 10, 9, 3];4;285;[11  4  1 10  0  9  3  2  6  7  5  8 12];[0.8488797316855006, 0.9173754053070597, 0.7692058760856059, 0.8063678618225413, 0.9478898383723069, 0.5107796621321413, 0.7295528713651964, 0.5770573326068238, 0.5107796621321413, 0.8395070994723115, 0.8744761062387338, 1, 0.5107796621321413];[11, 3, 10, 9];4;335;[11  4  1  3 10  0  9  7  8  2  6 12  5];[0.8488797316855006, 0.9173754053070597, 0.7692058760856059, 0.8776915734268558, 0.9478898383723069, 0, 0.7295528713651964, 0.7914715267524985, 0.7745276976799426, 0.8395070994723115, 0.8744761062387338, 1, 0.689241700211714]
11066;13;13;[10, 9, 8];3;4158;[10  9  2  7 11  4  1  3  6  5  0  8 12];[0, 0.4964897345789255, 0.6669010443515411, 0, 0.5747378937314445, 0, 0, 0.6170492305080385, 0, 0.757446065720782, 1, 0.6170492305080385, 0];[10, 9, 8];3;170;[10  1  3  2  9  8 11  7  4  0  5  6 12];[0.5166620072798784, 0.9122441748069373, 0.8865923443960414, 0.8886484406000162, 0.5747378937314445, 0.4990110822517117, 0, 0.6170492305080385, 0.7003646229975465, 0.757446065720782, 1, 0.6170492305080385, 0];[10, 8, 9];3;220;[10  1  3  2  8  9  6  7 11  4 12  0  5];[0.5166620072798784, 0.9122441748069373, 0.8865923443960414, 0.8886484406000162, 0.5747378937314445, 0.4990110822517117, 0.7409995205025482, 0.6170492305080385, 0.8056073302384619, 0.757446065720782, 1, 0.6170492305080385, 0.5349252908260542];[10, 8, 9];3;270;[10  1  3  2  8  9  6 12 11  7  4  0  5];[0.5174262808452211, 0.9122441748069373, 0.8865923443960414, 0.8886484406000162, 0.5747378937314445, 0.4990110822517117, 0.7409995205025482, 0.6170492305080385, 0.8056073302384619, 0.757446065720782, 1, 0.6170492305080385, 0.665014362078193]
11067;13;13;[11, 12, 10, 8];4;1084;[11 12  5  6  1  0  3 10  8  9  2  4  7];[0.5948055701649655, 0.665807941246038, 0, 0.495913400350075, 0, 0.8457348632201726, 0.6959557628911242, 0, 0.47953605085121775, 0.28006045922839695, 0.495913400350075, 1, 0.8887629089732736];[11, 12, 8, 10];4;364;[11 12  5  8  9 10  6  4  1  3  0  2  7];[0.5948055701649655, 0.665807941246038, 0, 0.6292705271548305, 0.6845020758397792, 0.8457348632201726, 0.6959557628911242, 0, 0.8309815033908299, 0.7593126918700697, 0.758285294756278, 1, 0.8887629089732736];[11, 12, 8, 10];4;414;[11 12  5  8  9 10  6  4  1  3  0  2  7];[0, 0.6668039676795209, 0, 0.6292705271548305, 0.6845020758397792, 0.8457348632201726, 0.6959557628911242, 0, 0.8309815033908299, 0.7593126918700697, 0.758285294756278, 1, 0.8887629089732736];[11, 12, 8, 10];4;464;[11 12  5  8  9 10  6  4  1  3  0  2  7];[0, 0.6668039676795209, 0, 0.6292705271548305, 0.6845020758397792, 0.8457348632201726, 0.6959557628911242, 0, 0.8309815033908299, 0.7593126918700697, 0.758285294756278, 1, 0.8887629089732736]
11068;13;13;[7, 3, 10, 9, 5];5;4158;[ 7  0  3  1 12 10  9  8  4  6  5  2 11];[0.9677334716792273, 0.8331258003712629, 0, 0.9205957850496259, 0.7167879455855675, 0, 0.5054046400304119, 1, 0.7333367483252763, 0.7420186679882277, 0.7781355827419507, 0, 0.7781355827419507];[7, 3, 10, 9, 5];5;4208;[ 7  0  3  1 12 10  9  8  4  2  6  5 11];[0.9677334716792273, 0.8331258003712629, 0.5523918176649593, 0.9205957850496259, 0.7167879455855675, 0, 0.5054046400304119, 1, 0.7333367483252763, 0.7420186679882277, 0.7781355827419507, 0, 0.7781355827419507];[7, 3, 10, 9, 5];5;2209;[ 7  0  3 10  4  1  8  9  2  6  5 11 12];[0.9677334716792273, 0.8331258003712629, 0.5523918176649593, 0.9205957850496259, 0.8803580772670178, 0, 0.5054046400304119, 1, 0.8191362854003414, 0.7754994950832226, 0.905832449000106, 0, 0];[7, 3, 10, 9, 5];5;2259;[ 7  0  3 10  4  9  8  1  2  6  5 11 12];[0.9677334716792273, 0.8331258003712629, 0.7844331714514251, 0.9205957850496259, 0.8803580772670178, 0.5009535214206873, 0.6362215849203333, 1, 0.8339099128962278, 0.8446605224186932, 0.905832449000106, 0, 0]
11069;13;13;[8, 7, 9];3;87;[ 8  4  3  7  9 12 10  5  6  1  2  0 11];[0, 0, 0, 0.7821603973099575, 0.9706742374293279, 0.5226758639546881, 0.4990354949928444, 0.7675377820649657, 1, 0.7540290174433747, 0.5931968473760557, 0, 0.6524384428219261];[8, 7, 9];3;137;[ 8  4  3  7  9  5 12 10  6 11  2  1  0];[0, 0.34576994230540564, 0.5012801377600054, 0.7821603973099575, 0.9706742374293279, 0.7070856469876278, 0.5799992865208691, 0.7675377820649657, 1, 0.7540290174433747, 0.5931968473760557, 0.5012801377600054, 0.6524384428219261];[8, 9, 7];3;187;[ 8  4  9  3  7  5  1  6 10  2 11 12  0];[0, 0.5162477589502691, 0.5012801377600054, 0.7821603973099575, 0.9706742374293279, 0.7070856469876278, 0.5134996553998806, 0.7675377820649657, 1, 0.8219181302441968, 0.5134996553998806, 0.5012801377600054, 0.4457443147758017];[8, 9, 7];3;8405;[ 8  4  9  1  3  7  5 11 12 10  2  6  0];[0, 0.8083009333090215, 0.5304444002473164, 0.7837350094471771, 0.9706742374293279, 0.7070856469876278, 0.5134996553998806, 0.7675377820649657, 1, 0.8219181302441968, 0.5304444002473164, 0.6051133729571159, 0.5916437482258581]
11070;13;13;[10, 3, 11, 9, 7, 8];6;4158;[10  3 11  6  9  4  0  2  7  5  1  8 12];[0.4675412045402449, 0, 0, 0.8853383090315154, 0.5155537687027617, 0, 0.6172621560133579, 0, 0, 0.5648337529678248, 1, 0.6887776356347727, 0];[10, 3, 11, 8, 9, 7];6;1134;[10  3  4 11  8  6  0  9  7  5  1  2 12];[0.5786361068320405, 0, 0, 0.8853383090315154, 0.8622147433514329, 0, 0.6172621560133579, 0, 0.7635998079721649, 0.5648337529678248, 1, 0.807258028374547, 0];[10, 4, 11, 9, 8, 6, 2];7;4258;[10  3  4 12 11  9  8  6  5  0  2  1  7];[0.5786361068320405, 0.438775584473255, 0.5652517852101374, 0.8853383090315154, 0.8622147433514329, 0.5994283073921243, 0.6172621560133579, 0, 0.7635998079721649, 0.8037606324665613, 1, 0.807258028374547, 0.8160566826866025];[10, 3, 11, 9, 8, 7];6;2259;[10  4  3  0 12 11  9  8  7  6  5  1  2];[0.8662663949422753, 0.5935884450418838, 0.5652517852101374, 0.8853383090315154, 0.8989023250169497, 0.5994283073921243, 0.6172621560133579, 0.6570348541865139, 0.7635998079721649, 0.8037606324665613, 1, 0.807258028374547, 0.8160566826866025]
11071;13;13;[10, 5, 7, 9];4;4158;[10  5  0  7  1  9  3 11  4  6 12  8  2];[0.8272334704560008, 0.6703730916299918, 0.3896094132526927, 0.6361112130252681, 0.6056986363683527, 0.943924692836234, 0.5538805216580244, 0.6746058179051262, 0.41185073925464616, 0.638912660432612, 1, 0.6361112130252681, 0.41185073925464616];[10, 5, 7, 9];4;364;[10  5  2  0  7 11  1  9  3  4  6  8 12];[0.8272334704560008, 0.7458408072987868, 0.9169560492136718, 0.629436957828372, 0.6056986363683527, 0.943924692836234, 0, 0.7882627197214942, 0, 0.6459544286759186, 1, 0.7657723507641915, 0];[10, 5, 9, 7];4;4258;[10  5  2  9  0  8  7 11  1  3  4  6 12];[0.8272334704560008, 0.7458408072987868, 0.9169560492136718, 0.629436957828372, 0.6056986363683527, 0.943924692836234, 0.5617099619976725, 0.7882627197214942, 0.8239056752971909, 0.8416540632370676, 1, 0.7657723507641915, 0];[10, 5, 9, 7];4;4308;[10  5  2  4  9  0  8  7 11  1  6  3 12];[0.8272334704560008, 0.7458408072987868, 0.9169560492136718, 0.720203986999265, 0.8811852324925958, 0.943924692836234, 0.7324081163334046, 0.7882627197214942, 0.8239056752971909, 0.8416540632370676, 1, 0.7657723507641915, 0]
11072;13;13;[12, 11, 7];3;87;[12 11  9  7  5  3  0  1  6  4  2  8 10];[0, 0, 0, 0, 0, 0.42228330664001795, 0, 0.42228330664001795, 0, 0.5352410078801192, 0, 0.7887557408399115, 1];[12, 11, 4];3;120;[12 11  9  4  8  5  7  0  6  1  2  3 10];[0, 0, 0, 0, 0.4383644599344197, 0.42228330664001795, 0, 0.42228330664001795, 0.4383644599344197, 0.5352410078801192, 0, 0.7887557408399115, 1];[12, 11, 8];3;161;[12 11  8  9  5  4  7  6  0  2  3  1 10];[0.3470377796165175, 0, 0, 0, 0.4327844164754729, 0.4327844164754729, 0.3492085674759852, 0.42228330664001795, 0.6380222533912702, 0.5352410078801192, 0, 0.7887557408399115, 1];[12, 11, 8];3;211;[12 11  8  3  9  4  5  7  6  0  1  2 10];[0.3470377796165175, 0, 0, 0.5472211644628112, 0.4327844164754729, 0.4327844164754729, 0.3492085674759852, 0.42228330664001795, 0.6380222533912702, 0.5352410078801192, 0, 0.7887557408399115, 1]
11073;13;13;[11, 10];2;61;[11  9 10  4  3  6  2  0  7  5  1  8 12];[0, 0, 0, 0.64728070455632, 0.647546903364419, 0, 0.5976687369711986, 0, 0, 0.9065026093298261, 0.6737987920071288, 1, 0];[11, 10];2;111;[11  9 10  4  3  7  8  5  6  1  2  0 12];[0, 0, 0, 0.64728070455632, 0.647546903364419, 0.6034263589626815, 0.5976687369711986, 0.6326089734718726, 0.612915475070434, 0.9065026093298261, 0.6737987920071288, 1, 0];[11, 10];2;161;[11  9 10  3  2  4  8  7  5  6  1  0 12];[0, 0, 0.7054705143014203, 0.712123211142533, 0.6913402665922317, 0.6034263589626815, 0.5976687369711986, 0.6326089734718726, 0.6381400147721429, 0.9065026093298261, 0.7855654232772404, 1, 0];[11, 10];2;211;[11  9 10  3  2  4  1  8  7  5  6  0 12];[0, 0.6817651149804334, 0.7054705143014203, 0.712123211142533, 0.6913402665922317, 0.6034263589626815, 0.5976687369711986, 0.6326089734718726, 0.6381400147721429, 0.9065026093298261, 0.8192981115119594, 1, 0]
11074;13;13;[12, 9, 0, 10];4;8255;[12  6  9  8  3  0 10  7  1  2  5  4 11];[0.700295197457789, 0.608780412655055, 0.550982578576462, 0.700295197457789, 0, 0.5177927295318061, 0.8580286643200593, 0.6337398764929434, 0.7048015112476332, 0.759757568255045, 0.691625567961971, 0, 1];[12, 9, 0, 10];4;8305;[12  6  1  9  8  3  0 10  7  2  5  4 11];[0.700295197457789, 0.8367467959040523, 0.5786005945239715, 0.700295197457789, 0, 0.5177927295318061, 0.8580286643200593, 0.6337398764929434, 0.7048015112476332, 0.759757568255045, 0.691625567961971, 0, 1];[12, 6, 9, 8, 10];5;285;[12  6  1  9  8  3 10  4  7  5  2  0 11];[0, 0.8367467959040523, 0.5786005945239715, 0.7190976944482999, 0.6818909481893783, 0.5800870857874212, 0.8580286643200593, 0.6337398764929434, 0.7502777676852007, 0.759757568255045, 0.7094935109126193, 0, 1];[12, 5, 9, 10];4;721;[12  5  3  6  1  9  8  2 10  4  7 11  0];[0, 0.8367467959040523, 0.7107961916489528, 0.8803043484585492, 0.6818909481893783, 0.8912212255811754, 0.8580286643200593, 0.6337398764929434, 0.7502777676852007, 0.759757568255045, 0.7094935109126193, 0.6124008613014634, 1]
11075;13;13;[9, 5, 4, 10];4;8255;[ 9  8  6 12  3  0  1  5 11  7  4  2 10];[0.6029689270275235, 0.5771127810944677, 0, 0.7727478972442348, 0.5118849998267542, 0.5372262524923329, 0.8300228859706045, 0.5306252326715613, 0.944577555950143, 1, 0, 0.5372262524923329, 0.8131421367218714];[9, 4, 5, 10];4;8305;[ 9  8  4 12  6 11  3  7  5  0  1 10  2];[0.6395114199146574, 0.5771127810944677, 0, 0.7727478972442348, 0.8398121811497946, 0.6584575247979366, 0.8300228859706045, 0.7207862853455357, 0.944577555950143, 1, 0.5314246511428831, 0.7834359767892225, 0.8382073561752146];[9, 4, 5, 10];4;8355;[ 9  8  4 12  7  6 11  0  3  5  1  2 10];[0.7776733197695479, 0.6710457522282302, 0.668469468224265, 0.7727478972442348, 0.8398121811497946, 0.6865331952213868, 0.8300228859706045, 0.8338998891664671, 0.944577555950143, 1, 0.6574151572479222, 0.7834359767892225, 0.8382073561752146];[9, 4, 5, 10];4;8405;[ 9  8  1  4 12  7 11  6  5  0  2  3 10];[0.7776733197695479, 0.9439511178069596, 0.7771233793663594, 0.7727478972442348, 0.8398121811497946, 0.8051652726478374, 0.8300228859706045, 0.8338998891664671, 0.944577555950143, 1, 0.6574151572479222, 0.8331005035651168, 0.8382073561752146]
11076;13;13;[11, 9, 8, 5, 10];5;4158;[11  9  8  3  5  2  7  1  4 10  6  0 12];[0.3395181509939295, 0.7160362462648651, 0.7286835820451112, 0.7400246603805136, 0.70397236742882, 0.7296123379911136, 0.6019027057832399, 0.7205469151338357, 0.7894377845280757, 0.8241944559669171, 0.6553377642861986, 1, 0.3395181509939295];[11, 10, 8, 9, 5];5;4208;[11  1 10  8  9  0  2  3  5  7  4  6 12];[0.8103822453110688, 0.9056278810188827, 0.7888322273696204, 0.7400246603805136, 0.70397236742882, 0.7296123379911136, 0.6019027057832399, 0.7205469151338357, 0.8799138636915641, 0.8241944559669171, 0.898645625243072, 1, 0];[11, 10, 8, 9, 5];5;4258;[11  3  1 10  8  9  0  2  5  7  4  6 12];[0.8103822453110688, 0.9056278810188827, 0.7888322273696204, 0.9254477799320692, 0.70397236742882, 0.7296123379911136, 0.6019027057832399, 0.7205469151338357, 0.8799138636915641, 0.8597550174694679, 0.898645625243072, 1, 0];[11, 5, 10, 8, 9];5;4308;[11  3  5 10  1  8  9  0  2  7  4  6 12];[0.8103822453110688, 0.9056278810188827, 0.7888322273696204, 0.9499722890089379, 0.70397236742882, 0.9185717985998039, 0.6019027057832399, 0.7205469151338357, 0.8799138636915641, 0.8597550174694679, 0.9173296255366887, 1, 0.3769922771480296]
11077;13;13;[12, 11, 10, 8];4;70;[12 11 10  8  0  7  4  3  2  6  5  1  9];[0.3924246140138934, 0, 0.2849094544242104, 0.3708447527547187, 0.3708447527547187, 0, 0.2849094544242104, 0.3924246140138934, 0.598681365966291, 0, 0.682916371932972, 0.7859024347486661, 1];[12, 1, 11, 10];4;137;[12  1  4 11 10  3  8  5  0  7  6  2  9];[0.3924246140138934, 0.8401157689297195, 0, 0.6225278051636218, 0.7870557924845419, 0.49231533950806716, 0, 0.3924246140138934, 0.598681365966291, 0, 0.682916371932972, 0.7859024347486661, 1];[12, 1, 11, 10];4;220;[12  1  4 11  2 10  3  8  5  7  6  0  9];[0, 0.8401157689297195, 0.6994040890587412, 0.6225278051636218, 0.7870557924845419, 0.49231533950806716, 0, 0.4688101922762364, 0.598681365966291, 0, 0.682916371932972, 0.7859024347486661, 1];[12, 1, 11, 8];4;335;[12  1  4 11  8  2 10  3  5  7  6  0  9];[0, 0.8401157689297195, 0.6994040890587412, 0.6225278051636218, 0.7870557924845419, 0.49231533950806716, 0, 0.4688101922762364, 0.7220037365076658, 0, 0.682916371932972, 0.7859024347486661, 1]
11078;13;13;[12, 7, 9, 5, 1, 0, 6];7;8255;[12  2  7 10  9  5  8  1  3 11  0  6  4];[0.4036363871255555, 0.6611116948940847, 0.7950730903567366, 0.6355112420158305, 0, 0.711100936239582, 0.4036363871255555, 0.7670147498252381, 0.7027964917956786, 0.7292847458868971, 0.7391319878135677, 0.6346547278341067, 1];[12, 5, 1, 7, 6, 9, 0];7;8305;[12  5  2  1  7 10  6  9  3  8  4 11  0];[0, 0.7690208635095314, 0.7950730903567366, 0.7074638373873312, 0.6480986466525833, 0.9427440415301599, 0.7368704308557524, 0.7670147498252381, 0.7027964917956786, 0.7292847458868971, 0.7391319878135677, 0.6346547278341067, 1];[12, 5, 2, 10, 1, 7, 9, 11];8;414;[12  5  2 10  1  7  9 11  6  3  8  4  0];[0, 0.7690208635095314, 0.8512891064433907, 0.7150804474794441, 0.6480986466525833, 0.9427440415301599, 0.7368704308557524, 0.7670147498252381, 0.7027964917956786, 0.7660750892747368, 0.8020148072190857, 0.748040519919036, 1];[12, 5, 7, 1, 9, 6, 0];7;8405;[12  5  4  3  2  7 10  1  9 11  6  8  0];[0, 0.7690208635095314, 0.8512891064433907, 0.9287947054488357, 0.9347543452736892, 0.9427440415301599, 0.7368704308557524, 0.8213105743902276, 0.7027964917956786, 0.7660750892747368, 0.8020148072190857, 0.748040519919036, 1]
11079;13;13;[9, 7, 12, 10];4;70;[ 9  7 12 10  4  2  3  0  6  5  1  8 11];[0, 0, 0.48470710878226714, 0, 0.48470710878226714, 0, 0, 0.723271252889797, 0, 1, 0.6622983950151754, 0, 0.6934117390342958];[9, 10, 7, 12];4;120;[ 9 10  7 12 11  3  5  2  4  0  6  1  8];[0.3646617147972435, 0, 0.48470710878226714, 0.6367932234135956, 0.48470710878226714, 0.576424980054139, 0, 0.723271252889797, 0, 1, 0.782889651982142, 0.6395033666287848, 0.6934117390342958];[9, 10, 3, 6, 7];5;187;[ 9 10  3  6  7 12 11  5  4  0  2  1  8];[0.3646617147972435, 0.34817068523931904, 0.3646617147972435, 0.7470029113408752, 0.5457731498273167, 0.576424980054139, 0.7470029113408752, 0.723271252889797, 0, 1, 0.782889651982142, 0.6395033666287848, 0.6934117390342958];[9, 10, 12, 3];4;220;[ 9 10 12  3  6  7 11  5  4  0  2  1  8];[0.5407048933069402, 0.34817068523931904, 0.3646617147972435, 0.7470029113408752, 0.5457731498273167, 0.576424980054139, 0.7470029113408752, 0.723271252889797, 0, 1, 0.782889651982142, 0.6395033666287848, 0.7592425227368561]
11080;14;14;[9, 8, 7];3;8255;[ 9  8  4  3  2 12 10  6  0  5 13  1  7 11];[0.32336827575913046, 0, 0.477860118981553, 0.477860118981553, 0.5687626625858914, 0.32336827575913046, 0.4049218473008102, 0, 0.6137680099885663, 1, 0.4049218473008102, 0, 0.4358314846433637, 0.3086972503265687];[9, 8, 7];3;364;[ 9 10 11  8  4  2 12  7  0  6  1  3  5 13];[0.3396298882839779, 0, 0.4358314846433637, 0, 0.5687626625858914, 0, 0.3396298882839779, 0.38779920612452057, 0.6322283219959391, 1, 0.7297622399049087, 0.6322283219959391, 0.4358314846433637, 0];[9, 8, 7];3;170;[ 9  8 10  7  4 12  5  2  6  0  1  3 11 13];[0.3396298882839779, 0, 0.4358314846433637, 0, 0.5687626625858914, 0.502128816030954, 0.3396298882839779, 0.695645863680301, 0.77245754625323, 1, 0.7297622399049087, 0, 0.502128816030954, 0];[9, 8, 7];3;270;[ 9  0  8  4 10  7 12  5  2  6  1  3 11 13];[0.8319259566599594, 0, 0.4358314846433637, 0, 0.7339462593592012, 0.502128816030954, 0, 0.695645863680301, 0.77245754625323, 1, 0.7297622399049087, 0, 0.502128816030954, 0]
11081;14;14;[12, 1, 11, 7];4;87;[12  1 13 11  7  4  3  0  6  5  2  8 10  9];[0, 0.8073151465566145, 0, 0, 0.45731710216308835, 0, 0, 0.45731710216308835, 0, 0, 0, 0.663478732269338, 1, 0.673345321650112];[12, 0, 1, 11, 2];5;137;[12  0  1 11  2  6 13  7 10  9  3  5  4  8];[0.8086938251079037, 0.8073151465566145, 0.7037814494859317, 0, 0, 0, 0.6899048102309213, 0.6179475833342675, 0, 0.5253325064234422, 0.5253325064234422, 0.7500208863145794, 1, 0.673345321650112];[12, 11, 10];3;220;[12  0  1 11 10  2  9  6 13  7  3  5  4  8];[0.8086938251079037, 0.8073151465566145, 0.7037814494859317, 0, 0, 0, 0.6923548472615221, 0.6179475833342675, 0, 0.6923548472615221, 0.7284151317254818, 0.7500208863145794, 1, 0.673345321650112];[12, 11, 10];3;270;[12  0  1 11 10  2  9  6 13  7  5  3  4  8];[0.8086938251079037, 0.8073151465566145, 0.7037814494859317, 0, 0, 0.45448905781260385, 0.6923548472615221, 0.6179475833342675, 0, 0.6923548472615221, 0.7284151317254818, 0.7512305508863772, 1, 0.6769161631275774]
11082;14;14;[8, 5, 9, 2, 6];5;185;[ 8  5  9  2 11 12  6  4 10  7  0  3  1 13];[0.5258399875552962, 0, 0.67968746351063, 0.3092008428862219, 0.5899596284869376, 0.9132612307387353, 0.5978373167531873, 0.5295161285740478, 1, 0.8294647325721308, 0.5295161285740478, 0.6314751403838003, 0.5978373167531873, 0];[8, 7];2;4208;[ 8  5  4  9  2 11  0  6 12 10  7  3  1 13];[0.6257049836028682, 0, 0.7275304154650577, 0, 0.8298647518443091, 0.9132612307387353, 0.5978373167531873, 0.5295161285740478, 1, 0.8294647325721308, 0.5295161285740478, 0.708479812927806, 0.5978373167531873, 0];[8, 7];2;4258;[ 8  5  4  9  2 11  0  6 12 10  7  3  1 13];[0.6257049836028682, 0, 0.7275304154650577, 0.2790733613681021, 0.8298647518443091, 0.9132612307387353, 0.5978373167531873, 0.5295161285740478, 1, 0.8294647325721308, 0.5295161285740478, 0.708479812927806, 0.5978373167531873, 0];[8, 10, 3];3;335;[ 8  5  6  4  9 10  3  7  2 11  0  1 12 13];[0.6257049836028682, 0, 0.7275304154650577, 0.7776456106479733, 0.8298647518443091, 0.9132612307387353, 0.8732703437258902, 0.7563247302700679, 1, 0.8294647325721308, 0.8111191556329428, 0.708479812927806, 0, 0]
11083;14;14;[12, 4, 11, 13];4;571;[12  4  1  5  6 11  2 10 13  8  3  0  7  9];[0.38968677431474175, 0.5905608038453957, 0.4379759106137506, 0.4123965941392249, 0.6575459683112275, 0.5215358580611811, 0.5215358580611811, 0, 0.4379759106137506, 0, 0.4379759106137506, 0.49370707667425584, 1, 0.4379759106137506];[12, 13, 11, 4];4;120;[12 13 11  4  1  5  6  3 10  0  7  2  8  9];[0.3461630374472447, 0.5905608038453957, 0, 0.4123965941392249, 0.6575459683112275, 0.5215358580611811, 0.5215358580611811, 0, 0, 0, 0.4123965941392249, 0.7479518752269498, 1, 0.8106245490645532];[12, 11, 13, 1];4;170;[12 11 13  1 10  2  5  6  4  7  0  3  8  9];[0, 0.5905608038453957, 0.5436784625151183, 0, 0.5058010483633397, 0.5436784625151183, 0.5215358580611811, 0, 0, 0, 0.5436784625151183, 0.8231014439001695, 1, 0.8106245490645532];[12, 11, 13, 1];4;220;[12 11 13  1 10  2  5  6  4  7  0  3  8  9];[0, 0.5905608038453957, 0.5436784625151183, 0, 0.5058010483633397, 0.5436784625151183, 0.5215358580611811, 0, 0, 0, 0.5436784625151183, 0.8231014439001695, 1, 0.8106245490645532]
11084;14;14;[12, 6, 7, 4, 13, 10];6;16448;[12  2  6  7  4  1 13 10  3  9  8  0  5 11];[0, 0.6636171814570966, 0.7950906532459958, 0.5794441315309375, 0.698423060168623, 0, 0.7604464277140188, 0.7604464277140188, 0.506396002019156, 0.5383686283461143, 0.6381480673418436, 0, 1, 0.6444608318525425];[12, 9, 6, 13, 10, 11];6;8305;[12  8  1  9  2  6  7  4  3 13 10 11  5  0];[0, 0.8482196688550808, 0.7950906532459958, 0.678246764415401, 0.698423060168623, 0, 0.7604464277140188, 0.7604464277140188, 0.8825086479535675, 0.8124343623899589, 0.6381480673418436, 0.6232321992974579, 1, 0.6493669607480066];[12, 9, 6, 11, 13, 10];6;16548;[12  8  5  1  9  2  7  6  0  4 11  3 13 10];[0.7321027787619949, 0.8482196688550808, 0.7950906532459958, 0.678246764415401, 0.698423060168623, 0.8630097931931375, 0.7604464277140188, 0.7604464277140188, 0.8825086479535675, 0.8124343623899589, 0.6381480673418436, 0.6883544200834079, 1, 0.6493669607480066];[12, 9, 6, 11, 13, 10];6;16598;[12  8  5  1  9  2  7  6  0  3  4 11 13 10];[0.7321027787619949, 0.8482196688550808, 0.7950906532459958, 0.6987208558256458, 0.698423060168623, 0.8630097931931375, 0.7604464277140188, 0.7604464277140188, 0.8825086479535675, 0.8124343623899589, 0.6381480673418436, 0.6960698144822435, 1, 0.6493669607480066]
11085;14;14;[11, 2, 13, 12, 8];5;1084;[11  2  6  5  1 13 10 12  9  8  0  3  7  4];[0.35365810205694376, 0.6981368187627925, 0.904105867168818, 0, 0, 0.6981368187627925, 0.7985057862056668, 0, 0.35365810205694376, 0.41150326875043425, 0.46282020174389243, 1, 0.46282020174389243, 0.6830738703775641];[11, 2, 13, 12, 8];5;16498;[11  2  6  5  1 13  7  4 12  0 10  8  3  9];[0.35365810205694376, 0.6981368187627925, 0.904105867168818, 0, 0.44927546753678155, 0.6981368187627925, 0.7985057862056668, 0.502005286124966, 0.35365810205694376, 0, 0.35365810205694376, 1, 0.44927546753678155, 0.6830738703775641];[11, 2, 13, 8, 12];5;2209;[11  2  6 13  5  1  8 10  4 12  7  3  0  9];[0, 0.6981368187627925, 0.904105867168818, 0, 0.5605148503048051, 0.6981368187627925, 0.7985057862056668, 0.502005286124966, 0.5807719752702771, 0, 0.5767791332967517, 1, 0.5492322624301498, 0.7050029258979155];[11, 2, 8, 13, 12];5;4308;[11  2  6  8  3 10  5 13  1  0  4 12  7  9];[0.5714765312236196, 0.6263069170618757, 0.904105867168818, 0.74463092467363, 0.5605148503048051, 0.7094927720202704, 0.7985057862056668, 0.5459363276917066, 0.7972256418353781, 0, 0.74463092467363, 1, 0.5492322624301498, 0.7050029258979155]
11086;14;14;[12, 13, 8, 10];4;16448;[12 13  8 11  5  0  2  1  7  6  4  3 10  9];[0, 0, 0, 0, 0, 0.582421211428212, 0, 0, 0.613289471575028, 0, 0, 0.6040832697525111, 1, 0.7845157422500897];[12, 13, 9, 8];4;2159;[12  0 13  9  4  8 11  2  5  6  1  3  7 10];[0.8116880207930307, 0, 0.603218846491273, 0, 0.6424400514571056, 0.582421211428212, 0, 0, 0.613289471575028, 0.7324209191002847, 0, 0.6040832697525111, 1, 0.7845157422500897];[12, 13, 9, 8];4;187;[12  0 13  9  8  4 11  2  5  6  1  3  7 10];[0.8116880207930307, 0, 0.603218846491273, 0, 0.6424400514571056, 0.582421211428212, 0, 0, 0.724419434839019, 0.7324209191002847, 0, 0.6040832697525111, 1, 0.7845157422500897];[12, 13, 9, 8];4;237;[12 13  0  9  8  4  6 11  2  5  7  3  1 10];[0.8116880207930307, 0, 0.603218846491273, 0, 0.6424400514571056, 0.582421211428212, 0.6176042408738532, 0.529298096890946, 0.724419434839019, 0.7324209191002847, 0, 0.6040832697525111, 1, 0.8881799275388257]
11087;14;14;[8, 9, 10];3;70;[ 8  9  1 10 11  0  2  3  7  6  5  4 12 13];[0, 0.456677509953204, 0, 0, 0, 0, 0, 0, 1, 0.7285431126539686, 0.456677509953204, 0.4150002738592678, 0, 0];[8, 10, 9];3;120;[ 8  6 10  9  3  0  2  1  7  5  4 11 12 13];[0, 0, 0, 0, 0, 0, 0.7372657904043802, 0, 1, 0.7285431126539686, 0.7372657904043802, 0, 0, 0];[8, 10, 9];3;170;[ 8  6 10  9 11  0  2  1  7  5  4  3 12 13];[0, 0, 0, 0, 0, 0, 0.7372657904043802, 0, 1, 0.7285431126539686, 0.7372657904043802, 0.5606994139843059, 0, 0];[8, 10, 9];3;220;[ 8  6 10  9 11  4  5 12  1  0  2  3  7 13];[0, 0.3446259690658486, 0, 0, 0.4067169217069203, 0.4067169217069203, 0.7372657904043802, 0, 1, 0.7285431126539686, 0.7372657904043802, 0.5606994139843059, 0.4067169217069203, 0]
11088;14;14;[9, 2, 7, 8, 5];5;571;[ 9  2 10  3  7 11  8  0  5  6  1  4 12 13];[0.5577156434064995, 0, 0.83302864736542, 0.7147201035547915, 0, 0.3968432240979093, 0, 0.686872783620629, 0.5874176903177616, 1, 0.7147201035547915, 0.6626852147293231, 0, 0];[9, 8, 6, 7];4;621;[ 9  8  2  5  3 10  6  7 11  0  4  1 12 13];[0.5577156434064995, 0.44812485876868535, 0.83302864736542, 0.7147201035547915, 0.44812485876868535, 0.717340922862557, 0.7042662402631589, 0.686872783620629, 0.8558613408457325, 1, 0.7147201035547915, 0.6668360034556989, 0.37238513644382787, 0];[9, 8, 6, 7];4;414;[ 9  8  2 10  6  5 11  7  1 13  0  4 12  3];[0.6261249646842229, 0.6473450898913016, 0.83302864736542, 0.5605600904791164, 0.6023143219876257, 0.717340922862557, 0.7443756495704277, 0.686872783620629, 0.8558613408457325, 1, 0.7496197536522236, 0.7132707171453722, 0.6023143219876257, 0.6417307617438388];[9, 8, 6, 7];4;16598;[ 9  0  8  2  6 10  5 11  7  1 13  4 12  3];[0.8696530764033867, 0.6473450898913016, 0.83302864736542, 0.5605600904791164, 0.6023143219876257, 0.717340922862557, 0.7820230962502799, 0.686872783620629, 0.8558613408457325, 1, 0.7496197536522236, 0.7132707171453722, 0.6023143219876257, 0.6417307617438388]
11089;14;14;[11, 12];2;56;[11 12  7 10  8  0  2  1  6  5  4  3  9 13];[0, 0, 0, 0, 0, 0, 0, 0.7217241522923206, 0.6980414114840919, 0, 0.7217241522923206, 1, 0.7788163531348056, 0];[11, 12];2;106;[11 12  7 10  8  0  9  2  6  5  4  3  1 13];[0.5940516922977427, 0, 0, 0, 0, 0, 0, 0.7217241522923206, 0.6980414114840919, 0.5940516922977427, 0.7217241522923206, 1, 0.8505604707108938, 0];[11, 12];2;156;[11 12  9  7 10  8  2  0  6  5  4  3  1 13];[0, 0, 0, 0, 0, 0, 0, 0.7217241522923206, 0.6980414114840919, 0.7224594574633113, 0.7217241522923206, 1, 0.8505604707108938, 0];[11, 12];2;206;[11 12  4  9 10  7  8  0  6  5  2  3  1 13];[0, 0, 0, 0, 0.8013014157602072, 0, 0, 0.7217241522923206, 0.6980414114840919, 0.7224594574633113, 0.7217241522923206, 1, 0.8505604707108938, 0]
11090;14;14;[11, 9];2;16448;[11  8  3  4  6  2  5  1  7 13 12  9  0 10];[0, 0.564256563184293, 0.5773531205784178, 0.6947611831103009, 0.643906008602552, 0.5773531205784178, 0.6218888428890574, 0.5395108479346927, 0.8244460915856344, 0.35085010329026894, 0, 1, 0.35085010329026894, 0.5214159446625765];[11, 9];2;4208;[11  8 10  7  6  1  3  4  2  5  0  9 13 12];[0.554898772546065, 0.7278238378920553, 0.5773531205784178, 0.6947611831103009, 0.643906008602552, 0.5773531205784178, 0.7428567252788286, 0.75188843412531, 0.8244460915856344, 0.554898772546065, 0.7905505742401496, 1, 0, 0.5214159446625765];[11, 9];2;8355;[11  3  8 10  5  0  7  6  1 12  4  9  2 13];[0.7675004608226582, 0.7278238378920553, 0.5773531205784178, 0.8496488423822228, 0.643906008602552, 0.7675004608226582, 0.7428567252788286, 0.75188843412531, 0.8244460915856344, 0.6430966590956321, 0.7905505742401496, 1, 0.7153892516080934, 0.5214159446625765];[11, 9];2;335;[11  3  8  9 10  0  5  7  6  1 12  4  2 13];[0.7675004608226582, 0.7278238378920553, 0.5773531205784178, 0.8690294330838989, 0.643906008602552, 0.7675004608226582, 0.7428567252788286, 0.75188843412531, 0.8244460915856344, 0.799225831171092, 0.7905505742401496, 1, 0.7153892516080934, 0.5214159446625765]
11091;14;14;[12, 11];2;120;[12  0 13  5  8 11  2  9  4  3 10  6  7  1];[0.7605814418847596, 0, 0.5619326716516422, 0.5218743274423949, 0.5461543775123152, 0.598236252846493, 0.4875105354063355, 0, 0.598236252846493, 0.5619326716516422, 0.5147729774096441, 0.5793629869937243, 1, 0.6996826159195988];[12, 11];2;235;[12  0 11 13  2 10  3  5  8  9  4  6  7  1];[0.7605814418847596, 0, 0.6459991129547391, 0.6008141572963189, 0.5461543775123152, 0.598236252846493, 0.4875105354063355, 0, 0.598236252846493, 0.5619326716516422, 0.6008141572963189, 0.7027805542401467, 1, 0.6996826159195988];[12, 11];2;187;[12 10  0 11 13  8  9  4  6  7  2  3  1  5];[0.7605814418847596, 0, 0, 0, 0.5461543775123152, 0, 0.4875105354063355, 0, 0.6544488699587151, 0.5936071950144023, 0.9235923459300777, 0.7027805542401467, 1, 0.6996826159195988];[12, 11];2;237;[12 10  0 11 13  8  9  4  6  7  2  3  1  5];[0.8553785680552779, 0, 0, 0, 0.5461543775123152, 0, 0.4875105354063355, 0, 0.6544488699587151, 0.5936071950144023, 0.9235923459300777, 0.7027805542401467, 1, 0.6996826159195988]
11092;14;14;[8, 1, 9, 11, 6];5;185;[ 8  1  9  2 10 11  6 12 13  0  4  3  7  5];[0.30774572894700175, 0.7671292346611392, 0.6200904514341251, 0, 0.30774572894700175, 0, 0.3488923606588545, 0, 1, 0.7567848641324032, 0.5597078727869649, 0.41397338930255523, 0.3488923606588545, 0.3197772470973672];[8, 9, 11, 7];4;4208;[ 8  6  1  9  0 11  7  2  4  5  3 10 12 13];[0.7253923289035932, 0.7671292346611392, 0.41397338930255523, 0, 0, 0, 0.8161990148824023, 0.6086447382330108, 1, 0.7567848641324032, 0, 0.7253923289035932, 0, 0];[8, 9, 7, 11];4;1184;[ 8  6  1  9  7 11  0  5  3 10  2  4 12 13];[0.7253923289035932, 0.7671292346611392, 0.41397338930255523, 0.5642997055273286, 0, 0.5642997055273286, 0.8161990148824023, 0.7317334069783102, 1, 0.7567848641324032, 0.5642997055273286, 0.7253923289035932, 0, 0];[8, 6, 1, 9, 11];5;237;[ 8  6  1  9 11  7  5  3 10  2  0 13  4 12];[0.49731017922912, 0.7671292346611392, 0.5086786472801381, 0.5642997055273286, 0, 0.5642997055273286, 0.8161990148824023, 0.7317334069783102, 1, 0.7567848641324032, 0.5642997055273286, 0.7454902167805901, 0, 0.4921778748796907]
11093;14;14;[13, 12];2;61;[13 10 12  2  5  3  1  0  7  6  4  8 11  9];[0, 0, 0.4324253094430202, 0, 0, 0.4324253094430202, 0, 0, 0, 0, 0.7584868600973631, 0, 0.5815608532529105, 1];[13, 12];2;120;[13 10  8 12 11  0  5  3  2  6  4  1  7  9];[0.5333270572239153, 0, 0.4324253094430202, 0.46068394455138795, 0, 0.46068394455138795, 0, 0, 0.5889685696241826, 0, 0.7584868600973631, 0.534720135170096, 0.5815608532529105, 1];[13, 12];2;156;[13 12 10  8 11  0  1  3  2  5  7  4  6  9];[0.5333270572239153, 0.5137615500340714, 0.4324253094430202, 0.4686194041285265, 0, 0.4324253094430202, 0, 0.42560457079050457, 0.5889685696241826, 0, 0.7584868600973631, 0.534720135170096, 0.7883372205972715, 1];[13, 12];2;206;[13 12 10  5  1  8 11  0  6  3  2  7  4  9];[0.5333270572239153, 0.6138500195582892, 0.42560457079050457, 0.4686194041285265, 0, 0.7408663807870712, 0.5108986229599427, 0.42560457079050457, 0.5889685696241826, 0, 0.7584868600973631, 0.534720135170096, 0.7883372205972715, 1]
11094;14;14;[10, 9, 6];3;87;[10  5  8  9  6  0  4  2 13 11  7 12  1  3];[0.5544806381553409, 0, 0.3627563729870301, 0, 0.5115621071704154, 0.8101118720954092, 0.5544806381553409, 0.2450324797130326, 0.761650784243102, 0.6790880397290742, 1, 0.2450324797130326, 0.2450324797130326, 0.3627563729870301];[10, 9, 6];3;364;[10  0  7  5  9  8  1  6  4  3 11 12  2 13];[0.8957946378550956, 0.6492711962690937, 0, 0.4895976431900958, 0.5115621071704154, 0.8101118720954092, 0.6082991849380306, 0.8132146934549888, 0.761650784243102, 0.7872642267138336, 1, 0.4895976431900958, 0.4548254769442903, 0];[10, 9, 6];3;1184;[10  0  9  7  5  8  2  1 11  6  4 12 13  3];[0.8957946378550956, 0.6492711962690937, 0.6505297193470589, 0.3900798051805042, 0.5245366922482844, 0.8101118720954092, 0.6082991849380306, 0.8132146934549888, 0.761650784243102, 0.8696946143694472, 1, 0.6276038307248072, 0.4548254769442903, 0.4214182800714809];[10, 9, 6];3;1234;[10  0  9  7  5  8  2  1 11  6  4  3 12 13];[0.8957946378550956, 0.6492711962690937, 0.6505297193470589, 0.47285804417360455, 0.5245366922482844, 0.8101118720954092, 0.6082991849380306, 0.8132146934549888, 0.761650784243102, 0.8696946143694472, 1, 0.6276038307248072, 0.4548254769442903, 0.4214182800714809]
11095;14;14;[9, 10, 4, 1, 6];5;16448;[ 9 10  4  0  3  7  2  8 13 12  1  5  6 11];[0.7032425507611461, 0.28820980323751044, 0.4787392791555056, 0.5978851794466694, 0.7279303227357963, 0.28820980323751044, 0, 0.52465053565262, 0.4787392791555056, 1, 0.7923029743590375, 0, 0.3794818418562504, 0.3794818418562504];[9, 11, 4, 1, 6];5;8305;[ 9 11 10 12  4  2  0  1  8  7  3  6  5 13];[0.7032425507611461, 0.6851159150062245, 0.707853733178507, 0.5978851794466694, 0.7279303227357963, 0.28820980323751044, 0.5968202921283976, 0.6354074473594941, 0.6851159150062245, 1, 0.7923029743590375, 0.8156915272176571, 0.7447477563569537, 0.28820980323751044];[9, 11, 1, 4, 6];5;8355;[ 9  2 11 10  1 12  3  8  4  6  0  7  5 13];[0.7032425507611461, 0.7718991672370102, 0.835830623157769, 0.7292187806615783, 0.7279303227357963, 0, 0.7175818731835442, 0.52465053565262, 0.7292187806615783, 1, 0.7923029743590375, 0.8156915272176571, 0.7661991499358225, 0];[9, 3, 10, 1, 6];5;8405;[ 9  3 11  2  8 10  1 12  0  4  6  5  7 13];[0.7399841641895818, 0.7718991672370102, 0.8547806193359814, 0.9022619300192971, 0.7279303227357963, 0.6856277900093335, 0.7175818731835442, 0.52465053565262, 0.8537091984351871, 1, 0.8412018588184443, 0.8590648530311231, 0.7661991499358225, 0]
11096;14;14;[11, 5, 9, 0, 7, 4];6;16448;[11  6  5  9  8  0  3 13 12  7  2  4  1 10];[0.5419662843227049, 0, 0.3200472852670057, 0.5152474203629841, 0.3200472852670057, 0.7541490365083575, 0.8916459729143434, 0.4884862295882262, 0.5811970970947408, 0.5993726472477648, 0, 1, 0.4884862295882262, 0.5080747768160492];[11, 13, 3, 12, 9, 10];6;16498;[11  6 13  3  5 12  9  1  0  8  2  7  4 10];[0.6211073297060594, 0.6267376363553709, 0.4571432355903128, 0.7856318075908756, 0, 0.7541490365083575, 0.8916459729143434, 0.4571432355903128, 0.5811970970947408, 0.6494066207126042, 0, 1, 0.6878781731735321, 0.8155698543170478];[11, 9, 13, 3, 12, 10];6;16548;[11  6  9 13  4  3  7  5 12  1  0  8  2 10];[0.6211073297060594, 0.6267376363553709, 0, 0.7856318075908756, 0.7946907134631324, 0.7541490365083575, 0.8916459729143434, 0.7571480200518959, 0.5811970970947408, 0.8470619545493808, 0, 1, 0.6878781731735321, 0.8155698543170478];[11, 9, 13, 3, 10, 12];6;16598;[11  6  9 13  4  3  7  5 10 12  1  0  8  2];[0.6211073297060594, 0.6427629046762479, 0, 0.7856318075908756, 0.7946907134631324, 0.7541490365083575, 0.8916459729143434, 0.7571480200518959, 0.5811970970947408, 0.8470619545493808, 0.6907756504449949, 1, 0.6878781731735321, 0.8155698543170478]
11097;14;14;[9, 10, 3, 2, 7, 0, 5];7;185;[ 9 10  3  2  7  0  5  4  1  6  8 11 12 13];[0.5057191368992959, 0.4563171637764391, 0.7224730043948694, 0.7375764588338178, 0.4821990999934149, 0.4821990999934149, 0.3752262448406585, 0.6657220023590371, 0, 1, 0.8788656551027147, 0, 0, 0];[9, 10, 2, 8, 7, 4];6;2159;[ 9 10  0  3  2  8  7 12  1  4  5  6 11 13];[0.7726484044359614, 0.494230058301264, 0.7224730043948694, 0.7375764588338178, 0.4821990999934149, 0.4821990999934149, 0.3752262448406585, 0.6657220023590371, 0.6661436723401629, 1, 0.8788656551027147, 0, 0.6353410744496438, 0];[9, 10, 2, 5, 8, 7];6;414;[ 9 10  2  0  5  3  8  7 12  1  6  4 11 13];[0.8499764087306666, 0.494230058301264, 0.8732239796103218, 0.7375764588338178, 0.3084192954812794, 0.7493957541186784, 0.3084192954812794, 0.6657220023590371, 0.7147161868472459, 1, 0.8788656551027147, 0.3084192954812794, 0.6353410744496438, 0];[9, 10, 2, 8, 5, 7];6;464;[ 9 10  2  0  8  5  3  7  6 12  1  4 11 13];[0.8499764087306666, 0.494230058301264, 0.8732239796103218, 0.7375764588338178, 0, 0.7493957541186784, 0.7084593827689795, 0.7335396837924115, 0.8075301317441009, 1, 0.8788656551027147, 0, 0.6353410744496438, 0]
11098;14;14;[10, 13, 5, 3, 11];5;16448;[10 12 13  5  3  0  2 11  1  9  4  6  7  8];[0.7095360436468099, 0.6753660488691545, 0.7069297710783531, 0.7237313759888527, 0, 0.8157432082737293, 0, 0, 0, 0.6382496564716834, 1, 0.6956284791666322, 0.8389910564631884, 0.8206472160407011];[10, 11, 13, 5, 3];5;16498;[10  4 11 12 13  5  3  0  2  1  9  8  7  6];[0.7095360436468099, 0.6753660488691545, 0.7069297710783531, 0.7237313759888527, 0.989453154433083, 0.8157432082737293, 0, 0, 0.535453295113321, 0.6382496564716834, 1, 0.8927401562418702, 0.8389910564631884, 0.8206472160407011];[10, 11, 13, 5, 3];5;16548;[10  4 11 12 13  5  3  0  2  1  9  8  7  6];[0.7095360436468099, 0.6879237177152991, 0.7069297710783531, 0.7237313759888527, 0.989453154433083, 0.8157432082737293, 0, 0, 0.535453295113321, 0.671188151282121, 1, 0.8927401562418702, 0.8389910564631884, 0.8206472160407011];[10, 11, 3, 13, 5];5;721;[10  4 11  3 12 13  5  0  8  2  1  9  7  6];[0.7600713971960782, 0.6879237177152991, 0.7069297710783531, 0.882075599351414, 0.989453154433083, 0.8157432082737293, 0, 0.6100059808416401, 0.7305910034411787, 0.671188151282121, 1, 0.8927401562418702, 0.8389910564631884, 0.8206472160407011]
11099;14;14;[13, 7, 5];3;16448;[13  6  9 10 11  1  7  8  5 12  2  0  4  3];[0, 0.727577971957996, 0.43699937224900437, 0, 0, 0.4992178923438793, 0.934147815827582, 0.6782747658048348, 0.6019968774637329, 0.8699240205398824, 0.8669550723376762, 0.7353540792295357, 0.43699937224900437, 1];[13, 7, 5];3;16498;[13  6  9 10  2  1  0 11  4  7  8  5 12  3];[0.7484030592511026, 0.8183762366474594, 0.8183762366474594, 0, 0.6929002973487246, 0.4992178923438793, 0.934147815827582, 0.6842608995420858, 0.6019968774637329, 0.8699240205398824, 0.8669550723376762, 0.7353540792295357, 0.4565531999536218, 1];[13, 7, 5];3;16548;[13  6  9 10  7  1  2  0 11  3  4  8  5 12];[0.797461811980529, 0.8183762366474594, 0.8183762366474594, 0.705011267443346, 0.6929002973487246, 0.4992178923438793, 0.934147815827582, 0.8641020240263732, 0.6164961873730864, 0.8699240205398824, 0.8669550723376762, 0.7353540792295357, 0.4565531999536218, 1];[13, 7, 5];3;16598;[13  6  9 10  7  1  2  3  5  0  4 11 12  8];[0.797461811980529, 0.8183762366474594, 0.8183762366474594, 0.8150995720405761, 0.7809546416408363, 0.8100773265531955, 0.934147815827582, 0.8641020240263732, 0.6461864640240546, 0.8699240205398824, 0.8669550723376762, 0.7769491461046304, 0.7769491461046304, 1]


==> results/chamfer/sinusoidal_short_wide_combined_responsibility_multiple_explanations_results_10_simulation.csv <==
obstacles,discrete,distance
0.1,0.0,0.0
0.2,0.0,0.06666666666666667
0.3,0.0,0.2166666666666667
0.4,0.0,0.24464285714285716
0.5,0.11875,0.2779761904761905
0.6,0.12589285714285714,0.32511904761904764
0.7,0.20267857142857143,0.44267857142857137
0.8,0.3345238095238095,0.648452380952381
0.9,0.6660714285714285,0.8114880952380952
1.0,1.0,1.0


==> results/chamfer/sinusoidal_short_wide_combined_responsibility_multiple_explanations_results_11_simulation.csv <==
obstacles,discrete,distance
0.09090909090909091,0.0,0.0
0.18181818181818182,0.0,0.025
0.2727272727272727,0.0,0.09125
0.36363636363636365,0.0,0.1760714285714286
0.45454545454545453,0.0,0.19720238095238096
0.5454545454545454,0.05625,0.22406926406926408
0.6363636363636364,0.15,0.3001839826839827
0.7272727272727273,0.20833333333333331,0.5016143578643579
0.8181818181818182,0.33421356421356424,0.6109036796536796
0.9090909090909091,0.6059253246753247,0.8139069264069263
1.0,1.0,1.0


==> results/chamfer/sinusoidal_short_wide_combined_responsibility_multiple_explanations_results_12_simulation.csv <==
obstacles,discrete,distance
0.08333333333333333,0.0,0.0
0.16666666666666666,0.0,0.0
0.25,0.0,0.05
0.3333333333333333,0.0,0.06666666666666667
0.4166666666666667,0.0,0.12575757575757576
0.5,0.0,0.30974747474747477
0.5833333333333334,0.016666666666666666,0.4027316644707949
0.6666666666666666,0.0375,0.4382476943346509
0.75,0.0875,0.5077700922266141
0.8333333333333334,0.2783333333333333,0.6258827404479578
0.9166666666666666,0.466562362758015,0.79106829161177
1.0,1.0,1.0


==> results/chamfer/sinusoidal_short_wide_combined_responsibility_multiple_explanations_results_13_simulation.csv <==
obstacles,discrete,distance
0.07692307692307693,0.0,0.0
0.15384615384615385,0.0,0.0
0.23076923076923078,0.0,0.05
0.3076923076923077,0.0,0.06813186813186814
0.38461538461538464,0.0027777777777777775,0.09949356199356199
0.46153846153846156,0.0027777777777777775,0.1760170385170385
0.5384615384615384,0.008333333333333333,0.21074689199689195
0.6153846153846154,0.019791666666666666,0.2547884060384061
0.6923076923076923,0.08125,0.33529118542276437
0.7692307692307693,0.1384659090909091,0.42179944324681173
0.8461538461538461,0.20800955988455985,0.518803404198141
0.9230769230769231,0.5629775305104252,0.8054485755472598
1.0,1.0,1.0


==> results/chamfer/sinusoidal_short_wide_combined_responsibility_multiple_explanations_results_14_simulation.csv <==
obstacles,discrete,distance
0.07142857142857142,0.0,0.0
0.14285714285714285,0.0,0.05
0.21428571428571427,0.0,0.1
0.2857142857142857,0.0035714285714285713,0.20217391304347826
0.35714285714285715,0.01607142857142857,0.21214502888415931
0.42857142857142855,0.023214285714285715,0.22623824811164966
0.5,0.023214285714285715,0.23929285541343126
0.5714285714285714,0.03832417582417582,0.28661187697158325
0.6428571428571429,0.09990842490842491,0.320243407350288
0.7142857142857143,0.1163128538128538,0.3715299212791169
0.7857142857142857,0.1773842823842824,0.47742802566352605
0.8571428571428571,0.2929633601692425,0.6562336654765084
0.9285714285714286,0.46651427217284,0.7942305764389339
1.0,1.0,1.0


==> results/chamfer/sinusoidal_short_wide_runs_results.csv <==
obstacles,exhaustive,discrete_50,discrete_100,euclidean_50,euclidean_100
10,1024,673.0,681.0,387.0,424.0
11,2048,1574.0,1476.0,490.0,682.0
12,4096,3108.0,3266.0,1905.0,1481.0
13,8192,5631.0,5553.0,2379.0,2252.0
14,16384,8514.0,10450.0,6333.0,5087.0


==> results/curve_combined_exhaustive_observed_results.csv <==
ctx_idx;num_of_obstacles;explanation;explanation_size;runs
30000;10;[8, 9];2;56
30001;10;[2, 5, 6, 7, 8];5;613
30002;10;[8, 9];2;56
30003;10;[1, 6, 7, 8];4;313
30004;10;[5, 6];2;47
30005;10;[1, 3, 7, 8];4;294
30006;10;[7, 8];2;54
30007;10;[0, 1, 8, 9];4;204
30008;10;[2, 5, 7, 8];4;345
30009;10;[3, 6, 7, 9];4;369
30010;10;[7, 8];2;54
30011;10;[8, 9];2;56
30012;10;[7, 8, 9];3;176
30013;10;[6, 8];2;52
30014;10;[6, 7];2;51
30015;10;[8, 9];2;56
30016;10;[7, 9];2;55
30017;10;[6, 7];2;51
30018;10;[3, 5, 6, 7];4;362
30019;10;[7, 8, 9];3;176
30020;11;[8, 9];2;65
30021;11;[6, 7, 8];3;223
30022;11;[9, 10];2;67
30023;11;[2, 5, 6, 7, 8, 9];6;1453
30024;11;[1, 7, 9];3;144
30025;11;[8, 9];2;65
30026;11;[7, 8];2;62
30027;11;[7, 9, 10];3;231
30028;11;[9, 10];2;67
30029;11;[7, 9, 10];3;231
30030;11;[9, 10];2;67
30031;11;[7, 8];2;62
30032;11;[6, 7];2;58
30033;11;[9, 10];2;67
30034;11;[5, 7];2;54
30035;11;[2, 3, 7, 8];4;452
30036;11;[6, 7, 8, 9];4;558
30037;11;[7, 10];2;64
30038;11;[9, 10];2;67
30039;11;[7, 8];2;62
30040;12;[8, 9];2;74
30041;12;[9, 10, 11];3;299
30042;12;[7, 9];2;71
30043;12;[9, 11];2;78
30044;12;[8, 10];2;75
30045;12;[8, 10];2;75
30046;12;[3, 6, 7, 8];4;705
30047;12;[0, 2, 10, 11];4;380
30048;12;[8, 10];2;75
30049;12;[0, 1, 8, 9];4;339
30050;12;[2, 9, 10];3;213
30051;12;[7, 9, 10];3;293
30052;12;[6, 9, 10, 11];4;789
30053;12;[2, 3, 7, 9];4;604
30054;12;[7, 8, 9];3;290
30055;12;[4, 5, 8, 9];4;734
30056;12;[9, 10, 11];3;299
30057;12;[10, 11];2;79
30058;12;[8, 11];2;76
30059;12;[10, 11];2;79
30060;13;[10, 11, 12];3;378
30061;13;[10, 11, 12];3;378
30062;13;[9, 10];2;87
30063;13;[10, 12];2;91
30064;13;[8, 11];2;85
30065;13;[5, 6, 10, 12];4;1037
30066;13;[4, 6, 11, 12];4;1003
30067;13;[8, 11];2;85
30068;13;[2, 9, 10, 11];4;880
30069;13;[6, 7, 11, 12];4;1068
30070;13;[9, 10, 11, 12];4;1093
30071;13;[11, 12];2;92
30072;13;[8, 9, 10, 11, 12];5;2380
30073;13;[9, 10];2;87
30074;13;[10, 11];2;90
30075;13;[8, 9, 10];3;369
30076;13;[0, 9, 10, 11];4;595
30077;13;[9, 12];2;89
30078;13;[1, 9, 11, 12];4;762
30079;13;[8, 12];2;86
30080;14;[9, 11];2;98
30081;14;[0, 4, 7, 10, 12];5;2036
30082;14;[1, 8, 9, 10];4;957
30083;14;[3, 11, 12];3;348
30084;14;[11, 12];2;104
30085;14;[10, 11];2;101
30086;14;[9, 10];2;97
30087;14;[10, 11];2;101
30089;14;[12, 13];2;106
30090;14;[1, 5, 6, 7];4;893
30091;14;[8, 9, 10];3;451
30092;14;[11, 12, 13];3;470
30093;14;[12, 13];2;106
30094;14;[9, 12];2;99
30095;14;[11, 13];2;105
30096;14;[2, 3, 4, 7, 8];5;2697
30097;14;[7, 8, 10, 11];4;1441
30098;14;[12, 13];2;106
30099;14;[11, 12];2;104


==> results/curve_combined_responsibility_discrete_discrete_sampling_results.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
30000;10;10;[8, 9];2;571;[0 1 8 2 9 5 4 3 7 6];[0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333];[8, 9];2;235;[0 1 8 2 7 6 9 5 4 3];[0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[8, 9];2;187;[0 1 6 8 9 5 3 2 7 4];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5];[9, 8];2;270;[0 1 3 6 9 8 2 5 7 4];[0.5, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5]
30001;10;10;[5, 2, 7, 8, 6];5;571;[5 1 3 2 7 4 9 8 6 0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[5, 6, 2, 7, 8];5;621;[5 0 6 1 3 2 4 7 8 9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 5, 6, 2, 8];5;671;[7 5 0 6 3 2 1 4 8 9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333];[7, 5, 2, 6, 8];5;721;[7 5 0 2 4 6 3 1 8 9];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 1.0, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333]
30002;10;10;[9, 8];2;120;[5 2 4 7 9 8 3 6 1 0];[0.25, 0.25, 0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.5, 0.5, 0.5];[9, 8];2;170;[5 2 4 7 9 8 0 3 6 1];[0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.5, 0.5, 0.5];[8, 9];2;285;[5 0 4 2 7 8 9 3 6 1];[0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.5, 0.5, 0.5];[8, 9];2;335;[5 0 4 2 7 8 9 3 6 1];[0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.5, 0.5, 0.5]
30003;10;10;[1, 7, 8, 6];4;571;[1 2 3 4 7 5 9 8 6 0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 1, 6, 7];4;621;[8 1 6 2 3 4 5 0 7 9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333];[8, 1, 6, 7];4;285;[8 1 6 4 5 3 7 2 9 0];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333];[8, 1, 6, 7];4;335;[8 1 3 2 6 4 7 5 9 0];[0.25, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333]
30004;10;10;[6, 5];2;70;[2 7 6 5 0 4 3 1 8 9];[0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.25];[6, 5];2;120;[2 7 6 5 9 3 0 1 4 8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[6, 5];2;170;[2 7 6 5 9 3 0 1 4 8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[6, 5];2;220;[3 2 6 5 7 9 0 1 4 8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5]
30005;10;10;[7, 3, 2, 8];4;571;[6 7 5 0 3 2 1 4 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 3, 2, 8];4;621;[6 7 5 0 3 2 1 4 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 3, 2, 8];4;671;[6 7 5 0 3 2 1 4 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 3, 2, 8];4;721;[6 7 5 0 3 2 1 4 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
30006;10;10;[7, 8];2;70;[2 5 7 8 4 3 6 0 9 1];[0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[7, 8];2;120;[2 5 7 8 4 3 6 0 9 1];[0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[7, 8];2;170;[2 5 7 8 3 1 4 0 6 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[7, 8];2;237;[1 2 7 5 8 3 4 0 6 9];[0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
30007;10;10;[0, 1, 8, 9];4;185;[0 1 2 3 7 8 9 4 6 5];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5];[0, 1, 8, 9];4;621;[0 1 2 3 5 6 7 8 9 4];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[0, 1, 8, 9];4;671;[0 1 2 3 5 6 7 8 9 4];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[0, 1, 8, 9];4;721;[0 1 2 3 5 6 7 8 9 4];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5]
30008;10;10;[3, 7, 5, 8];4;571;[3 2 7 1 0 4 5 6 8 9];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[5, 2, 7, 8];4;235;[5 2 7 9 4 6 8 3 1 0];[0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[5, 2, 7, 8];4;414;[5 0 2 1 7 4 9 8 6 3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.5, 0.5, 0.5];[5, 2, 7, 8];4;464;[5 0 2 1 7 4 9 8 6 3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.5, 0.5, 0.5]
30009;10;10;[6, 7, 3, 9];4;314;[0 1 6 7 3 2 4 9 5 8];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333];[6, 5, 7, 9];4;170;[0 1 6 5 7 9 3 2 4 8];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[5, 6, 7, 9];4;414;[0 1 5 4 6 7 9 3 2 8];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[5, 6, 7, 9];4;464;[0 1 5 4 6 7 9 3 2 8];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5]
30010;10;10;[7, 8];2;185;[0 1 3 5 7 6 8 2 4 9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2];[7, 8];2;235;[0 1 7 3 6 5 8 2 4 9];[0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25];[7, 8];2;285;[0 1 7 3 6 5 8 2 4 9];[0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25];[7, 8];2;237;[0 1 7 5 8 4 6 3 2 9];[0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25]
30011;10;10;[9, 8];2;571;[0 1 2 5 7 6 9 8 4 3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 9];2;1134;[3 4 5 8 2 1 6 0 7 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[9, 8];2;220;[3 6 5 4 9 8 2 1 7 0];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[8, 9];2;335;[0 3 5 4 6 8 9 1 7 2];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5]
30012;10;10;[7, 8, 9];3;185;[2 5 7 8 3 1 9 0 6 4];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333];[7, 8, 9];3;235;[2 5 7 8 3 1 9 0 6 4];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333];[7, 9, 8];3;671;[0 2 5 4 6 7 9 8 1 3];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[7, 9, 8];3;721;[0 2 5 4 6 7 9 8 1 3];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
30013;10;10;[6, 8];2;61;[6 7 8 2 9 3 5 1 4 0];[0, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 1.0, 0.5, 0.5, 0.3333333333333333];[6, 8];2;137;[6 3 7 2 8 5 4 1 9 0];[0, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5, 0.3333333333333333];[6, 8];2;220;[6 3 5 2 7 8 4 1 9 0];[0, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0, 0.5, 0.5, 0.3333333333333333];[6, 8];2;270;[6 3 5 2 7 8 4 1 9 0];[0, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0, 0.5, 0.5, 0.3333333333333333]
30014;10;10;[6, 7];2;571;[0 1 2 3 5 6 8 4 7 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[7, 6];2;364;[3 7 1 0 2 4 5 6 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 6];2;414;[0 2 3 5 7 1 4 6 8 9];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[6, 7];2;335;[6 0 3 2 5 4 7 1 8 9];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333]
30015;10;10;[9, 8];2;314;[0 1 2 4 7 5 9 8 6 3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 9];2;235;[7 8 4 0 5 2 9 1 6 3];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333];[8, 9];2;187;[0 1 7 8 9 4 5 2 6 3];[0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5];[8, 9];2;237;[0 1 7 8 9 4 3 2 5 6];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5]
30016;10;10;[7, 9];2;61;[6 7 9 0 8 2 4 3 5 1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.2, 0.5, 0.5, 0.3333333333333333, 0.5];[7, 9];2;120;[2 7 6 9 3 1 4 0 8 5];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.2, 0.5, 0.5, 0.3333333333333333, 0.5];[7, 9];2;187;[2 7 6 8 9 3 4 1 5 0];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 0.5];[7, 9];2;237;[2 7 6 8 9 1 3 0 4 5];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 0.5]
30017;10;10;[7, 6];2;87;[0 1 2 7 6 3 5 8 4 9];[0.5, 0.5, 0.5, 0.3333333333333333, 0.2, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.2];[7, 6];2;137;[0 1 2 7 6 3 5 4 8 9];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 6];2;187;[0 1 2 7 6 3 5 4 8 9];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 6];2;237;[0 1 2 7 6 3 5 4 8 9];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
30018;10;10;[3, 8, 5, 7];4;571;[3 2 8 1 4 5 6 0 7 9];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[5, 7, 9, 3];4;137;[0 5 7 9 3 2 4 1 6 8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[7, 5, 9, 3];4;220;[0 7 5 4 9 3 1 2 6 8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[5, 6, 7, 3];4;1234;[0 1 5 4 6 7 9 8 2 3];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
30019;10;10;[7, 8, 9];3;1084;[0 2 6 7 3 1 5 4 8 9];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 9, 8];3;1134;[0 2 6 5 7 9 3 1 4 8];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[7, 8, 9];3;285;[7 0 4 5 6 8 9 1 2 3];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 1.0, 0.5, 0.5];[7, 8, 9];3;237;[7 8 5 0 9 6 1 2 4 3];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 1.0, 1.0, 0.5]
30020;11;11;[9, 8];2;1084;[ 3  9  5  0  6  4  7  2 10  8  1];[0.3333333333333333, 0.2, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.25];[9, 8];2;1134;[ 3  9  2  0  5  6  7  4 10  8  1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.25];[9, 8];2;1184;[ 3  5  9  2  0  1  6  4  7  8 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.25, 0.25, 0.5, 0.25];[9, 8];2;237;[ 3  5  9  2  8  0  1  4  7  6 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25]
30021;11;11;[8, 7, 6];3;1084;[ 2  8  9  0  4  5  1  3  7  6 10];[0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.5, 0.25];[7, 8, 6];3;170;[ 7  3  2  8  9  6  0  1 10  5  4];[0.25, 0.25, 0.5, 0.5, 0.2, 0.25, 0.3333333333333333, 1.0, 0.5, 0.5, 0.25];[7, 8, 6];3;285;[ 7  3  2  8  9  0  6  1  4  5 10];[0.3333333333333333, 0.25, 0.5, 0.5, 0.25, 0.25, 0.3333333333333333, 1.0, 0.5, 0.5, 0.25];[7, 8, 6];3;721;[ 7  3  2  8  9  4  5  0  6  1 10];[0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5, 0.25]
30022;11;11;[10, 9];2;571;[ 2  0  6 10  3  4  5  1  9  7  8];[0.3333333333333333, 0.25, 1.0, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.3333333333333333];[9, 10];2;137;[ 2  0  6  9 10  4  3  1  7  5  8];[0.3333333333333333, 0.25, 1.0, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333];[9, 10];2;187;[ 2  0  6  9 10  4  3  1  7  5  8];[0.3333333333333333, 0.25, 1.0, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333];[9, 10];2;270;[ 2  0  6  8  9 10  3  1  7  5  4];[0.3333333333333333, 0.25, 1.0, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
30023;11;11;[2, 6, 5, 9, 7, 8];6;2109;[ 2  6  1  0  5  9 10  3  7  4  8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[2, 6, 9, 5, 7, 8];6;1134;[ 2  6  9  1  3  5  7  0 10  8  4];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[2, 6, 9, 5, 7, 8];6;1184;[ 2  6  9  1  3  4  5  0  7  8 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[2, 5, 6, 8, 9, 7];6;721;[ 2  5  6  8  9 10  3  0  7  4  1];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5]
30024;11;11;[1, 9, 7];3;1084;[ 1  2  6  0  9 10  8  3  7  5  4];[0.3333333333333333, 0.5, 0.5, 0.25, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 7, 9];3;1134;[ 1  2  3  7  6  0  5  4  8  9 10];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 9, 7];3;1184;[ 3  1  2  4  6  8 10  5  9  7  0];[0, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[1, 7, 9];3;2259;[ 3  1  2  4  6  8 10  0  7  5  9];[0.3333333333333333, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
30025;11;11;[9, 8];2;185;[ 3  2  6  5  9 10  8  4  1  7  0];[0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 8];2;364;[ 0  1  2  3  5  6  9  8 10  4  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 9];2;671;[10  8  0  1  5  6  2  3  9  7  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[8, 9];2;721;[ 2  6 10  8  3  5  1  0  9  7  4];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
30026;11;11;[8, 7];2;571;[ 6  9  2  3  8  4  0  1  7  5 10];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.5, 0.25];[8, 7];2;621;[ 6  4  9  8  3  2  0  1  7  5 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.5, 0.5, 0.25];[8, 7];2;2209;[ 9  4  8  0  6  2  3  1 10  5  7];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.2, 0.5, 1.0, 0.25];[8, 7];2;721;[ 9  4  8  0  6  2  5  1  7  3 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 1.0, 0.25]
30027;11;11;[10, 7, 9];3;2109;[ 0  2  3  4  6  8 10  1  7  5  9];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[10, 9, 7];3;621;[ 0  2  3  4  6 10  9  8  7  5  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 9, 7];3;671;[10  1  6  2  8  9  4  3  7  5  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0];[10, 9, 7];3;721;[10  1  3  2  6  9  8  4  7  5  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0]
30028;11;11;[9, 10];2;185;[ 0  1  2  3  6  9 10  4  7  5  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[10, 9];2;106;[10  9  0  1  7  3  2  4  6  5  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5, 0.5];[10, 9];2;156;[10  9  0  1  7  8  2  3  6  5  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[10, 9];2;206;[10  9  0  1  4  5  2  3  8  7  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
30029;11;11;[7, 10, 9];3;1084;[ 2  0  1  3  5  6  7  8 10  9  4];[0.25, 0.25, 1.0, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 9, 8];3;364;[ 2  0  3  5  6 10  9  8  1  7  4];[0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 9, 8];3;414;[ 2  0  3  5  6 10  9  8  7  4  1];[0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 8, 9];3;721;[ 2  5 10  1  3  6  8  0  9  7  4];[0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5]
30030;11;11;[10, 9];2;120;[10  3  6  7  8  9  2  0  4  5  1];[0.2, 0.2, 0.25, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0];[10, 9];2;170;[10  1  7  3  6  9  8  2  0  5  4];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0];[10, 9];2;671;[10  1  7  2  3  6  8  0  9  5  4];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0];[10, 9];2;721;[10  1  7  2  3  6  8  0  9  5  4];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0]
30031;11;11;[7, 8];2;1084;[ 5  4  9  1  6  3  7  2 10  8  0];[0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[8, 7];2;1134;[ 8  3  5  4  9  2  6  1 10  7  0];[0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 1.0, 0.3333333333333333, 0.25];[8, 7];2;1184;[ 8  1  9  3  5  4  6  2 10  7  0];[0.2, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 1.0, 0.5, 0.25];[8, 7];2;1234;[ 8  1  9  2  6  5  3  4 10  7  0];[0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333]
30032;11;11;[7, 6];2;571;[ 0  2  3  4  7  5 10  8  6  1  9];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333];[7, 6];2;621;[ 7 10  3  0  4  2  8  1  6  5  9];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.2, 0.5];[7, 6];2;2209;[ 7 10  2  0  3  4  8  1  9  5  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[7, 6];2;721;[ 7 10  2  0  3  4  5  1  6  8  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
30033;11;11;[10, 9];2;2109;[ 0  5 10  2  4  1  6  3  7  8  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.25, 0.5];[10, 9];2;2159;[ 0  5 10  2  6  4  7  1  3  8  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5];[10, 9];2;671;[ 0  5 10  8  6  4  2  1  9  7  3];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[10, 9];2;721;[ 0  1  2  5 10  8  6  4  9  7  3];[0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
30034;11;11;[5, 7];2;1084;[ 1  8  3  2  5  6  9  0 10  7  4];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.25, 0.25, 0.2, 0.5, 0.25, 0.25];[8, 4, 7];3;235;[ 1  8  2  0  4  6  7  3 10  9  5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[8, 4, 7];3;285;[ 1  8  2  0  4  6  7  3 10  9  5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[5, 7];2;721;[ 1  8  2  0  4  5  6  3  7  9 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
30035;11;11;[3, 2, 7, 8];4;314;[ 3  2  5  4  6  7  9  8  1  0 10];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[8, 3, 2, 7];4;235;[ 1  8  3  2  6  5  7  4 10  9  0];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[8, 3, 2, 7];4;671;[ 1  4 10  8  3  5  2  0  7  6  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[8, 3, 2, 7];4;721;[ 1  4 10  8  3  5  2  0  7  6  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
30036;11;11;[7, 6, 9, 8];4;2109;[ 0  1  3  5  7  6  9  2  4 10  8];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25];[6, 7, 9, 8];4;1134;[ 6  0  3  1  7 10  9  8  4  5  2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 7, 8, 9];4;2209;[ 6  0  2  1  3  5  7  8 10  9  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 7, 8, 9];4;1234;[ 6  4  5  0  3  2  1  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
30037;11;11;[7, 10];2;2109;[ 1  2  7  0  6  5  9  8  4  3 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2];[7, 10];2;2159;[ 1  2  7  0  3  4  5  6  8  9 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25];[7, 10];2;2209;[ 0  1  2  5  7  3  4  6  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25];[7, 10];2;721;[ 0  1  2  5  7 10  9  8  6  4  3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
30038;11;11;[10, 9];2;1084;[ 0  1  2  3  4  6  7  8 10  9  5];[0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 9];2;2159;[10  0  2  1  4  5  6  3  7  8  9];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 1.0];[10, 9];2;2209;[10  3  6  2  0  4  5  1  7  8  9];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 1.0];[10, 9];2;2259;[10  1  3  2  6  5  8  0  7  4  9];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 1.0]
30039;11;11;[8, 7];2;571;[ 5  9  4  3  8  6  2  1  7  0 10];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25];[7, 8];2;364;[ 5  9  4  1  6  7  8  3  0  2 10];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25];[8, 7];2;414;[ 6  5  9  8  4  7  1  3 10  0  2];[0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[8, 7];2;1234;[ 6  5  9  8  4  3  0  1 10  7  2];[0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
30040;12;12;[9, 8];2;314;[ 1  2  3  6 11 10  9  8  7  5  4  0];[0.2, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25];[8, 9];2;1134;[ 0  1  2  3  4  5  6  7  8  9 10 11];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[8, 9];2;2209;[ 6  5 10  0  3  2  4  1  7  8  9 11];[0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[8, 9];2;4308;[ 6  5 10  8 11  3  0  1  7  4  2  9];[0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
30041;12;12;[10, 9, 11];3;4158;[ 0  1  2  3  4  5  8  7 10  9  6 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2];[10, 9, 11];3;4208;[ 0  1  2  3  4  5  8  7 10  9 11  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25];[9, 11, 10];3;4258;[ 0  1  2  3  4  5  6  7  8  9 11 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[6, 10, 11, 5];4;1234;[ 3  2  6  7 10 11  0  1  4  5  9  8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
30042;12;12;[7, 9];2;571;[ 0  5  6 11  7  2  8  1  9 10  4  3];[0.25, 0.2, 0.2, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.2, 0.2, 0.2, 0.2, 0.25];[9, 7];2;1134;[ 2  9  6  3 10 11  5  4  0  7  8  1];[0.25, 0.2, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333];[9, 7];2;1184;[ 2  9  6  3 10 11  5  4  0  7  8  1];[0.25, 0.2, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333];[9, 7];2;1234;[ 2  9  6  3 10 11  5  4  0  7  8  1];[0.25, 0.2, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333]
30043;12;12;[9, 11];2;4158;[ 1  2  3  4  6 10  5  0  7  8  9 11];[0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25, 0.2];[9, 11];2;137;[ 0  7 10  9 11  3  2  1  4  6  8  5];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 11];2;671;[ 0  2  3  4  7 10  9  8 11  6  1  5];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 11];2;1234;[ 0  1  2  3  4  7  9  8 10 11  6  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
30044;12;12;[10, 8];2;4158;[ 2  4  9  1  7  6 10  0 11  3  5  8];[0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25];[8, 10];2;621;[ 2  4  9  1  7  6  8  0 10 11  5  3];[0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[10, 8];2;2209;[ 0  2  3  4  9 10  8  1  7  6  5 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[10, 8];2;464;[ 0  2  3  4  5 10  9  8 11  7  1  6];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
30045;12;12;[8, 10];2;571;[ 1  2  7  3  5  4  6  8 10  9 11  0];[0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.2];[8, 10];2;2159;[ 1  2  7  5  8  3  4  0  6  9 10 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[10, 8];2;187;[ 1 10  7  2  8 11  5  3  6  4  0  9];[0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333];[10, 8];2;237;[ 1 10  7  2  8 11  5  3  6  4  0  9];[0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333]
30046;12;12;[3, 6, 8, 7];4;2109;[ 3  2  5  4 10  6  8  1 11  0  7  9];[0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.2, 0.3333333333333333, 0.25];[3, 8, 7, 6];4;1134;[ 0  2  3  4  5 10  9  8  7  6  1 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[3, 8, 6, 7];4;2209;[10  9  0  1  4  5  2  3  8  6  7 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.5, 0.25];[6, 3, 8, 7];4;2259;[ 6  5 10  9  3  2  0  1  8  4  7 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.25]
30047;12;12;[0, 2, 11, 10];4;4158;[ 0  1  2  3  4  5  6  8 11  9  7 10];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25];[2, 0, 10, 11];4;4208;[ 3  7  9  1  2  4  5  0  6  8 10 11];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25];[0, 2, 11, 10];4;4258;[ 0  1  2  3  4  5  7  9 11  6  8 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[0, 2, 11, 10];4;4308;[ 0  9  2  1  4  5  7  3 11  6  8 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333]
30048;12;12;[8, 10];2;2109;[ 1  2  7  3  5  4  6  8  0  9 10 11];[0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.2, 0.2];[8, 10];2;1134;[ 0  1  2  4  7  3  5  6  8 10 11  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25];[9, 10];2;1184;[ 0  1  2  4  6  5  7  9 11 10  3  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 10];2;721;[ 0  1  2  4  6  5  7  8 10  9 11  3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
30049;12;12;[0, 8, 1, 9];4;4158;[ 0  2  8  1  4  6  7  3 11 10  5  9];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25];[0, 8, 1, 9];4;1134;[ 0  2  8  1  4  5  6  3  7  9 10 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25];[0, 1, 9, 8];4;414;[ 0  6  2  1  3  4  9  8 10 11  7  5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 1, 8, 9];4;1234;[ 0  6  2  1  3  4  5  8 10  9 11  7];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
30050;12;12;[2, 10, 9];3;2109;[ 2  8 10  3 11  4  1  0  6  7  9  5];[0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333];[2, 10, 9];3;4208;[ 1  2 11  8  4 10  0  3  7  6  5  9];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.5];[2, 9, 10];3;1184;[ 1  2 11  8  4  7  0  3  9 10  6  5];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[2, 9, 10];3;2259;[ 1  2 11  8  4  6  0  3  9  7 10  5];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
30051;12;12;[7, 10, 9];3;1084;[ 0  1  2  3  5  6  7  8 10  9 11  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 7, 10];3;621;[ 0  9  2  1  5  6  7  3 10  8 11  4];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[9, 7, 10];3;671;[ 0  9  2  1  5  6  7  3 10  8 11  4];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[9, 7, 10];3;2259;[ 0  2  4  9  3  5  6  1  7  8 10 11];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
30052;12;12;[8, 11, 10, 9];4;4158;[ 0  2  8  1  5  6  7  3 11 10  4  9];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25];[6, 10, 11, 9];4;4208;[ 0  1  2  3  4  6 10  8 11  5  7  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[6, 9, 10, 11];4;1184;[ 0  1  2  3  4  6  9  8 10 11  7  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 10, 9, 11];4;4308;[ 2  6 10  8  3  4  1  0  7  5  9 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
30053;12;12;[9, 3, 2, 7];4;4158;[ 5  0 10  9  3  4  2  1  8  6 11  7];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 1.0, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[9, 3, 2, 7];4;4208;[ 5  0 10  9  3  4  2  1  8  6 11  7];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 1.0, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[9, 3, 2, 7];4;671;[ 5  0 10  9  3  4  2  1  7  6  8 11];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 1.0, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[9, 7, 2, 3];4;4308;[ 5  0  4  8 11 10  9  1  7  6  2  3];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 1.0, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
30054;12;12;[9, 7, 8];3;2109;[ 0  1  2  5  6  9 10  3  7  4  8 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2];[9, 7, 8];3;2159;[ 6 10  2  0  5  4  9  1  7  3  8 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25];[9, 8, 7];3;4258;[ 6 10  2  0  3  4  5  1  9  8 11  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[7, 8, 9];3;2259;[ 6 10  2  0  3  4  5  1  7  8  9 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
30055;12;12;[4, 5, 8, 9];4;2109;[ 4 11  5  0  8  6  3  2  7  1  9 10];[0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5];[4, 5, 8, 9];4;170;[ 4 11  5  0  8  9  6  3  7  1  2 10];[0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5];[4, 11, 5, 7, 9];5;220;[ 4 11  5  0  7  9  8  6  2  1  3 10];[0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5];[4, 11, 5, 7, 9];5;270;[ 4 11  5  0  7  9  8  6  2  1  3 10];[0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5]
30056;12;12;[9, 10, 11];3;2109;[ 0  1  2  3  4  5  6  7  9 10 11  8];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25];[9, 10, 11];3;4208;[ 1  2  0  3  4  5  6  7  8  9 10 11];[0.25, 0.5, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 11, 9];3;4258;[ 1  2  3  8 10 11  7  0  6  5  4  9];[0.25, 0.5, 0.5, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333];[9, 10, 11];3;1234;[ 1  2  3  8  7  5  9  4 10 11  6  0];[0.25, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
30057;12;12;[10, 11];2;120;[ 0  2  6  8 10 11  3  1  4  7  9  5];[0.25, 0.2, 0.25, 0.2, 0.2, 0.16666666666666666, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25];[10, 11];2;170;[ 0  2  3  6 10 11  9  1  4  5  8  7];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[11, 10];2;285;[ 0  2  3  4  6 11 10  9  7  5  1  8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 11];2;1234;[ 0  2  3  8 10  6  4  1  9 11  5  7];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
30058;12;12;[11, 8];2;185;[ 0  2  6  7  9 11  8  3  4  5  1 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[11, 8];2;364;[ 0  2  6  7 11 10  9  8  4  5  1  3];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 11];2;2209;[ 4  8 10  0  7  6  2  1  9 11  5  3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[8, 11];2;4308;[ 4  3  7  8 10  1  2  0  9  6 11  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
30059;12;12;[11, 10];2;2109;[ 2  5  6  3  7 11  9  8  1  0 10  4];[0.2, 0.2, 0.5, 0.25, 0.16666666666666666, 0.5, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25];[11, 10];2;2159;[ 2  5  3  1  7  6  9  8 11  0 10  4];[0.2, 0.25, 0.5, 0.25, 0.16666666666666666, 0.5, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25];[10, 11];2;2209;[ 2  5  3  0  6  1  7  8 10  9 11  4];[0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 11];2;4308;[ 2  5  3  0  7  6 10  8  4  1  9 11];[0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25]
30060;13;13;[11, 12, 10];3;8255;[ 3  8 11  0  6 12  2  4  7  5  1  9 10];[0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.2, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.25];[12, 11, 10];3;4208;[ 2 12  1  0  8 11  3  4  7  6  5 10  9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.5];[12, 11, 10];3;4258;[ 2 12  1  0  8 11  3  4  7  6  5 10  9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.5];[12, 11, 10];3;4308;[ 2 12  1  0  8 11  3  4  7  6  5 10  9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.5]
30061;13;13;[12, 11, 10];3;2109;[ 7  4 12  0  5  3  6  2 11  8 10  9  1];[0.25, 0.16666666666666666, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[12, 11, 10];3;8305;[ 1  3  7  4 12 11  2  0  6  5  9  8 10];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[11, 12, 10];3;8355;[ 1  3  7  4 11 12  9  2  6  5  0  8 10];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[11, 12, 10];3;8405;[ 1  3  7  4 11 12  9  2  6  5  0  8 10];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
30062;13;13;[10, 9];2;185;[10  2  4  6  3  7  9  0 11 12  5  1  8];[0.25, 0.16666666666666666, 0.5, 0.3333333333333333, 0.5, 0.16666666666666666, 0.3333333333333333, 0.25, 0.16666666666666666, 0.25, 1.0, 0.25, 0.25];[10, 9];2;2159;[10  2  4  6  3  5  7  0 12  8  9 11  1];[0.25, 0.2, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 1.0, 0.25, 0.25];[10, 9];2;2209;[10  2  4  6  3  5  7  0 12  8  9 11  1];[0.25, 0.2, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 1.0, 0.25, 0.25];[10, 9];2;2259;[10  3  4  2  6  5  7  0 12  8  9 11  1];[0.25, 0.16666666666666666, 0.5, 0.5, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 1.0, 0.25, 0.25]
30063;13;13;[12, 10];2;2109;[ 2  8 12  1  6  7  5  4 11  9 10  3  0];[0.2, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333];[12, 10];2;2159;[ 2  8 12  0  6  5  1  4 11  7 10  9  3];[0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333];[12, 10];2;2209;[ 2  8 12  0  4  5  1  3  7  6 10  9 11];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333];[12, 10];2;8405;[ 0  2 11  8 12  4  1  3  7  6  5  9 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333]
30064;13;13;[10, 11];2;8255;[ 1  2  3  7  6 12 10  9  4  5  0  8 11];[0.2, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25];[10, 11];2;8305;[ 1  2  3  5  7  6 10  9 12  0  4  8 11];[0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25];[10, 11];2;8355;[ 1 10  7  3  2  6  9  0 12  5  4  8 11];[0.25, 0.5, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.3333333333333333, 0.2, 0.25, 0.5, 0.2, 0.25];[10, 11];2;721;[ 1  0  2  3  7  6 10  9 11  5  4  8 12];[0.25, 1.0, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2]
30065;13;13;[10, 12, 8, 7];4;571;[10 12  8  3  9  2  4  1  7  6  5  0 11];[0.2, 0.2, 0.25, 0.25, 0.25, 0.2, 0.2, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333];[8, 10, 12, 7];4;1134;[ 5  4  1  8 10 12  3  0 11  7  2  9  6];[0.25, 0.3333333333333333, 0.25, 0.25, 0.5, 0.5, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[10, 8, 12, 7];4;1184;[ 5  4 10  9 11  8  1  2 12  7  0  3  6];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.2, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[5, 10, 12, 6];4;4308;[ 0  4  5  9 10  8  2  1 12 11  3  6  7];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.25, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
30066;13;13;[4, 6, 12, 11];4;1084;[ 0  2  3  4  6 10  9  8 12 11  1  5  7];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[4, 6, 12, 11];4;2159;[ 0  2  3  4  6  5  9  8 10 12 11  1  7];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[4, 6, 12, 11];4;8355;[ 0  1  2  3  4  5  6  8 10  9 12  7 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[4, 6, 12, 11];4;8405;[ 0  1  2  3  4  5  6  8 10  9 12  7 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
30067;13;13;[11, 8];2;4158;[ 1  2  3 10  4  5  6  0  7  9 11  8 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.2];[11, 8];2;4208;[ 0  1  2  3 10 11  4  5  7  6  9  8 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2];[11, 8];2;4258;[ 0  1  2  3  7 11 10  4  6  5  9  8 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[11, 8];2;4308;[ 0  1  2  3  7 11 10  4  6  5  9  8 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25]
30068;13;13;[2, 9, 10, 11];4;4158;[ 3  2  7  8  0  4  5  1  6  9 10 11 12];[0.2, 0.2, 0.25, 0.25, 0.2, 0.2, 0.2, 0.25, 0.25, 0.2, 0.2, 0.2, 0.2];[7, 11, 8, 10];4;1134;[ 3  7 11  2  6  4  8  0 12 10  9  1  5];[0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[2, 11, 10, 9];4;2209;[ 1  2  3  5  7 11 10  0  6  4  9  8 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[2, 10, 9, 11];4;721;[ 1  2  3  5  7 10  9  8 11  6  0  4 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25]
30069;13;13;[6, 7, 12, 11];4;4158;[ 1  2  3  4  6  5  7  8 12  9 10 11  0];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[6, 7, 12, 11];4;4208;[ 1  2  3  4  6  5  7  8 12  9 10 11  0];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[7, 6, 11, 12];4;8355;[ 1  9 10  0  4  5  2  3  7  6  8 11 12];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[7, 6, 11, 12];4;8405;[ 1  9 10  0  4  5  2  3  7  6  8 11 12];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25]
30070;13;13;[9, 11, 10, 12];4;8255;[ 0  3  7  1  2  4  6  9 11 10  5  8 12];[0.5, 0.25, 0.25, 0.5, 0.25, 0.2, 0.25, 0.5, 0.2, 0.25, 0.25, 0.25, 0.2];[11, 9, 10, 12];4;8305;[ 0  3  7 11  2  4  5  1  6  8  9 10 12];[0.5, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2];[9, 11, 10, 12];4;8355;[ 0  3  7  1  2  5  9  8 11  4  6 10 12];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[11, 9, 10, 12];4;8405;[ 0  3  7  1  2  5  6  8 11  9  4 10 12];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25]
30071;13;13;[11, 12];2;4158;[ 0  1  2  3  4  5  7  8 11  9 12  6 10];[0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2, 0.2];[11, 12];2;621;[ 3  5 11  2  6  4  7  1 12  9  0  8 10];[0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.2, 0.3333333333333333, 0.25];[11, 12];2;4258;[ 3  5  2  0  4  8 11  1  7  6  9 12 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25];[11, 12];2;4308;[ 3  5  2  0  4  8 11  1  7  6  9 12 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25]
30072;13;13;[10, 9, 12, 8, 11];5;8255;[ 2  5 10  9 12  3  1  0  7  6  4  8 11];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333];[10, 12, 9, 8, 11];5;8305;[ 0  2  7  5 10 12  9  3  6  4  1  8 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333];[12, 10, 9, 8, 11];5;8355;[ 0  2  3  5  7 12 10  9  6  4  1  8 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[8, 12, 9, 10, 11];5;4308;[ 0  1  2  3  4  5  7  8 12  9 10 11  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
30073;13;13;[10, 9];2;8255;[ 1  7  4  2 10  9  3  0 12 11  8  5  6];[0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[10, 9];2;621;[ 1  7  4  2 10  9  3  0  6  5  8 11 12];[0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[9, 10];2;220;[ 1  7 12  9  6 10  4  2  8 11  0  3  5];[0.25, 0.5, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5];[9, 10];2;1234;[ 1  7 12  9  3  4  2  0 10  6  8 11  5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5]
30074;13;13;[10, 11];2;1084;[ 0  1  2  3  7 10  9  8 12 11  4  5  6];[0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.16666666666666666, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25];[10, 11];2;4208;[ 0  1  2  3  4  6  7  8 12  9 10 11  5];[0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 11];2;8355;[ 3  2  6  4 12  9  0  1  7  5 10  8 11];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[10, 11];2;8405;[ 1  2  3  4  6  9 12  0  7  5 10  8 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333]
30075;13;13;[8, 9, 10];3;1084;[ 0  1  4  8  9 12  5  2 11 10  6  7  3];[0.3333333333333333, 0.3333333333333333, 0.25, 0.16666666666666666, 0.3333333333333333, 0.25, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[8, 9, 10];3;4208;[ 0  1  4  8  9 12  3  2  7  6  5 10 11];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[9, 8, 10];3;8355;[ 4 11  3  0  6  9  8  1 12  7  2  5 10];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333];[8, 9, 10];3;4308;[ 4 11  2  0  3  6  7  1 12  8  9 10  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
30076;13;13;[11, 10, 12, 9];4;8255;[ 3  4  2 11 10 12  6  0  5  7  8  1  9];[0.2, 0.16666666666666666, 0.25, 0.5, 0.5, 0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0.25, 0.25, 0.25];[0, 9, 10, 11];4;8305;[ 3  4  6  7  2  1  0  5  8  9 10 11 12];[0.25, 0.25, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25];[5, 9, 12, 11];4;8355;[ 3  4  5  6  7  9 12  2  1  0 10  8 11];[0.25, 0.25, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[5, 12, 9, 11];4;8405;[ 2  3  4  5  6  7 12  9  1  0 10  8 11];[0.25, 0.25, 1.0, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333]
30077;13;13;[12, 11];2;314;[ 0  2  6  4 12 10  7 11  8  3  1  9  5];[0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.25, 0.2, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333];[12, 11];2;2159;[ 0  2  6  4 12 10  3  1 11  7  9  5  8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[12, 11];2;671;[ 0  4  6  2 12 10  7  3 11  9  5  1  8];[0.5, 0.2, 0.3333333333333333, 0.25, 0.5, 0.2, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[12, 11];2;2259;[ 0  4  6  2 12 10  3  1 11  7  9  8  5];[0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333]
30078;13;13;[7, 9, 12, 11];4;8255;[ 7  4  9  0  3  2  5  1  6  8 10 12 11];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.16666666666666666, 0.25];[7, 9, 11, 12];4;8305;[ 7  4  9  0  3  2  5  1  6  8 10 11 12];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25];[7, 11, 9, 12];4;8355;[ 7  6  5  4 11  9  3  2  0  1  8 10 12];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[6, 12, 9, 11];4;270;[ 6 12  4  7  9 11  5  3  0  1  2  8 10];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5]
30079;13;13;[12, 8];2;4158;[ 1  2  5  4  6  7 12 11  0  3  9  8 10];[0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.2, 0.25, 0.25];[12, 8];2;8305;[ 0 11 10  1  6  5  2  4 12  7  3  9  8];[0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25];[12, 8];2;8355;[ 0  1  3  4 10 11  2  5  7  6 12  9  8];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25];[8, 12];2;8405;[ 0  1  3  4 10 11  2  5  7  6  9  8 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25]
30080;14;14;[10, 11];2;16448;[ 1  3  4 13  2  5  7  0 12  8 10  9  6 11];[0.2, 0.25, 0.2, 0.25, 0.25, 0.2, 0.16666666666666666, 0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2, 0.25];[10, 11];2;364;[ 1  2  3  4  7  5 10 11 13 12  6  0  8  9];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25];[10, 11];2;414;[ 1  2  3  4  7  5 10 11 13 12  6  0  8  9];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25];[11, 10];2;2259;[ 0  1  3  5 12  8  2  4 11  7 10  9 13  6];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25]
30081;14;14;[0, 4, 7, 10, 12];5;8255;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13];[0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2];[0, 12, 7, 4, 10];5;8305;[ 0  2  6 11 12 13  7  3  4  5  1  8 10  9];[0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.2, 0.2, 0.3333333333333333, 0.25, 0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 12, 7, 4, 10];5;16548;[ 0  2  6 11 12 13  7  5  9  8  1  3  4 10];[0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 12, 4, 9, 10];5;16598;[ 0  2  6 11 12 13  5  4  9  8  7  3  1 10];[0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
30082;14;14;[1, 9, 10, 8];4;8255;[ 0  1  2  9 13 11 10  3  7  6  5  4  8 12];[0.25, 0.25, 0.25, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25];[1, 9, 8, 10];4;2159;[ 0  1  2  3  4  5  9  8 12 13 10 11  7  6];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[8, 9, 1, 10];4;16548;[12  8  9 13  0  1  2  3 11 10  6  5  7  4];[0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.5, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333];[8, 9, 10, 1];4;16598;[12  8  9 10 13  0  2  1  3 11  6  5  7  4];[0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333]
30083;14;14;[4, 12, 11];3;4158;[ 0  1  7  2  6  4 10  8 13 12 11  3  5  9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.16666666666666666, 0.25, 0.16666666666666666, 0.25, 0.3333333333333333, 0.25, 0.16666666666666666, 0.25, 0.25, 0.25, 0.25];[3, 12, 11];3;2159;[ 3  4  1  0  7 13  6  2 12  8 11 10  5  9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.2, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333];[3, 12, 11];3;671;[ 3  4  1  0  7 13 12  2 11  6  8 10  5  9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.2, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[3, 12, 11];3;721;[ 1  3  7  4  0 13 12  2 11  6  8 10  5  9];[0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.2, 0.25, 0.5, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333]
30084;14;14;[11, 12];2;8255;[ 1  2  3  0  4  5 10 11  7  6  9  8 12 13];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.2, 0.16666666666666666, 0.2, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666];[11, 12];2;2159;[ 6  4  1  2  3  0  5  7 11 10 12  9  8 13];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.2];[12, 11];2;8355;[ 6  7  4  9  2  3 12  1 13  0  5 10 11  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.2, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[12, 11];2;8405;[ 3  7  6  4 10  9  1  2 13 12  5  0 11  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 0.5, 0.2, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333]
30085;14;14;[10, 11];2;4158;[ 1  2  6  9 10  5  3  0  7  4  8 11 12 13];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.2];[11, 10];2;235;[ 1  2  3  4  6 11 10  9 13  0  5  7  8 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333];[11, 10];2;285;[ 1  2  3  4  6 11 10  9 13  0  5  7  8 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333];[11, 10];2;335;[ 1  2  3  4  6 11 10  9 13  7  0  5 12  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
30086;14;14;[10, 9];2;16448;[ 0  5 12 13  3  4  2  1  7  6  8 10 11  9];[0.25, 0.2, 0.2, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2, 0.2, 0.25, 0.25];[9, 10];2;16498;[ 6  7  5  9 13  2  3  0  4  1 12  8 11 10];[0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.2, 0.25, 0.3333333333333333];[9, 10];2;16548;[ 6  7  5  9 13  2  3  0  4  1 12  8 11 10];[0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.2, 0.25, 0.3333333333333333];[9, 10];2;16598;[ 2  7  6  5  9 13  8  3  4  0  1 12 11 10];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.25, 0.3333333333333333]
30087;14;14;[10, 11];2;2109;[ 1  3  9  2  6  5 10  4 13 12 11  0  7  8];[0.16666666666666666, 0.5, 0.25, 0.5, 0.25, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.5, 0.25, 0.25, 0.25, 0.25];[11, 10];2;4208;[ 1  3  9  0  4  6  7  2 13  5 11 10 12  8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333];[10, 11];2;8355;[ 1  3  9  0  4  6  7  2 13  5 10  8 11 12];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333];[10, 11];2;8405;[ 1  3  9  0  4  6  7  2 13  5 10  8 11 12];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333]
30089;14;14;[12, 13];2;16448;[ 2  5 11  1  3  6  7  0 10  9  4 12  8 13];[0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.16666666666666666, 0.25, 0.25, 0.3333333333333333, 0.2, 0.16666666666666666];[12, 13];2;16498;[ 2  7  4  0  5  6 10 11 12  3  1  9  8 13];[0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[12, 13];2;16548;[ 2  7  4  0  5  6 10 11 12  3  1  9  8 13];[0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[12, 13];2;16598;[ 2  7  4  0  5  6 10 11 12  3  1  9  8 13];[0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25]
30090;14;14;[1, 6, 7, 5];4;1084;[ 1  4 13  6  8  9  2  3  7  5  0 10 11 12];[0.2, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.2, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.2, 0.3333333333333333];[1, 5, 6, 7];4;1134;[ 1  4  5  8 11 13  6  2  9  7  0  3 10 12];[0.2, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333];[1, 5, 7, 6];4;2209;[ 1  4  5  8 11 13  3  0  7  6  2  9 10 12];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[1, 5, 7, 6];4;2259;[ 1  4  5  8 11 13  3  0  7  6  2  9 10 12];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333]
30091;14;14;[9, 8, 10];3;571;[ 0  1  2  4 12 11  9  8 10  6  5  3  7 13];[0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.2, 0.16666666666666666, 0.25, 0.25, 0.2, 0.25, 0.25, 0.16666666666666666];[9, 8, 10];3;16498;[ 0  1  2  4 12 11  9  8 13  6  5  3  7 10];[0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25];[9, 8, 10];3;16548;[ 0  1  2  4  7  5  9  8 13 12 11  3  6 10];[0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25];[8, 9, 10];3;16598;[ 0  1  2  4  6  5  7  8 13  9 11 12  3 10];[0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25]
30092;14;14;[11, 13, 12];3;314;[ 5  8  9  4 11 10 13 12  1  6  2  3  0  7];[0.2, 0.2, 0.2, 0.2, 0.25, 0.3333333333333333, 0.2, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[12, 11, 13];3;621;[ 2  5  9  8 12 10  4 11 13  7  1  3  0  6];[0.2, 0.2, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[12, 11, 13];3;8355;[ 2  5  9  8 12 11  1  0 10  6  4  3 13  7];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[12, 11, 13];3;8405;[ 2  5  9  8 12 11  1  0 10  6  4  3 13  7];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25]
30093;14;14;[12, 13];2;8255;[ 0  1  7  5 12 10  9  8  6  4  2  3 13 11];[0.25, 0.25, 0.2, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.16666666666666666, 0.25, 0.2];[12, 13];2;16498;[ 0  1  2  3  4  5  6  7  8  9 10 12 11 13];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2];[12, 13];2;8355;[ 0  1  2  3  4  5  6  7  8  9 10 12 13 11];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25];[12, 13];2;8405;[ 0  1  4  2  3  5  6  7  8  9 10 12 13 11];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25]
30094;14;14;[12, 10];2;70;[ 3 13 12 10  4  0  1  2  7  6  5  8 11  9];[0.2, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25];[10, 12];2;137;[ 3  7 10 11 12 13  1  0  6  5  4  2  8  9];[0.2, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25];[10, 12];2;187;[ 3  7 10 13 12 11  8  1  6  5  4  2  0  9];[0.2, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25];[10, 12];2;721;[ 0  2  3  4  7 10  9  8 12 13 11  1  6  5];[0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25]
30095;14;14;[11, 13];2;1084;[ 2  4  5 12  6  3  8  0 11 13 10  9  7  1];[0.2, 0.16666666666666666, 0.25, 0.2, 0.25, 0.25, 0.2, 0.16666666666666666, 0.2, 0.2, 0.2, 0.2, 0.25, 0.2];[11, 13];2;16498;[ 3  2  5  4  6  7 11  8 12  0  1  9 10 13];[0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.2];[11, 13];2;16548;[ 3  5  6  2  4  7  9  8 11 12  1  0 10 13];[0.2, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2];[11, 13];2;16598;[ 3  5  6  2  4  7  9  8 11 12  1  0 10 13];[0.2, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2]
30096;14;14;[2, 4, 3, 7, 8];5;16448;[ 1 11 13  0  6 10  2  4 12  9  3  5  7  8];[0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.2, 0.25, 0.2, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[2, 7, 4, 8, 3];5;16498;[ 1  2  7  9 11 13  5  0 10  6  4  8 12  3];[0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[2, 7, 8, 4, 3];5;4258;[ 1  2  7 13 12 11  9  8  6  5  4  3  0 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 7, 8, 4, 3];5;4308;[ 1  2  7 13 12 11  9  8  6  5  4  3  0 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
30097;14;14;[7, 8, 10, 11];4;8255;[ 2  5  7  9  6 12  8  4  1  0  3 10 11 13];[0.16666666666666666, 0.16666666666666666, 0.25, 0.16666666666666666, 0.2, 0.25, 0.2, 0.25, 0.2, 0.25, 0.16666666666666666, 0.16666666666666666, 0.2, 0.16666666666666666];[9, 10, 11, 8];4;16498;[ 2  5  6 13 12  9  7  1 10  4  0  3 11  8];[0.2, 0.25, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333];[7, 8, 11, 10];4;16548;[ 2  5 12 13  6  0  3  1  7  4  8  9 11 10];[0.25, 0.2, 1.0, 0.25, 0.2, 0.3333333333333333, 0.25, 0.2, 0.2, 0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333];[7, 8, 11, 10];4;16598;[ 2  5 12 13  6  0  3  1  7  4  8  9 11 10];[0.25, 0.2, 1.0, 0.25, 0.2, 0.3333333333333333, 0.25, 0.2, 0.2, 0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333]
30098;14;14;[13, 12];2;16448;[ 0  1  2  3  4  5  9  8 13 12 10  6  7 11];[1.0, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.16666666666666666, 0.25, 0.25, 0.25, 0.16666666666666666, 0.25, 0.25];[13, 12];2;16498;[ 0  1  2  3  4  5  6  8 13  9 10 12  7 11];[1.0, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25];[13, 12];2;16548;[ 0  1  2  3  4  5  6  8 13  9 10 12  7 11];[1.0, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25];[12, 13];2;16598;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13];[1.0, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25]
30099;14;14;[11, 12];2;1084;[ 6 13  4  2  9 10  3  1 11 12  8  5  7  0];[0.16666666666666666, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.5, 0.16666666666666666, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5];[11, 12];2;16498;[ 6 13  3  0  5  4  9  2  7  1 10  8 11 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5];[11, 12];2;16548;[ 6 13  3  0  5  4  9  2  7  1 10  8 11 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5];[11, 12];2;16598;[ 6 13  3  0  5  4  9  2  7  1 10  8 11 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5]


==> results/curve_combined_responsibility_distance_results_euclidean.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
30000;10;10;[9, 8];2;70;[9 6 7 8 3 2 0 1 4 5];[0, 0, 0, 0, 0, 0, 0.952090046454114, 0.8706719553163791, 0.8582947642520237, 1];[9, 8];2;111;[9 6 8 0 7 3 5 1 4 2];[0.8984634936291156, 0.794430810867223, 0, 0.794430810867223, 0, 0.794430810867223, 0.952090046454114, 0.8706719553163791, 0.8984634936291156, 1];[9, 8];2;161;[9 6 8 0 7 3 5 1 4 2];[0.8984634936291156, 0.794430810867223, 0, 0.794430810867223, 0, 0.794430810867223, 0.952090046454114, 0.8706719553163791, 0.8984634936291156, 1];[9, 8];2;237;[9 6 7 0 8 3 5 1 4 2];[0.8984634936291156, 0.794430810867223, 0, 0.794430810867223, 0, 0.794430810867223, 0.958347441427861, 0.901738512128375, 0.8984634936291156, 1]
30001;10;10;[7, 2, 5, 6, 8];5;571;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 2, 5, 6, 8];5;621;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 2, 5, 6, 8];5;671;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 2, 5, 6, 8];5;721;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
30002;10;10;[9, 8];2;1084;[9 0 2 1 4 5 6 3 7 8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[9, 8];2;1134;[9 2 1 0 4 5 6 3 7 8];[0, 0, 0.7966244207082555, 0, 0, 0, 0, 0, 0, 1];[9, 8];2;1184;[9 2 1 0 6 3 5 4 7 8];[0.7626379682530241, 0.7626379682530241, 0.7966244207082555, 0, 0, 0, 0.7588399736290177, 0, 0, 1];[9, 8];2;1234;[9 0 2 1 6 3 5 4 7 8];[0.8185516642525509, 0.7588399736290177, 0.7966244207082555, 0, 0, 0, 0.7588399736290177, 0, 0, 1]
30003;10;10;[7, 1, 6, 8];4;571;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 1, 6, 8];4;621;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 1, 6, 8];4;671;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 1, 6, 8];4;721;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
30004;10;10;[6, 5];2;185;[6 0 2 1 3 4 5 7 8 9];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[6, 5];2;235;[6 0 2 1 3 4 5 7 8 9];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[6, 5];2;285;[6 0 2 1 3 4 5 7 8 9];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[6, 5];2;335;[6 0 2 1 3 4 5 7 8 9];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0]
30005;10;10;[7, 8, 3, 2];4;87;[7 8 0 3 2 1 6 5 4 9];[0.8320877611575292, 0.7879327100687594, 0.7879327100687594, 0.7950265399919394, 0, 0.7520335622559164, 0.7520335622559164, 1, 0.8466521279070094, 0];[7, 3, 8, 1];4;364;[7 3 0 8 6 1 5 2 4 9];[0.892283306858564, 0.8460607551549328, 0.7879327100687594, 0.8980409733948609, 0, 0.8386826014188866, 0.8460607551549328, 1, 0.8466521279070094, 0];[7, 3, 8, 1];4;671;[7 3 0 4 8 6 1 5 2 9];[0.892283306858564, 0.8460607551549328, 0.7879327100687594, 0.8980409733948609, 0.8640095582482199, 0.8386826014188866, 0.8460607551549328, 1, 0.8466521279070094, 0];[7, 3, 8, 2];4;270;[7 3 4 0 8 2 1 5 6 9];[0.892283306858564, 0.7911945185657211, 0.7911945185657211, 0.912144009208435, 0.9028296809444335, 0, 0, 1, 0.8466521279070094, 0]
30006;10;10;[8, 7];2;56;[8 7 2 0 3 4 5 1 6 9];[0, 0, 0, 0, 0, 0, 0, 0.9159647166627128, 1, 0];[8, 7];2;106;[8 7 0 9 3 4 2 1 6 5];[0.8141583482539909, 0, 0, 0, 0, 0, 0, 0.9159647166627128, 1, 0.8090678945605999];[8, 7];2;156;[8 7 9 0 6 1 3 2 4 5];[0.8141583482539909, 0.8118702789516604, 0, 0, 0, 0, 0.8118702789516604, 0.9159647166627128, 1, 0.8517465453858833];[8, 7];2;206;[8 7 4 1 9 0 6 2 5 3];[0.8141583482539909, 0.8542876844431813, 0, 0, 0.8542876844431813, 0, 0.8118702789516604, 0.9159647166627128, 1, 0.8542876844431813]
30007;10;10;[8, 9, 0, 1];4;70;[8 9 0 1 4 5 2 3 7 6];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0.9211620549588212];[8, 9, 1, 0];4;170;[8 9 5 1 7 0 3 2 6 4];[0.8287615920947894, 0.8364799202680774, 0, 0, 0, 0.9159155457301446, 0, 0.8364799202680774, 1, 0.9312473966324198];[8, 9, 1, 0];4;220;[8 9 5 1 7 0 3 2 6 4];[0.8287615920947894, 0.8364799202680774, 0, 0, 0, 0.9159155457301446, 0, 0.8364799202680774, 1, 0.9312473966324198];[8, 9, 1, 0];4;270;[8 9 5 1 7 0 3 2 6 4];[0.8287615920947894, 0.8364799202680774, 0, 0, 0, 0.9159155457301446, 0, 0.8364799202680774, 1, 0.9312473966324198]
30008;10;10;[7, 2, 5, 8];4;571;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 2, 5, 8];4;621;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 2, 5, 8];4;671;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 2, 5, 8];4;721;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
30009;10;10;[7, 9, 6, 3];4;120;[7 9 6 4 0 3 8 1 5 2];[0.8618313040149118, 0, 0, 0.8166206610484287, 0.870086377492921, 0, 0.870086377492921, 1, 0.8166206610484287, 0.90015350901076];[7, 9, 6, 3];4;364;[7 9 6 0 2 4 8 3 5 1];[0.8704636641804857, 0, 0.8704636641804857, 0.8166206610484287, 0.870086377492921, 0, 0.8704636641804857, 1, 0.8166206610484287, 0.90015350901076];[7, 6, 9, 3];4;220;[7 6 9 0 8 3 2 1 4 5];[0.8166206610484287, 0, 0, 0.8166206610484287, 0, 0, 0.91101696975834, 1, 0.8166206610484287, 0.90015350901076];[7, 9, 6, 3];4;270;[7 9 6 0 8 3 2 1 4 5];[0.8166206610484287, 0, 0, 0.8166206610484287, 0, 0, 0.91101696975834, 1, 0.8166206610484287, 0.913199540395708]
30010;10;10;[8, 7];2;571;[8 0 2 1 4 5 6 3 7 9];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[8, 7];2;621;[8 0 2 1 4 5 6 3 7 9];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[8, 7];2;671;[8 0 2 1 4 5 6 3 7 9];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[8, 7];2;721;[8 0 2 1 4 5 6 3 7 9];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0]
30011;10;10;[9, 8];2;87;[9 3 6 2 8 0 5 4 7 1];[0.9050885760371088, 0, 0.905235358666132, 0.9061525853994931, 0.8704057771919373, 0.8818515976407882, 0.905235358666132, 0.8229549964232361, 0.905235358666132, 1];[9, 8];2;137;[9 2 3 5 8 0 4 1 7 6];[0.8704057771919373, 0, 0.9403726937327627, 0.9061525853994931, 0.8704057771919373, 0.8818515976407882, 0, 0, 0.8818515976407882, 1];[9, 8];2;170;[9 2 8 3 4 5 0 1 7 6];[0, 0, 0.9403726937327627, 0.9061525853994931, 0.8300248833335572, 0, 0, 0, 0.9277555390359938, 1];[9, 8];2;270;[9 5 2 8 7 3 4 1 6 0];[0, 0, 0.9403726937327627, 0.9061525853994931, 0.8300248833335572, 0.945492815640757, 0, 0.9101561297692324, 0.9277555390359938, 1]
30012;10;10;[8, 7, 9];3;87;[8 7 2 3 9 4 0 1 6 5];[0, 0, 0.8881769779394861, 0.85770220097873, 0, 0, 0, 0.8894011993666289, 1, 0.8487966485644647];[8, 7, 9];3;137;[8 7 6 1 9 2 3 4 5 0];[0, 0.8874595408880512, 0.8874595408880512, 0.855062738230837, 0.847814074664825, 0, 0.8874595408880512, 0.8894011993666289, 1, 0.8874595408880512];[8, 7, 9];3;285;[8 5 7 0 1 6 9 2 4 3];[0.8920082890057895, 0.8920082890057895, 0.8874595408880512, 0.847814074664825, 0.847814074664825, 0.8926388457341686, 0.8874595408880512, 0.8920082890057895, 1, 0.8874595408880512];[8, 7, 9];3;721;[8 6 5 0 7 1 4 3 9 2];[0.8920082890057895, 0.8920082890057895, 0.8379791722327224, 0.847814074664825, 0.847814074664825, 0.8926388457341686, 0.9161129869657993, 0.8920082890057895, 1, 0.847814074664825]
30013;10;10;[8, 6];2;61;[8 3 6 2 5 1 4 0 7 9];[0, 0.7254949419858889, 0.7994691107460302, 0.7994691107460302, 0, 0.7994691107460302, 0.7994691107460302, 0, 1, 0];[8, 6];2;111;[8 0 6 7 4 2 5 3 1 9];[0.8195571530616801, 0.7254949419858889, 0.7994691107460302, 0.7994691107460302, 0.8158944902286371, 0.7994691107460302, 0.8195571530616801, 0.8195571530616801, 1, 0];[8, 6];2;161;[8 2 6 0 7 4 3 1 5 9];[0.8416786826293864, 0.7558371952873728, 0.8552876773345643, 0.7558371952873728, 0.8158944902286371, 0, 0.8552876773345643, 0.8195571530616801, 1, 0];[8, 6];2;211;[8 0 6 5 2 3 1 4 7 9];[0.8902459174594107, 0.7558371952873728, 0.8552876773345643, 0.7558371952873728, 0.7424096470183892, 0.8902459174594107, 0.8902459174594107, 0, 1, 0]
30014;10;10;[7, 6];2;314;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 6];2;364;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 6];2;414;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 6];2;464;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
30015;10;10;[9, 8];2;87;[9 2 4 1 8 0 3 5 6 7];[0.8460730721047823, 0.8540618021857471, 0.8549734612760804, 0.8460730721047823, 0.8549734612760804, 0.7864827754412939, 0.7574459391710545, 0, 0.8540618021857471, 1];[9, 8];2;137;[9 2 4 1 8 0 3 5 6 7];[0.8460730721047823, 0.8540618021857471, 0.8549734612760804, 0.8460730721047823, 0.8549734612760804, 0.7864827754412939, 0.7574459391710545, 0, 0.8540618021857471, 1];[9, 8];2;161;[9 1 8 5 6 7 4 3 0 2];[0, 0.8540618021857471, 0, 0.7220356161870031, 0.7250303010085107, 0.8320722389740963, 0.8320722389740963, 0.8263558533691654, 0.8540618021857471, 1];[9, 8];2;237;[9 0 7 1 8 5 6 3 4 2];[0.8966163913105789, 0.8966163913105789, 0, 0.7834804275870899, 0.7250303010085107, 0.8320722389740963, 0.8320722389740963, 0.8966163913105789, 0.8540618021857471, 1]
30016;10;10;[9, 7];2;571;[9 0 2 1 4 5 6 3 7 8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[9, 7];2;621;[9 0 2 1 4 5 6 3 7 8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[9, 7];2;671;[9 0 2 1 4 5 6 3 7 8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[9, 7];2;721;[9 0 2 1 4 5 6 3 7 8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1]
30017;10;10;[7, 6];2;87;[7 1 4 8 6 3 2 0 5 9];[0, 0.7983959236372887, 0, 0.7955754075530673, 0.7983959236372887, 0, 0.7955754075530673, 1, 0.7983959236372887, 0];[7, 6];2;137;[7 1 4 8 6 3 2 0 5 9];[0, 0.7983959236372887, 0, 0.7955754075530673, 0.7983959236372887, 0, 0.7955754075530673, 1, 0.7983959236372887, 0];[7, 6];2;187;[7 1 4 8 6 3 2 0 5 9];[0, 0.7983959236372887, 0, 0.7955754075530673, 0.7983959236372887, 0, 0.7955754075530673, 1, 0.7983959236372887, 0];[7, 6];2;237;[7 1 4 8 6 3 9 0 5 2];[0, 0.7983959236372887, 0, 0.7955754075530673, 0.7983959236372887, 0, 0.7955754075530673, 1, 0.7983959236372887, 0.755023418547729]
30018;10;10;[7, 5, 6, 3];4;87;[7 4 5 6 3 0 1 2 8 9];[0.8245218727444176, 0.8245218727444176, 0, 0.846168710149984, 0.8802162142767257, 0.8802162142767257, 0.8486072961926072, 1, 0, 0];[7, 5, 9, 3];4;235;[7 1 5 4 9 6 3 2 0 8];[0, 0.8829402794965112, 0, 0.846168710149984, 0.8802162142767257, 0.8829402794965112, 0.8486072961926072, 1, 0, 0.8576339350835946];[7, 5, 9, 3];4;285;[7 1 5 4 9 6 3 2 0 8];[0, 0.8829402794965112, 0, 0.846168710149984, 0.8802162142767257, 0.8829402794965112, 0.8486072961926072, 1, 0, 0.8576339350835946];[7, 5, 3, 6];4;464;[7 5 0 1 3 2 4 6 8 9];[0, 0, 0, 0, 0, 0.8878400067928782, 0, 1, 0, 0]
30019;10;10;[8, 7, 9];3;87;[8 6 7 5 9 0 1 2 4 3];[0.8703458229349962, 0.8524613111213769, 0.8476626115078422, 0, 0, 0.8765258094256775, 0.9026469001878458, 0.8765258094256775, 1, 0.8765258094256775];[8, 7, 9];3;137;[8 6 7 5 9 0 1 2 4 3];[0.8703458229349962, 0.8524613111213769, 0.8476626115078422, 0, 0.8128612191550464, 0.8765258094256775, 0.9026469001878458, 0.8765258094256775, 1, 0.8765258094256775];[8, 7, 9];3;187;[8 6 7 5 9 0 3 2 4 1];[0.8674367914321262, 0, 0, 0, 0, 0.8765258094256775, 0.9026469001878458, 0.8765258094256775, 1, 0.8765258094256775];[8, 7, 9];3;237;[8 7 6 0 9 5 3 2 4 1];[0.8739288655778034, 0, 0, 0, 0, 0.8088127667947896, 0.9026469001878458, 0.9095440353658049, 1, 0.8739288655778034]
30020;11;11;[9, 8];2;1084;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[9, 8];2;1134;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[9, 8];2;1184;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[9, 8];2;1234;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0]
30021;11;11;[7, 8, 6];3;185;[ 7  0  2  8  3  1  6  4  5  9 10];[0.8109596125993289, 0.796224134958202, 0.8109596125993289, 0.8017157963749674, 0.7800736256663492, 0, 0.796224134958202, 1, 0.8109596125993289, 0, 0];[7, 8, 6];3;235;[ 7  0  2  8  3  1  6  5  4  9 10];[0.8109596125993289, 0.796224134958202, 0.8109596125993289, 0.8017157963749674, 0.7800736256663492, 0.7943780384121075, 0.796224134958202, 1, 0.8109596125993289, 0, 0];[7, 8, 6];3;285;[ 7  3  2  0  8  1  6  5  4  9 10];[0.8109596125993289, 0.796224134958202, 0.8109596125993289, 0.831108099724708, 0.7800736256663492, 0.7943780384121075, 0.796224134958202, 1, 0.8109596125993289, 0, 0];[7, 8, 6];3;270;[ 7  0  3  2  8  6  4  1  5  9 10];[0.8399530751639809, 0.796224134958202, 0.8109596125993289, 0.8399530751639809, 0.8016398087963058, 0.7943780384121075, 0.8021379650561445, 1, 0.8109596125993289, 0, 0]
30022;11;11;[10, 9];2;2109;[10  0  2  1  4  5  6  3  7  8  9];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[10, 9];2;2159;[10  0  2  1  4  5  6  3  7  8  9];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[10, 9];2;2209;[10  0  2  1  4  5  6  3  7  8  9];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[10, 9];2;2259;[10  0  2  1  4  5  6  3  7  8  9];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1]
30023;11;11;[7, 5, 6, 9, 8, 3];6;185;[ 7  5  6  9 10  8  3  0  4  1  2];[0, 0, 0, 0, 0, 0.8681806271641367, 0.8681806271641367, 1, 0.8194634622021255, 0.8626486263886622, 0.8254377384313045];[7, 5, 6, 9, 8, 3];6;364;[ 7  5  6  9 10  8  0  3  4  1  2];[0.7970848029818639, 0, 0, 0, 0, 0.8681806271641367, 0.8681806271641367, 1, 0.8194634622021255, 0.8626486263886622, 0.8254377384313045];[7, 5, 6, 9, 8, 3];6;1184;[ 7  5  6  9  4  1 10  8  0  3  2];[0.7980651568815844, 0.8581099757877967, 0, 0, 0.8581099757877967, 0.8681806271641367, 0.8681806271641367, 1, 0.8194634622021255, 0.8626486263886622, 0.8254377384313045];[7, 5, 6, 9, 8, 3];6;1234;[ 7  5  6  9  4  1 10  8  0  3  2];[0.7980651568815844, 0.8581099757877967, 0, 0, 0.8581099757877967, 0.8681806271641367, 0.8681806271641367, 1, 0.8194634622021255, 0.8626486263886622, 0.8254377384313045]
30024;11;11;[9, 2, 7];3;571;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[9, 2, 7];3;621;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[9, 2, 7];3;671;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[9, 2, 7];3;721;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0]
30025;11;11;[9, 8];2;87;[ 9  5  3  1  8  4  6 10  7  2  0];[0.7755886636291909, 0.8455242723648965, 0.7956618987464736, 0.8455242723648965, 0.8360289483896476, 0.8559000628039315, 0.8360289483896476, 0.8327907419240291, 0.8455242723648965, 1, 0.8348047690289941];[9, 8];2;111;[ 9  5  8  4  6 10  2  0  1  3  7];[0.7755886636291909, 0.7755886636291909, 0.7956618987464736, 0.7539005265571824, 0.8360289483896476, 0.8744874150045399, 0.8360289483896476, 0, 0.8744874150045399, 1, 0.8348047690289941];[9, 8];2;161;[ 9  5  8  0  2  4  3  6 10  7  1];[0.8604162170233737, 0.7755886636291909, 0.8604162170233737, 0.8434611150292483, 0.8451646743342837, 0.8744874150045399, 0.816894662776866, 0.7913847410574454, 0.8744874150045399, 1, 0.816894662776866];[9, 8];2;211;[ 9  6  8  5  0  2  4  7  3 10  1];[0.8604162170233737, 0.7755886636291909, 0.8604162170233737, 0.8434611150292483, 0.8496535450617733, 0.8826737999607388, 0.8826737999607388, 0.8496535450617733, 0.8826737999607388, 1, 0.816894662776866]
30026;11;11;[8, 7];2;61;[ 8  3  7  5 10  2  6  1  4  0  9];[0, 0.7088125458239433, 0.8401823886026261, 0.9149519917551584, 0, 0.8724111268000532, 0.7088125458239433, 0.8724111268000532, 1, 0, 0.866747520155322];[8, 7];2;111;[ 8  3  7  1  2  4  5  0  6  9 10];[0, 0, 0, 0.9149519917551584, 0, 0, 0, 0.8977158862789645, 1, 0, 0];[8, 7];2;161;[ 8  3  7  4 10  6  2  1  5  0  9];[0, 0, 0.8483627750304028, 0.9383691525979893, 0.9305755038800536, 0, 0.8755837186776642, 0.9383691525979893, 1, 0, 0.8755837186776642];[8, 7];2;211;[ 8  3  7  4 10  6  2  1  5  0  9];[0, 0, 0.8483627750304028, 0.9383691525979893, 0.9305755038800536, 0, 0.8755837186776642, 0.9383691525979893, 1, 0, 0.8755837186776642]
30027;11;11;[10, 7, 9];3;87;[10  2  7  4  9  1  3  0  6  5  8];[0, 0, 0.7834585615121961, 0, 0.7834585615121961, 0, 0, 0.7834585615121961, 0, 0.7834585615121961, 1];[10, 7, 9];3;621;[10  1  6  3  0  2  7  4  9  5  8];[0.8137229864090436, 0.8300397481397368, 0.7834585615121961, 0.8300397481397368, 0.7834585615121961, 0, 0.8300397481397368, 0.7834585615121961, 0, 0.7834585615121961, 1];[10, 9, 7];3;170;[10  9  2  7  3  4  1  0  6  5  8];[0, 0, 0.8056167997762688, 0, 0, 0, 0, 0.8056167997762688, 0, 0.9446457523454764, 1];[10, 9, 7];3;220;[10  9  0  7  2  4  3  1  6  5  8];[0.8269222761123982, 0, 0.8135398130659309, 0, 0, 0, 0, 0.8269222761123982, 0, 0.9446457523454764, 1]
30028;11;11;[10, 9];2;61;[10  0  9  7  3  1  5  2  6  4  8];[0.8518143770350409, 0.8097531012261944, 0, 0.8097531012261944, 0, 0.8056218194074191, 0, 0.8275936569999834, 0, 0.8518143770350409, 1];[10, 9];2;111;[10  0  9  1  6  5  3  2  7  4  8];[0.8647723787295452, 0.8356761043105045, 0, 0, 0, 0.8356761043105045, 0.8356761043105045, 0, 0, 0.8518143770350409, 1];[10, 9];2;161;[10  0  9  1  6  5  3  4  8  7  2];[0.8647723787295452, 0.8356761043105045, 0, 0.7784096654984719, 0.7275270301119021, 0.8356761043105045, 0.8356761043105045, 0.7275270301119021, 0.7275270301119021, 0.8518143770350409, 1];[10, 9];2;211;[10  0  9  1  6  5  4  3  8  7  2];[0.8647723787295452, 0.8520293924361365, 0, 0.8160790093335618, 0.828634077755033, 0.8356761043105045, 0.8356761043105045, 0.7131128857141298, 0.8160790093335618, 0.8520293924361365, 1]
30029;11;11;[9, 10, 8];3;1084;[ 9  4 10  1  5  8  6  3  7  2  0];[0, 0.8161243649916602, 0, 0.734948207009368, 0.8615737001523762, 0.8161243649916602, 0.8130391957659964, 0, 0.8161243649916602, 1, 0.8615737001523762];[9, 2, 4, 10];4;137;[ 9  2  5  4 10  3  1  8  6  0  7];[0, 0.8161243649916602, 0.8819002302489706, 0.85966688555596, 0.8819002302489706, 0.8819002302489706, 0.8130391957659964, 0, 0.8161243649916602, 1, 0.8819002302489706];[9, 2, 4, 10];4;187;[ 9  2  5  4 10  3  6  1  8  0  7];[0, 0.829507511437951, 0.8819002302489706, 0.85966688555596, 0.8819002302489706, 0.8819002302489706, 0.829507511437951, 0, 0.8161243649916602, 1, 0.8819002302489706];[9, 2, 4, 10];4;237;[ 9  2  5  4 10  3  6  1  8  0  7];[0, 0.829507511437951, 0.8819002302489706, 0.85966688555596, 0.8819002302489706, 0.8819002302489706, 0.829507511437951, 0, 0.8161243649916602, 1, 0.8819002302489706]
30030;11;11;[10, 9];2;2109;[10  2  8  6  7  5  4  3  1  0  9];[0, 0, 0.9283334565400281, 0.7263056808873405, 0.7356524718118719, 0.7356524718118719, 0.8595799416988881, 0.7356524718118719, 0.9283334565400281, 0, 1];[10, 9];2;111;[10  5  9  2  8  6  7  4  3  0  1];[0, 0, 0.9283334565400281, 0.7263056808873405, 0.7356524718118719, 0.9322341978998633, 0.8595799416988881, 0.7356524718118719, 0.9283334565400281, 0.9322341978998633, 1];[10, 9];2;161;[10  5  9  2  8  6  7  3  4  0  1];[0, 0, 0.9283334565400281, 0, 0, 0.9322341978998633, 0.8595799416988881, 0.8275530678410081, 0.9283334565400281, 0.9322341978998633, 1];[10, 9];2;211;[10  5  9  2  8  7  6  0  4  3  1];[0.8094865753404789, 0, 0.9283334565400281, 0, 0.8094865753404789, 0.9322341978998633, 0.8595799416988881, 0.9126770048356825, 0.9283334565400281, 0.9322341978998633, 1]
30031;11;11;[8, 7];2;571;[ 8  0 10  3  4  5  1  2  7  6  9];[0.8856778766795401, 0, 0, 0.8580298750736721, 0, 0, 0, 0, 1, 0, 0.8856778766795401];[8, 7];2;621;[ 8  0 10  3  5  9  4  2  7  6  1];[0.8856778766795401, 0, 0, 0.8580298750736721, 0.7685792774130131, 0.7685792774130131, 0, 0, 1, 0.7685792774130131, 0.8856778766795401];[8, 7];2;671;[ 8  0 10  3  5  9  4  2  7  6  1];[0.8856778766795401, 0, 0, 0.8580298750736721, 0.7685792774130131, 0.7685792774130131, 0, 0, 1, 0.7685792774130131, 0.8856778766795401];[8, 7];2;2259;[ 8  0 10  3  4  5  1  2  9  6  7];[0.8856778766795401, 0.7690289343146339, 0.7690289343146339, 0.8580298750736721, 0.7690289343146339, 0.7690289343146339, 0, 0, 1, 0.7690289343146339, 0.8856778766795401]
30032;11;11;[7, 6];2;314;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 6];2;364;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 6];2;414;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 6];2;464;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0]
30033;11;11;[10, 9];2;61;[10  1  9  8  7  6  3  2  4  5  0];[0, 0.8074714709805605, 0.7607071640338742, 0.7607071640338742, 0, 0, 0.7607071640338742, 0.7802899702928388, 0.7908215103430867, 0.8074714709805605, 1];[10, 9];2;111;[10  1  9  8  3  2  6  0  7  5  4];[0, 0.8552511025013251, 0.7607071640338742, 0.7607071640338742, 0, 0, 0.7607071640338742, 0, 0.8128294067162056, 0.8552511025013251, 1];[10, 9];2;161;[10  1  9  8  2  4  0  3  7  6  5];[0, 0.8552511025013251, 0.8037042689558358, 0, 0, 0, 0, 0, 0.8128294067162056, 0.8552511025013251, 1];[10, 9];2;211;[10  1  9  8  2  4  0  3  7  6  5];[0, 0.8552511025013251, 0.8037042689558358, 0, 0, 0, 0, 0, 0.8128294067162056, 0.8552511025013251, 1]
30034;11;11;[7, 5];2;185;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 5];2;235;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 5];2;285;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 5];2;335;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0]
30035;11;11;[7, 8, 2, 3];4;185;[ 7  4  8  2 10  5  3  1  6  0  9];[0, 0, 0.7479520423018398, 0.7442122345872519, 0.8161267270271628, 0.7479520423018398, 0, 1, 0.8161267270271628, 0, 0.7479520423018398];[7, 2, 8, 3];4;137;[ 7  2  8  4  3  1  0  6  5 10  9];[0.7884954596647344, 0.7884954596647344, 0.8592095273807671, 0.7884954596647344, 0.8161267270271628, 0.7479520423018398, 0.7831433258236539, 1, 0.8592095273807671, 0, 0.7479520423018398];[7, 2, 8, 3];4;285;[ 7  2  8  6 10  4  3  1  0  5  9];[0.7884954596647344, 0.7884954596647344, 0.8592095273807671, 0.7884954596647344, 0.8161267270271628, 0.7479520423018398, 0.820929068540028, 1, 0.8592095273807671, 0, 0.820929068540028];[7, 2, 8, 3];4;335;[ 7  2  8  6 10  4  3  1  0  5  9];[0.7884954596647344, 0.7884954596647344, 0.8592095273807671, 0.7884954596647344, 0.8161267270271628, 0.7479520423018398, 0.8232156649520791, 1, 0.8592095273807671, 0, 0.820929068540028]
30036;11;11;[8, 6, 7, 9];4;1084;[ 8  0  2  1  4  5  6  3  7  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[8, 6, 7, 9];4;1134;[ 8  0  2  1  4  5  6  3  7  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[8, 6, 7, 9];4;1184;[ 8  0  2  1  4  5  6  3  7  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[8, 6, 7, 9];4;1234;[ 8  0  2  1  4  5  6  3  7  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
30037;11;11;[10, 7];2;571;[10  0  2  1  4  5  6  3  7  8  9];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[10, 8];2;621;[10  0  8  7  5  2  3  1  6  4  9];[0.7593842911528015, 0, 0, 0, 0, 0.746218525455142, 0, 0.7593842911528015, 0.7593842911528015, 0, 1];[10, 8];2;671;[10  0  8  7  5  1  3  2  6  4  9];[0.7593842911528015, 0.727473482673739, 0, 0, 0, 0.746218525455142, 0, 0.7593842911528015, 0.7593842911528015, 0, 1];[10, 8];2;211;[10  4  8  2  7  0  5  1  6  3  9];[0.7593842911528015, 0.727473482673739, 0.8188302783205511, 0, 0.8256703936548756, 0.746218525455142, 0, 0.7593842911528015, 0.8256703936548756, 0, 1]
30038;11;11;[10, 9];2;87;[10  2  8  5  9  1  3  0  7  6  4];[0, 0.7827092405319372, 0.8127452343320414, 0, 0, 0.8127452343320414, 0, 0, 0.8127452343320414, 0.8127452343320414, 1];[10, 9];2;137;[10  3  5  4  9  8  2  1  6  7  0];[0.7619840143325557, 0.7827092405319372, 0.8127452343320414, 0.8261847670430537, 0.8261847670430537, 0.8261847670430537, 0.7806114351287109, 0.7769108560942285, 0.8127452343320414, 0.8261847670430537, 1];[10, 9];2;187;[10  3  5  4  9  8  2  1  6  7  0];[0.7619840143325557, 0.7827092405319372, 0.8127452343320414, 0.8261847670430537, 0.8261847670430537, 0.8261847670430537, 0.7806114351287109, 0.7769108560942285, 0.8127452343320414, 0.8261847670430537, 1];[10, 9];2;211;[10  2  9  3  5  4  6  7  0  1  8];[0.7619840143325557, 0.7089817057040971, 0.9027932775458694, 0.8261847670430537, 0.8261847670430537, 0.8261847670430537, 0.7691553243319317, 0.7691553243319317, 0.7089817057040971, 0.9027932775458694, 1]
30039;11;11;[8, 7];2;571;[ 8  3  5  4  0  2  6  1  7  9 10];[0.851171983930805, 0, 0, 0.9314345121883431, 0.851171983930805, 0.8617784552046823, 0, 0, 1, 0, 0];[8, 7];2;111;[ 8  3  7  5  6  0  4  9  1  2 10];[0.851171983930805, 0, 0, 0.9531530828476323, 0.851171983930805, 0.8712630253634882, 0.8712630253634882, 0.9531530828476323, 1, 0.8290695314740055, 0];[8, 7];2;161;[ 8  3  7  4  6  5  0  9  1  2 10];[0.851171983930805, 0, 0, 0.9531530828476323, 0.9008061629609271, 0.8617784552046823, 0.9008061629609271, 0.9531530828476323, 1, 0.8432311824806951, 0];[8, 7];2;211;[ 8  3  7  4  9  5  6  2  1  0 10];[0, 0, 0, 0.9531530828476323, 0.9218310815006544, 0.8931768459012386, 0.8765156697273373, 0.9531530828476323, 1, 0.8931768459012386, 0]
30040;12;12;[8, 9];2;1084;[ 8  0  2  1  4  5  6  3  7  9 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[8, 9];2;1134;[ 8  0  2  1  4  5  6  3  7  9 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[8, 9];2;1184;[ 8  0  2  1  4  5  6  3  7  9 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[8, 9];2;1234;[ 8  0  2  1  4  5  6  3  7  9 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0]
30041;12;12;[10, 11, 9];3;87;[10  4 11  0  9  6  2  3  8  5  7  1];[0.8193642175164029, 0, 0.8161500102477156, 0.7803747213296843, 0.8854868775165261, 0.7310260470217818, 0.8177097165089435, 0, 0.748306996124233, 0.8193642175164029, 1, 0.8854868775165261];[10, 11, 9];3;2159;[10  4 11  0  6  3  5  9  2  8  7  1];[0.8380471532073386, 0, 0.8161500102477156, 0.8380471532073386, 0.8854868775165261, 0.8282261665793139, 0.8380471532073386, 0, 0.748306996124233, 0.8193642175164029, 1, 0.8854868775165261];[10, 11, 9];3;2209;[10  4 11  3  8  6  0  5  9  2  7  1];[0.8380471532073386, 0, 0.8161500102477156, 0.869969526456046, 0.8854868775165261, 0.8282261665793139, 0.8380471532073386, 0, 0.869969526456046, 0.8193642175164029, 1, 0.8854868775165261];[10, 11, 9];3;2259;[10  4 11  5  6  8  3  0  9  2  7  1];[0.8380471532073386, 0, 0.8161500102477156, 0.869969526456046, 0.8854868775165261, 0.8729790980478198, 0.8729790980478198, 0, 0.869969526456046, 0.8193642175164029, 1, 0.8854868775165261]
30042;12;12;[9, 7];2;185;[ 9  0  6  8  5 11  7  4  3  2  1 10];[0.8481265462247387, 0, 0, 0.7738240285646878, 0.811250547757729, 0.8263601912445965, 0.8481265462247387, 0.8236564729690715, 0.8479093881237582, 1, 0, 0.8236564729690715];[9, 7];2;235;[ 9  5  6  0  8 11  7  4  3  1 10  2];[0.8481265462247387, 0.7445956698791012, 0, 0.7738240285646878, 0.811250547757729, 0.8584522260859809, 0.8481265462247387, 0.8236564729690715, 0.8479093881237582, 1, 0.7445956698791012, 0.8236564729690715];[9, 7];2;156;[ 9  7 11  5  2  4  8  3  1  0 10  6];[0.7802580956574425, 0.7802580956574425, 0.8205853111392849, 0.7802580956574425, 0.811250547757729, 0.8236564729690715, 0, 0.8236564729690715, 0.7930349245909236, 1, 0.7802580956574425, 0.8236564729690715];[9, 7];2;206;[ 9  7  5  4 11  2  3  0  6  1  8 10];[0, 0, 0, 0, 0.7897046939604836, 0.8919659069041199, 0, 0.8919659069041199, 0, 1, 0, 0.7897046939604836]
30043;12;12;[11, 9];2;61;[11  0  9  1  4  5  2  3  7  6  8 10];[0.858762138092563, 0, 0, 0, 0, 0, 0, 0, 0, 0.858762138092563, 0, 1];[11, 9];2;111;[11  8  9  6  0  3  2  1  7  5  4 10];[0.858762138092563, 0, 0, 0, 0, 0, 0.8738394428308708, 0, 0.9080498254678118, 0.9080498254678118, 0, 1];[11, 9];2;161;[11  8  9  6  0  3  2  1  7  5  4 10];[0.858762138092563, 0, 0, 0, 0, 0, 0.8738394428308708, 0, 0.9080498254678118, 0.9080498254678118, 0, 1];[11, 9];2;211;[11  8  9  6  0  3  2  1  7  5  4 10];[0.858762138092563, 0, 0, 0, 0, 0, 0.8738394428308708, 0, 0.9080498254678118, 0.9080498254678118, 0, 1]
30044;12;12;[10, 8];2;1084;[10  0  2  1  4  5  6  3  7  8  9 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[10, 8];2;1134;[10  0  2  1  4  5  6  3  7  8  9 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[10, 8];2;1184;[10  0  2  1  4  5  6  3  7  8  9 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[10, 8];2;1234;[10  0  2  1  4  5  6  3  7  8  9 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0]
30045;12;12;[10, 8];2;61;[10  6  8  7  9  3 11  5  4  1  2  0];[0, 0, 0, 0.8148258833633697, 0.7234422843457526, 0.7395000119344743, 0.8414210926521944, 0.8414210926521944, 0.8414210926521944, 0.8414210926521944, 1, 0.7884988832624821];[10, 8];2;111;[10  1  8  7  5  3  4  6  9  2  0 11];[0.8068774426019119, 0.8581204650202584, 0.8329945141021997, 0.8504003234975569, 0.845886088822463, 0.8504003234975569, 0.8397165653494297, 0.850933174150997, 0.8581204650202584, 0.8329945141021997, 1, 0.7884988832624821];[10, 8];2;156;[10  8  6  7 11  3  0  1  4  5  2  9];[0, 0, 0, 0, 0, 0, 0.7884988832624821, 0.7884988832624821, 0.8887088006745884, 0, 1, 0.7884988832624821];[10, 8];2;206;[10  8  6  7 11  5  0  3  4  2  1  9];[0.7535242820841389, 0, 0, 0.7535242820841389, 0.7535242820841389, 0.7535242820841389, 0.7884988832624821, 0.7884988832624821, 0.8887088006745884, 0, 1, 0.7884988832624821]
30046;12;12;[7, 6, 3, 8];4;2109;[ 7  0  6  3 10  9  1  2  4  5  8 11];[0.8460295989109998, 0.8307068701471313, 0, 0.8460295989109998, 0, 0, 0.8460295989109998, 1, 0, 0.8460295989109998, 0.8460295989109998, 0];[7, 6, 3, 8];4;364;[ 7  0  6  3 10  9  5  8  1 11  4  2];[0.8460295989109998, 0.8307068701471313, 0, 0.8460295989109998, 0, 0.83437464214626, 0.8460295989109998, 1, 0.83437464214626, 0.8460295989109998, 0.8460295989109998, 0.8208140330543952];[7, 8, 6, 3];4;414;[ 7  8 11  6 10  9  0  3  1  2  4  5];[0.8460295989109998, 0.8307068701471313, 0.6695256296955254, 0.8460295989109998, 0, 0, 0.8660220009907276, 1, 0.8879287875637811, 0.8460295989109998, 0.8460295989109998, 0.8879287875637811];[7, 8, 6, 3];4;335;[ 7  8  6  0  9 10  3  1  4  5  2 11];[0.8460295989109998, 0.8307068701471313, 0, 0.8460295989109998, 0, 0, 0.8460295989109998, 1, 0.9491689331026864, 0.8460295989109998, 0.8460295989109998, 0]
30047;12;12;[10, 2, 11, 0];4;314;[10  2  4  1 11  5  3  0  7  6  9  8];[0, 0.8761112813920039, 0.945610806470903, 0, 0.945610806470903, 0.7556882361765481, 0, 0, 0, 0, 1, 0.864705630833775];[10, 2, 11, 0];4;364;[10  2  4 11  1  5  3  0  7  6  9  8];[0, 0.8761112813920039, 0.945610806470903, 0, 0.945610806470903, 0, 0, 0, 0, 0, 1, 0.906898407681418];[10, 2, 11, 0];4;414;[10  2  4 11  1  5  3  0  7  6  9  8];[0, 0.8761112813920039, 0.945610806470903, 0, 0.945610806470903, 0, 0, 0, 0, 0, 1, 0.9243795874933678];[10, 2, 11, 0];4;2259;[10  2  4  1 11  8  6  3  7  5  0  9];[0, 0.9339730501938908, 0.945610806470903, 0.8748920424704387, 0.945610806470903, 0, 0.8948845270415304, 0, 0.8948845270415304, 0, 1, 0.9339730501938908]
30048;12;12;[10, 8];2;87;[10  2 11  1  8  3  4  9  7  5  6  0];[0, 0.8007792789735149, 0.8389654155745622, 0.7882801079109066, 0.7863514482737003, 0.7334877625018348, 0, 0.7810536658284797, 0.8007792789735149, 0.7845776904336293, 1, 0.8389654155745622];[10, 9];2;137;[10  2 11  6  9  8  1  3  5  4  7  0];[0, 0.8007792789735149, 0.8389654155745622, 0.7882801079109066, 0.7863514482737003, 0.7882344386610721, 0.801735154212201, 0.7810536658284797, 0.8007792789735149, 0.801735154212201, 1, 0.8389654155745622];[10, 9];2;220;[10  3 11  2  5  9  6  1  8  4  7  0];[0, 0.8007792789735149, 0.8389654155745622, 0.8467992824733658, 0.7810536658284797, 0.802429552810594, 0.801735154212201, 0.7810536658284797, 0.8007792789735149, 0.801735154212201, 1, 0.8389654155745622];[10, 9];2;270;[10  3 11  2  7  9  5  6  1  8  4  0];[0, 0.8007792789735149, 0.8389654155745622, 0.8467992824733658, 0.8000391012833276, 0.8101918164358939, 0.801735154212201, 0.8101918164358939, 0.8007792789735149, 0.8101918164358939, 1, 0.8389654155745622]
30049;12;12;[8, 0, 1, 9];4;2109;[ 8 11  0  1  4  5  2  3  7  6  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0.7866495673937361];[8, 9, 0, 1];4;170;[ 8  9 11  0  4  1  2  3  7  6  5 10];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0.8934663611970404, 0, 0.7866495673937361];[8, 9, 0, 1];4;220;[ 8  9 11  0  4  1  2  3  7  6  5 10];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0.8934663611970404, 0, 0.7866495673937361];[8, 9, 0, 1];4;270;[ 8  9 11  0  4  1  2  3  7  6  5 10];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0.8934663611970404, 0, 0.7866495673937361]
30050;12;12;[10, 2, 9];3;2109;[10  7  8  4  1  2  3  0  6  5  9 11];[0, 0.7780514494349815, 0, 0, 0.7915579008709626, 0, 0, 0.7915579008709626, 0.7915579008709626, 0, 1, 0];[10, 2, 9];3;2159;[10  7  8  4  1  2  3  0  6  5  9 11];[0, 0.7780514494349815, 0, 0, 0.7915579008709626, 0, 0, 0.7915579008709626, 0.7915579008709626, 0, 1, 0];[10, 2, 9];3;4258;[10  0  6  7  8 11  5  4  1  3  2  9];[0.813166191640381, 0.7780514494349815, 0, 0, 0.7915579008709626, 0.813166191640381, 0.813166191640381, 0.813166191640381, 0.813166191640381, 0, 1, 0.813166191640381];[10, 2, 9];3;4308;[10  0  6  7  8 11  5  4  1  3  2  9];[0.813166191640381, 0.7780514494349815, 0, 0, 0.7915579008709626, 0.813166191640381, 0.813166191640381, 0.813166191640381, 0.813166191640381, 0, 1, 0.813166191640381]
30051;12;12;[9, 7, 10];3;2109;[ 9  0  2  1  4  5  6  3  7  8 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[9, 7, 10];3;2159;[ 9  0  2  1  4  5  6  3  7  8 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[9, 7, 10];3;2209;[ 9  0  2  1  4  5  6  3  7  8 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[9, 7, 10];3;2259;[ 9  0  2  1  4  5  6  3  7  8 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
30052;12;12;[10, 9, 6, 11];4;4158;[10  9  0  1  4  5  2  3  7  6  8 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.913057336325398, 1, 0];[10, 9, 11, 6];4;1134;[10  9 11  0  4  1  2  3  7  6  5  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.913057336325398, 1, 0.8272201112343173];[10, 9, 11, 6];4;1184;[10  9 11  0  4  1  2  3  7  6  5  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.913057336325398, 1, 0.8272201112343173];[10, 9, 11, 8];4;237;[10  9  7 11  8  0  2  1  6  5  4  3];[0, 0, 0, 0, 0, 0, 0, 0.9089270257741275, 0.8657631032531543, 0.913057336325398, 1, 0.9089270257741275]
30053;12;12;[7, 2, 3, 9];4;1084;[ 7  0  2  1  3  4  5  6  8  9 10 11];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[7, 2, 3, 9];4;1134;[ 7  0  2  1  3  4  5  6  8  9 10 11];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[7, 2, 3, 9];4;1184;[ 7  0  2  1  3  4  5  6  8  9 10 11];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[7, 2, 3, 9];4;1234;[ 7  0  2  1  3  4  5  6  8  9 10 11];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0]
30054;12;12;[9, 8, 7];3;571;[ 9  2  8  0  4  3 10  1  7  6  5 11];[0.8670923442969699, 0, 0.8887099331039527, 0.8393124871680312, 0.8649131863569025, 0, 0, 0, 0.8887099331039527, 1, 0.832330133821927, 0];[9, 8, 7];3;2159;[ 9  6  8  2  3  0  4 11 10  1  7  5];[0.8670923442969699, 0.8184108618398453, 0.8887099331039527, 0.8721592325822584, 0.8649131863569025, 0, 0.9262742766893194, 0, 0.9262742766893194, 1, 0.8480545356352875, 0.8626206401665687];[9, 8, 7];3;2209;[ 9  6  8  2  3  0  7 11  4 10  1  5];[0.8670923442969699, 0.8184108618398453, 0.8887099331039527, 0.8721592325822584, 0.8649131863569025, 0, 0.9262742766893194, 0.8662956482547163, 0.9262742766893194, 1, 0.8480545356352875, 0.8662956482547163];[9, 8, 7];3;220;[ 9  6  8  7 11 10  0  2  4  5  1  3];[0.7510162061930136, 0, 0.7510162061930136, 0, 0, 0, 0.9262742766893194, 0.8662956482547163, 0.9262742766893194, 1, 0.7510162061930136, 0.8662956482547163]
30055;12;12;[9, 7, 6, 8];4;1084;[ 9  7  5  6  3  2  1  0  4  8 10 11];[0, 0, 0, 0, 0, 0.7998687313773959, 0.7776240699889346, 0.7998687313773959, 0, 1, 0, 0];[9, 7, 6, 10];4;235;[ 9  7  5  6  4  1 10  3  2  0  8 11];[0, 0.763791080635466, 0, 0, 0.763791080635466, 0.7998687313773959, 0.7776240699889346, 0.7998687313773959, 0, 1, 0.7593689526655323, 0];[9, 5, 4, 8];4;1184;[ 9  5  2  0  3  4  6  1  7  8 10 11];[0, 0, 0, 0, 0, 0.8027488630734306, 0, 0, 0, 1, 0, 0];[9, 5, 4, 8];4;1234;[ 9  5  2  0  3  4  6  1  7  8 10 11];[0, 0, 0, 0, 0, 0.8027488630734306, 0, 0, 0, 1, 0, 0]
30056;12;12;[11, 9, 10];3;120;[11  4  9  0  2 10  6  5  7  1  3  8];[0.888343451721945, 0.7560489852453147, 0.888343451721945, 0, 0.9167910315181188, 0.8217263538583933, 0.8562420862102359, 0.8217263538583933, 0, 0.9167910315181188, 0.888343451721945, 1];[11, 9, 10];3;170;[11  4  9  0  2 10  6  1  7  5  3  8];[0.888343451721945, 0.7560489852453147, 0.888343451721945, 0, 0.9167910315181188, 0, 0.841491030811245, 0, 0, 0.9167910315181188, 0.888343451721945, 1];[11, 9, 10];3;187;[11  4  9  3 10  2  0  6  7  1  5  8];[0.888343451721945, 0.7560489852453147, 0.888343451721945, 0.8897231364190641, 0.9167910315181188, 0, 0.841491030811245, 0.7913030481634448, 0, 0.9167910315181188, 0.8897231364190641, 1];[11, 9, 10];3;220;[11  9  3 10  2  0  6  7  1  5  4  8];[0.888343451721945, 0.7560489852453147, 0.888343451721945, 0.8897231364190641, 0, 0, 0.841491030811245, 0.7913030481634448, 0, 0.943191582701854, 0.8897231364190641, 1]
30057;12;12;[11, 10];2;87;[11  9  8  7 10  1  3  5  6  4  0  2];[0, 0.7976626870813814, 0, 0.7976626870813814, 0, 0.7735563483798629, 0, 0.8192835161962251, 0.9660568598973057, 0.9921390008068107, 0.8192835161962251, 1];[11, 10];2;137;[11  9  8  6 10  3  4  7  1  5  0  2];[0, 0.7976626870813814, 0, 0.8593992668037124, 0.8258151799116539, 0.7735563483798629, 0.8654757889980985, 0.8192835161962251, 0.9660568598973057, 0.9921390008068107, 0.8593992668037124, 1];[11, 10];2;187;[11  9  8  6 10  3  4  2  5  7  1  0];[0, 0.8115678118774426, 0.8197373228251864, 0.8593992668037124, 0.8258151799116539, 0.8197373228251864, 0.8654757889980985, 0.8192835161962251, 0.9660568598973057, 0.9921390008068107, 0.8593992668037124, 1];[11, 10];2;220;[11  9  8 10  0  1  2  3  7  6  5  4];[0, 0, 0, 0, 0, 0, 0, 0, 0.9860401902361552, 0.9921390008068107, 0.8132335351672519, 1]
30058;12;12;[11, 8];2;4158;[11 10  9  0  4  1  2  3  7  6  5  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.8031513101790685, 0.8152190222375608, 1];[11, 8];2;111;[11  7  8  9 10  6  0  1  3  4  2  5];[0.797500106548156, 0.7583062930680903, 0, 0.7583062930680903, 0, 0, 0.798214901095096, 0.8192253733552222, 0.8192253733552222, 0.8192253733552222, 0.8192253733552222, 1];[11, 8];2;161;[11  7  8  9 10  6  0  1  3  4  2  5];[0.797500106548156, 0.7583062930680903, 0, 0.7583062930680903, 0, 0, 0.798214901095096, 0.8192253733552222, 0.8192253733552222, 0.8192253733552222, 0.8192253733552222, 1];[11, 8];2;4308;[11 10  0  1  4  5  2  3  7  6  9  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.9252106590331984, 1]
30059;12;12;[11, 10];2;4158;[11  0  2  1  4  5  6  3  7  8  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[11, 10];2;4208;[11  0  2  1  4  5  6  3  7  8  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[11, 10];2;4258;[11  0  2  1  4  5  6  3  7  8  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[11, 10];2;4308;[11  0  2  1  4  5  6  3  7  8  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1]
30060;13;13;[12, 10, 11];3;8255;[12 10  7  3  9  5  2  0  8  1  6  4 11];[0.8163620976258896, 0.7657270065203684, 0.8163620976258896, 0.8740231042589542, 0, 0.8163620976258896, 0.7657270065203684, 0.9024339422682023, 0.8163620976258896, 0.8662386302610211, 0.9237455629684174, 0, 1];[12, 10, 11];3;170;[12 10  7  3  9 11  2  0  8  5  1  6  4];[0.8163620976258896, 0.7657270065203684, 0.8163620976258896, 0.8740231042589542, 0, 0.8163620976258896, 0.7657270065203684, 0.9024339422682023, 0.8163620976258896, 0.8662386302610211, 0.9237455629684174, 0.8345818618989395, 1];[12, 10, 11];3;187;[12 10  1  7 11  3  2  0  6  5  4  9  8];[0, 0.843791297910632, 0, 0, 0, 0, 0, 0.843791297910632, 0, 0, 0.9237455629684174, 0.843791297910632, 1];[12, 10, 11];3;220;[12 10  1 11  7  8  2  0  6  5  4  3  9];[0, 0.8725312179832462, 0, 0, 0, 0, 0, 0.8533932927597211, 0.8167661965879636, 0, 0.9237455629684174, 0.8725312179832462, 1]
30061;13;13;[11, 10, 12];3;120;[11  0  5  4 10 12  7  3  6  1  2  9  8];[0.8172637515844711, 0, 0, 0, 0.8172637515844711, 0.8172637515844711, 0, 0.8083173053965585, 0, 0, 0.8172637515844711, 1, 0.8172637515844711];[11, 10, 12];3;120;[11  7 10 12  4  3  6  5  8  0  1  2  9];[0.8172637515844711, 0, 0, 0.8353147547791262, 0.8353147547791262, 0.8311784230157295, 0.8311784230157295, 0.853437874887472, 0.8177156187411847, 0, 0.853437874887472, 1, 0.853437874887472];[11, 10, 12];3;170;[11  7 10 12  4  3  6  5  8  0  1  2  9];[0.8172637515844711, 0, 0, 0.8353147547791262, 0.8353147547791262, 0.8311784230157295, 0.8311784230157295, 0.853437874887472, 0.8177156187411847, 0, 0.853437874887472, 1, 0.853437874887472];[11, 10, 12];3;220;[11  7 10 12  4  1  3  5  6  8  0  2  9];[0.8172637515844711, 0.8381519510586608, 0, 0.8381519510586608, 0.8381519510586608, 0.8311784230157295, 0.8311784230157295, 0.853437874887472, 0.8177156187411847, 0, 0.853437874887472, 1, 0.853437874887472]
30062;13;13;[10, 9];2;87;[10  0  6  1  9  2 12 11  8  7  4  3  5];[0.830554395687244, 0.830554395687244, 0.7971891407872005, 0, 0.7584609838163157, 0, 0.830554395687244, 0.7584609838163157, 0.7635991942107561, 0.830554395687244, 1, 0.771163861560635, 0.771163861560635];[10, 9];2;137;[10  0  6  1  9  2  7  4  8 11  5  3 12];[0.830554395687244, 0.830554395687244, 0.7971891407872005, 0, 0.7584609838163157, 0, 0.830554395687244, 0.7584609838163157, 0.7584609838163157, 0.830554395687244, 1, 0.7519205672657786, 0];[10, 9];2;187;[10  0  6  1  9  2 11  4 12  8  7  3  5];[0.830554395687244, 0.830554395687244, 0.7971891407872005, 0, 0.7868349007980698, 0, 0.830554395687244, 0.7584609838163157, 0.7584609838163157, 0.830554395687244, 1, 0.7946883179591844, 0.7810174375220974];[10, 9];2;721;[10  2  8  5  3  6  0  1  9 11 12  4  7];[0.830554395687244, 0.830554395687244, 0.8642274041097776, 0.8589652270372429, 0.7868349007980698, 0.8642274041097776, 0.830554395687244, 0.7584609838163157, 0.8642274041097776, 0.830554395687244, 1, 0.8144675749564769, 0.8144675749564769]
30063;13;13;[12, 10];2;87;[12  1  6  3 10  7 11  2  8  5  4  0  9];[0, 0.8868826494853806, 0.8263866274517478, 0.8868826494853806, 0, 0.7971374902185878, 0.8868826494853806, 0.8868826494853806, 0.8041552380925724, 0, 0.8868826494853806, 0.8316924359695584, 1];[12, 10];2;137;[12  1  6  3 10  7  2  9 11  5  8  4  0];[0, 0.8868826494853806, 0.8815466764304803, 0.8868826494853806, 0.7414255355760876, 0.8126932447384773, 0.8868826494853806, 0.8868826494853806, 0.8041552380925724, 0.8815466764304803, 0.8868826494853806, 0.8316924359695584, 1];[12, 10];2;187;[12  1  6  3 10  7  2  9  5 11  8  4  0];[0, 0.8868826494853806, 0.8815466764304803, 0.8868826494853806, 0.7414255355760876, 0.8654716403964204, 0.8868826494853806, 0.8868826494853806, 0.8041552380925724, 0.8815466764304803, 0.8868826494853806, 0.8316924359695584, 1];[12, 10];2;237;[12  1  6  3 10  7  2  9  5  4  0 11  8];[0.8460084226826824, 0.8868826494853806, 0.8815466764304803, 0.8868826494853806, 0.8463022200756075, 0.8654716403964204, 0.8868826494853806, 0.8868826494853806, 0.8041552380925724, 0.8815466764304803, 0.8868826494853806, 0.8316924359695584, 1]
30064;13;13;[11, 8];2;2109;[11  1  9  7  3  4  2  0  6  5  8 10 12];[0, 0.7940081957836032, 0, 0, 0, 0, 0, 0.7940081957836032, 0, 0.7940081957836032, 0, 1, 0];[11, 10];2;170;[11  2  9 10  7  1  6  3  8  0  4  5 12];[0.7195827580488162, 0.7940081957836032, 0.8162276459286071, 0.7200589598288338, 0, 0, 0.7200589598288338, 0.7940081957836032, 0.7200589598288338, 0.8162276459286071, 0.8162276459286071, 1, 0];[11, 10];2;220;[11  2  9 10  7  1  0  3 12  8  5  6  4];[0.7930864648992865, 0.7940081957836032, 0.8162276459286071, 0.7630253385859942, 0, 0.7630253385859942, 0.7200589598288338, 0.7940081957836032, 0.7630253385859942, 0.8162276459286071, 0.8162276459286071, 1, 0.7630253385859942];[11, 10];2;270;[11  2  9 10  7  1  0  3 12  8  5  6  4];[0.7930864648992865, 0.7940081957836032, 0.8162276459286071, 0.7630253385859942, 0, 0.7630253385859942, 0.7200589598288338, 0.7940081957836032, 0.7630253385859942, 0.8162276459286071, 0.8162276459286071, 1, 0.7630253385859942]
30065;13;13;[10, 5, 6, 12];4;8255;[10  0  2  1  4  5  6  3  7  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[10, 5, 6, 12];4;8305;[10  0  2  1  4  5  6  3  7  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[10, 5, 6, 12];4;8355;[10  0  2  1  4  5  6  3  7  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[10, 5, 6, 12];4;8405;[10  0  2  1  4  5  6  3  7  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
30066;13;13;[11, 12, 4, 6];4;1084;[11 12  5  4  8 10  9  0  7  6  2  3  1];[0, 0, 0, 0, 0.8452063483321436, 0.8452063483321436, 0, 0, 0.8452063483321436, 0.7690583751717097, 0.8452063483321436, 1, 0.9480343223617582];[11, 12, 4, 6];4;1134;[11 12  4  2  8  9  1  0  7  6  5  3 10];[0, 0, 0.7823451339560988, 0, 0.8661951635498435, 0, 0, 0, 0.7735593117712357, 0.7735593117712357, 0, 1, 0.9593072981176735];[11, 12, 4, 6];4;1184;[11 12  4  0  9  2  8  1  7  6  5  3 10];[0.8553413973917365, 0, 0.7823451339560988, 0, 0.8661951635498435, 0, 0, 0, 0.7762167260372348, 0.8553413973917365, 0, 1, 0.9593072981176735];[11, 12, 0, 4, 3];5;464;[11 12  0  1  4  5  2  3  7  6  9  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0.9593072981176735]
30067;13;13;[11, 8];2;1084;[11  0  2  1  4  5  6  3  7  8  9 10 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[11, 8];2;1134;[11  0  2  1  4  5  6  3  7  8  9 10 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[11, 8];2;161;[11  4  8  2 12 10  0  1  7  6  5  3  9];[0.7580548553189801, 0, 0.7601077853946533, 0, 0.8973816211049522, 0, 0, 0, 0.8973816211049522, 0, 0.7601077853946533, 1, 0.7601077853946533];[11, 8];2;211;[11  4  8  2 12 10  0  3  7  6  5  1  9];[0.7580548553189801, 0, 0.7601077853946533, 0.7558168131082452, 0.8973816211049522, 0, 0, 0, 0.8973816211049522, 0, 0.7601077853946533, 1, 0.7601077853946533]
30068;13;13;[10, 2, 9, 11];4;4158;[10  0  2  1  4  5  6  3  7  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[10, 2, 9, 11];4;4208;[10  0  2  1  4  5  6  3  7  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[10, 2, 9, 11];4;4258;[10  0  2  1  4  5  6  3  7  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[10, 2, 9, 11];4;4308;[10  0  2  1  4  5  6  3  7  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
30069;13;13;[12, 11, 7, 6];4;571;[12  1 11  7  3  4  2  0  6  5  9  8 10];[0, 0.7811953216027789, 0, 0, 0, 0, 0, 0.7811953216027789, 0, 0, 0, 0.7811953216027789, 1];[12, 11, 7, 6];4;1134;[12  1 11  0 10  3  4  2  7  6  5  9  8];[0.8456437564302396, 0.8885498049427124, 0, 0.8402955264898709, 0, 0, 0, 0, 0, 0, 0.8456437564302396, 0.8885498049427124, 1];[12, 11, 7, 6];4;8355;[12  0 11  1 10  9  7  8  3  5  4  2  6];[0.9358512785424629, 0.8885498049427124, 0, 0.8402955264898709, 0, 0, 0, 0.8422111527776949, 0.8422111527776949, 0.8422111527776949, 0.8456437564302396, 0.8885498049427124, 1];[12, 11, 7, 6];4;8405;[12  2 11 10  1  0  9  7  8  3  4  5  6];[0.8456437564302396, 0.8885498049427124, 0.8955418212121908, 0.8402955264898709, 0, 0, 0, 0.8422111527776949, 0.8422111527776949, 0.8422111527776949, 0.8955418212121908, 0.8955418212121908, 1]
30070;13;13;[11, 9, 10, 12];4;8255;[11  9 10  8  6  0  2  1  7  5  4  3 12];[0, 0, 0, 0, 0, 0, 0.8404570516224001, 0, 0.921267074899425, 0.9242233509796983, 0.9242233509796983, 1, 0];[11, 9, 10, 12];4;8305;[11  9 10  8  0  6  3  1  7  5  4  2 12];[0.8681172681250594, 0, 0, 0.7246476855196534, 0, 0, 0.8404570516224001, 0, 0.921267074899425, 0.9242233509796983, 0.9242233509796983, 1, 0];[11, 9, 10, 12];4;8355;[11  9 10  8  0  2 12  7  6  3  1  5  4];[0.8681172681250594, 0, 0.8675757252009575, 0.7246476855196534, 0, 0, 0.8404570516224001, 0.8659038371475832, 0.921267074899425, 0.9242233509796983, 0.9242233509796983, 1, 0.8675757252009575];[11, 9, 10, 12];4;721;[11  9 10  8  0  2 12  7  4  3  6  1  5];[0.8681172681250594, 0, 0.8675757252009575, 0.8431528518602753, 0.8517169114147738, 0, 0.8404570516224001, 0.8659038371475832, 0.921267074899425, 0.9242233509796983, 0.9242233509796983, 1, 0.8675757252009575]
30071;13;13;[12, 11];2;87;[12  6  4  7 11  3  5  8  1  0  2  9 10];[0, 0, 0, 0.8318084485982018, 0.8508485479078812, 0.7665826536635466, 0.8508485479078812, 0.8508485479078812, 0.7237212884059532, 0, 0, 0.8508485479078812, 1];[12, 11];2;137;[12  6  4  7 11  3  5 10  8  2  0  1  9];[0.7300835235850658, 0, 0.755536068623881, 0.8318084485982018, 0.8508485479078812, 0.7665826536635466, 0.8508485479078812, 0.8508485479078812, 0.7584247622305107, 0, 0.7584247622305107, 0.8508485479078812, 1];[12, 11];2;156;[12 11 10  2  9  8  6  7  4  3  5  0  1];[0.7300835235850658, 0, 0.8753829425198482, 0.8318084485982018, 0.8508485479078812, 0.7665826536635466, 0.8508485479078812, 0.8508485479078812, 0.85257924505853, 0.8753829425198482, 0.9007322618972504, 0.9007322618972504, 1];[12, 11];2;206;[12 11 10  2  9  8  6  7  4  3  5  0  1];[0.7300835235850658, 0, 0.8753829425198482, 0.8318084485982018, 0.8508485479078812, 0.788195587746969, 0.8508485479078812, 0.8508485479078812, 0.85257924505853, 0.8753829425198482, 0.9007322618972504, 0.9007322618972504, 1]
30072;13;13;[11, 10, 12, 8, 9];5;8255;[11 10  1  4 12  8  7  5  6  0  2  3  9];[0, 0.8375293344423252, 0, 0, 0.8375293344423252, 0.8135161269110539, 0, 0.8171283795412738, 0.8171283795412738, 0, 0.874427495528006, 1, 0.8171283795412738];[11, 10, 12, 8, 9];5;8305;[11  2  7 10  4  1 12  8  5  6  0  3  9];[0, 0.8375293344423252, 0.9032680463154763, 0, 0.8375293344423252, 0.8135161269110539, 0, 0.9032680463154763, 0.8171283795412738, 0, 0.874427495528006, 1, 0.8171283795412738];[11, 10, 12, 8, 9];5;1184;[11  2  7 10  4  1 12  8  5  9  0  6  3];[0.7860014896695926, 0.8375293344423252, 0.9032680463154763, 0, 0.8375293344423252, 0.8135161269110539, 0.7860014896695926, 0.9032680463154763, 0.8171283795412738, 0.7860014896695926, 0.874427495528006, 1, 0.8171283795412738];[11, 10, 9, 12, 8];5;1234;[11  2  7 10  6  1  9  4 12  8  5  0  3];[0.7860014896695926, 0.8497657481380727, 0.9032680463154763, 0.7659918863675591, 0.8375293344423252, 0.8135161269110539, 0.8497657481380727, 0.9032680463154763, 0.8171283795412738, 0.8386818152125629, 0.874427495528006, 1, 0.8171283795412738]
30073;13;13;[10, 9];2;2109;[10  6  7 11  3  2  0  1  4  5  9  8 12];[0, 0, 0, 0, 0, 0, 0.8516931967633158, 0.8516931967633158, 0, 0, 1, 0.8157254491971313, 0];[10, 9];2;170;[10  6  7 11  1  9  5  4  2  0  3  8 12];[0, 0.8133941751566844, 0, 0, 0.7887274748510101, 0.8133941751566844, 0.8516931967633158, 0.8516931967633158, 0, 0.8133941751566844, 1, 0.8157254491971313, 0];[10, 9];2;285;[10  6  7  1  4  5  9  0  2  3  8 11 12];[0.7680466812966685, 0.7725771535853965, 0.7680466812966685, 0, 0.7725771535853965, 0.7725771535853965, 0.8681160563104857, 0.8681160563104857, 0, 0.7725771535853965, 1, 0, 0];[10, 9];2;2259;[10  6  7  5  8  4  2  0  9  3  1 11 12];[0.7680466812966685, 0, 0.7680466812966685, 0, 0.8208282520745731, 0.8573680608062016, 0.8681160563104857, 0.8681160563104857, 0.8573680608062016, 0.7680466812966685, 1, 0, 0]
30074;13;13;[11, 10];2;4158;[11  0  2  1  4  5  6  3  7  8  9 10 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[11, 10];2;8305;[11  7  5 12  3  2  0  1  6  4  9  8 10];[0, 0, 0, 0, 0, 0.816702286963964, 0, 0.816702286963964, 0, 0, 0, 1, 0.782727566420412];[11, 10];2;8355;[11  7  5 12  3  2  0  1  6  4  9  8 10];[0, 0, 0, 0, 0, 0.816702286963964, 0, 0.816702286963964, 0, 0, 0, 1, 0.782727566420412];[11, 10];2;8405;[11  7  5 12  3  2  0  1  6  4  9  8 10];[0, 0, 0, 0, 0, 0.816702286963964, 0, 0.816702286963964, 0, 0, 0, 1, 0.782727566420412]
30075;13;13;[10, 8, 9];3;2109;[10  0  2  1  4  5  6  3  7  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[10, 8, 9];3;2159;[10  0  2  1  4  5  6  3  7  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[10, 8, 9];3;2209;[10  0  2  1  4  5  6  3  7  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[10, 8, 9];3;2259;[10  0  2  1  4  5  6  3  7  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
30076;13;13;[11, 5, 12, 9];4;571;[11  4  8  5 12 10  1  2  9  6  7  3  0];[0, 0.8395981936704328, 0.8346845838504603, 0, 0.876767808838389, 0.8414534028466413, 0.8247614573881032, 0.8115865892555656, 0.8414534028466413, 0.8346845838504603, 0.8414534028466413, 1, 0.8414534028466413];[11, 9, 0, 10];4;235;[11  4  9  0  5  8 10 12  1  6  2  7  3];[0.8471063898264671, 0.8395981936704328, 0.8247614573881032, 0.8087413680764071, 0.876767808838389, 0.8471063898264671, 0.8247614573881032, 0.8115865892555656, 0.8414534028466413, 0.8516894570348477, 0.8414534028466413, 1, 0.8414534028466413];[11, 10, 0, 9];4;220;[11  4 10  0 12  9  5  8  1  6  2  7  3];[0.8583435228131528, 0.8395981936704328, 0.8247614573881032, 0.8087413680764071, 0.876767808838389, 0.8471063898264671, 0.8247614573881032, 0.8115865892555656, 0.8414534028466413, 0.8516894570348477, 0.8583435228131528, 1, 0.8583435228131528];[11, 10, 0, 9];4;270;[11  4 10  0 12  9  5  8  1  6  2  7  3];[0.8583435228131528, 0.8395981936704328, 0.8247614573881032, 0.8087413680764071, 0.876767808838389, 0.8471063898264671, 0.8247614573881032, 0.8115865892555656, 0.8414534028466413, 0.8516894570348477, 0.8583435228131528, 1, 0.8583435228131528]
30077;13;13;[12, 9];2;87;[12  5  6  3  9 11 10  8  7  4  1  2  0];[0, 0, 0, 0.8401034868247244, 0, 0.8549064600227554, 0.8401034868247244, 0, 0.8294689624104942, 0.8401034868247244, 0.8347361674451178, 0.8347361674451178, 1];[12, 11];2;364;[12  2  5  6 11  4  3  9 10  8  0  1  7];[0.8180540896503362, 0, 0.8652475000511137, 0.8401034868247244, 0.843394123772659, 0.8652475000511137, 0.8489316781220293, 0, 0.8294689624104942, 0.8401034868247244, 0.8347361674451178, 0.843394123772659, 1];[12, 9];2;161;[12 10  9 11  0  1  2  3  7  6  5  4  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.8347361674451178, 0.8347361674451178, 0.8347361674451178, 1];[12, 9];2;211;[12 10  9 11  0  1  2  3  7  6  5  4  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.8347361674451178, 0.8347361674451178, 0.8347361674451178, 1]
30078;13;13;[11, 6, 9, 12];4;571;[11  6  8 10  9  2  5  7 12  3  1  0  4];[0, 0, 0.8424018753002646, 0.7411730443100035, 0, 0.8424018753002646, 0.8498684591195037, 0.8392764950480764, 0.8498684591195037, 0.8424018753002646, 0.8498684591195037, 1, 0.7810966852312115];[11, 9, 6, 12];4;621;[11  9  6  8 10  7  5  2 12  3  1  0  4];[0, 0, 0.7810966852312115, 0.7411730443100035, 0, 0.79265466168409, 0.8498684591195037, 0.8392764950480764, 0.8498684591195037, 0.9074335322742328, 0.8498684591195037, 1, 0.7810966852312115];[11, 9, 6, 12];4;671;[11  9  6  8 10  7  5  2 12  0  3  1  4];[0.7593347029272427, 0.7527525727090101, 0.7810966852312115, 0.7593347029272427, 0, 0.79265466168409, 0.8498684591195037, 0.8392764950480764, 0.8498684591195037, 0.9074335322742328, 0.8498684591195037, 1, 0.7810966852312115];[11, 9, 6, 12];4;464;[11  9  6  8 10  7  2 12  3  5  1  0  4];[0, 0, 0.7810966852312115, 0.7411730443100035, 0, 0, 0.8498684591195037, 0.8392764950480764, 0.8498684591195037, 0.9285988767731761, 0.8498684591195037, 1, 0.7810966852312115]
30079;13;13;[12, 8];2;571;[12  0  9  3 11  7  5  4  8  6  1  2 10];[0.8537766710767487, 0, 0, 0.8537766710767487, 0.7304005199371948, 0.7304005199371948, 0, 0.7304005199371948, 0.7304005199371948, 0.8537766710767487, 0, 0.7871321786817068, 1];[12, 8];2;1134;[12  0  9  3  5 10  1  2 11  8  7  4  6];[0.8537766710767487, 0.7998589097401624, 0.7998589097401624, 0.8537766710767487, 0.7304005199371948, 0.7998589097401624, 0, 0.7981809625859865, 0.7998589097401624, 0.8537766710767487, 0.7998589097401624, 0.7998589097401624, 1];[12, 8];2;1184;[12  0  9  3  1  2  4  5 11  8 10  7  6];[0.8537766710767487, 0.8428697630284939, 0.8098426277422838, 0.8537766710767487, 0.8098426277422838, 0.7998589097401624, 0, 0.7981809625859865, 0.7998589097401624, 0.8537766710767487, 0.7998589097401624, 0.7998589097401624, 1];[12, 8];2;1234;[12  0  9  3  1 11  4  2 10  8  5  7  6];[0.8537766710767487, 0.8436571355787875, 0.8098426277422838, 0.8537766710767487, 0.8098426277422838, 0.7998589097401624, 0, 0.7981809625859865, 0.7998589097401624, 0.8537766710767487, 0.7998589097401624, 0.8436571355787875, 1]
30080;14;14;[11, 9];2;2109;[11  0  2  1  4  5  6  3  7  8  9 10 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[11, 9];2;2159;[11  0  2  1  4  5  6  3  7  8  9 10 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[11, 9];2;2209;[11  0  2  1  4  5  6  3  7  8  9 10 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[11, 9];2;2259;[11  0  2  1  4  5  6  3  7  8  9 10 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
30081;14;14;[12, 0, 4, 7, 10];5;2109;[12  0  2  1  4  5  6  3  7  8 10  9 11 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[12, 0, 4, 7, 10];5;2159;[12  5  2  0  3  4  6  1  7  8 10  9 11 13];[0, 0, 0, 0, 0, 0.8454881716392708, 0, 0, 0, 0, 0, 0, 1, 0];[12, 7, 10, 4, 0];5;2209;[12  5  8  7 10  2 13  1  6  4  0  3 11  9];[0, 0.6609160187711883, 0.73234433995857, 0, 0, 0.8454881716392708, 0, 0.7472834707773738, 0.7472834707773738, 0, 0.7472834707773738, 0, 1, 0.6609160187711883];[12, 7, 10, 4, 0];5;2259;[12  5  8  7 10  2 13  1  6  4  0  3 11  9];[0, 0.6609160187711883, 0.73234433995857, 0, 0, 0.8454881716392708, 0, 0.7472834707773738, 0.7472834707773738, 0, 0.7472834707773738, 0, 1, 0.6609160187711883]
30082;14;14;[9, 1, 8, 10];4;2109;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[9, 1, 8, 10];4;2159;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[9, 10, 1, 8];4;16548;[ 9  0 10  2 12 13  3  1  7  6  5  4 11  8];[0.6033220769084136, 0, 0.6033220769084136, 0.6021394248173102, 0, 0, 0, 0, 0, 1, 0.6033220769084136, 0, 0.6033220769084136, 0.6033220769084136];[9, 10, 1, 8];4;16598;[ 9  3 13  0 10 12  2  1  7  6  5  4 11  8];[0.6033220769084136, 0, 0.6033220769084136, 0.6780820731821833, 0, 0, 0, 0, 0, 1, 0.6033220769084136, 0, 0.6033220769084136, 0.6780820731821833]
30083;14;14;[12, 4, 11];3;8255;[12  0  2  1  4  5  6  3  7  8 10  9 11 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[12, 11, 3];3;235;[12  7  8  1  9 11  3 13  6  5  4  2  0 10];[0, 0.5410311048964976, 0, 0.5410311048964976, 0, 0, 0, 0.7700065547333351, 0.7700065547333351, 0.5410311048964976, 0, 0.5410311048964976, 1, 0.5410311048964976];[12, 11, 3];3;285;[12  7  8  1  9 11  3 13  6  5  4  2  0 10];[0, 0.5410311048964976, 0, 0.5410311048964976, 0, 0, 0, 0.7700065547333351, 0.7700065547333351, 0.5410311048964976, 0, 0.5410311048964976, 1, 0.5410311048964976];[12, 4, 11];3;721;[12  7  8  1  9 10  4  3 11 13  0  2  6  5];[0, 0.5508466243175186, 0, 0.5508466243175186, 0.5508466243175186, 0, 0, 0.7700065547333351, 0.7700065547333351, 0.5508466243175186, 0.5508466243175186, 0.5508466243175186, 1, 0.5508466243175186]
30084;14;14;[12, 11];2;8255;[12  0  2  1  4  5  6  3  7  8 10  9 11 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[12, 11];2;111;[12  6 11  5 13  7  1  3  4  0  2  8 10  9];[0, 0.7987468643045768, 0, 0, 0, 0.8304499735916249, 0.8304499735916249, 0.8003599150814169, 0, 0, 0, 0.8304499735916249, 1, 0.8092867898219237];[12, 11];2;161;[12  6 11  5 13  7  1  3  4  0  2  8 10  9];[0, 0.7987468643045768, 0, 0, 0, 0.8304499735916249, 0.8304499735916249, 0.8003599150814169, 0, 0, 0, 0.8304499735916249, 1, 0.8092867898219237];[12, 11];2;211;[12  6 11  5 13  7  1  0  4  3  2  8 10  9];[0.6620294745988532, 0.7987468643045768, 0, 0, 0.6620294745988532, 0.8304499735916249, 0.8304499735916249, 0.8003599150814169, 0, 0, 0, 0.8304499735916249, 1, 0.8092867898219237]
30085;14;14;[11, 10];2;4158;[11  0  2  1  4  5  6  3  7  8  9 10 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[11, 10];2;4208;[11  0  2  1  4  5  6  3  7  8  9 10 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[11, 10];2;4258;[11  0  2  1  4  5  6  3  7  8  9 10 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[11, 10];2;4308;[11  0  2  1  4  5  6  3  7  8  9 10 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
30086;14;14;[10, 9];2;70;[10  0  8  9  5 12 13  6  2  4  1  3  7 11];[0.827464431454119, 0, 0.7171197511047682, 0, 0, 0.8057471034321807, 0.7334702611383772, 0, 0.827464431454119, 0.827464431454119, 1, 0, 0.7433480199638872, 0.7386836743672063];[10, 9];2;120;[10  2  6  9  1 11  8  0  5  7 12 13  4  3];[0.827464431454119, 0.8293804510975409, 0.8827304719262443, 0, 0, 0.8057471034321807, 0.8827304719262443, 0.775834511056012, 0.827464431454119, 0.8389078673677142, 1, 0.8293804510975409, 0.7433480199638872, 0.7386836743672063];[10, 9];2;170;[10  2  6  9 11  1  8  0  5  7 12 13  4  3];[0.827464431454119, 0.8427269065928433, 0.8827304719262443, 0.611676688859538, 0.7067418933842051, 0.8057471034321807, 0.8827304719262443, 0.775834511056012, 0.827464431454119, 0.8694149816513619, 1, 0.8694149816513619, 0.7433480199638872, 0.7386836743672063];[10, 9];2;270;[10  8  2  6 11  9  1  5 12 13  0  7  3  4];[0.7258362830633757, 0.8427269065928433, 0.8827304719262443, 0.5888791187884715, 0, 0.7386836743672063, 0.8827304719262443, 0.6594583476174335, 0.9261408871755853, 0.8694149816513619, 1, 0.8694149816513619, 0.7386836743672063, 0.7386836743672063]
30087;14;14;[11, 10];2;56;[11 10  0  1  4  5  2  3  7  6  9  8 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.930225905232994, 1, 0, 0];[11, 10];2;106;[11 10  0  3 12  4  1  2  7  6  5  9  8 13];[0.5336853434467076, 0, 0, 0.5336853434467076, 0, 0, 0, 0, 0, 0, 0.930225905232994, 1, 0.5336853434467076, 0];[11, 10];2;156;[11 10  0  3 12  4  1  2  7  6  5  9  8 13];[0.5336853434467076, 0, 0, 0.5336853434467076, 0, 0, 0, 0, 0, 0, 0.930225905232994, 1, 0.5336853434467076, 0];[11, 10];2;206;[11 10  0  3 12  4  1  2  7  6  5  9  8 13];[0.5336853434467076, 0, 0, 0.5336853434467076, 0, 0, 0, 0, 0, 0, 0.930225905232994, 1, 0.5336853434467076, 0]
30089;14;14;[13, 12];2;61;[13 10 12  5  8  1  6  9  7  4  2  3  0 11];[0, 0.6669978111855852, 0, 0, 0, 0.70861765742763, 0.6669978111855852, 0, 0.6669978111855852, 0.5757257132412735, 0.7678889557056594, 0, 0.7678889557056594, 1];[13, 12];2;106;[13 12  0  1  4  5  2  3  7  6  8  9 11 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.8807879393695476, 1];[13, 12];2;156;[13 12  0  1  4  5  2  3  7  6  8  9 11 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.8807879393695476, 1];[13, 12];2;206;[13 12  0  1  4  5  2  3  7  6  8  9 11 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.8807879393695476, 1]
30090;14;14;[7, 5, 6, 2];4;185;[ 7  5  6  0  3  2  1  4  8  9 10 11 12 13];[0, 0, 0, 0, 0, 0.9279114975362902, 0.8763351596654972, 1, 0, 0, 0, 0, 0, 0];[7, 5, 6, 2];4;235;[ 7  5  6  0  3  2  1  4  8  9 10 11 12 13];[0, 0, 0, 0, 0, 0.9279114975362902, 0.8763351596654972, 1, 0, 0, 0, 0, 0, 0];[7, 5, 6, 2];4;285;[ 7  5  6  0  3  2  1  4  8  9 10 11 12 13];[0, 0, 0, 0, 0, 0.9279114975362902, 0.8763351596654972, 1, 0, 0, 0, 0, 0, 0];[7, 5, 6, 2];4;335;[ 7  5  6  0  3  2  1  4  8  9 10 11 12 13];[0, 0, 0, 0, 0, 0.9279114975362902, 0.8763351596654972, 1, 0, 0, 0, 0, 0, 0]
30091;14;14;[9, 8, 10];3;2109;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[9, 8, 10];3;2159;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[9, 8, 10];3;2209;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[9, 8, 10];3;2259;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0]
30092;14;14;[13, 12, 11];3;571;[13 10  1 12  2  8  7  4 11  9  0  3  6  5];[0.5832057736914253, 0.7859678449647128, 0.7844726260526746, 0, 0.6655556120847135, 0, 0, 0.6655556120847135, 0.6655556120847135, 0.6655556120847135, 0.9041608946744079, 0.6655556120847135, 0.7859678449647128, 1];[13, 11, 12];3;137;[13 10 11  1 12  2  0  3  7  6  5  4  8  9];[0, 0.7859678449647128, 0.7844726260526746, 0, 0, 0, 0, 0, 0, 0, 0.9041608946744079, 0.8901336399805592, 0.7859678449647128, 1];[13, 11, 12];3;170;[13 10 11 12  1  2  0  9  7  6  5  4  3  8];[0.7194365917527323, 0.7481878730634665, 0.7481878730634665, 0, 0, 0, 0, 0, 0, 0.7194365917527323, 0.9041608946744079, 0.8901336399805592, 0.8514094319506547, 1];[13, 11, 12];3;220;[13 10 11 12  1  2  0  9  7  6  5  4  3  8];[0.7194365917527323, 0.7481878730634665, 0.7481878730634665, 0, 0, 0, 0, 0, 0, 0.7194365917527323, 0.9041608946744079, 0.8901336399805592, 0.8514094319506547, 1]
30093;14;14;[13, 12];2;70;[13  1  9 12  5 10  6  0  4  7  2  3 11  8];[0.7014008442971175, 0.786573392690005, 0, 0, 0.6956825239537742, 0.7556594150607563, 0.7440903207881658, 0, 0, 0.786573392690005, 0.7440903207881658, 0, 0.786573392690005, 1];[13, 12];2;106;[13 12  5  2  6 10  4  0  1  7  3  8 11  9];[0.7014008442971175, 0.7014008442971175, 0.7521791022638464, 0, 0.7477851168393899, 0.7573460360949696, 0.7521791022638464, 0.6963829592636305, 0, 0, 0.7521791022638464, 0, 0.9352895758086317, 1];[13, 12];2;156;[13 12  5  2  6 10  4  0  1  7 11  3  8  9];[0.7014008442971175, 0.7014008442971175, 0.7521791022638464, 0, 0.7477851168393899, 0.7573460360949696, 0.7521791022638464, 0.6963829592636305, 0, 0, 0.7521791022638464, 0.6188445413527874, 0.9352895758086317, 1];[13, 12];2;206;[13 12  0  1  4  5  2  3  7  6  8  9 11 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.9352895758086317, 1]
30094;14;14;[12, 9];2;70;[12  4  8  9 13 10  7  0 11  1  5  2  6  3];[0.706563803482538, 0.6647780038799798, 0, 0, 0.7504019477855437, 0.6647780038799798, 0, 0.706563803482538, 0.7504019477855437, 0.7504019477855437, 0.7212543359219037, 0.706563803482538, 1, 0.721740291456868];[12, 9];2;120;[12  4  8  9 13 10  7  0 11  1  5  2  6  3];[0.706563803482538, 0.6647780038799798, 0, 0, 0.7504019477855437, 0.6647780038799798, 0, 0.706563803482538, 0.7504019477855437, 0.7504019477855437, 0.7212543359219037, 0.706563803482538, 1, 0.721740291456868];[12, 9];2;161;[12  8  9  7  0 10  4 13  6 11  2  3  5  1];[0.7735769811182978, 0.6573160211780151, 0.6573160211780151, 0.6573160211780151, 0.7072761336898126, 0.6573160211780151, 0.6997601294336524, 0.7982199368710118, 0.8606623448919485, 0.8606623448919485, 0.7212543359219037, 0.6997601294336524, 1, 0.7072761336898126];[12, 9];2;211;[12  8  9 11 10  4 13  0  7  1  2  3  5  6];[0.679231919722636, 0.6573160211780151, 0.6573160211780151, 0.6573160211780151, 0.7072761336898126, 0.6573160211780151, 0, 0.679231919722636, 0.8606623448919485, 0.8606623448919485, 0.7763014562295563, 0.7908073214357675, 1, 0.7072761336898126]
30095;14;14;[13, 11];2;120;[13  0  4 10  3 11  2  1  6  7  8  5  9 12];[0.7682446225255478, 0.7260943677503648, 0.7260943677503648, 0.7434187411278432, 0.7682446225255478, 0, 0.7260943677503648, 0.7260943677503648, 0.6917855975034576, 0, 0.7566970906052658, 0.7434187411278432, 0, 1];[13, 11];2;170;[13  0  4  2 10 11  3  1  6  7  8  5  9 12];[0.7682446225255478, 0.7260943677503648, 0.7596330010107691, 0.7434187411278432, 0.7682446225255478, 0, 0.7260943677503648, 0.7260943677503648, 0.6917855975034576, 0, 0.7566970906052658, 0.7434187411278432, 0, 1];[13, 11];2;285;[13  3  4  0  2 10 11  1  6  7  8  9 12  5];[0.7682446225255478, 0.7260943677503648, 0.7596330010107691, 0.817906265545653, 0.7682446225255478, 0, 0.7260943677503648, 0.7260943677503648, 0.6917855975034576, 0.5593309489583476, 0.7566970906052658, 0.7434187411278432, 0.5593309489583476, 1];[13, 11];2;220;[13  3  8 11  2  0  4 12 10  5  7  1  9  6];[0.7682446225255478, 0.5593309489583476, 0.7935678325457838, 0.817906265545653, 0.7682446225255478, 0.7389295270237122, 0, 0.6205895370114719, 0.8044964061979505, 0.5593309489583476, 0.7566970906052658, 0.8044964061979505, 0.7586085989404301, 1]
30096;14;14;[7, 2, 3, 4, 8];5;571;[ 7  0  2  1  3  4  5  6  8  9 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0];[7, 2, 3, 4, 8];5;621;[ 7  0  2  1  3  4  5  6  8  9 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0];[7, 2, 3, 4, 8];5;671;[ 7  0  2  1  3  4  5  6  8  9 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0];[7, 2, 3, 4, 8];5;721;[ 7  0  2  1  3  4  5  6  8  9 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0]
30097;14;14;[10, 7, 11, 8];4;571;[10  6  4  7  2  5 11  1  8  3  0  9 12 13];[0, 0.5639530270372561, 0.5639530270372561, 0, 0.7293431591490909, 0.5639530270372561, 0.7293431591490909, 0.7269120414505453, 0.5545187781272671, 0, 1, 0.5639530270372561, 0, 0];[10, 7, 8, 11];4;621;[10  6  4  7  8  2  5  0 11  1  3  9 12 13];[0.6661534195984612, 0.5639530270372561, 0.7133087165308514, 0, 0.7293431591490909, 0.6997110288204968, 0.7293431591490909, 0.7269120414505453, 0.7133087165308514, 0, 1, 0.5639530270372561, 0, 0];[10, 7, 8, 11];4;2209;[10  2 12  4  6  7  8  9  5  0 11  1  3 13];[0.6661534195984612, 0.5639530270372561, 0.7597061762091487, 0, 0.7293431591490909, 0.6997110288204968, 0.7293431591490909, 0.7269120414505453, 0.7133087165308514, 0.7069961705567781, 1, 0.5639530270372561, 0.7597061762091487, 0];[10, 7, 8, 11];4;2259;[10  2 12  4  6  7  8  0  9  5 11  1 13  3];[0.7075587405526496, 0.5639530270372561, 0.7597061762091487, 0, 0.7293431591490909, 0.6997110288204968, 0.7293431591490909, 0.7269120414505453, 0.7133087165308514, 0.7075587405526496, 1, 0.5639530270372561, 0.7597061762091487, 0.563400737060158]
30098;14;14;[12, 13];2;87;[12  4 13  9 11  3  5  2  6  8  1  7  0 10];[0, 0.6325098894002228, 0.7678765338866363, 0.7711953386795861, 0.8443898460318886, 0.7711953386795861, 0.7522271549970836, 0.6310807463809012, 0.7264347061179939, 0.7888512933793459, 0, 0.7888512933793459, 1, 0.8443898460318886];[12, 13];2;111;[12 11 13  1  8  2  5  7  6  4  0  3 10  9];[0, 0.6325098894002228, 0.6325098894002228, 0, 0, 0.6325098894002228, 0, 0.6310807463809012, 0.6325098894002228, 0, 0, 0.9420225002725195, 1, 0.9277655495982794];[12, 13];2;161;[12 11 13  5  9  3  2  4  7  6  1  0 10  8];[0, 0, 0.6885968537730676, 0.6885968537730676, 0.6361350522513729, 0.715890075604267, 0, 0, 0, 0.6885968537730676, 0, 0.9420225002725195, 1, 0.9277655495982794];[12, 13];2;211;[12 11 13  5  9  3  2  4  7  6  1  0 10  8];[0, 0, 0.6885968537730676, 0.6885968537730676, 0.6361350522513729, 0.715890075604267, 0, 0, 0, 0.6885968537730676, 0, 0.9420225002725195, 1, 0.9277655495982794]
30099;14;14;[12, 11];2;87;[12  9  3 10 11  4  7 13  8  0  2  1  6  5];[0.5493313521087723, 0, 0.5493313521087723, 0.8500023645965598, 0.7754590375289644, 0, 0, 0.7735458194805258, 0.7005809271412144, 0.853025157740718, 0.816391178922934, 0.7754590375289644, 1, 0.7711359061996029];[12, 11];2;120;[12  9  3 11  4 13  8 10  7  2  6  5  1  0];[0, 0, 0.5775371364694073, 0.7786990573456931, 0.7754590375289644, 0.5775371364694073, 0.5775371364694073, 0.6860948665710827, 0.7225749017019196, 0.853813648733128, 0.7225749017019196, 0.7786990573456931, 1, 0.7711359061996029];[12, 11];2;156;[12 11  9  0  4  1  2  3  7  6  5  8 10 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.853813648733128, 0, 0.8809441758620412, 1, 0];[12, 11];2;211;[12  4 11  3 13  9 10  0  7  5  1  2  6  8];[0.7936844228710295, 0, 0, 0.8709292416180183, 0.9126500575552183, 0, 0, 0.7926354104733274, 0, 0.853813648733128, 0.8210281301859859, 0.9126500575552183, 1, 0.8709292416180183]


==> results/curve_runs_results.csv <==
obstacles,exhaustive,discrete_50,discrete_100,euclidean_50,euclidean_100
10,1024,365.0,370.0,271.0,349.0
11,2048,1061.0,808.0,563.0,459.0
12,4096,2336.0,1974.0,1341.0,976.0
13,8192,4356.0,4566.0,2629.0,2319.0
14,16384,7271.0,8945.0,1664.0,830.0


==> results/exhaustive_observed_execution_time_analysis.csv <==
ctx_idx,simulation_executions,execution_time_seconds
100000,513,191.609042
100001,513,182.715659
100002,513,187.627280041
100003,513,166.303244958
100004,513,173.667553708
100005,513,187.31372075
100006,513,174.475948
100007,513,190.354288875
100008,513,217.533302833
100009,513,172.25048687499998
100010,513,194.765225542
100011,513,186.061009625
100012,513,188.999021875
100013,513,196.3375825
100014,513,181.988743583
100015,513,180.13638733300002
100016,513,196.212501041
100017,513,193.710458167
100018,513,183.681603709
100019,513,178.12616549999998
100020,1025,407.204177583
100021,1025,377.124112291
100022,1025,373.213689459
100023,1025,365.2256025
100024,1025,372.850640667
100025,1025,352.42522208300005
100026,1025,377.354383084
100027,1025,284.01962879200005
100028,1025,234.351322
100029,1025,285.316117167
100030,1025,381.658583458
100031,1025,368.645353375
100032,1025,361.78791175
100033,1025,439.259171416
100034,1025,419.761700708
100035,1025,397.018094583
100036,1025,435.092811875
100037,1025,399.736700542
100038,1025,397.905681083
100039,1025,416.94193825
100040,2049,808.5909221669999
100041,2049,819.267341958
100042,2049,802.253069375
100043,2049,844.969634417
100044,2049,796.441287542
100045,2049,847.123733709
100046,2049,793.62765
100047,2049,820.733594041
100048,2049,799.26540875
100049,2049,818.04605
100050,2049,763.430609417
100051,2049,899.303005709
100052,2049,840.63573475
100053,2049,807.544762458
100054,2049,762.7805478749999
100055,2049,740.596809625
100056,2049,741.100778292
100057,2049,885.469537416
100058,2049,769.976776041
100059,2049,862.199270541
100060,4097,1376.052293125
100061,4097,2005.012125334
100062,4097,1962.279812125
100063,4097,1993.263780292
100064,4097,1868.0384805
100065,4097,1855.45148325
100066,4097,2204.644400125
100067,4097,1699.666189916
100068,4097,1829.890227375
100069,4097,1373.310535542
100070,4097,1447.489324792
100071,4097,1397.717885917
100072,4097,1804.868983375
100073,4097,1744.213104375
100074,4097,1824.503280917
100075,4097,1697.4899189169998
100076,4097,1876.225720583
100077,4097,1703.745908583
100078,4097,1481.374329167
100079,4097,1710.946829375
100080,8193,3949.7100495
100081,8193,4402.229441167
100082,8193,4481.398366958
100083,8193,4239.6806396249995
100084,8193,3537.27132725
100085,8193,3090.76553875
100086,8193,3207.770519625
100087,8193,3688.339555375
100088,8193,4369.024697125
100089,8193,3971.47062275
100090,8193,4157.9745867090005
100091,8193,4272.2231691669995
100092,8193,4623.408217959
100093,8193,4405.208072791
100094,8193,4229.9673943749995
100095,8193,4409.388555582999
100096,8193,4139.025066583
100097,8193,3991.195770667
100098,8193,3989.667744042
100099,8193,4239.647677625


==> results/exhaustive_observed_execution_time_trend_line.csv <==
line_x,line_y
513.0,83.89184036761372
590.5757575757576,123.30223843961653
668.1515151515151,162.71263651161928
745.7272727272727,202.12303458362203
823.3030303030303,241.53343265562478
900.8787878787879,280.9438307276276
978.4545454545455,320.3542287996304
1056.030303030303,359.7646268716331
1133.6060606060605,399.17502494363583
1211.1818181818182,438.5854230156387
1288.7575757575758,477.99582108764145
1366.3333333333335,517.4062191596443
1443.909090909091,556.8166172316471
1521.4848484848485,596.2270153036498
1599.060606060606,635.6374133756524
1676.6363636363637,675.0478114476552
1754.2121212121212,714.4582095196581
1831.7878787878788,753.8686075916607
1909.3636363636365,793.2790056636636
1986.939393939394,832.6894037356665
2064.5151515151515,872.0998018076691
2142.090909090909,911.510199879672
2219.666666666667,950.9205979516748
2297.242424242424,990.3309960236775
2374.818181818182,1029.7413940956803
2452.3939393939395,1069.1517921676832
2529.969696969697,1108.5621902396858
2607.5454545454545,1147.9725883116885
2685.121212121212,1187.3829863836913
2762.69696969697,1226.7933844556942
2840.2727272727275,1266.203782527697
2917.848484848485,1305.6141805996997
2995.4242424242425,1345.0245786717026
3073.0,1384.4349767437052
3150.5757575757575,1423.8453748157078
3228.151515151515,1463.2557728877107
3305.727272727273,1502.6661709597136
3383.3030303030305,1542.0765690317164
3460.878787878788,1581.486967103719
3538.4545454545455,1620.897365175722
3616.030303030303,1660.3077632477246
3693.6060606060605,1699.7181613197274
3771.1818181818185,1739.1285593917303
3848.757575757576,1778.538957463733
3926.3333333333335,1817.9493555357358
4003.909090909091,1857.3597536077384
4081.4848484848485,1896.770151679741
4159.060606060606,1936.180549751744
4236.636363636364,1975.5909478237468
4314.212121212122,2015.00134589575
4391.787878787879,2054.4117439677525
4469.363636363636,2093.822142039755
4546.939393939394,2133.2325401117578
4624.515151515152,2172.6429381837606
4702.090909090909,2212.0533362557635
4779.666666666667,2251.4637343277664
4857.242424242424,2290.8741323997688
4934.818181818182,2330.2845304717716
5012.39393939394,2369.694928543775
5089.969696969697,2409.1053266157774
5167.545454545455,2448.51572468778
5245.121212121212,2487.9261227597826
5322.69696969697,2527.3365208317855
5400.272727272727,2566.7469189037884
5477.848484848485,2606.157316975791
5555.424242424243,2645.567715047794
5633.0,2684.9781131197965
5710.575757575758,2724.3885111917994
5788.151515151515,2763.798909263802
5865.727272727273,2803.209307335805
5943.30303030303,2842.6197054078075
6020.878787878788,2882.0301034798104
6098.454545454546,2921.4405015518137
6176.030303030303,2960.850899623816
6253.606060606061,3000.261297695819
6331.181818181818,3039.6716957678213
6408.757575757576,3079.082093839824
6486.333333333334,3118.4924919118275
6563.909090909091,3157.90288998383
6641.484848484849,3197.313288055833
6719.060606060606,3236.723686127835
6796.636363636364,3276.1340841998385
6874.212121212121,3315.544482271841
6951.787878787879,3354.954880343844
7029.363636363637,3394.3652784158467
7106.939393939394,3433.775676487849
7184.515151515152,3473.1860745598524
7262.090909090909,3512.596472631855
7339.666666666667,3552.0068707038577
7417.242424242424,3591.41726877586
7494.818181818182,3630.8276668478634
7572.39393939394,3670.2380649198662
7649.969696969697,3709.6484629918687
7727.545454545455,3749.0588610638715
7805.121212121212,3788.469259135874
7882.69696969697,3827.8796572078772
7960.272727272728,3867.29005527988
8037.848484848485,3906.7004533518825
8115.424242424243,3946.110851423886
8193.0,3985.521249495888


==> results/lane_shift_long_narrow_combined_exhaustive_observed_results.csv <==
ctx_idx;num_of_obstacles;explanation;explanation_size;runs
16000;10;[4, 9];2;46
16001;10;[0, 9];2;20
16002;10;[2, 7, 8];3;139
16003;10;[8];1;10
16004;10;[2, 7, 8];3;139
16005;10;[2, 5, 8];3;134
16006;10;[0, 1, 7];3;62
16007;10;[8, 9];2;56
16008;10;[8, 9];2;56
16009;10;[3, 9];2;41
16010;10;[8, 9];2;56
16011;10;[8, 9];2;56
16012;10;[1, 6, 7];3;115
16013;10;[8];1;10
16014;10;[5, 8];2;49
16015;10;[2, 8, 9];3;141
16016;10;[8, 9];2;56
16017;10;[3, 7, 8, 9];4;371
16018;10;[8, 9];2;56
16019;10;[3, 8];2;40
16020;11;[8, 10];2;66
16021;11;[2, 9, 10];3;176
16022;11;[1, 9];2;30
16023;11;[0, 1, 8, 9];4;266
16024;11;[6, 8];2;59
16025;11;[8, 9, 10];3;232
16026;11;[7, 8, 10];3;230
16027;11;[3, 8, 9];3;195
16028;11;[0, 10];2;22
16029;11;[0, 6, 10];3;106
16030;11;[0, 2, 9];3;83
16031;11;[8, 9];2;65
16032;11;[9, 10];2;67
16033;11;[9, 10];2;67
16034;11;[3, 9];2;45
16035;11;[10];1;12
16036;11;[0, 10];2;22
16037;11;[2, 8, 9];3;174
16038;11;[1, 9, 10];3;148
16039;11;[0, 1, 7, 8];4;263
16040;12;[0, 9, 10];3;132
16041;12;[0, 9, 10];3;132
16042;12;[2, 11];2;43
16043;12;[10, 11];2;79
16044;12;[0, 11];2;24
16045;12;[0, 10, 11];3;134
16046;12;[0, 10, 11];3;134
16047;12;[11];1;13
16048;12;[0, 3, 11];3;106
16049;12;[9, 10];2;77
16050;12;[0, 8, 9, 11];4;462
16051;12;[11];1;13
16052;12;[9, 10];2;77
16053;12;[8, 9];2;74
16054;12;[3, 9, 10, 11];4;724
16055;12;[7, 10, 11];3;295
16056;12;[9, 10];2;77
16057;12;[2, 9, 10];3;213
16058;12;[3, 11];2;51
16059;12;[10];1;12
16060;13;[10, 11];2;90
16061;13;[5, 6, 11];3;327
16062;13;[1, 12];2;37
16063;13;[3, 9, 10, 11];4;964
16064;13;[1, 12];2;37
16065;13;[1, 3, 9];3;174
16066;13;[0, 10, 11];3;156
16067;13;[1, 11];2;36
16068;13;[11, 12];2;92
16069;13;[7, 8];2;78
16070;13;[12];1;14
16071;13;[11, 12];2;92
16072;13;[2, 11, 12];3;258
16073;13;[10, 12];2;91
16074;13;[1, 6, 10, 11, 12];5;1903
16075;13;[1, 11];2;36
16076;13;[12];1;14
16077;13;[10, 11];2;90
16078;13;[0, 9, 10, 11];4;595
16079;13;[0, 11, 12];3;158
16080;14;[0, 8, 11, 12, 13];5;2181
16081;14;[3, 9, 12];3;343
16082;14;[4, 9, 10, 11, 12];5;3343
16083;14;[13];1;15
16084;14;[12, 13];2;106
16085;14;[0, 11, 12];3;182
16086;14;[13];1;15
16087;14;[0, 11];2;26
16088;14;[1, 12, 13];3;250
16089;14;[2, 9, 10];3;296
16090;14;[2, 13];2;51
16091;14;[0, 1, 13];3;118
16092;14;[1, 8, 10, 12];4;962
16093;14;[2, 11];2;49
16094;14;[1, 13];2;40
16095;14;[0, 9, 11];3;176
16096;14;[12];1;14
16097;14;[12, 13];2;106
16098;14;[13];1;15
16099;14;[7, 12, 13];3;450


==> results/lane_shift_long_narrow_combined_responsibility_discrete_discrete_sampling_results.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
16000;10;10;[4, 9];2;1084;[1 2 5 4 9 6 7 0 8 3];[0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[4, 9];2;1134;[0 1 2 4 5 9 7 6 8 3];[0.5, 0.5, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[4, 9];2;414;[0 1 2 4 5 9 6 3 7 8];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[4, 9];2;464;[0 1 2 4 7 5 9 3 6 8];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
16001;10;10;[9, 2];2;314;[1 3 4 9 7 5 8 2 0 6];[0.25, 1.0, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0.5];[2, 9];2;170;[1 2 3 4 5 9 7 6 8 0];[0.25, 1.0, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[6, 9];2;414;[1 6 3 2 5 4 9 0 7 8];[0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5];[6, 9];2;464;[1 6 3 2 5 4 9 0 7 8];[0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5]
16002;10;10;[2, 7, 8];3;1084;[0 2 1 3 5 6 7 8 9 4];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 7, 8];3;1134;[0 2 3 5 6 1 7 8 9 4];[0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 7, 8];3;671;[0 2 3 4 6 5 7 8 1 9];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[2, 7, 8];3;721;[0 2 3 4 6 5 7 8 1 9];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333]
16003;10;10;[8];1;571;[7 5 6 0 3 2 1 4 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333];[8];1;621;[7 0 3 1 6 5 2 4 8 9];[0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333];[8];1;671;[7 0 2 1 3 4 5 6 8 9];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333];[8];1;721;[6 7 0 1 3 2 5 4 8 9];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 1.0, 1.0, 0.5, 0.3333333333333333]
16004;10;10;[2, 7, 8];3;1084;[2 6 1 0 5 4 7 9 3 8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333];[2, 7, 8];3;621;[2 6 1 0 3 4 5 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 7, 8];3;671;[0 1 2 3 6 4 5 7 8 9];[1.0, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 7, 8];3;721;[0 1 2 3 7 6 9 8 4 5];[1.0, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5]
16005;10;10;[8, 2, 5];3;1084;[8 0 2 1 5 6 7 3 9 4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333];[8, 3, 4];3;621;[8 1 3 2 7 6 4 0 5 9];[0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 1.0, 0.25];[8, 2, 5];3;671;[8 0 2 1 4 5 6 3 7 9];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 1.0, 0.25];[8, 4, 7];3;721;[1 6 8 4 7 3 2 0 5 9];[0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.5, 0.25, 1.0, 0.5, 1.0, 0.25]
16006;10;10;[3, 4, 7];3;571;[3 5 6 8 4 1 9 0 7 2];[0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333];[0, 3, 7];3;621;[0 3 6 5 8 2 4 1 7 9];[1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[0, 3, 7];3;187;[0 2 3 5 7 6 8 1 4 9];[1.0, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[0, 3, 7];3;237;[0 2 3 5 7 6 8 1 4 9];[1.0, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333]
16007;10;10;[9, 8];2;70;[3 2 9 8 7 5 0 1 6 4];[0.3333333333333333, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5];[8, 9];2;137;[3 2 4 8 9 5 7 0 6 1];[0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5];[9, 8];2;220;[3 2 5 4 9 8 6 0 7 1];[0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[9, 8];2;270;[3 2 5 4 9 8 0 1 7 6];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
16008;10;10;[8, 9];2;1084;[6 8 9 0 3 4 2 1 7 5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.5];[8, 9];2;137;[5 0 6 8 9 2 3 1 7 4];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5];[8, 9];2;1184;[3 5 6 0 7 8 9 1 4 2];[0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 0.5];[9, 8];2;464;[3 5 2 0 7 6 9 8 4 1];[0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 0.5]
16009;10;10;[3, 9];2;1084;[0 4 6 8 3 2 7 1 9 5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[3, 9];2;1134;[0 1 2 4 6 5 7 8 3 9];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[3, 9];2;1184;[1 6 2 0 3 4 7 9 5 8];[0.5, 1.0, 0.5, 0.5, 0.5, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.5];[3, 9];2;1234;[1 6 8 2 3 4 5 0 7 9];[0.5, 1.0, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5, 1.0, 0.5]
16010;10;10;[9, 8];2;87;[6 5 9 8 3 2 0 1 7 4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[9, 8];2;137;[6 5 9 8 3 2 0 1 7 4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[9, 8];2;187;[6 5 9 8 3 2 0 1 7 4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[0, 1, 9];3;335;[0 1 2 5 7 6 9 8 4 3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5]
16011;10;10;[8, 9];2;1084;[1 0 2 3 4 5 6 7 8 9];[0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 9];2;1134;[1 0 2 3 4 5 6 7 8 9];[0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 9];2;1184;[1 0 2 3 4 5 6 7 8 9];[0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 9];2;1234;[1 0 2 3 4 5 6 7 8 9];[0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
16012;10;10;[7, 1, 6];3;314;[7 0 2 1 3 4 5 6 8 9];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 1.0, 0.25, 0.25];[7, 5, 6];3;1134;[7 5 9 8 3 2 0 1 6 4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.5, 0.5];[7, 5, 6];3;161;[7 5 6 8 9 2 3 0 4 1];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5, 0.5];[7, 5, 6];3;237;[7 5 3 2 6 8 0 1 4 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 0.5, 1.0, 0.5, 0.3333333333333333]
16013;10;10;[8];1;185;[9 1 7 4 8 0 5 3 6 2];[0.3333333333333333, 0.5, 0, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.5, 1.0];[8];1;235;[9 1 3 2 7 6 8 4 5 0];[0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 1.0];[8];1;1184;[9 0 2 1 4 6 7 3 8 5];[0.5, 0.5, 0.5, 0.5, 0.5, 0.25, 0.5, 0.5, 0.5, 1.0];[8];1;1234;[9 0 2 1 4 6 7 3 8 5];[0.5, 0.5, 0.5, 0.5, 0.5, 0.25, 0.5, 0.5, 0.5, 1.0]
16014;10;10;[5, 8];2;1084;[3 2 7 5 9 0 4 1 6 8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[5, 8];2;1134;[2 0 1 3 4 5 6 7 8 9];[0.5, 0.5, 1.0, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[5, 8];2;1184;[2 0 1 3 4 5 6 7 8 9];[0.5, 0.5, 1.0, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[5, 8];2;1234;[2 0 1 3 4 5 6 7 8 9];[0.5, 0.5, 1.0, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
16015;10;10;[5, 9, 8];3;185;[1 3 5 9 6 4 8 2 7 0];[0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5];[2, 8, 9];3;364;[1 2 3 4 5 8 9 0 6 7];[0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.5];[2, 9, 8];3;1184;[3 2 5 4 9 0 6 1 7 8];[0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[4, 9, 8];3;1234;[3 7 4 2 5 9 0 1 6 8];[0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5]
16016;10;10;[9, 8];2;314;[0 1 2 3 5 6 9 8 7 4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[9, 8];2;235;[6 9 2 0 3 4 8 1 7 5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.5];[8, 9];2;187;[1 3 6 8 9 0 2 4 7 5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5, 0.25, 0.5, 0.5];[8, 9];2;237;[1 3 6 8 9 4 2 0 7 5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.5]
16017;10;10;[8, 3, 9, 7];4;1084;[2 8 4 3 9 5 0 1 7 6];[0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333];[3, 8, 7, 9];4;621;[2 3 8 0 6 5 7 4 9 1];[0.3333333333333333, 0.25, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[3, 7, 8, 9];4;671;[2 3 7 5 8 4 6 0 9 1];[0.3333333333333333, 0.25, 1.0, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[3, 8, 9, 7];4;1234;[3 2 5 0 4 8 9 1 7 6];[0.3333333333333333, 0.25, 1.0, 1.0, 0.3333333333333333, 1.0, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333]
16018;10;10;[8, 9];2;1084;[0 2 3 7 8 1 6 4 9 5];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[8, 9];2;1134;[0 2 3 7 6 8 5 1 4 9];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333];[8, 9];2;1184;[0 2 3 7 6 8 5 1 4 9];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333];[8, 9];2;1234;[6 0 2 1 3 7 8 5 4 9];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5, 0.3333333333333333]
16019;10;10;[8, 3];2;571;[0 1 2 4 7 8 5 3 6 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[3, 8];2;621;[3 4 6 0 2 1 5 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 8];2;671;[3 2 6 4 7 1 0 5 8 9];[0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[3, 8];2;464;[3 0 1 2 4 6 7 8 5 9];[0.5, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333]
16020;11;11;[8, 10];2;1084;[ 0  1  2  3  5  6  7  8 10  9  4];[0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[9, 10];2;2159;[ 7  9  3  1  5  4  6  2  8  0 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25];[9, 10];2;2209;[ 2  4  7  9  5  3  6  1  8  0 10];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25];[9, 10];2;2259;[ 2  4  7  9  5  3  6  1  8  0 10];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25]
16021;11;11;[3, 10, 9, 4];4;314;[ 3  5 10  9  7  4  1  0  6  2  8];[0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.5];[1, 3, 6, 10, 9];5;170;[ 1  3  6  5 10  9  2  0  8  4  7];[0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.5, 0.5];[1, 10, 9, 5, 3];5;187;[ 1 10  9  5  3  4  2  0  8  7  6];[0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0];[1, 10, 5, 6, 9];5;237;[ 1 10  5  6  9  4  3  2  7  0  8];[0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0]
16022;11;11;[4, 9];2;571;[ 0  4  5  1  7  8  9  2  6  3 10];[0.5, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[4, 9];2;1134;[ 0  4  2  1  6  5  7  8 10  9  3];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 9];2;1184;[ 0  4  2  1  6  5  7  8 10  9  3];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 9];2;2259;[ 0  6  5  4  7 10  1  3  2  8  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
16023;11;11;[2, 8, 9, 1];4;2109;[ 2  8  5  0 10  4  6  3  9  7  1];[0.3333333333333333, 0.2, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333];[2, 8, 1, 9];4;2159;[ 2  8  1  0  7  5 10  4  6  3  9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333];[1, 2, 8, 9];4;220;[ 1  2  4  8  9  5  6  0 10  7  3];[0.3333333333333333, 1.0, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[1, 4, 8, 9];4;2259;[ 1  4  2  8  7  6 10  0  5  3  9];[0.3333333333333333, 1.0, 0.5, 0.25, 1.0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333]
16024;11;11;[0, 3, 8];3;185;[ 0  3  5  8  9 10  2  1  7  6  4];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 3, 8];3;235;[ 0  3  5  8  9 10  2  1  7  6  4];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 0, 8];3;414;[ 4 10  5  0  7  9  8  3  6  2  1];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[6, 8];2;1234;[ 3  6  5  4  7  9 10  0  8  2  1];[0.3333333333333333, 0.25, 0.25, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5]
16025;11;11;[10, 9, 8];3;1084;[ 0  2  5 10  3  4  7  1  9  8  6];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[10, 8, 9];3;2159;[ 0  2  5 10  3  4  6  1  7  8  9];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[10, 8, 9];3;2209;[ 0  2  5 10  3  4  6  1  7  8  9];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[10, 9, 8];3;721;[ 0  1  2  5 10  9  6  4  8  7  3];[0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
16026;11;11;[8, 5, 9, 7];4;120;[ 8  5  9  1  4  7  3  2  6  0 10];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 1.0, 0.5, 0.25];[8, 7, 10];3;2159;[ 1  8  9  5  3  4  2  0  7  6 10];[0.25, 1.0, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 1.0, 0.5, 0.25];[8, 7, 10];3;2209;[ 1  8  9  5  3  4  2  0  7  6 10];[0.25, 1.0, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 1.0, 0.5, 0.25];[8, 7, 10];3;2259;[ 1  8  9  5  3  4  2  0  7  6 10];[0.25, 1.0, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 1.0, 0.5, 0.25]
16027;11;11;[9, 8, 3];3;314;[ 2  7  6  5  9 10  8  3  4  0  1];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 7, 8, 9];4;621;[ 1 10  5  2  6  7  8  4  9  3  0];[0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[3, 8, 9];3;2209;[ 1 10  2  0  4  5  6  3  7  8  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[3, 8, 9];3;2259;[ 1  3  7 10  2  4  5  0  6  8  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
16028;11;11;[6, 10];2;2109;[ 6  9  4  1  5  2  3  0  7  8 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5, 0.25];[6, 10];2;2159;[ 1  7  6  9 10  2  3  0  4  5  8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[6, 10];2;220;[ 1  7  6  4 10  9  3  2  5  0  8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[6, 10];2;270;[ 1  7  6  4 10  9  3  2  5  0  8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5]
16029;11;11;[1, 10, 2];3;2109;[ 1  7  4  3  5  6 10  9  0  2  8];[0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333];[1, 2, 10];3;1134;[ 1  2  3  5  7  6 10  0  4  8  9];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[0, 6, 10];3;1184;[ 0  1  2  3  5  6  7 10  4  8  9];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[0, 6, 10];3;1234;[ 0  1  2  3  5  6  7 10  4  8  9];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
16030;11;11;[0, 2, 9];3;571;[ 0  2  1  3  4  5 10  6  9  7  8];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.2, 0.25, 0.3333333333333333];[0, 2, 9];3;1134;[ 0  2  6  1  3  4  5  7  9 10  8];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333];[0, 2, 9];3;2209;[ 0  1  2  6 10  3  5  4  7  8  9];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[0, 2, 9];3;2259;[ 0  1  2  6 10  3  5  4  7  8  9];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
16031;11;11;[7, 5, 9];3;61;[ 7  5  9  8  3  2  0  1  6  4 10];[0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[8, 9];2;364;[ 3 10  7  5  8  9  2  0  6  4  1];[0.25, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[8, 9];2;414;[ 3  5 10  8  7  9  2  0  6  4  1];[0.25, 0.25, 0.25, 0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[8, 9];2;464;[ 3  5 10  8  7  9  1  2  6  4  0];[0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
16032;11;11;[9, 10];2;2109;[ 1  2  6  7  9  3  5  0  4  8 10];[0.25, 0.5, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[9, 10];2;2159;[ 1  2  5  8  7  6  9  0  4  3 10];[0.25, 0.5, 0.5, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25];[9, 10];2;2209;[ 1  2  5  8  7  6  9  0  4  3 10];[0.3333333333333333, 0.5, 0.5, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25];[10, 9];2;1234;[ 1  2  5  4 10  8  6  0  9  7  3];[0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
16033;11;11;[10, 9];2;2109;[ 0  1  2  3  4  5  6  7  8 10  9];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25];[10, 9];2;106;[10  9  2  7  6  5  3  1  4  0  8];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5];[10, 9];2;156;[10  9  2  6  7  4  5  3  1  0  8];[0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5];[10, 9];2;206;[10  9  0  1  6  5  2  4  7  3  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5]
16034;11;11;[3, 9];2;2109;[ 1  3  5  4  6 10  2  0  7  8  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5];[10, 9, 1];3;111;[10  9  1  4  6  2  3  0  7  5  8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 1.0, 1.0];[10, 9, 1];3;161;[10  9  1  4  6  2  3  0  7  5  8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 1.0];[10, 9, 1];3;211;[10  9  1  4  6  2  3  0  7  5  8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 1.0]
16035;11;11;[10];1;2109;[ 3  2  6  4  9  0  5  1  7  8 10];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[10];1;2159;[ 1  2  3  4  7  6  9  0  5  8 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[10];1;2209;[ 1  9  2  0  4  5  6  3 10  7  8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333];[10];1;2259;[ 1  9  2  0  4  5  6  3 10  8  7];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333]
16036;11;11;[1, 10];2;2109;[ 1  2  5  4  7  9  3  0  8  6 10];[0.25, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2];[1, 10];2;120;[ 1  2 10  5  6  7  9  4  0  3  8];[0.25, 1.0, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5];[1, 10];2;170;[ 1  2  7 10  5  4  6  0  9  8  3];[0.3333333333333333, 1.0, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[1, 10];2;2259;[ 1  2  0  3  4  5  6  7  8  9 10];[0.5, 1.0, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
16037;11;11;[5, 8, 9];3;314;[ 0  1  5  8  9  4  3  2  7  6 10];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[1, 2, 6, 8];4;364;[ 0  1  2  3  4  5  6  8 10  9  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 2, 6, 8];4;414;[ 0  1  2  3  4  5  6  8 10  9  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[5, 9, 8];3;335;[ 5  4  9  0  6 10  8  3  7  2  1];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333]
16038;11;11;[4, 9, 10];3;2109;[ 7  4  9  0  3  2  5  1  6  8 10];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[4, 10, 9];3;235;[ 2  4  5  1  7 10  9  8  6  3  0];[0.25, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 9, 10];3;671;[ 2  4  1  0  7  5  9  8 10  3  6];[0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 9, 10];3;721;[ 2  4  5  9  3  1  7  0 10  8  6];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
16039;11;11;[8, 3, 2, 7];4;87;[ 9  8  3  2  7 10  5  0  1  4  6];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[8, 1, 7, 3];4;2159;[ 9  8  1  2  7 10  3  5  0  4  6];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[8, 0, 1, 7];4;1184;[ 9  8  0  1  4  5  2  3  7  6 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[8, 0, 1, 7];4;1234;[ 9 10  8  0  4  1  2  3  7  6  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5]
16040;12;12;[9, 10, 2];3;70;[ 3  9 10  2  7  8  6  4  5  0  1 11];[0.2, 0.2, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2];[1, 9, 10];3;4208;[ 3  7  1  0  2  6  9  8 10 11  4  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 10, 9];3;4258;[ 3  7  1  0  2  4  6  8 10  9 11  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 9, 10];3;2259;[ 3  7  1  0  2  4  5  6  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
16041;12;12;[3, 10, 9];3;70;[ 1  3 10  9  6  5  2  4  8  7 11  0];[0.2, 0.5, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.5, 0.25];[3, 10, 9];3;235;[ 1  2  3  7 10 11  9  5  4  6  8  0];[0.2, 0.5, 0.5, 0.5, 0.25, 0.25, 0.25, 0.5, 0.25, 0.5, 0.5, 0.5];[3, 10, 9];3;285;[ 1  2  3  7 10 11  9  0  4  8  6  5];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5];[3, 10, 9];3;335;[ 1  2  3  7 10 11  9  0  4  8  6  5];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5]
16042;12;12;[7, 11];2;571;[ 7  4  9  8 10 11  3  2  1  5  0  6];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.2, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[2, 11];2;1134;[ 0  2  7  4  9 10  8  6  3 11  5  1];[0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[2, 11];2;4258;[ 0  2  5  4  7 10  9  8 11  6  1  3];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[2, 11];2;4308;[ 4  0  2  1  3  5  7  8 10  9 11  6];[0.5, 0.5, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5]
16043;12;12;[11, 10];2;4158;[ 0  3  1  5  6 11  9  8  2 10  7  4];[0.5, 0.3333333333333333, 0.25, 0.5, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[10, 11];2;4208;[ 0  3  5  4  2  1  6  8 10  9 11  7];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 6, 11];3;285;[ 3  0  5  4  6 11  2  1  9  8 10  7];[0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[3, 6, 11];3;335;[ 3  0  5  4  6 11  2  1  9  8 10  7];[0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
16044;12;12;[11, 8];2;61;[11  3  8  9  4  0  1  2  7  6  5 10];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0];[11, 0];2;106;[11  0  5  3 10  9  8  1  7  6  4  2];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0];[11, 0];2;156;[11  0  7  3 10  9  8  5  6  4  1  2];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0];[11, 0];2;206;[11  0  7  3 10  9  8  5  6  4  1  2];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0]
16045;12;12;[3, 11, 10];3;4158;[ 6  5  1  3  4  9 11  0  7  2  8 10];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[3, 11, 10];3;1134;[ 6  5  1  2  4  3  7  9 11 10  0  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 11, 10];3;1184;[ 6  5  1  2  4  3  7  9 11 10  0  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 11, 10];3;721;[ 1  5  6  2  4  3  7 11 10  0  9  8];[0.25, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333]
16046;12;12;[10, 8, 11];3;571;[ 1  2  6  4  7 10  9  8 11  3  5  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[11, 8, 10];3;4208;[11  8  0  1  7  6  2  4  9 10  5  3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[11, 8, 10];3;4258;[11  8  0  1  7  6  2  4  9 10  5  3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[11, 8, 10];3;4308;[11  8  0  1  4  5  2  3  7  6  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
16047;12;12;[11];1;61;[ 1  7 11  2  3  4  5  0  6  8  9 10];[0.2, 0.3333333333333333, 0.2, 0.2, 0.2, 0.2, 0.2, 0.3333333333333333, 0.2, 0.2, 0.2, 0.3333333333333333];[11];1;235;[ 1  2  5  4  7  8 11  9 10  6  0  3];[0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[11];1;220;[ 5  1  7  2 11  8  4  3  9  6 10  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 1.0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[11];1;270;[ 5  2  7  1 11  8  3  0  6  4  9 10];[0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 1.0, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333]
16048;12;12;[5, 10, 11];3;185;[ 3  7  5  4 10 11  2  1  6  0  9  8];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[7, 8, 11];3;4208;[ 7  0  2  1  3  4 10  8  6  5  9 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[7, 8, 11];3;4258;[ 7  0  5  1  3  2  4  8 10  9 11  6];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 8, 11];3;4308;[ 7  0  5  1  3  2  4  6  8  9 10 11];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
16049;12;12;[10, 9];2;2109;[ 3  2  1 11 10  6  4  0  7  5  9  8];[0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333];[10, 9];2;2159;[ 3  2  1 11 10  5  4  0  7  6  9  8];[0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333];[10, 9];2;2209;[ 3  2  1 11 10  5  4  0  7  6  9  8];[0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[10, 9];2;2259;[ 3  2  1  6 10 11  0  4  7  5  9  8];[0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333]
16050;12;12;[0, 8, 9, 11];4;4158;[ 0  2  6  4 10  8  5  3  9  1  7 11];[0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2];[0, 11, 8, 9];4;4208;[ 0  2  3  4  6 11 10  8  7  5  1  9];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[0, 8, 9, 11];4;4258;[ 0  1  2  3  4  5  6  8 10  9 11  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 8, 9, 11];4;4308;[ 0  1  2  3  4  5  6  7  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
16051;12;12;[11];1;4158;[ 0  1  2  3  4  5 10  8 11  6  7  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333];[11];1;4208;[ 2  7  1  0  3  4  5  6  8 10 11  9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[11];1;4258;[ 9  2  7  4  8  1  3  0  6  5 10 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333];[11];1;4308;[ 9  2  7  4  8  1  3  0  6  5 10 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333]
16052;12;12;[9, 10];2;87;[ 1  9  8  2 10  0  7  3  6  5  4 11];[0.25, 0.5, 0.3333333333333333, 0.2, 0.2, 0.2, 0.2, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.2];[9, 10];2;235;[ 1  3  7  8  9 11 10  2  4  5  0  6];[0.25, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.2, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[9, 10];2;2209;[ 1  3  7  8  9 11  2  0  4  5 10  6];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[10, 9];2;464;[ 1  2  3  7  6 10  9  8 11  4  0  5];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
16053;12;12;[9, 8];2;4158;[ 1  2  3  7  6  9 11  0  5  4  8 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333];[9, 8];2;4208;[ 1  2  3  4  7  6 11  9  5  0 10  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333];[9, 8];2;4258;[ 1  2  3  4  7  6 11  9  5  0  8 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[9, 8];2;4308;[ 6  5  0  1  3  2  4  7  9 11  8 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333]
16054;12;12;[3, 11, 9, 10];4;4158;[ 3  4  7 11  2  1  5  0  6  8  9 10];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333];[3, 11, 9, 10];4;4208;[ 0  3  5  4  7 11  2  1  6  8  9 10];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333];[3, 9, 10, 11];4;2209;[ 3  9  5  0  6  7  8  4 10 11  1  2];[0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[3, 9, 10, 11];4;4308;[ 3  9  1  0  4  5  6  2  7  8 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
16055;12;12;[7, 11, 10];3;4158;[ 1  2  3  4  7  5 11  0 10  6  9  8];[0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.5];[7, 11, 10];3;1134;[ 1  2  3  4  7  5 11  9 10  0  6  8];[0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.25, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5];[7, 11, 10];3;1184;[ 1  2  3  4  7  5 11  9 10  0  6  8];[0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.25, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5];[7, 11, 10];3;4308;[ 1  2  3  4  7  5 11  9  8  0 10  6];[0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
16056;12;12;[9, 10];2;4158;[ 0  1  2  4  7  6 11  8  5  3  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[10, 9];2;4208;[ 2  6 10  8  3  4  1  0 11  7  5  9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333];[10, 9];2;2209;[ 2  6 10  8  3  4  1  0  7  5  9 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[10, 9];2;2259;[ 3  2  6  8 10  4  0  1  7  5  9 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
16057;12;12;[9, 10, 2];3;2109;[ 6  9  4  0  7 10  8  3  1  2 11  5];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25];[9, 10, 2];3;4208;[ 6  4  9  8 10  7  0  3  5  2  1 11];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25];[9, 10, 2];3;4258;[ 6  4  9  8 10  7  0  3  5  2  1 11];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25];[9, 10, 2];3;4308;[ 0  3  6  4  9 10  8  7  5  2  1 11];[0.5, 0.25, 0.25, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25]
16058;12;12;[5, 11];2;2109;[ 2  4  5  1  6  3  7  8 10  9 11  0];[0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[3, 11];2;106;[ 3 11 10  1  5  4  2  0  9  7  8  6];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.5, 0.5];[3, 11];2;156;[ 3 11 10  1  5  4  2  0  7  6  9  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.5, 0.5];[3, 11];2;206;[ 3 11 10  0  4  5  1  2  9  8  7  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
16059;12;12;[10];1;185;[ 1  2  3  4  5 10  6  0  9  8  7 11];[0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.2];[10];1;1134;[ 0  1  2  3  4  5  6  7 10  8  9 11];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2];[10];1;2209;[ 0  1  2  5  3  4  6  7  8  9 10 11];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[10];1;2259;[ 0  1  2  5  9  3  6  4  7  8 10 11];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
16060;13;13;[11, 10];2;2109;[ 0  2  4  9 12  5  6  3 11  7 10  1  8];[0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[11, 10];2;2159;[ 0  2  4  9 12  5  6  3 11  7 10  8  1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[11, 10];2;2209;[ 0  2  4  9 12  5  6  3 11  7 10  8  1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[10, 11];2;8405;[ 0  2  4  9 12  5  3  1  7  6 10  8 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333]
16061;13;13;[5, 11, 6];3;4158;[ 0  8  9  4  5 11  3  1  7  6  2 10 12];[0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25];[6, 5, 11];3;4208;[ 0  7  6  4  9 10  8  5 11  2  3  1 12];[0.5, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25];[6, 5, 11];3;8355;[ 0  7  6  4  9 10  8  1 12  5  2 11  3];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[6, 5, 11];3;4308;[ 0  7  6  4  9 10  8  3  5  1  2 11 12];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
16062;13;13;[6, 12];2;8255;[ 6  7  4 10  3  5  8  0 11  2  1  9 12];[0.25, 0.2, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.2];[6, 12];2;8305;[ 0 11  6  7 10  4  3  5 12  8  9  2  1];[0.5, 0.2, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25];[1, 12];2;8355;[ 0  1  5 11  6  7  8  4 10 12  2  3  9];[0.5, 0.5, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333];[1, 12];2;4308;[ 0  1  5 11  6  4  7  3 12  8  9 10  2];[0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
16063;13;13;[3, 9, 10, 11];4;4158;[ 0  1  2  3  4  5  6  7  8  9 10 11 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2];[3, 10, 9, 11];4;8305;[ 3 12  1  0  4  5  6  2  7  8 10  9 11];[0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5];[3, 10, 11, 9];4;8355;[ 1  3 12 10  8 11  0  2  7  6  5  4  9];[0.25, 0.5, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5];[3, 10, 9, 11];4;1234;[ 1  3 12 10  8  9  4 11  7  6  5  2  0];[0.25, 0.5, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
16064;13;13;[1, 12];2;8255;[ 0  1  6  4  8  3  5  2  7  9 11 12 10];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25];[1, 12];2;170;[ 0  1  6  4  9 12  8  3  7  5  2 10 11];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[9, 12];2;285;[ 4  9  6  0  7 12  8  1  5  3  2 10 11];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333];[9, 12];2;335;[ 4  9  6  0  7 12  8  1  5  3  2 10 11];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333]
16065;13;13;[1, 3, 9];3;8255;[ 1  3  5  4  6  7 11  2  9  8 12  0 10];[0.2, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25];[1, 3, 9];3;8305;[ 1  3  2  4  6  5  7  8 11 10 12  9  0];[0.2, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 3, 9];3;8355;[ 1  3  2  4  6  5  7  8 11 10 12  9  0];[0.2, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 3, 9];3;8405;[ 1  3  2  4  6  5  7  8 11 10 12  0  9];[0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
16066;13;13;[0, 11, 10];3;8255;[ 0  1  6  7 11 12  9  3  4  5  2  8 10];[0.25, 0.25, 0.2, 0.2, 0.2, 0.2, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25];[0, 11, 10];3;8305;[ 0  1  2  3  5  6  7  9 12 11  4  8 10];[0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25];[3, 10, 11];3;4258;[ 1  3  5  4  9 10  8  2  7  6  0 11 12];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[3, 10, 11];3;4308;[ 1  3  5  4  9 10  8  2  7  6  0 11 12];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25]
16067;13;13;[2, 11];2;8255;[ 3  2  5  8  9 10  0  1  7  6  4 11 12];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[1, 11];2;8305;[ 1  2  3  5  7  6  9  8 10 12  4  0 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[12, 11];2;671;[ 6 12  3  1  7  5  8  2 11  9 10  0  4];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[12, 11];2;8405;[ 6 12  2  0  3  5  7  1 11  8 10  9  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
16068;13;13;[11, 12];2;8255;[ 0  1  2  3  4  5  6  7  8  9 10 11 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[11, 12];2;8305;[ 0  1  5  4  6  7 10  8  2  3  9 11 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25];[11, 12];2;8355;[ 1  0  7  5 10  8  3  2  6  4  9 11 12];[0.3333333333333333, 1.0, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25];[11, 12];2;8405;[ 1  0  2  3  4  5  7  8 10  6  9 11 12];[0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25]
16069;13;13;[7, 8];2;314;[ 1  2  3  4  6  5  7  8 12  9 10 11  0];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[7, 8];2;621;[ 0  1  2  3  4  5  6  7  8  9 10 11 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[7, 8];2;671;[ 0  1  2  3  4  5  6  7  8  9 10 11 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[7, 8];2;4308;[ 6  4  3 11 10  1  2  0  7  5  9  8 12];[0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25]
16070;13;13;[12];1;1084;[ 6  4  9  0  5 12 11  3  7  2  1  8 10];[0.25, 0.2, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.2, 0.25, 0.25];[12];1;170;[ 2  4  6  8 12 11  9  0  7  5  1  3 10];[0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333];[12];1;153;[12 11  2  4  8  9  6  0 10  7  1  3  5];[0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5];[12];1;203;[12 11  2  7  8  9  6  4  5  0  1  3 10];[0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5]
16071;13;13;[12, 11];2;2109;[ 2  9  7  3  8 12  5  4 11 10  6  1  0];[0.16666666666666666, 0.2, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333];[12, 11];2;8305;[ 0  2 10  9  7  5  3  4 12 11  8  6  1];[0.5, 0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[12, 11];2;8355;[ 0  2 10  9  7  5  3  4 12 11  8  6  1];[0.5, 0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[12, 11];2;8405;[ 0  2 10  9  7  5  3  4 12 11  8  1  6];[0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
16072;13;13;[11, 2, 12];3;8255;[ 5  4 11  0  3  2  6  1  7  8  9 12 10];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25];[12, 11, 2];3;170;[ 5  4 12 11  3  2  0  1  7  6  9  8 10];[0.25, 0.25, 0.25, 0.25, 0.5, 0.5, 0.25, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333];[12, 11, 2];3;220;[ 5  4 12 11  3  2  0  1  7  6  9  8 10];[0.25, 0.25, 0.25, 0.25, 0.5, 0.5, 0.25, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333];[10, 11, 12];3;335;[ 0  4  5 10 11 12  3  1  7  6  2  9  8];[0.5, 0.25, 0.25, 0.25, 0.5, 0.5, 0.25, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333]
16073;13;13;[10, 12];2;1084;[ 0  2  3  4  7  5 10  8 11 12  6  1  9];[0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25];[12, 10];2;1134;[ 1  3  6  4  7 12 10  8  5  2  0  9 11];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[10, 12];2;1184;[10  1  6  3  7 12  8  4  5  2  0  9 11];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.25, 0.3333333333333333];[10, 12];2;1234;[10  8  1  3  6 12  7  2  4  5  0  9 11];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0, 0.25, 1.0, 0.25, 0.3333333333333333]
16074;13;13;[9, 10, 6, 11, 12];5;8255;[ 0  2  4  9  7  3 10  1  6  5 11 12  8];[0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.25, 0.25];[1, 6, 10, 11, 12];5;8305;[ 0  1  2  4  9  3  7  6 10  8  5 11 12];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25];[1, 10, 6, 11, 12];5;8355;[ 0  1  2  3  4  9 10  5  7  6  8 11 12];[0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[1, 10, 6, 11, 12];5;8405;[ 0  1  2  3  4  9 10  5  7  6  8 11 12];[0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
16075;13;13;[7, 11];2;56;[ 7 11 12  0  8 10  6  2  4  5  1  3  9];[0.25, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333];[3, 11];2;235;[ 0  3  7  9 12 11 10  1  8  6  4  2  5];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 11];2;414;[ 0  6  7  3 12 11 10  9  8  4  1  2  5];[0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 11];2;2259;[ 0  6  5  3  7 11 10  9 12  4  1  2  8];[0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
16076;13;13;[12];1;571;[ 3  5  2  1  6  4  7 10 12  0 11  9  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[12];1;621;[ 5  1  3  2  6  4  7 10 12  0  9  8 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[12];1;2209;[ 5  1  3  2  6  4  7 11 12 10  0  9  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[12];1;721;[ 5  1  3  2  6  4  7  8 12  9 10 11  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
16077;13;13;[11, 10];2;4158;[ 5 12  3  0  9 11  1  2  7  6  4 10  8];[0.25, 0.25, 0.2, 0.25, 0.2, 0.5, 0.2, 0.2, 0.16666666666666666, 0.25, 0.2, 0.25, 0.5];[11, 10];2;4208;[ 5 12  3  0  6  4  9  1 11  2  7 10  8];[0.25, 0.25, 0.2, 0.25, 0.25, 0.5, 0.25, 0.2, 0.16666666666666666, 0.25, 0.2, 0.25, 0.5];[11, 10];2;4258;[ 5  0  2  1  3  4  6  7  8  9 11 10 12];[0.25, 0.25, 0.25, 0.25, 0.25, 1.0, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2];[10, 11];2;8405;[ 5  1  3 12  2  4  6  0  7  8 10  9 11];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 1.0, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333]
16078;13;13;[6, 11, 9, 10];4;8255;[ 6 11  2  0  3  4  7  1 12  8  9 10  5];[0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.5, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25];[6, 11, 9, 10];4;8305;[ 6 11 12  1  4  8  3  0  7  5  2  9 10];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5, 0.5];[6, 11, 9, 10];4;8355;[ 6 12 11  8  4  1  5  3  7  0  2  9 10];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.25, 0.5, 0.5];[6, 11, 9, 10];4;8405;[ 6 12 11  8  4  1  5  3  7  0  2  9 10];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.25, 0.5, 0.5]
16079;13;13;[12, 11, 7];3;8255;[ 4  3  5  2  6 12 10 11  7  0  1  9  8];[0.2, 0.2, 0.25, 0.25, 1.0, 0.25, 0.25, 0.2, 0.2, 0.2, 0.25, 0.25, 0.25];[0, 11, 12];3;4208;[ 4  0  2  1  3  5  6  8 11 10 12  7  9];[0.25, 0.25, 0.25, 0.25, 1.0, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25];[0, 11, 12];3;4258;[ 4  0  2  1  3  5  6  8 11 10 12  7  9];[0.25, 0.25, 0.25, 0.25, 1.0, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25];[12, 0, 11];3;4308;[ 4  1 12 10  3  5  2  0  7  6 11  8  9];[0.25, 0.3333333333333333, 0.25, 0.25, 1.0, 0.25, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333]
16080;14;14;[5, 3, 13, 11, 12];5;16448;[ 5  4  9  0  6  3  7  1 13 10 11 12  2  8];[0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[5, 3, 11, 12, 13];5;16498;[ 5  4  9  0  3  2  6  1  7 10 11 12 13  8];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[5, 7, 13, 11, 12];5;16548;[ 5  7  4  8 13 11  9  0  6  1  2  3 10 12];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[8, 4, 11, 13, 12];5;16598;[ 8  5  9  4 11 10 13  0  7  6  2  3  1 12];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
16081;14;14;[3, 9, 12];3;8255;[ 0  1  3  9 10  5  4  2  7  6  8 11 12 13];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[3, 9, 12];3;8305;[ 3  8  1  0  9 10  4  2  7  6  5 11 12 13];[0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[3, 9, 12];3;8355;[ 3  8  1  0  6 10  9  5 12 11  2  4  7 13];[0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[3, 9, 12];3;8405;[ 0  3  8  1  6 10  9  5 12 11  2  4  7 13];[1.0, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25]
16082;14;14;[11, 12, 4, 9, 10];5;8255;[ 1  7  6  0  2 11 12  3  4  5  9  8 10 13];[0.25, 0.3333333333333333, 0.25, 0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.2, 0.25, 0.25, 0.2];[9, 11, 12, 4, 10];5;16498;[ 0  1  6  7  3  2  5  9 13 11 12  4 10  8];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25];[12, 11, 9, 4, 10];5;16548;[ 0  1  2  5  7  6 12  8 13  3 11  9  4 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25];[12, 11, 9, 4, 10];5;16598;[ 0  1  2  3  5  6  7  8 12 13 11  9  4 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25]
16083;14;14;[13];1;16448;[ 2  7  6  5  9 13  8  3  4 11  1  0 12 10];[0.2, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.25, 0.2, 0.3333333333333333];[13];1;2159;[ 2  6  5  4  7 13  9  8  1  0  3 10 11 12];[0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333];[13];1;16548;[ 3 10  5  2  6  7  8  4  9 13  1  0 11 12];[0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333];[13];1;16598;[ 3  4 10  9  6  7  5  2  8 13  1  0 11 12];[0.25, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.25, 0.3333333333333333]
16084;14;14;[13, 12];2;16448;[ 0  5  6  1  4  3 13 11 10  2  9  7  8 12];[0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0.2, 0.2, 0.25, 0.16666666666666666, 0.25];[12, 13];2;621;[ 0  5  6  1  4  3 12 11 13  2  7  8 10  9];[0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.2, 0.2, 0.25, 0.25, 0.25];[12, 13];2;8355;[ 0  1  5  4  6 12 10  8 11  3  2  9 13  7];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[12, 13];2;16598;[ 0  1  5  4  6 12 10  8  7  3  2  9 11 13];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25]
16085;14;14;[1, 11, 12];3;16448;[ 1  2  3  4  7  6 11  8 13  5  9 10  0 12];[0.16666666666666666, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.16666666666666666, 0.2];[1, 11, 12];3;16498;[ 1  2  3  4  6  5  7  8 11 10 13  0  9 12];[0.16666666666666666, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0.25];[3, 12, 11];3;8355;[ 3  4 12  1  2  5  6  0  7  8 10  9 11 13];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[1, 12, 11];3;8405;[ 1  3  4 12  2  5  6  0  7  8 10  9 11 13];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25]
16086;14;14;[13];1;16448;[ 7 11 10  5 12  8  0  1  6  4  2  3 13  9];[0.2, 0.2, 0.2, 0.2, 0.2, 0.25, 0.2, 0.3333333333333333, 0.25, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2];[13];1;16498;[ 1  7 10  9 11  5  2  0 12  6  4  8  3 13];[0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2];[13];1;16548;[ 1  7 10  9 11  3  2  0  6  5  4  8 12 13];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[13];1;16598;[ 0  1  3  7 10 11  9  2  6  5  4  8 12 13];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25]
16087;14;14;[5, 11];2;4158;[ 3  5  6  9  2  1  4  0  7  8 10 11 12 13];[0.2, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2];[7, 11];2;16498;[ 7  4  8  0  5  3  6  1 13  9 10 12  2 11];[0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25];[0, 11];2;4258;[ 3  2  0  4  7  8  9  1  6  5 10 11 12 13];[0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[1, 11];2;4308;[ 3  2  1  0  4  7  9  8 10  5  6 11 12 13];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25]
16088;14;14;[3, 9, 13];3;16448;[ 3 12  1  0  4  6  7  2 10 11  5  9  8 13];[0.25, 0.25, 0.25, 0.5, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.5, 0.2];[3, 13, 9];3;16498;[ 3 12  1  0  4  6  7  2 13  8 11 10  5  9];[0.25, 0.25, 0.25, 0.5, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.5, 0.25];[3, 9, 13];3;16548;[ 3 12  1  0  4  5  6  2  7  8 10  9 11 13];[0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25];[12, 13, 2];3;2259;[ 3 12 13  4  2  5  1  0  7  6  8  9 11 10];[0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333]
16089;14;14;[2, 10, 9];3;571;[ 1 13  5  2 10 12  9  3  8  7  4  6  0 11];[0.16666666666666666, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.5];[2, 10, 9];3;621;[ 1 13  5  2 10 12  9  3  8  7  4  6  0 11];[0.16666666666666666, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.5];[2, 10, 9];3;8355;[ 1 13  5  2 10 11  9 12  3  7  4  6  8  0];[0.2, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[2, 10, 9];3;2259;[ 1 13  5  2 10 11  9 12  7  6  4  3  0  8];[0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
16090;14;14;[13, 5];2;2109;[ 7 13  5  4  9  6  2  1 12 10 11  0  8  3];[0.2, 0.25, 0.25, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5];[13, 4];2;8305;[ 7 13  4  1  6  5  9  2 11  3 10  8 12  0];[0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5];[13, 4];2;16548;[ 7 13  4  1  5  6  8  2 10  9  0  3 11 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5];[13, 4];2;721;[ 7 13  4  1  5  6  8  2 12  9 10  3  0 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5]
16091;14;14;[2, 6, 13];3;8255;[ 7 11  2  0  3  4  5  1  6  8  9 12 13 10];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.2, 0.5, 0.25, 0.25];[7, 10, 13];3;16498;[ 7 11  2  0  3  4  5  1  6  8  9 10 12 13];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25];[7, 10, 13];3;16548;[ 7 11  2  0  3  4  5  1  6  8  9 10 12 13];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25];[7, 10, 13];3;16598;[ 7 11  2  0  3  4  5  1  6  8  9 10 12 13];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25]
16092;14;14;[10, 11, 12, 13];4;16448;[ 3  7  6  4 10 11  9  2  5  0  1  8 12 13];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[13, 12, 11, 10];4;16498;[ 7  4 13 12 11 10  9  8  6  5  2  3  1  0];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[13, 12, 11, 10];4;16548;[ 7  4 13 12 11 10  9  8  6  5  2  3  1  0];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 10, 8, 12];4;16598;[ 7  0  4  1 11 10  9  8 12 13  2  3  6  5];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
16093;14;14;[2, 11];2;8255;[ 2  4  6 13  3  1  5  0  7  8 10  9 11 12];[0.2, 0.2, 0.25, 0.2, 0.25, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.25];[3, 11];2;8305;[ 3  2  4  9 10  5  6  0 12  7  8 11 13  1];[0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[3, 11];2;16548;[ 3  2  4  9 10  5  0  1  7  6  8 11 12 13];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[2, 11];2;8405;[ 1  2  3  4  7  6 10  9 13 12  5  0 11  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
16094;14;14;[1, 13];2;120;[ 1  3  5  4  6 13 10  9 12 11  0  2  8  7];[0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.16666666666666666, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25];[1, 13];2;1134;[ 1  2  3  4  6  5  9  8 12 13 10 11  7  0];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[9, 13];2;16548;[ 9 11  8  1  6  2  3  4 12  7  5 10 13  0];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25];[9, 13];2;16598;[ 9 11  8  1  6  2  3  4 12  7  5 10 13  0];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25]
16095;14;14;[6, 11, 5];3;8255;[ 6 11 10  2  7  8  4  5 12  1  3  0  9 13];[0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2];[6, 11, 5];3;364;[ 6 11 10  0  5  7  4  2 12 13  9  8  1  3];[0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[6, 11, 5];3;671;[ 6 11 10  0  5  4  3  2 12  7  9  8 13  1];[0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[6, 5, 11];3;721;[ 0  2  3  4  6  5 10  8 11 12  9  7 13  1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25]
16096;14;14;[12];1;53;[12 10  8 13  2  7  6  5 11  0  1  3  4  9];[0.16666666666666666, 0.16666666666666666, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.25, 0.3333333333333333, 0.14285714285714285, 0.5, 0.25, 0.5, 0.3333333333333333];[12];1;103;[12 10  1  4  8 13  7  0 11  6  2  5  3  9];[0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.5, 0.25, 0.5, 0.3333333333333333];[12];1;153;[12 10  1  4  8  9  7 13  0  6  2  5 11  3];[0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333];[12];1;220;[ 1  5 12 10  8  9  4  7 13  6  2  0 11  3];[0.25, 0.5, 0.25, 0.2, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333]
16097;14;14;[12, 13];2;16448;[ 1  3  5  4  7 11 10  0  6  2  9  8 12 13];[0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.2, 0.25, 0.25, 0.2, 0.2];[13, 12];2;16498;[ 3  7 10  1  2  4  5  0 11  8 13  6  9 12];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.2, 0.25];[12, 13];2;16548;[ 3  7 10  1  2  4  5  0  6  8  9 11 12 13];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25];[12, 13];2;16598;[ 3  7 10  1  2  4  5  0  6  8  9 11 12 13];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25]
16098;14;14;[13];1;16448;[ 7  5 12  0  4  2  6  1 11  8 10  9  3 13];[0.25, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.16666666666666666];[13];1;16498;[ 7  5 12  0  4  2  6  1 11  8 10  9  3 13];[0.25, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2];[13];1;671;[ 3  7  5  4 12 10  9  8 13  0  1  2  6 11];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[13];1;16598;[ 0  9  3  1  7  5  8  4 13 12 10  2  6 11];[0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
16099;14;14;[13, 11, 12];3;16448;[ 2  8  3  0  9 13  4  1 11 12  7 10  6  5];[0.25, 0.2, 0.5, 0.25, 0.2, 0.16666666666666666, 0.16666666666666666, 0.2, 0.5, 0.25, 0.2, 0.2, 0.2, 0.25];[11, 12, 13];3;16498;[ 2  8  9  3 11 10  1  0  7  6  5  4 12 13];[0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[11, 12, 13];3;16548;[ 2  8  9  3 11 10  1  0  7  6  5  4 12 13];[0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[11, 12, 13];3;16598;[ 2  8  3  1 11 10  9 12  7  6  5  4  0 13];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25]


==> results/lane_shift_long_narrow_combined_responsibility_distance_results_euclidean.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
16000;10;10;[9, 7];2;56;[9 7 8 2 4 1 6 0 5 3];[0.36901694897038706, 0.4664864621014902, 0.5738502190184782, 0, 0.5323446094393809, 0.16843618521758927, 0.45182147570799125, 0.7845465509469033, 0.61100064505485, 1];[9, 7];2;106;[9 7 6 5 2 8 4 1 0 3];[0.36901694897038706, 0.4664864621014902, 0.5738502190184782, 0, 0.5323446094393809, 0.5878585421250548, 0.5902188066730595, 0.7845465509469033, 0.544766398467964, 1];[9, 7];2;161;[9 1 7 6 5 2 8 4 0 3];[0.5143930823124758, 0.8517729766955349, 0.5738502190184782, 0.22282855182500488, 0.5323446094393809, 0.5878585421250548, 0.5902188066730595, 0.7845465509469033, 0.544766398467964, 1];[9, 7];2;211;[9 1 7 2 5 6 8 4 0 3];[0.5143930823124758, 0.8517729766955349, 0.6664380417171465, 0.22282855182500488, 0.5323446094393809, 0.6080613710516417, 0.5902188066730595, 0.7845465509469033, 0.544766398467964, 1]
16001;10;10;[9, 0];2;314;[9 7 0 4 6 1 2 3 5 8];[0.7371136725025049, 0.5181467866698704, 0.3403282619707961, 0, 0.6965376880570936, 0, 0.5827911900411307, 0.9636539924467362, 0, 1];[9, 7, 8];3;120;[9 7 1 8 0 4 3 6 2 5];[0.7371136725025049, 0.8024039716772775, 0.38187446642280265, 0.6398770989747102, 0.6965376880570936, 0, 0.5827911900411307, 0.9636539924467362, 0.7604812020322083, 1];[9, 2];2;187;[9 7 2 3 1 8 0 4 6 5];[0.7371136725025049, 0.8024039716772775, 0.9017212718120758, 0.8442761836736049, 0.6965376880570936, 0.27806858932254963, 0.5827911900411307, 0.9636539924467362, 0.7604812020322083, 1];[9, 2];2;237;[9 7 2 3 1 8 0 4 6 5];[0.7371136725025049, 0.8024039716772775, 0.9017212718120758, 0.8442761836736049, 0.6965376880570936, 0.46141083352990225, 0.5827911900411307, 0.9636539924467362, 0.7604812020322083, 1]
16002;10;10;[8, 2, 7];3;87;[8 0 2 1 7 5 6 3 4 9];[0.5949976900688397, 0.43879869528764653, 0.5949976900688397, 0, 0, 0.2562226102474751, 0.24990472540577074, 0.3884983974280123, 1, 0];[8, 7, 2];3;621;[8 7 4 0 2 1 9 5 6 3];[0.5949976900688397, 0.43879869528764653, 0.5949976900688397, 0, 0.7166144556588071, 0.2562226102474751, 0.24990472540577074, 0.7166144556588071, 1, 0.2646534353411867];[8, 7, 2];3;285;[8 3 7 4 2 0 5 1 6 9];[0.5949976900688397, 0.43879869528764653, 0.5949976900688397, 0.7219449421031495, 0.7166144556588071, 0.4757086249762495, 0.36391296405463924, 0.7166144556588071, 1, 0.36391296405463924];[8, 7, 5];3;335;[8 3 7 4 5 0 2 1 6 9];[0.5949976900688397, 0.43879869528764653, 0.5949976900688397, 0.7219449421031495, 0.7166144556588071, 0.714103119496221, 0.36391296405463924, 0.7166144556588071, 1, 0.36391296405463924]
16003;10;10;[8];1;53;[8 3 1 2 7 9 6 0 4 5];[0.21017685591145222, 0.5142749936678965, 0.44836471562447333, 0.8572596244327337, 0.21017685591145222, 0.18544625852470306, 0.22837090293501078, 0.42132672289953726, 1, 0.28831679176302405];[8];1;103;[8 3 4 6 5 1 2 7 0 9];[0.3244741708175566, 0.5142749936678965, 0.44836471562447333, 0.8572596244327337, 0.7433168307468485, 0.6929915405489988, 0.7106329883488768, 0.42132672289953726, 1, 0.28831679176302405];[8];1;153;[8 0 3 7 4 6 5 1 2 9];[0.9275927629234583, 0.6440328026742419, 0.44836471562447333, 0.8572596244327337, 0.7433168307468485, 0.6929915405489988, 0.7106329883488768, 0.7679241221044927, 1, 0.28831679176302405];[8];1;203;[8 0 3 7 5 2 4 6 1 9];[0.9275927629234583, 0.6440328026742419, 0.7583033888042201, 0.8572596244327337, 0.7433168307468485, 0.8062754534703833, 0.7106329883488768, 0.8446067257951175, 1, 0.4346558043699706]
16004;10;10;[7, 3, 8];3;314;[7 0 6 3 5 4 2 8 9 1];[0.8099441485696984, 0, 0.294573067043877, 0.5971323440184803, 0.29860745447947207, 0.36555843485053174, 0.7257841386699071, 1, 0.294573067043877, 0.294573067043877];[7, 3, 8];3;621;[7 0 5 3 6 2 8 1 4 9];[0.96814723228635, 0.4929768610494365, 0.7242153380742944, 0.7694425674592216, 0.29860745447947207, 0.9523171903359104, 0.7257841386699071, 1, 0.5921267680870103, 0.25479446772316444];[7, 3, 8];3;220;[7 0 5 6 3 8 2 4 1 9];[0.96814723228635, 0.5795281871851937, 0.7242153380742944, 0.7694425674592216, 0.6232820984269889, 0.9523171903359104, 0.7941305965351545, 1, 0.7672893011292109, 0.25479446772316444];[7, 3, 8];3;270;[7 0 5 6 3 8 1 2 4 9];[0.96814723228635, 0.7396782937811243, 0.7242153380742944, 0.7694425674592216, 0.6232820984269889, 0.9523171903359104, 0.7941305965351545, 1, 0.7672893011292109, 0.25479446772316444]
16005;10;10;[8, 4, 3];3;571;[8 4 2 1 0 5 6 3 7 9];[0.7658270265057276, 0.7700941642062242, 0.7782888006905797, 0.1104847571183615, 0.8165425220673791, 0.5663494438128054, 0.3456888859632815, 0.1104847571183615, 1, 0];[8, 4, 7];3;364;[8 6 4 2 1 0 7 5 9 3];[0.7691504826176636, 0.7700941642062242, 0.7782888006905797, 0, 0.8165425220673791, 0.5663494438128054, 0.9130991489020125, 0.6300302858729732, 1, 0.3942832421085661];[8, 2, 5];3;414;[8 2 6 4 1 0 7 5 9 3];[0.7691504826176636, 0.7700941642062242, 0.9636422900572037, 0.37739410407899854, 0.8165425220673791, 0.5663494438128054, 0.9130991489020125, 0.6300302858729732, 1, 0.44710643062683814];[8, 2, 5];3;464;[8 2 6 4 1 0 7 5 3 9];[0.7691504826176636, 0.7700941642062242, 0.9636422900572037, 0.5211596467386337, 0.8165425220673791, 0.5663494438128054, 0.9130991489020125, 0.6300302858729732, 1, 0.44710643062683814]
16006;10;10;[7, 0, 3];3;61;[7 0 3 1 2 4 5 6 8 9];[0.38421003879467963, 0, 0, 0.297357845778844, 0, 0, 0, 1, 0, 0];[7, 2, 1];3;1134;[7 9 2 3 8 0 6 5 4 1];[0.38421003879467963, 0, 0.43774088298421754, 0.4085273256133746, 0.17072097010029227, 0.2394273933316993, 0.3432320284352945, 1, 0.40477273109275147, 0.5712003204539465];[7, 2, 1];3;187;[7 2 6 9 1 5 3 4 8 0];[0.38421003879467963, 0.5465873837905773, 0.7870831662101713, 0.48031682364941003, 0.4503383655361436, 0.5343385079068489, 0.7870831662101713, 1, 0.40477273109275147, 0.5850841111948264];[7, 1, 6];3;211;[7 1 6 2 4 9 5 3 8 0];[0.38421003879467963, 0.8842100312760773, 0.7870831662101713, 0.48031682364941003, 0.6114664235345278, 0.5343385079068489, 0.7870831662101713, 1, 0.40477273109275147, 0.5850841111948264]
16007;10;10;[8, 9];2;1084;[8 4 3 7 1 2 5 0 6 9];[0, 0.30390911453160246, 0.21543809103033992, 0.5231768524257654, 0.8939570194954983, 0, 0, 0.4025644358884136, 1, 0];[8, 9];2;1134;[8 4 5 0 3 6 7 1 2 9];[0.56505828373832, 0.30390911453160246, 0.22415567145336604, 0.5566827799184177, 0.8939570194954983, 0.7349595194189033, 0.4594704815469751, 0.4036981366278653, 1, 0.21742941843373606];[8, 9];2;1184;[8 4 7 6 5 2 0 3 1 9];[0.5794284970791052, 0.31404559659589415, 0.5794284970791052, 0.5794284970791052, 0.8939570194954983, 0.7349595194189033, 0.7374310561483772, 0.856287069065207, 1, 0.21742941843373606];[8, 9];2;220;[8 1 4 9 7 6 5 2 0 3];[0.56505828373832, 0.9054358854883323, 0.711731090294613, 0.5566827799184177, 0.8939570194954983, 0.7349595194189033, 0.7374310561483772, 0.856287069065207, 1, 0.8884816838914712]
16008;10;10;[9, 8];2;56;[9 8 5 7 3 2 0 1 6 4];[0, 0, 0, 0, 0, 0.4051481951077664, 0, 0.11814146162308778, 0.5641251229427187, 1];[9, 8];2;106;[9 8 5 7 3 2 0 1 6 4];[0, 0, 0, 0, 0, 0.4051481951077664, 0, 0.11814146162308778, 0.5641251229427187, 1];[9, 8];2;156;[9 8 5 1 7 2 0 3 6 4];[0.16985128152278295, 0.2808242134120378, 0.2808242134120378, 0.16687062128639107, 0, 0.4051481951077664, 0, 0.2808242134120378, 0.5641251229427187, 1];[9, 8];2;206;[9 8 5 1 7 2 3 0 6 4];[0.17914981008968894, 0.2808242134120378, 0.2808242134120378, 0.17914981008968894, 0, 0.4051481951077664, 0, 0.2808242134120378, 0.5641251229427187, 1]
16009;10;10;[9, 3];2;185;[9 1 6 7 4 3 8 0 5 2];[0.2832286866963094, 0.7517868970255158, 0, 0.45278136031168104, 0.46951430855362614, 0.22199732190559568, 0.6119553087553019, 0.5318740056567146, 0.3132702701039761, 1];[9, 1, 8, 5];4;364;[9 4 1 8 2 6 7 5 3 0];[0.2832286866963094, 0.7517868970255158, 0.6806216150920639, 0.45278136031168104, 0.8784372285803976, 0.4816634105480292, 0.6119553087553019, 0.5318740056567146, 0.723645432045112, 1];[9, 8, 5, 7];4;187;[9 8 4 5 7 1 2 6 3 0];[0.2832286866963094, 0.7517868970255158, 0.6806216150920639, 0.45278136031168104, 0.8784372285803976, 0.8119243787132543, 0.6748254008110842, 0.8112926184858597, 0.9186165717722659, 1];[9, 8, 5, 7];4;237;[9 8 4 5 7 1 6 2 3 0];[0.2832286866963094, 0.7517868970255158, 0.6806216150920639, 0.45278136031168104, 0.8784372285803976, 0.8119243787132543, 0.6816633258798375, 0.8112926184858597, 0.9186165717722659, 1]
16010;10;10;[9, 5, 4];3;61;[9 5 4 2 0 1 6 8 7 3];[0.35782692836555874, 0.3057753438780085, 0.505949355236201, 0, 0.8764985954277217, 0.8914336730320044, 0.2642257779078499, 0.22066960428703034, 0.2588431092543943, 1];[9, 5, 4];3;111;[9 5 4 1 2 0 7 8 6 3];[0.35782692836555874, 0.7133237195697707, 0.5128430962081457, 0.18734508880930795, 0.8764985954277217, 0.8914336730320044, 0.2884963224097635, 0.32696697147909426, 0.31519073642264256, 1];[9, 5, 4];3;161;[9 5 4 1 6 2 0 7 8 3];[0.35782692836555874, 0.7133237195697707, 0.5128430962081457, 0.18734508880930795, 0.8764985954277217, 0.8914336730320044, 0.534216683037933, 0.32696697147909426, 0.31519073642264256, 1];[9, 5, 4];3;211;[9 5 4 3 2 1 6 7 0 8];[0.35782692836555874, 0.7133237195697707, 0.7183469171183304, 0.8104532809564826, 0.8764985954277217, 0.8914336730320044, 0.534216683037933, 0.3754706776488279, 0.31519073642264256, 1]
16011;10;10;[8, 9];2;56;[8 9 0 3 7 6 2 1 4 5];[0.7340035006433341, 0, 0.40400180679099895, 0.6669473663617237, 0, 0, 0.5038862470107182, 0.6156914991378531, 1, 0.8051401258458867];[8, 9];2;137;[8 3 9 0 7 6 4 2 5 1];[0.7340035006433341, 0, 0.40400180679099895, 0.9150056647664441, 0.4479661042127733, 0, 0.5260124870370396, 0.6156914991378531, 1, 0.8051401258458867];[8, 9];2;187;[8 3 2 0 9 1 5 4 7 6];[0.90170163239073, 0.7501001529079039, 0.909702068380205, 0.9150056647664441, 0.7104893339423785, 0.7132167602825589, 0.5260124870370396, 0.6156914991378531, 1, 0.8051401258458867];[8, 9];2;464;[8 1 3 2 0 9 5 4 7 6];[0.90170163239073, 0.9293171151435493, 0.909702068380205, 0.9150056647664441, 0.7104893339423785, 0.7278137487549943, 0.5260124870370396, 0.6156914991378531, 1, 0.8051401258458867]
16012;10;10;[6, 1, 7];3;571;[6 1 4 3 8 5 9 0 7 2];[0, 0.5903724651501835, 0, 0.3509998883994719, 0.528739673772822, 0.2660687657905288, 1, 0, 0.2949633306962724, 0.2471975000910019];[6, 7, 1];3;170;[6 3 2 7 1 4 5 9 8 0];[0, 0.5903724651501835, 0.7718731813773134, 0.893776716481967, 0.528739673772822, 0.4982629409501015, 1, 0.706866027885042, 0.30754391019124944, 0.4140305636501044];[6, 5, 7];3;220;[6 5 3 2 4 7 1 9 8 0];[0, 0.5903724651501835, 0.7718731813773134, 0.893776716481967, 0.7707451733407822, 0.9405600886289677, 1, 0.706866027885042, 0.30754391019124944, 0.4875292811042719];[6, 5, 7];3;270;[6 5 3 2 4 7 1 9 0 8];[0.34343161941577, 0.5903724651501835, 0.7718731813773134, 0.893776716481967, 0.7707451733407822, 0.9405600886289677, 1, 0.706866027885042, 0.30754391019124944, 0.48818095668814904]
16013;10;10;[8];1;53;[8 5 3 0 9 2 6 4 7 1];[0.501762756427259, 0, 0.44774309627711045, 0.6626747769415195, 0.29426096635512505, 0.7463353417203552, 0.44774309627711045, 0, 1, 0.45107356487440825];[8];1;103;[8 2 7 1 5 3 0 9 6 4];[0.501762756427259, 0.7982496815561718, 0.8448400173767376, 0.6626747769415195, 0.34666011219336873, 0.7861003930711675, 0.4021799925287825, 0.8333291075068013, 1, 0.45107356487440825];[8];1;153;[8 1 2 7 5 3 0 9 4 6];[0.501762756427259, 0.872900395598933, 0.8448400173767376, 0.6626747769415195, 0.41232849083284606, 0.7861003930711675, 0.4047171395727848, 0.8333291075068013, 1, 0.49843440223646723];[8];1;203;[8 3 1 2 7 5 9 0 4 6];[0.501762756427259, 0.872900395598933, 0.8448400173767376, 0.92315446148883, 0.41232849083284606, 0.7861003930711675, 0.4047171395727848, 0.8333291075068013, 1, 0.6716758594573929]
16014;10;10;[8, 5];2;1084;[8 7 2 6 9 0 5 3 4 1];[0.48401908585425707, 0.15207695543950264, 0.656402288274236, 0.3784558922743272, 0.370401062642727, 0.46692253000100165, 0.6278764200721496, 0.8063982634668283, 1, 0.4984876223080891];[8, 5];2;1134;[8 7 3 0 4 2 6 9 5 1];[0.7158540035763906, 0.3940366157461225, 0.656402288274236, 0.768832876777216, 0.6740965010796273, 0.46692253000100165, 0.6278764200721496, 0.8063982634668283, 1, 0.4984876223080891];[8, 5];2;1184;[8 2 7 3 9 4 0 6 1 5];[0.7158540035763906, 0.5761596113221858, 0.8094863253299477, 0.768832876777216, 0.7326448924697356, 0.5063813928816621, 0.6278764200721496, 0.8063982634668283, 1, 0.7606152690492703];[8, 5];2;1234;[8 7 2 3 9 4 0 6 1 5];[0.7158540035763906, 0.5761596113221858, 0.8094863253299477, 0.768832876777216, 0.7326448924697356, 0.5063813928816621, 0.6278764200721496, 0.8271036141278961, 1, 0.7606152690492703]
16015;10;10;[9, 5, 8];3;70;[9 5 0 8 6 2 7 3 4 1];[0.5067590223904479, 0.22007819404076542, 0.43124129034524206, 0.32643766931741847, 0.22007819404076542, 0.5364124839853849, 0.4420432870217689, 0.40412326982958324, 0.48040268898815436, 1];[9, 8, 2];3;235;[9 0 8 1 6 2 5 7 3 4];[0.5067590223904479, 0.4447337481817896, 0.43124129034524206, 0.2598965843796969, 0, 0.43124129034524206, 0.4420432870217689, 0.34365369274384505, 0.48040268898815436, 1];[9, 8, 3, 0];4;285;[9 8 3 6 0 7 1 2 5 4];[0.5067590223904479, 0.4447337481817896, 0.43124129034524206, 0.5513757637958911, 0, 0.43124129034524206, 0.5513757637958911, 0.4532030766075117, 0.8353631948178929, 1];[9, 8, 3, 0];4;220;[9 8 3 0 1 6 2 5 7 4];[0.5067590223904479, 0.4447337481817896, 0.43124129034524206, 0.7872958567242172, 0.1335839105619526, 0.43124129034524206, 0.4420432870217689, 0.3640870052729718, 0.8353631948178929, 1]
16016;10;10;[9, 8];2;56;[9 8 0 5 1 4 7 2 6 3];[0.3746842652082837, 0.26126691762701315, 0, 0, 0.1370014167956067, 0.3746842652082837, 0, 0.1370014167956067, 0.40707911690906323, 1];[9, 8];2;106;[9 8 3 6 5 0 4 1 7 2];[0.3746842652082837, 0.27392580929879484, 0, 0.7397377028437391, 0.34005076981426696, 0.3746842652082837, 0.5852467709480708, 0.22775439300731629, 0.7858855531135942, 1];[9, 8];2;156;[9 8 3 5 6 1 4 7 0 2];[0, 0.3464108947326631, 0, 0.7397377028437391, 0.34005076981426696, 0.6419172274723117, 0.5852467709480708, 0.22775439300731629, 0.7858855531135942, 1];[9, 8];2;206;[9 8 3 5 6 1 4 7 0 2];[0, 0.3464108947326631, 0, 0.7397377028437391, 0.34005076981426696, 0.6419172274723117, 0.5852467709480708, 0.22775439300731629, 0.7957141215708163, 1]
16017;10;10;[8, 3, 9, 7];4;1084;[8 4 3 9 7 6 5 1 0 2];[0.12935757556717378, 0.17325615835199332, 0, 0.7929203232110491, 0.8480021056478558, 0.18050825856528493, 0.2634676864573744, 0.41324077652261987, 1, 0.4330790670962637];[8, 3, 9, 7];4;235;[8 4 3 5 9 7 2 0 6 1];[0.22378015823571573, 0.17325615835199332, 0.29098778540002745, 0.7929203232110491, 0.8480021056478558, 0.5150740165632968, 0.209109015474395, 0.41324077652261987, 1, 0.4330790670962637];[8, 3, 7, 9];4;1184;[8 4 6 3 7 5 9 1 2 0];[0.22378015823571573, 0.4560100853242146, 0.3082199372929345, 0.7929203232110491, 0.8480021056478558, 0.5150740165632968, 0.8145548399533745, 0.5251180518552321, 1, 0.4852293314567568];[8, 3, 7, 9];4;1234;[8 4 6 3 7 9 5 1 0 2];[0.3311654409942419, 0.4560100853242146, 0.3082199372929345, 0.8106518808152876, 0.8480021056478558, 0.5150740165632968, 0.8145548399533745, 0.6129730845232876, 1, 0.6106378152120501]
16018;10;10;[8, 9];2;120;[8 7 0 9 1 5 4 3 2 6];[0.8356567536630407, 0.6895821708319816, 0.30802980264200713, 0.48762470869320784, 0.5096304931675053, 0.5437982099285518, 0, 0.9035881623765738, 1, 0.7532695005206145];[8, 9];2;1134;[8 7 0 3 9 1 6 5 4 2];[0.8356567536630407, 0.6895821708319816, 0.30802980264200713, 0.8336851179220978, 0.5096304931675053, 0.5437982099285518, 0.6260694924339182, 0.9035881623765738, 1, 0.7538599491459849];[8, 9];2;1184;[8 7 0 3 9 1 6 5 4 2];[0.8666529464925995, 0.6895821708319816, 0.4039401843026618, 0.8336851179220978, 0.5096304931675053, 0.5437982099285518, 0.6260694924339182, 0.9035881623765738, 1, 0.7538599491459849];[8, 9];2;1234;[8 1 7 0 3 9 4 6 2 5];[0.8666529464925995, 0.9112037955420543, 0.587265500583707, 0.8336851179220978, 0.7446483743245967, 0.5437982099285518, 0.6808118443082196, 0.9035881623765738, 1, 0.7538599491459849]
16019;10;10;[8, 0, 7];3;120;[8 0 4 7 9 6 3 2 5 1];[0.8936573149805008, 0, 0, 0, 0.46554894438935074, 0, 0.2259765955693396, 0.39914484604475936, 1, 0.22885665399293817];[8, 0, 7];3;111;[8 0 7 4 5 9 2 6 1 3];[0.8936573149805008, 0, 0.2914738710678206, 0, 0.7074919779613194, 0.2980560993613534, 0.29127846909546806, 0.7098438703291479, 1, 0.29225065028797553];[8, 7, 0];3;161;[8 7 0 4 2 5 9 6 1 3];[0.8936573149805008, 0.21454026307276983, 0.6723604446645325, 0, 0.7074919779613194, 0.2980560993613534, 0.29127846909546806, 0.9342179082667501, 1, 0.29225065028797553];[8, 7, 0];3;211;[8 7 0 4 2 1 5 3 9 6];[0.8936573149805008, 0.619147879162956, 0.6723604446645325, 0.3167331262297607, 0.7074919779613194, 0.3545929862913968, 0.29127846909546806, 0.9342179082667501, 1, 0.29225065028797553]
16020;11;11;[10, 9];2;120;[10  2  5  3  9  8  0  1  7  4  6];[0.27011564354865264, 0.2045552180760749, 0.5220050446137052, 0.41150007525311205, 0, 0.5220050446137052, 0, 0.2045552180760749, 0.3749963801476927, 0.39800188921440677, 1];[10, 9];2;235;[10  2  5  3  0  9  8  6  1  7  4];[0.4089153452567465, 0.2045552180760749, 0.5220050446137052, 0.4858683769710553, 0, 0.5220050446137052, 0.2375079717633312, 0.2045552180760749, 0.3749963801476927, 0.4043529182544916, 1];[10, 9];2;156;[10  9  2  5  7  0  8  3  6  1  4];[0.5100451552355668, 0.2045552180760749, 0.5220050446137052, 0.4858683769710553, 0.1640622924995547, 0.5220050446137052, 0.2375079717633312, 0.5100451552355668, 0.5099584283157302, 0.7230331073077044, 1];[10, 9];2;206;[10  9  2  0  7  8  3  1  6  5  4];[0.5100451552355668, 0.4151194904116534, 0.6309415156766415, 0.4858683769710553, 0.1640622924995547, 0.34587915524687085, 0.4151194904116534, 0.5100451552355668, 0.5099584283157302, 0.7230331073077044, 1]
16021;11;11;[10, 2, 9];3;2109;[10  1  4  5  0  8  7  3  2  6  9];[0.36461465279263505, 0.3812745597577935, 0.21922083978299878, 0.2416235634383, 0.3812745597577935, 0.36461465279263505, 0.162018567489188, 0.24569305154863566, 0.319946852535972, 0, 1];[10, 9, 2];3;2159;[10  9  8  6  2  4  1  5  0  7  3];[0.36461465279263505, 0.3812745597577935, 0.534973237013299, 0.2514079120792584, 0.3812745597577935, 0.36461465279263505, 0.5953533377879265, 0.34132078491028545, 0.6024099613347956, 0.7462654847316934, 1];[10, 9, 2];3;2209;[10  9  6  8  2  4  1  5  0  7  3];[0.36461465279263505, 0.3812745597577935, 0.534973237013299, 0.2514079120792584, 0.3812745597577935, 0.36461465279263505, 0.7672179430097205, 0.3585879013169431, 0.6024099613347956, 0.8576142494486072, 1];[10, 9, 2];3;2259;[10  9  6  7  8  2  5  0  1  4  3];[0.3885815017136111, 0.3812745597577935, 0.534973237013299, 0.2514079120792584, 0.3812745597577935, 0.3885815017136111, 0.8296985131362061, 0.8143412376787693, 0.7519132315417228, 0.8576142494486072, 1]
16022;11;11;[9, 4];2;87;[ 9  0  4  5  1 10  6  7  8  3  2];[0.8889124242647602, 0.49597416072589223, 0, 0, 0.7172286289089528, 0.5259760348865473, 0.4594498894119418, 0.3855558094802399, 0.20106010924802414, 1, 0.4740239916390011];[9, 0, 6];3;111;[ 9  0  6  4  8  5  1 10  7  3  2];[0.8889124242647602, 0.49597416072589223, 0, 0, 0.7172286289089528, 0.5504510031667376, 0.762874635163305, 0.3855558094802399, 0.6441969248500018, 1, 0.4740239916390011];[9, 1];2;161;[ 9  0  1  6  4  8  5 10  3  7  2];[0.8889124242647602, 0.7937199756995947, 0.333791944039545, 0.45729383044840044, 0.7172286289089528, 0.5504510031667376, 0.762874635163305, 0.3855558094802399, 0.6441969248500018, 1, 0.4740239916390011];[9, 0, 6];3;211;[ 9  0  6  1  4  8  5 10  3  7  2];[0.8889124242647602, 0.7937199756995947, 0.333791944039545, 0.45729383044840044, 0.7172286289089528, 0.5504510031667376, 0.7944714304503262, 0.3855558094802399, 0.6441969248500018, 1, 0.4740239916390011]
16023;11;11;[8, 4, 9, 3, 0];5;87;[ 8  4  9  3  0 10  5  6  7  2  1];[0.3844596129065835, 0, 0, 0.3901155909327975, 0.5714782117796859, 0.261609922477408, 0.17840411354738128, 0.1600739635464447, 1, 0.509000384884422, 0.38382093056167993];[8, 2, 9, 1];4;235;[ 8  2  9  4  0  1  6  3 10  5  7];[0.5505902215256436, 0.45752719102229816, 0.9608684676615483, 0.3901155909327975, 0.5714782117796859, 0.261609922477408, 0.45752719102229816, 0, 1, 0.6114398305191028, 0.38382093056167993];[8, 2, 7, 9, 4];5;187;[ 8  2  7  9  4  0  6  1  3 10  5];[0.5505902215256436, 0.45752719102229816, 0.9608684676615483, 0.3901155909327975, 0.5714782117796859, 0.261609922477408, 0.45752719102229816, 0.8228886609808079, 1, 0.6114398305191028, 0.38382093056167993];[8, 2, 1, 9];4;335;[ 8  2  7  1  5  9  4  0  3 10  6];[0.5505902215256436, 0.8162739491319911, 0.9608684676615483, 0.3901155909327975, 0.5714782117796859, 0.6872179434721432, 0.344153288935991, 0.8483161437195217, 1, 0.6114398305191028, 0.38382093056167993]
16024;11;11;[8, 6];2;185;[ 8  5  0  4  9  7  6  1 10  3  2];[0.6267221776492765, 0.409326453725122, 0, 0.14241857309376998, 0.6032465033977059, 0.703592872283271, 0.43116933700061055, 0.5236246940218444, 1, 0.5610600672165585, 0.3031232197336875];[8, 4, 1];3;111;[ 8  4  1  5  7  0  9  2  6  3 10];[0.6267221776492765, 0.7311515885757268, 0.558688023979583, 0.3932130352385743, 0.7635596876639814, 0.703592872283271, 0.43116933700061055, 0.6269059985768071, 1, 0.5610600672165585, 0.3398641609292602];[8, 4, 1];3;161;[ 8  4  1  5  7  0  9  2  6  3 10];[0.6267221776492765, 0.7311515885757268, 0.558688023979583, 0.3932130352385743, 0.7635596876639814, 0.703592872283271, 0.43116933700061055, 0.6269059985768071, 1, 0.5610600672165585, 0.3398641609292602];[8, 0, 4];3;220;[ 8  2  0  4  1  5  3  7  9  6 10];[0.8747976208332623, 0.7311515885757268, 0.87833328339085, 0.6948474035924865, 0.777705657859228, 0.703592872283271, 0.5038312525128306, 0.6269059985768071, 1, 0.5610600672165585, 0.3398641609292602]
16025;11;11;[10, 9, 8];3;61;[10  9  8  6  4  3  2  0  7  5  1];[0, 0, 0.12163494021800035, 0.12233574301233563, 0.12233574301233563, 0, 0.2071320976017977, 0, 0.6542761780803621, 0.6547441761287647, 1];[10, 9, 8];3;111;[10  9  8  5  6  3  4  2  7  0  1];[0, 0, 0.12163494021800035, 0.12233574301233563, 0.12233574301233563, 0.2809918516585557, 0.2071320976017977, 0, 0.6542761780803621, 0.6547441761287647, 1];[10, 9, 8];3;161;[10  9  8  0  4  1  2  3  7  6  5];[0, 0, 0, 0, 0, 0, 0, 0, 0.6542761780803621, 0.6547441761287647, 1];[10, 9, 8];3;211;[10  9  8  0  4  1  2  3  7  6  5];[0, 0, 0, 0, 0, 0, 0, 0, 0.6542761780803621, 0.6547441761287647, 1]
16026;11;11;[7, 10, 8];3;70;[ 7 10  0  8  2  4  6  5  1  3  9];[0.44552655605080466, 0, 0.32243030564507397, 0, 0.17911375385087935, 0.1613402007566072, 0.17911375385087935, 1, 0.4240884369868692, 0, 0.7055887282412556];[7, 10, 8];3;111;[ 7 10  8  1  0  2  6  5  4  3  9];[0.44552655605080466, 0.5461039456536816, 0.32243030564507397, 0, 0.13072840802654054, 0.13072840802654054, 0.30748036018150726, 1, 0.574521745563063, 0, 0.7055887282412556];[7, 10, 8];3;161;[ 7 10  8  1  0  2  6  3  4  5  9];[0.44552655605080466, 0.5461039456536816, 0.32243030564507397, 0, 0, 0, 0.30748036018150726, 1, 0.574521745563063, 0, 0.7055887282412556];[7, 10, 8];3;211;[ 7 10  8  1  0  2  6  4  9  3  5];[0.44552655605080466, 0.5461039456536816, 0.32243030564507397, 0.15777153595958673, 0.2352633449470531, 0, 0.30748036018150726, 1, 0.574521745563063, 0.2352633449470531, 0.7055887282412556]
16027;11;11;[8, 3, 9];3;185;[ 8  6  7  4  3  9  2  1  5  0 10];[0.3060401887293001, 0.39140145494618805, 0.394987273813024, 0.46444872548939165, 0.666445819367832, 0.3404598228192261, 0.6769018089469903, 0.666445819367832, 1, 0.45118930754170955, 0];[8, 3, 9];3;235;[ 8  3  6  4  7  2  9  1  5  0 10];[0.3060401887293001, 0.43864000801675723, 0.5836906425753104, 0.8563894912106512, 0.666445819367832, 0.3404598228192261, 0.6769018089469903, 0.666445819367832, 1, 0.45118930754170955, 0];[8, 3, 9];3;161;[ 8  3  9  0  6  4  7  2  1  5 10];[0.694532500180229, 0.43864000801675723, 0.5836906425753104, 0.8563894912106512, 0.666445819367832, 0.3404598228192261, 0.6769018089469903, 0.666445819367832, 1, 0.694532500180229, 0];[8, 3, 9];3;211;[ 8  3  9  6  4  7  2  1  5  0 10];[0.3060401887293001, 0.43864000801675723, 0.5836906425753104, 0.8563894912106512, 0.666445819367832, 0.3404598228192261, 0.7536184091003314, 0.666445819367832, 1, 0.8336618758299693, 0]
16028;11;11;[10, 2];2;87;[10  7  3  2  5  6  1  4  9  0  8];[0, 0.36867372102785473, 0.5472943258247528, 0.5945034885853052, 0.21409384642199794, 0.5346116489640006, 0.38276300193768353, 0.6637148879925325, 0, 0.19910165243686043, 1];[10, 8, 7];3;111;[10  8  7  3  2  5  6  4  1  9  0];[0, 0.36867372102785473, 0.5472943258247528, 0.5945034885853052, 0.40888604808191725, 0.5346116489640006, 0.4115122962284356, 0.6637148879925325, 0.7776634227440263, 0.19910165243686043, 1];[10, 4];2;2209;[10  1  4  5  8  7  3  2  6  0  9];[0.31761754336799447, 0.8882632746074727, 0.5472943258247528, 0.6380663948022017, 0.8824506289891868, 0.7822413126496309, 0.46329256437721755, 0.6637148879925325, 0.7776634227440263, 0.19910165243686043, 1];[10, 4];2;2259;[10  1  4  5  8  7  3  2  6  0  9];[0.46020483650064475, 0.8882632746074727, 0.5472943258247528, 0.6380663948022017, 0.8824506289891868, 0.7822413126496309, 0.46329256437721755, 0.6637148879925325, 0.7776634227440263, 0.19910165243686043, 1]
16029;11;11;[10, 3, 7];3;571;[10  3  5  7  6  0  1  2  8  4  9];[0.5309682582581795, 0.5309682582581795, 0.4872882046633631, 0.8720125770229348, 0, 0.7598541528774326, 0.5323452880280619, 0.5598455526865856, 0.2588977960600276, 0, 1];[10, 3, 7];3;1134;[10  3  9  7  5  0  6  2  8  1  4];[0.6421971224925861, 0.3519839104144926, 0.4872882046633631, 0.8720125770229348, 0, 0.8147717764367712, 0.6181495412643563, 0.8252631485164194, 0.417322664995201, 0.8552371951016455, 1];[10, 6, 0];3;1184;[10  6  3  9  7  5  1  0  2  8  4];[0.6421971224925861, 0.6894201342887495, 0.4872882046633631, 0.8720125770229348, 0, 0.8147717764367712, 0.9579073091152037, 0.8252631485164194, 0.4483317251884847, 0.8552371951016455, 1];[10, 6, 0];3;721;[10  6  5  3  9  7  1  0  8  4  2];[0.6421971224925861, 0.6894201342887495, 0.4872882046633631, 0.8720125770229348, 0.5571870849285379, 0.9217099328763404, 0.9579073091152037, 0.8252631485164194, 0.6067151498709539, 0.8552371951016455, 1]
16030;11;11;[9, 1, 5];3;61;[ 9  1  5  6 10  2  3  0  7  4  8];[0, 0.6271778104648476, 0.19159050928187604, 0, 0, 0.384557411407978, 0.2869420314816241, 0, 0, 1, 0.2869420314816241];[9, 10, 5];3;170;[ 9 10  1  5  7  2  6  8  4  3  0];[0, 0.6271778104648476, 0.28769533293904176, 0, 0, 0.384557411407978, 0.2835280851132561, 0.2882851662410673, 0.2835280851132561, 1, 0.732089379561701];[9, 10, 5];3;161;[ 9 10  5  3  1  6  7  2  4  0  8];[0, 0.6271778104648476, 0.28769533293904176, 0.6735551496979137, 0, 0.7226727384170119, 0.30030665416902297, 0.2882851662410673, 0, 1, 0.732089379561701];[9, 10, 5];3;211;[ 9 10  5  3  1  0  8  6  7  2  4];[0.6020869531305374, 0.6271778104648476, 0.28769533293904176, 0.6735551496979137, 0, 0.7226727384170119, 0.30030665416902297, 0.2882851662410673, 0.34944466221455056, 1, 0.732089379561701]
16031;11;11;[9, 8];2;87;[ 9  3  4  2  8  6  0  1  7  5 10];[0, 0, 0.5468587983155935, 0.6388743025514583, 0.5854738929384987, 0, 0.2094716762984445, 0, 0.3813987378855208, 1, 0];[9, 8];2;120;[ 9  7  8  3  4  2  6  1  5  0 10];[0, 0, 0.5468587983155935, 0.6388743025514583, 0.5854738929384987, 0, 0.2094716762984445, 0.8588647915778679, 0.6992657017194178, 1, 0];[9, 8];2;170;[ 9  7  3  8  4  2  5  6  1  0 10];[0, 0, 0.5468587983155935, 0.7086600526562451, 0.5854738929384987, 0.5229814708971496, 0.2094716762984445, 0.8588647915778679, 0.6992657017194178, 1, 0];[9, 8];2;220;[ 9  7  3  8  4  2  5  0  6 10  1];[0.41254093732180397, 0, 0.5468587983155935, 0.7086600526562451, 0.5854738929384987, 0.5229814708971496, 0.41254093732180397, 0.8588647915778679, 0.6992657017194178, 1, 0.2792244419283671]
16032;11;11;[9, 10];2;2109;[ 9  3  0  1  4  2  8  5  7  6 10];[0.5703218292419185, 0.5004822555156057, 0.4284218646207777, 0.7274790520026854, 0.4452940840478557, 0.25942525206527317, 0, 0, 0.4284218646207777, 1, 0];[9, 10];2;235;[ 9  5  4  3  0  1 10  2  8  6  7];[0.5703218292419185, 0.5004822555156057, 0.4284218646207777, 0.7274790520026854, 0.8053479513494519, 0.8253803707342049, 0.29402293021544035, 0, 0.4284218646207777, 1, 0.4814822036220507];[9, 10];2;285;[ 9  1  5  4  3 10  0  2  8  6  7];[0.5703218292419185, 0.9488184541992077, 0.4284218646207777, 0.7274790520026854, 0.8053479513494519, 0.8253803707342049, 0.29402293021544035, 0.28228875558064, 0.4284218646207777, 1, 0.6227782150402252];[9, 10];2;335;[ 9  1  3  5  7  4 10  0  8  2  6];[0.5703218292419185, 0.9488184541992077, 0.4284218646207777, 0.8369976498385406, 0.8053479513494519, 0.8253803707342049, 0.29402293021544035, 0.8198963305189385, 0.4284218646207777, 1, 0.6227782150402252]
16033;11;11;[9, 10];2;61;[ 9  2 10  6  5  7  8  4  3  0  1];[0, 0, 0.36711468046475454, 0.07865978140614377, 0.21219917428734966, 0.36222588338768663, 0.36711468046475454, 0.2864512159838521, 0.22630333299825284, 1, 0.36711468046475454];[9, 10];2;111;[ 9  2 10  6  5  8  3  0  7  4  1];[0, 0, 0.36711468046475454, 0, 0, 0.36222588338768663, 0.36711468046475454, 0, 0.26407927759869854, 1, 0.36711468046475454];[9, 8, 7, 2];4;170;[ 9  8  7  2  6 10  5  3  4  0  1];[0, 0, 0.36711468046475454, 0, 0, 0.36222588338768663, 0.36711468046475454, 0.6777865979177324, 0.6905934004563389, 1, 0.36711468046475454];[9, 8, 7, 2];4;220;[ 9  8  7  2  6 10  5  3  4  0  1];[0, 0, 0.36711468046475454, 0, 0, 0.36222588338768663, 0.36711468046475454, 0.6777865979177324, 0.6905934004563389, 1, 0.36711468046475454]
16034;11;11;[9, 1, 10];3;61;[ 9  1 10  0  7  4  3  2  5  8  6];[0.7912229365319604, 0.894666188526684, 0.45493489909658763, 0.4791720130138016, 0.5422668300430903, 0.3717679148446578, 0.26449945705596595, 0.7373357481844041, 0.27355848487748596, 1, 0.8752749701814724];[9, 0, 1];3;111;[ 9  0  1 10  7  4  3  2  5  6  8];[0.9251083061105443, 0.9047242574566196, 0.45493489909658763, 0.4791720130138016, 0.5422668300430903, 0.3717679148446578, 0.36714108270741697, 0.7373357481844041, 0.27355848487748596, 1, 0.8752749701814724];[9, 7, 1];3;170;[ 9  7  0  1 10  5  6  4  3  2  8];[0.9251083061105443, 0.9047242574566196, 0.45493489909658763, 0.4791720130138016, 0.5422668300430903, 0.7516261138315545, 0.6277050986524823, 0.9439308616839598, 0.27355848487748596, 1, 0.8752749701814724];[9, 7, 1];3;220;[ 9  7  0  1 10  5  6  4  8  3  2];[0.9251083061105443, 0.9047242574566196, 0.45493489909658763, 0.4791720130138016, 0.5422668300430903, 0.7516261138315545, 0.6277050986524823, 0.9439308616839598, 0.499150495262569, 1, 0.8752749701814724]
16035;11;11;[10];1;53;[10  2  4  0  8  9  1  5  7  6  3];[0.571330781019462, 0.2560223365852502, 0.7680250240284665, 0, 0.7110361217675595, 0.2529718657867298, 0, 0, 0.4088756541187205, 0.32246705127082337, 1];[10];1;103;[10  3  4  2  0  9  6  7  8  1  5];[0.571330781019462, 0.2560223365852502, 0.7680250240284665, 0.8828660175259091, 0.8022013726787245, 0.2529718657867298, 0.470946137140009, 0.4394028155164285, 0.4088756541187205, 0.5348920446839037, 1];[10];1;153;[10  3  5  4  2  9  0  6  7  8  1];[0.571330781019462, 0.2560223365852502, 0.7870126244712241, 0.8828660175259091, 0.8022013726787245, 0.8346593895294715, 0.470946137140009, 0.4394028155164285, 0.4088756541187205, 0.6557518120422077, 1];[10];1;203;[10  3  5  4  0  2  1  9  7  6  8];[0.7923267133887465, 0.7272272369140248, 0.7870126244712241, 0.8828660175259091, 0.8022013726787245, 0.8346593895294715, 0.470946137140009, 0.5606347782138015, 0.4088756541187205, 0.6557518120422077, 1]
16036;11;11;[10, 8];2;61;[10  9  8  0  1  2  4  3  7  6  5];[0.5470152942045196, 0.4030022131644404, 0.3991699515544039, 0, 0.20336191777079785, 0, 0, 0, 0.5831321576885383, 0.6411072998075612, 1];[10, 6];2;106;[10  6  9  8  0  3  4  1  2  5  7];[0.5470152942045196, 0.4030022131644404, 0.3991699515544039, 0.48315667016276814, 0.46706130981923594, 0.3489200124513392, 0.7632928513521783, 0, 0.5831321576885383, 0.6411072998075612, 1];[10, 6];2;156;[10  6  9  8  0  3  4  1  2  5  7];[0.5509285875211667, 0.4030022131644404, 0.3991699515544039, 0.48315667016276814, 0.46706130981923594, 0.3489200124513392, 0.7632928513521783, 0.18443512777365928, 0.612743967734894, 0.6411072998075612, 1];[10, 6];2;206;[10  6  9  8  1  0  3  4  2  5  7];[0.5509285875211667, 0.554797673863052, 0.3991699515544039, 0.48315667016276814, 0.46706130981923594, 0.3489200124513392, 0.7805755513873118, 0.18443512777365928, 0.612743967734894, 0.6411072998075612, 1]
16037;11;11;[8, 6, 9];3;87;[ 8  6  2  9  0  4  7  1  3 10  5];[0.44715596998605417, 0.3996024358969093, 0.5128169453808725, 0.30014603607825696, 0.4211382452148487, 0, 0.5615106683714196, 0.4211382452148487, 1, 0.4575642883587706, 0.2871151124301504];[8, 9, 5];3;120;[ 8  3  9  5  7  6  2  0 10  1  4];[0.44715596998605417, 0.3996024358969093, 0.5128169453808725, 0.7544670338691623, 0, 0.6491466982970757, 0.5615106683714196, 0.5687095283779743, 1, 0.7544670338691623, 0.4098055296077788];[8, 9, 4];3;161;[ 8  9  4  0  6  3  5  7  2 10  1];[0.7724677224590171, 0.3996024358969093, 0.5128169453808725, 0.6844328485565208, 0.9090056860309528, 0.6491466982970757, 0.6844328485565208, 0.5687095283779743, 1, 0.9187249382361357, 0.4098055296077788];[8, 9, 4];3;211;[ 8  9  4  0  6  3  5  7  2 10  1];[0.7724677224590171, 0.3996024358969093, 0.5128169453808725, 0.6844328485565208, 0.9090056860309528, 0.6491466982970757, 0.6844328485565208, 0.5718228732806511, 1, 0.9187249382361357, 0.4098055296077788]
16038;11;11;[10, 9, 4];3;61;[10  9  4  8  3  2  0  1  7  5  6];[0.36956181553419115, 0.16798546643919526, 0.3755607113287695, 0.5815948030284147, 0.6619779542847275, 0, 0, 0.16798546643919526, 0.6619779542847275, 0.8153904944883361, 1];[10, 9, 4];3;111;[10  9  4  8  3  2  0  5  1  7  6];[0.36956181553419115, 0.16798546643919526, 0.3755607113287695, 0.5815948030284147, 0.6619779542847275, 0.32676253936252275, 0, 0.16798546643919526, 0.6619779542847275, 0.8153904944883361, 1];[10, 9, 4];3;161;[10  9  4  8  3  2  0  1  5  7  6];[0.36956181553419115, 0.3609994945579451, 0.4012803624965071, 0.5815948030284147, 0.6619779542847275, 0.32676253936252275, 0, 0.2435812450285273, 0.6619779542847275, 0.8153904944883361, 1];[10, 4, 9];3;211;[10  4  9  3  8  2  0  1  5  7  6];[0.36956181553419115, 0.3609994945579451, 0.4012803624965071, 0.7037047578137298, 0.8278570046150336, 0.32676253936252275, 0, 0.2435812450285273, 0.5693003327308792, 0.8153904944883361, 1]
16039;11;11;[8, 3, 4, 7, 6];5;120;[ 8  3  4  7 10  6  1  0  5  2  9];[0.19746901382461987, 0.20197940920995322, 0.10522725225353129, 0.3370249851949758, 0.3370249851949758, 0.10522725225353129, 0.2217441645974672, 0.23843987025127122, 1, 0, 0.2217441645974672];[8, 0, 7, 2];4;235;[ 8  0  7  6 10  9  2  1  4  5  3];[0.6791745724924315, 0.20197940920995322, 0.21976340866012506, 0, 0.142280891266638, 0.10522725225353129, 0.2217441645974672, 0.6502392720131309, 1, 0.21976340866012506, 0.2217441645974672];[8, 0, 7, 2];4;285;[ 8  0  7  6  9 10  2  5  1  3  4];[0.6791745724924315, 0.10522725225353129, 0.21976340866012506, 0, 0, 0.10522725225353129, 0.3922989724899664, 0.6502392720131309, 1, 0.3922989724899664, 0.3922989724899664];[8, 0, 7, 2];4;464;[ 8  0  7  6  9 10  5  2  4  3  1];[0.6791745724924315, 0, 0.21976340866012506, 0, 0, 0.25145624845676495, 0.3922989724899664, 0.6502392720131309, 1, 0.3922989724899664, 0.3922989724899664]
16040;12;12;[9, 10, 2];3;185;[ 9 11 10  7  3  2  8  4  6  5  1  0];[0, 0, 0.4041869218282355, 0.46401380487288607, 0.1862194891112897, 0, 0, 0.5348500985577757, 0.1862194891112897, 1, 0.66242380113543, 0.7704567493675963];[9, 2, 10];3;120;[ 9  2 11 10  5  7  3  0  4  8  6  1];[0.4393712951191837, 0, 0.8319532682088159, 0.46401380487288607, 0.1862194891112897, 0.6018540429931876, 0, 0.5348500985577757, 0.1862194891112897, 1, 0.66242380113543, 0.7704567493675963];[9, 2, 10];3;170;[ 9  2 11 10  5  6  7  3  0  4  1  8];[0.4393712951191837, 0.13911323254493924, 0.8319532682088159, 0.46401380487288607, 0.43122955828984233, 0.6018540429931876, 0.5517248321747925, 0.5348500985577757, 0.13911323254493924, 1, 0.66242380113543, 0.7704567493675963];[9, 2, 10];3;270;[ 9  2 11  0  1 10  5  6  7  3  4  8];[0.7232327424049451, 0.695466905865644, 0.8319532682088159, 0.46401380487288607, 0.43122955828984233, 0.6018540429931876, 0.5517248321747925, 0.5348500985577757, 0, 1, 0.66242380113543, 0.7704567493675963]
16041;12;12;[10, 8, 9];3;87;[10  8  0 11  9  7  4  1  6  5  2  3];[0.7511962678454274, 0, 0, 0, 0.21022861504885645, 0, 0, 0.2472721183269596, 0.8568334205879434, 0.2472721183269596, 1, 0.2892378780774864];[10, 8, 9];3;120;[10  8  0  9  7  4 11  1  6  5  2  3];[0.7511962678454274, 0.2393926350310905, 0, 0, 0.33328090554156553, 0, 0, 0.33328090554156553, 0.8568334205879434, 0.5622265594878642, 1, 0.2892378780774864];[10, 8, 9];3;170;[10  8  0  9  7  4 11  1  6  5  2  3];[0.7511962678454274, 0.2393926350310905, 0, 0, 0.33328090554156553, 0, 0, 0.33328090554156553, 0.8568334205879434, 0.5622265594878642, 1, 0.2892378780774864];[10, 8, 9];3;220;[10  8  0  9  7  4 11  1  6  5  2  3];[0.7511962678454274, 0.2393926350310905, 0, 0, 0.33328090554156553, 0, 0, 0.33328090554156553, 0.8568334205879434, 0.5622265594878642, 1, 0.2892378780774864]
16042;12;12;[11, 5];2;56;[11  5  6  3 10  1  8  2  7  4  0  9];[0, 0.4726017092187635, 0.27357343844405346, 0.5459418572719347, 0, 0.8951860103953724, 0.6399165816898004, 0, 0.35562846955163413, 0, 0.4726017092187635, 1];[11, 5];2;106;[11  5  6  0  3  2  1  8  9 10  7  4];[0.5755782964157274, 0.4981026902131646, 0.49877677104669565, 0.5459418572719347, 0, 0.8951860103953724, 0.6399165816898004, 0, 0.4683025338812199, 0.24770879829912934, 0.2445418633455689, 1];[11, 5];2;156;[11  5 10  3  6  0  9  2  1  8  7  4];[0.5755782964157274, 0.4981026902131646, 0.49877677104669565, 0.803793680279902, 0, 0.8951860103953724, 0.6399165816898004, 0.2556814430989111, 0.4683025338812199, 0.5008529663851241, 0.8772936423419873, 1];[11, 5];2;206;[11  5 10  3  0  2  6  1  9  8  7  4];[0.7732714849117844, 0.6023057577726267, 0.7603521945238622, 0.803793680279902, 0.21779358877664368, 0.8951860103953724, 0.700897793712909, 0.2556814430989111, 0.4683025338812199, 0.5122381260604858, 0.8772936423419873, 1]
16043;12;12;[11, 10];2;4158;[11  5  8  0 10  9  1  3  7  6  2  4];[0.5699971502167466, 0.3046666390763512, 0, 0.29335737912007864, 0, 0.6180077495554642, 0, 0.1449109588201171, 0.5856308645174871, 0.4166194657078734, 0.5257672075010486, 1];[11, 4, 5];3;111;[11  4  5  8  1  0 10  9  3  2  7  6];[0.5699971502167466, 0.5813523042640724, 0.27044275291097997, 0.29335737912007864, 0.8500023560351488, 0.6180077495554642, 0.16592782689455668, 0.27044275291097997, 0.5856308645174871, 0.4166194657078734, 0.5257672075010486, 1];[11, 10];2;2209;[11  3  7  4  8  5  1  0  2 10  9  6];[0.5699971502167466, 0.5813523042640724, 0.5346545038056935, 0.8837704571675017, 0.8500023560351488, 0.6180077495554642, 0.16592782689455668, 0.8573557699247616, 0.7146584761158185, 0.4166194657078734, 0.5257672075010486, 1];[11, 3, 1];3;211;[11  3  1  7  4  8 10  5  0  2  9  6];[0.5699971502167466, 0.8608308917892616, 0.5346545038056935, 0.8837704571675017, 0.8500023560351488, 0.6520564268336195, 0.4063772918880434, 0.8573557699247616, 0.7146584761158185, 0.4166194657078734, 0.6713988327841037, 1]
16044;12;12;[11, 0];2;56;[11  0  4  1 10  7  2  5  6  3  9  8];[0.7508538370222904, 0.3172610925165469, 0.31125682914730524, 0.14754245939013608, 0.4339771338061605, 0.27862686977613926, 0.14754245939013608, 0.31432026404815155, 0, 0.108572859508857, 0.3172610925165469, 1];[11, 0];2;106;[11  0 10  4  1  2  5  3  7  6  9  8];[0.7508538370222904, 0.37697179343712156, 0.31125682914730524, 0, 0.4339771338061605, 0.27862686977613926, 0, 0, 0, 0, 0.5236511474503927, 1];[11, 0];2;170;[11  9  0  3  6 10  4  1  8  2  5  7];[0.771813708140862, 0.37697179343712156, 0.31125682914730524, 0.5647777941859935, 0.4339771338061605, 0.27862686977613926, 0.5647777941859935, 0, 0.32971113930159324, 0.8238838069544494, 0.5236511474503927, 1];[11, 9, 10];3;211;[11  9 10  0  1  3  6  4  7  8  2  5];[0.771813708140862, 0.5810480129098647, 0.31125682914730524, 0.5647777941859935, 0.4339771338061605, 0.27862686977613926, 0.5647777941859935, 0.43376790320588676, 0.32971113930159324, 0.8238838069544494, 0.7771535398663905, 1]
16045;12;12;[11, 2, 10, 4];4;70;[11  2 10  4  8  1  5  3  9  7  0  6];[0.20427080727578062, 0.4334521031697869, 0.9992274058456262, 0.40506716543457916, 0.6596241484409485, 0.4332524599341399, 0, 0.3115436658368017, 0.5263299229997663, 0.40506716543457916, 0.8318983945415828, 1];[11, 2, 10, 4];4;120;[11  2 10  4  1  8  5  3  9  6  7  0];[0.27439960027203736, 0.6213463461347017, 0.9992274058456262, 0.40506716543457916, 0.6596241484409485, 0.4332524599341399, 0.3347703619606404, 0.3115436658368017, 0.5263299229997663, 0.40506716543457916, 0.8318983945415828, 1];[11, 2, 10, 4];4;170;[11  2 10  4  0  1  9  8  5  6  7  3];[0.6389371240014232, 0.6213463461347017, 0.9992274058456262, 0.17774407240798304, 0.6596241484409485, 0.4332524599341399, 0.37497588159259954, 0.3115436658368017, 0.5263299229997663, 0.5722621069638275, 0.900461313932811, 1];[11, 2, 10, 8];4;220;[11  2 10  8  4  0  1  9  6  5  3  7];[0.6389371240014232, 0.6213463461347017, 0.9992274058456262, 0.3161780639114796, 0.6596241484409485, 0.4332524599341399, 0.44847060714207754, 0.3115436658368017, 0.7690778644908047, 0.5722621069638275, 0.900461313932811, 1]
16046;12;12;[10, 8, 11];3;2109;[10  9  3  1  8  7  6 11  4  5  0  2];[0, 0.3778365331199622, 0, 0.5443888534351904, 0.2205138108574065, 0.17980892924744452, 0.2421562270708988, 0.2607769621994319, 0.33181274249459114, 0.702613025414961, 1, 0.23259667851856894];[10, 11, 8];3;4208;[10  6  2  9  3  1  4 11  7  8  5  0];[0, 0.5304630112321305, 0.7461507488776432, 0.5443888534351904, 0.5304630112321305, 0.17980892924744452, 0.8370843074331341, 0.360172727477011, 0.33181274249459114, 0.702613025414961, 1, 0.37445807769463535];[10, 11, 0];3;4258;[10  6 11  2  7  9  0  5  3  1  4  8];[0.566676772564894, 0.5304630112321305, 0.7461507488776432, 0.5443888534351904, 0.5304630112321305, 0.5634676157876033, 0.8370843074331341, 0.7450372432701904, 0.4359581860090492, 0.702613025414961, 1, 0.7886745386832369];[10, 11, 0];3;4308;[10  6 11  2  7  9  0  5  3  4  8  1];[0.566676772564894, 0.3778365331199622, 0.7461507488776432, 0.5443888534351904, 0.5397631807154988, 0.5634676157876033, 0.8370843074331341, 0.7450372432701904, 0.4359581860090492, 0.702613025414961, 1, 0.7886745386832369]
16047;12;12;[11];1;53;[11  4  0  2  3  9 10  6  8  7  1  5];[0.661090220615249, 0, 0.5810919499208429, 0.528396502651944, 0.7309995619167908, 0, 0.22536581875298867, 0, 0.22536581875298867, 0.4408342670891927, 0.2851553207036651, 1];[11];1;103;[11  4  0  5  2  9  3  8  6 10  7  1];[0.661090220615249, 0, 0.5810919499208429, 0.528396502651944, 0.7309995619167908, 0.5854642441966962, 0.36945155265179863, 0.3339691105126021, 0.4698258232890461, 0.5801650256163983, 0.36945155265179863, 1];[11];1;153;[11  4  9  2  0  8  5  6  3 10  7  1];[0.661090220615249, 0, 0.6956146476083268, 0.528396502651944, 0.7309995619167908, 0.5854642441966962, 0.5480681551736778, 0.3339691105126021, 0.6563679189746985, 0.713668792890318, 0.45448301236278027, 1];[11];1;203;[11  4  9  2  0  8  7  5  3  6 10  1];[0.661090220615249, 0, 0.6956146476083268, 0.5613549977910111, 0.7309995619167908, 0.5854642441966962, 0.5480681551736778, 0.6124142083870422, 0.6563679189746985, 0.713668792890318, 0.45448301236278027, 1]
16048;12;12;[11, 10, 2];3;61;[11 10  2  6  3  5  4  7  1  0  9  8];[0, 0, 0.7855462089919216, 0.37002528027566645, 0.2602152291611505, 0.3635333002385007, 0.6749723567621312, 0.20337092400944665, 0, 0, 0.8837110999455291, 1];[11, 10, 0];3;111;[11 10  0  2  6  9  4  5  7  8  3  1];[0.8266121771174879, 0, 0.7855462089919216, 0.41516349850066075, 0.6201455228677977, 0.5618068917398293, 0.6749723567621312, 0.5162230854644841, 0.4791388847342945, 0.6234390612231171, 0.8837110999455291, 1];[11, 10, 0];3;161;[11 10  0  2  6  9  4  5  7  8  3  1];[0.8266121771174879, 0.20952815597060634, 0.7855462089919216, 0.41516349850066075, 0.6201455228677977, 0.5618068917398293, 0.6749723567621312, 0.5162230854644841, 0.4967934345206264, 0.6234390612231171, 0.8837110999455291, 1];[11, 10, 2];3;211;[11 10  2  0  9  7  6  4  5  8  3  1];[0.8266121771174879, 0.34895899010421083, 0.8469729010568956, 0.41516349850066075, 0.6201455228677977, 0.5618068917398293, 0.6749723567621312, 0.6815498309777572, 0.4967934345206264, 0.7195992560279857, 0.8837110999455291, 1]
16049;12;12;[9, 10];2;70;[ 9  7  5 10  6  0  2  1  4  3  8 11];[0.22924131191483213, 0, 0.2287364106266331, 0, 0, 0.5566071625275623, 0.3769614406157598, 0.5765087624333658, 0, 1, 0.43846904041073415, 0];[9, 10];2;120;[ 9  7  5 10  0  6  2  4  1  3  8 11];[0.4146278948885431, 0, 0.29050297466790265, 0, 0.29050297466790265, 0.5566071625275623, 0.3769614406157598, 0.5765087624333658, 0, 1, 0.43846904041073415, 0];[9, 10];2;170;[ 9  7  5 10  6  0  1  2  4  3  8 11];[0.42518857658015935, 0.42518857658015935, 0.29050297466790265, 0, 0.29050297466790265, 0.5566071625275623, 0.43038672923366433, 0.5765087624333658, 0, 1, 0.43846904041073415, 0];[9, 10];2;206;[ 9 10  7  5  6  0  1  2  4  3  8 11];[0.42518857658015935, 0.42518857658015935, 0.29050297466790265, 0, 0.29050297466790265, 0.5566071625275623, 0.43038672923366433, 0.5765087624333658, 0, 1, 0.7288412529147538, 0]
16050;12;12;[11, 9, 0, 8];4;185;[11  9  0  3  4  8  1  2  7  6  5 10];[0.3977239530788234, 0.1442257982852097, 0, 0.29916410244026526, 0.16278072638934005, 0, 0, 0, 0.1442257982852097, 0.7173800298152979, 0, 1];[11, 9, 0, 6, 10];5;170;[11  9  0  4  6 10  3  1  7  5  2  8];[0.3977239530788234, 0, 0, 0, 0.1561705328170209, 0, 0.1561705328170209, 0, 0, 0.7173800298152979, 0.1561705328170209, 1];[11, 9, 0, 6, 10];5;187;[11  9  0  6 10  3  2  1  7  5  4  8];[0.3977239530788234, 0, 0.09020008438481639, 0.09020008438481639, 0, 0, 0.1685388242488242, 0, 0, 0.7173800298152979, 0.1685388242488242, 1];[11, 9, 0, 6, 10];5;270;[11  9  0  4  6 10  3  2  7  5  1  8];[0.3977239530788234, 0, 0.09020008438481639, 0.09020008438481639, 0.20925680681552522, 0, 0.20925680681552522, 0, 0, 0.7173800298152979, 0.20925680681552522, 1]
16051;12;12;[11];1;53;[11  0  8  9  2  7  1  4  5 10  6  3];[0.6381035675518258, 0.44747132680416307, 0.5186287646293113, 0.1757744045129905, 0.3948552150354663, 0.3879114622584802, 0.3433311298103547, 0.47227513630850104, 0.6381035675518258, 0.5315941375052385, 0.37261181983573294, 1];[11];1;103;[11  0  8  9 10  2  7  1  4  5  6  3];[0.6381035675518258, 0.44747132680416307, 0.5186287646293113, 0.19695311099034715, 0.3948552150354663, 0.3879114622584802, 0.3433311298103547, 0.47227513630850104, 0.6381035675518258, 0.5315941375052385, 0.5224919951755294, 1];[11];1;153;[11  2  4  9  0  8  1  3 10  7  5  6];[0.6381035675518258, 0.5988155351012775, 0.6543477070891787, 0.5569474001611402, 0.6543477070891787, 0.3879114622584802, 0.3433311298103547, 0.47227513630850104, 0.6381035675518258, 0.6446279770734118, 0.5224919951755294, 1];[11];1;203;[11  3  4  2  9  8  0  1 10  5  7  6];[0.6381035675518258, 0.5988155351012775, 0.6543477070891787, 0.7929485860787446, 0.6543477070891787, 0.47400795266806006, 0.3433311298103547, 0.47227513630850104, 0.6381035675518258, 0.6446279770734118, 0.5224919951755294, 1]
16052;12;12;[9, 10];2;56;[ 9 10  1  4  6  2  7  8  5  3  0 11];[0, 0.19309707213483965, 0.1435179642219874, 0, 0.19309707213483965, 0, 0.19309707213483965, 0.13472986222380598, 0.13472986222380598, 1, 0.6346966524283225, 0];[9, 10];2;106;[ 9 10 11  3  4  5  8  7  6  0  1  2];[0, 0, 0, 0.2659659662355255, 0.2659659662355255, 0.1724706859757706, 0, 0.13472986222380598, 0.13472986222380598, 1, 0.6346966524283225, 0.3055858834556614];[9, 10];2;161;[ 9  7 10  4  2  6 11  8  3  5  1  0];[0, 0, 0.6469889154394624, 0.2659659662355255, 0.6727210556993763, 0.1724706859757706, 0.6191024982572407, 0.8874886673467235, 0.298043048930163, 1, 0.6727210556993763, 0.3055858834556614];[9, 10];2;211;[ 9  7 10  6  2 11  8  3  4  5  1  0];[0, 0, 0.5885642361801623, 0.2659659662355255, 0.2659659662355255, 0.1724706859757706, 0.6191024982572407, 0.8874886673467235, 0.298043048930163, 1, 0.7291196840837578, 0.3055858834556614]
16053;12;12;[8, 9];2;56;[ 8  9  1  3  5  4  7  2  6  0 10 11];[0, 0.28029802954316846, 0.13642051822291612, 0.18952526382353954, 0.16353285733966738, 0.18952526382353954, 0, 0.13642051822291612, 1, 0.505684726499808, 0, 0];[8, 9];2;111;[ 8  3  9  2  4  1  0  5  7  6 10 11];[0, 0.28029802954316846, 0.46840213663048225, 0.9143346804254779, 0.33993312023418193, 0, 0, 0, 1, 0.505684726499808, 0, 0];[8, 9];2;161;[ 8  3  9  2  6  4  1  0  7  5 10 11];[0, 0.28029802954316846, 0.46840213663048225, 0.9143346804254779, 0.3405900740729052, 0, 0.3405900740729052, 0, 1, 0.505684726499808, 0, 0];[8, 9];2;220;[ 8  3  2  9  5 10  6  4  1  0  7 11];[0, 0.28029802954316846, 0.600637731238784, 0.9143346804254779, 0.3405900740729052, 0.5032496909375183, 0.3405900740729052, 0, 1, 0.505684726499808, 0.3545416367308373, 0]
16054;12;12;[9, 6, 11, 10];4;2109;[ 9  0  6  3  1  7  8  5 11 10  4  2];[0.8693854649496038, 0.6739556382880919, 0, 0.7257368353735048, 0, 0.442197944714208, 0.8530885600755111, 0.5018665123888837, 0.4638874869855242, 1, 0.2622072538179798, 0.36452213054398913];[9, 6, 11, 10];4;4208;[ 9  0  6  1  3  7  4  8 11  5  2 10];[0.8693854649496038, 0.8483362578540886, 0.4592478597913872, 0.7257368353735048, 0.5016600215878929, 0.4632192591719226, 0.8530885600755111, 0.5018665123888837, 0.4638874869855242, 1, 0.2622072538179798, 0.4632192591719226];[9, 6, 11, 10];4;4258;[ 9  0  6  1  8  3  7  4 11  5  2 10];[0.8693854649496038, 0.8483362578540886, 0.4592478597913872, 0.7257368353735048, 0.5016600215878929, 0.4632192591719226, 0.8530885600755111, 0.5018665123888837, 0.7426159006043028, 1, 0.45191620649957603, 0.4632192591719226];[9, 6, 11, 10];4;4308;[ 9  6  0  1  8  3  2  7 11  4  5 10];[0.8693854649496038, 0.8483362578540886, 0.6382555189866093, 0.7257368353735048, 0.5016600215878929, 0.4632192591719226, 0.9292515397753849, 0.6038359465486015, 0.7426159006043028, 1, 0.45191620649957603, 0.6038359465486015]
16055;12;12;[10, 9, 11];3;314;[10  9  6  7  8  3 11  4  5  0  1  2];[0, 0, 0, 0.24587359502061013, 0.2109826955127134, 0, 0.3488467399699252, 0.3415259126370967, 0.3013776080123067, 0.6697851353171557, 1, 0.23801221983062745];[10, 9, 11];3;235;[10  0  9  2  7  6 11  8  4  1  3  5];[0.7116143171676126, 0.24951400619821706, 0.42677034101333766, 0.24587359502061013, 0.2579593525647321, 0, 0.3488467399699252, 0.40551169362751427, 0.3092381589425739, 0.6697851353171557, 1, 0.3092381589425739];[10, 3, 9, 7];4;285;[10  3  0  9  2  7  6  4  8 11  1  5];[0.7116143171676126, 0.24951400619821706, 0.42677034101333766, 0.8618085544309655, 0.3267305134203125, 0, 0.3488467399699252, 0.40551169362751427, 0.3092381589425739, 0.6697851353171557, 1, 0.3092381589425739];[10, 9, 11];3;270;[10  3  0  9  6 11  2  7  4  8  1  5];[0.7116143171676126, 0.24951400619821706, 0.5311542612055722, 0.8618085544309655, 0.3267305134203125, 0, 0.6272339200330027, 0.40551169362751427, 0.3092381589425739, 0.6697851353171557, 1, 0.5311542612055722]
16056;12;12;[10, 9];2;4158;[10  0  3  1  6  5  2  9  4 11  8  7];[0.7355108720094343, 0.5979084032714744, 0.3109664194060714, 0.6020971135701223, 0.20365796633498096, 0.33366090491332967, 0.5167319130610845, 0, 0.19650682946473996, 0.21381412074622438, 1, 0.1986506835675928];[10, 9];2;235;[10  7  0  3  1  9  6  5  8  2  4 11];[0.7355108720094343, 0.5979084032714744, 0.3109664194060714, 0.6822419610127627, 0.20365796633498096, 0.38693142298057903, 0.5167319130610845, 0.7591611296972142, 0.3301873869383813, 0.5588429818095842, 1, 0.1986506835675928];[10, 9];2;414;[10  2  7  0  3  4  1  9  6  5  8 11];[0.7355108720094343, 0.5979084032714744, 0.9390147307055143, 0.6822419610127627, 0.6528378998302252, 0.38693142298057903, 0.5167319130610845, 0.7591611296972142, 0.3301873869383813, 0.5588429818095842, 1, 0.1986506835675928];[10, 9];2;721;[10  2  7  0  3  4  1  8  9  6  5 11];[0.7355108720094343, 0.5979084032714744, 0.9390147307055143, 0.6822419610127627, 0.6528378998302252, 0.38693142298057903, 0.5167319130610845, 0.7591611296972142, 0.5805786121470807, 0.5588429818095842, 1, 0.1986506835675928]
16057;12;12;[10, 11, 9, 1];4;120;[10 11  9  4  1  0  6  3  5  7  8  2];[0.3231041226435743, 0.3231041226435743, 0.15008593870735318, 0.2230644947923295, 0.49881932354075714, 0.19578888783953272, 0.2230644947923295, 0.15082078043000968, 0.15082078043000968, 0.5992829556556748, 1, 0.7790059787270349];[10, 2, 9];3;170;[10 11  5  2  9  6  3  4  0  1  8  7];[0.49499331294989457, 0.3897334277634355, 0.6968375912014894, 0.5041506949294636, 0.49881932354075714, 0.7674853511420839, 0.5742734625087909, 0.2720672354066431, 0.34734320071776115, 0.5992829556556748, 1, 0.7790059787270349];[10, 2, 9];3;285;[10 11  5  2  4  9  6  3  0  7  1  8];[0.49499331294989457, 0.3897334277634355, 0.6968375912014894, 0.5041506949294636, 0.6606184698032262, 0.7674853511420839, 0.5742734625087909, 0.48074359108079595, 0.34734320071776115, 0.5992829556556748, 1, 0.7790059787270349];[10, 2, 9];3;335;[10 11  5  2  4  9  6  3  0  7  1  8];[0.49499331294989457, 0.3897334277634355, 0.6968375912014894, 0.5041506949294636, 0.6606184698032262, 0.7674853511420839, 0.5742734625087909, 0.48074359108079595, 0.34734320071776115, 0.6517610819844342, 1, 0.7790059787270349]
16058;12;12;[11, 0, 6];3;61;[11  0  6  7 10  2  3  1  9  4  5  8];[0.7955386255392969, 0.22717926709734432, 0.360232117721032, 0.22717926709734432, 0.13159347115068176, 0, 0.6715695132677568, 0.560875820682871, 0, 0.1701371265309821, 0.4254388062806067, 1];[11, 0, 6];3;111;[11  0  6  7 10  1  2  5  9  8  4  3];[0.7955386255392969, 0.38953258801105456, 0.360232117721032, 0.15141043963728384, 0.15141043963728384, 0.27305870309242974, 0.6715695132677568, 0.560875820682871, 0.20854956461817006, 0.20854956461817006, 0.4254388062806067, 1];[11, 3];2;161;[11  0  3  6  7  5 10  1  2  9  8  4];[0.7998603914312089, 0.38953258801105456, 0.360232117721032, 0.705018205542431, 0.13159347115068176, 0.479879986811837, 0.6715695132677568, 0.560875820682871, 0.20854956461817006, 0.20854956461817006, 0.4254388062806067, 1];[11, 3];2;211;[11  0  3  6  2  7  5 10  1  9  8  4];[0.7998603914312089, 0.38953258801105456, 0.6673955317590429, 0.705018205542431, 0.13159347115068176, 0.479879986811837, 0.6715695132677568, 0.560875820682871, 0.20854956461817006, 0.20854956461817006, 0.4254388062806067, 1]
16059;12;12;[10];1;53;[10  5  9  1  6  3  7  0  2  4  8 11];[0.371620750881269, 0.6517778448918597, 0.3349152766330994, 0.3754500627597084, 0.27316001021776365, 0.821346885239361, 0.49951138206048346, 0.371620750881269, 0, 0.7000105691473278, 1, 0];[10];1;103;[10  5  1  9  7  0  8  6  3 11  4  2];[0.5921876630902949, 0.7872512829374249, 0.3349152766330994, 0.47392066971639113, 0.34057278192317514, 0.821346885239361, 0.49951138206048346, 0.64125781825791, 0.5009166304211592, 0.7000105691473278, 1, 0.36714511510891823];[10];1;153;[10  5  1  0  9  7  4  8  6  3 11  2];[0.7537623923800981, 0.7872512829374249, 0.3349152766330994, 0.47392066971639113, 0.547784814323118, 0.821346885239361, 0.49951138206048346, 0.64125781825791, 0.5009166304211592, 0.7000105691473278, 1, 0.36714511510891823];[10];1;203;[10  5  2  1  0  6  9  7  3  4  8 11];[0.7537623923800981, 0.808894378905339, 0.909995425683191, 0.6028076699881622, 0.547784814323118, 0.9282438313256504, 0.7169744858884047, 0.64125781825791, 0.5051773029110952, 0.7000105691473278, 1, 0.36714511510891823]
16060;13;13;[11, 10];2;61;[11  1 10  3  4  6  2  0  7  5  9  8 12];[0, 0.42247896266451596, 0, 0.24230829499333886, 0.18401597836997008, 0, 0.17201455226716447, 0, 0, 0, 0.42247896266451596, 1, 0];[11, 10];2;111;[11  1 10  3  4  6  2  0  7  5  9  8 12];[0, 0.42247896266451596, 0, 0.24230829499333886, 0.18401597836997008, 0, 0.17201455226716447, 0, 0, 0, 0.42247896266451596, 1, 0];[11, 10];2;161;[11  1 10  0  9  3 12  7  6  5  4  2  8];[0.2864196255796179, 0.42247896266451596, 0, 0.24230829499333886, 0, 0, 0, 0.21464649623803556, 0, 0.2864196255796179, 0.42247896266451596, 1, 0.21464649623803556];[11, 10];2;211;[11  1 10  0  9  3 12  7  2  6  4  5  8];[0.2864196255796179, 0.42247896266451596, 0.16916460382246895, 0.24230829499333886, 0, 0, 0, 0.21464649623803556, 0, 0.2864196255796179, 0.42247896266451596, 1, 0.21464649623803556]
16061;13;13;[11, 6, 5];3;4158;[11  6 10  0  4  9  3  1  2  8  7  5 12];[0.5617112215036308, 0.3172900076227651, 0.2593164284814612, 0.3970106647688707, 0.5188124582450673, 0, 0.9014733983547272, 0, 0.15943268948892383, 0.47987070292569156, 0.8805047478137149, 1, 0];[11, 5, 6];3;111;[11  5  6  3 10  7  0  4  9  8  2  1 12];[0.5617112215036308, 0.3172900076227651, 0.3699383280883373, 0.9010547158871566, 0.5188124582450673, 0.933873369149755, 0.9014733983547272, 0.717591332384502, 0.4776647815995073, 0.47987070292569156, 0.8805047478137149, 1, 0.18802908435781926];[11, 5, 6];3;161;[11  5  6  3 10  2  7  0  4  9  8  1 12];[0.5712901794239501, 0.4044080789643906, 0.8041800422814426, 0.9010547158871566, 0.5188124582450673, 0.933873369149755, 0.9014733983547272, 0.717591332384502, 0.4776647815995073, 0.47987070292569156, 0.8805047478137149, 1, 0.18802908435781926];[11, 5, 6];3;211;[11  5  6  3 10  2  1  7  0  4  9  8 12];[0.6248120013737974, 0.8059845934664378, 0.837443846350984, 0.9010547158871566, 0.5188124582450673, 0.933873369149755, 0.9014733983547272, 0.717591332384502, 0.4776647815995073, 0.47987070292569156, 0.8805047478137149, 1, 0.18802908435781926]
16062;13;13;[12, 1];2;56;[12  1  4  2  8  0  6  9  3 11  7  5 10];[0.5516091990713144, 0.8041076286955442, 0.6989705425804768, 0.26762937460950337, 0.773363493947734, 0, 0.5168723508995432, 0.23576258539769346, 0.5656732123287798, 0.5168723508995432, 0, 0.24952740156666176, 1];[12, 7];2;364;[12 11  7  1  3  4  2  8  0  6  9 10  5];[0.5516091990713144, 0.8041076286955442, 0.6989705425804768, 0.7915064158899855, 0.773363493947734, 0, 0.5168723508995432, 0.8273894723952965, 0.5656732123287798, 0.5168723508995432, 0.33175494209926515, 0.9370908820779917, 1];[12, 7];2;8355;[12 11 10  7  1  3  4  2  9  8  0  5  6];[0.5516091990713144, 0.8041076286955442, 0.6989705425804768, 0.7915064158899855, 0.773363493947734, 0.3631007096316095, 0.34821133243444546, 0.8273894723952965, 0.5656732123287798, 0.6964798303345988, 0.8605018710436895, 0.9370908820779917, 1];[12, 7];2;8405;[12 11 10  7  1  3  4  2  9  8  0  5  6];[0.5516091990713144, 0.8041076286955442, 0.6989705425804768, 0.7915064158899855, 0.773363493947734, 0.4048656803507665, 0.34821133243444546, 0.8273894723952965, 0.5656732123287798, 0.6964798303345988, 0.8605018710436895, 0.9370908820779917, 1]
16063;13;13;[11, 10, 9, 6];4;4158;[11 10  8  7  5  2  1  9  6  4  0  3 12];[0, 0.26549815180433567, 0.34060420227579324, 0, 0, 0.3911691072857652, 0.17698309505078338, 0.3921173175340711, 0.596611994149925, 0.19629497862622763, 0.6778393706600684, 1, 0];[11, 10, 9, 6];4;4208;[11 10  8  7  4  5  1  2  9  6  0  3 12];[0, 0.36715313280024187, 0.34060420227579324, 0, 0.40337161952448686, 0.3911691072857652, 0.17698309505078338, 0.40337161952448686, 0.596611994149925, 0.3333848001135208, 0.6778393706600684, 1, 0];[11, 10, 9, 6];4;4258;[11  1  8 10  0  7  4  5  2  9  6  3 12];[0.44425610677587213, 0.8272146476144325, 0.34060420227579324, 0, 0.40337161952448686, 0.3911691072857652, 0.17698309505078338, 0.40337161952448686, 0.7964830575861879, 0.3333848001135208, 0.6778393706600684, 1, 0];[11, 3, 10, 9];4;2259;[11  1  8  3 12 10  7  0  5  2  9  6  4];[0.44425610677587213, 0.8272146476144325, 0.34060420227579324, 0.737618841783724, 0, 0.3911691072857652, 0.17698309505078338, 0.5484642931088154, 0.7964830575861879, 0.3333848001135208, 0.6778393706600684, 1, 0.7184213681137234]
16064;13;13;[12, 1];2;56;[12  1  6  3  4  5  8  7  0  2 10  9 11];[0.2726039285016052, 0.8241237500073804, 0.2726039285016052, 0.7338037802126692, 0.5120810169078781, 0.4426939627807129, 0.7440698244689324, 0.3265310145608692, 0.3265310145608692, 0, 0.21131001119034498, 0, 1];[12, 9];2;106;[12  9  1  6  7  3  5 10  4  0  2 11  8];[0.3877728450018451, 0.8241237500073804, 0.14095367697110686, 0.7338037802126692, 0.5120810169078781, 0.5313125508527686, 0.7440698244689324, 0.7338366762960685, 0, 0.8637412175148906, 0.5140650682707486, 0.14095367697110686, 1];[12, 9];2;156;[12  9  2  1  6  7  3  5 10  4  0  8 11];[0.3877728450018451, 0.8241237500073804, 0.8532666140136347, 0.7338037802126692, 0.5120810169078781, 0.5632204502159907, 0.7440698244689324, 0.7338366762960685, 0, 0.8637412175148906, 0.5140650682707486, 0, 1];[12, 9];2;206;[12  9  2  1  6  7  3  4  5 10  0  8 11];[0.3877728450018451, 0.8241237500073804, 0.8532666140136347, 0.7338037802126692, 0.6426272655661289, 0.5632204502159907, 0.7440698244689324, 0.7338366762960685, 0.24632972694175329, 0.8637412175148906, 0.5140650682707486, 0, 1]
16065;13;13;[9, 10, 2];3;87;[ 9 10  8  2  4 12  3 11  6  5  1  0  7];[0, 0, 0.36589259029901355, 0.2576749475105556, 0.3565352898745889, 0, 0.15451670130465328, 0, 0.4148152793594143, 1, 0.7980098971538976, 0.2576749475105556, 0.2940288799478447];[9, 10, 2];3;8305;[ 9 10  5  4  8  1  2 12 11  3  6  0  7];[0, 0.3991459981532106, 0.36589259029901355, 0.2576749475105556, 0.4713334855103731, 0.5429030550477458, 0.15451670130465328, 0, 0.4148152793594143, 1, 0.7980098971538976, 0.2576749475105556, 0.2940288799478447];[9, 10, 2];3;4258;[ 9  6 10  3  4  5  8  1  2 12  7  0 11];[0, 0.3991459981532106, 0.36589259029901355, 0.7210793951965917, 0.5543745287942963, 0.5543745287942963, 0.9041416047343483, 0, 0.4148152793594143, 1, 0.7980098971538976, 0, 0.2940288799478447];[9, 10, 2];3;8405;[ 9  6 10 11  5  3  4 12  8  1  2  0  7];[0.17240137844133457, 0.3991459981532106, 0.36589259029901355, 0.7210793951965917, 0.580075184976162, 0.7720188170128187, 0.9041416047343483, 0.17240137844133457, 0.4148152793594143, 1, 0.7980098971538976, 0.7976955453391638, 0.575837611134309]
16066;13;13;[11, 10, 4, 5, 8];5;87;[11 10  4  5  8  9  2  1  3  7  0  6 12];[0, 0.14225155339266438, 0.37831926027843826, 0.14225155339266438, 0.6226457060927854, 0.5232224553679895, 0, 0, 0.42564727339735353, 0.37831926027843826, 0.7222715125717738, 1, 0];[11, 10, 9];3;170;[11 10  4  5  1  9  8  7  2 12  3  0  6];[0, 0.5227475063202754, 0.37831926027843826, 0.14225155339266438, 0.6359720745443725, 0.5232224553679895, 0, 0.42679175660496477, 0.44402113886544264, 0.5227475063202754, 0.7222715125717738, 1, 0.324662694193245];[11, 3, 10];3;161;[11  3 10  4  5  9  1  2  7  8  6  0 12];[0, 0.5227475063202754, 0.5061425724400826, 0.7858375832177737, 0.6359720745443725, 0.5232224553679895, 0, 0.42679175660496477, 0.42564727339735353, 0.5227475063202754, 0.7222715125717738, 1, 0];[11, 3, 10];3;237;[11  2  3  0 10  5  7  4  9  1  8  6 12];[0.7544654032559279, 0.5227475063202754, 0.904678640325893, 0.7858375832177737, 0.6359720745443725, 0.6617509829969677, 0, 0.6617509829969677, 0.42564727339735353, 0.5227475063202754, 0.7222715125717738, 1, 0]
16067;13;13;[11, 8, 9, 3, 7];5;87;[11  8  9  3  7 12  4  0  6  1  2  5 10];[0.35680859862689246, 0.29270180104819754, 0.2441901779145737, 0.5946963537286449, 0.382116209205619, 0, 0.29434900113427864, 0.41430612192300664, 0.7898827209168965, 0.6842245735700198, 0, 1, 0.382116209205619];[11, 2];2;106;[11  2  8 12  4  9  3  7  0  6  1 10  5];[0.35680859862689246, 0.29270180104819754, 0.8148850716420315, 0.5946963537286449, 0.7436999608382447, 0, 0.29434900113427864, 0.41430612192300664, 0.7898827209168965, 0.6842245735700198, 0.22268670991999703, 1, 0.7500200547380986];[11, 2];2;187;[11  0  2  8 12  4  9  5  3  7  6  1 10];[0.8537322771812521, 0.29270180104819754, 0.8148850716420315, 0.5946963537286449, 0.7436999608382447, 0.6825020842366939, 0.3361079119874935, 0.41430612192300664, 0.7898827209168965, 0.6842245735700198, 0.22268670991999703, 1, 0.7500200547380986];[11, 1];2;220;[11  6  0  1  2  8 12  4  9  5  3 10  7];[0.8537322771812521, 0.8439581966895238, 0.8148850716420315, 0.5946963537286449, 0.7436999608382447, 0.6825020842366939, 0.9052236506839906, 0.41430612192300664, 0.7898827209168965, 0.6842245735700198, 0.47453079683297356, 1, 0.7500200547380986]
16068;13;13;[12, 11];2;120;[12  6  4  0  1 11  7 10  5  3  2  9  8];[0.7775281114005558, 0.5325982913525641, 0, 0, 0.8245887459994825, 0.311637390323473, 0.8550242611820476, 0.333239896391456, 0, 0, 0.31225174197147654, 0.46650128971178284, 1];[12, 11];2;170;[12  6  4  0  1 11  7 10  5  2  3  9  8];[0.7775281114005558, 0.5325982913525641, 0.25506524926629015, 0, 0.8245887459994825, 0.311637390323473, 0.8550242611820476, 0.333239896391456, 0, 0, 0.31225174197147654, 0.46650128971178284, 1];[12, 11];2;285;[12  6  4  0  8  1 11  5  7 10  3  2  9];[0.7775281114005558, 0.5325982913525641, 0.25506524926629015, 0.30449067716875294, 0.8245887459994825, 0.3598867316674886, 0.8550242611820476, 0.333239896391456, 0.5576230534546883, 0, 0.31225174197147654, 0.46650128971178284, 1];[12, 11];2;464;[12  6  4  0  7  8  1 11 10  5  3  2  9];[0.7775281114005558, 0.5325982913525641, 0.25506524926629015, 0.30449067716875294, 0.8245887459994825, 0.3598867316674886, 0.8550242611820476, 0.6016620780703464, 0.5576230534546883, 0, 0.4003032032685081, 0.46650128971178284, 1]
16069;13;13;[8, 7];2;56;[ 8  7 11 10 12  1  9  2  6  5  4  3  0];[0, 0.1004896416524786, 0, 0, 0, 0, 0, 0.28627986820996426, 1, 0.1004896416524786, 0.1305798236243568, 0.28627986820996426, 0.1305798236243568];[8, 7];2;120;[ 8  9 11  7  3 10  1 12  5  4  0  2  6];[0, 0.1004896416524786, 0, 0.28414815059316845, 0, 0.08790453665347288, 0, 0.28627986820996426, 1, 0.30405215375758493, 0.19864236436976818, 0.30405215375758493, 0.1004896416524786];[8, 7];2;220;[ 8 11  3  9 10  7  1 12  6  5  4  2  0];[0, 0.1004896416524786, 0, 0.28414815059316845, 0, 0, 0, 0.16055122048772544, 1, 0.28414815059316845, 0.19864236436976818, 0.9176436086875251, 0.1004896416524786];[8, 7];2;270;[ 8 11  3  9 12  7 10  1  4  5  0  2  6];[0, 0.1004896416524786, 0, 0.28414815059316845, 0.0801709549916999, 0, 0, 0.26579335411127375, 1, 0.28414815059316845, 0.19864236436976818, 0.9176436086875251, 0.26579335411127375]
16070;13;13;[12];1;53;[12  7  9  8  0  3 11  6  2  4  5  1 10];[0.6006707487838902, 0, 0.10959955399624499, 0.3408839226265211, 0.10959955399624499, 0.10753803925284501, 0.2411175859061668, 0.8804264432819844, 0.7193725797340513, 0.8385794731649138, 0, 0.2411175859061668, 1];[12];1;103;[12  7  9  6  2  8  0  3 10  4  1  5 11];[0.6006707487838902, 0, 0.7963312847032735, 0.3408839226265211, 0, 0, 0.8293049833276652, 0.8804264432819844, 0.7193725797340513, 0.8385794731649138, 0.2911030119029518, 0, 1];[12];1;153;[12  4  7  9  6  2  8  0  5  3 10  1 11];[0.6006707487838902, 0, 0.7963312847032735, 0.3408839226265211, 0.9397976606697581, 0.3594930252167805, 0.8293049833276652, 0.8804264432819844, 0.7193725797340513, 0.8385794731649138, 0.2911030119029518, 0, 1];[12];1;203;[12  4  7  9  6  2  3  8  0  5 10  1 11];[0.6006707487838902, 0.27627219899711675, 0.7963312847032735, 0.7243084415062988, 0.9397976606697581, 0.3594930252167805, 0.8293049833276652, 0.8804264432819844, 0.7193725797340513, 0.8385794731649138, 0.2911030119029518, 0, 1]
16071;13;13;[11, 12];2;8255;[11  7  9  2  8  6 10  4  0  1  5  3 12];[0.22867325044464468, 0.2146147224969856, 0.4254672190168073, 0, 0.2965665169781295, 0, 0.3830611762757619, 0.7452898018171346, 0.4254672190168073, 0.6076031934627733, 0.351667577321046, 1, 0];[11, 12];2;8305;[11  7  9 10  8  2  6  4  0  1  5  3 12];[0.22867325044464468, 0.2146147224969856, 0.4254672190168073, 0, 0.2965665169781295, 0, 0.3830611762757619, 0.7452898018171346, 0.4254672190168073, 0.6076031934627733, 0.5262335679380614, 1, 0];[11, 12];2;156;[11 12  7  6  9  0 10  2  8  4  1  3  5];[0.6055671950034477, 0.23995478698844347, 0.4254672190168073, 0.22543006153603473, 0.2965665169781295, 0.19490395568893654, 0.7406959396599366, 0.7452898018171346, 0.4254672190168073, 0.6076031934627733, 0.5262335679380614, 1, 0.8375885637088849];[11, 12];2;206;[11 12  7  0  6  9 10  5  4  8  2  1  3];[0.743657347562712, 0.3990434124733853, 0.4254672190168073, 0.32762678771781106, 0.484160934637143, 0.4886719579307284, 0.7406959396599366, 0.7452898018171346, 0.4254672190168073, 0.6076031934627733, 0.5262335679380614, 1, 0.8670452801490874]
16072;13;13;[11, 6, 12];3;314;[11  6  0  3  7 12 10  2  4  5  1  9  8];[0.8710137474876931, 0, 0, 0.5923646458514783, 0, 0, 0.9124498268983334, 0.39854523445019285, 0, 0, 0.31160972867308945, 1, 0.3865500550146188];[11, 6, 12];3;364;[11  6  0  3 10 12  7  2  8  4  1  5  9];[0.8710137474876931, 0, 0.2926879718758575, 0.5923646458514783, 0, 0, 0.9124498268983334, 0.39854523445019285, 0.19070424031903468, 0, 0.5199097334619047, 1, 0.4146938507155747];[11, 2, 12];3;414;[11  2  6  0  3 10 12  7  4  5  8  1  9];[0.8710137474876931, 0, 0.9823316683133444, 0.5923646458514783, 0.3325970317433679, 0.24245880450684285, 0.9124498268983334, 0.39854523445019285, 0.19070424031903468, 0, 0.5199097334619047, 1, 0.4146938507155747];[11, 2, 12];3;464;[11  2  6  0  3 10 12  7  4  5  8  1  9];[0.8710137474876931, 0, 0.9823316683133444, 0.5923646458514783, 0.3325970317433679, 0.24245880450684285, 0.9124498268983334, 0.39854523445019285, 0.19070424031903468, 0, 0.5199097334619047, 1, 0.4146938507155747]
16073;13;13;[12, 10];2;8255;[12  7  4  8  3  2  1  0  9  5  6 10 11];[0.3118008124229331, 0.41387528725340395, 0.5711857470921924, 0.6410706080324615, 0.8465556866362108, 0, 0, 0.9296416771405973, 0.7320172162757291, 0.22885290840147646, 0, 0, 1];[12, 7, 4, 1];4;120;[12  7  4  1  5  8 10  3  2 11  0  6  9];[0.4764277613244833, 0.8167401573752224, 0.5711857470921924, 0.6410706080324615, 0.8465556866362108, 0.7721950611281623, 0.3995388467633608, 0.9296416771405973, 0.7320172162757291, 0.27297263983777864, 0.7172682673577234, 0.4925744586310049, 1];[12, 7, 4, 1];4;170;[12  7  4  1  9  5 11  8 10  3  2  0  6];[0.4764277613244833, 0.8167401573752224, 0.5711857470921924, 0.6410706080324615, 0.8465556866362108, 0.7721950611281623, 0.3995388467633608, 0.9296416771405973, 0.7320172162757291, 0.810525085163516, 0.7172682673577234, 0.7663223569365096, 1];[12, 10];2;220;[12  7  4 10 11  6  1  9  5  8  3  2  0];[0.4764277613244833, 0.8167401573752224, 0.5711857470921924, 0.6410706080324615, 0.8465556866362108, 0.7721950611281623, 0.8251453915370657, 0.9296416771405973, 0.7320172162757291, 0.810525085163516, 0.845190263491862, 0.8267031958706648, 1]
16074;13;13;[12, 6, 1, 10, 11];5;8255;[12  6  0  8  1  5  7  9 10  3  4  2 11];[0.8820093901318362, 0.6870921569646552, 0, 0.4314072949927952, 0, 0.5747581371418179, 0.9118711683770698, 0.5281947877639517, 0.8249274218452088, 0.5281947877639517, 0.5048159558040844, 0, 1];[12, 6, 1, 11, 10];5;8305;[12  6  7  0  8  3  1 11  5  2 10  4  9];[0.8820093901318362, 0.6870921569646552, 0.5555951806840036, 0.732038928483026, 0.43874152492570023, 0.5747581371418179, 0.9118711683770698, 0.8953946835845495, 0.8249274218452088, 0.3950101159149451, 0.5048159558040844, 0.6329819057246496, 1];[12, 6, 1, 10, 11];5;8355;[12  6  7  0  8  3  1  4 10 11  2  5  9];[0.8820093901318362, 0.6897071415637658, 0.5889734401811081, 0.732038928483026, 0.6814153306574341, 0.5747581371418179, 0.9118711683770698, 0.8953946835845495, 0.8249274218452088, 0.4703112957322985, 0.6347803327646923, 0.6329819057246496, 1];[12, 6, 1, 10, 11];5;8405;[12  6  7  0  8  1  3  4 10 11  2  5  9];[0.8820093901318362, 0.7961929154407277, 0.5889734401811081, 0.732038928483026, 0.7261517238735965, 0.5747581371418179, 0.9118711683770698, 0.8953946835845495, 0.8249274218452088, 0.4703112957322985, 0.6347803327646923, 0.6329819057246496, 1]
16075;13;13;[11, 1];2;56;[11  1  3  4  0 10 12  8  7  6  5  2  9];[0.5160916028058137, 0.5997884319090268, 0, 0.568461282229668, 0.5678109318030772, 0, 0, 0, 0.41943889374053783, 0, 0.4389656118255236, 1, 0.4389656118255236];[11, 1];2;106;[11  1  3  4  9  0 12 10  8  6  5  2  7];[0.5178825447658909, 0.5997884319090268, 0, 0.568461282229668, 0.5678109318030772, 0, 0, 0, 0.41943889374053783, 0.5362687785096611, 0.4389656118255236, 1, 0.4389656118255236];[11, 1];2;156;[11  1  3  4  9  0 10  8 12  7  2  5  6];[0.5178825447658909, 0.5997884319090268, 0, 0.568461282229668, 0.5678109318030772, 0, 0, 0.25695397727814956, 0.41943889374053783, 0.5362687785096611, 0.49039859723943535, 1, 0.41943889374053783];[11, 1];2;335;[11  0  9 12  1  3  4 10  8  7  2  5  6];[0.7808472418780634, 0.5997884319090268, 0, 0.568461282229668, 0.5678109318030772, 0, 0, 0.2905969573421221, 0.39632965218162636, 0.6880497885465422, 0.49039859723943535, 1, 0.6693453319986368]
16076;13;13;[12];1;53;[12 10  5  2  6  0  4  8 11  7  1  3  9];[0.2973281680566034, 0, 0.4733622672600842, 0, 0.2973281680566034, 0.6398759248660346, 0.2973281680566034, 0, 0.274496658237951, 0, 0.7141697437047849, 0.25245600331707185, 1];[12];1;103;[12 10  5  0  2 11  3  7  6  9  8  1  4];[0.5401885553138408, 0, 0.4733622672600842, 0.3795113787987327, 0, 0.6398759248660346, 0.35916599736602867, 0.35916599736602867, 0.1928993001634092, 0.24051157248924585, 0.7141697437047849, 0.4304808943325287, 1];[12];1;153;[12 10  5  0  2 11  3  7  6  9  4  1  8];[0.5826562786990871, 0, 0.4733622672600842, 0.3795113787987327, 0, 0.6398759248660346, 0.35916599736602867, 0.35916599736602867, 0, 0.24051157248924585, 0.7141697437047849, 0.4304808943325287, 1];[12];1;203;[12  6 10  5  0 11  9  2  3  7  4  1  8];[0.5826562786990871, 0, 0.4733622672600842, 0.3795113787987327, 0, 0.6398759248660346, 0.7231906075027492, 0.3253610328874576, 0, 0.48593582459707385, 0.7141697437047849, 0.5396461761351884, 1]
16077;13;13;[10, 11];2;56;[10 11  6  1  0  7  3  2  4  5  9  8 12];[0.25498996529907597, 0.48405428095062303, 0, 0, 0, 0, 0.7334097653312466, 0.08886716253109404, 0, 0, 1, 0.7533505411237313, 0];[10, 11];2;106;[10 11  6  1  7  0  3  2  4  5  9  8 12];[0.08886716253109404, 0.48405428095062303, 0, 0, 0, 0, 0.7334097653312466, 0.08886716253109404, 0, 0, 1, 0.7981039673113957, 0];[10, 11];2;156;[10 11  6  9  1  4  5  2  0  7  3  8 12];[0.08886716253109404, 0.48405428095062303, 0.1553110304284156, 0, 0.24325690822512877, 0.24325690822512877, 0.7517075491397937, 0.08886716253109404, 0, 0.5150583372235212, 1, 0.7981039673113957, 0];[10, 11];2;206;[10 11  6  9  1  4  5  2  0  7  3  8 12];[0.08886716253109404, 0.48405428095062303, 0.1553110304284156, 0, 0.24325690822512877, 0.24325690822512877, 0.7517075491397937, 0.08886716253109404, 0, 0.5150583372235212, 1, 0.7981039673113957, 0]
16078;13;13;[11, 9, 10, 0];4;70;[11  9 10  0  4  1  2  3  7  6  5  8 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.756630717950303, 0.6732990089602862, 1, 0];[11, 9, 10, 0];4;120;[11  9 10  0  4  1  2  3  7  6  5  8 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.756630717950303, 0.6732990089602862, 1, 0];[11, 9, 10, 0];4;170;[11  9 10  0  4  1  2  3  7  6  5  8 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.756630717950303, 0.6732990089602862, 1, 0];[11, 9, 10, 0];4;220;[11  9 10  0  4  1  2  3  7  6  5  8 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.756630717950303, 0.6981879463518303, 1, 0]
16079;13;13;[12, 11, 7];3;2109;[12 10 11  2  3  1  9  7  8  6  0  5  4];[0, 0.22936949390635217, 0.2336258302372299, 0.22936949390635217, 0, 0, 0.1339512728973891, 0.1345421477702317, 0.1345421477702317, 0.21971158882182698, 0.512081671480685, 0.32026779429942415, 1];[12, 11, 8];3;621;[12  4 11  1  2 10  8  0  6  9  3  5  7];[0.3232557108976564, 0.6425404204486327, 0.5577507962402878, 0, 0.9043937801000026, 0, 0.2635049357957615, 0, 0.3232557108976564, 0.21971158882182698, 0.512081671480685, 0.8465858562397458, 1];[12, 11, 0];3;671;[12  4 11  3  1  2 10  6  0  8  9  5  7];[0.3232557108976564, 0.6425404204486327, 0.5577507962402878, 0.7141211156785496, 0.9043937801000026, 0, 0.3723482633920399, 0, 0.3232557108976564, 0.21971158882182698, 0.512081671480685, 0.8465858562397458, 1];[12, 0, 11];3;237;[12  0  4 11  3  1  2 10  5  6  9  8  7];[0.9261674894672661, 0.6425404204486327, 0.5577507962402878, 0.726549666286668, 0.9043937801000026, 0.39298685581475856, 0.3723482633920399, 0, 0.1294619593276331, 0.21971158882182698, 0.512081671480685, 0.8465858562397458, 1]
16080;14;14;[13, 4, 11, 12, 8];5;16448;[13  4 11  7  0  3  2 10  5 12  9  6  8  1];[0.4399096413753469, 0, 0.2730841552951538, 0.37735891473047245, 0.8196960246214894, 0.24765789776333863, 0.157867417437874, 0.5257263156583123, 0.1558316693115271, 0.2087966704977271, 0.2730841552951538, 0.7143632024344205, 0.24765789776333863, 1];[13, 4, 11, 8, 12];5;16498;[13  4  6 11  8  7  9 12  0  3  2 10  5  1];[0.4399096413753469, 0, 0.2730841552951538, 0.37735891473047245, 0.8196960246214894, 0, 0.8190301263816308, 0.5257263156583123, 0.5723430231454375, 0.5045962569141969, 0.2730841552951538, 0.7143632024344205, 0.4421605215315459, 1];[13, 4, 11, 8, 12];5;16548;[13  4  6 11  0  8  9  7 12  1  2  3 10  5];[0.5868167254732612, 0.4127514513043549, 0.4127514513043549, 0.3929102720938047, 0.8196960246214894, 0.31321770980247304, 0.8190301263816308, 0.5257263156583123, 0.5723430231454375, 0.5601709025424411, 0.3929102720938047, 0.7143632024344205, 0.4421605215315459, 1];[13, 1, 10, 8, 12];5;2259;[13  1  4  6 11 10  0  8  9  7 12  3  5  2];[0.5868167254732612, 0.8439183613221412, 0, 0.48784462363580766, 0.8196960246214894, 0.31321770980247304, 0.8190301263816308, 0.5257263156583123, 0.5723430231454375, 0.5601709025424411, 0.7114933051183886, 0.7143632024344205, 0.4929580112977483, 1]
16081;14;14;[12, 3, 9];3;8255;[12  6  8  3  2  9 11  0  1  7  4  5 10 13];[0.30618056298852103, 0.2741201043500399, 0.4030577572148842, 0.5521621282752115, 0, 0, 0.9172810557767223, 0, 0.6543024386370043, 0.36493093538604343, 0, 0.3117952522999502, 1, 0];[12, 3, 9];3;8305;[12  6  4  8  1  5 10  3  0  2  9 11  7 13];[0.48341232098489556, 0.6286095289976555, 0.48341232098489556, 0.5521621282752115, 0.8968816829087263, 0.5726788209700013, 0.9172810557767223, 0, 0.6543024386370043, 0.37953216754677177, 0.5602495362095812, 0.3117952522999502, 1, 0];[12, 8, 13, 10, 3];5;671;[12  6  4  8 13  1  5 10  3  2  9 11  0  7];[0.30618056298852103, 0.6286095289976555, 0.49551635409294903, 0.5521621282752115, 0.8968816829087263, 0.5726788209700013, 0.9172810557767223, 0, 0.6543024386370043, 0.37953216754677177, 0.5602495362095812, 0.3117952522999502, 1, 0.6488770714333466];[12, 10, 8, 13, 3];5;721;[12  5  6  4 10  8 13  1  3  2  9  7 11  0];[0.30618056298852103, 0.6286095289976555, 0.49551635409294903, 0.5521621282752115, 0.8968816829087263, 0.9216959724137112, 0.9172810557767223, 0.39385679945244484, 0.6543024386370043, 0.4722575952569225, 0.8158498756604858, 0.3725756291492568, 1, 0.6488770714333466]
16082;14;14;[12, 11, 10, 4, 9];5;16448;[12  6 11  7  3 10  4  0  8 13  5  1  2  9];[0.3737590635280592, 0.23626028985252553, 0, 0.4928445943253887, 0.3900907307826912, 0.3213801562105729, 0.8935292174369212, 0.5173441800742759, 0.35671835547433217, 0, 0.4289147352537362, 0.8782445607804819, 1, 0.35585937032215775];[12, 11, 10, 9, 4];5;16498;[12  6 11 13  8  7  1  3 10  0  9  5  4  2];[0.3737590635280592, 0.5097800307756356, 0, 0.4928445943253887, 0.2244934971374477, 0.3213801562105729, 0.8935292174369212, 0.5173441800742759, 0.6196976738436712, 0.323323825074916, 0.4289147352537362, 0.8782445607804819, 1, 0.6196976738436712];[12, 11, 10, 9, 4];5;16548;[12  6 11  8  1 13  5  7  3  2 10  0  9  4];[0.3737590635280592, 0.5440034171643768, 0.43759057795868017, 0.4928445943253887, 0.2244934971374477, 0.5178325353718164, 0.8935292174369212, 0.5173441800742759, 0.68615106420989, 0.323323825074916, 0.4289147352537362, 0.8782445607804819, 1, 0.5178325353718164];[12, 11, 4, 10, 9];5;16598;[12  6 11  2  8  1 13  5  7  0  4  3 10  9];[0.49744834341099337, 0.5440034171643768, 0.7318772318729272, 0.4928445943253887, 0.49744834341099337, 0.5178325353718164, 0.8935292174369212, 0.5173441800742759, 0.68615106420989, 0.36369490078573435, 0.4289147352537362, 0.8782445607804819, 1, 0.5178325353718164]
16083;14;14;[13];1;53;[13  1  9  2 11  8  3  6 10 12  4  0  7  5];[0, 0.708431531619179, 0.5709811306969832, 0.3225113296176969, 0, 0, 0.3182055167574941, 0, 0.45195555422023664, 0.5844958782596764, 0.264851321899729, 0.4734126514902488, 0.25751425707047, 1];[13];1;103;[13  1  7  9  2 12  4  8 11  5 10  3  6  0];[0, 0.708431531619179, 0.5709811306969832, 0.3225113296176969, 0.4972903615758052, 0.4480173235106737, 0.3182055167574941, 0.6897490759134172, 0.48298297810184304, 0.5844958782596764, 0.3817710281684525, 0.4734126514902488, 0.526597951954202, 1];[13];1;153;[13  8  4  1  7  9  2  3 12 11  5 10  0  6];[0.359127709501451, 0.708431531619179, 0.5709811306969832, 0.5300845266151472, 0.7310573410606476, 0.4480173235106737, 0.3182055167574941, 0.6897490759134172, 0.9506966407692042, 0.5844958782596764, 0.3817710281684525, 0.4734126514902488, 0.526597951954202, 1];[13];1;203;[13  8  3  1  4  7  2  9 12  5 11  6 10  0];[0.359127709501451, 0.7582130946775887, 0.6365404613449699, 0.8920305230333073, 0.7310573410606476, 0.5029244603009221, 0.43954642356006063, 0.6897490759134172, 0.9506966407692042, 0.5844958782596764, 0.3817710281684525, 0.4734126514902488, 0.526597951954202, 1]
16084;14;14;[13, 12];2;120;[13  1  4  3  9 12  6  5 11  8  0  2 10  7];[0.18708111762392676, 0.5006721721203449, 0.17747858531222052, 0.24932716355467013, 0.24932716355467013, 0.23299995876272625, 0.23299995876272625, 0.12039248801685429, 0.18708111762392676, 0.24932716355467013, 0.17747858531222052, 0.23299995876272625, 0.2454708353230269, 1];[13, 12];2;621;[13  1  0  6 11  9  4  3 12 10  2  5  7  8];[0.4431072732267554, 0.5006721721203449, 0.17747858531222052, 0.24932716355467013, 0.24932716355467013, 0.1560091012893331, 0.2616342628353576, 0.13831368272219002, 0.12958877436002472, 0.24932716355467013, 0.17747858531222052, 0.2616342628353576, 0.2454708353230269, 1];[13, 12];2;671;[13  1  0  6 11  9  4  3 12 10  2  5  7  8];[0.4431072732267554, 0.5006721721203449, 0.17747858531222052, 0.24932716355467013, 0.24932716355467013, 0.1560091012893331, 0.2616342628353576, 0.13831368272219002, 0.12958877436002472, 0.24932716355467013, 0.17747858531222052, 0.2616342628353576, 0.2454708353230269, 1];[13, 12];2;2259;[13  1  5  0  9  3  6 12 11 10  2  7  8  4];[0.4431072732267554, 0.5006721721203449, 0.17747858531222052, 0.3440096983844858, 0, 0.45508050423410695, 0.2785867454784172, 0.13831368272219002, 0.12958877436002472, 0.3440096983844858, 0.17747858531222052, 0.2616342628353576, 0.2785867454784172, 1]
16085;14;14;[12, 6, 11];3;314;[12  2  6  9  0 10 11  1  7  5  4  3  8 13];[0.3791933778558956, 0, 0.6013676629888677, 0, 0, 0, 0.45141107975842387, 0, 0, 0.44605259617619586, 0.35895749481553957, 0.2718794110891502, 1, 0];[12, 10, 11];3;364;[12 10  2 11  6  9  0  8  4  5  1  3  7 13];[0.3791933778558956, 0, 0.6013676629888677, 0, 0.15214221414351525, 0, 0.45141107975842387, 0, 0.24750124735839601, 0.44605259617619586, 0.6824772814497204, 0.5670390736512153, 1, 0];[12, 10, 11];3;187;[12 10  2 11  9  6  1  0  8  4  3  5  7 13];[0.3791933778558956, 0.3808426510456463, 0.6013676629888677, 0, 0.2176778343699796, 0, 0.4452436548461473, 0, 0.24750124735839601, 0.4452436548461473, 0.6824772814497204, 0.5670390736512153, 1, 0];[12, 10, 11];3;237;[12 10  2 11  9  6  8  1  0 13  4  3  7  5];[0.3791933778558956, 0.3808426510456463, 0.6013676629888677, 0, 0.2176778343699796, 0, 0.4452436548461473, 0, 0.3887816918944511, 0.4452436548461473, 0.6824772814497204, 0.5670390736512153, 1, 0.34267174261969985]
16086;14;14;[13];1;53;[13  8  0  5  2  9 11  4  7  6  1  3 10 12];[0.6073017430453381, 0, 0.27685542499681454, 0, 0.145822149389418, 0.31652417249581843, 0, 0, 0.8414447062554432, 0.23506889651453158, 0, 0.145822149389418, 0, 1];[13];1;103;[13  8 12  0  5  2  6  4  9 11  1  3  7 10];[0.6073017430453381, 0.18847166919096536, 0.27685542499681454, 0.17695023875060806, 0.2517336519626524, 0.31652417249581843, 0.2517336519626524, 0, 0.8414447062554432, 0.23506889651453158, 0, 0.18847166919096536, 0.6849417838006934, 1];[13];1;153;[13  0  8 12  4  2  5  9 11  1  3 10  7  6];[0.930135757192233, 0.18847166919096536, 0.3970705800308488, 0.17695023875060806, 0.3970705800308488, 0.31652417249581843, 0, 0, 0.8414447062554432, 0.23506889651453158, 0.15161927079352544, 0.18847166919096536, 0.6849417838006934, 1];[13];1;203;[13  0  8 12  9  2  4  5  3 11  1 10  7  6];[0.930135757192233, 0.18847166919096536, 0.3970705800308488, 0.2668566121415523, 0.3970705800308488, 0.31652417249581843, 0, 0, 0.8414447062554432, 0.4906014170269932, 0.15161927079352544, 0.18847166919096536, 0.6849417838006934, 1]
16087;14;14;[11, 0];2;61;[11  4  0  1  6 10  5  2  7  3  9  8 12 13];[0.7919416007633217, 0.6144323326376818, 0, 0, 0.7944301448592478, 0.38214324718076287, 0.5439462370711595, 0, 0, 0, 0.44297351658124445, 1, 0, 0];[11, 0];2;111;[11  4  0  3  5  1  6 13 10  7  8  2  9 12];[0.7919416007633217, 0.6144323326376818, 0, 0.6757916219673968, 0.7944301448592478, 0.6491942527646019, 0.5439462370711595, 0.14220512161016005, 0.14220512161016005, 0, 0.44297351658124445, 1, 0, 0.46249423125121725];[11, 6];2;156;[11  6  3  4  0  5  1  2  8 13 10  9  7 12];[0.7919416007633217, 0.6144323326376818, 0.5410107613108267, 0.8839151467463087, 0.7944301448592478, 0.6491942527646019, 0.9241991476542142, 0.22059778222033644, 0.5216985875041503, 0.42158262542046593, 0.44297351658124445, 1, 0.22059778222033644, 0.46249423125121725];[11, 6];2;206;[11  6  3  4  0  5  1  2  8 13 10  9  7 12];[0.7919416007633217, 0.6144323326376818, 0.5827395420031605, 0.8839151467463087, 0.7944301448592478, 0.6491942527646019, 0.9241991476542142, 0.37569382141750557, 0.5216985875041503, 0.42158262542046593, 0.44297351658124445, 1, 0, 0.46249423125121725]
16088;14;14;[13, 1, 12];3;16448;[13  8  4  5  0  1  2  6 12  7 10  9  3 11];[0.39764737388524357, 0.39764737388524357, 0.3845188682314485, 0, 0.6777390107272974, 0.4799728999730588, 0.3123956588594923, 0.2666615827753385, 0.6846351244536131, 0.1987724760725562, 0.2666615827753385, 0, 0.3123956588594923, 1];[13, 2, 12];3;621;[13  8  2  4  0  5  1  7 12  6 10  9  3 11];[0.6109520407695037, 0.43548983057845875, 0.6805858841701369, 0, 0.6777390107272974, 0.4799728999730588, 0.3123956588594923, 0.4247513162076652, 0.6846351244536131, 0.26744048606540555, 0.2795250267477258, 0, 0.3123956588594923, 1];[13, 2, 12];3;16548;[13  5  8  2  4  0 10  9  7  1 12  6  3 11];[0.6109520407695037, 0.43548983057845875, 0.6805858841701369, 0.2319887912282855, 0.6777390107272974, 0.8257418873728333, 0.3123956588594923, 0.51807962593678, 0.6846351244536131, 0.589891075903549, 0.6086717102968096, 0.2319887912282855, 0.3123956588594923, 1];[13, 9, 12];3;16598;[13  8  5  9  2  4  0 10  7  1 12  6  3 11];[0.6109520407695037, 0.43548983057845875, 0.6805858841701369, 0.2319887912282855, 0.6777390107272974, 0.8257418873728333, 0.3123956588594923, 0.51807962593678, 0.9432861587138806, 0.825129624148277, 0.6086717102968096, 0.2319887912282855, 0.3123956588594923, 1]
16089;14;14;[9, 10, 11];3;61;[ 9 10 11  2 13  3  4  6  8  7  5  1  0 12];[0, 0.1459284812166727, 0.2358231829348633, 0.2132078101724496, 0.20101712958310422, 0.16637589324637653, 0.16728133499981018, 0.16728133499981018, 0.16728133499981018, 1, 0.2365780833669982, 0.2365780833669982, 0, 0.2132078101724496];[9, 8, 10];3;137;[ 9  6  8 10 12 11  2  3 13  4  1  5  7  0];[0, 0.1459284812166727, 0.2358231829348633, 0.2226849979898435, 0.20101712958310422, 0.12432814908337192, 0.5583141545028794, 0.12432814908337192, 0.5583141545028794, 1, 0.5289260210615151, 0.2365780833669982, 0.4315170523229914, 0.2132078101724496];[9, 8, 10];3;161;[ 9  8 10  6 11  3 13 12  7  5  4  2  0  1];[0, 0, 0, 0.22405574156317948, 0, 0, 0.46228521519588767, 0, 0.6136019361552448, 1, 0.46383038061843107, 0.22405574156317948, 0.22405574156317948, 0.22405574156317948];[9, 8, 10];3;211;[ 9  8 10  6 11  3 13 12  7  5  4  2  0  1];[0, 0, 0, 0.22405574156317948, 0, 0, 0.46228521519588767, 0, 0.6136019361552448, 1, 0.46383038061843107, 0.22405574156317948, 0.22405574156317948, 0.22405574156317948]
16090;14;14;[13, 4];2;56;[13  4  2  5 10 12  8  7  9  3  6 11  1  0];[0, 0, 0.3091219198770942, 0.16502494533274803, 0.49793124915900827, 0.30745588022520204, 0.12665335336537945, 0.23401094345336543, 0.23401094345336543, 0.18802011992954376, 0.27213547130917654, 0.12665335336537945, 0.26649245891467327, 1];[13, 4];2;170;[13  3  4  5  6  2 11  9  7 12 10  8  1  0];[0, 0, 0.40249344721459784, 0.8301218816091013, 0.730597745181993, 0.5465166727996199, 0.4172631192043865, 0.32253201203949966, 0.16936310207445712, 0.3280987628236953, 0.27213547130917654, 0.40249344721459784, 0.2822119594569724, 1];[13, 4];2;16548;[13  3  4  5  0 10  2  7  6 11  9 12  8  1];[0.6993062290185061, 0, 0.5129576084962068, 0.8301218816091013, 0.730597745181993, 0.7226251768951324, 0.4172631192043865, 0.5113567386727618, 0.16936310207445712, 0.3280987628236953, 0.6624257938171816, 0.3280987628236953, 0.2822119594569724, 1];[13, 4];2;16598;[13  0 10  3  4  5  2  7  6 11  9  1 12  8];[0.8643892576102408, 0.3224559802995858, 0.5129576084962068, 0.8301218816091013, 0.730597745181993, 0.7226251768951324, 0.4172631192043865, 0.5113567386727618, 0.16936310207445712, 0.3280987628236953, 0.8643892576102408, 0.3280987628236953, 0.2974355651978508, 1]
16091;14;14;[13, 4, 6];3;87;[13  0 10  4  6  5  1 12  8  3 11  2  7  9];[0.4497325101835916, 0.3263637109074225, 0, 0.2780893195674497, 0.41944226893612824, 0.33107188625164297, 0.3542766356345198, 0, 0.28795795559255966, 0, 0.44894280523131785, 0.22610315642882398, 0.28795795559255966, 1];[13, 6, 12];3;137;[13  7  6 12  0 10  4  5  1  3 11  8  2  9];[0.4497325101835916, 0.3263637109074225, 0, 0.2780893195674497, 0.41944226893612824, 0.33107188625164297, 0.6290901667591793, 0.8740605268699843, 0.2139198557211208, 0, 0.44894280523131785, 0.22610315642882398, 0.6036958036115093, 1];[13, 12, 6];3;187;[13  7  5 12  6  0 10  4  1  3 11  8  2  9];[0.4497325101835916, 0.35936942669033517, 0, 0.2780893195674497, 0.41944226893612824, 0.7958005793871654, 0.6290901667591793, 0.8740605268699843, 0.2139198557211208, 0, 0.44894280523131785, 0.22610315642882398, 0.7121013892957652, 1];[13, 7, 12, 11];4;237;[13  7  5 12 11  6  0 10  4  1  3  8  9  2];[0.6020440424575473, 0.35936942669033517, 0.11071011832664401, 0.2780893195674497, 0.41944226893612824, 0.7958005793871654, 0.6290901667591793, 0.8740605268699843, 0.2139198557211208, 0.18685259025398376, 0.44894280523131785, 0.6622572516519303, 0.7121013892957652, 1]
16092;14;14;[12, 11, 13, 3, 8];5;185;[12 11  6 13  7  3  8  0 10  5  4  2  1  9];[0.48080783626501117, 0, 0, 0.658839629836798, 0.3528109144315931, 0.39302239735019573, 0.8848201828020571, 0.7351119192688538, 0.6484518074424723, 0, 0.4336857663429554, 0.8855590230490367, 1, 0.8678065307588781];[12, 11, 13, 10];4;16498;[12 11  6 13  0  7  3  5  8 10  4  9  1  2];[0.7891362907514565, 0.26878417647736064, 0, 0.658839629836798, 0.42074447015379063, 0.6560689888839444, 0.8848201828020571, 0.7351119192688538, 0.6484518074424723, 0.3731014586259831, 0.6210800598493877, 0.8855590230490367, 1, 0.8678065307588781];[12, 11, 13, 10];4;16548;[12  4 11  6 13  0  7  3  5  8 10  9  1  2];[0.7891362907514565, 0.26878417647736064, 0, 0.658839629836798, 0.9051691428016534, 0.6560689888839444, 0.8848201828020571, 0.7351119192688538, 0.6484518074424723, 0.3731014586259831, 0.6210800598493877, 0.8855590230490367, 1, 0.8678065307588781];[12, 10, 11, 13];4;16598;[12  4 10 11  6 13  0  7  3  5  8  9  1  2];[0.7891362907514565, 0.26878417647736064, 0, 0.658839629836798, 0.9051691428016534, 0.6560689888839444, 0.8848201828020571, 0.7351119192688538, 0.6488806835117382, 0.5708698680682606, 0.8917537765661848, 0.8855590230490367, 1, 0.8678065307588781]
16093;14;14;[11, 5];2;61;[11 12  5  4 13  3  0  1  7  6  2  8 10  9];[0, 0, 0, 0, 0.37859999628175967, 0.37859999628175967, 0, 0, 0, 0, 0, 1, 0.5124842458431168, 0.2707880048517012];[11, 12, 13];3;111;[11 12 13  0  9  1  2  3  7  6  5  4 10  8];[0.16471507291913046, 0, 0, 0, 0, 0, 0, 0, 0, 0.16471507291913046, 0, 1, 0.5124842458431168, 0.4888018527840311];[11, 12, 13];3;161;[11 12 13  0  9  1  2  3  7  6  5  4 10  8];[0.16471507291913046, 0, 0, 0, 0, 0, 0, 0, 0, 0.16471507291913046, 0, 1, 0.5124842458431168, 0.4888018527840311];[11, 13, 12];3;211;[11 13 12  2  9  0  1  3  7  6  5  4 10  8];[0.16471507291913046, 0, 0.23751789926539313, 0, 0, 0, 0, 0, 0, 0.16471507291913046, 0, 1, 0.5124842458431168, 0.6116515747959517]
16094;14;14;[13, 1];2;87;[13 12  5 11  1  2  9  6  8  7  0  3  4 10];[0, 0.3176179836248536, 0.2213354974260158, 0, 0, 0.5743417047177631, 0.18154791488561978, 0.1424536505322544, 0.16896137481854562, 0.18154791488561978, 0, 0.4577519673292768, 0.6193806756526814, 1];[13, 0, 5];3;111;[13  0  5  9 12  2 11  7 10  1  8  3  6  4];[0.8682053139691146, 0.3176179836248536, 0.5249283463898681, 0, 0, 0.8423455034846631, 0, 0.4187401905191839, 0.16896137481854562, 0.681589666059554, 0.3861757850678538, 0.4577519673292768, 0.6193806756526814, 1];[13, 0, 5];3;161;[13  0  5 10  9 12  6  2 11  1  7  8  4  3];[0.8682053139691146, 0.43573664847207, 0.5249283463898681, 0, 0, 0.8423455034846631, 0.5811651590583575, 0.4187401905191839, 0.2925178594638866, 0.681589666059554, 0.8034876817439311, 0.4577519673292768, 0.6193806756526814, 1];[13, 7];2;211;[13  0  7  5 10  9 12  6  2 11  1  8  4  3];[0.8682053139691146, 0.43573664847207, 0.5249283463898681, 0, 0, 0.8423455034846631, 0.5811651590583575, 0.8479028618274432, 0.2925178594638866, 0.71934299406624, 0.8034876817439311, 0.4577519673292768, 0.6193806756526814, 1]
16095;14;14;[11, 3, 0, 5, 8];5;87;[11  3  0  5  8  6  4  7  2  9 13  1 10 12];[0.8021781192313302, 0, 0.17134744884461528, 0.8698342149520346, 0.3220938616142022, 0.7100630333678823, 0.5304951645470631, 0.2486157449121892, 0.5795254026192035, 0.11294072730851643, 0, 1, 0, 0.11294072730851643];[11, 0, 9];3;16498;[11  3  0  5  7  1  8  6  9 13  4  2 12 10];[0.8021781192313302, 0.6246700200208604, 0.38705481516026147, 0.8698342149520346, 0.38705481516026147, 0.7100630333678823, 0.5304951645470631, 0.6877209132270549, 0.5795254026192035, 0.4189236235879192, 0, 1, 0.32859815911561574, 0.4189236235879192];[11, 0, 9];3;16548;[11  3  0  5  7  2  1  9  8 12  6  4 13 10];[0.8021781192313302, 0.6246700200208604, 0.628375410243991, 0.8698342149520346, 0.43392972547443603, 0.7100630333678823, 0.5304951645470631, 0.6877209132270549, 0.5795254026192035, 0.6050626909703148, 0.23985734610589302, 1, 0.5435293616302866, 0.2661200013274884];[11, 0, 9];3;16598;[11  3  0  4  5  7  8  2  1  9 12  6 13 10];[0.8021781192313302, 0.6246700200208604, 0.628375410243991, 0.8698342149520346, 0.7778019933148077, 0.7100630333678823, 0.5304951645470631, 0.6877209132270549, 0.6368386047633408, 0.6050626909703148, 0.23985734610589302, 1, 0.5435293616302866, 0.2661200013274884]
16096;14;14;[12];1;53;[12 13  9  7 10  2  1  0  6  5  4  3 11  8];[0, 0, 0.2940563462171927, 0, 0, 0, 0, 0.3186542334512001, 0, 0.3527301762389874, 0.2940563462171927, 0, 1, 0.8783487393021945];[12];1;103;[12 13 10 11  9  7  5  4  8  6  2  3  0  1];[0, 0, 0, 0, 0.2880854944522406, 0.2880854944522406, 0, 0.3186542334512001, 0.2880854944522406, 0.3527301762389874, 0.7581182695940764, 0.4103572045296923, 1, 0.8783487393021945];[12];1;153;[12 13 10 11  9  7  5  4  8  6  2  3  0  1];[0, 0, 0, 0, 0.2880854944522406, 0.2880854944522406, 0, 0.3186542334512001, 0.2880854944522406, 0.3527301762389874, 0.7581182695940764, 0.4103572045296923, 1, 0.8783487393021945];[12];1;203;[12 13 10 11  9  7  5  4  8  6  2  3  0  1];[0, 0, 0, 0, 0.2880854944522406, 0.2880854944522406, 0, 0.3186542334512001, 0.2880854944522406, 0.38788588357979376, 0.7581182695940764, 0.4103572045296923, 1, 0.8783487393021945]
16097;14;14;[13, 12];2;571;[13  3  5  4  9 10  8  2 12  6  1  0  7 11];[0.11828970279281431, 0.15171830281639254, 0.1945197971425567, 0.3254091150540622, 0.2685473918183841, 0.3254091150540622, 0.15681420408179653, 0.11828970279281431, 0.1945197971425567, 0.2335679176697191, 0.2335679176697191, 0.11828970279281431, 0.1945197971425567, 1];[13, 12];2;1134;[13  5  8  6  7  3  4 10  9 12  2  1  0 11];[0, 0.15171830281639254, 0.1945197971425567, 0.3254091150540622, 0.30761068942661657, 0.6512505248764052, 0.6185653511981531, 0.5795135848376766, 0.6512505248764052, 0.2335679176697191, 0.2711344176938074, 0, 0.1945197971425567, 1];[13, 12];2;1184;[13 10  5  8  6  7 11  3  4 12  1  2  0  9];[0.12050650493389328, 0.15171830281639254, 0.12050650493389328, 0.3254091150540622, 0.30761068942661657, 0.6512505248764052, 0.6185653511981531, 0.5795135848376766, 0.6512505248764052, 0.0660279537633854, 0.8479618571342583, 0.3992717821640239, 0.23865676251827891, 1];[13, 12];2;270;[13 10  5  6  7 12  1  9 11  4  3  8  0  2];[0.12050650493389328, 0.4976344417484524, 0.12050650493389328, 0.2692463260276656, 0.30761068942661657, 0.7022510057268102, 0.6185653511981531, 0.5795135848376766, 0.15171830281639254, 0.40313422807657406, 0.8479618571342583, 0.3992717821640239, 0.4976344417484524, 1]
16098;14;14;[13];1;53;[13  7 10  6 12  2  8  3  1  4  0 11  5  9];[0.25833903120285345, 0.25833903120285345, 0.6309864720583744, 0.30153028533717496, 0.25833903120285345, 0, 0.7336248278735789, 0.9419316348189832, 0.5268843524936638, 0, 0.7631347711630654, 0.22675273701782928, 0.6524339254973279, 1];[13];1;103;[13  7 10  0  6 12  2  3  8 11  5  1  9  4];[0.7418350183310134, 0.22724671356018744, 0.6309864720583744, 0.5863101222061834, 0, 0.24553447734534217, 0.7336248278735789, 0.9419316348189832, 0.551822988251322, 0.22724671356018744, 0.7631347711630654, 0.3094325329712615, 0.6524339254973279, 1];[13];1;153;[13  7 10  0  6 12  2  3  8 11  9  5  1  4];[0.7418350183310134, 0.2191303501467422, 0.6309864720583744, 0.5863101222061834, 0, 0.24553447734534217, 0.7336248278735789, 0.9419316348189832, 0.551822988251322, 0.25426671451047633, 0.7631347711630654, 0.34207208879332646, 0.6524339254973279, 1];[13];1;203;[13  7 10 12  0  6  1  3  2  8  5 11  9  4];[0.7418350183310134, 0.7245776473130948, 0.6309864720583744, 0.7017326022358423, 0, 0.4526226871960209, 0.7336248278735789, 0.9419316348189832, 0.551822988251322, 0.25426671451047633, 0.7631347711630654, 0.34207208879332646, 0.7521525379567322, 1]
16099;14;14;[13, 11, 12];3;16448;[13 11  6  3  0 10  9  5  8  4  1  2  7 12];[0.37538017817384356, 0.11811976363073032, 0, 0.5396100868031811, 0.11811976363073032, 0.25223190458511435, 0.5751881296166846, 0, 0.11811976363073032, 0.3086157220317435, 0.3709210165484887, 0.8480837772193726, 0, 1];[13, 11, 12];3;111;[13 11 12  6  3 10  2  5  0  9  1  4  8  7];[0.37538017817384356, 0.11811976363073032, 0.4226893118358479, 0.5396100868031811, 0.11811976363073032, 0.40561210929551333, 0.5751881296166846, 0, 0.11811976363073032, 0.3086157220317435, 0.5357879676800931, 0.8480837772193726, 0.7565511148033914, 1];[13, 11, 12];3;1184;[13 11 10 12  6  3  2  5  7  0  4  1  9  8];[0.37538017817384356, 0.3483060331236846, 0.4226893118358479, 0.6895501011731667, 0.3483060331236846, 0.40561210929551333, 0.690170422786112, 0.3793885032001883, 0.24984021978347598, 0.3086157220317435, 0.8043648221053565, 0.8480837772193726, 0.7666264665003489, 1];[13, 11, 12];3;16598;[13 11  4 10 12  6  3  7  2  5  0  9  8  1];[0.37538017817384356, 0, 0.4226893118358479, 0.6895501011731667, 0.8122923157745185, 0.40561210929551333, 0.690170422786112, 0.44724218309025887, 0.24984021978347598, 0.36764246969904674, 0.8043648221053565, 0.8480837772193726, 0.7666264665003489, 1]


==> results/lane_shift_long_narrow_combined_responsibility_multiple_explanations_results_10.csv <==
obstacles,discrete,distance
0.1,0.0,0.1
0.2,0.0,0.16555555555555557
0.3,0.0,0.22888888888888892
0.4,0.003333333333333333,0.23343434343434347
0.5,0.07833333333333334,0.31466810966810976
0.6,0.11196969696969697,0.3566973304473305
0.7,0.22721139971139973,0.4634866522366523
0.8,0.2991901154401154,0.5945815295815294
0.9,0.7092965367965367,0.7859415584415583
1.0,1.0,1.0


==> results/lane_shift_long_narrow_combined_responsibility_multiple_explanations_results_11.csv <==
obstacles,discrete,distance
0.09090909090909091,0.0,0.05
0.18181818181818182,0.005555555555555555,0.05555555555555556
0.2727272727272727,0.019791666666666666,0.10309600122100122
0.36363636363636365,0.03347222222222222,0.13321886446886447
0.45454545454545453,0.054845085470085465,0.1765926434676435
0.5454545454545454,0.07471688034188034,0.2556509462759463
0.6363636363636364,0.13275641025641025,0.4049771062271062
0.7272727272727273,0.18058760683760683,0.4966216422466422
0.8181818181818182,0.3371390415140415,0.622628205128205
0.9090909090909091,0.5205914224664225,0.8064964896214898
1.0,1.0,1.0


==> results/lane_shift_long_narrow_combined_responsibility_multiple_explanations_results_12.csv <==
obstacles,discrete,distance
0.08333333333333333,0.0,0.15
0.16666666666666666,0.007738095238095238,0.1575
0.25,0.011309523809523808,0.20642715979672505
0.3333333333333333,0.011309523809523808,0.24435104147060666
0.4166666666666667,0.019047619047619046,0.27537992123195487
0.5,0.030952380952380953,0.35690659624776033
0.5833333333333334,0.11262480798771121,0.38765717098080354
0.6666666666666666,0.1282258064516129,0.45879018056121834
0.75,0.2761125192012289,0.5968115490166681
0.8333333333333334,0.39349487967229907,0.697425447701745
0.9166666666666666,0.5648127128831898,0.8215016370181167
1.0,1.0,1.0


==> results/lane_shift_long_narrow_combined_responsibility_multiple_explanations_results_13.csv <==
obstacles,discrete,distance
0.07692307692307693,0.05,0.1
0.15384615384615385,0.05,0.16018518518518518
0.23076923076923078,0.05,0.22571759259259258
0.3076923076923077,0.05,0.2517051467051467
0.38461538461538464,0.05,0.26221651034151033
0.46153846153846156,0.07196969696969698,0.30005980130980137
0.5384615384615384,0.08884680134680134,0.3345279951529952
0.6153846153846154,0.10686026936026935,0.3908921171421172
0.6923076923076923,0.21836550024050022,0.4667720242720243
0.7692307692307693,0.3396789321789322,0.556200234950235
0.8461538461538461,0.4754960317460317,0.6762732637732639
0.9230769230769231,0.5889941077441077,0.8101267945017945
1.0,1.0,1.0


==> results/lane_shift_long_narrow_combined_responsibility_multiple_explanations_results_14.csv <==
obstacles,discrete,distance
0.07142857142857142,0.05,0.2
0.14285714285714285,0.05,0.2
0.21428571428571427,0.052941176470588235,0.21617811314502494
0.2857142857142857,0.052941176470588235,0.22989307013836907
0.35714285714285715,0.05727124183006536,0.24850606006283443
0.42857142857142855,0.1110060690943044,0.27300068877335026
0.5,0.12148586707410236,0.3032040298780294
0.5714285714285714,0.1339328155504626,0.31694012586310083
0.6428571428571429,0.20788770053475938,0.4061408487614665
0.7142857142857143,0.24718694295900176,0.5230127816580771
0.7857142857142857,0.29103270095917155,0.5989706112498967
0.8571428571428571,0.36567249131587365,0.6959212774880352
0.9285714285714286,0.531436584051622,0.8431221975046533
1.0,1.0,1.0


==> results/lane_shift_long_narrow_runs_results.csv <==
obstacles,exhaustive,discrete_50,discrete_100,euclidean_50,euclidean_100
10,1024,701.0,654.0,303.0,407.0
11,2048,1184.0,1150.0,316.0,299.0
12,4096,2073.0,2485.0,704.0,539.0
13,8192,5118.0,4632.0,1820.0,1601.0
14,16384,10638.0,10570.0,3797.0,3917.0


==> results/lane_shift_long_wide_combined_exhaustive_observed_results.csv <==
ctx_idx;num_of_obstacles;explanation;explanation_size;runs
17000;10;[1, 8, 9];3;120
17001;10;[0, 7, 8, 9];4;260
17002;10;[0, 8, 9];3;92
17003;10;[7, 8];2;54
17004;10;[8, 9];2;56
17005;10;[8, 9];2;56
17006;10;[3, 7, 9];3;155
17007;10;[0, 2, 6, 7, 8, 9];6;743
17008;10;[7, 8, 9];3;176
17009;10;[0, 1, 2, 3, 4, 5, 6, 7, 8];9;1014
17010;10;[4, 8, 9];3;166
17011;10;[1, 7, 8];3;118
17012;10;[7, 8, 9];3;176
17013;10;[7, 8, 9];3;176
17014;10;[2, 7, 8, 9];4;351
17015;10;[0, 3, 7, 8, 9];5;497
17016;10;[7, 8, 9];3;176
17017;10;[8, 9];2;56
17018;10;[2, 6, 8, 9];4;350
17019;10;[2, 4, 5, 8, 9];5;608
17020;11;[7, 9, 10];3;231
17021;11;[8, 9, 10];3;232
17022;11;[0, 3, 8, 9, 10];5;737
17023;11;[9, 10];2;67
17024;11;[8, 9, 10];3;232
17025;11;[3, 9, 10];3;197
17026;11;[0, 7, 8, 10];4;350
17027;11;[8, 9, 10];3;232
17028;11;[0, 1, 5, 9, 10];5;636
17029;11;[0, 6, 8, 9, 10];5;771
17030;11;[0, 6, 8, 9, 10];5;771
17031;11;[0, 2, 9, 10];4;296
17032;11;[7, 8, 9];3;229
17033;11;[9, 10];2;67
17034;11;[5, 9, 10];3;222
17035;11;[1, 9, 10];3;148
17036;11;[0, 8, 9, 10];4;352
17037;11;[3, 9, 10];3;197
17038;11;[7, 8, 10];3;230
17039;11;[0, 9, 10];3;112
17040;12;[9, 10, 11];3;299
17041;12;[3, 7, 9, 10];4;718
17042;12;[1, 5, 7, 10, 11];5;1315
17043;12;[10, 11];2;79
17044;12;[9, 10];2;77
17045;12;[8, 9, 10, 11];4;794
17046;12;[10, 11];2;79
17047;12;[0, 8, 9];3;129
17048;12;[7, 8, 9, 10];4;790
17049;12;[0, 4, 10, 11];4;429
17050;12;[5, 10, 11];3;279
17051;12;[2, 6, 10, 11];4;658
17052;12;[5, 10, 11];3;279
17053;12;[8, 9];2;74
17054;12;[0, 9, 10];3;132
17055;12;[2, 9, 10];3;213
17056;12;[0, 1, 3, 4, 5, 8, 9];7;2646
17057;12;[0, 8, 9, 10];4;461
17058;12;[0, 4, 9, 10];4;427
17059;12;[3, 9, 10, 11];4;724
17060;13;[5, 11, 12];3;343
17061;13;[3, 11, 12];3;294
17062;13;[0, 9, 10];3;153
17063;13;[9, 11, 12];3;377
17064;13;[2, 10, 11, 12];4;883
17065;13;[7, 10, 11];3;366
17066;13;[0, 8, 10];3;150
17067;13;[1, 8, 9, 10, 11];5;1914
17068;13;[9, 10];2;87
17069;13;[4, 11, 12];3;322
17070;13;[2, 11, 12];3;258
17071;13;[6, 8, 10];3;350
17072;13;[9, 10, 11];3;375
17073;13;[2, 9, 10, 12];4;881
17074;13;[1, 10, 11];3;211
17075;13;[11, 12];2;92
17076;13;[10, 12];2;91
17077;13;[0, 3, 7, 10, 11];5;1450
17078;13;[10, 11, 12];3;378
17079;13;[0, 7, 9, 10];4;583
17080;14;[12, 13];2;106
17081;14;[1, 8, 12, 13];4;966
17082;14;[0, 9, 12, 13];4;752
17083;14;[1, 12, 13];3;250
17084;14;[10, 11];2;101
17085;14;[3, 11, 12];3;348
17086;14;[12, 13];2;106
17087;14;[12, 13];2;106
17088;14;[2, 11, 13];3;304
17089;14;[2, 11, 12];3;303
17090;14;[0, 11, 12, 13];4;756
17091;14;[10, 12];2;102
17092;14;[2, 9, 12, 13];4;1137
17093;14;[12, 13];2;106
17094;14;[11, 12, 13];3;470
17095;14;[5, 10, 12];3;410
17096;14;[10, 11];2;101
17097;14;[7, 10, 11];3;445
17098;14;[11, 12, 13];3;470
17099;14;[3, 12, 13];3;350


==> results/lane_shift_long_wide_combined_responsibility_discrete_discrete_sampling_results.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
17000;10;10;[1, 9, 8];3;314;[1 2 6 7 9 8 3 0 4 5];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 8, 9];3;621;[0 3 7 8 2 5 6 1 9 4];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[3, 9, 8];3;671;[0 3 7 5 9 8 2 1 6 4];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5];[3, 8, 9];3;721;[0 2 3 5 7 8 9 1 6 4];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5]
17001;10;10;[5, 7, 8, 9];4;1084;[1 2 5 4 3 0 6 7 8 9];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[5, 9, 7, 8];4;1134;[1 2 5 4 9 3 6 0 7 8];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[0, 9, 7, 8];4;1184;[0 1 2 4 5 9 6 3 7 8];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[8, 0, 7, 9];4;721;[8 0 2 1 4 5 7 3 9 6];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0, 0.5]
17002;10;10;[5, 8, 9];3;1084;[7 1 3 2 5 4 6 8 9 0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333];[0, 8, 9];3;1134;[7 0 2 1 4 8 5 3 6 9];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333];[0, 8, 9];3;1184;[7 0 2 1 4 8 5 3 6 9];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333];[0, 8, 9];3;1234;[7 0 2 1 3 4 5 6 8 9];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333]
17003;10;10;[8, 7];2;70;[3 8 6 7 9 2 0 1 4 5];[0.25, 0.25, 0.3333333333333333, 1.0, 0.25, 0.25, 0.5, 0.5, 1.0, 0.3333333333333333];[8, 7];2;364;[3 8 6 1 7 5 9 2 4 0];[0.25, 0.5, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333, 0.5, 0.5, 1.0, 0.3333333333333333];[8, 7];2;1184;[3 8 1 0 6 7 5 2 9 4];[0.5, 0.5, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333, 0.5, 0.5, 1.0, 0.3333333333333333];[8, 7];2;721;[3 8 1 0 6 7 5 2 4 9];[0.5, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.3333333333333333]
17004;10;10;[8, 9];2;571;[0 2 3 4 6 5 7 8 9 1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 8];2;1134;[0 3 6 5 9 2 4 1 7 8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[9, 8];2;1184;[0 1 3 4 6 5 9 2 7 8];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[9, 8];2;1234;[0 1 3 4 6 5 9 2 7 8];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
17005;10;10;[8, 9];2;87;[1 2 3 8 9 5 4 0 7 6];[0.25, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[8, 9];2;137;[2 5 6 8 9 3 7 0 4 1];[0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[8, 9];2;187;[2 5 6 8 9 1 3 0 7 4];[0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[9, 8];2;270;[2 7 6 5 9 8 3 1 4 0];[0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5]
17006;10;10;[3, 7, 9];3;1084;[0 3 6 1 5 4 7 8 9 2];[0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 7, 9];3;1134;[0 1 3 6 2 4 5 7 8 9];[0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 9, 7];3;671;[0 1 3 4 6 9 5 2 7 8];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[3, 9, 7];3;721;[0 1 3 4 6 9 5 2 7 8];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
17007;10;10;[1, 3, 7, 5, 6, 8, 0, 4];8;571;[1 3 7 5 6 8 9 0 4 2];[0.25, 0.5, 0.25, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[1, 3, 5, 4, 7, 0, 6, 8];8;621;[1 3 5 4 7 0 2 6 8 9];[0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[1, 0, 3, 4, 7, 5, 8, 6];8;671;[1 0 3 4 7 5 8 2 6 9];[0.5, 1.0, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[1, 0, 3, 4, 7, 5, 8, 6];8;721;[1 0 3 4 7 5 8 2 6 9];[0.5, 1.0, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
17008;10;10;[8, 7, 9];3;571;[0 1 8 2 4 5 7 3 9 6];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333];[7, 8, 9];3;1134;[7 0 1 8 3 4 5 2 6 9];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333];[7, 8, 9];3;285;[1 7 2 0 3 8 9 4 6 5];[0.5, 1.0, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5];[7, 8, 9];3;335;[1 7 2 0 3 8 9 4 6 5];[0.5, 1.0, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5]
17009;10;10;[8, 1, 7, 3, 5, 4, 2, 0, 6];9;571;[8 1 7 3 5 4 2 0 6 9];[0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 1.0, 0.25];[8, 1, 7, 3, 5, 2, 0, 6, 4];9;1134;[8 1 7 3 9 5 2 0 6 4];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 1.0, 0.5];[6, 8, 5, 1, 7, 3, 0, 4, 2];9;1184;[6 8 5 1 7 3 9 0 4 2];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 1.0, 0.5, 1.0, 0.5];[6, 7, 8, 1, 3, 2, 0, 4, 5];9;1234;[6 7 8 1 9 3 2 0 4 5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 1.0, 1.0, 1.0, 0.5]
17010;10;10;[4, 9, 8];3;1084;[0 2 3 4 6 9 1 5 7 8];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.5, 0.25, 0.25, 0.5];[4, 9, 8];3;1134;[0 1 2 3 4 5 6 7 9 8];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[4, 9, 8];3;1184;[0 1 2 3 4 5 6 7 9 8];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[4, 8, 9];3;1234;[0 1 2 3 4 5 6 7 8 9];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
17011;10;10;[5, 8, 7];3;61;[5 8 7 0 4 2 9 1 6 3];[0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.5, 0.2, 0.3333333333333333, 0.5, 0.25];[3, 8, 7];3;235;[3 5 8 1 6 4 7 0 9 2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[3, 7, 8];3;414;[3 7 5 4 9 8 2 1 6 0];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5];[3, 7, 8];3;721;[0 3 5 4 6 7 9 8 1 2];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
17012;10;10;[7, 8, 9];3;571;[0 1 2 3 5 6 7 8 9 4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 8, 9];3;1134;[0 1 2 3 4 5 6 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 7, 8];3;1184;[0 9 2 1 4 5 6 3 7 8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[9, 8, 7];3;721;[0 1 9 8 4 5 2 3 7 6];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
17013;10;10;[7, 9, 8];3;1084;[0 2 1 3 4 5 7 9 6 8];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[7, 8, 9];3;1134;[3 0 2 7 1 4 5 6 8 9];[0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 8, 9];3;1184;[3 0 2 7 1 4 5 6 8 9];[0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 8, 9];3;1234;[3 0 2 5 7 1 4 6 8 9];[0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
17014;10;10;[6, 8, 7, 9];4;1084;[1 6 5 4 8 3 0 2 7 9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[2, 7, 8, 9];4;1134;[0 1 2 3 4 5 6 7 8 9];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[2, 7, 8, 9];4;1184;[0 1 2 3 4 5 6 7 8 9];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[2, 7, 8, 9];4;1234;[0 1 2 3 4 5 6 7 8 9];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
17015;10;10;[6, 9, 0, 7, 8];5;1084;[6 5 9 0 3 2 4 1 7 8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[3, 9, 8, 2, 7];5;621;[3 6 5 4 9 8 2 1 7 0];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[2, 1, 8, 9, 7];5;1184;[2 0 1 3 4 5 6 8 9 7];[0.5, 0.5, 1.0, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[2, 7, 1, 8, 9];5;1234;[2 7 1 0 3 4 5 6 8 9];[0.5, 0.5, 1.0, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5, 0.5]
17016;10;10;[8, 7, 9];3;571;[1 5 8 2 3 4 7 0 9 6];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333];[7, 8, 9];3;621;[4 1 5 2 7 8 9 0 3 6];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 0.5, 0.25, 0.5, 0.5, 0.5];[9, 8, 7];3;671;[4 9 5 1 8 2 3 0 7 6];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 0.5, 0.25, 0.3333333333333333, 0.5, 1.0];[9, 8, 7];3;721;[4 9 5 1 8 2 3 0 7 6];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 0.5, 0.25, 0.3333333333333333, 0.5, 1.0]
17017;10;10;[9, 8];2;1084;[0 2 3 5 7 6 9 8 4 1];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[8, 9];2;1134;[8 3 5 2 6 7 9 4 1 0];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5];[8, 9];2;1184;[8 3 5 2 6 7 9 4 1 0];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5];[8, 9];2;1234;[8 1 3 2 6 5 7 4 9 0];[0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5]
17018;10;10;[8, 2, 6, 9];4;1084;[8 0 3 2 6 4 9 1 7 5];[0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333];[8, 2, 6, 9];4;1134;[1 5 8 2 3 4 0 6 9 7];[0.5, 1.0, 0.5, 0.5, 0.5, 1.0, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333];[8, 2, 6, 9];4;1184;[1 5 8 2 3 4 6 0 7 9];[0.5, 1.0, 0.5, 0.5, 0.5, 1.0, 0.5, 0.5, 1.0, 0.5];[8, 2, 6, 9];4;1234;[1 3 5 8 2 4 6 0 7 9];[0.5, 1.0, 0.5, 1.0, 0.5, 1.0, 0.5, 0.5, 1.0, 0.5]
17019;10;10;[8, 2, 5, 9, 4];5;1084;[0 1 8 2 5 6 7 3 9 4];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[4, 5, 8, 2, 9];5;1134;[7 0 4 1 5 8 3 2 6 9];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333];[2, 4, 8, 9, 5];5;1184;[2 4 7 0 1 8 6 3 9 5];[0.5, 0.5, 1.0, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333];[2, 4, 8, 5, 9];5;1234;[2 4 7 0 1 8 5 3 6 9];[0.5, 0.5, 1.0, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333]
17020;11;11;[7, 9, 10];3;2109;[ 6  8  3  0  7  4  9  1  5  2 10];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25];[7, 10, 9];3;2159;[ 6  8  3  0  5  4  7  1 10  9  2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 10, 9];3;2209;[ 6  8  3  0  5  4  7  1 10  9  2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[9, 7, 10];3;2259;[ 2  6  9  8  3  4  1  0  7  5 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
17021;11;11;[10, 9, 8];3;2109;[ 0  5 10  9  7  4  2  1  6  3  8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.5];[9, 10, 8];3;2159;[ 0  5  7  9 10  2  3  1  6  4  8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5];[10, 9, 8];3;2209;[ 0  3  7  5 10  9  2  1  6  4  8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5];[10, 9, 8];3;2259;[ 0  3  7  5 10  9  2  1  6  4  8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5]
17022;11;11;[9, 0, 4, 10, 8];5;2109;[ 9  0  2  1  4  7 10  3  6  5  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333];[9, 2, 8, 10, 5];5;2159;[ 9  2  8  0  4  7  1  3 10  5  6];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333];[9, 3, 8, 10, 4];5;414;[ 9  3  8  2 10  4  1  0  7  6  5];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5];[9, 3, 8, 10, 4];5;464;[ 9  3  8  2 10  4  1  0  7  6  5];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5]
17023;11;11;[9, 10];2;2109;[ 1  2  5  4  7  0  3  6  8  9 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2];[10, 9];2;2159;[ 7  4 10  8  5  6  1  2  0  3  9];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5];[10, 9];2;671;[ 7  4 10  8  5  3  1  2  9  6  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5];[10, 9];2;2259;[ 2  4  7  8 10  1  3  0  6  5  9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5]
17024;11;11;[9, 10, 8];3;61;[ 9 10  8  1  7  3  5  4  6  2  0];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5];[10, 9, 8];3;137;[ 4 10  9  8  5  3  7  2  6  0  1];[0.25, 0.25, 0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5];[8, 9, 10];3;671;[ 4  5  7  8  9 10  3  0  6  1  2];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5];[8, 9, 10];3;721;[ 4  5  7  8  9 10  3  0  6  1  2];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5]
17025;11;11;[3, 10, 9];3;2109;[ 0  2  3  7  8  6 10  5  9  1  4];[1.0, 0.25, 0.5, 0.5, 0.2, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333];[3, 10, 9];3;2159;[ 0  2  3  7  8  6 10  5  4  1  9];[1.0, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333];[3, 10, 9];3;2209;[ 0  2  3  7  8  6 10  5  4  1  9];[1.0, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333];[3, 10, 9];3;2259;[ 0  2  3  7 10  8  1  5  6  4  9];[1.0, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5]
17026;11;11;[0, 7, 8, 10];4;2109;[ 0  3  7  9  5  4  8  1  6  2 10];[0.5, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.25];[8, 0, 7, 10];4;2159;[ 8  0  3  1  6  7  9  5  4  2 10];[0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5, 0.25];[8, 0, 10, 7];4;2209;[ 8  0  3  1  6 10  9  7  5  4  2];[0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5, 0.5];[8, 0, 7, 10];4;2259;[ 8  0  2  1  4  6  7  3 10  9  5];[0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5, 0.5]
17027;11;11;[10, 8, 9];3;2109;[ 2  7  6  4  1  3 10  8  5  0  9];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333];[8, 10, 9];3;2159;[ 5  0  4  2  6  7  3  1  8 10  9];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 1.0, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333];[9, 10, 8];3;2209;[ 5  0  2  1  3  4  6  7  9 10  8];[0.5, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[8, 9, 10];3;2259;[ 5  0  2  1  3  4  6  7  8  9 10];[0.5, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5, 0.5, 0.5, 0.5, 0.5]
17028;11;11;[0, 10, 2, 6, 9];5;2109;[ 0  4  7  8 10  2  3  1  6  5  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5];[4, 10, 3, 5, 9];5;2159;[ 4  0  7  8 10  2  3  1  6  5  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5];[4, 10, 3, 5, 9];5;2209;[ 4  0  7  8 10  2  3  1  6  5  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5];[2, 0, 6, 10, 9];5;2259;[ 2  4  3  0  7  6 10  8  5  1  9];[0.5, 0.3333333333333333, 1.0, 0.5, 1.0, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5]
17029;11;11;[3, 5, 6, 8, 9];5;2109;[ 1  3 10  0  4  5  6  2  7  8  9];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[0, 9, 10, 6, 8];5;2159;[ 0  1  5  4  7  9 10  3  6  2  8];[0.5, 0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5];[0, 10, 9, 6, 8];5;2209;[ 0  1  3  4  7  5 10  9  6  2  8];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5];[0, 10, 9, 6, 8];5;2259;[ 0  1  3  4  7  5 10  9  6  2  8];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5]
17030;11;11;[0, 9, 6, 8, 10];5;2109;[ 0  1  2  3  4  5  7  9  6  8 10];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.25, 0.5, 0.25, 0.5, 0.25];[0, 9, 6, 8, 10];5;2159;[ 0  1  2  3  4  5  7  9  6  8 10];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[0, 9, 10, 6, 8];5;2209;[ 0  1  2  3  4  5  7  9 10  6  8];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5];[10, 0, 9, 6, 8];5;2259;[ 2 10  3  0  7  5  9  4  6  1  8];[0.5, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 1.0]
17031;11;11;[0, 2, 10, 9];4;2109;[ 0  1  2  3  7 10  8  4  9  5  6];[1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[0, 2, 10, 9];4;2159;[ 0  1  2  3  4  6  7  8 10  9  5];[1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 4, 9, 10];4;2209;[ 0  4  7  1  3  2  5  6  8  9 10];[1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 4, 9, 10];4;2259;[ 0  6  5  4  7  9  1  3  2  8 10];[1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
17032;11;11;[7, 9, 8];3;1084;[ 0  2  3  5  7  6  9  8 10  4  1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 8, 9];3;2159;[ 0  1  2  3  5  6  7  8 10  9  4];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 8, 9];3;1184;[ 0  1  2  3  4  5  6  7  8  9 10];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 8, 9];3;1234;[ 0  1  2  3  4  5  6  7  8  9 10];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
17033;11;11;[10, 9];2;571;[ 1  3 10  0  6  5  7  4  9  8  2];[0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[10, 9];2;621;[ 1  2  3  5  7  6 10  9  4  0  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[10, 9];2;671;[ 2  7  3  1  6  5 10  9  4  0  8];[0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333, 0.3333333333333333];[10, 9];2;721;[ 2  7  3  1  6  5 10  9  4  0  8];[0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333, 0.3333333333333333]
17034;11;11;[7, 10, 9];3;2109;[ 3  7  5  4  2  1  0  8 10  9  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.2, 0.5, 0.25, 0.25, 0.25];[5, 9, 10];3;2159;[ 3  6  5  4  7  9 10  2  1  0  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[5, 9, 10];3;2209;[ 3  6  5  4  7  9 10  2  1  0  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[5, 9, 10];3;2259;[ 3  6  5  4  7  9 10  2  1  0  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5]
17035;11;11;[1, 9, 10];3;2109;[ 3  7  5  4  2  1  0  6  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25];[1, 9, 10];3;2159;[ 3  7  5  4  2  1  0  6  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 9, 10];3;2209;[ 1  3  5  4  7  8  2  0  6  9 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[1, 9, 10];3;2259;[ 2  1  3  4  7  5  8  0  6  9 10];[0.3333333333333333, 0.5, 1.0, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
17036;11;11;[0, 9, 10, 8];4;2109;[ 0  1  2  9  6  4 10  3  7  5  8];[0.5, 0.5, 0.5, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.2, 0.5, 0.3333333333333333];[9, 0, 10, 8];4;2159;[ 9  1  2  0  4  6 10  3  7  5  8];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.2, 1.0, 0.3333333333333333];[9, 0, 10, 8];4;2209;[ 9  0  2  1 10  5  4  3  6  7  8];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 1.0, 0.5];[9, 0, 10, 8];4;2259;[ 9  0  2  1 10  5  4  3  7  6  8];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5]
17037;11;11;[3, 10, 9];3;2109;[ 1  2  3  5 10  8  0  4  7  6  9];[0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25];[10, 8, 9];3;621;[ 2 10  8  0  4  5  1  3  9  6  7];[0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.5];[3, 10, 9];3;187;[ 3  2 10  9  0  8  5  1  7  6  4];[0.3333333333333333, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.5];[3, 9, 10];3;464;[ 7  1  3  2  4  9 10  0  8  5  6];[0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.5, 0.5]
17038;11;11;[7, 8, 10];3;2109;[ 0  1  3  9  4  5  6  2  7  8 10];[0.5, 0.5, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.2];[7, 10, 8];3;2159;[ 0  1  3  9  7  5 10  2  6  4  8];[0.5, 0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333];[7, 8, 10];3;671;[ 0  1  3  9  7  6  8  5 10  2  4];[0.5, 0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[7, 8, 10];3;721;[ 0  1  3  9  7  6  8  5 10  2  4];[0.5, 0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
17039;11;11;[8, 9, 10];3;185;[ 8  0  6  2  9 10  3  1  7  5  4];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.3333333333333333];[8, 10, 9];3;235;[ 8  0  3  2  6 10  9  7  4  5  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333];[8, 9, 10];3;2209;[ 8  0  2  1  4  5  6  3  7  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333];[8, 9, 10];3;2259;[ 8  0  2  1  4  5  6  3  7  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333]
17040;12;12;[9, 10, 11];3;2109;[ 0  3  6  9  5  4  7  2 10  8 11  1];[0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[9, 10, 11];3;4208;[ 6  0  9  2 10  1  3  4  7  5  8 11];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 1.0, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25];[9, 10, 11];3;4258;[ 6  0  9  2  3  4  8  1 10  5  7 11];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25];[9, 10, 11];3;4308;[ 6  0  9  2  3  4  5  1 10  8 11  7];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
17041;12;12;[3, 10, 7, 9];4;1084;[ 3 10  5  1  6  7  8  4  9 11  0  2];[0.2, 0.25, 0.2, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25];[3, 7, 9, 10];4;170;[ 3  5  7  9 10 11  2  0  6  4  1  8];[0.25, 0.25, 0.25, 1.0, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 7, 9, 10];4;220;[ 3  5  7  9 10 11  2  0  6  4  1  8];[0.25, 0.25, 0.25, 1.0, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 7, 10, 9];4;335;[ 3  2  7  5 10 11  9  0  6  4  1  8];[0.25, 0.25, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
17042;12;12;[5, 1, 10, 7, 11];5;4158;[ 5  8  9  0  3  4  2  1 10  7 11  6];[0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[5, 1, 7, 10, 11];5;4208;[ 3  5  6  8  9  1  2  0  7  4 10 11];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[5, 1, 7, 10, 11];5;4258;[ 3  6  5  4  9  8  2  1  7  0 10 11];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[7, 10, 5, 1, 11];5;4308;[ 7 10  5  2  4  6  8  3  9  0  1 11];[0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 1.0, 0.25]
17043;12;12;[11, 10];2;571;[ 1  3 11  2  6  9  8  5 10  7  0  4];[0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333];[11, 10];2;4208;[ 1  3 11  2  6  5  7  4  9  8 10  0];[0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[11, 10];2;4258;[ 2  8  3  1 11  6  0  4  7  5  9 10];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333];[10, 11];2;1234;[ 2  8  3  1  7  6  9  4 10 11  5  0];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
17044;12;12;[9, 10];2;70;[ 5  9 10  7 11  6  0  1  2  8  4  3];[0.25, 0.25, 0.25, 0.2, 0.2, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333];[9, 10];2;137;[ 1  2  5  9 10 11  7  3  6  4  0  8];[0.25, 0.5, 0.5, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333];[9, 10];2;1184;[ 1  2  7  5  9  4  6  0 11 10  3  8];[0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333];[9, 10];2;4308;[ 1  2  7  5  9  3  4  0  6 10 11  8];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333]
17045;12;12;[9, 10, 8, 11];4;4158;[ 9  0  6  5 10  2  3  1  7  4  8 11];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 1.0, 0.3333333333333333, 0.25];[9, 11, 10, 8];4;4208;[ 9  0  2  1  6  5  7  4 11 10  3  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.3333333333333333];[9, 11, 10, 8];4;4258;[ 9  0  2  1  6  5  7  4 11 10  3  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.3333333333333333];[9, 11, 10, 8];4;4308;[ 9  0  2  1  6  5  7  4 11 10  3  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.3333333333333333]
17046;12;12;[10, 11];2;4158;[ 6  7  4  0  3  2  1  5  8  9 10 11];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[10, 11];2;4208;[ 0  6  2  1  5  4  7  8  3  9 10 11];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[10, 11];2;4258;[ 0  7  6  1  5  2  8  3  4  9 10 11];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25];[10, 11];2;4308;[ 0  7  6  4 10  9  3  2  5  1  8 11];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
17047;12;12;[0, 8, 9];3;4158;[ 0  1  3  8 10  5  6  4  9 11  7  2];[0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[9, 8, 0];3;621;[ 6  4  9  8  3 10  0  1  7  5  2 11];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.25];[9, 8, 2];3;285;[ 6  4  9  8  3  2  0  1 10  5 11  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[0, 8, 9];3;721;[ 0  4  6  8  9 11  3  1  7  5  2 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5]
17048;12;12;[9, 10, 7, 8];4;4158;[ 6  9 11  1  5  4  3  2 10  7  0  8];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333];[4, 9, 7, 3, 8];5;2159;[ 0  2  5  4  6  9 11  1  7  3  8 10];[0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[10, 9, 7, 8];4;4258;[ 0  1  3  4  6  5 10  9 11  2  7  8];[1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 6, 7, 8, 9];5;1234;[ 0  1  2  3  4  5  6  7  8  9 10 11];[1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
17049;12;12;[0, 10, 4, 11];4;4158;[ 0  6  8  5  9 10  7  1  2  4 11  3];[1.0, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25];[0, 4, 10, 11];4;4208;[ 0  6  8  3  5  4  7  2 10  9  1 11];[1.0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25];[0, 4, 10, 11];4;4258;[ 0  6  8  2  3  4  5  1  7  9 10 11];[1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 4, 10, 11];4;4308;[ 0  2  6  8  3  4  5  1  7  9 10 11];[1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
17050;12;12;[10, 6, 11];3;4158;[ 0 10  6  1  9  7  3  2  4  5  8 11];[0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25];[11, 6, 10];3;2159;[ 0 11  9  2  7  6  1  4 10  3  5  8];[1.0, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 1.0];[11, 6, 10];3;2209;[ 0 11  2  1  9  4  7  6 10  3  5  8];[1.0, 0.5, 0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 1.0];[11, 6, 10];3;2259;[ 0 11  2  1  9  4  7  6 10  3  5  8];[1.0, 0.5, 0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 1.0]
17051;12;12;[6, 11, 2, 10];4;4158;[ 6 11  8  0  9  3  2  1  7  5  4 10];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5];[6, 11, 2, 10];4;4208;[ 0  6 11  2  9 10  1  3  7  5  4  8];[1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5];[2, 6, 11, 10];4;4258;[ 0  2  6  4 11  9  1  8 10  7  3  5];[1.0, 0.3333333333333333, 1.0, 0.25, 0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[2, 6, 11, 10];4;4308;[ 0  2  6  4 11  9  7  1  8 10  5  3];[1.0, 0.3333333333333333, 1.0, 0.25, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
17052;12;12;[5, 10, 11];3;2109;[ 3  2  5  4 10  9  0  1  8  7 11  6];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[5, 11, 10];3;2159;[ 6  1  3  2  5  4  7  9 11 10  0  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[5, 10, 11];3;2209;[ 6  4  5  0  3  2  1  7  9 10 11  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[5, 10, 11];3;4308;[ 6  4  5  0  3  2  1  7  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
17053;12;12;[8, 9];2;2109;[ 6  7 11  8  3  2  0  1  4  5  9 10];[0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25];[8, 9];2;4208;[ 4  8  5  0 10 11  7  6  2  1  3  9];[0.3333333333333333, 0.2, 0.2, 0.2, 0.5, 0.3333333333333333, 0.25, 0.25, 0.5, 0.2, 0.3333333333333333, 0.25];[8, 9];2;4258;[10  3  6  4  8 11  1  0  7  5  2  9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.25, 0.5, 0.25, 0.5, 0.2, 1.0, 0.3333333333333333];[8, 9];2;4308;[10  3  6  4  8 11  1  0  7  5  2  9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.25, 0.5, 0.25, 0.5, 0.25, 1.0, 0.3333333333333333]
17054;12;12;[9, 3, 10];3;4158;[11  9  1  3  7  8  5  4 10  6  0  2];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[9, 4, 10];3;4208;[ 2  5 11  9  6  4  3  1  8  7 10  0];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[9, 4, 10];3;4258;[ 2  5 11  9  6  4  3  1  8  7 10  0];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[9, 4, 10];3;4308;[ 2  5 11  9  6  4  3  1  8  7 10  0];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
17055;12;12;[2, 10, 9];3;2109;[ 2  7  4  1 10  3  5  0  6  8  9 11];[0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25];[2, 10, 9];3;2159;[ 2  7  1  0  5  4 10  3  6  8  9 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25];[2, 9, 10];3;4258;[ 2  4  7 11  5  1  6  0  9  8 10  3];[0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[2, 9, 10];3;4308;[ 0  2  6  4  7 11  5  1  9  8 10  3];[0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
17056;12;12;[0, 5, 8, 9, 4, 1, 3];7;4158;[ 0  2  5  8 10  9  6  4  1  7 11  3];[0.5, 0.25, 0.5, 0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.25];[0, 5, 9, 8, 3, 4, 1];7;4208;[ 0  2  7  5  9 10  8  3  6  4  1 11];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[0, 5, 9, 8, 3, 4, 1];7;4258;[ 0  2  7  5  9 10  8  3  6  4  1 11];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[0, 3, 5, 9, 8, 1, 4];7;4308;[ 0  2  3  5  7 10  9  8 11  6  1  4];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5]
17057;12;12;[10, 11, 9, 8];4;1084;[10 11  9  1  6  2  3  4  5  8  7  0];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 10, 9, 8];4;621;[ 1  3  6  7 11 10  9  8  4  5  0  2];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 8, 10, 9];4;1184;[ 1  2  3  4  6  5  7  8 10  9 11  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 10, 8, 9];4;2259;[ 7 10  2  0  3  4  5  1  6  8  9 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
17058;12;12;[0, 4, 9, 10];4;4158;[ 2  8 11  0  4  5  1  3  7  6  9 10];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[0, 4, 10, 9];4;4208;[ 1  5  2  0  3  4  6  8 10  9 11  7];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 4, 9, 10];4;4258;[ 0  1  5  2  3  4  6  8 11  9  7 10];[1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[0, 4, 9, 10];4;4308;[ 0  1  5  2  3  4  6  8 11  9  7 10];[1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
17059;12;12;[10, 9, 3, 11];4;4158;[ 2 10  1  0  6  5  9  4  7  3  8 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25];[0, 1, 10, 9, 11];5;2159;[ 0  1  2  6 10  8  5  4  9 11  7  3];[0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[0, 1, 10, 9, 11];5;2209;[ 0  1  2  6 10  8  5  4  9  7 11  3];[0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[0, 1, 11, 10, 9];5;2259;[ 0  1  2  4  6 11 10  8  5  7  9  3];[0.5, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5]
17060;13;13;[5, 12, 11];3;8255;[ 7  5 12  0  6 10  8  4  9  2  3  1 11];[0.25, 0.2, 0.2, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333];[5, 12, 11];3;1134;[ 1  5  7  8 12  3  4  0 11  6 10  9  2];[0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333];[5, 12, 11];3;8355;[ 1  2  6  5  7 10  9  8 12 11  0  3  4];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[5, 12, 11];3;8405;[ 0  1  2  3  5  6  7  8 12  9 10 11  4];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
17061;13;13;[11, 3, 12];3;571;[ 4  9 11  0  6  5  3  1 12  7  8 10  2];[0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[7, 12, 11];3;235;[ 7 12  4  0  9 11  3  1  6  5  2  8 10];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5];[7, 12, 11];3;285;[ 7 12  4  0  9 11  3  1  6  5  2  8 10];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5];[7, 12, 11];3;335;[ 7 12  4  0  9 11  3  1  6  5  2  8 10];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5]
17062;13;13;[1, 10, 9];3;4158;[ 1  2  3  4  7  6 10  9 11  5 12  8  0];[0.16666666666666666, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2];[1, 9, 10];3;2159;[ 1  2  3  4  7  5  9  8 12 11 10  6  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 9, 10];3;8355;[ 0  1  2  3  4  5  7  8 12  9 10 11  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 9, 10];3;8405;[ 0  1  2  3  4  5  7  8 12  9 10 11  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
17063;13;13;[12, 11, 9];3;2109;[ 3 10 12  0  4  5  1  2 11  8  9  6  7];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[12, 9, 11];3;8305;[ 3 10 12  0  4  5  1  2  7  6  9  8 11];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[12, 11, 9];3;4258;[ 1  2  3  4  7  5 10  8 12  0 11  9  6];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[12, 9, 11];3;8405;[ 1  2  3  4  7  5 10  8 12  0  6  9 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333]
17064;13;13;[2, 10, 11, 12];4;8255;[ 0  1  2  3  4  5  6  7  8  9 10 11 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2];[2, 10, 11, 12];4;8305;[ 0  1  2  3  4  5  6  7  8  9 10 11 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2];[2, 10, 11, 12];4;8355;[ 0  1  2  3  4  5  6  7  8  9 10 11 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 2, 11, 12];4;8405;[ 3 10  6  2  8  7  0  1  4  5  9 11 12];[0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25]
17065;13;13;[7, 11, 10];3;4158;[ 5  7  4  0  3  2  1  9 11 10  6  8 12];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.2];[7, 10, 11];3;8305;[ 1  6  5  4  7  9  0  3  2 10 11 12  8];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25];[8, 10, 11];3;4258;[ 0  1  3  8  6  5  7  4 10  9  2 11 12];[0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[8, 10, 11];3;4308;[ 0  1  3  8  6  5  7  4 12  9 10 11  2];[0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
17066;13;13;[0, 10, 8];3;4158;[ 0  1  2  5 10 11  9  3  7  6  4  8 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[0, 10, 8];3;621;[ 0  1  2  5 11 10  9  8  7  6  4  3 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[0, 10, 8];3;671;[ 0  1  2  5 11 10  9  8  7  6  4  3 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[0, 8, 10];3;4308;[ 0  1  2  5  7  6  9  8 12 11 10  3  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
17067;13;13;[11, 9, 5, 10, 8];5;2109;[11  9  7  5 12  4  0  1 10  8  6  3  2];[0.25, 0.25, 0.2, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.5, 0.3333333333333333];[5, 11, 9, 8, 10];5;8305;[ 5 12 11  9  6  1  2  3  7  4  0  8 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.5, 0.5];[5, 11, 9, 8, 10];5;8355;[ 5 12 11  9  6  1  2  3  7  4  0  8 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.5, 0.5];[6, 10, 9, 11, 8];5;8405;[ 6  5 10  9 12 11  1  2  3  7  0  4  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.25, 0.25, 0.5, 0.5, 0.5, 0.5]
17068;13;13;[9, 10];2;8255;[ 1  2  6  5 11 12  8  3  7  4  0  9 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[9, 10];2;8305;[ 0  3  1  2  5  6 11  8 12  4  7  9 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[9, 10];2;8355;[ 0  3  1  2  5  6 11  8 12  4  7  9 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[9, 10];2;8405;[ 0  3  1  2  5  6 11  8 12  4  7  9 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333]
17069;13;13;[4, 11, 12];3;1084;[ 0  2  6  4  5  3 10  9 11 12  7  1  8];[0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25];[4, 12, 11];3;235;[ 0  2  6  4 12 11 10  8  9  5  1  3  7];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 12, 11];3;285;[ 0  2  6  4 12 11 10  8  9  5  1  3  7];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 11, 12];3;721;[ 0  2  6  4 11 10  9  8 12  5  1  3  7];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
17070;13;13;[2, 11, 12];3;8255;[ 3  2  6  8  0  4  5  1  7  9 10 11 12];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[2, 11, 12];3;8305;[ 0  1  2  3  7  6  9  8 11 12  4  5 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[2, 12, 11];3;8355;[ 1  2  3  7  6  8  9  0 12  4 10 11  5];[0.25, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[11, 2, 12];3;8405;[ 1  8 11  2  6  9  3  7  4  5  0 10 12];[0.25, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.25]
17071;13;13;[6, 8, 10];3;4158;[ 0  3  5  4  6  9 11  1  7  2  8 10 12];[0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25, 0.2];[6, 10, 8];3;4208;[ 1  7  6  9 12  2  3  0  4  5 10  8 11];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[6, 8, 10];3;8355;[ 1  7  6  9 11 12  3  0  4  5  2  8 10];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[6, 8, 10];3;8405;[ 1  7  6  9 11 12  3  0  4  5  2  8 10];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
17072;13;13;[11, 10, 9];3;2109;[ 0  1  2 11 10  5  4  3  7  6  9  8 12];[0.25, 0.25, 0.25, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.25, 0.25, 0.2];[10, 9, 11];3;1134;[ 0  1  2  3  5 10  9  8 12 11  4  6  7];[0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25];[11, 9, 10];3;8355;[ 1  2  3  4  6  8 11  0 12  5  9 10  7];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[9, 11, 10];3;4308;[ 3  9  2  1  6 11  8  4  7  5  0 10 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25]
17073;13;13;[10, 9, 8, 12];4;2109;[ 1  4  6  0 11 10  9  8 12  5  2  3  7];[0.3333333333333333, 0.5, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 9, 10, 12];4;8305;[ 1  2  5  4 11  9  3  0  7  6  8 10 12];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[2, 9, 10, 12];4;8355;[ 1  2  5  4 11  9  3  0  7  6  8 10 12];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[2, 12, 9, 10];4;8405;[ 1  2  5  4 12 11  9  8  7  6  0  3 10];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5]
17074;13;13;[7, 10, 11];3;4158;[ 2  7  9  1  3  4  5  0  6  8 10 11 12];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25];[7, 10, 11];3;8305;[ 0  2  7  4  9 12  8  3  6  5  1 10 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[7, 10, 11];3;8355;[ 0  2  7  4  9 12  8  3  6  5  1 10 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[3, 10, 11];3;4308;[ 3  6 10  8  5  4  2  0 12  7  9 11  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
17075;13;13;[11, 12];2;8255;[ 0  3  5  7 11  8  2  1  6  4  9 10 12];[0.5, 0.25, 0.25, 0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[12, 11];2;621;[ 0  3  5  4 12  7  8 11 10  6  1  2  9];[0.5, 0.25, 0.25, 0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5];[12, 11];2;671;[ 0  3  5  4  7 12  8 11 10  6  1  2  9];[0.5, 0.25, 0.25, 0.5, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5];[12, 11];2;1234;[ 0  3  5  4  7 12  8  2 11 10  6  1  9];[0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5]
17076;13;13;[10, 12];2;8255;[ 0  1  2  3  4  5  6  7  8  9 10 11 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 12];2;8305;[ 2  5  7  8  9  1  3  0  6  4 10 11 12];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[10, 12];2;8355;[ 2  5  7  8  9  1  3  0  6  4 10 11 12];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[12, 10];2;8405;[ 1  2  7  5 12 11  9  8  6  4  0  3 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
17077;13;13;[10, 9, 8, 7, 11];5;4158;[10  9  0  2  3  8  4  1 12  7  6 11  5];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.25];[9, 10, 8, 7, 11];5;4208;[ 2  9 10  0  6  8  4  3 12  7  1 11  5];[0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.25];[9, 10, 8, 7, 11];5;8355;[ 2  9 10  0  6  8  3  4 12  7  1  5 11];[0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333];[9, 10, 8, 7, 11];5;8405;[ 2  9 10  0  6  8  3  4 12  7  1  5 11];[0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333]
17078;13;13;[10, 12, 11];3;8255;[ 3  2  7  1  6  5  9  8 10 12  4  0 11];[0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.25];[12, 10, 11];3;8305;[ 1  2  3  4  6  5  7 12  0  8 10  9 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[12, 10, 11];3;8355;[ 1  2  3  4  6  5  7 12  0  8 10  9 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[12, 10, 11];3;8405;[ 4  9  3  1  6  5  7  2 12  0 10  8 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333]
17079;13;13;[0, 7, 10, 9];4;4158;[ 0  6 12  4  5  3  2  1  7  8 10  9 11];[0.3333333333333333, 0.2, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.2, 0.2, 0.2, 0.2, 0.3333333333333333];[0, 7, 9, 10];4;4208;[ 0  2  3  7  6  9 12  5 10  4  1  8 11];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333];[0, 7, 9, 10];4;4258;[ 0  2  3  5  7  6 12  9 10  4  8  1 11];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333];[0, 7, 9, 10];4;8405;[ 0  2  3  5  7  6  9  8 12  4 11 10  1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333]
17080;14;14;[13, 12];2;16448;[ 1  2  3  4  6  5  7 11 13 10 12  0  8  9];[0.16666666666666666, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0.16666666666666666, 0.2, 0.2, 0.2, 0.2];[12, 13];2;364;[11 12  8  0  9  3  4 13  7  6  5  2  1 10];[0.25, 0.2, 0.2, 0.25, 0.25, 0.2, 0.2, 0.2, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25];[13, 12];2;671;[ 1  6  5  4  7 13 11  8 12  2  3  0 10  9];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[12, 13];2;8405;[ 1  6  5  4  7 10  9  8 12 13 11  3  2  0];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
17081;14;14;[1, 8, 12, 13];4;16448;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2];[6, 12, 8, 13];4;16498;[ 6  4  3  2 12  0  5  1  7  8 10  9 11 13];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[6, 12, 8, 13];4;16548;[ 6  4  3  2 12  0  5  1  7  8 10  9 11 13];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[6, 13, 12, 8];4;16598;[ 2  4  6 13 12  3  0  1  7  5  8  9 11 10];[0.25, 0.25, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5]
17082;14;14;[1, 9, 12, 13];4;2109;[ 1  2  3  4  7  6  9  8 12 13 10 11  5  0];[0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[1, 9, 12, 13];4;16498;[ 1  7  9  8 11  3  2  0 12  6  4 10 13  5];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25];[1, 9, 12, 13];4;16548;[ 1  7  9  8 11  3  2  0  6  5  4 10 12 13];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25];[5, 9, 12, 13];4;16598;[ 5  1  7  8  9 11  3  0  6  4  2 10 12 13];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 1.0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25]
17083;14;14;[5, 13, 12];3;16448;[ 6  5  4 11 13  2  3  0  7  1  9  8 10 12];[0.2, 0.2, 0.2, 0.2, 0.3333333333333333, 0.5, 0.5, 0.2, 0.2, 0.2, 0.2, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333];[5, 13, 12];3;16498;[ 6  5  4 11 13  3  2  1  8  0  7  9 10 12];[0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.5, 0.2, 0.25, 0.2, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333];[5, 13, 12];3;16548;[ 6  5  0  2  4  7 11  8 13  3  1  9 10 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333];[5, 13, 12];3;16598;[ 6  5  0  2  4  7 11  8 13  3  1  9 10 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333]
17084;14;14;[10, 11];2;4158;[ 0  2  6  5 13 10  3  1 12  4 11  8  7  9];[0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.2, 0.16666666666666666, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333];[10, 11];2;2159;[ 0  2  6  5 13 10  3  1  7  4 11  9 12  8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[10, 11];2;8355;[ 0  2  3  4  6  5  7 10 13  1  9  8 11 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[10, 11];2;8405;[ 0  2  3  4  6  5  7 10 13  1  9  8 11 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333]
17085;14;14;[3, 12, 11];3;16448;[ 0  1  6 13  3  5  7  2 12  8 10  9  4 11];[0.25, 0.25, 0.2, 0.2, 0.16666666666666666, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2, 0.25];[3, 11, 12];3;16498;[ 4  9 10  0  3  6  2  1 13  7  5  8 11 12];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.25];[3, 11, 12];3;4258;[ 4  9 10  0  3  5  2  1  7  6 11 12 13  8];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[3, 11, 12];3;4308;[ 4  9 10  0  3  5  2  1  7  6 11 12 13  8];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25]
17086;14;14;[12, 13];2;16448;[ 3  2  7 11  0  4  5  1  6  8  9 10 12 13];[0.2, 0.2, 0.25, 0.25, 0.2, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25, 0.2, 0.2];[12, 13];2;16498;[ 3  2  7 11  0  4  5  1  6  8  9 10 12 13];[0.2, 0.2, 0.25, 0.25, 0.2, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25, 0.2, 0.2];[12, 13];2;8355;[ 3  4  6  9 12 11 10  0  7  5  1  2 13  8];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[12, 13];2;8405;[ 1  3  6  4  7 11 10  9 12  5  0  2 13  8];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25]
17087;14;14;[12, 13];2;2109;[ 0  3  4  9 12  5  6  2 13 11  7  1 10  8];[0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.2, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25];[12, 13];2;4208;[ 0  2  3  4 10 12  9  6 13 11  5  1  7  8];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[12, 13];2;16548;[ 0  2  3  4  7  5  9  8 12 11 10  6 13  1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[12, 13];2;16598;[ 0  1  2  3  4  5  7  8 12  9 10 11 13  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
17088;14;14;[8, 13, 11];3;16448;[ 0  6  5  4  1  8 13  2  7  3 10  9 11 12];[0.3333333333333333, 0.25, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2, 0.25];[2, 11, 13];3;16498;[ 0  2  3  4  6  5  9  1  7  8 10 11 12 13];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[2, 11, 13];3;16548;[ 0  2  3  4  6  5  9  1  7  8 10 11 12 13];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[2, 11, 13];3;16598;[ 0  1  2  3  4  5  6  9 12  7 10  8 11 13];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25]
17089;14;14;[6, 12, 11];3;16448;[ 0  1  3  4  6  5  7  8 13  9 10 12  2 11];[0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25];[9, 11, 12];3;8305;[ 3  4  5  8  9 11  2  0  7  6  1 10 12 13];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25];[9, 12, 11];3;2209;[ 1  3  5  4  7 10  9  8 12 11  0  2  6 13];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[9, 12, 11];3;1234;[ 0  1  3  4  7  5  9  8 12 11 10  2  6 13];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25]
17090;14;14;[2, 12, 11, 13];4;571;[ 2  5 12  7  9 11  8  1 13  4  0  3  6 10];[0.2, 0.25, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25];[3, 12, 11, 13];4;8305;[ 5  4  3  2 12 11  0  1 10  7  9  8 13  6];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[13, 8, 11, 12];4;1184;[ 5  4 13  8  6 11  3  2 12  9  1  0  7 10];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5];[13, 8, 11, 12];4;1234;[ 5  4 13  8  6 11  3  2 12  9  1  0  7 10];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5]
17091;14;14;[10, 12];2;8255;[ 3 11  9  4 13  2  1  0  7  6  5 10 12  8];[0.2, 0.2, 0.2, 0.5, 0.25, 0.2, 0.2, 0.2, 0.16666666666666666, 0.25, 0.2, 0.5, 0.2, 0.25];[10, 12];2;8305;[ 3 11 10  1  7  9  5  4 13  6  0  2 12  8];[0.2, 0.3333333333333333, 0.2, 0.5, 0.25, 0.25, 0.2, 0.25, 0.16666666666666666, 0.25, 0.3333333333333333, 0.5, 0.2, 0.25];[10, 12];2;4258;[ 3 11  4  1  9 10  2  0  7  6  5 12 13  8];[0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25];[10, 12];2;4308;[ 3 11  6  1  7 10  9  4  5  2  0 12 13  8];[0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25]
17092;14;14;[9, 2, 12, 13];4;16448;[ 4  9 10  1  5  8  3  0  7  6  2 11 12 13];[0.2, 0.25, 0.2, 0.2, 0.3333333333333333, 0.25, 0.2, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.2];[2, 9, 12, 13];4;8305;[ 0  2  4  9 10  5  6  1 12  7  8 11 13  3];[0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[2, 12, 9, 13];4;16548;[ 0  1  2  4 10 12  9  3  7  6  5  8 11 13];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[2, 9, 12, 13];4;16598;[ 2  7  1  0  4 10  9  8 12 11  3  5  6 13];[0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25]
17093;14;14;[13, 12];2;16448;[ 1  2  3  4  7  5 10  8 13 12 11  0  6  9];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25];[12, 13];2;16498;[ 4  1  2 11  7  9  8  5 12 13 10  0  6  3];[0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 1.0, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[12, 13];2;16548;[ 4  1  3  2  7 11  8  5 12 13  9 10  6  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[12, 13];2;16598;[ 4  0  2  1  3  5  7  8 11  6  9 10 12 13];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25]
17094;14;14;[11, 12, 13];3;571;[ 1  2  5  4  6 11 12  0 13  3 10  8  9  7];[0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.2, 0.2, 0.2, 0.3333333333333333, 0.25, 0.25];[11, 12, 13];3;621;[ 1  2  5  4  6 11 12  0 13  3  7  8 10  9];[0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.2, 0.2, 0.3333333333333333, 0.25, 0.25];[11, 12, 13];3;671;[ 1  2  5  4  6 11 12  0 13  3  7  8 10  9];[0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.2, 0.2, 0.3333333333333333, 0.25, 0.25];[11, 12, 13];3;2259;[ 1  2  5  4  6 11  3  0  7 12 13  8 10  9];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.2, 0.2, 0.3333333333333333, 0.25, 0.25]
17095;14;14;[5, 10, 12];3;16448;[ 1  5  9  7 13 10  8  0 11  6  2  3 12  4];[0.2, 0.3333333333333333, 0.2, 0.2, 0.16666666666666666, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.2, 0.25];[5, 10, 12];3;16498;[ 0  1  6  5  9  7  8 10 13 12  2  3  4 11];[0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25];[5, 10, 12];3;8355;[ 0  1  2  3  4  5  6  7  9 11  8 10 12 13];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25];[5, 10, 12];3;8405;[ 1  4  2  0  3  5  6  7  9 11  8 10 12 13];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25]
17096;14;14;[10, 11];2;8255;[ 1  0  2  6 12 13 10  3  7  5  4  8 11  9];[0.25, 1.0, 0.25, 0.2, 0.2, 0.2, 0.25, 0.2, 0.2, 0.16666666666666666, 0.25, 0.2, 0.25, 0.25];[10, 11];2;8305;[ 1  0  2  3  4  6  7 10 13 12  5  8 11  9];[0.25, 1.0, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25];[10, 11];2;8355;[ 1  2  3  0  4  6  7  8 13 10 12  5 11  9];[0.25, 1.0, 0.5, 0.5, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25];[10, 11];2;4308;[ 1  2  3  0  4  5  6  7  8  9 10 11 12 13];[0.25, 1.0, 0.5, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25]
17097;14;14;[11, 7, 10];3;8255;[12 13 11  0  7  1  3  4  5  9  6  2 10  8];[0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[11, 10, 7];3;16498;[12 13 11  0  4  1  2  3 10  7  5  8  9  6];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 11, 10];3;16548;[ 6  7 12 11 13  3  0  1  4  5  2  8 10  9];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 11, 10];3;8405;[ 6  7 11  9 12 13  0  1  4  5  2  3 10  8];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
17098;14;14;[12, 13, 11];3;16448;[ 1  3  7  4 12 13  9  8  6  5  0  2 11 10];[0.2, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25];[12, 13, 11];3;4208;[ 1  2  3  4  7 10  9  8 12 13 11  0  6  5];[0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[12, 13, 11];3;4258;[ 5  9 10  1  7  4  3  2 12 13  8 11  6  0];[0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[12, 13, 11];3;4308;[ 3  2  5  9 10  4  7  1 12 13  8 11  6  0];[0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25]
17099;14;14;[12, 3, 13];3;16448;[ 5  6  4 10 12  2  3  0 11  1  9  8 13  7];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[2, 9, 13, 12];4;1134;[ 1  2  5  4  6 11 10  9 13 12  0  3  8  7];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 9, 13, 12];4;1184;[ 2  6  4  1  5 11 10  9 13 12  0  3  7  8];[0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 9, 13, 12];4;1234;[ 2  6  4  1  5 11 10  9 13 12  0  3  7  8];[0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]


==> results/lane_shift_long_wide_combined_responsibility_distance_results_euclidean.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
17000;10;10;[9, 8, 1];3;61;[9 8 1 6 5 0 2 3 4 7];[0.47152016254046963, 0.6250700853560222, 0.4540132277462659, 0.22151779534857763, 0.14378161035306503, 0.5169418615591439, 0.556922405742172, 0, 0.8672394215776985, 1];[9, 8, 3];3;120;[9 2 8 3 7 1 6 5 0 4];[0.47152016254046963, 0.6250700853560222, 0.9658550381538318, 0.779284535784514, 0.2633649597474508, 0.5169418615591439, 0.556922405742172, 0.6853652523863064, 0.8672394215776985, 1];[9, 8, 3];3;170;[9 2 8 3 7 1 6 5 0 4];[0.3679975292260278, 0.6250700853560222, 0.9658550381538318, 0.779284535784514, 0.2633649597474508, 0.5169418615591439, 0.556922405742172, 0.6853652523863064, 0.8672394215776985, 1];[9, 2, 7, 8];4;220;[9 2 7 8 3 1 4 6 5 0];[0.3679975292260278, 0.6250700853560222, 0.9658550381538318, 0.779284535784514, 0.5623069226022094, 0.5461055577072639, 0.556922405742172, 0.8757364380382398, 0.8672394215776985, 1]
17001;10;10;[8, 5, 7, 9];4;571;[8 5 6 1 2 7 0 4 9 3];[0.3252458474016416, 0.43245898132691907, 0.3350071275756703, 0, 0.30895389293697767, 0.6044961768899185, 0.48000323823260277, 0.3252458474016416, 1, 0.2963526182240806];[8, 3, 9, 7];4;621;[8 2 3 9 5 6 1 0 7 4];[0.3252458474016416, 0.43245898132691907, 0.8777185504831658, 0.7753508473134855, 0.30895389293697767, 0.6673813529820046, 0.48000323823260277, 0.3252458474016416, 1, 0.7345990191355715];[8, 3, 9, 7];4;1184;[8 2 3 9 0 5 6 1 4 7];[0.6776241700733773, 0.45407124506154867, 0.8777185504831658, 0.7753508473134855, 0.43505736397114614, 0.6673813529820046, 0.5449425370198132, 0.3093333640152904, 1, 0.7345990191355715];[8, 3, 9, 7];4;1234;[8 2 3 1 9 0 5 6 4 7];[0.6776241700733773, 0.747884448961503, 0.8777185504831658, 0.7753508473134855, 0.43505736397114614, 0.6673813529820046, 0.5449425370198132, 0.3093333640152904, 1, 0.7345990191355715]
17002;10;10;[9, 5, 8];3;314;[9 2 5 6 3 8 0 1 7 4];[0.3909047851804105, 0.36707351639116775, 0.8745241971887426, 0.7195341164796135, 0.28290562015345944, 0.7942140718817675, 0.7209472833700816, 0.3087475129157698, 0.7081111138898349, 1];[9, 5, 8];3;1134;[9 1 2 5 6 3 8 7 0 4];[0.3909047851804105, 0.9182691173897821, 0.8745241971887426, 0.7195341164796135, 0.28290562015345944, 0.7942140718817675, 0.7209472833700816, 0.5490481244027097, 0.7081111138898349, 1];[9, 5, 8];3;1184;[9 1 2 5 6 3 8 7 0 4];[0.45976917835524955, 0.9182691173897821, 0.8745241971887426, 0.7195341164796135, 0.28290562015345944, 0.7942140718817675, 0.7209472833700816, 0.5490481244027097, 0.7081111138898349, 1];[9, 5, 8];3;1234;[9 1 2 3 5 6 4 8 0 7];[0.703595363804044, 0.9182691173897821, 0.8745241971887426, 0.8120374627726683, 0.7095544008181475, 0.7942140718817675, 0.7209472833700816, 0.5490481244027097, 0.7081111138898349, 1]
17003;10;10;[8, 7];2;314;[8 3 1 6 2 9 5 7 4 0];[0, 0.6843388990705888, 0.6610863940621508, 0.77219827052072, 0.20091023250939574, 0.3781410275203772, 0.6682973173958617, 0.32425318333183084, 1, 0.4019321125301244];[8, 7];2;621;[8 3 1 6 2 4 5 7 0 9];[0.43352853204417063, 0.6860556942414912, 0.6610863940621508, 0.77219827052072, 0.5935985334922543, 0.5614076043316584, 0.6682973173958617, 0.4903925982166745, 1, 0.4019321125301244];[8, 7];2;1184;[8 1 2 7 3 6 4 5 9 0];[0.4351330451561045, 0.9849445972245402, 0.9284285347895689, 0.77219827052072, 0.5935985334922543, 0.5614076043316584, 0.6682973173958617, 0.8477520191124869, 1, 0.5051780990463163];[8, 7];2;335;[8 1 2 7 6 3 5 4 9 0];[0.4351330451561045, 0.9849445972245402, 0.9284285347895689, 0.77219827052072, 0.5935985334922543, 0.7104070618646772, 0.7978984332746933, 0.8477520191124869, 1, 0.5051780990463163]
17004;10;10;[8, 9];2;87;[8 5 9 7 1 3 4 6 2 0];[0, 0.4785435465310311, 0.31373297474890904, 0.4205050750053628, 0.3757269142794235, 0.8707542425973775, 0.34346811652228, 0.6824513141491542, 1, 0.6824513141491542];[8, 9];2;137;[8 5 9 7 3 1 0 2 4 6];[0.4675993394931643, 0.4785435465310311, 0.3774484800012502, 0.6086596875520737, 0.3757269142794235, 0.8707542425973775, 0.34346811652228, 0.6824513141491542, 1, 0.6824513141491542];[8, 9];2;187;[8 5 7 9 1 3 4 0 6 2];[0.4675993394931643, 0.7595767527996962, 0.31373297474890904, 0.6086596875520737, 0.489117015874317, 0.925776891069335, 0.34346811652228, 0.8792507920988012, 1, 0.8381260066235268];[8, 9];2;237;[8 5 7 9 1 3 6 4 0 2];[0.4675993394931643, 0.7595767527996962, 0.31373297474890904, 0.6853043639833523, 0.5198888579215982, 0.925776891069335, 0.6096488411570721, 0.8792507920988012, 1, 0.8381260066235268]
17005;10;10;[8, 9];2;56;[8 9 0 2 1 7 3 4 6 5];[0.2441438785895766, 0.22854562602452333, 0.2441438785895766, 0, 0, 0, 0, 0.20886588348202392, 1, 0.8869472210647177];[8, 9];2;106;[8 9 4 0 2 1 6 7 5 3];[0.2441438785895766, 0.21475370423265883, 0.2441438785895766, 0, 0.24899298536294495, 0, 0.21475370423265883, 0.20886588348202392, 1, 0.8869472210647177];[8, 9];2;156;[8 9 5 1 7 4 0 2 6 3];[0.2441438785895766, 0.2697651151198573, 0.2441438785895766, 0, 0.24899298536294495, 0.6198456355077311, 0.21475370423265883, 0.2697651151198573, 1, 0.8869472210647177];[8, 9];2;206;[8 9 5 4 1 7 0 2 6 3];[0.2441438785895766, 0.2697651151198573, 0.2441438785895766, 0, 0.30938044337766785, 0.6198456355077311, 0.21475370423265883, 0.2697651151198573, 1, 0.8869472210647177]
17006;10;10;[9, 5, 8, 7];4;120;[9 5 8 0 4 7 3 1 6 2];[0.561797305701661, 0.19328880634303122, 0, 0.43766975240444866, 0.561797305701661, 0.6809207621791573, 0, 0.5345356372172736, 0.5916931662268258, 1];[9, 6, 7];3;1134;[9 2 6 5 1 8 4 0 3 7];[0.561797305701661, 0.5996816332422391, 0.9708838867403987, 0.541616154913221, 0.561797305701661, 0.6809207621791573, 0.886279981827164, 0.5345356372172736, 0.5916931662268258, 1];[9, 6, 7];3;1184;[9 2 6 5 4 1 8 0 3 7];[0.5430828872235447, 0.5996816332422391, 0.9708838867403987, 0.541616154913221, 0.6118553011030816, 0.7177899302692295, 0.886279981827164, 0.5345356372172736, 0.5916931662268258, 1];[9, 6, 7];3;220;[9 2 6 7 5 4 1 8 0 3];[0.5430828872235447, 0.5996816332422391, 0.9708838867403987, 0.541616154913221, 0.6118553011030816, 0.7177899302692295, 0.886279981827164, 0.7482481574572549, 0.5916931662268258, 1]
17007;10;10;[8, 6, 0, 5, 4, 3, 7, 1];8;571;[8 6 0 5 4 3 7 2 1 9];[0.5473570913900382, 0.34801031416500094, 0.4657007290218363, 0.49370511691728003, 0.49870142704340825, 0.5216831184596388, 0.6403179774222851, 0.4657007290218363, 1, 0];[8, 3, 6, 4, 0, 5, 7, 1];8;621;[8 3 6 4 0 5 7 2 1 9];[0.5473570913900382, 0.34801031416500094, 0.4657007290218363, 0.7559540314052154, 0.5522358369184379, 0.5216831184596388, 0.6403179774222851, 0.4657007290218363, 1, 0];[8, 3, 6, 5, 4, 0, 7, 1];8;671;[8 2 3 6 5 4 0 7 1 9];[0.5473570913900382, 0.34801031416500094, 0.9135748214594669, 0.7559540314052154, 0.5522358369184379, 0.5785368496498197, 0.6403179774222851, 0.4971625082240884, 1, 0.12123373280680745];[8, 2, 6, 9, 7, 0];6;1234;[8 2 3 6 9 7 5 4 0 1];[0.5473570913900382, 0.42085519145484834, 0.957850815671268, 0.7559540314052154, 0.5522358369184379, 0.5785368496498197, 0.6403179774222851, 0.5878473227899983, 1, 0.5878473227899983]
17008;10;10;[8, 9, 7];3;185;[8 9 0 2 5 7 1 6 4 3];[0.45762990246416585, 0.28326207014617294, 0.455350747560059, 0.14695083047030305, 0.2546671483927251, 0.455350747560059, 0.2652092836485655, 0.28343692597794773, 1, 0.5373534073552381];[8, 9, 7];3;1134;[8 6 1 9 0 2 5 3 7 4];[0.45762990246416585, 0.6837143675424385, 0.455350747560059, 0.42620445363489734, 0.2546671483927251, 0.455350747560059, 0.7255017591918151, 0.42620445363489734, 1, 0.5670182618699027];[8, 7, 9];3;170;[8 6 7 9 1 0 5 2 3 4];[0.45762990246416585, 0.6837143675424385, 0.455350747560059, 0.3315450354046042, 0.2546671483927251, 0.455350747560059, 0.7515780924731622, 0.7348886487624781, 1, 0.692366390743785];[8, 7, 9];3;270;[8 0 6 7 9 1 4 2 5 3];[0.8431971825846695, 0.6837143675424385, 0.455350747560059, 0.3976161265864305, 0.4862259835332808, 0.455350747560059, 0.7515780924731622, 0.7348886487624781, 1, 0.692366390743785]
17009;10;10;[8, 0, 3, 1, 4, 2, 5, 7, 6];9;571;[8 0 3 1 4 2 5 7 6 9];[0.9254904272359241, 0.7456557877159119, 0.5681020659293242, 0.8524661203352677, 0.6626230147373467, 0.4892566452017436, 0.19456972673864062, 0.47393740285825076, 1, 0];[8, 0, 3, 1, 6, 4, 2, 7, 5];9;1134;[8 0 3 1 6 4 9 2 7 5];[0.9280100538226219, 0.7456557877159119, 0.5681020659293242, 0.8524661203352677, 0.6626230147373467, 0.4892566452017436, 0.6768669893466088, 0.5555367306337404, 1, 0.6064929697380067];[8, 0, 3, 1, 5, 6, 4, 2, 7];9;1184;[8 0 3 1 5 6 4 9 2 7];[0.9280100538226219, 0.7456557877159119, 0.5681020659293242, 0.8524661203352677, 0.6626230147373467, 0.7219538888416484, 0.6768669893466088, 0.5555367306337404, 1, 0.6064929697380067];[8, 0, 3, 7, 1, 2, 5, 6, 4];9;721;[8 0 3 7 1 2 5 6 4 9];[0.9280100538226219, 0.7456557877159119, 0.7337099106291715, 0.8524661203352677, 0.6626230147373467, 0.7219538888416484, 0.6768669893466088, 0.7511618677458467, 1, 0.617780778644379]
17010;10;10;[8, 4, 9];3;1084;[8 2 7 3 4 9 6 5 0 1];[0.2795829351118853, 0, 0.7956418206770698, 0.6448544951246418, 0.6410036441545812, 0.3602738610129614, 0.37837418289365826, 0.7644601959985214, 1, 0.5325899887543947];[8, 9, 4];3;364;[8 2 0 9 7 3 4 6 5 1];[0.7886564977498483, 0.46559450916299877, 0.9198986774582162, 0.6448544951246418, 0.6410036441545812, 0.5316001450189025, 0.6079363422703549, 0.7644601959985214, 1, 0.7850424347084088];[8, 9, 4];3;414;[8 2 9 4 0 7 3 6 5 1];[0.7886564977498483, 0.46559450916299877, 0.9198986774582162, 0.6448544951246418, 0.8283537594183755, 0.5316001450189025, 0.6079363422703549, 0.7644601959985214, 1, 0.8493097553830722];[8, 9, 4];3;464;[8 2 9 4 0 7 3 6 5 1];[0.7886564977498483, 0.46559450916299877, 0.9198986774582162, 0.6448544951246418, 0.8283537594183755, 0.5316001450189025, 0.6079363422703549, 0.7644601959985214, 1, 0.8493097553830722]
17011;10;10;[8, 7, 6];3;61;[8 7 6 3 0 1 4 5 9 2];[0.3918520508818831, 0.3031809687548935, 0, 0.40859975454695424, 0.2746622212591553, 0.24079418621902893, 0.4662974717597205, 0.6761710068188679, 1, 0.24079418621902893];[8, 5, 7];3;111;[8 5 7 1 6 3 0 2 4 9];[0.3918520508818831, 0.5474481619208865, 0.35892922723450527, 0.40859975454695424, 0.2746622212591553, 0.8201026679964327, 0.4662974717597205, 0.6761710068188679, 1, 0];[8, 5, 7];3;161;[8 5 7 1 0 6 3 2 4 9];[0.5157445524107298, 0.5474481619208865, 0.35892922723450527, 0.44763325923529385, 0.2746622212591553, 0.8962344408774304, 0.4662974717597205, 0.6761710068188679, 1, 0];[8, 5, 7];3;211;[8 5 7 1 0 6 3 9 2 4];[0.5157445524107298, 0.5474481619208865, 0.35892922723450527, 0.44763325923529385, 0.2746622212591553, 0.8962344408774304, 0.4662974717597205, 0.6761710068188679, 1, 0.4423174964558021]
17012;10;10;[9, 8, 7];3;120;[9 2 4 5 8 7 3 1 6 0];[0, 0, 0.8894519553588203, 0, 0.5500059985359478, 0.45558049301268627, 0, 0.25013898709486726, 0.4385209388101512, 1];[9, 7, 8];3;170;[9 2 7 5 0 8 6 1 4 3];[0.6045714045343759, 0, 0.8894519553588203, 0, 0, 0.6615149017895345, 0.32424383848389077, 0.6615149017895345, 0.4385209388101512, 1];[9, 7, 8];3;220;[9 2 7 5 0 8 6 4 1 3];[0.6045714045343759, 0, 0.8894519553588203, 0, 0.24304822952679964, 0.6615149017895345, 0.32424383848389077, 0.6615149017895345, 0.4386300099079976, 1];[9, 7, 8];3;464;[9 2 7 0 5 4 8 6 1 3];[0.6045714045343759, 0, 0.8894519553588203, 0, 0.5113592062529232, 0.5938393182246238, 0.32424383848389077, 0.8228643402066731, 0.48987327579723483, 1]
17013;10;10;[7, 9, 8];3;61;[7 9 8 5 1 6 3 2 4 0];[0, 0.523810412242037, 0, 0, 0, 0.596440195445302, 0.4152294484012008, 1, 0.6836144298158007, 0.8276420157141084];[7, 9, 8];3;111;[7 9 8 5 1 6 0 2 4 3];[0.36089701129038126, 0.523810412242037, 0.36089701129038126, 0, 0, 0.596440195445302, 0.4152294484012008, 1, 0.6836144298158007, 0.8276420157141084];[7, 9, 8];3;220;[7 9 1 8 5 3 0 6 4 2];[0.46023659321009985, 0.7577807023391884, 0.3586449113683684, 0.516818725361656, 0.40325560681964, 0.596440195445302, 0.4152294484012008, 1, 0.6836144298158007, 0.8276420157141084];[7, 9, 8];3;270;[7 4 9 1 8 5 3 0 6 2];[0.46023659321009985, 0.7577807023391884, 0.3586449113683684, 0.516818725361656, 0.8734301502525749, 0.596440195445302, 0.4152294484012008, 1, 0.6836144298158007, 0.8276420157141084]
17014;10;10;[9, 6, 8, 7];4;1084;[9 6 5 1 3 8 2 4 0 7];[0.2624525551299982, 0.4116030917131943, 0.33767995105903115, 0.4116030917131943, 0.2875198559164051, 0.686689923017248, 0.8417468199061185, 0.26111618716167767, 0.38464412450973157, 1];[9, 6, 7, 8];4;1134;[9 6 0 5 2 7 3 1 8 4];[0.7347744286062264, 0.4151913363394188, 0.6515111085379236, 0.5260742706956676, 0.2875198559164051, 0.686689923017248, 0.8417468199061185, 0.5589480773570464, 0.38464412450973157, 1];[9, 6, 7, 8];4;1184;[9 6 0 5 2 7 3 1 8 4];[0.7347744286062264, 0.4151913363394188, 0.6515111085379236, 0.5260742706956676, 0.2875198559164051, 0.686689923017248, 0.8417468199061185, 0.5589480773570464, 0.38464412450973157, 1];[9, 6, 7, 8];4;721;[9 6 7 0 5 2 4 3 8 1];[0.7347744286062264, 0.4151913363394188, 0.6515111085379236, 0.5260742706956676, 0.5345998455315651, 0.686689923017248, 0.8417468199061185, 0.7415372367701917, 0.49344690833589505, 1]
17015;10;10;[7, 1, 9, 8, 6];5;120;[7 1 9 8 3 6 5 0 4 2];[0.3471589732100776, 0.8620461980447893, 0, 0.6042068791069896, 0.18214486375933092, 0.3471589732100776, 0.3667364696333742, 1, 0.700543532277019, 0.8282853201006881];[7, 1, 9, 8, 6];5;170;[7 1 9 8 3 6 4 0 5 2];[0.3471589732100776, 0.8620461980447893, 0.1777080294717892, 0.6042068791069896, 0.4573599344976321, 0.3471589732100776, 0.5506730857919787, 1, 0.7039720988586925, 0.8282853201006881];[7, 1, 9, 8, 6];5;220;[7 1 9 8 3 6 4 0 2 5];[0.4940502519198605, 0.8620461980447893, 0.1777080294717892, 0.6042068791069896, 0.5636917180053008, 0, 0.6011978514078439, 1, 0.7039720988586925, 0.8282853201006881];[7, 1, 9, 8, 6];5;270;[7 1 9 3 8 6 4 0 2 5];[0.4959335907894242, 0.8620461980447893, 0.1777080294717892, 0.7296851374401285, 0.5636917180053008, 0, 0.6011978514078439, 1, 0.7039720988586925, 0.8282853201006881]
17016;10;10;[7, 9, 8];3;61;[7 9 8 2 5 0 3 4 1 6];[0.4146087178498407, 0.34769480589290713, 0.6365743650608366, 0.3831372691484101, 0.3707999998105063, 0.47618125145039636, 0, 1, 0.7003023009847641, 0.7664465272505602];[7, 9, 8];3;111;[7 9 8 4 2 5 1 3 0 6];[0.4146087178498407, 0.5289671404917279, 0.6365743650608366, 0.4623609343765473, 0.7616931066100184, 0.5404075156830553, 0.3095533163498127, 1, 0.7616931066100184, 0.9355708482698455];[7, 9, 8];3;671;[7 9 1 4 8 5 2 3 0 6];[0.4146087178498407, 0.8353129401096451, 0.6365743650608366, 0.4623609343765473, 0.7616931066100184, 0.6622629187950376, 0.3095533163498127, 1, 0.7616931066100184, 0.9355708482698455];[7, 9, 8];3;721;[7 9 4 1 5 8 2 0 3 6];[0.4146087178498407, 0.8353129401096451, 0.6365743650608366, 0.3831372691484101, 0.8492401876867408, 0.8252539650198846, 0.3095533163498127, 1, 0.706288970667458, 0.9355708482698455]
17017;10;10;[9, 8];2;1084;[9 3 6 5 0 2 8 1 4 7];[0.6974180739018806, 0.49675808695098594, 0.6899417668124743, 0.8987298631955373, 0.36601771863705274, 0.7548818062441084, 0.7890879521259702, 0, 0.6248340403630117, 1];[9, 8];2;1134;[9 3 6 5 0 1 2 7 8 4];[0.7242165235723533, 0.7029420564386503, 0.6899417668124743, 0.8987298631955373, 0.36601771863705274, 0.7548818062441084, 0.7890879521259702, 0.6862022172474904, 0.6248340403630117, 1];[9, 8];2;1184;[9 3 5 6 4 0 1 2 7 8];[0.7242165235723533, 0.7029420564386503, 0.6899417668124743, 0.8987298631955373, 0.7877711247522015, 0.831921433617643, 0.7890879521259702, 0.6862022172474904, 0.6248340403630117, 1];[9, 8];2;1234;[9 5 3 1 6 4 0 2 7 8];[0.7242165235723533, 0.8769139158282112, 0.7011926388965484, 0.8987298631955373, 0.8478545349441476, 0.9218720878434765, 0.8714848382745086, 0.6862022172474904, 0.6248340403630117, 1]
17018;10;10;[9, 6, 2, 8];4;1084;[9 7 6 0 2 4 3 5 1 8];[0.8145741373213324, 0, 0.7506444120645689, 0.38464976498920256, 0.47442468303412283, 0.3664901191560016, 0.8511634459849119, 0.863459653102231, 0, 1];[9, 6, 2, 8];4;1134;[9 7 6 0 2 3 4 8 1 5];[0.8145741373213324, 0.5089064424644886, 0.7506444120645689, 0.613310093423436, 0.5651715798182597, 0.4038734821912725, 0.8511634459849119, 0.863459653102231, 0.5488393042795577, 1];[9, 6, 2, 8];4;1184;[9 7 6 0 2 3 4 8 1 5];[0.8145741373213324, 0.5089064424644886, 0.7506444120645689, 0.613310093423436, 0.5651715798182597, 0.4038734821912725, 0.8511634459849119, 0.863459653102231, 0.5488393042795577, 1];[9, 6, 2, 8];4;1234;[9 5 7 6 0 2 3 4 8 1];[0.8145741373213324, 0.5089064424644886, 0.7506444120645689, 0.613310093423436, 0.5651715798182597, 0.9451794896514586, 0.8511634459849119, 0.863459653102231, 0.5488393042795577, 1]
17019;10;10;[9, 2, 4, 5, 8];5;1084;[9 2 1 6 4 0 3 5 7 8];[0.7074318680157871, 0.9142376683309243, 0.9640807686117973, 0.6131377263316156, 0.7233288903600262, 0.4265607032715513, 0.7847405639661339, 0.3902274790450092, 0, 1];[9, 2, 4, 5, 8];5;1134;[9 2 1 6 4 0 5 3 8 7];[0.7074318680157871, 0.9142376683309243, 0.9640807686117973, 0.6131377263316156, 0.7233288903600262, 0.6421818437410893, 0.7847405639661339, 0.3902274790450092, 0.5467358468385584, 1];[9, 2, 5, 4, 8];5;1184;[9 2 1 3 7 6 5 4 0 8];[0.7074318680157871, 0.9142376683309243, 0.9640807686117973, 0.8729073652549271, 0.7233288903600262, 0.7674628277391023, 0.7847405639661339, 0.8252566003308848, 0.5467358468385584, 1];[9, 2, 5, 4, 8];5;1234;[9 2 1 3 7 6 5 4 0 8];[0.7074318680157871, 0.9142376683309243, 0.9640807686117973, 0.8729073652549271, 0.7233288903600262, 0.7674628277391023, 0.7847405639661339, 0.8252566003308848, 0.5467358468385584, 1]
17020;11;11;[9, 10, 7];3;2109;[ 9  8  6  0  2  1  3  4 10  5  7];[0.1768555793128837, 0.16814334923100277, 0.1768555793128837, 0.16814334923100277, 0.15959363989695463, 0.1581589282208342, 0.2480274427325263, 0.14621849362104153, 0.35596384839428863, 1, 0.15959363989695463];[9, 10, 7];3;2159;[ 9  0  5  3 10  4  7  2  8  1  6];[0.7458974890920914, 0.35229797199873186, 0.36229487606753474, 0.4326013461126812, 0.4269456845589722, 0.4476109844974227, 0.3490033677180593, 0.3652812361682102, 0.35596384839428863, 1, 0.4269456845589722];[9, 10, 0, 6];4;414;[ 9 10  0  5  4  8  6  3  7  1  2];[0.7458974890920914, 0.35229797199873186, 0, 0.4326013461126812, 0.6190438875036077, 0.6882974663949567, 0.5194992905066506, 0.3652812361682102, 0.6190438875036077, 1, 0.7678185200867143];[9, 10, 7];3;721;[ 9 10  0  5  4  8  7  6  3  1  2];[0.7458974890920914, 0.35229797199873186, 0, 0.43479061279799475, 0.6190438875036077, 0.6884382864581985, 0.5194992905066506, 0.5840526321177546, 0.6190438875036077, 1, 0.7678185200867143]
17021;11;11;[10, 9, 8];3;87;[10  2  9  0  8  3  5  6  7  4  1];[0.5350077703378904, 0, 0.7181121894970421, 0.26887980620015134, 0, 0.24165952849673675, 0.2310044427709225, 0, 0.41177131947502443, 0.7153611957708914, 1];[10, 9, 8];3;137;[10  9  2  0  8  1  6  7  3  5  4];[0.5350077703378904, 0.23101129852807448, 0.7181121894970421, 0.14311845239771037, 0, 0, 0.17017836827804003, 0.17017836827804003, 0.486287225798596, 0.7491331150077812, 1];[10, 8, 9];3;161;[10  8  9  3  2  0  5  6  1  4  7];[0.6074981425931529, 0.23101129852807448, 0.7181121894970421, 0.7362041585019707, 0, 0.33749255248063414, 0.27620139642795677, 0, 0.7516028336506435, 0.7491331150077812, 1];[10, 8, 9];3;220;[10  3  8  9  2  0  7  1  4  5  6];[0.6074981425931529, 0.35814074176348754, 0.7181121894970421, 0.8353978767550813, 0.3572474860606975, 0.33749255248063414, 0.27620139642795677, 0.36713964312070085, 0.7516028336506435, 0.7491331150077812, 1]
17022;11;11;[9, 7, 8, 10, 0];5;185;[ 9  7  8 10  2  3  0  4  1  5  6];[0.3967838937466944, 0.167075547453896, 0.4757274422242832, 0.4260460017243771, 0.34159350180071313, 0.167075547453896, 0, 0.7314704682755311, 0.7124870348640604, 1, 0.5903728800103003];[9, 7, 8, 10, 0];5;235;[ 9  7  8 10  2  3  0  4  6  1  5];[0.3967838937466944, 0.167075547453896, 0.4757274422242832, 0.4260460017243771, 0.3536610028076366, 0.167075547453896, 0.2016452171228292, 0.7314704682755311, 0.7124870348640604, 1, 0.5903728800103003];[9, 4, 8, 10, 7, 2];6;220;[ 9  4  8 10  7  2  3  0  1  5  6];[0.3967838937466944, 0.35253566189989416, 0.4757274422242832, 0.4260460017243771, 0.7841256904660033, 0.29737509052531264, 0.2016452171228292, 0.7314704682755311, 0.7841256904660033, 1, 0.7780354669805184];[9, 4, 8, 10, 7, 2];6;270;[ 9  4  8 10  7  2  3  1  0  5  6];[0.3967838937466944, 0.42176374718656806, 0.4757274422242832, 0.4260460017243771, 0.7841256904660033, 0.3611469046438456, 0.2016452171228292, 0.7314704682755311, 0.7841256904660033, 1, 0.7780354669805184]
17023;11;11;[10, 9];2;70;[10  2  9  7  8  6  3  0  4  5  1];[0, 0, 0.7436543144346377, 0.2833059469693111, 0, 0, 0.38281383098109883, 0.42483053722555864, 0.41692533574353835, 0.6433121663867868, 1];[10, 9];2;120;[10  2  9  8  3  7  6  5  4  0  1];[0, 0, 0.7436543144346377, 0.47368022941782145, 0.15129563051696526, 0.15129563051696526, 0.38281383098109883, 0.42483053722555864, 0.5696969579842039, 0.6433121663867868, 1];[10, 9];2;170;[10  2  9  8  4  1  0  3  7  6  5];[0.4939429093660249, 0.5141191662966613, 0.7436543144346377, 0.47368022941782145, 0.5141191662966613, 0.19268916257764165, 0.38281383098109883, 0.42483053722555864, 0.6593186667742724, 0.691694099207397, 1];[10, 9];2;335;[10  2  3  9  8  1  4  0  7  6  5];[0.4939429093660249, 0.5141191662966613, 0.7436543144346377, 0.7327286703229559, 0.5141191662966613, 0.2697264868090083, 0.38281383098109883, 0.42483053722555864, 0.6593186667742724, 0.691694099207397, 1]
17024;11;11;[10, 8, 9];3;2109;[10  7  0  1  8  9  5  2  3  4  6];[0.9247907098141459, 0.7755021796875, 0.4367869169161092, 0.3829020329383127, 0.2750157108868116, 0.45733479161330914, 0, 0.9478747908851556, 0.6050072607088044, 0.5579509303029008, 1];[10, 8, 9];3;2159;[10  7  0  6  3  1  2  8  9  5  4];[0.9250080752502181, 0.7755021796875, 0.7239882478474433, 0.7886027460818142, 0.2750157108868116, 0.45733479161330914, 0.8056666048606216, 0.9478747908851556, 0.6050072607088044, 0.5579509303029008, 1];[10, 9, 8];3;1184;[10  7  0  6  3  1  2  9  8  4  5];[0.9250080752502181, 0.7755021796875, 0.7239882478474433, 0.7886027460818142, 0.4982266578244292, 0.45733479161330914, 0.8056666048606216, 0.9478747908851556, 0.6090096363232181, 0.6996422877249172, 1];[10, 9, 8];3;2259;[10  7  0  3  6  1  2  9  5  8  4];[0.9250865206336443, 0.7755021796875, 0.7239882478474433, 0.8703631208854999, 0.5963915059641004, 0.6634094619790123, 0.8056666048606216, 0.9478747908851556, 0.6090096363232181, 0.6996422877249172, 1]
17025;11;11;[9, 3, 10];3;571;[ 9  3  4  1  0  2  5  8 10  6  7];[0.6785226622968674, 0.7343756794018947, 0.541770207871442, 0.7825460259836517, 0.7421451735454869, 0.541770207871442, 0.36845527607642986, 0, 0.5230812949511785, 1, 0.4982739928637564];[9, 3, 10];3;621;[ 9  3  4  1  0  2  5  8 10  6  7];[0.6785226622968674, 0.7343756794018947, 0.541770207871442, 0.7825460259836517, 0.7421451735454869, 0.541770207871442, 0.48047240340091785, 0.3721743613656643, 0.5230812949511785, 1, 0.4982739928637564];[9, 10, 3];3;161;[ 9 10  3  4  1  0  8  2  5  6  7];[0.6785226622968674, 0.7343756794018947, 0.541770207871442, 0.7825460259836517, 0.7421451735454869, 0.541770207871442, 0.48047240340091785, 0.3721743613656643, 0.672723521281776, 1, 0.7951307184323897];[9, 10, 3];3;237;[ 9 10  7  3  8  4  1  0  2  5  6];[0.6785226622968674, 0.7343756794018947, 0.541770207871442, 0.7825460259836517, 0.7421451735454869, 0.541770207871442, 0.48047240340091785, 0.7867846663688035, 0.7580326437720857, 1, 0.7951307184323897]
17026;11;11;[10, 0, 7, 8];4;2109;[10  2  0  9  5  6  7  3  8  1  4];[0.5908028584538173, 0.22091330515680663, 0.8197121932104144, 0.468486393766099, 0.22091330515680663, 0.4987335868821816, 0.4778572957175484, 0.468486393766099, 0.3504531668818986, 0.5695590229339726, 1];[10, 0, 2, 1, 5];5;137;[10  0  2  1  5  7  9  3  6  4  8];[0.8471717928303192, 0.805951018028684, 0.8197121932104144, 0.5037172908757936, 0.39071366580172046, 0.7156532315152708, 0.4778572957175484, 0.6254385150860432, 0.3504531668818986, 0.5695590229339726, 1];[10, 0, 7, 8];4;2209;[10  4  0  2  1  5  7  6  3  9  8];[0.8471717928303192, 0.805951018028684, 0.8197121932104144, 0.5982785741634173, 0.8790108491845353, 0.7156532315152708, 0.6029645130477141, 0.6254385150860432, 0.3504531668818986, 0.5695590229339726, 1];[10, 7, 0, 8];4;1234;[10  7  4  0  2  1  8  5  6  3  9];[0.8471717928303192, 0.8080607965219507, 0.8197121932104144, 0.5982785741634173, 0.8790108491845353, 0.7156532315152708, 0.6029645130477141, 0.8992464719342721, 0.7585506882629004, 0.5695590229339726, 1]
17027;11;11;[10, 8, 9];3;70;[10  8  3  9  5  6  2  1  0  4  7];[0.14199147789243002, 0.19148181473531392, 0.19148181473531392, 0.5691526143778716, 0.12475092557666342, 0.3741891807056536, 0.19148181473531392, 0, 0.581389559605135, 0.4722158710486238, 1];[10, 9, 8];3;364;[10  0  9  4  8  3  5  1  6  2  7];[0.9878927014975227, 0.3094522109810919, 0.140235332643985, 0.5691526143778716, 0.6507896225015618, 0.5007645223981552, 0.19169875280655965, 0, 0.581389559605135, 0.7030825814803201, 1];[10, 9, 8];3;285;[10  0  9  6  4  8  3  5  7  2  1];[0.9878927014975227, 0.23469243891001806, 0.33940010842772605, 0.5691526143778716, 0.6507896225015618, 0.5007645223981552, 0.6963297295604578, 0.4566268109297905, 0.581389559605135, 0.7030825814803201, 1];[10, 9, 8];3;335;[10  0  9  6  4  8  3  5  7  2  1];[0.9878927014975227, 0.23469243891001806, 0.33940010842772605, 0.5691526143778716, 0.6507896225015618, 0.5007645223981552, 0.6963297295604578, 0.4566268109297905, 0.581389559605135, 0.7371389649524961, 1]
17028;11;11;[10, 6, 2, 0, 9];5;2109;[10  6  2  0  5  9  3  8  7  4  1];[0.39018124020256817, 0, 0.6265005892889701, 0.27129872172820113, 0, 0.30430476860887085, 0.8006356109943968, 0, 0.1464081754883363, 0.2979888775978564, 1];[10, 5, 3, 9, 4];5;2159;[10  5  3  6  2  0  9  8  7  4  1];[0.5520243323202677, 0, 0.6265005892889701, 0.8506714087336579, 0, 0.9631687265791748, 0.8006356109943968, 0, 0.2595501348419128, 0.2979888775978564, 1];[10, 5, 3, 4, 9];5;2209;[10  5  2  3  6  4  7  1  0  9  8];[0.5520243323202677, 0.5553775734815071, 0.9428932326679538, 0.8506714087336579, 0.6534530628831009, 0.9631687265791748, 0.8006356109943968, 0.6200945083798123, 0.34869273409296125, 0.5337942880617805, 1];[10, 5, 3, 4, 9];5;2259;[10  5  2  3  6  8  4  7  1  0  9];[0.5520243323202677, 0.5553775734815071, 0.9428932326679538, 0.8506714087336579, 0.6534530628831009, 0.9631687265791748, 0.8006356109943968, 0.6200945083798123, 0.665448458884052, 0.5337942880617805, 1]
17029;11;11;[9, 5, 6, 8, 3];5;2109;[ 9  5  1  6  0  4  8  7  3  2 10];[0.35691996072173054, 0.5357759676114286, 0, 0.2953577009805228, 0.3444987531236379, 0.8179206724812571, 0.3837467063641856, 0.3240154419074129, 0.3240154419074129, 1, 0];[9, 0, 10, 6, 8];5;2159;[ 9  0  5 10  1  7  3  6  8  4  2];[0.9363524120170124, 0.5357759676114286, 0.3427479764801952, 0.44287292851378457, 0.3444987531236379, 0.8179206724812571, 0.3837467063641856, 0.5195146054228212, 0.37597552284244495, 1, 0.7996134765493198];[9, 0, 5, 10, 4, 8];6;220;[ 9  0  5 10  4  8  6  1  3  7  2];[0.9363524120170124, 0.5357759676114286, 0.3427479764801952, 0.5207143656912236, 0.7602779722434581, 0.8179206724812571, 0.5596675129806269, 0.5195146054228212, 0.7458622591826971, 1, 0.7996134765493198];[9, 0, 6, 10, 8];5;2259;[ 9  0  5  6 10  4  8  2  1  3  7];[0.9363524120170124, 0.5357759676114286, 0.5365188949599806, 0.5207143656912236, 0.7602779722434581, 0.8179206724812571, 0.8056612166528357, 0.5195146054228212, 0.7458622591826971, 1, 0.7996134765493198]
17030;11;11;[9, 0, 6, 8, 10];5;2109;[ 9  4  7  3  0  2  1  6  5  8 10];[0.804893000669145, 0.5194660929886509, 0.5886619035302877, 0.8148646898050389, 0.8300836305464947, 0.3787665898843786, 0.43384839903467104, 0.82582263090794, 0.11379676332277484, 1, 0.11379676332277484];[9, 10, 0, 8, 6];5;2159;[ 9 10  4  7  3  0  2  1  8  5  6];[0.804893000669145, 0.6930619238399044, 0.7509087459572966, 0.8148646898050389, 0.8300836305464947, 0.5153601965886263, 0.43384839903467104, 0.82582263090794, 0.5462402763485761, 1, 0.8941356047593134];[9, 10, 0, 8, 6];5;2209;[ 9 10  0  4  7  3  8  2  1  5  6];[0.8602358937164165, 0.6930619238399044, 0.7509087459572966, 0.8148646898050389, 0.8300836305464947, 0.5153601965886263, 0.48515587633569024, 0.82582263090794, 0.753407063050835, 1, 0.8941356047593134];[9, 10, 0, 8, 6];5;2259;[ 9 10  0  4  7  8  3  2  1  5  6];[0.8602358937164165, 0.6930619238399044, 0.7942385933998459, 0.8148646898050389, 0.8300836305464947, 0.6538877586063063, 0.5530617613526703, 0.82582263090794, 0.8198873634455303, 1, 0.8941356047593134]
17031;11;11;[9, 10, 5, 7];4;2109;[ 9 10  5  2  7  0  1  8  3  4  6];[0.5527220633840835, 0.5234192061637679, 0.5610493750914854, 0.22196878928153613, 0, 0.6077466622521221, 0, 0.5554246411693615, 0.3357573023255739, 1, 0.6631136383293647];[9, 5, 10, 7];4;1134;[ 9  5  6 10  0  2  7  1  8  4  3];[0.5822343609725347, 0.5234192061637679, 0.5610493750914854, 0.2790075831612759, 0.4966484778790623, 0.8432573110871744, 0.700163182932607, 0.5554246411693615, 0.502599740190808, 1, 0.6631136383293647];[9, 5, 10, 7];4;1184;[ 9  5  4  6 10  0  2  3  7  1  8];[0.5822343609725347, 0.5260631759362486, 0.5610493750914854, 0.5559355622996077, 0.7239071286685144, 0.8432573110871744, 0.700163182932607, 0.5554246411693615, 0.502599740190808, 1, 0.6631136383293647];[9, 5, 10, 7];4;1234;[ 9  6  5  4 10  0  3  2  7  1  8];[0.5822343609725347, 0.5260631759362486, 0.5610493750914854, 0.5719322580374485, 0.7239071286685144, 0.8432573110871744, 0.9076125871516765, 0.5554246411693615, 0.502599740190808, 1, 0.6631136383293647]
17032;11;11;[9, 2, 1, 8];4;314;[ 9  2  6  1  5  4  8  0  7  3 10];[0, 0.580109764382227, 0.9041830997794661, 0, 0.2997311346054114, 0.35369926040608557, 0.7091874645297725, 0, 0.20533208413511386, 1, 0];[9, 2, 1, 8];4;364;[ 9  2  6  1  3  8  0  5  4  7 10];[0.43157877352916596, 0.6658182771783274, 0.9041830997794661, 0.5967662845182914, 0.31021520666009655, 0.35369926040608557, 0.7091874645297725, 0, 0.4761406598020463, 1, 0];[9, 7, 8];3;671;[ 9  2  0  1 10  6  7  3  8  4  5];[0.749041681962289, 0.7215349026647359, 0.9041830997794661, 0.5967662845182914, 0.5062922856805177, 0.3588287047411544, 0.7091874645297725, 0.6099594793200565, 0.5183973238752917, 1, 0.7161004189262212];[9, 7, 8];3;2259;[ 9  2  4  5  0  1 10  6  7  3  8];[0.749041681962289, 0.7215349026647359, 0.9041830997794661, 0.5967662845182914, 0.880233605375901, 0.7872150765187205, 0.7091874645297725, 0.6099594793200565, 0.5183973238752917, 1, 0.7161004189262212]
17033;11;11;[9, 10];2;56;[ 9 10  3  8  4  2  0  1  7  6  5];[0.32122511745357163, 0.15918673701851352, 0.32122511745357163, 0.8042084743714162, 0.7602298134606602, 0.08806592456453355, 0.08806592456453355, 0.08806592456453355, 0.7821672869993489, 1, 0.8401645875301241];[9, 10];2;106;[ 9 10  3  8  4  1  7  2  0  5  6];[0.32122511745357163, 0.5704326311738538, 0.32122511745357163, 0.8042084743714162, 0.7602298134606602, 0, 0, 0.36097635333103234, 0.7821672869993489, 1, 0.9573012109492014];[9, 10];2;156;[ 9 10  8  3  4  1  0  7  2  6  5];[0.5495236233163584, 0.5704326311738538, 0.3580358433394313, 0.8042084743714162, 0.7602298134606602, 0, 0.3580358433394313, 0.36097635333103234, 0.8569415281510363, 1, 0.9573012109492014];[9, 10];2;206;[ 9 10  8  3  4  1  0  6  5  7  2];[0.5568532844191468, 0.5704326311738538, 0.33517053090092086, 0.8042084743714162, 0.7602298134606602, 0.3643545612919739, 0.41309053296625264, 0.36097635333103234, 0.8569415281510363, 1, 0.9573012109492014]
17034;11;11;[9, 10, 4, 2];4;70;[ 9 10  4  2  6  7  0  8  3  1  5];[0.47448937656982404, 0.21821174756244804, 0.6561754663816337, 0.24368353522666902, 0.6936757488609827, 0.2128084694165903, 0.568576957662435, 0.5412775237268214, 0.34194658452054594, 1, 0.7214025169410505];[9, 10, 4, 2];4;120;[ 9 10  4  2  6  7  3  0  8  1  5];[0.47448937656982404, 0.2530385611859148, 0.6561754663816337, 0.5275773786227325, 0.6936757488609827, 0.2128084694165903, 0.568576957662435, 0.5412775237268214, 0.3233426756022437, 1, 0.7214025169410505];[9, 10, 4, 2];4;170;[ 9 10  4  2  6  7  3  0  1  8  5];[0.47448937656982404, 0.37321899445382317, 0.6561754663816337, 0.5275773786227325, 0.6936757488609827, 0.2128084694165903, 0.568576957662435, 0.5412775237268214, 0.3233426756022437, 1, 0.7214025169410505];[9, 4, 10, 8];4;220;[ 9  4 10  8  2  6  0  7  3  1  5];[0.5819575760970571, 0.3947034442613871, 0.6561754663816337, 0.5275773786227325, 0.7288381574573354, 0.2128084694165903, 0.5898361010608423, 0.5412775237268214, 0.6616843323707889, 1, 0.7214025169410505]
17035;11;11;[9, 10, 6];3;87;[ 9 10  4  6  0  3  8  5  7  2  1];[0.64918660317314, 0, 0, 0.5519876991882765, 0.7019278229217629, 0.5282557109731431, 0.6609230790339655, 0, 0.5366852956775713, 1, 0.7218674399862807];[9, 10, 6];3;2159;[ 9  3 10  0  4  6  7  8  5  1  2];[0.7212859960931504, 0.45913077951581793, 0, 0.7652705426982592, 0.7019278229217629, 0.5282557109731431, 0.6609230790339655, 0.5481506252616188, 0.5366852956775713, 1, 0.7218674399862807];[9, 8, 3, 10];4;170;[ 9  8  3 10  0  4  6  7  5  1  2];[0.7212859960931504, 0.45913077951581793, 0.43414282938499477, 0.7652705426982592, 0.7019278229217629, 0.5282557109731431, 0.6609230790339655, 0.5481506252616188, 0.8262541714368689, 1, 0.7218674399862807];[9, 8, 3, 10];4;220;[ 9  8  3 10  0  4  6  7  5  1  2];[0.7212956764324147, 0.461048579710804, 0.43414282938499477, 0.7652705426982592, 0.7019278229217629, 0.5282557109731431, 0.6609230790339655, 0.5481506252616188, 0.8416161753589797, 1, 0.7218674399862807]
17036;11;11;[8, 9, 10, 7];4;87;[ 8  9  2 10  7  1  3  0  6  5  4];[0, 0.2983178933862454, 0.5741104031208524, 0, 0, 0, 0, 0.30525594909858234, 1, 0.7297155834849125, 0.5327960518919712];[8, 9, 10, 7];4;137;[ 8  9  2 10  7  4  3  0  6  5  1];[0, 0, 0.5741104031208524, 0, 0.1654281120242173, 0, 0, 0.30525594909858234, 1, 0.7297155834849125, 0.5327960518919712];[8, 9, 10, 7];4;187;[ 8  9  2 10  7  5  1  4  6  3  0];[0, 0.2643404792057916, 0.5741104031208524, 0, 0.1654281120242173, 0.2643404792057916, 0, 0.42403088915462167, 1, 0.7297155834849125, 0.5633777690278561];[8, 9, 10, 7];4;270;[ 8  9  4  2 10  7  5  1  6  3  0];[0, 0.2643404792057916, 0.5741104031208524, 0, 0.6360493729956062, 0.2643404792057916, 0, 0.42403088915462167, 1, 0.8376057673053765, 0.5633777690278561]
17037;11;11;[9, 10, 5];3;87;[ 9  0 10  4  5  1  6  2  7  3  8];[0.499807477983084, 0.3388661222242665, 0, 0, 0.4836502989146247, 0.3388661222242665, 0.11388453831096408, 0, 0, 1, 0.4836502989146247];[9, 10, 0, 2];4;120;[ 9 10  0  2  1  7  5  4  3  6  8];[0.499807477983084, 0.346971775838732, 0.36384929472461486, 0.1282123317348375, 0.2704647759973659, 0.3388661222242665, 0.11388453831096408, 0.346971775838732, 0, 1, 0.5063747547348497];[9, 10, 3];3;170;[ 9 10  0  3  2  1  7  5  4  8  6];[0.499807477983084, 0.346971775838732, 0.36384929472461486, 0.3680318910549713, 0.2704647759973659, 0.3388661222242665, 0.11388453831096408, 0.346971775838732, 0.12645935383777684, 1, 0.7974321293605916];[9, 10, 8];3;211;[ 9 10  8  0  3  2  7  1  5  4  6];[0.499807477983084, 0.346971775838732, 0.36384929472461486, 0.3680318910549713, 0.2704647759973659, 0.3388661222242665, 0.11388453831096408, 0.346971775838732, 0.7256842125801151, 1, 0.7974321293605916]
17038;11;11;[10, 8, 7];3;314;[10  4  5  8  2  0  6  7  1  3  9];[0.28954616359333446, 0, 0.6392504729654362, 0, 0.9020825171035008, 0.7603060564525012, 0.20808272461838526, 0.20808272461838526, 0.6698400295394077, 0, 1];[10, 1, 6, 8, 2];5;621;[10  4  1  5  6  8  2  9  3  0  7];[0.28954616359333446, 0.7931244588463469, 0.6392504729654362, 0.3687241239683953, 0.9020825171035008, 0.7603060564525012, 0.6778635960745177, 0, 0.6698400295394077, 0.4980846837017414, 1];[10, 1, 6, 8, 2];5;671;[10  1  4  5  6  8  2  9  0  3  7];[0.4294967061803003, 0.9075299759677786, 0.6392504729654362, 0.3687241239683953, 0.9020825171035008, 0.7603060564525012, 0.6778635960745177, 0.24139637089345783, 0.6698400295394077, 0.4980846837017414, 1];[10, 1, 8, 6, 2];5;721;[10  1  4  5  8  6  2  9  0  3  7];[0.4294967061803003, 0.9075299759677786, 0.6392504729654362, 0.3687241239683953, 0.9020825171035008, 0.796694152569903, 0.6778635960745177, 0.24139637089345783, 0.7700206749053649, 0.4980846837017414, 1]
17039;11;11;[10, 1, 9];3;120;[10  7  1  4  9  3  6  5  8  2  0];[0, 0.676000299521558, 0, 0.5307454838117398, 0.5491729506767046, 0.16821960223887475, 0.4593875719916518, 0.790648271507755, 0.16821960223887475, 0.5430407155126789, 1];[10, 1, 9];3;170;[10  7  1  9  4  3  6  5  8  0  2];[0.30484514951351493, 0.676000299521558, 0, 0.5307454838117398, 0.5491729506767046, 0.36448786749981893, 0.4593875719916518, 0.790648271507755, 0.30484514951351493, 0.5593181051409876, 1];[10, 6, 9];3;187;[10  7  6  1  9  4  3  5  8  2  0];[0, 0.676000299521558, 0.25746228699113743, 0.5307454838117398, 0.5491729506767046, 0.36448786749981893, 0.6906827930414553, 0.790648271507755, 0.32326880587684387, 0.5597001873081034, 1];[10, 6, 9];3;335;[10  2  7  6  1  9  4  3  5  8  0];[0, 0.676000299521558, 0.8057441719237757, 0.5307454838117398, 0.5491729506767046, 0.36448786749981893, 0.7681455701458872, 0.790648271507755, 0.32326880587684387, 0.5597001873081034, 1]
17040;12;12;[11, 10, 9];3;4158;[11  3  4  0  6 10  8  2  7  5  1  9];[0.7407017730429621, 0.24931760665412106, 0.4224446236223998, 0.8889422511871998, 0.7407737354263061, 0.24931760665412106, 0.7279926779665953, 0.24931760665412106, 0.5033178455984785, 0, 0.5342471169793233, 1];[11, 10, 9];3;4208;[11  3  4  0  6  8 10  2  7  5  1  9];[0.7407017730429621, 0.24931760665412106, 0.4224446236223998, 0.8889422511871998, 0.7407737354263061, 0.24931760665412106, 0.7279926779665953, 0.24931760665412106, 0.5724141265629147, 0, 0.5342471169793233, 1];[11, 10, 9];3;2209;[11  7  3  4  0  6  8 10  2  9  5  1];[0.7407017730429621, 0.2205809404987687, 0.43665489761520454, 0.8889422511871998, 0.7407737354263061, 0.35162685041890346, 0.7279926779665953, 0.9166962425304688, 0.5724141265629147, 0.43665489761520454, 0.5342471169793233, 1];[11, 10, 9];3;2259;[11  7  3  5  4  0  6  8 10  1  9  2];[0.7407017730429621, 0.5301684810576507, 0.4224446236223998, 0.8889422511871998, 0.7407737354263061, 0.83864868185527, 0.7279926779665953, 0.9166962425304688, 0.5724141265629147, 0.49850059379980244, 0.5342471169793233, 1]
17041;12;12;[9, 10, 11, 7];4;87;[ 9 10 11  8  7  6  0  1  4  5  2  3];[0, 0, 0, 0, 0, 0, 0.204307146001969, 0.24664496152451088, 0.29241217715954465, 1, 0.8351261994967578, 0.29241217715954465];[9, 10, 7, 11];4;120;[ 9 10  7 11  6  5  3  0  4  1  2  8];[0, 0, 0, 0, 0, 0.28111078353854135, 0.28111078353854135, 0.774389772022075, 0, 1, 0.8351261994967578, 0.3638054991582729];[9, 10, 11, 7];4;170;[ 9 10 11  7  6  5  8  1  4  2  0  3];[0, 0.15762049178907953, 0.10122551413092624, 0, 0.10122551413092624, 0.28111078353854135, 0.28111078353854135, 0.774389772022075, 0.15762049178907953, 1, 0.8351261994967578, 0.8282557172449243];[9, 10, 11, 7];4;220;[ 9 10 11  7  8  5  0  1  6  4  2  3];[0, 0, 0, 0, 0, 0.44222792085623497, 0, 0.774389772022075, 0.5010480537831928, 1, 0.8351261994967578, 0.8282557172449243]
17042;12;12;[11, 7, 1, 5, 10];5;4158;[11  7  9  0  3  8  2  4  1  5 10  6];[0.7440491305921623, 0.376761485726943, 0.5372323116224959, 0.7188558318014037, 0.422283327702611, 0.3404999932725418, 0.1859588049899477, 0.8656583129612324, 0.5604709196647308, 0.8543592702675893, 0.2949255246881099, 1];[11, 7, 1, 5, 10];5;4208;[11  0  7  9  3  2  6  8  4  1  5 10];[0.9016420495817948, 0.39068690516751964, 0.6076574319867557, 0.7188558318014037, 0.422283327702611, 0.3404999932725418, 0.5864986996234985, 0.8656583129612324, 0.5604709196647308, 0.8543592702675893, 0.2949255246881099, 1];[11, 7, 10, 1, 5];5;4258;[11  0  7  9  3  2  8  6  4 10  1  5];[0.9016420495817948, 0.39068690516751964, 0.6076574319867557, 0.7188558318014037, 0.5713058450086057, 0.3404999932725418, 0.5864986996234985, 0.8656583129612324, 0.6035654260553662, 0.8543592702675893, 0.564704418186259, 1];[11, 7, 1, 10, 5];5;4308;[11  0  7  9  8  3  4  1  2  6 10  5];[0.9016420495817948, 0.6597272515919868, 0.6076574319867557, 0.7188558318014037, 0.6970272358180888, 0.3404999932725418, 0.5864986996234985, 0.8656583129612324, 0.7455955933752485, 0.8543592702675893, 0.564704418186259, 1]
17043;12;12;[11, 10];2;56;[11 10  9  7  6  2  3  0  4  5  1  8];[0, 0, 0.28133986126182653, 0, 0, 0, 0.28133986126182653, 0.5449999105377956, 0, 0.5601270819211602, 0.6139125047301945, 1];[11, 10];2;106;[11 10  9  7  6  2  4  5  1  0  3  8];[0, 0, 0.28133986126182653, 0, 0.18222044901034953, 0.18222044901034953, 0.28133986126182653, 0.5449999105377956, 0, 0.5601270819211602, 0.6139125047301945, 1];[11, 10];2;161;[11  9 10  7  6  2  4  5  8  1  3  0];[0, 0, 0.28133986126182653, 0, 0.18222044901034953, 0.18222044901034953, 0.28133986126182653, 0.5449999105377956, 0.10378376769052751, 0.6985699798261655, 0.6139125047301945, 1];[11, 10];2;211;[11  9 10  7  8  1  6  2  4  5  3  0];[0.1504869611984413, 0.28444141913410514, 0.28133986126182653, 0.15231698233879523, 0.18222044901034953, 0.18222044901034953, 0.28133986126182653, 0.5449999105377956, 0.28444141913410514, 0.6985699798261655, 0.6139125047301945, 1]
17044;12;12;[10, 9];2;56;[10  9  3  4 11  2  8  1  7  6  5  0];[0, 0, 0.3435635282382434, 0.4598490568283213, 0.34545139360250926, 0, 0, 0, 0.21559184305511275, 0.6563882176584436, 1, 0.34545139360250926];[10, 9];2;111;[10  0  9  8  3 11  4  2  5  7  6  1];[0.7415682110643351, 0.11781855696208832, 0.3435635282382434, 0.4598490568283213, 0.34545139360250926, 0.32318341680746737, 0.11781855696208832, 0.32318341680746737, 0.6291285245817991, 0.6563882176584436, 1, 0.34545139360250926];[10, 9];2;187;[10  1  0  8  9  7  5  3  4 11  2  6];[0.7415682110643351, 0.8900199069454856, 0.3435635282382434, 0.4598490568283213, 0.34545139360250926, 0.505558152431849, 0, 0.5280980572841668, 0.6625876972419774, 0.6563882176584436, 1, 0.34545139360250926];[10, 9];2;237;[10  1  0  8  9  7  5  3 11  2  6  4];[0.850653131434404, 0.8900199069454856, 0.3435635282382434, 0.4598490568283213, 0.20753001436091947, 0.505558152431849, 0.21251191998291988, 0.5280980572841668, 0.6625876972419774, 0.6563882176584436, 1, 0.4256770848727437]
17045;12;12;[10, 9, 11, 8];4;4158;[10  7  9  6  4  3  5  1 11  2  0  8];[0.14316357424032125, 0.21661210993347166, 0.20419804715535747, 0.40201124141360556, 0.4591059555739972, 0.37130290896625123, 0.617229990469467, 0.727029516179133, 0, 0.727029516179133, 1, 0.20419804715535747];[10, 9, 11, 8];4;4208;[10  0  9  7  5 11  6  1  4  3  2  8];[0.7778402782122688, 0.569441781298502, 0.24230756507302395, 0.40201124141360556, 0.4591059555739972, 0.6690747550536863, 0.617229990469467, 0.727029516179133, 0, 0.727029516179133, 1, 0.6441749856936789];[10, 11, 8, 9];4;2209;[10  5  3  7  0 11  6  1  8  4  9  2];[0.7778402782122688, 0.569441781298502, 0.24230756507302395, 0.8187743098343014, 0.4591059555739972, 0.8394316515833714, 0.617229990469467, 0.7969981521311448, 0.5655116185868742, 0.3886696805210888, 1, 0.6441749856936789];[10, 8, 11, 9];4;2259;[10  5  3  7  0  8 11  6  1  4  9  2];[0.7778402782122688, 0.569441781298502, 0.21403003276470742, 0.8187743098343014, 0.4591059555739972, 0.8394316515833714, 0.617229990469467, 0.7969981521311448, 0.7520907684171192, 0.40705213198501145, 1, 0.6441749856936789]
17046;12;12;[10, 11];2;185;[10  3  2  1  0 11  9  8  7  6  5  4];[0.33432749218786245, 0.41685887860214926, 0.4565176931658822, 0.7855708876116423, 0, 0, 0, 0, 0.2386649625007878, 0.30112041350318347, 1, 0.311087364664274];[10, 11];2;4208;[10  9  3  5  4  2  1  0 11  8  6  7];[0.33432749218786245, 0.41685887860214926, 0.4565176931658822, 0.7855708876116423, 0.6739572485592811, 0.761639307660035, 0.17667993018030614, 0, 0.2386649625007878, 0.8295299671567165, 1, 0.311087364664274];[10, 11];2;156;[10 11  9  8  4  3  5  1  2  7  0  6];[0.33432749218786245, 0.6328153300947648, 0.582997901630228, 0.7855708876116423, 0.8058544661907784, 0.761639307660035, 0.17667993018030614, 0.5013077872905746, 0.8235665042560956, 0.8295299671567165, 1, 0.9357436046903378];[10, 11];2;206;[10 11  9  8  4  3  5  1  2  7  0  6];[0.33432749218786245, 0.6328153300947648, 0.582997901630228, 0.7855708876116423, 0.8058544661907784, 0.761639307660035, 0.17667993018030614, 0.5013077872905746, 0.8235665042560956, 0.8295299671567165, 1, 0.9357436046903378]
17047;12;12;[9, 0, 8];3;70;[ 9  0  6  8  2  7  3  1  4  5 10 11];[0.7444082715415495, 0, 0.32115307149082223, 0, 0, 0, 0.6508582492520153, 0.24002006965589517, 0.483427340705929, 1, 0, 0];[9, 0, 8];3;235;[ 9  7  3  0  4  6  8  2  5  1 10 11];[0.7444082715415495, 0, 0.44924099669328427, 0.7656233130145598, 0.7434952647996054, 0.44924099669328427, 0.6508582492520153, 0.9274675997539565, 0.483427340705929, 1, 0, 0];[9, 8, 0];3;220;[ 9  7  8  3  0  4  1  6  5  2 10 11];[0.7444082715415495, 0.6690748106710662, 0.44924099669328427, 0.7656233130145598, 0.7434952647996054, 0.44924099669328427, 0.6508582492520153, 0.9274675997539565, 0.8998871352912875, 1, 0, 0];[9, 8, 0];3;270;[ 9  7  8  3  0  4  1  6  5  2 10 11];[0.7444082715415495, 0.6690748106710662, 0.44924099669328427, 0.7656233130145598, 0.7434952647996054, 0.44924099669328427, 0.6508582492520153, 0.9274675997539565, 0.8998871352912875, 1, 0, 0]
17048;12;12;[9, 7, 10, 8];4;2109;[ 9  6  3  4  2  7 10  1  5  0  8 11];[0, 0.1830985860159014, 0.6266357638318477, 0.769214086554988, 0.6266357638318477, 0, 0.863805628872903, 0.20894004494283971, 0, 1, 0.1830985860159014, 0];[9, 4, 3, 8, 7];5;621;[ 9  6  4  3  8  0 11  5  7  1 10  2];[0.47377836087888026, 0.1830985860159014, 0, 0.769214086554988, 0.7887076924109869, 0.28073832654319, 0.863805628872903, 0.27928676757367615, 0.5973692935763955, 1, 0.1830985860159014, 0.3420182902631692];[9, 6, 8, 7, 1];5;414;[ 9  6  4  3  8  7  1  0 11  5  2 10];[0.47377836087888026, 0.48399155198271687, 0.2559467103250127, 0.769214086554988, 0.7887076924109869, 0.28073832654319, 0.863805628872903, 0.5001954718709614, 0.6168714670247994, 1, 0, 0.3420182902631692];[9, 6, 1, 8, 7];5;464;[ 9  6  4  3  1  8  2  7  0 11  5 10];[0.47377836087888026, 0.6652872059722421, 0.606837886119766, 0.769214086554988, 0.7887076924109869, 0.28073832654319, 0.863805628872903, 0.5001954718709614, 0.6168714670247994, 1, 0, 0.3420182902631692]
17049;12;12;[11, 9, 3, 10, 2, 0];6;120;[11  9  3 10  2  0  4  1  5  7  6  8];[0.3292504181216697, 0.269720889372943, 0.3292504181216697, 0.5107472864556521, 0.29074759150093754, 0.26773320677943946, 0.179672313938589, 0.24343836154006496, 0.17439470682055358, 0.6075489997265644, 0.38761395169573587, 1];[11, 3, 6, 10];4;4208;[11  3  7  6  1 10  9  2  0  5  4  8];[0.29867405842538364, 0.40067271795383225, 0.333451879058192, 0.5107472864556521, 0.29074759150093754, 0.2979081592395291, 0.4212070598784194, 0.46097842929919475, 0.17439470682055358, 0.3468243814600772, 0.39266645533513644, 1];[11, 3, 10, 6];4;170;[11  3 10  6  7  9  2  1  5  4  0  8];[0.29867405842538364, 0.40067271795383225, 0.4237823041913375, 0.9220824703084752, 0.3263037529886622, 0.38064999845266956, 0.7658996863073896, 0.594894992829974, 0.21276970677785265, 0.4237823041913375, 0.8486609592439631, 1];[11, 3, 10, 6];4;4308;[11  3 10  9  6  8  1  7  4  5  2  0];[0.29867405842538364, 0.6107240721111722, 0.333451879058192, 0.9220824703084752, 0.46562292150397205, 0.38064999845266956, 0.7658996863073896, 0.594894992829974, 0.710149256977618, 0.8218626902684855, 0.8486609592439631, 1]
17050;12;12;[11, 6, 10];3;2109;[11  9  0  6  2  4  3  1 10  5  7  8];[0.8177419737850964, 0.2937185489321791, 0.6681234775332512, 0.37704348035743884, 0.4226413735674116, 0.2378488323191756, 0.813257076108135, 0, 0, 0.9272887178837173, 0.2378488323191756, 1];[11, 6, 10];3;4208;[11  9  3  2  0  6  7  8 10  4  1  5];[0.8177419737850964, 0.2937185489321791, 0.8374217742944469, 0.8725962213857058, 0.4226413735674116, 0, 0.813257076108135, 0.7578329210141183, 0.6562973689149973, 0.9272887178837173, 0.5053002558542359, 1];[11, 6, 10];3;4258;[11  9  3  2  0  6  7  1  8 10  4  5];[0.8177419737850964, 0.7380356155083944, 0.8374217742944469, 0.8725962213857058, 0.4535789803158624, 0.3895141451815567, 0.813257076108135, 0.7578329210141183, 0.6562973689149973, 0.9272887178837173, 0.5053002558542359, 1];[11, 6, 10];3;4308;[11  9  3  2  0  6  7  1  8  4 10  5];[0.8258854950223196, 0.7380356155083944, 0.8374217742944469, 0.8725962213857058, 0.5967261309661045, 0.3895141451815567, 0.813257076108135, 0.7578329210141183, 0.6562973689149973, 0.9272887178837173, 0.5053002558542359, 1]
17051;12;12;[11, 6, 4, 10];4;4158;[11  6  4  3  0  5  7 10  9  1  8  2];[0.5995539810105127, 0.36912034468374, 0.20662045855493863, 0.6102256193752197, 0.7168658163818118, 0.576345933452004, 0.7883822934007584, 0.5607278285500673, 0.21236848144183823, 0.36912034468374, 0.5390798997443801, 1];[11, 6, 4, 10];4;4208;[11  3  6  4  7  8  0  5 10  2  1  9];[0.5995539810105127, 0.38311319459790105, 0.4477969114799517, 0.8993808871328497, 0.7168658163818118, 0.576345933452004, 0.7883822934007584, 0.7089488346614626, 0.6138629747746958, 0.2808606697714283, 0.5390798997443801, 1];[11, 2, 6, 10];4;4258;[11  3  1  2  6  4  7  9  8  0  5 10];[0.5995539810105127, 0.8481425134889939, 0.8467388503655227, 0.8993808871328497, 0.7168658163818118, 0.576345933452004, 0.7883822934007584, 0.7089488346614626, 0.6138629747746958, 0.6520380037589377, 0.5390798997443801, 1];[11, 4, 6, 10];4;4308;[11  3  4  1  2  6  0  7  9  8  5 10];[0.7618684871319955, 0.8481425134889939, 0.8467388503655227, 0.8993808871328497, 0.8759072310915255, 0.6106498251097449, 0.7883822934007584, 0.7089488346614626, 0.6138629747746958, 0.6520380037589377, 0.5390798997443801, 1]
17052;12;12;[11, 5, 10];3;4158;[11  7  0  6  4  3  5  8  2  9 10  1];[0.8164613050464979, 0, 0.3914931845702242, 0.5518796737628479, 0.6607855587541076, 0.5323247467216793, 0.7406616762544405, 0.896241346276045, 0.40618303313900045, 0.3727596830668718, 0.20578905577412063, 1];[11, 5, 10];3;4208;[11  7  2  0  6  4  8  3  5  9 10  1];[0.8164613050464979, 0, 0.8845689290713458, 0.5518796737628479, 0.6607855587541076, 0.5323247467216793, 0.7406616762544405, 0.896241346276045, 0.6513749243001586, 0.3923362587393307, 0.3041620612805097, 1];[11, 5, 10];3;4258;[11  7  2  0  6  4  8  5  9  3 10  1];[0.8164613050464979, 0.40036492407664137, 0.8845689290713458, 0.5518796737628479, 0.6607855587541076, 0.6410295452426407, 0.7406616762544405, 0.9254127195117435, 0.6513749243001586, 0.635437681442728, 0.45467191134443974, 1];[11, 10, 5];3;4308;[11  7  2  0 10  6  4  8  5  9  1  3];[0.8164712713743716, 0.5964316149415837, 0.8845689290713458, 0.5518796737628479, 0.6607855587541076, 0.6410295452426407, 0.7406616762544405, 0.9254127195117435, 0.6513749243001586, 0.635437681442728, 0.7907292113951156, 1]
17053;12;12;[9, 8];2;120;[ 9  3  6  5  8  0 10  2 11  7  4  1];[0.2866792385787665, 0, 0.2409554228711091, 0.9008913192723575, 0, 0.3657676465413146, 0.49695595352652766, 0.19479635137591245, 0.3495527332059937, 1, 0.24480115868729083, 0.2409554228711091];[9, 8];2;137;[ 9  3  4  6  8  5  0  2 11  7 10  1];[0.29975125486168946, 0, 0.2409554228711091, 0.9008913192723575, 0.8223653802626927, 0.35932082629710005, 0.5778998084092607, 0.13701393286978153, 0.35932082629710005, 1, 0.13701393286978153, 0.2409554228711091];[9, 8];2;187;[ 9  3  4  6  8  5  1  0 11  2 10  7];[0.29975125486168946, 0.3556310586169837, 0.2409554228711091, 0.9008913192723575, 0.8223653802626927, 0.35932082629710005, 0.5778998084092607, 0.13701393286978153, 0.35932082629710005, 1, 0.19413371040118266, 0.2409554228711091];[9, 8];2;721;[ 9  3  4  6  2 10  5  8  1  0  7 11];[0.29975125486168946, 0.3556310586169837, 0.5648726068333185, 0.9008913192723575, 0.8223653802626927, 0.35932082629710005, 0.5778998084092607, 0.17406350409434604, 0.35932082629710005, 1, 0.5412442861900769, 0]
17054;12;12;[10, 9, 0];3;61;[10  9  0  8  5  3  4  7  6  2  1 11];[0.5582807855317982, 0, 0, 0.5215991271068123, 0.46621577477555504, 0.5300708848802186, 0, 0.25348277613434833, 0.5508484288408234, 0.6962479022298776, 1, 0];[10, 9, 3];3;111;[10  9  3  5  0  8  4  1  7  2  6 11];[0.5582807855317982, 0.34995979160789786, 0, 0.6743085645792579, 0.46621577477555504, 0.6365369669312856, 0, 0.25348277613434833, 0.5508484288408234, 0.6962479022298776, 1, 0];[10, 3, 9];3;4258;[10  8  3  9  5  0  4  2  1  7 11  6];[0.5582807855317982, 0.34995979160789786, 0.4453644625495574, 0.7300750022520698, 0.46621577477555504, 0.6365369669312856, 0, 0.31957292791107783, 0.8988477385146363, 0.6962479022298776, 1, 0.31957292791107783];[10, 3, 9];3;4308;[10  8  3  9  5  2  0  4  1  7 11  6];[0.5582807855317982, 0.3830674278493934, 0.5958445701002573, 0.7300750022520698, 0.46621577477555504, 0.6365369669312856, 0, 0.31957292791107783, 0.8988477385146363, 0.6962479022298776, 1, 0.31957292791107783]
17055;12;12;[10, 0, 9, 11];4;120;[10  0  5  4  9 11  8  1  2  7  3  6];[0.834632510053229, 0.3419586900812089, 0.30356108472003307, 0, 0.7700592912387584, 0.820717000154084, 0, 0, 0.4172436659323478, 0.6092232222891866, 1, 0.5792938538989835];[10, 9, 3];3;621;[10  0  5  9  4  3 11  1  8  7  2  6];[0.834632510053229, 0.4202017284719638, 0.30356108472003307, 0.582154661214508, 0.7700592912387584, 0.820717000154084, 0.24549854876552762, 0.34775588568836385, 0.4172436659323478, 0.8048458180498584, 1, 0.5792938538989835];[10, 7, 9];3;285;[10  7  0  5  9  4  1  3 11  8  2  6];[0.834632510053229, 0.7152252575087632, 0.30356108472003307, 0.582154661214508, 0.7700592912387584, 0.820717000154084, 0.24549854876552762, 0.8884313682435788, 0.4172436659323478, 0.8048458180498584, 1, 0.5792938538989835];[10, 7, 9];3;335;[10  7  0  5  9  6  4  1  3 11  8  2];[0.834632510053229, 0.7152252575087632, 0.30356108472003307, 0.582154661214508, 0.7700592912387584, 0.820717000154084, 0.8037018719409011, 0.8884313682435788, 0.554898620739346, 0.8048458180498584, 1, 0.5792938538989835]
17056;12;12;[9, 4, 1, 8, 5, 0, 3];7;4158;[ 9  4 10  6  1  7  2  8  5 11  0  3];[0, 0.4446228493452812, 0.3716690427558544, 0, 0.9518504979431875, 0.31856029771404293, 0.45459166660968287, 0.40220213633481067, 0.3716690427558544, 1, 0.4622477810897866, 0.3155339398127375];[9, 4, 3, 0, 8, 1, 5];7;4208;[ 9  4  3  0  8 10  6  1  7  5 11  2];[0.664491980001631, 0.4446228493452812, 0.27867096431372296, 0.7529273132155515, 0.9518504979431875, 0.31856029771404293, 0.45459166660968287, 0.40220213633481067, 0.5903750827454495, 1, 0.4622477810897866, 0.3155339398127375];[9, 4, 3, 0, 8, 1, 5];7;4258;[ 9  4  3  0 10  6  8 11  1  7  5  2];[0.664491980001631, 0.4446228493452812, 0.27867096431372296, 0.7529273132155515, 0.9518504979431875, 0.37489533676152514, 0.6024673368441751, 0.40220213633481067, 0.5903750827454495, 1, 0.6182817244595985, 0.5427650693315416];[9, 4, 3, 5, 0, 8, 1];7;4308;[ 9  4 10  2  3  5  0 11  6  8  1  7];[0.664491980001631, 0.4446228493452812, 0.7695080719353063, 0.7529273132155515, 0.9518504979431875, 0.7182783006856754, 0.6024673368441751, 0.40220213633481067, 0.5903750827454495, 1, 0.8308487932725281, 0.6115393243174924]
17057;12;12;[9, 0, 8, 10];4;314;[ 9  0 11  3  6  8 10  7  2  4  5  1];[0.5718797822811463, 0, 0.1884662418652293, 0.24439178063360345, 0.10078408848361463, 0, 0.24439178063360345, 0.20668734498984878, 0.23205845000635655, 1, 0.2290790144177431, 0.3359380457139931];[9, 10, 0, 8];4;137;[ 9 10  0  2  8 11  3  6  5  1  7  4];[0.5718797822811463, 0.23295258155802, 0.4447830791114875, 0.24439178063360345, 0.10078408848361463, 0.23295258155802, 0.24439178063360345, 0.20668734498984878, 0.3827536460987117, 1, 0.772200524813229, 0.3359380457139931];[9, 10, 8, 0];4;170;[ 9 10  8  0  2 11  3  5  6  1  7  4];[0.5718797822811463, 0.23295258155802, 0.4447830791114875, 0.24998077083454248, 0.1361315890448725, 0.24998077083454248, 0.24439178063360345, 0.20668734498984878, 0.6559121269005419, 1, 0.772200524813229, 0.3359380457139931];[9, 4, 10, 8];4;220;[ 9  4 10  8  6  0  1  2 11  3  5  7];[0.5718797822811463, 0.48779547805822043, 0.4447830791114875, 0.24998077083454248, 0.9324838528918747, 0.24998077083454248, 0.6466190838284076, 0.20668734498984878, 0.709771077441955, 1, 0.772200524813229, 0.3359380457139931]
17058;12;12;[10, 9, 7, 3];4;571;[10  9  2 11  1  7  6  3  0  4  5  8];[0.5241612348370535, 0.6702569822937051, 0.7029570246469915, 0.5287657264507652, 0.4529980767364674, 0.32285623571788374, 0.6252665647669249, 0.6549075395843976, 0.17874840085357044, 0.7420734260917287, 1, 0.6739080560090177];[10, 9, 7, 3];4;621;[10  9  2 11  1  7  6  3  0  5  4  8];[0.5241612348370535, 0.6702569822937051, 0.7029570246469915, 0.5287657264507652, 0.4555343197295596, 0.4738253748489967, 0.6252665647669249, 0.6549075395843976, 0.4555343197295596, 0.7420734260917287, 1, 0.6879203372766626];[10, 9, 7, 3];4;671;[10  2  0  9 11  1  7  6  3  5  4  8];[0.7757306811937036, 0.6702569822937051, 0.7955790324211144, 0.5792874826188361, 0.4555343197295596, 0.4738253748489967, 0.6252665647669249, 0.6549075395843976, 0.4555343197295596, 0.7478188779023835, 1, 0.7232730308210066];[10, 9, 7, 3];4;721;[10  2  0  9  7  6 11  3  1  4  5  8];[0.7757306811937036, 0.6702569822937051, 0.7955790324211144, 0.6946902041586691, 0.539798462973916, 0.4738253748489967, 0.7340973315062551, 0.7388562745158698, 0.17874840085357044, 0.7732551862562201, 1, 0.7232730308210066]
17059;12;12;[11, 10, 3, 9];4;2109;[11  0 10  5  3  1  8  2  9  6  7  4];[0.5762054453691959, 0.44114436955965064, 0.33073583660753103, 0.47942513699035016, 0, 0.48401622773173464, 0.14346017482388584, 0, 0.35153653497759096, 0.2843678195750352, 0.5552414551027856, 1];[11, 10, 3, 9];4;4208;[11  8  0 10  4  5  3  7  2  9  6  1];[0.5762054453691959, 0.44114436955965064, 0.4505014573743741, 0.47942513699035016, 0.5120139730024141, 0.48401622773173464, 0.44802662398476223, 0.4505014573743741, 0.6749231112215572, 0.44994068227562495, 0.5552414551027856, 1];[11, 10, 3, 9];4;4258;[11  6  2  8  0 10  4  5  3  9  1  7];[0.5762054453691959, 0.20184786734422253, 0.6852947714564747, 0.47942513699035016, 0.5120139730024141, 0.48401622773173464, 0.7678280661863819, 0, 0.6772616843907013, 0.44994068227562495, 0.5552414551027856, 1];[11, 10, 3, 9];4;4308;[11  6  2  8  0 10  4  5  3  9  7  1];[0.5762054453691959, 0.2624087444067288, 0.6852947714564747, 0.47942513699035016, 0.5120139730024141, 0.48401622773173464, 0.7678280661863819, 0.28325761291636264, 0.6772616843907013, 0.44994068227562495, 0.5552414551027856, 1]
17060;13;13;[11, 5, 12];3;1084;[11 10  3  0  5  8  6  7  4 12  1  2  9];[0.6049906621364557, 0.1563572029884722, 0, 0.6699569658353101, 0.21543443823936148, 0.4669611337223471, 0.38634998512103164, 0.2789285881916255, 0.4538918133444532, 0, 0.6786120474720726, 1, 0.19887025826920457];[11, 12, 10, 3];4;120;[11 12 10  3  0  5  1  2  8  6  9  7  4];[0.6049906621364557, 0.5272779198599119, 0.49833720892794264, 0.6699569658353101, 0.21543443823936148, 0.5764211224933208, 0.38634998512103164, 0.2789285881916255, 0.4538918133444532, 0.3303721490829936, 0.6786120474720726, 1, 0.7388978938419362];[11, 12, 10, 3];4;170;[11 12 10  3  5  0  4  1  7  2  8  6  9];[0.6049906621364557, 0.5272779198599119, 0.49833720892794264, 0.6699569658353101, 0.5796978135460967, 0.6641317038358535, 0.4058372889092089, 0.5179224846110925, 0.4538918133444532, 0.3465684703564929, 0.7203993449972608, 1, 0.7388978938419362];[11, 12, 10, 3];4;220;[11 12 10  3  5  0  6  4  1  7  2  9  8];[0.6106754615269349, 0.5272779198599119, 0.49833720892794264, 0.6699569658353101, 0.5796978135460967, 0.6641317038358535, 0.5957357826311885, 0.5179224846110925, 0.4538918133444532, 0.47062704777874564, 0.7205671905625107, 1, 0.764152635706164]
17061;13;13;[12, 11, 1, 4];4;87;[12 11  1  0  4  8  7  3  6  5  2  9 10];[0.22844134919578166, 0.3899491723924654, 0, 0.16592730150047957, 0.22844134919578166, 0, 0, 0.1994357408146351, 0.22438503228171347, 0, 0, 0.8462602402153102, 1];[12, 11, 7];3;170;[12 11  8  7  6  4  1  0  5  3 10  2  9];[0.22844134919578166, 0.3899491723924654, 0, 0.16592730150047957, 0.3989161453989115, 0.2245207377263591, 0.3989161453989115, 0.4059410985966474, 0.44535478624563457, 0, 0.127458328551217, 0.8462602402153102, 1];[12, 11, 7];3;220;[12 11  8  7  6  4  1  0  5  3 10  2  9];[0.22844134919578166, 0.3899491723924654, 0, 0.16592730150047957, 0.3989161453989115, 0.2245207377263591, 0.3989161453989115, 0.4059410985966474, 0.44535478624563457, 0, 0.127458328551217, 0.8462602402153102, 1];[12, 11, 7];3;211;[12 11  7  2 10  8  4  6  1  0  5  3  9];[0.22844134919578166, 0.3899491723924654, 0.720814404613378, 0.16592730150047957, 0.3989161453989115, 0.2245207377263591, 0.3989161453989115, 0.7582867362438697, 0.44535478624563457, 0.14656547393561825, 0.4458882924398821, 0.8462602402153102, 1]
17062;13;13;[10, 0, 9];3;8255;[10 11  6  5  0  4  8 12  9  7  3  1  2];[0.3118663449996123, 0.12101647774545057, 0, 0.12101647774545057, 0.3118663449996123, 0.3506344855682269, 0.36836665148426534, 0.12101647774545057, 0.2863317801263101, 0.14459150517985628, 1, 0.5679736407423807, 0.2765274567156076];[10, 0, 9];3;8305;[10  6 11  3  4  0  8 12  2  7  9  1  5];[0.3118663449996123, 0.13404266042096816, 0.2500777852750659, 0.45039063083817626, 0.3118663449996123, 0, 0.6968029335001481, 0.17688559629522377, 0.2863317801263101, 0.14459150517985628, 1, 0.5679736407423807, 0.2765274567156076];[10, 8, 6, 9];4;170;[10  8  6  9  0  3 11 12  4  2  7  1  5];[0.46062503239857616, 0.13404266042096816, 0.2500777852750659, 0.45039063083817626, 0.25870073569789137, 0, 0.6968029335001481, 0.20001624968993686, 0.7499234831979454, 0.5516760940354168, 1, 0.2765274567156076, 0.2765274567156076];[10, 9, 0];3;335;[10  8  6  3  9  0 11  1 12  2  7  4  5];[0.46062503239857616, 0.31775164330863714, 0.2500777852750659, 0.5615323347111677, 0.19714695895456236, 0, 0.6968029335001481, 0.20001624968993686, 0.7499234831979454, 0.5516760940354168, 1, 0.3708679360166347, 0.31775164330863714]
17063;13;13;[11, 9, 12];3;70;[11  9 10 12  0  1  2  3  7  6  5  4  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.791554087438612, 0.5051204347126703, 1, 0.2435188851517491];[11, 9, 10, 6];4;120;[11  9 10  6 12  7  0  1  4  5  2  3  8];[0.32981616955472154, 0, 0, 0, 0, 0, 0.3716572798958576, 0.3637535782178334, 0, 0.791554087438612, 0.5575245392498629, 1, 0.3716572798958576];[11, 9, 10, 6];4;170;[11  9 10  6 12  7  0  1  4  5  2  3  8];[0.33093345404736507, 0, 0, 0, 0, 0, 0.3716572798958576, 0.3637535782178334, 0, 0.791554087438612, 0.5575245392498629, 1, 0.3716572798958576];[11, 9, 10, 6];4;220;[11  9 10  6 12  0  2  1  7  5  4  3  8];[0, 0, 0, 0, 0, 0, 0.3716572798958576, 0, 0, 0.791554087438612, 0.5575245392498629, 1, 0.3716572798958576]
17064;13;13;[12, 11, 4, 10];4;8255;[12  1  6  5 11  8  4  2  3  7  0  9 10];[0, 0.8597217902491456, 0.19540266950297092, 0.19540266950297092, 0.19540266950297092, 0.6108910792254494, 0.6701728710610467, 0.16893609179000918, 0.20911983020180921, 0, 0, 0.3992011107714594, 1];[12, 4, 11, 10];4;8305;[12  4  1  6 11  0  5  3  8 10  7  2  9];[0.7252645472170668, 0.8597217902491456, 0, 0.43439541867028264, 0.9163796835466184, 0.6108910792254494, 0.8093375168630679, 0.3041592948451093, 0.386039354651247, 0, 0.36667876119454335, 0.762082393869859, 1];[12, 4, 11, 10];4;8355;[12  4  1  6 11  5  0  8  9  3  2 10  7];[0.7252645472170668, 0.8597217902491456, 0.38544356011819925, 0.43439541867028264, 0.9163796835466184, 0.7360500099616226, 0.8093375168630679, 0.3041592948451093, 0.6093432973501663, 0.47829442225245405, 0.36667876119454335, 0.762082393869859, 1];[12, 4, 10, 11];4;1234;[12  4  1  6 10 11  5  0  9  8  3  2  7];[0.7252645472170668, 0.8597217902491456, 0.38544356011819925, 0.43439541867028264, 0.9163796835466184, 0.7360500099616226, 0.8093375168630679, 0.3041592948451093, 0.6093432973501663, 0.623625971844191, 0.7760859373018175, 0.762082393869859, 1]
17065;13;13;[10, 3, 4, 11];4;571;[10  3  4  1 11  6  9 12  2  7  5  0  8];[0, 0.6715928305613663, 0.32946449671586486, 0.8026879209325384, 0.7828733349120482, 0, 0.6106996841546107, 0.23069437936384674, 0, 0.45451900494040587, 1, 0.6715928305613663, 0.3726162902380065];[10, 7, 11];3;8305;[10  3  4  1  6  5  2  7  9 12  0 11  8];[0.3486394840582964, 0.7796585535069726, 0.4894939588301791, 0.8026879209325384, 0.7828733349120482, 0.592224208374193, 0.6106996841546107, 0.487650049611837, 0.1740842855809182, 0.45451900494040587, 1, 0.2516747189625884, 0.3726162902380065];[10, 7, 11];3;8355;[10  3  4  1  0  6  5  2  7  9 12 11  8];[0.6752433645133165, 0.7796585535069726, 0.4894939588301791, 0.8026879209325384, 0.7828733349120482, 0.592224208374193, 0.6106996841546107, 0.487650049611837, 0.1740842855809182, 0.45451900494040587, 1, 0.2516747189625884, 0.3726162902380065];[10, 8, 11];3;8405;[10  3  4  1  0  9  6  5  8  2  7 12 11];[0.7430050920113278, 0.7796585535069726, 0.4894939588301791, 0.8026879209325384, 0.7828733349120482, 0.592224208374193, 0.6106996841546107, 0.487650049611837, 0.49435556813851206, 0.7087007671800284, 1, 0.2516747189625884, 0.3726162902380065]
17066;13;13;[10, 5, 8, 4];4;120;[10  9  1  5  8  4  7  3  6  0  2 11 12];[0, 0.5952775038962436, 0, 0, 0.17839432470431163, 0.3814394727794183, 0, 0.17839432470431163, 0.3740365784644375, 0.8375180168694578, 1, 0, 0];[10, 4, 8, 5];4;170;[10  9  1  4  8  5  6  0  2  7  3 12 11];[0.2545369327999537, 0.5952775038962436, 0.21255376638614135, 0.09750897063393807, 0.5727766098924547, 0.3814394727794183, 0.2545369327999537, 0.21255376638614135, 0.4874880031456115, 0.8375180168694578, 1, 0, 0.09750897063393807];[10, 4, 8, 5];4;220;[10  9  1  4  8  5  6  0  2  7  3 12 11];[0.2545369327999537, 0.5952775038962436, 0.21255376638614135, 0.09750897063393807, 0.5727766098924547, 0.3814394727794183, 0.2545369327999537, 0.21255376638614135, 0.4874880031456115, 0.8375180168694578, 1, 0, 0.09750897063393807];[10, 3, 1, 8];4;270;[10  9  3  1  4  8  5  6  0  2  7 12 11];[0.2545369327999537, 0.5952775038962436, 0.21255376638614135, 0.8304220091423772, 0.5727766098924547, 0.3814394727794183, 0.2545369327999537, 0.21255376638614135, 0.4874880031456115, 0.8375180168694578, 1, 0, 0.1593088836696575]
17067;13;13;[10, 9, 8, 1, 11];5;87;[10  9  8  1 11  7  5  4  3  6  0  2 12];[0, 0.33015549467641814, 0, 0.14613112606170894, 0.25332233788806346, 0.25719928518797275, 0, 0.3250297484083011, 0.6136417404761008, 0.7307404917067772, 1, 0.33015549467641814, 0];[10, 9, 3, 11, 8];5;170;[10  9  3  1 11  8  2  4  7  0  6  5 12];[0.3124784513916926, 0.6153288653446989, 0.3855152135041646, 0.6328000911690111, 0.3552799555696838, 0.25719928518797275, 0.3124784513916926, 0.3250297484083011, 0.6136417404761008, 0.7307404917067772, 1, 0.6153288653446989, 0];[10, 9, 3, 11, 8];5;285;[10  9  7  3  1 11  8  2  4  0  6  5 12];[0.3124784513916926, 0.6153288653446989, 0.3855152135041646, 0.6328000911690111, 0.3552799555696838, 0, 0.3124784513916926, 0.666951220411505, 0.6136417404761008, 0.7570477346970875, 1, 0.6153288653446989, 0];[10, 9, 3, 11, 8];5;335;[10  9  7  3  1 11  8  2  4  0  6  5 12];[0.3238367701229968, 0.6153288653446989, 0.4734601150838804, 0.6328000911690111, 0.3552799555696838, 0, 0, 0.666951220411505, 0.6136417404761008, 0.7570477346970875, 1, 0.6153288653446989, 0]
17068;13;13;[10, 9];2;87;[10 11  3  5  9  2  1  0  7  6  4  8 12];[0, 0, 0, 0.6292019812722456, 0, 0.40616037985804904, 0, 0, 0, 0.32531548707435953, 1, 0.8731336240602315, 0];[10, 9];2;235;[10 11  3  4  9  5  8  0  2  6 12  1  7];[0.23457939758907348, 0, 0.23457939758907348, 0.6292019812722456, 0.46735190192057435, 0.40616037985804904, 0.23457939758907348, 0, 0.3227513527381061, 0.46735190192057435, 1, 0.8731336240602315, 0.19344381797471766];[10, 9];2;671;[10 11  1  3  0  2  4  9  5  8 12  7  6];[0.5532538845516985, 0.6555397292791946, 0.5357949812417654, 0.6292019812722456, 0.46735190192057435, 0.41989837797758356, 0, 0.180612965319318, 0.3227513527381061, 0.46735190192057435, 1, 0.8731336240602315, 0.19344381797471766];[10, 9];2;721;[10 11  1  3  0  2  7  4  9  8  5 12  6];[0.5532538845516985, 0.6555397292791946, 0.5357949812417654, 0.6292019812722456, 0.46735190192057435, 0.41989837797758356, 0, 0.47026588536052544, 0.4347796505339156, 0.46735190192057435, 1, 0.8731336240602315, 0.3778640533948192]
17069;13;13;[11, 12, 4];3;4158;[11 12  0  1  4  5  2  3  7  6  9  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0.43106743170601597];[11, 12, 10];3;120;[11 12  9 10  0  1  2  3  7  6  5  4  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.2938920986642628, 0.2938920986642628, 1, 0.8212704960800248];[11, 12, 10];3;161;[11 12 10  0  4  1  2  3  7  6  5  9  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.32831809310621446, 1, 0.8212704960800248];[11, 12, 10];3;211;[11 12 10  0  9  8  4  2  7  6  5  3  1];[0.1391674326957742, 0, 0, 0, 0.09851661548078346, 0, 0, 0, 0.1391674326957742, 0.1391674326957742, 0.32831809310621446, 1, 0.8212704960800248]
17070;13;13;[12, 10, 11];3;8255;[12  3  5  1  7  6  8  0 10  9  4  2 11];[0.2231873301413568, 0.6177261486194139, 0, 0.8254877859197759, 0, 0.6520018313501605, 0.31181862008595695, 0.3184202743058385, 0.2231873301413568, 0.2231873301413568, 0.2231873301413568, 0, 1];[12, 2, 11];3;8305;[12  3  7  1  5  0  6  2 10  4 11  9  8];[0.3529094155323142, 0.6957015598187957, 0.22317118572987, 0.8594310124481792, 0.15153085918154843, 0.6520018313501605, 0.31181862008595695, 0.6957015598187957, 0, 0.12273100015253605, 0.1825316549221579, 0.15153085918154843, 1];[12, 3, 7, 11];4;671;[12  3  0  1  7  5 11  6  8  2 10  9  4];[0.8310562222083575, 0.6957015598187957, 0.22317118572987, 0.8594310124481792, 0, 0.6520018313501605, 0.31181862008595695, 0.6957015598187957, 0.2495593623093852, 0.12273100015253605, 0.1825316549221579, 0.4253604690891573, 1];[12, 3, 11, 7];4;270;[12  3  0 11  1  7  6  5  8  2 10  9  4];[0.8310562222083575, 0.6957015598187957, 0.22317118572987, 0.8594310124481792, 0, 0.6520018313501605, 0.6696363396169757, 0.6957015598187957, 0.3097067647715692, 0.12273100015253605, 0.1825316549221579, 0.7069305746577347, 1]
17071;13;13;[10, 9, 8];3;87;[10  9  2  8 11  5  1  0  7  6  4  3 12];[0, 0, 0.20907615409480268, 0, 0, 0.1928502419976406, 0, 0, 0.20907615409480268, 0.46875186631532334, 1, 0.20907615409480268, 0];[10, 8, 9];3;111;[10  8  9  0 11  1  2  3  7  6  5  4 12];[0.18853170127408048, 0, 0, 0, 0, 0, 0, 0, 0.7355401286154909, 0.46875186631532334, 1, 0.18853170127408048, 0];[10, 8, 9];3;161;[10  8  9  3 12  0 11  1  7  6  5  4  2];[0.18853170127408048, 0, 0, 0.199582358738928, 0, 0, 0, 0, 0.7355401286154909, 0.5153644496973934, 1, 0.18853170127408048, 0.199582358738928];[10, 8, 9];3;211;[10  8  9  3 12  0 11  1  7  6  5  4  2];[0.18853170127408048, 0, 0, 0.199582358738928, 0, 0, 0, 0, 0.7355401286154909, 0.5153644496973934, 1, 0.18853170127408048, 0.199582358738928]
17072;13;13;[11, 9, 10];3;61;[11  9 10  4  5  2 12  0  7  6  1  3  8];[0, 0, 0.3189813970828398, 0, 0.4645348190761471, 0.3189813970828398, 0, 0, 0, 0.9443436383824748, 0.5243575407971508, 1, 0.1688961200903607];[11, 9, 10];3;111;[11  9 10  4  2  8  0  3  7 12  1  5  6];[0.3595171466904958, 0, 0.36949164180543864, 0.3171211485231738, 0.4645348190761471, 0, 0, 0.2741219782500341, 0.3595171466904958, 0.9443436383824748, 0.5243575407971508, 1, 0.1688961200903607];[11, 9, 10];3;161;[11  9 10  4  2  8  0  3  7 12  1  5  6];[0.3595171466904958, 0, 0.36949164180543864, 0.3171211485231738, 0.4645348190761471, 0, 0, 0.2741219782500341, 0.3595171466904958, 0.9443436383824748, 0.5243575407971508, 1, 0.1688961200903607];[11, 9, 10];3;220;[11  9  1 10  4  2  8  0 12  3  7  5  6];[0.3595171466904958, 0.7361463863538887, 0.394538352210199, 0.3171211485231738, 0.4645348190761471, 0, 0, 0.2741219782500341, 0.3595171466904958, 0.9443436383824748, 0.6379822918723139, 1, 0.3257295198875468]
17073;13;13;[12, 10, 8, 9];4;571;[12  5  6 11  1 10  8  9  3  4  7  2  0];[0, 0.48746184045286767, 0, 0.23890275278906353, 0.1811348800318384, 0.9417498354658648, 0.6459944567746474, 0.16720924568323334, 0.39947817182015316, 0.2556651046900699, 0.48746184045286767, 0.5360009194580789, 1];[12, 9, 10, 8];4;621;[12  5  9 11  3  6 10  1  8  7  2  4  0];[0, 0.48746184045286767, 0.248438310301143, 0.6743417720384299, 0.1811348800318384, 0.9417498354658648, 0.6459944567746474, 0.248438310301143, 0.41167821096384793, 0.7982715524874943, 0.48746184045286767, 0.7196710655469517, 1];[12, 9, 10, 2];4;2209;[12  5  9  0 11  3  6  1 10  2  8  7  4];[0.7948142826994213, 0.48746184045286767, 0.4348336745212751, 0.6743417720384299, 0, 0.9417498354658648, 0.6459944567746474, 0.18457101828909253, 0.41167821096384793, 0.7982715524874943, 0.48746184045286767, 0.7196710655469517, 1];[12, 8, 9, 10];4;2259;[12  8  5  9  0 11  3  6 10  1  2  4  7];[0.7948142826994213, 0.48746184045286767, 0.4348336745212751, 0.6743417720384299, 0.23149724100126592, 0.9417498354658648, 0.6459944567746474, 0.18457101828909253, 0.9590163193227809, 0.7982715524874943, 0.48746184045286767, 0.7196710655469517, 1]
17074;13;13;[11, 6, 10];3;8255;[11  6  0  7  1  9 12  2  8  5 10  3  4];[0.6646906521837689, 0.4645613791423732, 0.37770747452417003, 0.22103010898011655, 0, 0.36122464766341017, 0.8591077552682935, 0.552057191017161, 0.37770747452417003, 0.42612212801802135, 0.2245460397266578, 1, 0.3845319705589057];[11, 6, 10];3;8305;[11  6  9  0  8  7  2  1 12  5  3 10  4];[0.6646906521837689, 0.49494798661549105, 0.5172208766801183, 0.30544986605088453, 0, 0.36122464766341017, 0.8591077552682935, 0.552057191017161, 0.5833823920428145, 0.7371292301549087, 0.2245460397266578, 1, 0.3845319705589057];[11, 6, 10];3;220;[11  6  4  9 10  0  8  7  2  1  5 12  3];[0.6646906521837689, 0.49494798661549105, 0.5172208766801183, 0.30544986605088453, 0.787254696896923, 0.46782434286054275, 0.8591077552682935, 0.552057191017161, 0.5833823920428145, 0.7371292301549087, 0.6694155655161211, 1, 0.3845319705589057];[11, 6, 10];3;270;[11  6  4  9 10  0  8  7  2  1  5 12  3];[0.6646906521837689, 0.49494798661549105, 0.5172208766801183, 0.30544986605088453, 0.787254696896923, 0.48870246706647286, 0.8591077552682935, 0.552057191017161, 0.5833823920428145, 0.7371292301549087, 0.6694155655161211, 1, 0.3845319705589057]
17075;13;13;[12, 11];2;8255;[12 10  8  9  4  0  2  1  7  6  5  3 11];[0, 0, 0, 0, 0.27955616687722856, 0, 0, 0, 0.3333517629499389, 0.31910383667029985, 0.565681245282118, 0, 1];[12, 11];2;106;[12 11  4  2 10  5  8  9  1  6  0  3  7];[0, 0.2690893618317589, 0.5971239256708205, 0, 0.6026708125722428, 0.4539100793895774, 0, 0, 0.3333517629499389, 0.31910383667029985, 0.565681245282118, 0.8114275348453568, 1];[12, 11];2;156;[12 11  4  2  0 10  5  8  9  1  3  6  7];[0.5961830216421693, 0.2690893618317589, 0.5971239256708205, 0, 0.6026708125722428, 0.4539100793895774, 0, 0, 0.3333517629499389, 0.31910383667029985, 0.565681245282118, 0.8114275348453568, 1];[12, 11];2;206;[12 11  2  5 10  4  0  6  9  8  1  3  7];[0.5961830216421693, 0.2690893618317589, 0.8010872855531299, 0, 0.6026708125722428, 0.6953247389505053, 0.42102894017133785, 0, 0.3333517629499389, 0.4146134211648277, 0.6217916371356792, 0.8114275348453568, 1]
17076;13;13;[12, 10];2;1084;[12 11  3  9  8  4 10  7  6  5  1  2  0];[0, 0, 0, 0.5121668579258851, 0.3212654131923975, 0, 0, 0.10907879794939512, 0.3212654131923975, 0.44781666134067905, 0.31861389332285817, 0.8701033879519834, 1];[12, 10];2;106;[12 10 11  3  9  4  8  5  1  0  7  2  6];[0.15009412258319574, 0.17306237506626587, 0, 0.5121668579258851, 0.3212654131923975, 0.17306237506626587, 0, 0.10907879794939512, 0.3212654131923975, 0.44781666134067905, 0.8996059276402933, 0.8701033879519834, 1];[12, 10];2;156;[12 10 11  1  8  3  9  6  5  4  7  2  0];[0, 0.7515813345004217, 0, 0.5219222436894162, 0.2953212873033125, 0.36102776907724704, 0.4119816052736789, 0.10907879794939512, 0.6021613869711433, 0.44781666134067905, 0.8996059276402933, 0.8701033879519834, 1];[12, 10];2;206;[12 10 11  1  8  3  9  6  2  5  4  7  0];[0.12643365171560883, 0.7515813345004217, 0.39303104387948445, 0.5219222436894162, 0.2953212873033125, 0.36102776907724704, 0.4119816052736789, 0.2418149000004191, 0.6021613869711433, 0.44781666134067905, 0.8996059276402933, 0.8701033879519834, 1]
17077;13;13;[10, 11, 8, 7, 4];5;8255;[10 11  2  8  0  7  4 12  6  5  1  3  9];[0.4292924835435246, 0, 0.7289074332451957, 0, 0.2947803673480749, 0, 0, 0.37878792303009184, 0.5932698035383822, 0, 1, 0.9566773742454502, 0.23456330335039213];[10, 11, 3, 0, 7];5;235;[10 11  3  2  8  0  7  4 12  6  1  5  9];[0.4292924835435246, 0, 0.7289074332451957, 0.9417656651982668, 0.2947803673480749, 0, 0, 0.37878792303009184, 0.5932698035383822, 0, 1, 0.9566773742454502, 0.23456330335039213];[10, 11, 3, 0, 7];5;285;[10 11  3  2  8  0  7  9  4 12  1  5  6];[0.46654129868260746, 0, 0.7289074332451957, 0.9417656651982668, 0.2947803673480749, 0, 0, 0.46654129868260746, 0.5932698035383822, 0.36859766319017406, 1, 0.9566773742454502, 0.25412991168237287];[10, 11, 3, 7, 0];5;464;[10 11  3  2  9  8  7  0  6  4  5 12  1];[0.4292924835435246, 0, 0.7289074332451957, 0.9417656651982668, 0.35585002749645467, 0.25674975667943933, 0.3688103990386671, 0.48539586597453266, 0.5932698035383822, 0.6772549005367198, 1, 0.9566773742454502, 0.25412991168237287]
17078;13;13;[12, 11, 10];3;61;[12 11 10  0  5  3  2  1  7  6  4  9  8];[0.6190089181741125, 0, 0, 0, 0, 0.6190089181741125, 0, 0, 0, 0, 0.6502239757526186, 0.6959957483206471, 1];[12, 11, 10];3;111;[12 11 10  0  5  3  2  1  7  6  4  9  8];[0.6190089181741125, 0, 0, 0, 0, 0.6190089181741125, 0, 0, 0, 0, 0.6502239757526186, 0.6959957483206471, 1];[12, 11, 10];3;161;[12 11 10  0  5  8  7  3  6  9  2  1  4];[0.6190089181741125, 0, 0.16706539625671213, 0.2483436586134876, 0, 0.6190089181741125, 0.21813973972617542, 0.2483436586134876, 0.2483436586134876, 0.16706539625671213, 0.6502239757526186, 0.6959957483206471, 1];[12, 11, 10];3;237;[12  0 11  8 10  2  6  5  9  4  1  3  7];[0.8526384714858799, 0, 0.3578131721682559, 0, 0, 0.21813973972617542, 0.21813973972617542, 0, 0.7527952925967403, 0.20586458440701194, 0.6502239757526186, 0.794932593795395, 1]
17079;13;13;[10, 2, 9, 8, 6];5;87;[10  2  9  8  6 12  1  5  7  4  0  3 11];[0, 0.1984857668603948, 0.7798597729892972, 0, 0, 0.13777291654933863, 0.4739992760625272, 0.13777291654933863, 0.5577588102164163, 0.6042817805851155, 1, 0, 0.1984857668603948];[10, 0, 9, 7];4;235;[10  0  2  9  8  6  7 12  5  4  1  3 11];[0.7931524299945275, 0, 0.7798597729892972, 0, 0, 0.16997816435664068, 0.4739992760625272, 0.2679414208173523, 0.5577588102164163, 0.6042817805851155, 1, 0, 0.22578694567054752];[10, 4, 9, 11];4;671;[10  4  0  2  5  6  9  8 11  3  7 12  1];[0.7931524299945275, 0, 0.7798597729892972, 0.3958717807716735, 0.9329954268758495, 0.7664446774527446, 0.6330640168575083, 0.39053618806106655, 0.5577588102164163, 0.6042817805851155, 1, 0.4075579025417138, 0.22578694567054752];[10, 4, 9, 11];4;721;[10  4  0  2  5  6  8  9 11  3  7  1 12];[0.7931524299945275, 0.2983979439431911, 0.7798597729892972, 0.3958717807716735, 0.9329954268758495, 0.7664446774527446, 0.6330640168575083, 0.39053618806106655, 0.607130213989759, 0.6042817805851155, 1, 0.4075579025417138, 0.22578694567054752]
17080;14;14;[13, 12];2;56;[13 12  4 10  6  1  8  9  7 11  2  5  0  3];[0, 0.26660683160892756, 0.13310727510414141, 0, 0.39059786953989706, 0.09016021597936417, 0.26660683160892756, 0.16181762141906786, 0.26538776716335843, 0.26538776716335843, 0.27700579989027574, 0.16181762141906786, 0.5062409196238896, 1];[13, 12];2;170;[13  4  7 12  6  9 11 10  8  1  2  5  0  3];[0, 0.22129316242988492, 0.13310727510414141, 0, 0.6385101922110723, 0.09016021597936417, 0.37351653145873837, 0.562467308125711, 0.26538776716335843, 0.37351653145873837, 0.27700579989027574, 0.31017702455197493, 0.5062409196238896, 1];[13, 12];2;1184;[13  1  4 12  7  0  8 10 11  9  6  2  3  5];[0.5344832096038672, 0.8354844297766463, 0.17041914593037602, 0.17041914593037602, 0.6385101922110723, 0, 0.37351653145873837, 0.562467308125711, 0.5033072065812648, 0.37351653145873837, 0.43968605532865257, 0.4004893380162126, 0.5647207487093456, 1];[13, 12];2;270;[13  1  3  4 12  7  0  8 10 11  6  9  5  2];[0.5344832096038672, 0.8354844297766463, 0, 0.7327067848904977, 0.6385101922110723, 0, 0.37351653145873837, 0.562467308125711, 0.5033072065812648, 0.37351653145873837, 0.43968605532865257, 0.4004893380162126, 0.5844129997694942, 1]
17081;14;14;[13, 8, 1, 12];4;8255;[13  8  2  7 10  3  1 12  4  0  9  6 11  5];[0.315595640065472, 0.45377308912777, 0.48906047488710697, 0.45377308912777, 0.315595640065472, 0, 0.244501864642011, 0.48906047488710697, 0.9261289030153753, 0.2846659797218448, 0.48906047488710697, 0.11095258126314617, 0.3568282152435761, 1];[13, 8, 12, 1];4;137;[13  8 12  2  1 10  6  3  4  0  5  9 11  7];[0.315595640065472, 0.5472344678445158, 0.5557550997616199, 0.34291101022025017, 0.315595640065472, 0.3094947250966552, 0.3989692475484031, 0, 0.9261289030153753, 0.2694569015978515, 0.4034709577022312, 0.15195533267125003, 0.6867348265538055, 1];[13, 8, 1, 12];4;16548;[13  8  0  7  9  1 12  2 10  6  3  5 11  4];[0.7576447162371167, 0.6999628698756252, 0.5673101249607267, 0.34291101022025017, 0.2759690080556929, 0.3094947250966552, 0.3989692475484031, 0.7528838992994428, 0.9261289030153753, 0.7465076158598078, 0.5089216745772492, 0.2862558263319172, 0.6867348265538055, 1];[13, 8, 1, 12];4;16598;[13  8  0  7  9  1 12  2 10  6  4  3  5 11];[0.7576447162371167, 0.6999628698756252, 0.5673101249607267, 0.34291101022025017, 0.3517177646551752, 0.3094947250966552, 0.3989692475484031, 0.7528838992994428, 0.9261289030153753, 0.7465076158598078, 0.5089216745772492, 0.2862558263319172, 0.6960140821275246, 1]
17082;14;14;[13, 0, 12, 9];4;2109;[13  4  2  0  7  6 12  9  3  5  8 10  1 11];[0.6442733516045145, 0, 0.6897157881313843, 0.32286172557927434, 0.721405211665141, 0.24611992966882315, 0.45547643857995895, 0.5033312073253109, 0.15573918654053392, 0.3355875795436964, 0.12958569717082744, 0, 0.4370018276519788, 1];[13, 0, 12, 9];4;2159;[13  7  4  0 12  2  6  9 10  5  1  3 11  8];[0.717539272576855, 0.3664587583361209, 0.6897157881313843, 0.32286172557927434, 0.721405211665141, 0.393078771840625, 0.45547643857995895, 0.8022581474521809, 0.1829400403659279, 0.4239939904952649, 0.4239939904952649, 0.3171793671950385, 0.717539272576855, 1];[13, 9, 0, 12];4;4258;[13  9  7  4  0 12  2  6  5  1  8  3 11 10];[0.717539272576855, 0.3664587583361209, 0.6897157881313843, 0.32286172557927434, 0.721405211665141, 0.393078771840625, 0.45547643857995895, 0.8022581474521809, 0.3280557545156167, 0.8913053283096407, 0.12958569717082744, 0.3171793671950385, 0.717539272576855, 1];[13, 9, 12, 0];4;2259;[13  9  7 12  4  2  0  6 11  5  1  8  3 10];[0.6442733516045145, 0.3664587583361209, 0.6897157881313843, 0.32286172557927434, 0.721405211665141, 0.393078771840625, 0.45547643857995895, 0.8022581474521809, 0.3280557545156167, 0.8913053283096407, 0.12958569717082744, 0.45355438929363295, 0.7299032923896268, 1]
17083;14;14;[12, 2, 13];3;16448;[12  2  4  6 10  9  5  0 13  7  1  3 11  8];[0.31711960280851825, 0, 0.8684439447303408, 0, 0.7675251506224657, 0.3322776552112537, 0.6457142927495857, 0, 0, 0.45319889239111893, 0.49403291516890907, 0, 1, 0.22043336263226196];[12, 5, 13];3;4208;[12  5  2  0  4  8  6  3 10  9 11 13  7  1];[0.7838054770073296, 0.1872472964022134, 0.8684439447303408, 0.6433367832713293, 0.7675251506224657, 0.8823454364459393, 0.6457142927495857, 0.34517419896671053, 0.7609342943092731, 0.45319889239111893, 0.49403291516890907, 0.424073067360247, 1, 0.424073067360247];[12, 5, 13];3;4258;[12  5  2  0  4  8 13  6  3 10 11  9  7  1];[0.7838054770073296, 0, 0.8684439447303408, 0.6433367832713293, 0.7675251506224657, 0.8823454364459393, 0.6457142927495857, 0.3650772798318488, 0.7609342943092731, 0.45319889239111893, 0.49403291516890907, 0.47328181104142913, 1, 0.7074836099182623];[12, 5, 13];3;16598;[12  5  2  8  0  4 13  6  3 11 10  7  9  1];[0.7838054770073296, 0.275302396826548, 0.8684439447303408, 0.6433367832713293, 0.7675251506224657, 0.8823454364459393, 0.6457142927495857, 0.5179732116743233, 0.7907298423945552, 0.45319889239111893, 0.5179732116743233, 0.5400730364726326, 1, 0.7074836099182623]
17084;14;14;[11, 10];2;56;[11 10  1  2 12  6  8  3  5  7  0  4  9 13];[0, 0.33734696243589746, 0.29122028539062583, 0.1927853520670378, 0, 0.16288510505992762, 0.2276519029982692, 0, 0.1927853520670378, 0, 0.35616952106864486, 1, 0.29122028539062583, 0];[11, 10];2;106;[11 10  0  3  9  6  1  5  7  4  2  8 12 13];[0.2619355957731215, 0.0648419324964689, 0, 0.2619355957731215, 0, 0.0648419324964689, 0.0648419324964689, 0, 0, 0.2619355957731215, 0.3588419453819261, 1, 0, 0];[11, 10];2;187;[11  2  9  4 10 13  5  0  1  6  3  7  8 12];[0.0648419324964689, 0.0648419324964689, 0.7670477829143411, 0.0648419324964689, 0.38437067276633236, 0.2856795294587086, 0.0648419324964689, 0, 0, 0.4137657843382422, 0.3588419453819261, 1, 0, 0.2856795294587086];[11, 10];2;237;[11  2  9  4 10 13  5  6  8 12  1  3  0  7];[0.0648419324964689, 0.0648419324964689, 0.7670477829143411, 0.0648419324964689, 0.49284816581434765, 0.2856795294587086, 0.1796783308575385, 0, 0.1796783308575385, 0.49284816581434765, 0.4194797802675282, 1, 0.1796783308575385, 0.2856795294587086]
17085;14;14;[12, 7, 11];3;314;[12  7  9  6 10  8 11  3  5  0  1  2  4 13];[0, 0, 0, 0.3108479736515565, 0, 0.14439343045120015, 0.593160449892455, 0.896601771600233, 0.4763822291289105, 0.6473546101727127, 0.593160449892455, 0.3532772560652543, 1, 0];[12, 7, 11];3;1134;[12  7 10  9  1  8  3 11  2  6  5 13  4  0];[0, 0.48026635447525057, 0.3312058458462179, 0.39460153173281265, 0, 0.3302248498309851, 0.3302248498309851, 0.896601771600233, 0.4763822291289105, 0.6473546101727127, 0.7075214650890641, 0.3532772560652543, 1, 0.19699107841013314];[12, 7, 11];3;285;[12  7 10 11  9  3  1  8  2  6  5 13  0  4];[0.18086294101217437, 0.48026635447525057, 0.3312058458462179, 0.5922441549336211, 0, 0.3302248498309851, 0.3302248498309851, 0.896601771600233, 0.4763822291289105, 0.6473546101727127, 0.7366295286495371, 0.7071567488898889, 1, 0.19699107841013314];[12, 7, 11];3;335;[12  7  2 10 11  9  3 13  1  4  8  5  6  0];[0.18086294101217437, 0.5071198294414533, 0.7713421682780416, 0.5922441549336211, 0.5071198294414533, 0.3302248498309851, 0.3302248498309851, 0.896601771600233, 0.4763822291289105, 0.6473546101727127, 0.7366295286495371, 0.7071567488898889, 1, 0.5488172831236509]
17086;14;14;[13, 12];2;314;[13  7 11  4 10 12  0  5  6  1  2  3  8  9];[0.47238086245918515, 0, 0, 0, 0.5117086213526052, 0.21892899010884972, 0, 0.771954369619339, 0, 0, 0.5080894329378363, 0.5117086213526052, 0.47238086245918515, 1];[13, 12];2;364;[13  3  7 11  8 10  0 12  5  9  1  2  6  4];[0.47238086245918515, 0, 0, 0.7733559444561567, 0, 0.21892899010884972, 0, 0.771954369619339, 0.5240633385548982, 0.19066921502690712, 0.5080894329378363, 0.7680403339338849, 0.47238086245918515, 1];[13, 12];2;285;[13  3  7 11 12  1  8 10  5  9  0  2  6  4];[0, 0.6519424369461272, 0, 0.7733559444561567, 0, 0.36319141978466296, 0, 0.771954369619339, 0.5240633385548982, 0.19066921502690712, 0.5080894329378363, 0.7680403339338849, 0.6887502931288494, 1];[13, 12];2;335;[13  6  3  7 11  4 12  1  8 10  5  2  9  0];[0, 0.6519424369461272, 0.30377950111881963, 0.7733559444561567, 0.7188182011908288, 0.36319141978466296, 0.7890479056810766, 0.771954369619339, 0.5240633385548982, 0.20836260994621153, 0.5080894329378363, 0.7680403339338849, 0.6887502931288494, 1]
17087;14;14;[13, 12];2;2109;[13 10  8  4  1  3  2  0 11 12  7  9  6  5];[0.21342331204391002, 0.32444081863497165, 0.21342331204391002, 0.21342331204391002, 0.49625838697278496, 0, 0, 0.19200297020395082, 0.6172216320369652, 0.19200297020395082, 0.8020594138574644, 0.19200297020395082, 0.19200297020395082, 1];[13, 12];2;235;[13 10  8  4  9 12  1  2  0  6  3  5  7 11];[0.2348311352622433, 0.32444081863497165, 0.2348311352622433, 0, 0.49625838697278496, 0, 0.10189634519461895, 0, 0.6172216320369652, 0.40513959665703664, 0.8020594138574644, 0, 0.37093468530872786, 1];[13, 12];2;285;[13  1 10  8  4 12  9  7 11  0  2  6  5  3];[0.2348311352622433, 0.9835060605607733, 0.2348311352622433, 0, 0.49625838697278496, 0, 0.10189634519461895, 0.3319530151667141, 0.6172216320369652, 0.40513959665703664, 0.8020594138574644, 0.3228295781519615, 0.47650612534735953, 1];[13, 12];2;16598;[13  1 10  2  8  5  9  4 12  0 11  7  6  3];[0.4326513072140228, 0.9835060605607733, 0.7435844188134597, 0, 0.49625838697278496, 0.5053935260010279, 0, 0.3319530151667141, 0.6172216320369652, 0.5026531122204683, 0.8054565615946648, 0.33406626047281757, 0.4812517100592631, 1]
17088;14;14;[13, 8, 11];3;120;[13  6 10 12  8 11  7  0  2  5  4  1  3  9];[0.19147049446740488, 0.13903441504555486, 0.19147049446740488, 0, 0.1745449649008054, 0.19147049446740488, 0.724036649668879, 0.45582912340366794, 0.5590445323999305, 0, 0.7131538204531892, 0.5111310624911831, 0.7131538204531892, 1];[13, 8, 11];3;170;[13  6 10 12  8 11  7  2  0  5  4  1  3  9];[0.19147049446740488, 0.13903441504555486, 0.24610587517299645, 0.12477451928400923, 0.1745449649008054, 0.19147049446740488, 0.724036649668879, 0.45582912340366794, 0.5590445323999305, 0, 0.7131538204531892, 0.5111310624911831, 0.7131538204531892, 1];[13, 2, 11];3;671;[13  2  4  6 10 12  7  8 11  1  0  5  3  9];[0.24171559029850243, 0.3958305904291176, 0.8630562994867301, 0, 0.731589040495614, 0.24171559029850243, 0.724036649668879, 0.6001567891103577, 0.5590445323999305, 0, 0.7131538204531892, 0.5111310624911831, 0.7131538204531892, 1];[13, 2, 11];3;1234;[13  4  2  6 10 12  5  7  8 11  1  3  0  9];[0, 0.3958305904291176, 0.8630562994867301, 0.10424199350721017, 0.9138060877417405, 0.6062971744313083, 0.724036649668879, 0.6001567891103577, 0.5590445323999305, 0, 0.7131538204531892, 0.5124084277834325, 0.7131538204531892, 1]
17089;14;14;[12, 2, 11];3;8255;[12  2 13  1  6  5  3  0  7  4  8  9 11 10];[0, 0.2674458789376955, 0.6250546403602424, 0.09524476943074181, 0, 0.15405395938806854, 0.2674458789376955, 0, 0, 0, 0, 0, 1, 0.46623095077783655];[12, 6, 11];3;8305;[12  0  7  6  2  9  4 13 10  3  5  1 11  8];[0.9680032052936727, 0, 0.6250546403602424, 0.1590909862707005, 0.504600646320298, 0.15405395938806854, 0.6351918638817, 0.7385527085623398, 0, 0.5130453352812705, 0.4874590353081746, 0, 1, 0.4874590353081746];[12, 11, 2];3;187;[12  0 11  7  2  6  9  4 13 10  3  5  1  8];[0.9680032052936727, 0, 0.6621404583445994, 0.1590909862707005, 0.504600646320298, 0.15405395938806854, 0.6351918638817, 0.7385527085623398, 0, 0.5130453352812705, 0.4874590353081746, 0.7439800684151167, 1, 0.4874590353081746];[12, 11, 2];3;1234;[12  0 13  5 11  7  2  6  9  4 10  3  1  8];[0.9680032052936727, 0, 0.6621404583445994, 0.1590909862707005, 0.504600646320298, 0.799654191019682, 0.6351918638817, 0.7385527085623398, 0, 0.5130453352812705, 0.46178994746117963, 0.7439800684151167, 1, 0.8236598128820489]
17090;14;14;[13, 11, 9, 12];4;70;[13 11  9 12  2  0  1  3  7  6  5  4 10  8];[0, 0, 0.21702665760280762, 0, 0, 0, 0, 0, 0, 0.22679748481405906, 0, 0.46197964162897365, 0.22679748481405906, 1];[13, 12, 11, 9];4;137;[13 12 11  6  9  2  1  0  7  5  4  3 10  8];[0, 0, 0.08414148032848386, 0, 0, 0, 0.10809491375510812, 0, 0, 0.10809491375510812, 0, 0.46197964162897365, 0.5035760702377959, 1];[13, 12, 9, 11];4;170;[13 12  9 11  3  5  0  8  2  6  4  1  7 10];[0.19120089791738232, 0, 0.11955570923201422, 0.2914893579783047, 0, 0.2914893579783047, 0, 0, 0.19120089791738232, 0.7346031187405696, 0, 0.46197964162897365, 0.7379941522096592, 1];[13, 12, 9, 11];4;237;[13 12  9 10 11  3  5  0  8  2  4  1  7  6];[0.19120089791738232, 0, 0.11955570923201422, 0.2914893579783047, 0, 0.2914893579783047, 0, 0, 0.19120089791738232, 0.7346031187405696, 0.7167058679464141, 0.46197964162897365, 0.7379941522096592, 1]
17091;14;14;[12, 10];2;56;[12 10  7 11 13  5  1  0  6  4  2  3  8  9];[0, 0.10948958457117082, 0, 0, 0, 0.15887254571579296, 0, 0.28785036355276794, 0, 0, 0.38637868649566015, 0.23578554928337725, 1, 0.22014493713033975];[12, 10];2;106;[12 10  7  5 11 13  0  3  4  8  1  9  6  2];[0.16415815149268762, 0.13118511963183438, 0, 0.14883433382123348, 0.14883433382123348, 0.2735541013493927, 0, 0.28785036355276794, 0.13118511963183438, 0.13118511963183438, 0.38637868649566015, 0.2735541013493927, 1, 0.22014493713033975];[12, 10];2;156;[12 10  7  5 11  3  6  0  8  4  1  9 13  2];[0.18146171873977304, 0.13118511963183438, 0, 0.22875252297918988, 0.13118511963183438, 0.2735541013493927, 0.18146171873977304, 0.28785036355276794, 0.13118511963183438, 0.13118511963183438, 0.38637868649566015, 0.2735541013493927, 1, 0.12686757577670357];[12, 10];2;206;[12 10  7  5 11  3  6  0  8  4  1  9 13  2];[0.18146171873977304, 0.13118511963183438, 0, 0.22875252297918988, 0.13118511963183438, 0.2735541013493927, 0.18146171873977304, 0.28785036355276794, 0.13118511963183438, 0.13118511963183438, 0.38637868649566015, 0.2735541013493927, 1, 0.12686757577670357]
17092;14;14;[13, 3, 0, 5, 12];5;2109;[13  3  0  2  6  5  7 12  8  1  4  9 11 10];[0.5047415868437749, 0.13939679858223997, 0.43430768322832425, 0.6946472836281838, 0, 0.4145855975193276, 0.4145855975193276, 0.36860716978342756, 0.13939679858223997, 0, 0, 0, 0.2647528390219364, 1];[13, 3, 12, 11];4;16498;[13  1  3  5  0  9 10  8  2  6  7  4 12 11];[0.5553531904709257, 0.7033719781845165, 0.43430768322832425, 0.6946472836281838, 0.3102055939441155, 0.6224184293350862, 0.3980534007491955, 0.36860716978342756, 0.4707063006456887, 0.5484630633244849, 0.5342157062797085, 0.2078420543719371, 0.2647528390219364, 1];[13, 3, 12, 11];4;16548;[13  1  3  5  0  9 10 12  8  2  6  7  4 11];[0.5553531904709257, 0.7033719781845165, 0.43430768322832425, 0.6946472836281838, 0.3102055939441155, 0.6224184293350862, 0.3980534007491955, 0.36860716978342756, 0.4707063006456887, 0.5484630633244849, 0.5450256352627509, 0.2592264201936445, 0.5404686560242519, 1];[13, 11, 3, 12];4;16598;[13 11  0  1  3  5  9 10 12  8  2  6  7  4];[0.7460328727622649, 0.7033719781845165, 0.43948432353317113, 0.6946472836281838, 0.3120322595222836, 0.6224184293350862, 0.3980534007491955, 0.36860716978342756, 0.4707063006456887, 0.5484630633244849, 0.5450256352627509, 0.7720996367022328, 0.5404686560242519, 1]
17093;14;14;[12, 13];2;56;[12 13  4 11  2  5  0 10  1  7  3  6  8  9];[0.4198412591246208, 0.2038853895328185, 0.5682117747992146, 0, 0.7202026420267179, 0.4198412591246208, 0, 0, 0, 0, 0.22836892590052338, 0.6602129418217275, 1, 0.9093246361874349];[12, 13];2;106;[12 13  5  2  4 11  6  3  0 10  8  1  9  7];[0.3496825872948603, 0.21969622901226502, 0.7715842664981835, 0.5057178854238266, 0.7202026420267179, 0.8660430105314023, 0.5107437449093174, 0, 0.32347987318847166, 0.13007705596825248, 0.3326772099127615, 0.6602129418217275, 1, 0.9093246361874349];[12, 13];2;156;[12 13  5  2  9  4 11  0  6  3  8 10  1  7];[0.6430324742466844, 0.22912787459400222, 0.7715842664981835, 0.5057178854238266, 0.7202026420267179, 0.8660430105314023, 0.5107437449093174, 0, 0.4275134648099111, 0.729736127915486, 0.3326772099127615, 0.6602129418217275, 1, 0.9093246361874349];[12, 13];2;16598;[12 10 13  5  2  7  9  4 11  0  6  3  8  1];[0.6430324742466844, 0.2405519966576347, 0.7715842664981835, 0.5057178854238266, 0.7202026420267179, 0.8660430105314023, 0.5107437449093174, 0.7363532520792033, 0.4275134648099111, 0.729736127915486, 0.9200866864765902, 0.6602129418217275, 1, 0.9093246361874349]
17094;14;14;[12, 13, 11];3;61;[12 13 11  9 10  7  8  4  6  5  2  3  1  0];[0, 0, 0, 0, 0.06619197817134101, 0, 0, 0.06619197817134101, 0.06619197817134101, 0.24972097034421906, 0.24972097034421906, 0.3230773967249, 1, 0.6517430159254602];[12, 13, 11];3;111;[12 13 11  9 10  7  8  4  6  5  2  3  1  0];[0, 0, 0, 0, 0.06619197817134101, 0, 0, 0.06619197817134101, 0.06619197817134101, 0.24972097034421906, 0.24972097034421906, 0.3230773967249, 1, 0.6517430159254602];[12, 13, 11];3;161;[12 13 11  1 10  7  9  3  6  5  4  2  0  8];[0, 0.43442879851831023, 0, 0.22588148465335592, 0, 0, 0, 0.4105997366812391, 0, 0.24972097034421906, 0.43442879851831023, 0.4786691091670632, 1, 0.6517430159254602];[12, 13, 11];3;211;[12 13 11  1 10  7  6  9  3  8  5  0  2  4];[0.10135436081148867, 0.43442879851831023, 0.10135436081148867, 0.22588148465335592, 0, 0.10164163637621942, 0.3400610831294803, 0.4105997366812391, 0.10164163637621942, 0.24972097034421906, 0.43442879851831023, 0.4786691091670632, 1, 0.6517430159254602]
17095;14;14;[12, 5, 10];3;61;[12  5 10  1  9  2  4  6 11  7  8  3  0 13];[0, 0.6469387699103614, 0.483773089932113, 0.13485981627268329, 0.45467820725800395, 0.725206313504958, 0.451036069037805, 0.28176519202928046, 0.13485981627268329, 0.6469387699103614, 0.725206313504958, 0.2868369938863902, 1, 0];[12, 10, 5];3;16498;[12 10  1  9 13  5  2  0  4  6 11  3  7  8];[0.47319688886780914, 0.6469387699103614, 0.483773089932113, 0.41434470593126926, 0.4554324249317581, 0.563746562254444, 0.451036069037805, 0.4084046536128938, 0, 0.6469387699103614, 0.8700869564917725, 0.41434470593126926, 1, 0.563746562254444];[12, 10, 5];3;16548;[12 10  9  5 13  2  0  4  6 11  3  7  1  8];[0.47319688886780914, 0.38409256673897985, 0.483773089932113, 0.41434470593126926, 0.4554324249317581, 0.563746562254444, 0.451036069037805, 0.4084046536128938, 0, 0.7589464330394192, 0.8700869564917725, 0.41434470593126926, 1, 0.563746562254444];[12, 10, 5];3;16598;[12  8 10  9  6 11  3  5 13  2  7  0  4  1];[0.47319688886780914, 0.38409256673897985, 0.5227863802866387, 0.5649875621820744, 0.4554324249317581, 0.563746562254444, 0.6708774155974389, 0.5227863802866387, 0.9431662023676318, 0.7589464330394192, 0.8700869564917725, 0.6114786950054688, 1, 0.563746562254444]
17096;14;14;[10, 11];2;70;[10  1  6 11 13  8  7  2  9  5  0  3  4 12];[0.1031807406099482, 0.8445344996839534, 0.1653562224965047, 0, 0, 0.1031807406099482, 0.6354667587769206, 0.22566776004607697, 0.3107087271193759, 0.1031807406099482, 1, 0.5371399260428652, 0, 0.3107087271193759];[10, 11];2;170;[10  1  6  3  8 11  0  7  2  9 13  5  4 12];[0.29243121540391487, 0.8445344996839534, 0.18335568835074081, 0.6268275600675598, 0, 0, 0.6354667587769206, 0.28636056762478196, 0.591611078694373, 0.18335568835074081, 1, 0.5371399260428652, 0, 0.16780611091383857];[10, 11];2;671;[10  1  7  8  6  3 11 12  2  0  9 13  4  5];[0.29243121540391487, 0.8445344996839534, 0.3597958712873583, 0.6268275600675598, 0, 0, 0.6354667587769206, 0.7720523565016909, 0.7294951568226881, 0.16780611091383857, 1, 0.5371399260428652, 0.40750806086192093, 0.16780611091383857];[10, 11];2;721;[10  1  7  8  6  3 11 12  2 13  0  5  4  9];[0.29243121540391487, 0.8445344996839534, 0.3597958712873583, 0.6268275600675598, 0, 0, 0.6354667587769206, 0.7720523565016909, 0.7294951568226881, 0, 1, 0.5371399260428652, 0.5077276655491337, 0.35112373624078547]
17097;14;14;[11, 7, 10];3;16448;[11  5  8 13 12  7  0 10  9  2  1  3  6  4];[0.4035893429881999, 0.21755031133346694, 0.2607267404187607, 0.20909154051526915, 0, 0.6755825260427981, 0.20909154051526915, 0.505979367212555, 0.6033369677206453, 0.2871189831861106, 0.38793963746157145, 1, 0.5203218551009693, 0.5203218551009693];[11, 7, 10];3;4208;[11  5  4  8 12 13  7  0  3 10  9  1  2  6];[0.4035893429881999, 0.27319067994121954, 0.2607267404187607, 0.38248207232404824, 0.6307180726412875, 0.6755825260427981, 0, 0.505979367212555, 0.6033369677206453, 0.2871189831861106, 0.33423623343125486, 1, 0.5203218551009693, 0.5203218551009693];[11, 7, 10];3;4258;[11  0  5  3  4  8  7 13 12  1 10  9  2  6];[0.7500493326208488, 0.39264010672098276, 0.2607267404187607, 0.6732173068069279, 0.6307180726412875, 0.6755825260427981, 0, 0.588956876800075, 0.6033369677206453, 0.2871189831861106, 0.33423623343125486, 1, 0.5203218551009693, 0.588956876800075];[11, 7, 10];3;8405;[11  0  9  5  3  4  8  7 13 12  1  6 10  2];[0.7500493326208488, 0.39264010672098276, 0.2607267404187607, 0.6732173068069279, 0.6307180726412875, 0.6755825260427981, 0.36368145941208524, 0.588956876800075, 0.6033369677206453, 0.6879740042917033, 0.33584088824919606, 1, 0.5203218551009693, 0.588956876800075]
17098;14;14;[13, 11, 12];3;61;[13 11 12  0  9  7 10  2  6  5  4  3  1  8];[0.3341215546905332, 0, 0, 0, 0, 0, 0, 0.08538008819282418, 0, 0.08538008819282418, 0.08538008819282418, 0.5665629414148211, 0.3657636641740519, 1];[13, 11, 12];3;137;[13 11  1 10 12  0  6  4  9  7  2  3  5  8];[0.3341215546905332, 0.46960285986947387, 0, 0, 0.27717927842370466, 0, 0.27717927842370466, 0.21227951473150578, 0, 0.21227951473150578, 0.46960285986947387, 0.5665629414148211, 0.4521149878237036, 1];[13, 11, 12];3;220;[13 11  4  1 10 12  0  7  9  5  2  3  6  8];[0.3341215546905332, 0.46960285986947387, 0, 0, 0.5426796517311969, 0, 0, 0.21227951473150578, 0, 0.21227951473150578, 0.46960285986947387, 0.5665629414148211, 0.4521149878237036, 1];[13, 11, 12];3;335;[13 11  3  4  1 10 12  0  5  9  7  8  6  2];[0.3341215546905332, 0.46960285986947387, 0, 0.6852962985927653, 0.6170122979510835, 0.22083501679556355, 0, 0.21227951473150578, 0.21032854121861008, 0.21227951473150578, 0.46960285986947387, 0.7897243431369506, 0.4521149878237036, 1]
17099;14;14;[13, 7, 12];3;1084;[13  7  5 10  9  0  8  4  2 12  3  1  6 11];[0.2465546404394264, 0, 0.1248582064036827, 0.09249274245098778, 0.19056720781330744, 0.3747400852468087, 0, 0.7458320660156075, 0.19056720781330744, 0.2993672200512514, 0.3692011393919428, 0, 0.09249274245098778, 1];[13, 7, 12];3;16498;[13  8  7  9  0 10  5  4 11  3  6  2  1 12];[0.48517307051099917, 0.16227846832800003, 0.24427702032189363, 0.26739594659202154, 0.33290144547655853, 0.3747400852468087, 0.26739594659202154, 0.7458320660156075, 0.8870492801573219, 0.5780045446992746, 0.38986219436492, 0.28124145231907394, 0, 1];[13, 7, 12];3;16548;[13  8  5  7  9  0 10  4 11  3  6  2  1 12];[0.6283311978709404, 0.16227846832800003, 0.24427702032189363, 0.26739594659202154, 0.33290144547655853, 0.8255023852791994, 0.26739594659202154, 0.7458320660156075, 0.8870492801573219, 0.6794462621198253, 0.38986219436492, 0.31599992684785505, 0, 1];[13, 7, 12];3;16598;[13  8  5  7  9  0 10 12  6  4 11  2  3  1];[0.6283311978709404, 0.16227846832800003, 0.24427702032189363, 0.17040922136363895, 0.33290144547655853, 0.8255023852791994, 0.3785353474721232, 0.7458320660156075, 0.8870492801573219, 0.6794462621198253, 0.5606022145464092, 0.31599992684785505, 0.46180850156101383, 1]


==> results/lane_shift_long_wide_combined_responsibility_multiple_explanations_results_10.csv <==
obstacles,discrete,distance
0.1,0.0,0.0
0.2,0.0,0.05
0.3,0.0,0.20833333333333331
0.4,0.0,0.22380952380952382
0.5,0.1,0.23928571428571427
0.6,0.1,0.3180952380952381
0.7,0.20833333333333334,0.3757142857142857
0.8,0.20833333333333334,0.4882142857142857
0.9,0.35285714285714287,0.7282738095238094
1.0,1.0,1.0


==> results/lane_shift_long_wide_combined_responsibility_multiple_explanations_results_11.csv <==
obstacles,discrete,distance
0.09090909090909091,0.0,0.0
0.18181818181818182,0.0,0.05
0.2727272727272727,0.0,0.1
0.36363636363636365,0.05,0.11805555555555555
0.45454545454545453,0.05,0.23680555555555557
0.5454545454545454,0.05,0.28127917833800187
0.6363636363636364,0.06704545454545455,0.3488702370900513
0.7272727272727273,0.1340909090909091,0.41223246395847013
0.8181818181818182,0.18153242955874535,0.610243841555761
0.9090909090909091,0.31844210570990755,0.7621678639557896
1.0,1.0,1.0


==> results/lane_shift_long_wide_combined_responsibility_multiple_explanations_results_12.csv <==
obstacles,discrete,distance
0.08333333333333333,0.0,0.0
0.16666666666666666,0.0,0.05
0.25,0.0,0.10500000000000001
0.3333333333333333,0.0,0.10857142857142857
0.4166666666666667,0.05357142857142857,0.1757142857142857
0.5,0.06168831168831168,0.1904887218045113
0.5833333333333334,0.06668831168831169,0.24097744360902254
0.6666666666666666,0.08123376623376624,0.2788687628161312
0.75,0.16502291825821236,0.39710365485907284
0.8333333333333334,0.28161191749427045,0.558195086647099
0.9166666666666666,0.62098166539343,0.6979576615335128
1.0,1.0,1.0


==> results/lane_shift_long_wide_combined_responsibility_multiple_explanations_results_13.csv <==
obstacles,discrete,distance
0.07692307692307693,0.0,0.0
0.15384615384615385,0.0,0.1
0.23076923076923078,0.0,0.16416666666666666
0.3076923076923077,0.0,0.1761022749180644
0.38461538461538464,0.0,0.23719201850780797
0.46153846153846156,0.005012531328320802,0.26658912140491087
0.5384615384615384,0.010025062656641603,0.3008831256462835
0.6153846153846154,0.07867395762132603,0.3202103422892897
0.6923076923076923,0.10493678251572988,0.34700609040082725
0.7692307692307693,0.20020160322134006,0.4348619249687361
0.8461538461538461,0.2855980028743187,0.5926749415445236
0.9230769230769231,0.457627011146748,0.7928818515505822
1.0,1.0,1.0


==> results/lane_shift_long_wide_combined_responsibility_multiple_explanations_results_14.csv <==
obstacles,discrete,distance
0.07142857142857142,0.0,0.0
0.14285714285714285,0.0,0.15
0.21428571428571427,0.0,0.15294117647058822
0.2857142857142857,0.0,0.20294117647058824
0.35714285714285715,0.0,0.2591316526610644
0.42857142857142855,0.0,0.369453781512605
0.5,0.0,0.377156862745098
0.5714285714285714,0.05,0.4478162034044386
0.6428571428571429,0.10557275541795666,0.4630833872010343
0.7142857142857143,0.22174600103199174,0.5079245058347226
0.7857142857142857,0.34401283539731675,0.549754419986618
0.8571428571428571,0.35347007223942206,0.6585972283650302
0.9285714285714286,0.6445597910216718,0.809863402851019
1.0,1.0,1.0


==> results/lane_shift_long_wide_runs_results.csv <==
obstacles,exhaustive,discrete_50,discrete_100,euclidean_50,euclidean_100
10,1024,740.0,898.0,435.0,617.0
11,2048,1782.0,1808.0,844.0,867.0
12,4096,3057.0,2932.0,1652.0,2245.0
13,8192,4849.0,5091.0,2887.0,2213.0
14,16384,11583.0,10135.0,2906.0,3573.0


==> results/lane_shift_short_narrow_combined_exhaustive_observed_results.csv <==
ctx_idx;num_of_obstacles;explanation;explanation_size;runs
14000;10;[1, 5, 6, 7, 9];5;579
14001;10;[3, 7, 9];3;155
14002;10;[6, 7, 8];3;173
14003;10;[0, 8, 9];3;92
14004;10;[7, 8, 9];3;176
14005;10;[8, 9];2;56
14006;10;[2, 6, 8];3;137
14007;10;[3, 8, 9];3;156
14008;10;[8, 9];2;56
14009;10;[0, 6, 7];3;87
14010;10;[7, 8, 9];3;176
14011;10;[5, 7, 8];3;170
14012;10;[5, 6];2;47
14013;10;[8, 9];2;56
14014;10;[8, 9];2;56
14015;10;[8, 9];2;56
14016;10;[6, 7, 9];3;174
14017;10;[4, 8, 9];3;166
14018;10;[8, 9];2;56
14019;10;[7, 8];2;54
14020;11;[9, 10];2;67
14021;11;[2, 10];2;39
14022;11;[6, 10];2;61
14023;11;[8, 9, 10];3;232
14024;11;[7, 8];2;62
14025;11;[3, 10];2;46
14026;11;[2, 7, 10];3;173
14027;11;[0, 8, 9];3;110
14028;11;[1, 5, 6, 7, 8];5;884
14029;11;[9, 10];2;67
14030;11;[6, 8];2;59
14031;11;[6, 7, 8];3;223
14032;11;[9, 10];2;67
14033;11;[9, 10];2;67
14034;11;[7, 8, 9];3;229
14035;11;[2, 9, 10];3;176
14036;11;[0, 6, 8, 10];4;347
14037;11;[3, 6, 7, 8];4;518
14038;11;[1, 3, 7, 9];4;397
14039;11;[1, 9, 10];3;148
14040;12;[4, 10, 11];3;264
14041;12;[9, 10, 11];3;299
14042;12;[7, 8];2;70
14043;12;[9, 10, 11];3;299
14044;12;[10, 11];2;79
14045;12;[6, 7, 9];3;281
14046;12;[6, 8];2;66
14047;12;[9, 10, 11];3;299
14048;12;[5, 8, 9];3;274
14049;12;[10, 11];2;79
14050;12;[10, 11];2;79
14051;12;[10, 11];2;79
14052;12;[2, 8];2;40
14053;12;[8, 9, 10];3;296
14054;12;[0, 9, 10];3;132
14055;12;[3, 4, 9, 11];4;688
14056;12;[2, 4, 5, 7, 9, 10, 11];7;3252
14057;12;[2, 3, 6, 7, 9, 10];6;2359
14058;12;[2, 8, 10];3;211
14059;12;[9, 10, 11];3;299
14060;13;[10, 11];2;90
14061;13;[2, 10, 12];3;257
14062;13;[7, 8, 9];3;359
14063;13;[1, 10, 12];3;212
14064;13;[1, 8, 9, 10];4;754
14065;13;[0, 6, 11, 12];4;578
14066;13;[3, 11, 12];3;294
14067;13;[1, 2, 3, 4, 6, 7, 8, 9];8;6640
14068;13;[5, 10, 11];3;341
14069;13;[11, 12];2;92
14070;13;[8, 10, 11];3;372
14071;13;[10, 12];2;91
14072;13;[10, 11, 12];3;378
14073;13;[9, 11, 12];3;377
14074;13;[5, 8, 11];3;336
14075;13;[1, 11, 12];3;213
14076;13;[0, 10, 11, 12];4;598
14077;13;[0, 9, 10, 11];4;595
14078;13;[8, 9];2;83
14079;13;[0, 3, 10, 11, 12];5;1462
14080;14;[12, 13];2;106
14081;14;[2, 10, 11];3;300
14082;14;[2, 10, 12];3;301
14083;14;[4, 13];2;70
14084;14;[2, 8, 9];3;291
14085;14;[12, 13];2;106
14086;14;[9, 10];2;97
14087;14;[11, 12];2;104
14088;14;[2, 12, 13];3;305
14089;14;[0, 10, 12];3;180
14090;14;[11, 12];2;104
14091;14;[0, 1, 2, 13];4;481
14092;14;[11, 12];2;104
14093;14;[1, 4, 9];3;210
14094;14;[9, 10, 12];3;462
14095;14;[10, 11, 12];3;467
14096;14;[2, 10, 11, 12];4;1138
14097;14;[9, 11, 12];3;464
14098;14;[11, 13];2;105
14099;14;[2, 13];2;51


==> results/lane_shift_short_narrow_combined_responsibility_discrete_discrete_sampling_results.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
14000;10;10;[9, 6, 7, 0, 5, 4];6;120;[9 6 7 0 5 4 8 1 2 3];[0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0];[9, 1, 6, 7, 5];5;621;[9 0 3 1 6 7 4 5 8 2];[0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0];[9, 6, 1, 7, 5];5;1184;[3 9 6 1 7 4 2 0 5 8];[0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0];[4, 7, 6, 5, 8];5;1234;[3 4 9 1 7 6 0 2 5 8];[0.5, 0.5, 0.3333333333333333, 1.0, 1.0, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0]
14001;10;10;[9, 3, 7];3;1084;[4 0 2 1 9 3 8 7 6 5];[0.5, 0.5, 0.5, 0.3333333333333333, 1.0, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5];[3, 9, 7];3;1134;[3 4 1 0 2 8 9 6 7 5];[0.5, 0.5, 0.5, 1.0, 1.0, 0.25, 0.3333333333333333, 0.25, 0.5, 0.5];[3, 7, 9];3;285;[3 2 7 4 0 1 9 6 8 5];[0.5, 0.5, 1.0, 1.0, 1.0, 0, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5];[3, 7, 9];3;335;[3 2 7 4 0 1 9 5 6 8];[0.5, 0.5, 1.0, 1.0, 1.0, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5]
14002;10;10;[1, 4, 8, 7];4;571;[0 1 2 3 4 8 9 5 7 6];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[1, 4, 7, 8];4;364;[0 1 2 3 4 5 7 8 9 6];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 8, 5, 7];4;671;[0 1 2 8 9 5 4 3 7 6];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[1, 4, 8, 7];4;721;[0 1 2 4 5 8 9 3 7 6];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
14003;10;10;[0, 8, 9];3;571;[0 2 3 5 7 6 8 4 9 1];[0.5, 0, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[0, 8, 9];3;1134;[0 2 3 5 7 6 8 1 4 9];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[0, 8, 9];3;671;[0 2 3 4 6 5 7 8 9 1];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[0, 8, 9];3;1234;[0 1 2 3 4 5 6 7 8 9];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
14004;10;10;[9, 8, 7];3;1084;[9 8 0 1 2 5 4 3 7 6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.5];[7, 8, 9];3;111;[7 8 9 0 3 4 2 1 6 5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5];[7, 9, 8];3;170;[7 1 9 8 3 4 2 0 6 5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5];[7, 9, 8];3;220;[7 1 9 8 3 4 2 0 6 5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5]
14005;10;10;[8, 9];2;571;[3 0 1 2 4 5 7 8 9 6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 9];2;1134;[3 8 1 0 4 5 6 2 7 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333];[8, 9];2;1184;[3 8 1 0 4 5 6 2 7 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333];[8, 9];2;1234;[3 8 6 0 2 4 5 1 7 9];[0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333]
14006;10;10;[3, 5, 8];3;1084;[3 0 1 2 4 6 9 5 7 8];[0.5, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5];[3, 5, 8];3;1134;[3 0 1 2 4 6 9 5 7 8];[0.5, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5];[3, 5, 8];3;1184;[3 0 1 2 4 6 7 9 5 8];[0.5, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5];[3, 5, 8];3;1234;[3 0 1 2 4 5 6 7 9 8];[0.5, 0.5, 0.5, 1.0, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5]
14007;10;10;[3, 8, 9];3;571;[1 2 3 7 6 8 9 5 4 0];[0.2, 0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5];[3, 9, 8];3;1134;[0 1 2 3 7 6 9 8 4 5];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5];[3, 9, 8];3;1184;[0 1 2 3 7 6 9 8 4 5];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5];[3, 8, 9];3;1234;[0 1 2 3 4 5 6 7 8 9];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
14008;10;10;[9, 8];2;571;[0 9 2 1 5 6 7 3 8 4];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[8, 9];2;137;[0 1 2 8 9 6 5 3 7 4];[0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[8, 9];2;414;[0 1 2 3 7 8 9 5 6 4];[0.5, 0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5];[8, 9];2;464;[0 1 2 3 7 8 9 5 6 4];[0.5, 0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5]
14009;10;10;[0, 7, 6];3;314;[0 2 3 5 7 6 9 8 4 1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 7, 6];3;364;[0 2 3 5 7 6 9 8 4 1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 6, 7];3;414;[0 1 2 3 4 5 6 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 5, 7];3;721;[1 8 2 0 4 5 6 3 7 9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
14010;10;10;[9, 7, 8];3;1084;[1 9 2 0 4 5 6 3 7 8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[7, 9, 8];3;120;[1 7 9 8 3 4 2 0 6 5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5];[7, 8, 9];3;187;[1 2 7 8 9 4 3 0 6 5];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5];[7, 8, 9];3;237;[1 2 7 8 9 4 3 0 6 5];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5]
14011;10;10;[8, 7, 5];3;185;[9 8 0 3 6 7 5 4 1 2];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[8, 7, 5];3;235;[4 8 9 0 6 7 5 3 1 2];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[5, 7, 8];3;170;[5 7 4 8 9 3 2 0 6 1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5];[7, 8, 5];3;237;[7 4 9 8 5 6 3 2 1 0];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5]
14012;10;10;[5, 6];2;120;[0 1 2 3 5 6 7 8 9 4];[0.5, 0.5, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25];[5, 6];2;235;[0 1 2 3 4 5 6 7 8 9];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[6, 5];2;161;[6 0 5 1 9 3 4 2 8 7];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0, 0.25, 0.5];[6, 5];2;237;[6 0 4 1 5 9 3 2 8 7];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0, 0.25, 0.5]
14013;10;10;[8, 9];2;87;[6 7 4 8 9 2 3 0 5 1];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 9];2;364;[3 5 4 6 7 8 9 2 1 0];[0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 8];2;671;[3 0 2 4 9 7 8 6 5 1];[0.5, 0.25, 0.5, 1.0, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[9, 8];2;270;[3 0 2 4 9 8 1 6 7 5];[0.5, 0.3333333333333333, 0.5, 1.0, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
14014;10;10;[8, 9];2;1084;[0 1 2 3 4 5 6 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 9];2;1134;[1 2 3 7 6 8 5 0 4 9];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333];[8, 9];2;1184;[1 2 3 7 6 8 5 0 4 9];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333];[9, 8];2;1234;[9 1 3 2 6 7 8 0 4 5];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 1.0]
14015;10;10;[8, 9];2;1084;[1 2 3 0 4 5 6 7 8 9];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[8, 9];2;170;[3 7 6 8 9 1 5 0 4 2];[0.25, 0.3333333333333333, 0.25, 1.0, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5];[8, 9];2;220;[3 7 6 8 9 1 2 0 4 5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5];[9, 8];2;270;[3 2 6 7 9 8 0 1 4 5];[0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5]
14016;10;10;[7, 9, 6];3;571;[7 5 9 8 3 2 0 1 6 4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5];[7, 9, 6];3;1134;[5 7 4 8 9 2 3 0 6 1];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5];[7, 9, 6];3;1184;[5 7 4 8 9 2 3 0 6 1];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5];[7, 9, 6];3;1234;[5 7 4 8 9 2 3 0 6 1];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5]
14017;10;10;[4, 9, 8];3;1084;[0 2 4 9 7 6 8 1 5 3];[0.5, 0.25, 0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[7, 9, 8];3;1134;[7 0 2 1 4 9 5 3 6 8];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.25, 0.5];[7, 9, 8];3;1184;[7 0 2 1 3 4 9 5 6 8];[0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.25, 0.5];[7, 9, 8];3;1234;[7 0 2 1 3 4 9 5 6 8];[0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5]
14018;10;10;[9, 8];2;120;[1 3 5 4 9 8 2 0 7 6];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[9, 8];2;235;[9 0 3 1 7 5 8 4 6 2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0];[9, 8];2;161;[9 7 8 5 0 1 3 2 6 4];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.25, 0.5, 0.5, 1.0];[9, 8];2;211;[9 7 8 5 4 2 0 1 6 3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 1.0]
14019;10;10;[7, 8];2;571;[1 5 2 0 3 4 6 7 8 9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[7, 8];2;1134;[7 0 4 1 5 3 6 8 9 2];[0.5, 0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333];[7, 8];2;285;[7 0 3 1 5 4 8 2 6 9];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333];[7, 8];2;464;[7 0 2 1 3 4 5 8 6 9];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333]
14020;11;11;[10, 9];2;314;[ 0  2  3  7 10  9  1  4  6  5  8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[9, 10];2;2159;[ 1  3  9  0  5  6  7  2 10  4  8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333];[9, 10];2;1184;[ 1  3  9  0  5  6  7  2 10  8  4];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[9, 10];2;1234;[ 0  1  3  9  5  6  7  2 10  8  4];[0.5, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
14021;11;11;[2, 10];2;2109;[ 1  2  3  5  7  8  9  6 10  0  4];[0.25, 0.5, 0.5, 0.5, 0.2, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333];[2, 10];2;2159;[ 1  2  3  5  7  8  9  6 10  0  4];[0.25, 0.5, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333];[2, 10];2;2209;[ 1  2  3  5  7  8  9  4 10  6  0];[0.25, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333];[2, 10];2;2259;[ 1  2  3  5  7  6  9  8  4  0 10];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333]
14022;11;11;[7, 2, 10];3;571;[ 7  0  2  1  3  4  9  8 10  5  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 10];2;621;[ 7  0  2  1  3  4  6  8 10  9  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 10];2;2209;[ 7  0  2  1  3  4  5  6  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 10];2;2259;[ 7  0  2  1  3  4  5  6  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
14023;11;11;[9, 8, 10];3;2109;[ 9  8  2  5  3  4  1  0  7  6 10];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5, 0.5, 0.25];[8, 9, 10];3;621;[ 3  5  6  8  9  1  2  0 10  7  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[9, 8, 10];3;2209;[ 2  7  9  5  6  3  8  1  0  4 10];[0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0, 0.5, 0.5, 1.0, 0.5, 1.0, 0];[9, 8, 10];3;2259;[ 2  7  9  5  6  3  8  1  4  0 10];[0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5, 1.0, 0.3333333333333333]
14024;11;11;[8, 7];2;87;[ 9  8  0  1  7 10  6  5  2  3  4];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[8, 7];2;621;[ 0  5  9  8  3  4  2  1  7  6 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[8, 7];2;220;[ 8  0  5  4  6  7  9  1 10  3  2];[0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333];[8, 7];2;270;[ 8  0  5  4  6  7  9  1 10  3  2];[0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333]
14025;11;11;[10, 9];2;1084;[ 5  8  4  0  7 10  9  2  6  3  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[9, 10];2;1134;[ 5  8  9  0  6  4  3  2 10  7  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[9, 10];2;2209;[ 5  8  9  0  3  4  2  1  7  6 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[9, 10];2;2259;[ 5  6  4  8  9  2  3  0  7  1 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
14026;11;11;[7, 10, 2];3;2109;[ 0  3  6  4  7 10  2  1  5  8  9];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[5, 8, 3, 7];4;364;[ 1  5  6  8  4  3  7  0 10  2  9];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333];[5, 8, 3, 7];4;671;[ 1  5  6  8  3  2  4  0  7  9 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[10, 2, 7];3;721;[ 1  5  6  8 10  2  3  0  7  4  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
14027;11;11;[2, 9, 8];3;571;[ 2  5  9  3  7  6  8  0 10  1  4];[0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[2, 9, 8];3;137;[ 2  5  9  8 10  7  3  0  6  1  4];[0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5];[2, 9, 8];3;187;[ 2  5  9  8 10  3  1  0  6  7  4];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5];[2, 9, 8];3;237;[ 2  5  9  8 10  3  1  0  7  6  4];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5]
14028;11;11;[1, 7, 6, 8, 5];5;1084;[ 1  7  6 10  8  4  3  2  5  0  9];[0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.2, 0.5];[1, 7, 6, 8, 5];5;2159;[ 1  7  6  8 10  2  5  0  9  4  3];[0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[5, 1, 6, 7, 8];5;414;[ 5  1  4  3  6  7  9  8 10  2  0];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5, 0.5, 0.5, 0.5, 0.5];[5, 1, 6, 7, 8];5;464;[ 5  1  4  3  6  7  9  8 10  2  0];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5, 0.5, 0.5, 0.5, 0.5]
14029;11;11;[9, 10];2;571;[ 3  2  5  4  6  7  9  8 10  0  1];[0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 9];2;364;[ 5 10  6  0  7  4  8  9  2  1  3];[0.3333333333333333, 0.2, 0.2, 0.2, 0.25, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 1.0];[10, 9];2;2209;[ 5 10  6  0  7  3  1  2  4  8  9];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 1.0];[10, 9];2;2259;[ 5 10  6  0  7  3  1  2  4  8  9];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 1.0]
14030;11;11;[6, 8];2;2109;[10  9  0  4  7  2  3  1  5  6  8];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.16666666666666666, 0.5, 0.5];[6, 8];2;621;[ 6  9 10  0  7  4  2  1  8  3  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[6, 8];2;671;[ 6  1  7  9 10  2  4  0  8  3  5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5];[6, 8];2;2259;[ 6  1  7  2 10  9  4  0  5  3  8];[0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 1.0, 0.5, 0.25, 0.5, 0.5]
14031;11;11;[7, 6, 8];3;70;[ 2  7  6  8 10  1  3  0  4  5  9];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[6, 7, 8];3;1134;[ 1  4  5  2  6  7  9  8 10  3  0];[0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 6, 8];3;671;[ 1  2  7  4  3  0  5  6  8  9 10];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 6, 8];3;721;[ 1  2  7  4  3  0  5  6  8  9 10];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
14032;11;11;[10, 9];2;185;[ 1  2  3  7  6 10  9  8  4  5  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 9];2;1134;[ 0  1  2  3  4  6  7  8 10  9  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 9];2;2209;[ 0  4  7 10  3  2  6  1  8  5  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5];[10, 9];2;1234;[ 0  3  7  4 10  5  6  2  9  8  1];[0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
14033;11;11;[10, 9];2;314;[ 0  2  3  4  7  5 10  9  6  1  8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[1, 8, 9];3;1134;[ 1  7  2  0  3  4  5  6  8  9 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 1, 8];3;1184;[ 9  1  7  2  3  4  5  0  6  8 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333];[9, 1, 8];3;1234;[ 9  1  7  2  3  4  5  0  6  8 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333]
14034;11;11;[9, 8, 7];3;1084;[ 0  1  2  3  4  6  9  8 10  7  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 7, 8];3;1134;[ 9  0  2  1  4  6  7  3 10  8  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333];[9, 8, 7];3;1184;[ 9  3 10  0  4  6  1  2  8  7  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5];[9, 8, 7];3;1234;[ 9  3 10  0  4  6  1  2  8  7  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5]
14035;11;11;[3, 9, 10];3;2109;[ 3  5  2  0  7  6  9  1  4  8 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[3, 9, 10];3;2159;[ 3  2  5  4  6  0  7  9  1  8 10];[0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[3, 10, 9];3;2209;[ 3  2  5  4  6  0  7  8 10  9  1];[0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 10, 9];3;2259;[ 3  2  5  4  6  0  7  8 10  9  1];[0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
14036;11;11;[4, 6, 10, 8];4;185;[ 4  9  6  1  7 10  8  2  0  3  5];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[0, 8, 10, 7];4;235;[ 0  2  4  8  9 10  7  6  5  3  1];[0.5, 0.25, 0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5];[0, 10, 8, 7];4;1184;[ 0  1  2  4  9 10  8  7  6  3  5];[0.5, 0.5, 0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5];[0, 10, 8, 7];4;721;[ 0  1  2  4  9 10  8  3  7  6  5];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5]
14037;11;11;[5, 7, 8, 6];4;571;[ 1  5  7  8 10  2  3  0  6  4  9];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[3, 6, 7, 8];4;364;[ 0  1  3  4  6  5  7  8 10  2  9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[3, 6, 7, 8];4;671;[ 0  1  2  3  4  5  6  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 3, 6, 8];4;721;[ 7  0  2  1  3  4  5  6  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
14038;11;11;[1, 6, 7, 5];4;1084;[ 0  1  6  7  4  3  9  2  5  8 10];[0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25];[1, 7, 6, 5];4;1134;[ 0  1  2  7  6  9  5  3  4  8 10];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.25];[1, 6, 5, 7];4;2209;[ 0  1  2  4  6  5  7  9 10  3  8];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[1, 6, 5, 7];4;2259;[ 0  1  2  4  6  5  7  9 10  3  8];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5]
14039;11;11;[2, 10, 9];3;571;[ 2  1  3  5  6 10  9  8  4  7  0];[0.2, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 10, 9];3;621;[ 2 10  3  1  6  5  8  4  9  7  0];[0, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0];[2, 10, 9];3;671;[ 2 10  3  1  6  5  8  4  9  7  0];[0, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0];[2, 10, 9];3;721;[ 2 10  6  3  5  4  8  1  9  0  7];[0.25, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0]
14040;12;12;[4, 11, 10];3;2109;[ 0  1  3  4  8  6  9 11  2  5 10  7];[0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.16666666666666666, 0.3333333333333333, 0.25, 0.2, 0.25];[4, 11, 10];3;4208;[ 1  2  0  3  4  5  9  8 11  6  7 10];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[8, 11, 10];3;4258;[ 1  2  3  8  4  5  9  0 11  6  7 10];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333];[8, 11, 10];3;4308;[ 1  2  3  8  4  5  6  0 11  9  7 10];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333]
14041;12;12;[10, 11, 9];3;4158;[ 2  8 10 11  4  0  1  3  7  6  5  9];[0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333];[11, 10, 9];3;1134;[ 2  8  7  0 11 10  9  1  6  5  4  3];[0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 2, 10, 11];4;220;[ 3  2  7  8 10 11  5  0  9  6  1  4];[0.3333333333333333, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[11, 10, 9];3;4308;[ 3  2  7  5 11 10  9  8  1  4  0  6];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.5, 0.5, 0.5]
14042;12;12;[7, 8];2;571;[ 6  1  5  3  7 11  9  8  0  4  2 10];[0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333];[7, 8];2;364;[ 6  1  4  3  5  7  9  8 10 11  0  2];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 8];2;671;[ 6  1  2  0  3  4  5  7  8  9 10 11];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 8];2;335;[ 6  1  3  2  7  8 11  0  4  5  9 10];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
14043;12;12;[11, 9, 10];3;2109;[ 2  7 11  1  3  5  6  0  9  8 10  4];[0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333];[11, 9, 10];3;2159;[ 1  2  3  7  6 11  9  8  0  5 10  4];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[9, 11, 10];3;4258;[ 1  2  3  4  7  6  9  8 11  0  5 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[9, 10, 11];3;1234;[ 1  2  3  4  7  6  9  8 10 11  5  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
14044;12;12;[11, 10];2;120;[ 1  3  7  5 11 10  9  8  6  4  0  2];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 11];2;1134;[ 2  0  1  3  5  7  9  8 10 11  6  4];[0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 11];2;1184;[ 2  0  1  3  5  7  9  8 10 11  6  4];[0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 11];2;2259;[ 3  2  1  0  4  5  7  8 10  9 11  6];[0.3333333333333333, 0.3333333333333333, 1.0, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
14045;12;12;[6, 7, 9];3;571;[ 6  7  0  1  5  3 11  8  9 10  4  2];[0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[6, 7, 9];3;4208;[ 6  7  0  1  3  2  5  8 11  9 10  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[6, 7, 9];3;2209;[ 6  7  0  1  3  2  5  4  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 7, 9];3;2259;[ 6  7  0  1  3  2  5  4  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
14046;12;12;[8, 6];2;1084;[ 7 10  5  2  8  9  3  0  6  4  1 11];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25];[8, 6];2;2159;[ 7  4 10  8  5  2  0  1  9  3  6 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.25];[8, 6];2;2209;[ 3  7  5  4 10  8  2  1  9  0  6 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.25];[8, 6];2;4308;[ 3  7  5  4 10  8  2  1  9  0 11  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
14047;12;12;[10, 9, 11];3;4158;[ 3  7  4  2  5 10  0  1  6  8  9 11];[0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25];[9, 10, 11];3;4208;[ 3  4  7  0  5  2  6  1  8  9 10 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.25];[9, 10, 11];3;4258;[ 3  7  6  4  8  0  5  2  1  9 10 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.25, 0.25];[9, 10, 11];3;4308;[ 3  7  6  4  8  0  5  2  1  9 10 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.25, 0.25]
14048;12;12;[10, 7, 8];3;185;[ 0 10  7  2 11  9  8  5  6  4  1  3];[0.5, 0.2, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.5, 0.25];[10, 7, 8];3;235;[ 0 10  7  2 11  9  8  3  4  5  6  1];[0.5, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[10, 9, 8];3;285;[ 0 10  2  1  6  9  8  7 11  4  3  5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[10, 7, 8];3;335;[ 0 10  2  1  7  6  8  3  9 11  4  5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
14049;12;12;[11, 10];2;4158;[ 1  2  3  4  6  5  7  9 11  0  8 10];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25];[10, 11];2;1134;[ 0  2  3  4  7  5  9  8 10 11  6  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 11];2;1184;[ 0  2  3  4  7  5  9  8 10 11  6  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 11];2;2259;[ 3  8  2  0  6  5  7  4 10  9 11  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
14050;12;12;[10, 11];2;2109;[ 3  6  2  0  5  1  4  7  9 10 11  8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.25, 0.2, 0.25, 0.25, 0.25];[10, 11];2;4208;[ 3  6  2  0  5  1  4  7  8  9 10 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 11];2;4258;[ 3  6 10  2  5  0  4  1  7  8  9 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.5, 0.25];[10, 11];2;4308;[ 3  2  6  8 10  9  5  0  7  4  1 11];[0.3333333333333333, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.25]
14051;12;12;[11, 10];2;4158;[ 3  2  5  4  7  1  0  8 11  9  6 10];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25];[10, 11];2;4208;[ 0  1  2  3  4  5  6  7 10  8  9 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[10, 11];2;4258;[ 0  1  2  3  4  5  6  7 10  8  9 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[11, 10];2;1234;[ 3  0  1  2  4  6  7  9 11 10  5  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
14052;12;12;[6, 8];2;1084;[ 0  5 11  9  6  4  3  2  8  7 10  1];[0.5, 0.2, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.5, 0.25, 0.5];[2, 8];2;2159;[ 0  5 11  9  3  1  2  4  7  6  8 10];[0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.25, 0.5, 0.25, 0.5];[2, 8];2;2209;[ 0  2  5  9 11  4  3  1  8  6  7 10];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.5];[2, 8];2;2259;[ 0  2  5  9 11  4  3  1  8  6 10  7];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
14053;12;12;[7, 4, 11, 10];4;185;[ 0  1  7  4 11 10  9  8  2  6  3  5];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 9, 8];3;364;[ 0  1  5  4  7 10  9  8 11  6  2  3];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 9, 10];3;2209;[ 0  1  2  3  4  5  6  7  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 9, 10];3;2259;[ 2  5 11  8  3  6  1  0  9  7 10  4];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
14054;12;12;[2, 9, 10];3;571;[ 1  2  3  4  6  5  9  8 10 11  7  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 10, 9];3;4208;[ 3  7  2  1  5  4  6  8 10  9 11  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 10, 9];3;4258;[ 3  7  2  1  5  4  6  8 10  9 11  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 10, 9];3;4308;[ 3  7  2  1  5  4  6  8 10  9 11  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
14055;12;12;[3, 4, 9, 11];4;4158;[ 1  2  3  4  7  5  9  8 11  0  6 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[3, 4, 9, 11];4;4208;[ 0  1  2  3  4  5  7  8 10  9 11  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 4, 9, 11];4;4258;[ 0  1  2  3  4  5  6  7  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 4, 9, 11];4;4308;[ 0  1  2  3  4  5  6  7  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
14056;12;12;[10, 9, 11, 7, 4, 5, 2];7;4158;[10  9  1  3 11  8  7  0  4  6  5  2];[0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[10, 9, 2, 7, 4, 11, 5];7;4208;[10  9  1  2  7  8  3  4 11  6  0  5];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[9, 10, 2, 7, 4, 11, 5];7;4258;[ 1  9 10  2  7  8  3  4 11  6  0  5];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[9, 10, 4, 2, 7, 11, 5];7;4308;[ 0  1  3  8  9 10  4  2  7 11  6  5];[0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333]
14057;12;12;[3, 10, 6, 2, 9, 7];6;4158;[ 0  3  5 11 10  6  2  1  9  7  8  4];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[6, 9, 3, 10, 7, 2];6;4208;[ 6 11  4  0  5  9  8  3 10  7  1  2];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[3, 6, 9, 7, 10, 2];6;4258;[ 3  6 11  9  5  7  4  0  8 10  1  2];[0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[3, 6, 9, 2, 7, 10];6;4308;[ 3  6 11  9  5  4  2  0  8  7 10  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
14058;12;12;[2, 10, 8];3;4158;[ 1  6  2  0  3  4  5  9 11 10  7  8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 10, 8];3;4208;[ 1  7  6  4  3  2  0  5  9 10 11  8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 10, 8];3;4258;[ 1  7  6  4  3  2  0  5  9 10 11  8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 2, 10];3;4308;[ 1  7  6  4  9  8  3  2  5  0 10 11];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
14059;12;12;[11, 9, 10];3;571;[ 1  2 11  9  5  7  0  3 10  4  6  8];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5];[11, 9, 10];3;621;[ 1  2 11  9  4  5  0  3 10  7  6  8];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5];[9, 11, 10];3;4258;[ 0  1  2  9 11  5  4  3  7  6  8 10];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[9, 11, 10];3;4308;[ 0  1  2  9 11  5  4  3  7  6  8 10];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
14060;13;13;[11, 10];2;8255;[ 0  2  1  3  7 11  6  4  9  8 12  5 10];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25];[10, 11];2;621;[ 0  2  1  3  7  6 10 11  4  5  9  8 12];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[10, 11];2;671;[ 0  2  1  3  7  6 10 11  4  5  9  8 12];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[10, 11];2;721;[ 0  2  1  3  7  6 10 11  4  5  9  8 12];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25]
14061;13;13;[3, 10, 12];3;185;[ 1  3  6  4  7 10 12  0  5  2  9  8 11];[0.2, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25];[2, 10, 12];3;8305;[ 0  1  2  3  4  5  6  7  8  9 10 11 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[2, 12, 10];3;2209;[ 2  7 12  9  3  4  1  0  6  5 10  8 11];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[2, 12, 10];3;335;[ 0  2  3  5  7 12 10  9  6  4  1  8 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
14062;13;13;[7, 6, 5, 8];4;1084;[ 1  7  6 10  5  3  4  2 12  8  9 11  0];[0.16666666666666666, 0.25, 0.2, 0.2, 0.2, 0.2, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.2];[7, 8, 9];3;4208;[ 1  3  5  4  6  7 10  2  0  8  9 11 12];[0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.2];[9, 7, 8];3;285;[ 3  4  9  5  6  7  8  1 10 11  0  2 12];[0.2, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2];[11, 7, 8];3;4308;[ 3  4 11  9 12  6  2  1 10  7  5  8  0];[0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
14063;13;13;[11, 8, 12];3;8255;[ 5  4  2  7 11  3  0  1  6  8  9 10 12];[0.25, 0.25, 0.3333333333333333, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[1, 12, 10];3;8305;[ 5  4  0  1  6  2  7 11 12 10  3  9  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 10, 12];3;8355;[ 5  4  0  1  3  2  6  7 11 10 12  9  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[11, 12, 8];3;8405;[11  5  4  0  3  2  6  1 12 10  7  9  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 1.0, 0.3333333333333333]
14064;13;13;[1, 8, 9, 10];4;8255;[ 6  0  2  1  3  5 12  4  7  8 11  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 1.0, 0.25, 0.25, 0.2, 0.2, 0.25, 0.3333333333333333];[1, 9, 8, 10];4;4208;[ 6  0  2  1  3  5  9  8 10 12  7  4 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[1, 9, 8, 10];4;4258;[ 6  0  2  1  3  5  9  8 10 12  7  4 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[1, 9, 8, 10];4;4308;[ 6  0  2  1  3  5  9  8 10 12  7  4 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
14065;13;13;[1, 10, 12, 11];4;2109;[ 0  1  2  4  5 10  9  8 12 11  3  7  6];[0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.16666666666666666, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25];[1, 12, 3, 11];4;8305;[ 1  4 12  2  3  5  6  0  7  8 10  9 11];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[3, 10, 12, 11];4;8355;[ 3 10  1  0 12  4  2  5  7  6  9  8 11];[0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333];[0, 12, 6, 11];4;8405;[ 0  2  3  4 10  1 12  6  7  5  9  8 11];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333]
14066;13;13;[11, 8, 5];3;4158;[ 1  4 11  3  8  0  2  5  7  6  9 10 12];[0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.2, 0.2, 0.2, 0.25, 0.2, 0.2, 0.3333333333333333, 0.2];[11, 12, 5];3;170;[ 1  2  4 11 12  5  3  0 10  7  9  8  6];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[5, 12, 11];3;8355;[ 1  2  5  4  6 12 11  9  7  3  0  8 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[12, 5, 11];3;1234;[ 0  6 12  8  5  4  2  1 11  9  7  3 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5]
14067;13;13;[6, 7, 8, 9, 1, 4, 2, 3];8;4158;[ 6  0  7  8 12 10  9  1  4  5  2  3 11];[0.3333333333333333, 0.25, 0.2, 0.2, 0.2, 0.2, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333];[6, 1, 2, 3, 7, 8, 9, 4];8;4208;[ 6  1 10  2  3  7  8  0  9 12  4  5 11];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.2, 0.3333333333333333];[6, 1, 2, 3, 4, 7, 8, 9];8;8355;[ 6  1 10  2  3  4  7  0 12  8  9 11  5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[6, 1, 2, 3, 4, 7, 8, 9];8;8405;[ 6  1 10  2  3  4  7  0 12  8  9 11  5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
14068;13;13;[5, 11, 10];3;8255;[ 3  4  5 11 12  1  2  0  7  6  9  8 10];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333];[5, 11, 10];3;8305;[ 3  4  5 11 12  1  2  0  7  6  9  8 10];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[5, 11, 10];3;8355;[ 0  3  5  4 11 12  8  2  7  6  1  9 10];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[5, 11, 10];3;8405;[ 3  8  5  0 11 12  4  2  7  6  1  9 10];[0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333]
14069;13;13;[11, 12];2;8255;[ 1  2  3  5  7  8 10  0  6  4  9 11 12];[0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.2, 0.2];[11, 12];2;8305;[ 1  4  7  2  5  3  6  8 10  9 11  0 12];[0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.2];[12, 11];2;8355;[ 0  1  3  4  7  5 10  8 12  2  6  9 11];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[12, 11];2;8405;[ 0  1  3  4  7  5 10  8 12  2  6  9 11];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333]
14070;13;13;[8, 10, 11];3;8255;[ 0  3  6  1  5  4  7  8 12  9  2 10 11];[0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25];[8, 10, 11];3;8305;[ 3  4  6  0  2  1  5  7  8  9 12 10 11];[0.3333333333333333, 0.25, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25];[11, 8, 10];3;4258;[ 3  4  2  0  6 11  5  1  7  8  9 10 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[11, 8, 10];3;4308;[ 3  4  2  0  6 11  5  1  7  8  9 10 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25]
14071;13;13;[10, 12];2;8255;[ 0  2  5  8  9 10  4  3 11  7  1  6 12];[0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.16666666666666666];[12, 10];2;2159;[ 0  2  5  8  9  4  6  3 12 11 10  1  7];[0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[10, 12];2;8355;[ 0  2  5  4  7  8  9  1  6  3 10 11 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[10, 12];2;8405;[ 0  2  3  4  7  5  9  8  6  1 10 11 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25]
14072;13;13;[11, 12, 10];3;4158;[ 4 11  7  5  9  3  2  1 12  6  8 10  0];[0.2, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25];[11, 10, 12];3;8305;[ 4 11  5  2  8  9  7  3  6  0  1 10 12];[0.25, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25];[12, 11, 10];3;671;[ 3  2  5  4 12 11  6  7 10  8  9  0  1];[0.25, 0.25, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[11, 12, 10];3;721;[ 3  2  5  4  6 11 12  7 10  8  9  0  1];[0.25, 0.25, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
14073;13;13;[9, 12, 11];3;120;[ 4  8  9  6 12 11  0  1  7  5  2  3 10];[0.2, 0.2, 0.2, 0.2, 0.3333333333333333, 0.2, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25];[9, 11, 12];3;2159;[ 4  8  9  0  6  5  3  1 11 12  7  2 10];[0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25];[9, 11, 12];3;8355;[ 0  3  7  4  9  8  2  1  6  5 10 11 12];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[11, 9, 12];3;8405;[ 4 11  7  0  8  9  3  2  6  5  1 10 12];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25]
14074;13;13;[11, 6, 10];3;185;[ 3  5 11  4  6  2 10  1  7  0  9  8 12];[0.2, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.2, 0.2, 0.25, 0.3333333333333333, 0.2];[5, 11, 8];3;2159;[ 3  5 11  4  6  9  8  2 12 10  1  0  7];[0.2, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[7, 11, 10];3;414;[ 1  2  3  5  7 11 10  9 12  6  0  4  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 11, 10];3;464;[ 1  2  3  5  7 11 10  9 12  6  0  4  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
14075;13;13;[11, 1, 12];3;8255;[ 4 11  9  1  3  5  2  0  7  6  8 12 10];[0.25, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.5, 0.25];[11, 1, 12];3;8305;[ 4 11  3  1  9 10  2  0  7  6  5  8 12];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25];[11, 10, 12];3;8355;[ 4 11  3  0 10  9  8  1  7  6  5  2 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25];[11, 1, 12];3;8405;[ 4 11  2  0  3  6  8  1  9 10  7  5 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25]
14076;13;13;[0, 12, 10, 11];4;8255;[ 0  1  3  4  6  5  7  8 12  9  2 10 11];[0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25];[7, 11, 12, 10];4;8305;[ 3  4  7  0  2  1  5  6  8  9 11 12 10];[0.25, 0.25, 0.25, 0.5, 0.5, 0.25, 0.25, 0.5, 0.25, 0.25, 0.2, 0.25, 0.25];[7, 11, 12, 10];4;8355;[ 3  4  7  0  2  9  5  1  6  8 11 12 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25];[7, 10, 12, 11];4;8405;[ 3  4  7  0  2  1  5  6  8  9 10 12 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
14077;13;13;[10, 12, 9, 3];4;2109;[ 2  7  6  4 10 12  9  3  5  0  1  8 11];[0.2, 0.2, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.16666666666666666, 0.25];[12, 3, 9, 10];4;2159;[ 1 12  7  3  9 10  8 11  2  6  4  0  5];[0.2, 0.5, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[12, 3, 10, 9];4;4258;[ 1 12  3  0  6 10  8  7 11  9  2  5  4];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[12, 10, 9, 3];4;2259;[ 1 12 10  9  7  0  3  4 11  8  6  2  5];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5]
14078;13;13;[9, 8];2;4158;[ 3  2  5  9 12  4  0  1  7  6 10  8 11];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[9, 8];2;4208;[ 0  1  2  3  4  5 10  9 12  6  7  8 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[9, 8];2;4258;[ 0  1  2  3  4  5 10  9 12  6  7  8 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[8, 9];2;4308;[ 0  1  2  3  4  5  7  8 10  9 12  6 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
14079;13;13;[0, 3, 12, 11, 10];5;8255;[ 0  1  2  3  9 12  8  4  6 11  7  5 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333];[0, 3, 12, 10, 11];5;8305;[ 0  1  2  3  9 12  8  4  7  6  5 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[0, 3, 10, 12, 11];5;8355;[ 0  1  2  3  4  5  9  8 10 12  7  6 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[0, 3, 10, 12, 11];5;8405;[ 0  1  2  3  4  5  6  8 10  9 12  7 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
14080;14;14;[13, 12];2;571;[ 2  4  5  8 13  1  6  0 12  7  9  3 11 10];[0.2, 0.2, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.2, 0.16666666666666666, 0.16666666666666666, 0.2, 0.3333333333333333];[13, 12];2;170;[ 2  4  5  8 13 12  1  3  7  6  0  9 11 10];[0.2, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.2, 0.2, 0.2, 0.25, 0.3333333333333333];[13, 12];2;671;[ 2  6  5  4 10 13  8  1 12  9  0  3  7 11];[0.2, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333];[13, 12];2;2259;[ 2  6  5  4 10 13  8  0 12  7  1  9  3 11];[0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333]
14081;14;14;[2, 11, 10];3;16448;[ 0  2  3  4  5  8 11  1 13  7  9 12  6 10];[0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.16666666666666666, 0.2, 0.25, 0.2, 0.16666666666666666, 0.25, 0.2, 0.2];[2, 11, 10];3;8305;[ 0  1  2  3  4  5  6  8 13 11  7  9 10 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25];[2, 10, 11];3;4258;[ 0  1  2  3  4  5  6  8 12  9 10 11 13  7];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[3, 11, 10];3;335;[ 3  5  7 11 10  1  2  0  6  4  9  8 12 13];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25]
14082;14;14;[13, 12, 10];3;16448;[ 0  1  3  4  5 13 12  9  7  6  2  8 11 10];[0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.2, 0.2, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25];[2, 12, 10];3;8305;[ 1  2  0  3  4  5  7  9 13 11 12  6 10  8];[0.25, 0.5, 0.5, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25];[2, 12, 10];3;8355;[ 1  2  0  3  4  5  6  7  9 11 13 12 10  8];[0.25, 0.5, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25];[2, 12, 10];3;8405;[ 1  2  0  3  4  5  6  7  9 11 13 12 10  8];[0.25, 0.5, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25]
14083;14;14;[13, 4];2;16448;[ 0  2  7  5 12 13  9  6  1  3  4 10 11  8];[0.5, 0.25, 0.5, 0.2, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333];[13, 4];2;16498;[ 0  2 10  7 12 13  9  5  1  6  4  3 11  8];[0.5, 0.25, 0.5, 0.2, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.5, 0.2, 0.3333333333333333, 0.3333333333333333];[2, 6, 13];3;220;[ 0  2 10  6  7 13  9  5 12  8  1  3  4 11];[0.5, 0.25, 0.5, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.2, 0.3333333333333333, 0.3333333333333333];[13, 4];2;16598;[ 8  0 10  2  7  6  1  5 13 12  9  3 11  4];[0.5, 0.3333333333333333, 0.5, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333]
14084;14;14;[2, 9, 8];3;8255;[ 1  2  6  5  7 13 11  9 12  4  0  3  8 10];[0.2, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.16666666666666666, 0.25, 0.25, 0.25];[2, 9, 8];3;364;[ 1  2  6  5  7 11  9  8 13 12  0  3  4 10];[0.2, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25];[6, 8, 9];3;1184;[ 6  5 12  1  4  7  8  2 13  9 11  3  0 10];[0.2, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25];[6, 8, 9];3;4308;[ 6  5 12  1  4  7  8  2 11 13 10  9  0  3];[0.2, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25]
14085;14;14;[13, 12];2;571;[ 0  1 13  3  6  5  7  4 12  8  2 10 11  9];[0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.14285714285714285, 0.16666666666666666, 0.14285714285714285, 0.2, 0.3333333333333333];[13, 12];2;8305;[ 5  8  1  0 13 11  9  3  6 10  2  4 12  7];[0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.2, 0.5, 0.25, 0.16666666666666666, 0.5, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333];[12, 13];2;671;[ 5  8  4  0 12 11  9  1 13  6  2  3  7 10];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[12, 13];2;721;[ 5  8  4  0 12 11  9  1 13  6  2  3  7 10];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
14086;14;14;[9, 10];2;8255;[ 2  4  1 13 12  5  3  0 11  6  9 10  8  7];[0.25, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.25, 0.16666666666666666, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[9, 10];2;16498;[ 2  4  5  1  7 13 12  9  6  3  0  8 11 10];[0.25, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[9, 10];2;16548;[ 2  4  5  1  7 13 11  9 12  6  0  3 10  8];[0.25, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 10];2;1234;[ 0  2  6  4  5  1  7  9 13 10 11 12  3  8];[0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
14087;14;14;[12, 11];2;16448;[ 3  7  9  2  5  4  6  1 13  8 10 12  0 11];[0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25];[12, 11];2;16498;[ 3  7  5  4 12  9  2  1  6  0 10  8 13 11];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25];[12, 11];2;16548;[ 5  4  3  7 10 13  9  2  6  0  1  8 12 11];[0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333];[11, 12];2;16598;[ 5  4  0  3  7 11 10  9 13  6  1  2  8 12];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
14088;14;14;[12, 9, 13];3;1084;[ 1  5 12  3  8  9  6  0 13  7  4 10  2 11];[0.2, 0.3333333333333333, 0.16666666666666666, 0.25, 0.2, 0.3333333333333333, 0.2, 0.2, 0.25, 0.25, 0.2, 0.16666666666666666, 0.3333333333333333, 0.2];[5, 10, 13];3;16498;[ 1  5 12  4  6  9  8  3  7  2  0 10 11 13];[0.2, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.3333333333333333, 0.2];[3, 10, 13];3;16548;[ 4  1  3  2  6  5 12  8  9  0  7 10 11 13];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.2, 0.3333333333333333, 0.2];[3, 13, 11];3;2259;[ 4  1  3  2  6  5 12  8 13  9 11  0  7 10];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25]
14089;14;14;[10, 7, 12];3;1084;[ 3  2  5  8 10 13  7  6 12 11  0  9  4  1];[0.2, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[10, 7, 12];3;1134;[ 3  2  5  8 10 13  7  0 12 11  6  1  4  9];[0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[10, 7, 12];3;1184;[ 3  2  5  8 10 13  7  0 12 11  6  1  4  9];[0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[10, 0, 12];3;8405;[ 3  2  5  8 10 13  0  1 11  7  6  9 12  4];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333]
14090;14;14;[11, 12];2;16448;[ 5  8 10  2 11  9  4  7  6  0  1  3 12 13];[0.2, 0.2, 0.25, 0.2, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.2];[11, 12];2;16498;[ 2 13  5  6  7 11  8  4 10  9  0  1  3 12];[0.25, 0.25, 0.5, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.5];[11, 12];2;16548;[ 2 13  5  6  7 11  8  4 10  9  0  1  3 12];[0.25, 0.25, 0.5, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.5];[11, 12];2;16598;[ 2 13  5  6  7 11  8  4 10  9  0  1  3 12];[0.25, 0.25, 0.5, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.5]
14091;14;14;[3, 7, 6, 13];4;16448;[ 3  2  5  4  7  8  9  1  6  0 11 12 10 13];[0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666];[3, 7, 13, 6];4;16498;[ 3  2  5  1  0  4  7  8 12  9 10 11 13  6];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[3, 7, 13, 6];4;16548;[ 3  2  5  1  0  4  7  8 12  9 10 11 13  6];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[12, 10, 2, 13];4;4308;[12 10  1  2  3 13  5  0  7  6  4  8 11  9];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.5, 0.3333333333333333]
14092;14;14;[12, 11];2;16448;[ 3  4  7 12  2  1  5  0 11  8 10  9 13  6];[0.2, 0.2, 0.2, 0.25, 0.25, 0.2, 0.16666666666666666, 0.25, 0.2, 0.2, 0.2, 0.2, 0.25, 0.2];[11, 12];2;1134;[ 0  2 11  3  7  6  9  4 13 12  5  1 10  8];[0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25];[11, 12];2;8355;[ 0  1  2  3 10 11  8  4  7  6  5  9 12 13];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[11, 12];2;8405;[ 3  0  1  2  4  6 11  8  7  5  9 10 12 13];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25]
14093;14;14;[4, 9, 1];3;1084;[ 6 12  2  0  3  4  9  1 13 10  7  5 11  8];[0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.5, 0.2, 0.2, 0.25, 0.25, 0.2, 0.5, 0.25];[6, 5, 9];3;4208;[ 6 12  2  0  3  4  5  1  7  9 11 10 13  8];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.2, 0.25, 0.25, 0.25, 0.5, 0.25];[6, 5, 9];3;4258;[ 6 12  2  0  3  4  5  1  7  9 11 10 13  8];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.2, 0.25, 0.25, 0.25, 0.5, 0.25];[6, 5, 9];3;4308;[ 6 12  4  3 11 10  2  0  7  5  1  9 13  8];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25]
14094;14;14;[10, 9, 12];3;16448;[ 1  2  6 10 13  4  3  0 11  5  7  8  9 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.2, 0.16666666666666666, 0.3333333333333333, 0.25, 0.16666666666666666, 0.3333333333333333];[9, 10, 12];3;8305;[ 2  9  6  1  7 11 10  5 13 12  0  3  4  8];[0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 12, 10];3;2209;[ 2  4  7  9  5  6  8  1 12 13 10 11  0  3];[0.25, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 12, 10];3;16598;[ 2  4  7  9  5  3  6  1 12  8 10 11 13  0];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
14095;14;14;[12, 11, 10];3;1084;[12 11  3  2  9 13  4  1 10  8  7  0  6  5];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333];[12, 11, 3, 9];4;2159;[12 11  3  2  9 13  4  1  7  6  5  0 10  8];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333];[12, 11, 3, 9];4;2209;[12 11  3  2  9 13  4  1  7  6  5  0 10  8];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333];[12, 11, 1, 2, 6];5;237;[12 11  1  2  6 13  3  4  9  7  0  5 10  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333]
14096;14;14;[2, 10, 11, 12];4;16448;[ 1  2  3  6 10 11  0  4  7  5  9  8 12 13];[0.2, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25, 0.25, 0.2, 0.2];[2, 10, 11, 12];4;16498;[ 1  2  3  6 10 11  0  4  7  5  9  8 12 13];[0.2, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25, 0.25, 0.2, 0.2];[2, 10, 11, 12];4;1184;[ 1  2  3  4  7  6 10 11 13 12  5  0  8  9];[0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25];[10, 2, 11, 12];4;8405;[ 3  7  5  4 10  9  2  1  6  0 11 12 13  8];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25]
14097;14;14;[9, 11, 12];3;8255;[ 3  2  6  4  7  1  0  5  8  9 10 11 12 13];[0.2, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2];[9, 12, 11];3;8305;[ 3  9  5  2  6  7 12  4 13  0  1  8 11 10];[0.2, 0.2, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.2, 0.5, 0.2, 0.2, 0.25, 0.25];[9, 12, 11];3;8355;[ 3  9  5  2  6  7 12  4 13  0  1  8 11 10];[0.2, 0.2, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.2, 0.5, 0.2, 0.2, 0.25, 0.25];[9, 12, 11];3;8405;[ 3  9  6  4  8  7  5  2 13 12  1  0 11 10];[0.2, 0.2, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.2, 0.2, 0.25, 0.25]
14098;14;14;[11, 13];2;8255;[ 0  1  2  3  4  5  6  7  8 10 11 12 13  9];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25];[13, 11];2;16498;[ 1  9 13  0  4  5  2  3  7  6 10  8 11 12];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333];[13, 11];2;16548;[ 1  9 13  0  4  5  2  3  7  6 10  8 11 12];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333];[13, 11];2;16598;[ 1  9 13  0  4  5  2  3  7  6 10  8 11 12];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333]
14099;14;14;[13, 2];2;16448;[ 0  1  6  7 12 13  9  4 11  8  2  5 10  3];[0.3333333333333333, 0.3333333333333333, 0.25, 0.16666666666666666, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333];[13, 2];2;2159;[ 0  1  6  7 12 13  9  3 11  4  2  8 10  5];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[1, 10, 13];3;1184;[ 0  1  6  7 12 10  9  8 13  4  2  3 11  5];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[13, 2];2;8405;[ 0  1  5  4  6  7  9  8 13 12 10  3  2 11];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]


==> results/lane_shift_short_narrow_combined_responsibility_distance_results_euclidean.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
14000;10;10;[7, 9, 6, 5, 1];5;1084;[7 0 3 9 4 6 5 2 1 8];[0.8909602587819963, 0, 0, 0.5571040397088335, 0.5467106175994707, 0.4136548765939504, 0.5217821970862068, 1, 0, 0.5571040397088335];[7, 5, 9, 1, 6];5;1134;[7 0 5 3 9 4 8 1 2 6];[0.9441597693001649, 0.5870219231296939, 0.5533958481995316, 0.7823118233239124, 0.7161028139812672, 0.8853506895208055, 0.5217821970862068, 1, 0.6025408399997803, 0.7389308911763578];[7, 5, 6, 9, 1];5;1184;[7 0 5 2 3 6 9 4 8 1];[0.9441597693001649, 0.5870219231296939, 0.8559921420546824, 0.7823118233239124, 0.7161028139812672, 0.8853506895208055, 0.7544053300448975, 1, 0.6025408399997803, 0.7389308911763578];[7, 5, 6, 9, 1];5;1234;[7 0 5 3 2 6 9 4 8 1];[0.9441597693001649, 0.5870219231296939, 0.8559921420546824, 0.8732853287136821, 0.7161028139812672, 0.8853506895208055, 0.7544053300448975, 1, 0.6227665846353576, 0.7389308911763578]
14001;10;10;[9, 7, 3];3;1084;[9 4 7 3 1 2 6 8 0 5];[0.3131874225891776, 0.6995650403176248, 0.5950311492191863, 0.766900641491564, 0.8365665859196397, 0, 0.5947343613687587, 0.8241844426133996, 0.572435799575741, 1];[9, 5, 4, 7];4;120;[9 5 4 7 3 6 1 0 2 8];[0.6767142288153211, 0.6995650403176248, 0.5950311492191863, 0.766900641491564, 0.8365665859196397, 0.9208808072324048, 0.7570988898448877, 0.8241844426133996, 0.572435799575741, 1];[9, 3, 7];3;1184;[9 3 5 4 7 1 6 0 2 8];[0.6767142288153211, 0.7863544468211155, 0.5950311492191863, 0.9378302544701344, 0.8365665859196397, 0.9208808072324048, 0.7570988898448877, 0.8241844426133996, 0.572435799575741, 1];[9, 3, 7];3;1234;[9 3 5 0 4 7 6 1 2 8];[0.9115420491176424, 0.7863544468211155, 0.5979228569076739, 0.9527430489771705, 0.8365665859196397, 0.9208808072324048, 0.8110053686815571, 0.8241844426133996, 0.572435799575741, 1]
14002;10;10;[8, 7, 6];3;185;[8 4 9 7 3 6 5 2 1 0];[0, 0, 0, 0.31840143731465276, 0.5658399236810346, 0.2271185529012843, 0.31840143731465276, 0.5399942315788135, 1, 0.5399942315788135];[8, 7, 6];3;364;[8 7 4 3 6 2 0 1 5 9];[0, 0, 0, 0.5609474073531717, 0.5658399236810346, 0, 0.3835379624060948, 0.7438834353376376, 1, 0];[8, 7, 6];3;220;[8 7 4 3 6 5 0 2 1 9];[0, 0, 0, 0.5609474073531717, 0.5658399236810346, 0.3804197055106342, 0.3835379624060948, 0.7438834353376376, 1, 0];[8, 1, 7, 5];4;237;[8 1 2 7 5 4 3 6 0 9];[0, 0.9093532421793789, 0.7922026905965465, 0.5609474073531717, 0.5658399236810346, 0.705549791708668, 0.3835379624060948, 0.7438834353376376, 1, 0]
14003;10;10;[8, 9, 0];3;61;[8 9 0 6 7 4 5 2 1 3];[0.7163015519919653, 0, 0.2615612828180079, 0, 0.40731949810706936, 0.28728133899683, 0.625767761405373, 0.4735789055909863, 1, 0.9462668830950612];[8, 9, 3];3;111;[8 9 3 6 0 5 7 4 2 1];[0.7163015519919653, 0, 0.2615612828180079, 0.930300167360716, 0.40731949810706936, 0.6303685569717148, 0.9049398607057623, 0.6231539799706749, 1, 0.9462668830950612];[8, 9, 3];3;161;[8 9 3 6 0 5 7 1 2 4];[0.8110637696346741, 0.5621794983621955, 0.5621794983621955, 0.930300167360716, 0.40731949810706936, 0.6303685569717148, 0.9049398607057623, 0.6231539799706749, 1, 0.9462668830950612];[8, 9, 3];3;211;[8 9 3 6 4 0 5 7 1 2];[0.8110637696346741, 0.5621794983621955, 0.5621794983621955, 0.930300167360716, 0.8654876749277091, 0.6303685569717148, 0.9049398607057623, 0.6231539799706749, 1, 0.9462668830950612]
14004;10;10;[9, 8, 7];3;61;[9 8 7 5 3 2 0 1 6 4];[0, 0, 0, 0, 0, 0.6118304784514058, 0, 0.6118304784514058, 0.7536663798843959, 1];[9, 8, 7];3;111;[9 8 7 5 4 2 0 1 6 3];[0.17596686714104887, 0, 0.17596686714104887, 0, 0.17596686714104887, 0.6118304784514058, 0, 0.6118304784514058, 0.7536663798843959, 1];[9, 8, 7];3;161;[9 8 7 5 4 2 0 1 6 3];[0.17596686714104887, 0, 0.17596686714104887, 0, 0.17596686714104887, 0.6118304784514058, 0, 0.6118304784514058, 0.7536663798843959, 1];[9, 8, 7];3;211;[9 8 7 5 6 4 2 0 1 3];[0.17596686714104887, 0, 0.17596686714104887, 0, 0.17596686714104887, 0.6118304784514058, 0.3953081878758868, 0.6118304784514058, 0.7536663798843959, 1]
14005;10;10;[9, 8];2;120;[9 2 4 8 6 1 3 0 7 5];[0, 0, 0.8716136987139133, 0, 0.6896147717506516, 0, 0.38228476160480385, 0, 0.6674473498113023, 1];[9, 8];2;111;[9 2 8 4 6 1 3 0 7 5];[0, 0.40437906326359563, 0.8716136987139133, 0, 0.6896147717506516, 0, 0.47396108383969926, 0, 0.7837767302236207, 1];[9, 8];2;161;[9 2 8 1 5 0 4 6 7 3];[0.7383241532567479, 0.739879590487111, 0.8716136987139133, 0, 0.6896147717506516, 0.739879590487111, 0.491438952530925, 0, 0.8085161542579617, 1];[9, 8];2;211;[9 2 8 1 5 0 4 6 7 3];[0.7383241532567479, 0.739879590487111, 0.8716136987139133, 0, 0.6896147717506516, 0.739879590487111, 0.491438952530925, 0.39566193408054817, 0.8085161542579617, 1]
14006;10;10;[8, 6, 2];3;1084;[8 0 7 6 9 1 5 3 2 4];[0.908665781158469, 0.5626767448235421, 0.2695618398528661, 0.5156090117111616, 0, 0.5156090117111616, 0.8613182809647331, 0.8949737285737244, 1, 0.573259267985435];[8, 2, 6];3;1134;[8 7 0 2 6 1 4 5 9 3];[0.908665781158469, 0.7061954793615547, 0.8707279783536431, 0.5156090117111616, 0.5665872220346778, 0.5181750855682036, 0.8613182809647331, 0.9115669074388438, 1, 0.5181750855682036];[8, 2, 6];3;671;[8 7 0 2 6 1 4 5 3 9];[0.908665781158469, 0.8440223455723663, 0.8707279783536431, 0.6618754832780006, 0.8313235573241429, 0.775332956676887, 0.8613182809647331, 0.9115669074388438, 1, 0.3490410337858664];[8, 5, 3];3;721;[8 7 0 5 1 2 6 4 3 9];[0.908665781158469, 0.872214225758286, 0.8707279783536431, 0.6618754832780006, 0.8313235573241429, 0.8791057415918923, 0.8613182809647331, 0.9115669074388438, 1, 0.3490410337858664]
14007;10;10;[8, 7, 9];3;571;[8 7 5 9 6 4 2 3 1 0];[0, 0, 0.29566982736315833, 0, 0.5360460234697269, 0.890254174937143, 0.6173921671238445, 0.9328711477055492, 1, 0.8026749204052298];[8, 7, 9];3;1134;[8 7 3 9 5 6 4 2 0 1];[0.36816887309107255, 0, 0.5209566281641377, 0.930819025292973, 0.5360460234697269, 0.890254174937143, 0.6173921671238445, 0.9328711477055492, 1, 0.9173910879449858];[8, 7, 9];3;1184;[8 7 3 9 5 6 4 2 0 1];[0.36816887309107255, 0, 0.5209566281641377, 0.930819025292973, 0.5360460234697269, 0.890254174937143, 0.6173921671238445, 0.9328711477055492, 1, 0.9173910879449858];[8, 7, 9];3;1234;[8 7 3 9 5 2 6 4 0 1];[0.36816887309107255, 0, 0.8445956703666686, 0.930819025292973, 0.6628319501254979, 0.890254174937143, 0.7585733550136907, 0.9328711477055492, 1, 0.9173910879449858]
14008;10;10;[9, 8];2;56;[9 8 7 0 3 4 2 1 6 5];[0, 0, 0, 0, 0, 0, 0, 0.5095835843466425, 0.8957433128074497, 1];[9, 8];2;106;[9 8 7 2 6 1 3 0 4 5];[0, 0, 0.6030220739337607, 0, 0, 0, 0.6030220739337607, 0.690636362992383, 0.8957433128074497, 1];[9, 8];2;156;[9 8 7 2 6 1 3 0 4 5];[0, 0, 0.6030220739337607, 0, 0, 0, 0.6030220739337607, 0.690636362992383, 0.8957433128074497, 1];[9, 8];2;206;[9 8 7 2 6 1 3 0 4 5];[0, 0, 0.6030220739337607, 0, 0, 0, 0.6030220739337607, 0.690636362992383, 0.8957433128074497, 1]
14009;10;10;[7, 3, 5];3;185;[7 2 3 8 0 4 5 1 6 9];[0, 0, 0.29218114921246424, 0.2886462107078942, 0, 0, 0, 1, 0.2886462107078942, 0];[7, 5, 3];3;120;[7 5 2 3 8 0 4 1 6 9];[0, 0, 0.29218114921246424, 0.2886462107078942, 0, 0.6318642836609895, 0, 1, 0.2886462107078942, 0];[7, 3, 5];3;161;[7 3 5 8 6 0 2 1 4 9];[0.3981030841123776, 0, 0.29218114921246424, 0.6434910321855433, 0, 0.6318642836609895, 0.3981030841123776, 1, 0.5166554089912204, 0];[7, 3, 5];3;211;[7 3 5 8 6 0 2 1 4 9];[0.3981030841123776, 0, 0.29218114921246424, 0.6434910321855433, 0, 0.6318642836609895, 0.3981030841123776, 1, 0.5166554089912204, 0]
14010;10;10;[9, 8, 7];3;70;[9 8 0 7 5 2 3 1 6 4];[0.3196133499993521, 0, 0, 0, 0, 0.3076069993885842, 0, 0.30789284993655525, 0.7678834892111985, 1];[9, 8, 7];3;120;[9 8 6 7 3 2 0 1 4 5];[0, 0, 0, 0, 0, 0, 0.6807205891513843, 0.6807205891513843, 0.7918895224431478, 1];[9, 8, 7];3;161;[9 8 7 0 3 4 2 1 6 5];[0, 0, 0, 0, 0, 0, 0, 0.7872340140687805, 0.7918895224431478, 1];[9, 8, 7];3;211;[9 8 7 0 3 4 2 1 6 5];[0, 0, 0, 0, 0, 0, 0, 0.7872340140687805, 0.7918895224431478, 1]
14011;10;10;[7, 8, 5];3;70;[7 8 6 5 0 3 1 2 4 9];[0.22055943537310516, 0, 0, 0, 0, 0.34851991559055784, 0.34851991559055784, 1, 0.7605056570719638, 0];[7, 5, 8];3;111;[7 5 8 6 9 1 0 3 4 2];[0.2131715142161613, 0.31698956282551344, 0, 0.2131715142161613, 0, 0.8676752568489529, 0.5346367745784019, 1, 0.7605056570719638, 0.31698956282551344];[7, 5, 8];3;161;[7 5 8 6 3 1 9 0 4 2];[0, 0.31698956282551344, 0, 0.3398896642435915, 0, 0.8676752568489529, 0.5346367745784019, 1, 0.7877820551031935, 0.31698956282551344];[7, 8, 5];3;211;[7 8 5 6 3 1 9 0 4 2];[0.17385848532292356, 0.31698956282551344, 0, 0.3398896642435915, 0, 0.8676752568489529, 0.5346367745784019, 1, 0.9109337969302337, 0.31698956282551344]
14012;10;10;[6, 5];2;185;[6 2 1 0 3 4 5 7 8 9];[0, 0, 0.44368783065115597, 0, 0, 0, 1, 0, 0, 0];[6, 5];2;235;[6 2 4 8 0 3 5 1 7 9];[0.3360231828002354, 0, 0.44368783065115597, 0, 0.3507354552960497, 0, 1, 0, 0.3507354552960497, 0];[6, 5];2;285;[6 2 4 8 0 3 5 1 7 9];[0.3360231828002354, 0, 0.44368783065115597, 0, 0.3507354552960497, 0, 1, 0, 0.3507354552960497, 0];[6, 5];2;270;[6 2 4 8 0 5 7 1 3 9];[0.3360231828002354, 0.18771205606370348, 0.44368783065115597, 0, 0.3507354552960497, 0.3199730841223803, 1, 0.19280200257634966, 0.3507354552960497, 0]
14013;10;10;[8, 9];2;61;[8 1 9 4 7 6 0 2 5 3];[0.453372698686661, 0.6222154382916748, 0.33931917945926243, 0, 0.6004735637366142, 0.2255956905858883, 0.5802074822447405, 0.6004735637366142, 1, 0.6222154382916748];[8, 9];2;1134;[8 1 5 0 7 4 6 9 2 3];[0.6978871672794976, 0.8643004205874998, 0.33776272207149727, 0, 0.6004735637366142, 0.787320547533649, 0.5802074822447405, 0.6004735637366142, 1, 0.47135375833913484];[8, 9];2;285;[8 1 4 0 5 3 9 7 6 2];[0.8117110920926058, 0.8643004205874998, 0.33776272207149727, 0.7227191400463372, 0.8117110920926058, 0.787320547533649, 0.5812510819724223, 0.6004735637366142, 1, 0.6800448418646243];[8, 9];2;211;[8 0 9 1 5 3 7 4 6 2];[0.9812409137758251, 0.8643004205874998, 0.4208693244767791, 0.7227191400463372, 0.5906389396377905, 0.787320547533649, 0.5812510819724223, 0.6475849132813136, 1, 0.9492859151923712]
14014;10;10;[9, 8];2;56;[9 8 3 1 4 2 6 0 7 5];[0, 0.6604690009773747, 0.6367630449801751, 0.7337475763727378, 0.6425817552188378, 0, 0.3918965069929087, 0, 0.8083302712519134, 1];[9, 8];2;106;[9 8 3 0 2 1 4 6 7 5];[0.7220618742162583, 0.6604690009773747, 0.6695200306146968, 0.7543237470409362, 0.6425817552188378, 0, 0.3918965069929087, 0, 0.8083302712519134, 1];[9, 8];2;156;[9 8 3 0 2 1 4 5 7 6];[0.7220618742162583, 0.6604690009773747, 0.6695200306146968, 0.7543237470409362, 0.6425817552188378, 0.6276528086068958, 0.3918965069929087, 0.4389929219983331, 0.8083302712519134, 1];[9, 8];2;220;[9 6 8 3 0 4 2 1 5 7];[0.7220618742162583, 0.6604690009773747, 0.6695200306146968, 0.7543237470409362, 0.6948355657666122, 0.5750857084776552, 0.8905405496897825, 0.4389929219983331, 0.8083302712519134, 1]
14015;10;10;[9, 8];2;56;[9 8 7 0 2 6 3 1 4 5];[0.5049778572970208, 0, 0.5049778572970208, 0, 0, 0, 0.3310387640525155, 0.5499612336694192, 0.6747345539323544, 1];[9, 8];2;106;[9 8 7 0 2 3 6 1 4 5];[0.5049778572970208, 0, 0.5049778572970208, 0.4774345135645279, 0, 0, 0.3310387640525155, 0.5499612336694192, 0.8279278927468634, 1];[9, 8];2;156;[9 8 7 0 2 3 6 4 5 1];[0.5049778572970208, 0, 0.5049778572970208, 0.4774345135645279, 0.37663866623451747, 0.37477905764206226, 0.37663866623451747, 0.5499612336694192, 0.8279278927468634, 1];[9, 8];2;206;[9 8 7 0 2 3 6 4 5 1];[0.5049778572970208, 0, 0.5049778572970208, 0.4774345135645279, 0.37663866623451747, 0.37477905764206226, 0.37663866623451747, 0.5499612336694192, 0.8279278927468634, 1]
14016;10;10;[9, 7, 6];3;120;[9 1 7 2 8 6 0 3 4 5];[0.22400671751022755, 0.31259365705740544, 0.28803080129088365, 0.1357040714131027, 0.1357040714131027, 0, 0.26961825440077, 0.31259365705740544, 0.28803080129088365, 1];[9, 7, 6];3;137;[9 1 7 8 6 0 2 3 4 5];[0.1783695408283165, 0.31259365705740544, 0.1783695408283165, 0.1357040714131027, 0.1357040714131027, 0, 0.26961825440077, 0.31259365705740544, 0.2907493736504208, 1];[9, 6, 7];3;187;[9 6 5 1 7 8 2 3 4 0];[0, 0.31259365705740544, 0.2770471685557759, 0.1357040714131027, 0.1357040714131027, 0.40911301251792176, 0.40911301251792176, 0.31259365705740544, 0.2907493736504208, 1];[9, 6, 7];3;211;[9 6 7 0 3 2 5 1 4 8];[0, 0, 0, 0, 0, 0, 0.769787758743619, 0.4533182276656141, 0, 1]
14017;10;10;[8, 4, 9];3;1084;[8 0 4 9 3 1 2 5 6 7];[0.9035774867150703, 0.7450168561693795, 0.7193502454661549, 0.7450168561693795, 0.8922440989554073, 0.6979610157084555, 0.528056214547628, 0.26487885630668084, 1, 0.8159485786379288];[8, 4, 9];3;1134;[8 4 0 5 3 9 7 2 1 6];[0.9035774867150703, 0.6343221485314798, 0.7193502454661549, 0.859006021686407, 0.9142926195619572, 0.8654263665736551, 0.6001511960942901, 0.7558465915391799, 1, 0.8309484483719463];[8, 4, 9];3;1184;[8 4 0 5 3 6 9 2 7 1];[0.9035774867150703, 0.7433470645862165, 0.8204404339282225, 0.859006021686407, 0.9720976699113679, 0.8654263665736551, 0.8325175345381999, 0.7739755981924825, 1, 0.8309484483719463];[8, 4, 9];3;1234;[8 4 5 0 3 6 9 2 7 1];[0.9035774867150703, 0.7433470645862165, 0.8204404339282225, 0.8658818360126848, 0.9720976699113679, 0.9037342096898275, 0.8325175345381999, 0.7739755981924825, 1, 0.8309484483719463]
14018;10;10;[9, 8];2;56;[9 8 0 7 6 3 4 1 2 5];[0.26431287636111195, 0.17894385098293927, 0.13555788027525462, 0.19819282268014624, 0.17894385098293927, 0, 0.24194804953303525, 0.26431287636111195, 0.45594533579007407, 1];[9, 8];2;137;[9 7 5 8 6 0 3 1 4 2];[0.19819282268014624, 0.17894385098293927, 0, 0.19819282268014624, 0.17894385098293927, 0.6192124411134362, 0.24194804953303525, 0.6262772410849129, 0.49643738611283067, 1];[9, 8];2;220;[9 7 5 1 6 8 0 3 4 2];[0.19819282268014624, 0.6093921878250277, 0, 0.19819282268014624, 0, 0.6192124411134362, 0.5843718758418863, 0.6262772410849129, 0.5320659822368299, 1];[9, 8];2;211;[9 7 8 5 1 6 0 4 3 2];[0.3965274489568496, 0.6093921878250277, 0, 0.19819282268014624, 0.3965274489568496, 0.6192124411134362, 0.5843718758418863, 0.8241842348815308, 0.7956316828765759, 1]
14019;10;10;[8, 7];2;61;[8 0 7 3 5 2 1 4 6 9];[0.8984221817008737, 0.5574030974825311, 0.5574030974825311, 0.7430959525346594, 0.44759747295819013, 0.725611046368727, 0, 0.8149212235650639, 1, 0];[8, 7];2;235;[8 4 0 3 7 5 2 1 6 9];[0.8984221817008737, 0.5574030974825311, 0.5574030974825311, 0.8353371033864816, 0.9314529344804725, 0.725611046368727, 0.389735980041327, 0.8149212235650639, 1, 0];[8, 7];2;285;[8 4 2 0 9 3 7 5 1 6];[0.8984221817008737, 0.44922452921997164, 0.9176251584343312, 0.8353371033864816, 0.9314529344804725, 0.725611046368727, 0.4030099784991356, 0.8319006138124385, 1, 0.8433752694886596];[8, 7];2;721;[8 3 4 0 1 2 9 7 5 6];[0.9523264417557228, 0.9519050228199668, 0.9176251584343312, 0.9708611474255645, 0.9539316821875939, 0.787414778792011, 0.4030099784991356, 0.8319006138124385, 1, 0.8433752694886596]
14020;11;11;[9, 10];2;56;[ 9 10  5  0  8  6  2  3  4  7  1];[0.6876458352416005, 0, 0.5016712877245154, 0.2966613811295796, 0.18587610814444944, 0.7457808728487662, 0.5016712877245154, 0.18587610814444944, 0.5820364723540019, 1, 0.8702711818565476];[9, 10];2;111;[ 9  8 10  5  0  2  4  7  3  1  6];[0.6876458352416005, 0, 0.6240314238630998, 0.2966613811295796, 0.622791974199054, 0.7457808728487662, 0, 0.5373483733203669, 0.9168907503388476, 1, 0.8702711818565476];[9, 10];2;161;[ 9  8 10  3  5  0  2  4  7  1  6];[0.6876458352416005, 0.45762980989612334, 0.6240314238630998, 0.7989679140650062, 0.622791974199054, 0.7457808728487662, 0, 0.5871377533393846, 0.9168907503388476, 1, 0.8702711818565476];[9, 10];2;211;[ 9  8 10  3  5  0  2  4  7  1  6];[0.6876458352416005, 0.49147996795524906, 0.6240314238630998, 0.7989679140650062, 0.622791974199054, 0.7457808728487662, 0.3859512702334584, 0.5871377533393846, 0.9168907503388476, 1, 0.8702711818565476]
14021;11;11;[10, 2];2;56;[10  2  6  8  7  0  9  1  5  3  4];[0.6960726922105753, 0.5505460489747832, 0.8871721972108527, 0, 0, 0.4294548243341869, 0.7670922666934387, 0.7113535457078314, 0.7434912490769492, 0.6661195658924931, 1];[10, 6];2;106;[10  6  2  0  3  8  7  9  5  1  4];[0.8197738372660046, 0.5505460489747832, 0.8871721972108527, 0.7972019985397618, 0, 0.5507386391429895, 0.9232115400731762, 0.7113535457078314, 0.7434912490769492, 0.6746868591150587, 1];[10, 6];2;156;[10  6  2  0  8  3  7  4  1  9  5];[0.8197738372660046, 0.6891582262387059, 0.8871721972108527, 0.7972019985397618, 0.7099788411755757, 0.5507386391429895, 0.9232115400731762, 0.7113535457078314, 0.8130843436633471, 0.6746868591150587, 1];[10, 9];2;206;[10  9  6  2  0  8  3  7  4  1  5];[0.8197738372660046, 0.6891582262387059, 0.8871721972108527, 0.7972019985397618, 0.7099788411755757, 0.5507386391429895, 0.9232115400731762, 0.7113535457078314, 0.8130843436633471, 0.9309672887949023, 1]
14022;11;11;[10, 0, 7, 1];4;70;[10  0  7  1  8  2  9  6  4  5  3];[0.9287051821449881, 0.5708078534501837, 0.46978493159463386, 0, 0, 0, 0.352903032425149, 0.7061627795339067, 0.5708078534501837, 0.426946706229559, 1];[10, 0, 7, 1];4;120;[10  0  7  1  8  2  9  6  4  5  3];[0.9287051821449881, 0.5708078534501837, 0.5495555565797816, 0, 0, 0, 0.46687464233766646, 0.7061627795339067, 0.5708078534501837, 0.5311954404597924, 1];[10, 0, 7, 1];4;170;[10  0  7  1  8  2  9  6  5  3  4];[0.9287051821449881, 0.5708078534501837, 0.5495555565797816, 0.3374514885206174, 0.3374514885206174, 0.45728191526258, 0.46687464233766646, 0.7063973044859326, 0.5708078534501837, 0.5311954404597924, 1];[10, 7, 4];3;335;[10  0  7  4  8  1  2  9  6  5  3];[0.9287051821449881, 0.5708078534501837, 0.5495555565797816, 0, 0.642526106896253, 0.45728191526258, 0.46687464233766646, 0.7063973044859326, 0.5708078534501837, 0.5311954404597924, 1]
14023;11;11;[9, 10, 8];3;2109;[ 9  0  2  3  6 10  1  5  7  8  4];[0.7397074561839379, 0.564058954505976, 0.7285117138809439, 0.7193872262618167, 0.27347054239895635, 0.5352812359666675, 0.7193872262618167, 0.42583279512596484, 0.41154713711257734, 1, 0.6786950082943157];[9, 10, 8];3;235;[ 9 10  0  6  2  8  1  5  7  3  4];[0.8340623868546289, 0.564058954505976, 0.7285117138809439, 0.35557181651529135, 0.292174363380737, 0.5352812359666675, 0.7479587632748653, 0.42092439624619554, 0.6112369117467084, 1, 0.9036485801001611];[9, 10, 8];3;671;[ 9 10  5  0  6  2  8  1  3  7  4];[0.8340623868546289, 0.564058954505976, 0.7285117138809439, 0.5349028943483192, 0.292174363380737, 0.8623186888991655, 0.7479587632748653, 0.42092439624619554, 0.7018720168327865, 1, 0.9036485801001611];[9, 10, 8];3;721;[ 9 10  3  5  0  6  2  8  1  7  4];[0.846297768351728, 0.564058954505976, 0.7285117138809439, 0.8990334386776075, 0.292174363380737, 0.8623186888991655, 0.7479587632748653, 0.4766711441721978, 0.7018720168327865, 1, 0.9036485801001611]
14024;11;11;[7, 8];2;56;[ 7  8  1  2  3  4  5  0  6  9 10];[0, 0.802276248323512, 0, 0, 0, 0, 0, 1, 0.8898371585793363, 0, 0];[7, 8];2;111;[ 7  1  8  0 10  4  3  2  6  5  9];[0.39549995936908894, 0.9214849788153637, 0, 0, 0, 0, 0, 1, 0.8898371585793363, 0, 0.372015781082178];[7, 8];2;161;[ 7  1  8  5  0 10  3  2  6  4  9];[0.39549995936908894, 0.9214849788153637, 0, 0, 0, 0.5958015194288282, 0, 1, 0.8898371585793363, 0, 0.372015781082178];[7, 8];2;220;[ 7  5  1  8  9  0 10  3  6  4  2];[0.39549995936908894, 0.9214849788153637, 0, 0, 0, 0.9563787263707173, 0, 1, 0.8898371585793363, 0.45698593516726566, 0.372015781082178]
14025;11;11;[10, 3];2;2109;[10  7  3  5  4  9  6  8  1  0  2];[0, 0, 0, 0.9161154464670108, 0.7671728740669878, 0.8795057932861833, 0.7030967607408902, 0.9873778071114816, 0.35762434593479375, 0.7090552662366273, 1];[10, 3];2;120;[10  7  3  8  5  6  4  9  0  1  2];[0.5817520786230865, 0.34673528381155194, 0, 0.9161154464670108, 0.7685806461710357, 0.8795057932861833, 0.8012239431889011, 0.9873778071114816, 0.9092426573301061, 0.7090552662366273, 1];[10, 3];2;170;[10  7  3  8  6  5  0  4  9  2  1];[0.8752770721281485, 0.35466539837851013, 0.4812331697733127, 0.9161154464670108, 0.7685806461710357, 0.8795057932861833, 0.9056282395108277, 0.9873778071114816, 0.9092426573301061, 0.7090552662366273, 1];[10, 3];2;220;[10  7  3  8  6  5  0  4  9  2  1];[0.8752770721281485, 0.35466539837851013, 0.6247824287157897, 0.9161154464670108, 0.7685806461710357, 0.8795057932861833, 0.9056282395108277, 0.9873778071114816, 0.9092426573301061, 0.7090552662366273, 1]
14026;11;11;[7, 8, 9];3;87;[ 7  8  3  2  9  0  1 10  6  5  4];[0.39020949567086566, 0.3835300323517277, 0.40966866245514105, 0.523793541257367, 0.17386754403053872, 0.2405666179380717, 0.29227735726432236, 1, 0.6487223354579436, 0.40966866245514105, 0.36852840988524327];[7, 8, 9];3;621;[ 7  0  8  3  5  4  1  2  9 10  6];[0.660471764865051, 0.45601771699307725, 0.41220954897160056, 0.523793541257367, 0.45601771699307725, 0.45601771699307725, 0.29227735726432236, 1, 0.660471764865051, 0.3835300323517277, 0.37781560714166773];[7, 8, 9];3;187;[ 7  4  8  2  9  3  5  6  1  0 10];[0.24820543207996582, 0.26452285770774137, 0.6051205350651496, 0.523793541257367, 0.7017522185518765, 0.473370830196965, 0.29227735726432236, 1, 0.6687962921799249, 0.543189154611051, 0.24820543207996582];[7, 8, 9];3;270;[ 7  8  4  2  0  9  3  5  6  1 10];[0.631631540814354, 0.26452285770774137, 0.6998811481485238, 0.523793541257367, 0.7017522185518765, 0.473370830196965, 0.29227735726432236, 1, 0.8759517019549057, 0.543189154611051, 0]
14027;11;11;[9, 10, 8];3;61;[ 9 10  8  0  4  1  2  3  7  6  5];[0, 0, 0, 0, 0, 0, 0, 0, 0.5794396987042735, 1, 0.8269289206691282];[9, 10, 8];3;111;[ 9 10  8  0  4  1  2  3  7  6  5];[0, 0, 0, 0, 0, 0, 0, 0, 0.5794396987042735, 1, 0.8269289206691282];[9, 10, 8];3;161;[ 9 10  8  0  4  1  2  3  7  6  5];[0, 0, 0, 0, 0, 0, 0, 0, 0.5811286775767585, 1, 0.8269289206691282];[9, 10, 8];3;211;[ 9 10  8  0  4  1  2  3  7  6  5];[0, 0, 0, 0, 0, 0, 0, 0, 0.6156604049398512, 1, 0.8680589331060168]
14028;11;11;[8, 4, 6, 7, 2];5;571;[ 8  4  3  6  0  5  7  2  1  9 10];[0.43480673093413413, 0, 0.35532234508033683, 0.8162452166711497, 0.8285102793228479, 0.38722982436926556, 0.7647252634849988, 0.38722982436926556, 1, 0, 0];[8, 7, 4, 6, 2];5;621;[ 8  7  4  3  1  6  2  5  0  9 10];[0.43480673093413413, 0.8122537520554552, 0.6599156569706429, 0.8162452166711497, 0.8285102793228479, 0.5499306408585332, 0.7647252634849988, 0.8650765374001346, 1, 0, 0];[8, 7, 4, 6, 2];5;671;[ 8  7  4  3  1  6  2  5  0  9 10];[0.43480673093413413, 0.8122537520554552, 0.6599156569706429, 0.8162452166711497, 0.8423211838949923, 0.6198100734554706, 0.7647252634849988, 0.8650765374001346, 1, 0, 0];[8, 7, 4, 6, 2];5;721;[ 8  7  4  6  3  1  2  5  0  9 10];[0.43480673093413413, 0.8122537520554552, 0.6599156569706429, 0.8162452166711497, 0.8423211838949923, 0.6198100734554706, 0.8359780799304416, 0.8650765374001346, 1, 0, 0]
14029;11;11;[10, 9];2;56;[10  9  8  1  5  2  3  0  7  6  4];[0, 0.31327704929161376, 0.29814817959949136, 0, 0, 0.29814817959949136, 0, 0, 0.3397500837953025, 0.5198587264231366, 1];[10, 9];2;120;[10  2  5  9  0  8  7  6  1  3  4];[0.41139507325819263, 0.31327704929161376, 0.9599683507588003, 0, 0, 0.7330396731064276, 0.37070978540641764, 0.37070978540641764, 0.38676253431222174, 0.5198587264231366, 1];[10, 9];2;170;[10  2  9  5  0  8  7  6  1  3  4];[0.41139507325819263, 0.31327704929161376, 0.9599683507588003, 0, 0, 0.7330396731064276, 0.37070978540641764, 0.37070978540641764, 0.38676253431222174, 0.7488352080134668, 1];[10, 9];2;2259;[10  2  9  3  5  0  8  7  6  1  4];[0.41139507325819263, 0.31327704929161376, 0.9599683507588003, 0.7990751594028707, 0, 0.7330396731064276, 0.37070978540641764, 0.37070978540641764, 0.38676253431222174, 0.8283534497139884, 1]
14030;11;11;[8, 6];2;56;[ 8  6  7  4  3  2  1  0  5  9 10];[0, 0, 0, 0, 0.38142192764477895, 0, 0.4428172395842164, 0.38142192764477895, 1, 0, 0];[8, 6];2;111;[ 8  3  6  4  7  2  0  1  5  9 10];[0, 0, 0, 0.5344939402334145, 0.38142192764477895, 0, 0.5344939402334145, 0.38142192764477895, 1, 0, 0];[8, 6];2;161;[ 8  3  6  4  7  9  2  1  5  0 10];[0, 0, 0, 0.5344939402334145, 0.38142192764477895, 0, 0.5344939402334145, 0.38142192764477895, 1, 0.33671636327324633, 0];[8, 6];2;206;[ 8  6  7  4  9  2  3  0  5  1 10];[0, 0, 0, 0, 0.38142192764477895, 0, 0.7365214411183236, 0.38142192764477895, 1, 0.33671636327324633, 0]
14031;11;11;[7, 8, 6];3;185;[ 7  8  4  3  6  5  0  2  1  9 10];[0, 0, 0, 0.4711630126906849, 0.588743241805038, 0.2978441844093332, 0.2978441844093332, 1, 0.7179769963465351, 0, 0];[7, 6, 8];3;137;[ 7  1  6  8  4  3  2  0  5  9 10];[0, 0.7760698084948096, 0, 0.4711630126906849, 0.588743241805038, 0, 0.7760698084948096, 1, 0.7179769963465351, 0, 0];[7, 8, 6];3;161;[ 7  8  6  1  4  3  2  0  5  9 10];[0, 0.7760698084948096, 0, 0.4711630126906849, 0.588743241805038, 0, 0.7760698084948096, 1, 0.8060697653767424, 0, 0];[7, 8, 6];3;211;[ 7  8  6  1  4  3  2  0  5  9 10];[0, 0.7760698084948096, 0, 0.4711630126906849, 0.588743241805038, 0, 0.7760698084948096, 1, 0.8060697653767424, 0, 0]
14032;11;11;[10, 9];2;56;[10  9  2  6  4  5  7  8  1  0  3];[0, 0, 0.7557171397355783, 0, 0.40385835745244675, 0.2272410784297804, 0.45285785648149657, 0.1323930860221098, 0.1323930860221098, 0.8145883875677808, 1];[10, 9];2;106;[10  9  2  4  5  8  7  6  1  0  3];[0, 0, 0.7557171397355783, 0, 0.6249444384625635, 0.6174916629637951, 0.2272410784297804, 0.49664242402640124, 0.6174916629637951, 0.8145883875677808, 1];[10, 9];2;170;[10  1  9  2  4  8  5  7  0  6  3];[0.49652997977171526, 0.9657927613511544, 0.7557171397355783, 0, 0.6249444384625635, 0.6174916629637951, 0.2272410784297804, 0.49664242402640124, 0.6174916629637951, 0.9558249543643124, 1];[10, 9];2;220;[10  1  9  8  2  3  4  7  0  6  5];[0.49652997977171526, 0.9657927613511544, 0.7557171397355783, 0.6283052471459842, 0.6283052471459842, 0.2199257155395801, 0.35459184952812917, 0.49664242402640124, 0.8400294078788166, 0.9558249543643124, 1]
14033;11;11;[9, 10];2;61;[ 9  5 10  1  3  4  7  8  6  2  0];[0, 0.5381986823284189, 0, 0.48214468151239154, 0.33670238662007473, 0.5474292677948422, 0, 0.27920934871639586, 0.1831939621431879, 1, 0.5474292677948422];[9, 1, 8];3;235;[ 9  3  1  5  7  4  8 10  6  2  0];[0, 0.5381986823284189, 0, 0.7858132007504582, 0.31221805225847343, 0.4846336509644866, 0.2890403789471225, 0.31221805225847343, 0.30279956704996613, 1, 0.30279956704996613];[9, 10];2;161;[ 9  3 10  8  1  4  5  6  7  2  0];[0, 0.5381986823284189, 0, 0.7858132007504582, 0.5249709800738883, 0.4846336509644866, 0.36546209079850117, 0, 0.6362701662485425, 1, 0.7422008728031293];[9, 10];2;211;[ 9  3 10  8  1  4  5  6  7  2  0];[0, 0.5381986823284189, 0, 0.7858132007504582, 0.5249709800738883, 0.4846336509644866, 0.36546209079850117, 0, 0.6362701662485425, 1, 0.7422008728031293]
14034;11;11;[9, 8, 7];3;61;[ 9  8  7  5 10  3  0  1  6  4  2];[0, 0, 0, 0, 0, 0.25691959995138003, 0, 0.5034559341138003, 0.6447039955425607, 1, 0.25691959995138003];[9, 7, 8];3;111;[ 9  7  8  5 10  3  0  1  6  4  2];[0, 0, 0, 0, 0, 0.25691959995138003, 0, 0.6662221710144758, 0.6478419417518123, 1, 0.25691959995138003];[9, 7, 8];3;161;[ 9  7  8  5  3  2  0  1  6  4 10];[0, 0, 0, 0, 0, 0.6500545575593404, 0, 0.841433939123361, 0.6552932169883896, 1, 0];[9, 7, 8];3;237;[ 9 10  7  8  5  4  2  0  6  3  1];[0.25199971823311335, 0, 0.25199971823311335, 0, 0.4366382025015251, 0.6500545575593404, 0, 0.841433939123361, 0.6552932169883896, 1, 0.854437511205808]
14035;11;11;[10, 9, 8];3;61;[10  9  8  3  6  7  2  0  4  5  1];[0, 0, 0, 0.2916877369897187, 0, 0, 0.2916877369897187, 0.2916877369897187, 0.3082032035314648, 0.9105369357132512, 1];[10, 9, 8];3;111;[10  9  8  6  5  4  3  0  7  1  2];[0, 0, 0, 0, 0.1944859603779797, 0.1944859603779797, 0.3028288424084026, 0, 0.3082032035314648, 0.9105369357132512, 1];[10, 9, 2];3;161;[10  9  2  7  8  6  4  5  1  0  3];[0, 0, 0.3285629796628397, 0, 0.1944859603779797, 0.1944859603779797, 0.3028288424084026, 0.3285629796628397, 0.3082032035314648, 0.9105369357132512, 1];[10, 9, 7];3;211;[10  9  7  8  6  4  5  3  0  1  2];[0, 0, 0, 0, 0.1944859603779797, 0.1944859603779797, 0.3028288424084026, 0.7987778046744035, 0.3082032035314648, 0.9105369357132512, 1]
14036;11;11;[10, 8, 4, 3];4;70;[10  8  4  3  9  6  2  5  0  1  7];[0.3275323939776145, 0.2623238218243782, 0.3745935526182819, 0.5666614898878539, 0.7165716537525364, 0.3275323939776145, 0.4326704393039989, 0, 0.7492693741985206, 0.5012128976194897, 1];[10, 8, 4, 3];4;120;[10  8  4  3  7  9  1  6  2  0  5];[0.3275323939776145, 0.4911766647411076, 0.3745935526182819, 0.5666614898878539, 0.7165716537525364, 0.3275323939776145, 0.4326704393039989, 0.5113584278692702, 0.7492693741985206, 0.5113584278692702, 1];[10, 3, 8, 4];4;170;[10  3  8  4  2  1  9  6  5  0  7];[0.22818311758628437, 0.5426389660883986, 0.5516768586560112, 0.8217502412110441, 0.7403567139623964, 0.3663908269806295, 0.47103643610784635, 0, 0.7492693741985206, 0.5407938880758104, 1];[10, 8, 3, 4];4;220;[10  8  3  4  2  1  9  6  7  5  0];[0.22818311758628437, 0.5426389660883986, 0.5516768586560112, 0.8217502412110441, 0.7403567139623964, 0.3663908269806295, 0.47103643610784635, 0.37972852125747364, 0.8768629303698546, 0.5407938880758104, 1]
14037;11;11;[8, 6, 7, 5];4;314;[ 8  6  7 10  0  9  1  5  2  3  4];[0.22513961970876373, 0.22513961970876373, 0.21504983573415487, 0.18725919267315735, 0.18725919267315735, 0.21504983573415487, 0.6430164107215004, 0.6388460377802714, 1, 0.22513961970876373, 0.38249621508116277];[8, 7, 6, 5];4;120;[ 8  7  6  5 10  9  1  0  3  2  4];[0.24041724256143543, 0.2586043746674861, 0, 0.17812968064298315, 0, 0.4347261589386837, 0.6430164107215004, 0.8120877611177187, 1, 0.2586043746674861, 0.38249621508116277];[8, 7, 6, 5];4;170;[ 8  7  6  5 10  9  1  0  4  3  2];[0.24041724256143543, 0.2586043746674861, 0, 0, 0, 0.5737535843135232, 0.6430164107215004, 0.8120877611177187, 1, 0.2586043746674861, 0.42622722842769784];[8, 7, 6, 5];4;220;[ 8  7  6  5 10  9  1  0  4  3  2];[0.24041724256143543, 0.2586043746674861, 0, 0, 0, 0.5737535843135232, 0.7845497946476487, 0.8120877611177187, 1, 0.2586043746674861, 0.38249621508116277]
14038;11;11;[7, 9, 3, 1];4;571;[ 7  8  9  5  3  2  0  1  6  4 10];[0, 0, 0, 0, 0, 0.24956453522092284, 0, 1, 0.45799071514907347, 0.24956453522092284, 0];[7, 9, 3, 1];4;1134;[ 7  9 10  8  5  3  0  1  6  4  2];[0, 0, 0, 0, 0, 0.24956453522092284, 0, 1, 0.45799071514907347, 0.46618174988101435, 0.46618174988101435];[7, 9, 3, 1];4;1184;[ 7  9  8  4  6 10  3  0  5  1  2];[0, 0, 0, 0, 0.22285837006379314, 0, 0.22285837006379314, 1, 0.45799071514907347, 0.7653306078712275, 0.22285837006379314];[7, 9, 3, 1];4;2259;[ 7  9  8 10  3  0  2  1  6  5  4];[0, 0, 0, 0, 0, 0, 0, 1, 0.45799071514907347, 0.7653306078712275, 0.2640872833190212]
14039;11;11;[10, 1, 9];3;61;[10  1  9  7  8  2  3  0  6  5  4];[0, 0.9013127416345551, 0.40291768201536465, 0, 0, 0, 0, 0.7514668895225092, 0.5829969634636581, 0.7641198346262708, 1];[10, 1, 9];3;111;[10  1  9  7  0  3  5  4  8  2  6];[0.6455483188900755, 0.9013127416345551, 0.40291768201536465, 0.5794740613785598, 0.43082400735665954, 0.43584192671755734, 0, 0.7514668895225092, 0.40291768201536465, 0.7641198346262708, 1];[10, 1, 9];3;161;[10  1  9  7  5  0  4  8  3  2  6];[0.7303707274328928, 0.904797442068698, 0.40291768201536465, 0.5794740613785598, 0.7044620735858421, 0.7367196564701779, 0.27845765896515595, 0.7514668895225092, 0.7044620735858421, 0.7641198346262708, 1];[10, 1, 9];3;270;[10  1  0  8  9  7  3  6  5  4  2];[0.8221962953969504, 0.904797442068698, 0.3748261330205882, 0.7490361572023757, 0.5060879428483709, 0.7367196564701779, 0.7468802159322405, 0.7514668895225092, 0.7663572273483297, 0.7641198346262708, 1]
14040;12;12;[11, 8, 10];3;61;[11  8 10  9  2  0  1  3  7  6  5  4];[0, 0, 0.4290920466515333, 0, 0, 0, 0, 0, 0.6822571397698954, 0.45569340707806416, 0.45569340707806416, 1];[11, 10, 8];3;111;[11 10  8  2  9  0  1  3  7  6  5  4];[0, 0, 0.4290920466515333, 0, 0, 0, 0, 0, 0.6822571397698954, 0.4290920466515333, 0.7575813860706325, 1];[11, 10, 8];3;161;[11 10  8  2  9  0  1  3  7  6  5  4];[0, 0, 0.4290920466515333, 0, 0, 0, 0, 0, 0.6822571397698954, 0.4290920466515333, 0.7575813860706325, 1];[11, 10, 8];3;211;[11 10  8  2  9  0  1  3  7  6  5  4];[0, 0, 0.4290920466515333, 0, 0, 0, 0, 0, 0.6822571397698954, 0.4290920466515333, 0.7575813860706325, 1]
14041;12;12;[11, 2, 10, 7, 6];5;185;[11  8  2 10  1  7  6  5  4  9  0  3];[0, 0.662317394883965, 0.8454947335854316, 0, 0.6317541484360266, 0.6434278432137922, 0.6434278432137922, 0.6614626925777018, 0.9191804274988642, 0.5538241402108284, 0.742581171534829, 1];[11, 10, 9];3;4208;[11  8  5  2 10  0  9  1  7  4  6  3];[0.806519554211285, 0.662317394883965, 0.8454947335854316, 0.40026230310468475, 0.6317541484360266, 0.8674845591842004, 0.6077590112917344, 0.6614626925777018, 0.9191804274988642, 0.795162568557519, 0.8181161093407575, 1];[11, 10, 9];3;1184;[11  8  0 10  5  2  9  4  1  6  7  3];[0.8873187475288371, 0.7208541895219148, 0.8454947335854316, 0.5221882078517811, 0.7312687963169616, 0.8674845591842004, 0.6701869635100294, 0.6614626925777018, 0.9191804274988642, 0.795162568557519, 0.885497883248146, 1];[11, 0, 5, 6];4;464;[11  8  0  7 10  5  6  2  1  9  4  3];[0.8873187475288371, 0.8451672950442448, 0.8454947335854316, 0.5499154656448323, 0.7312687963169616, 0.8674845591842004, 0.8497725233809551, 0.8866746229923552, 0.9191804274988642, 0.795162568557519, 0.885497883248146, 1]
14042;12;12;[8, 7];2;70;[ 8  2 10  7  1  4 11  3  0  5  6  9];[0.33434450015920925, 0.6054142834553187, 0.7863779811836946, 0.33434450015920925, 0.49942673388887415, 0, 0, 0.7648509605533756, 1, 0, 0.7863779811836946, 0.4842468874411545];[8, 7];2;170;[ 8  1 10  2  7  4 11  3  0  5  6  9];[0.33434450015920925, 0.811030208459188, 0.7863779811836946, 0.33434450015920925, 0.49942673388887415, 0.23785752232181714, 0, 0.7648509605533756, 1, 0, 0.7863779811836946, 0.4842468874411545];[8, 7];2;220;[ 8  2 10  1  7  5  4 11  3  0  6  9];[0, 0.811030208459188, 0.958550303725947, 0.45426731733284326, 0.49942673388887415, 0.5313418419397885, 0, 0.7648509605533756, 1, 0, 0.8123169026315319, 0.4842468874411545];[8, 7];2;270;[ 8  2  1 10  7  0  5  4 11  3  9  6];[0.6138384905540839, 0.8892883731786774, 0.958550303725947, 0.45426731733284326, 0.49942673388887415, 0.5313418419397885, 0, 0.7648509605533756, 1, 0.37469202484655, 0.8123169026315319, 0.4842468874411545]
14043;12;12;[9, 11, 10];3;61;[ 9 11 10  5  4  1  7  2  3  0  6  8];[0, 0.3573092886085728, 0.19656951616446927, 0.16362760988298947, 0.3573092886085728, 0.45327554179953367, 0, 0.2168865892530301, 0, 1, 0.5114121458891298, 0.5508740576571688];[9, 11, 10];3;111;[ 9 11 10  6  3  0  2  1  7  5  4  8];[0, 0, 0, 0, 0, 0, 0.4148016131947782, 0, 0, 1, 0.5114121458891298, 0.5864689486978807];[9, 11, 10];3;161;[ 9 11 10  6  3  0  2  1  7  5  4  8];[0, 0, 0, 0, 0, 0, 0.4148016131947782, 0, 0, 1, 0.5176356643664267, 0.5864689486978807];[9, 11, 10];3;211;[ 9 11 10  6  7  2  3  0  4  5  1  8];[0, 0, 0.20586897717737915, 0, 0, 0, 0.4148016131947782, 0.20586897717737915, 0, 1, 0.5176356643664267, 0.5864689486978807]
14044;12;12;[11, 10];2;70;[11  9 10  2  6  7  4  1  8  3  5  0];[0.28697151383607916, 0.4058209321440719, 0.6170036967602551, 0.30425799920595675, 0.5282213503731737, 0.28697151383607916, 0.5282213503731737, 0.5282213503731737, 0.3622184575426879, 0.895997010641609, 0.67226820021545, 1];[11, 10];2;364;[11  9 10  7  2  8  1  3  5  0  6  4];[0.28697151383607916, 0.4058209321440719, 0.6170036967602551, 0.40241045082015187, 0, 0.28697151383607916, 0, 0.7652859810280283, 0.5875349369926798, 0.895997010641609, 0.8349503458719937, 1];[11, 10];2;220;[11  9 10  7  8  0  1  3  6  5  4  2];[0.4339824904218251, 0.4058209321440719, 0, 0.40241045082015187, 0, 0, 0, 0.7652859810280283, 0.5875349369926798, 0.9709589039726381, 0.8349503458719937, 1];[11, 10];2;270;[11  9 10  6  7  8  0  1  3  4  2  5];[0.4339824904218251, 0.4058209321440719, 0, 0.40241045082015187, 0, 0, 0.82747707089539, 0.7652859810280283, 0.5875349369926798, 0.9709589039726381, 0.8349503458719937, 1]
14045;12;12;[9, 6, 7];3;1084;[ 9  1 11  2  4  8  6  5  7  3  0 10];[0, 0.7773876344872789, 0.6128969015965675, 0, 0.43856957063561247, 0.41209384428363366, 0.43778391621625073, 0, 0.43856957063561247, 1, 0, 0.690657829855977];[9, 6, 7];3;2159;[ 9  2 10  5  1 11  3  6  4  8  7  0];[0.16215368586809178, 0.7773876344872789, 0.9253317950958713, 0.6804354557429004, 0.43856957063561247, 0.801774427516016, 0.5645620940188805, 0.16215368586809178, 0.43856957063561247, 1, 0.8576727894930222, 0.690657829855977];[9, 6, 7];3;4258;[ 9  0  2 10  1  5 11  3  6  4  8  7];[0.9587781238927894, 0.8293371897408506, 0.9253317950958713, 0.6804354557429004, 0.43856957063561247, 0.801774427516016, 0.5645620940188805, 0.436200563068045, 0.43856957063561247, 1, 0.8576727894930222, 0.690657829855977];[9, 7, 10, 5];4;335;[ 9  0  7 10  2  1  5 11  3  6  4  8];[0.9587781238927894, 0.8293371897408506, 0.9253317950958713, 0.6804354557429004, 0.43856957063561247, 0.801774427516016, 0.5645620940188805, 0.9492267028772516, 0.43856957063561247, 1, 0.9283526873821825, 0.690657829855977]
14046;12;12;[8, 6];2;56;[ 8  6  4  2  9 10  5  0  7  3  1 11];[0.24370193786727468, 0, 0.3319151648448928, 0, 0.43211271920539895, 0.24370193786727468, 0.8453859630262398, 0, 1, 0.2735821139555248, 0.24370193786727468, 0];[8, 6];2;106;[ 8  6  5  4  9  2  3  0  7  1 10 11];[0, 0, 0, 0, 0.43211271920539895, 0.8042095588602702, 0.8453859630262398, 0, 1, 0.2735821139555248, 0, 0];[8, 6];2;156;[ 8  6  5  9  4  2  3  0  7  1 10 11];[0, 0, 0, 0, 0.43211271920539895, 0.8042095588602702, 0.8453859630262398, 0, 1, 0.591377634011538, 0, 0];[8, 6];2;206;[ 8  6  5  9  4  2  3  0  7  1 10 11];[0, 0, 0, 0, 0.43211271920539895, 0.8042095588602702, 0.8453859630262398, 0, 1, 0.591377634011538, 0, 0]
14047;12;12;[11, 9, 10];3;61;[11  9 10  0  4  1  2  3  7  6  5  8];[0.46383175414047223, 0, 0, 0, 0, 0, 0, 0, 0, 0.46413844319408293, 0.46413844319408293, 1];[11, 10, 9];3;137;[11 10  8  9  4  0  2  1  7  6  5  3];[0, 0, 0, 0, 0.35335238576967826, 0, 0, 0, 0.4536704715481782, 0.4536704715481782, 0.8417909765569427, 1];[11, 10, 9];3;187;[11 10  8  9  4  2  5  1  7  6  0  3];[0, 0.1671218174868703, 0.316757587499125, 0, 0.35335238576967826, 0.316757587499125, 0, 0.1671218174868703, 0.4536704715481782, 0.4536704715481782, 0.8417909765569427, 1];[11, 10, 9];3;220;[11 10  4  9  8  2  5  0  1  7  6  3];[0.27392520513007795, 0.1671218174868703, 0.40145441560929895, 0, 0.45476602895069657, 0.40145441560929895, 0, 0.1671218174868703, 0.4536704715481782, 0.45476602895069657, 0.8417909765569427, 1]
14048;12;12;[8, 6, 9];3;61;[ 8  6  9  2  0 11  7  3  4  5  1 10];[0.41331734922326885, 0, 0.4337485136590406, 0, 0, 0, 0.4745528730172964, 0.2039252815439718, 1, 0.4745528730172964, 0, 0.2039252815439718];[8, 6, 9];3;137;[ 8  6  3  2  9  1  7 11  4  5  0 10];[0, 0.39256473496957367, 0.4337485136590406, 0.7319160267807728, 0, 0, 0.8171153940673658, 0.2039252815439718, 1, 0.42783412474145344, 0, 0.2039252815439718];[8, 6, 9];3;220;[ 8  6  3  7  2  9  1  0  4  5 10 11];[0, 0.39256473496957367, 0.4337485136590406, 0.7319160267807728, 0, 0, 0.8171153940673658, 0.6679216358184715, 1, 0.42783412474145344, 0, 0];[8, 7, 9];3;237;[ 8  7  6  3  9  2  1  0  4  5 10 11];[0, 0.39256473496957367, 0.4337485136590406, 0.7319160267807728, 0, 0, 0.8171153940673658, 0.9107680450798399, 1, 0.44462816231717023, 0, 0]
14049;12;12;[10, 11];2;61;[10  4 11  5  3  2  0  1  7  6  9  8];[0, 0, 0, 0, 0.6590611307302761, 0.4985341670260681, 0, 0, 0, 0, 1, 0.6590611307302761];[10, 11];2;111;[10  4 11  5  3  2  1  0  9  7  6  8];[0.35082880142671713, 0.35763557902033394, 0.38518982391927553, 0.408917456197644, 0.6590611307302761, 0.4985341670260681, 0.2895304026981411, 0.35082880142671713, 0.18654211208751814, 0.35082880142671713, 1, 0.6590611307302761];[10, 11];2;161;[10  2 11  4  5  3  1  0  9  7  6  8];[0.35082880142671713, 0.35763557902033394, 0.8778643407641618, 0.408917456197644, 0.6590611307302761, 0.4985341670260681, 0.2895304026981411, 0.35082880142671713, 0.18654211208751814, 0.35082880142671713, 1, 0.6590611307302761];[10, 11];2;206;[10 11  2  5  7  9  0  3  6  1  4  8];[0.35082880142671713, 0.19390233458044095, 0.8778643407641618, 0.324799382162974, 0, 0.4985341670260681, 0.2895304026981411, 0.35082880142671713, 0, 0.35082880142671713, 1, 0.9007868524038394]
14050;12;12;[11, 10];2;56;[11 10  0  1  4  5  2  3  7  6  9  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7311053656166211, 1];[11, 10];2;106;[11 10  0  1  4  5  2  3  7  6  9  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7311053656166211, 1];[11, 10];2;156;[11 10  0  6  3  8  2  1  7  5  4  9];[0.2215704169888953, 0, 0, 0.16380742061310918, 0, 0, 0.2215704169888953, 0, 0.16380742061310918, 0, 0.7311053656166211, 1];[11, 10];2;206;[11 10  0  6  3  8  2  1  7  5  4  9];[0.2215704169888953, 0, 0, 0.16380742061310918, 0, 0, 0.2215704169888953, 0, 0.16380742061310918, 0, 0.7311053656166211, 1]
14051;12;12;[10, 11];2;61;[10  0 11  5  6  1  9  2  8  3  7  4];[0.5947490654875365, 0.36261405669386493, 0.276638640710186, 0.2422036714524284, 0, 0.3963670126172775, 0.37984168256041884, 0.2422036714524284, 0.276638640710186, 0.33035819542476846, 1, 0.3963670126172775];[10, 11];2;106;[10 11  1  0  4  5  2  3  7  6  9  8];[0, 0.4267135676991426, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0.8565018685650271];[10, 11];2;156;[10 11  1  0  7  4  3  2  6  5  9  8];[0.2588548131782393, 0.4267135676991426, 0, 0, 0.2588548131782393, 0, 0, 0.2588548131782393, 0, 0, 1, 0.8565018685650271];[10, 11];2;206;[10 11  1  5  9  7  4  0  6  3  2  8];[0.2588548131782393, 0.4458789660576636, 0, 0, 0.2588548131782393, 0.4140584093899331, 0, 0.2588548131782393, 0, 0.4140584093899331, 1, 0.8565018685650271]
14052;12;12;[8, 6];2;87;[ 8  7 10  6  1  9  5  3  4  0  2 11];[0, 0.3960311207640755, 0, 0, 0, 0.3291542390439821, 0.4332162915293666, 0.436126993279098, 1, 0.3960311207640755, 0.4332162915293666, 0];[8, 0, 5];3;111;[ 8  0  5  7 10  6  3  1  9  4  2 11];[0.6093020857722525, 0.3960311207640755, 0, 0.42500966385155187, 0.35666398449949316, 0.5148717816399951, 0.4332162915293666, 0.436126993279098, 1, 0.3960311207640755, 0.4332162915293666, 0];[8, 7, 9, 0];4;170;[ 8  7  9  0  5 10  6  3  4  2  1 11];[0.6093020857722525, 0, 0, 0.42500966385155187, 0.35666398449949316, 0.5148717816399951, 0.49574595240074654, 0.8374381610346447, 1, 0.6948347624284265, 0.49574595240074654, 0];[8, 6];2;237;[ 8  7  9  6  0  5  3  2  4  1 10 11];[0.6093020857722525, 0, 0, 0, 0, 0.5148717816399951, 0.6563945973042596, 0.9018696940869334, 1, 0.6948347624284265, 0, 0]
14053;12;12;[10, 5, 2, 6, 9, 7];6;185;[10  5  2  6  9 11  7  1  4  3  0  8];[0, 0.19399608869725324, 0.6645056577291462, 0, 0, 0.8293334480129297, 0.3461034243679786, 0.19399608869725324, 0, 0.2714015920855298, 1, 0.2714015920855298];[10, 8, 9];3;170;[10  6  5  2  8  9 11  1  7  4  0  3];[0, 0.21535496336811344, 0.6645056577291462, 0, 0, 0.8293334480129297, 0.8676380745173674, 0, 0.4466540170342229, 0.2714015920855298, 1, 0.2714015920855298];[10, 8, 9];3;2209;[10  6  5  2  7  8  0  3  9 11  1  4];[0.4197376989264165, 0.21535496336811344, 0.6645056577291462, 0.4182866258888764, 0, 0.8293334480129297, 0.8676380745173674, 0.4982192918292709, 0.4466540170342229, 0.2714015920855298, 1, 0.2714015920855298];[10, 8, 9];3;2259;[10  6  5  2  7  3  8  0  9 11  1  4];[0.4197376989264165, 0.21535496336811344, 0.6645056577291462, 0.4763291792266072, 0, 0.8293334480129297, 0.8676380745173674, 0.4982192918292709, 0.4466540170342229, 0.2714015920855298, 1, 0.2714015920855298]
14054;12;12;[9, 0, 10];3;571;[ 9  0 11  5  4  2  1  6 10  7  3  8];[0.901443363241633, 0.5613666917074177, 0.5618435530924649, 0.40979111242844424, 0.6969255960929789, 0.8017774642112133, 0.5312490580353019, 0.4910485752112466, 0, 1, 0.5270095121479478, 0.836924975238495];[9, 0, 10];3;1134;[ 9  0  3 11  5 10  6  1  2  4  8  7];[0.901443363241633, 0.7057952964389778, 0.7035779660321859, 0.8542392983921384, 0.6969255960929789, 0.8017774642112133, 0.7057952964389778, 0.4910485752112466, 0.6355826674792413, 1, 0.775322991433677, 0.836924975238495];[9, 0, 10];3;1184;[ 9  0  5  3 11 10  6  1  2  4  8  7];[0.901443363241633, 0.7057952964389778, 0.7035779660321859, 0.8542392983921384, 0.6969255960929789, 0.8855082155205662, 0.7057952964389778, 0.4910485752112466, 0.6355826674792413, 1, 0.775322991433677, 0.836924975238495];[9, 0, 10];3;270;[ 9  0  5  1  3 10 11  2  8  4  6  7];[0.901443363241633, 0.881995589020472, 0.7035779660321859, 0.8542392983921384, 0.6969255960929789, 0.8855082155205662, 0.5868489200903638, 0.4910485752112466, 0.7034879145846944, 1, 0.8524920977241508, 0.836924975238495]
14055;12;12;[11, 3, 7, 9];4;4158;[11  0  6  3  1  7 10  2  4  5  9  8];[0.9422695521724628, 0.6306911678248274, 0, 0.6306911678248274, 0, 0, 0.8474754928853385, 0.5109734713703034, 0, 0, 0.5109734713703034, 1];[11, 9, 3, 7];4;4208;[11  0  6  9  3  1  7  5 10  8  2  4];[0.9422695521724628, 0.6306911678248274, 0.2777049505700522, 0.6306911678248274, 0, 0.3549469011541556, 0.8474754928853385, 0.5423421452188498, 0.345933372207385, 0.7459226184148264, 0.3549469011541556, 1];[11, 9, 4, 3];4;4258;[11  0  2  6  1  9  4  3  7  5 10  8];[0.9422695521724628, 0.8301872282029358, 0.9288620627311888, 0.6263866980207526, 0.7207083090241987, 0.3549469011541556, 0.8474754928853385, 0.5423421452188498, 0.345933372207385, 0.7459226184148264, 0.3549469011541556, 1];[11, 4, 9, 10];4;4308;[11  0  2  4  6  1  9 10  3  7  5  8];[0.9422695521724628, 0.8301872282029358, 0.9288620627311888, 0.6263866980207526, 0.9211098457704621, 0.42174094047253347, 0.8474754928853385, 0.5423421452188498, 0.345933372207385, 0.7459226184148264, 0.7400487204236904, 1]
14056;12;12;[9, 11, 4, 10, 5, 2, 7];7;4158;[ 9 11  4 10  6  3  5  2  8  7  1  0];[0, 0, 0.3820221917973089, 0.40549301994762293, 0.4837110065868545, 0.3820221917973089, 0.40549301994762293, 0, 0.32026978910707826, 1, 0.4837110065868545, 0.6203224575033465];[9, 11, 7, 10, 4, 5, 2];7;4208;[ 9 11  7 10  8  3  6  4  5  2  0  1];[0.3721964934907627, 0, 0.3820221917973089, 0.40549301994762293, 0.3882912676091536, 0.3820221917973089, 0.40549301994762293, 0.5656457470404416, 0.4449969775286862, 1, 0.49488965165907767, 0.6203224575033465];[9, 11, 7, 10, 4, 5, 2];7;4258;[ 9 11  7 10  8  3  6  4  5  2  0  1];[0.3721964934907627, 0, 0.3820221917973089, 0.40549301994762293, 0.3882912676091536, 0.3820221917973089, 0.40549301994762293, 0.5656457470404416, 0.4082942376173271, 1, 0.49488965165907767, 0.6697994074497946];[9, 11, 10, 7, 4, 5, 2];7;4308;[ 9 11 10  7  8  3  6  4  5  2  0  1];[0.3721964934907627, 0, 0.3820221917973089, 0.40549301994762293, 0.3882912676091536, 0.3820221917973089, 0.40549301994762293, 0.5656457470404416, 0.4082942376173271, 1, 0.5992809024068478, 0.6991352323124665]
14057;12;12;[10, 2, 6, 7, 9, 3];6;4158;[10  4  2  8  6  7  0  9 11  1  5  3];[0.3636849816544903, 0.2681278785729159, 0.819156770177144, 0, 0.9542049296525847, 0.21682047411242872, 0.6549071989826698, 0.5363062053895846, 0.6966536012283744, 0.3636849816544903, 1, 0.3636849816544903];[10, 6, 2, 3, 9, 7];6;2159;[10  4  6  2  3  0  1  8  9  7  5 11];[0.7766228503666395, 0.7353451798117454, 0.819156770177144, 0.8083823542313243, 0.9542049296525847, 0, 0.8895133540465434, 0.5363062053895846, 0.6966536012283744, 0.6532199187212919, 1, 0];[10, 9, 6, 2, 3, 7];6;2209;[10  9  4  6  2  3  0  1  8  7  5 11];[0.7766228503666395, 0.7353451798117454, 0.819156770177144, 0.8083823542313243, 0.9542049296525847, 0, 0.8933011704720085, 0.5363062053895846, 0.6966536012283744, 0.9611945845431913, 1, 0];[10, 7, 9, 6, 3, 2];6;2259;[10  7  9  4  5  6  0  3  2  1  8 11];[0.8277774367977235, 0.7353451798117454, 0.819156770177144, 0.8227711991038065, 0.9542049296525847, 0.9301670931298678, 0.8933011704720085, 0.9616492839933183, 0.6966536012283744, 0.9611945845431913, 1, 0]
14058;12;12;[10, 2, 8];3;4158;[10  7  2  4  6  0  9  5 11  3  1  8];[0.46208318084511196, 0, 0.7469243663226571, 0, 0.5889685138561107, 0.3865829170593621, 0.4966731716960062, 0.8354274180541751, 0, 0.4084935370572117, 1, 0.3865829170593621];[10, 9, 7, 6, 1, 2];6;170;[10  9  7  6  1  2  4  8  0 11  5  3];[0.5538204875428474, 0.8087917257947519, 0.7469243663226571, 0, 0.7442196763444013, 0, 0.8151591759329568, 0.8354274180541751, 0.7149551973977901, 0.8698801426830644, 1, 0.4501282361626914];[10, 9, 2, 7, 6, 1];6;220;[10  9  2  7  6  1  4  8 11  0  5  3];[0.5538204875428474, 0.8087917257947519, 0.8442314038969513, 0, 0.7442196763444013, 0.4867999167913381, 0.8151591759329568, 0.8354274180541751, 0.7149551973977901, 0.8698801426830644, 1, 0.5774975134197062];[10, 2, 8];3;4308;[10  5  9  2  7  6  1  8 11  4  3  0];[0.5538204875428474, 0.8087917257947519, 0.8442314038969513, 0.6336184151964873, 0.7442196763444013, 0.9034856357975808, 0.8151591759329568, 0.8354274180541751, 0.7827929749344913, 0.8698801426830644, 1, 0.7555221553438412]
14059;12;12;[11, 9, 10];3;70;[11  9  6 10  0  7  3  1  4  5  2  8];[0.7324963619415726, 0, 0, 0, 0, 0, 0.7483400204572748, 0.5297419461057152, 0, 0.806341317091181, 0.7483400204572748, 1];[11, 9, 10];3;120;[11  9  6 10  0  8  1  2  7  5  4  3];[0.7324963619415726, 0.23715288151951883, 0, 0, 0, 0, 0.7483400204572748, 0, 0.23715288151951883, 0.8935112843018299, 0.7483400204572748, 1];[11, 9, 10];3;170;[11  9  6 10  0  8  1  2  7  5  4  3];[0.7324963619415726, 0.23715288151951883, 0, 0, 0, 0, 0.7483400204572748, 0, 0.23715288151951883, 0.8935112843018299, 0.7483400204572748, 1];[11, 9, 10];3;270;[11  9  8  6 10  0  5  1  7  4  2  3];[0.7324963619415726, 0, 0, 0, 0, 0.7127824645980233, 0.7483400204572748, 0, 0.8259971249939903, 0.8935112843018299, 0.7483400204572748, 1]
14060;13;13;[10, 11];2;4158;[10  3  5  8  4  1  2  0  7  6  9 11 12];[0, 0, 0, 0.6085777860664826, 0.30528764728264346, 0.5569742059691154, 0, 0, 0.4102287330721529, 0, 1, 0, 0];[10, 11];2;364;[10  8  3  5  2  4  7 11  6  0  1  9 12];[0, 0, 0.5527588526777778, 0.6085777860664826, 0.49671789991821813, 0.5569742059691154, 0, 0.44360413790196407, 0.7867156825972904, 0, 1, 0.40094004798665406, 0];[10, 11];2;1184;[10  7  8  3  9  5  2  4 12 11  1  0  6];[0, 0.3878848797741184, 0.5527588526777778, 0.6085777860664826, 0.49671789991821813, 0.5569742059691154, 0, 0.8005254420111004, 0.7867156825972904, 0.5740386079974347, 1, 0.4070727744739862, 0.4501087670889834];[10, 11];2;2259;[10  6  7  8  3  9  5  2  4 12 11  1  0];[0, 0.3878848797741184, 0.5527588526777778, 0.6085777860664826, 0.49671789991821813, 0.5569742059691154, 0.8152694825862943, 0.8005254420111004, 0.7867156825972904, 0.5740386079974347, 1, 0.4070727744739862, 0.4501087670889834]
14061;13;13;[12, 6, 10];3;70;[12  6 11 10  7  5  3  0  4  1  2  9  8];[0, 0, 0, 0, 0, 0.2182802579697367, 0.747540754329477, 0.2182802579697367, 0, 0, 0.5445921651440803, 0.747540754329477, 1];[12, 6, 10];3;120;[12  6 11 10  7  5  3  0  4  1  2  9  8];[0, 0, 0, 0, 0, 0.2182802579697367, 0.747540754329477, 0.2182802579697367, 0, 0, 0.5697206837397487, 0.747540754329477, 1];[12, 6, 10];3;170;[12  6 11 10  3  0  2  1  7  5  4  9  8];[0, 0, 0, 0, 0, 0, 0.747540754329477, 0, 0, 0, 0.5697206837397487, 0.747540754329477, 1];[12, 6, 10];3;237;[12  6 11  0 10  5  3  1  7  4  2  9  8];[0.6733442076165853, 0, 0, 0, 0, 0.5490614588738126, 0.747540754329477, 0, 0, 0, 0.6733442076165853, 0.747540754329477, 1]
14062;13;13;[7, 8, 11];3;120;[ 7  2  8 11  3  4  1  0  6  5  9 10 12];[0, 0, 0.7788010436053066, 0, 0, 0, 0, 1, 0.7788010436053066, 0, 0, 0.383345630744089, 0];[7, 8, 11];3;111;[ 7  8 11  0  3  4  2  1  6  5  9 10 12];[0, 0, 0, 0, 0, 0, 0, 1, 0.8442738293431659, 0, 0, 0.4164398571501538, 0];[7, 8, 11];3;161;[ 7  8 11  0  3  4  2  1  6  5  9 10 12];[0, 0, 0, 0, 0, 0, 0, 1, 0.8442738293431659, 0, 0, 0.5019169818733998, 0];[7, 8, 11];3;211;[ 7  8 11  0  3  4  2  1  6  5  9 10 12];[0, 0, 0, 0, 0, 0, 0, 1, 0.8442738293431659, 0, 0, 0.5019169818733998, 0]
14063;13;13;[12, 3, 8, 10, 4];5;87;[12  3  8 10  4  0  1  2  7  6  5  9 11];[0, 0, 0, 0.5305877493819185, 0, 0, 0, 0, 0.41978358384591874, 0, 0.30846411997976764, 0, 1];[12, 10, 8, 6];4;364;[12 10  8  3  7  6  2  4 11  5  1  0  9];[0, 0, 0.43498497664691177, 0.5305877493819185, 0.41726319962135033, 0, 0.43498497664691177, 0.508918708357449, 0.5613276375120708, 0, 0.8782584343076767, 0.31908625265745216, 1];[12, 9, 10, 6];4;671;[12  9 10  8  3  7  6  2  4 11  1  0  5];[0, 0, 0.43498497664691177, 0.5305877493819185, 0.41726319962135033, 0, 0.43498497664691177, 0.508918708357449, 0.5613276375120708, 0.905320645003747, 0.8782584343076767, 0.31908625265745216, 1];[12, 9, 10, 6];4;721;[12  9 10  8  3  4  7  2  6  0  5  1 11];[0.35816872511430853, 0, 0.43498497664691177, 0.5305877493819185, 0.5216910253608774, 0, 0.43498497664691177, 0.508918708357449, 0.5613276375120708, 0.905320645003747, 0.8782584343076767, 0, 1]
14064;13;13;[9, 8, 10, 7];4;1084;[ 9  4  8  0  6  5 10  3  7  1  2 11 12];[0.4420697682893307, 0, 0, 0, 0.49695857345018407, 0.36808980586251255, 0.4366838203496817, 0, 0.49695857345018407, 1, 0.33841751906704565, 0, 0];[9, 0, 6, 10, 8];5;170;[ 9  0 11  6 10  8  4  1  5  7  2  3 12];[0.5410938992761918, 0.4665550354709332, 0, 0, 0.49695857345018407, 0.36808980586251255, 0.5410938992761918, 0, 0.49695857345018407, 1, 0.5372389687264337, 0.5410938992761918, 0];[9, 0, 6, 10, 8];5;220;[ 9  0 11  6 10  8  4  1  5  7  2  3 12];[0.5410938992761918, 0.4665550354709332, 0, 0, 0.49695857345018407, 0.42137563820395924, 0.5410938992761918, 0, 0.49695857345018407, 1, 0.5372389687264337, 0.5410938992761918, 0];[9, 10, 8, 1];4;4308;[ 9  3  4  6 11  0 10  8  5  2  1  7 12];[0.5410938992761918, 0.2736887234955441, 0.3161261277676345, 0.8694396962192161, 0.8083188023674104, 0.42137563820395924, 0.5410938992761918, 0, 0.4822488709208248, 1, 0.5372389687264337, 0.5410938992761918, 0]
14065;13;13;[11, 0, 6, 12];4;1084;[11  0 10  2  6  3  4  1  9 12  7  5  8];[0.8030502230793972, 0.3675080308484434, 0.7612106052986757, 0.42399957001663696, 0.42399957001663696, 0, 0.7286738315009634, 0, 0, 0.35444737267563525, 0.7818672847187306, 1, 0.20890169897721786];[11, 7, 10, 12];4;2159;[11  7 10  4  0  2  6  5  3 12  9  1  8];[0.8030502230793972, 0, 0.7612106052986757, 0.4690179560523803, 0.8303434089780105, 0.7003073150550571, 0.7286738315009634, 0.9049901981822497, 0, 0.35444737267563525, 0.8937919071145798, 1, 0.38088395281293774];[11, 7, 10, 12];4;671;[11  7 10  4  0  2  6  5 12  3  9  1  8];[0.8030502230793972, 0, 0.7612106052986757, 0.4690179560523803, 0.8303434089780105, 0.7003073150550571, 0.7286738315009634, 0.9049901981822497, 0, 0.35444737267563525, 0.8937919071145798, 1, 0.6980078341775388];[11, 7, 10, 12];4;1234;[11  7 10  4  0  2  6  9  5 12  3  1  8];[0.8030502230793972, 0, 0.7612106052986757, 0.4690179560523803, 0.8303434089780105, 0.7003073150550571, 0.7286738315009634, 0.9049901981822497, 0, 0.7050641643378206, 0.8937919071145798, 1, 0.6980078341775388]
14066;13;13;[11, 9, 10];3;4158;[11  9  0  1  4  5  2  3  7  6  8 10 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.5101806334357275, 0, 1, 0];[11, 9, 10];3;120;[11  9 12 10  0  1  2  3  7  6  5  4  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.5101806334357275, 0.23111606955727687, 1, 0.23111606955727687];[11, 9, 10];3;170;[11  9 12 10  0  1  2  3  7  6  5  4  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.750248251351572, 0.23111606955727687, 1, 0.23111606955727687];[11, 9, 10];3;220;[11  9 12 10  0  1  2  3  7  6  5  4  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.750248251351572, 0.2502374404474442, 1, 0.2502374404474442]
14067;13;13;[8, 6, 7, 3, 2, 4, 9, 1];8;2109;[ 8  6 12  7  3 10 11  2  4  9  1  0  5];[0, 0, 0.2654777352581541, 0.3410063393118994, 0.23697480554937886, 0, 0.3636784601905381, 0.3636784601905381, 1, 0.20175331090091614, 0.3410063393118994, 0.32726415021941524, 0.3636784601905381];[8, 1, 7, 9, 6, 3, 2, 4];8;8305;[ 8  1 12  7  9 11  6  3 10  5  2  4  0];[0.2253365441977483, 0.5080152169360113, 0.2654777352581541, 0.3410063393118994, 0.22944615290798534, 0.2969252727967351, 0.3888996149065636, 0.42567737763287145, 1, 0.3888996149065636, 0.3410063393118994, 0.3888996149065636, 0.5080152169360113];[8, 1, 7, 9, 6, 3, 2, 4];8;8355;[ 8  1 12  7  9 11  6  3 10  5  2  4  0];[0.2253365441977483, 0.5080152169360113, 0.2654777352581541, 0.3410063393118994, 0.22944615290798534, 0.2969252727967351, 0.3888996149065636, 0.42567737763287145, 1, 0.3888996149065636, 0.3410063393118994, 0.3888996149065636, 0.5080152169360113];[8, 1, 7, 9, 6, 3, 2, 4];8;8405;[ 8  1 12  7  9 11  6  3 10  5  2  4  0];[0, 0.5080152169360113, 0.2654777352581541, 0.3410063393118994, 0.22944615290798534, 0.2969252727967351, 0.41862642645545417, 0.42567737763287145, 1, 0.42180462720412093, 0.3410063393118994, 0.41862642645545417, 0.5080152169360113]
14068;13;13;[10, 9, 11];3;120;[10  9  4 11  2  5  3  0  7  6  1  8 12];[0, 0, 0.46118291228466834, 0, 0.4698438156196491, 0.2951211793573537, 0, 0, 0, 0.506319103033196, 1, 0.4698438156196491, 0];[10, 4, 8, 11];4;120;[10  4  8 11  9  2 12  5  7  6  1  3  0];[0, 0, 0.5167444904277141, 0, 0.9193064917099529, 0.2951211793573537, 0, 0, 0.658156128879826, 0.5167444904277141, 1, 0.658156128879826, 0.3794977335006245];[10, 11, 9];3;220;[10  4  2  8 11  9  0 12  5  6  1  3  7];[0.5450251662845574, 0, 0.8446812158252761, 0, 0.9193064917099529, 0.2951211793573537, 0, 0, 0.658156128879826, 0.5581711734371216, 1, 0.658156128879826, 0.3794977335006245];[10, 11, 9];3;270;[10  4  2  8 11  9  0 12  5  6  1  3  7];[0.5450251662845574, 0, 0.8446812158252761, 0, 0.9193064917099529, 0.2951211793573537, 0, 0, 0.658156128879826, 0.5581711734371216, 1, 0.658156128879826, 0.3794977335006245]
14069;13;13;[11, 12];2;56;[11 12  5  8  4  3  0  1  7  6  2  9 10];[0, 0, 0, 0, 0.16037870484825179, 0.2115783223590955, 0, 0, 0.2115783223590955, 0, 0, 1, 0.5906677098200909];[11, 12];2;106;[11 12  5  8  4  3  0  1  7  6  2  9 10];[0, 0, 0, 0, 0.16037870484825179, 0.2115783223590955, 0, 0, 0.2115783223590955, 0, 0, 1, 0.5906677098200909];[11, 12];2;156;[11 12  8 10  4  9  7  5  6  1  2  3  0];[0, 0, 0, 0, 0.3547327503267368, 0.2867762201684156, 0, 0.2867762201684156, 0.41592352599614035, 0.3547327503267368, 0.41592352599614035, 1, 0.5906677098200909];[11, 12];2;220;[11 10 12  4  9  5  7  8  6  1  2  3  0];[0, 0, 0, 0, 0.3547327503267368, 0.2867762201684156, 0, 0.2867762201684156, 0.2115783223590955, 0.3547327503267368, 0.8602514993533703, 1, 0.5906677098200909]
14070;13;13;[10, 11, 9, 1];4;120;[10 11  0  9  5  1  3  2  7  6  4  8 12];[0.6670861078354376, 0.25183986300220307, 0, 0, 0, 0.36207445453603676, 0, 0, 0, 0.6670861078354376, 1, 0.6864678466527432, 0];[10, 11, 8];3;1134;[10 11  0  9  2  5  8  4  7  6  1  3 12];[0.6670861078354376, 0, 0.42288711458145295, 0, 0.1914205411846825, 0.36207445453603676, 0, 0, 0.1914205411846825, 0.6670861078354376, 1, 0.7266799208257192, 0];[10, 11, 8];3;671;[10 11  0  9  2  5  8  4 12  3  1  6  7];[0.6670861078354376, 0, 0.42288711458145295, 0.3328354739574014, 0.35704019843576396, 0.36207445453603676, 0, 0, 0.35704019843576396, 0.6670861078354376, 1, 0.7266799208257192, 0.3328354739574014];[10, 11, 8];3;721;[10 11  0  9  2  5  8  4 12  3  1  6  7];[0.6670861078354376, 0, 0.42288711458145295, 0.3328354739574014, 0.35704019843576396, 0.36207445453603676, 0, 0, 0.35704019843576396, 0.6670861078354376, 1, 0.7266799208257192, 0.3328354739574014]
14071;13;13;[12, 10];2;56;[12 10  3  9 11  5  7  0  6  4  1  2  8];[0, 0, 0, 0.3453398506736046, 0, 0.2728030232033989, 0, 0.2728030232033989, 0, 0.3453398506736046, 0.7580273041866251, 0.2728030232033989, 1];[12, 10];2;106;[12 10  3  9 11  5  7  0  6  4  1  2  8];[0.26444356513159684, 0, 0, 0.3453398506736046, 0, 0.2728030232033989, 0.26444356513159684, 0.2728030232033989, 0, 0.3453398506736046, 0.7580273041866251, 0.2728030232033989, 1];[12, 10];2;156;[12 10  3  9  8  7  6  0 11  1  2  5  4];[0.26444356513159684, 0.24457733808160065, 0, 0.3453398506736046, 0, 0, 0.26444356513159684, 0.3041170536046044, 0.3145497442805246, 0.3453398506736046, 0.7580273041866251, 0.24457733808160065, 1];[12, 10];2;211;[12  7 10  3  9 11  8  6  0  5  1  2  4];[0.26444356513159684, 0, 0, 0.3453398506736046, 0, 0, 0.26444356513159684, 0.8759609700360188, 0.3145497442805246, 0.3453398506736046, 0.7580273041866251, 0.3176383574512173, 1]
14072;13;13;[11, 12, 10];3;571;[11 12  2  8  9  0  3  6 10  5  4  1  7];[0.42907802610823037, 0, 0.4832680360596266, 0.42907802610823037, 0, 0, 0.37887654347107613, 0, 0.4832680360596266, 0.42907802610823037, 0.37887654347107613, 1, 0.5863409440160711];[11, 10, 12];3;137;[11  8  0 10 12  7  3  9  6  2  1  5  4];[0.7227826850508628, 0, 0.3168815896391897, 0.42907802610823037, 0, 0, 0.37887654347107613, 0.4363051465336807, 0.7351740253173572, 0.42907802610823037, 0.7227826850508628, 1, 0.5863409440160711];[11, 12, 10];3;187;[11 12  8  0 10  7  3  9  6  5  4  2  1];[0.7227826850508628, 0, 0, 0.42907802610823037, 0, 0, 0, 0.4363051465336807, 0.7351740253173572, 0.42907802610823037, 0.7227826850508628, 1, 0.8749704858162629];[11, 12, 10];3;237;[11 12  8  0 10  7  4  3  9  5  1  2  6];[0.7227826850508628, 0, 0, 0.42907802610823037, 0.5140466512606018, 0, 0, 0.5222248609978982, 0.7351740253173572, 0.42907802610823037, 0.7227826850508628, 1, 0.8749704858162629]
14073;13;13;[11, 12, 9];3;4158;[11  2 12  1  4  5  3  0  7  6  9  8 10];[0, 0.5513311789876575, 0.9068699893153461, 0, 0.5513311789876575, 0, 0, 0, 0, 0, 0, 1, 0.711709490670198];[11, 12, 9];3;235;[11  2 12  7  4  1  9  6  3 10  5  0  8];[0, 0.5513311789876575, 0.9068699893153461, 0.16450654097685363, 0.5513311789876575, 0, 0.16450654097685363, 0.6687104630412185, 0, 0.3488743516372735, 0.16450654097685363, 1, 0.8217051265200511];[11, 12, 9];3;170;[11  2 12  9  7  4  1  6 10  5  0  3  8];[0, 0.5513311789876575, 0.9068699893153461, 0, 0.5513311789876575, 0, 0.4210021675827508, 0.6687104630412185, 0, 0.7326908626945381, 0.4210021675827508, 1, 0.8217051265200511];[11, 12, 9];3;220;[11  2 12  9  7  4  1  6 10  3  5  0  8];[0, 0.5513311789876575, 0.9068699893153461, 0.28537949046691224, 0.5513311789876575, 0, 0.4210021675827508, 0.6687104630412185, 0, 0.7326908626945381, 0.4210021675827508, 1, 0.8217051265200511]
14074;13;13;[11, 7, 10];3;120;[11  1  5  7 10  2  3  0  8  4  6  9 12];[0.24968352567487206, 0.945917213935902, 0.33646724245339577, 0.33286691916043815, 0.16098301045541769, 0.7604261130186223, 0, 0.48264135155094334, 0.24968352567487206, 0, 0.3943734420743489, 1, 0];[11, 10, 7];3;170;[11  1 10  5  2  7  0 12  3  6  8  4  9];[0.4476923698659072, 0.945917213935902, 0.6635057536307862, 0.26135248445119147, 0, 0.7604261130186223, 0.26135248445119147, 0.48264135155094334, 0.24968352567487206, 0, 0.9198602036106315, 1, 0.4476923698659072];[11, 5, 8];3;220;[11  1 10  5  2  8  7  0 12  3  6  4  9];[0.5102187655562717, 0.945917213935902, 0.6635057536307862, 0.26135248445119147, 0, 0.7604261130186223, 0.26135248445119147, 0.5102187655562717, 0.5102187655562717, 0, 0.9198602036106315, 1, 0.4476923698659072];[11, 10, 6];3;4308;[11  1 10  5  2  6  4  7  3  0 12  8  9];[0.4476923698659072, 0.945917213935902, 0.7173865272681658, 0.4610725340998619, 0.5326332015994035, 0.7604261130186223, 0.6606567680861694, 0.5325616476638118, 0.24968352567487206, 0, 0.9198602036106315, 1, 0.4476923698659072]
14075;13;13;[12, 9, 10];3;185;[12  2  9  5 10  7  6  3  4  8  1  0 11];[0, 0, 0.45742259544484937, 0.3036518416294597, 0.30137634796700574, 0.3803041575268538, 0.3036518416294597, 0.3036518416294597, 0.2584397278932115, 0.45742259544484937, 0.3803041575268538, 0, 1];[12, 10, 9];3;170;[12 10  2  9  8  1 11  0  7  6  5  4  3];[0, 0.42431438759104806, 0.45742259544484937, 0, 0, 0, 0, 0, 0.42431438759104806, 0.45742259544484937, 0.7242212251669599, 0.21486085339027433, 1];[12, 10, 9];3;220;[12 10  2  9  8  1 11  7  5  4  0  3  6];[0, 0.42431438759104806, 0.45742259544484937, 0, 0, 0.15478018221440162, 0, 0.15478018221440162, 0.42431438759104806, 0.45742259544484937, 0.7242212251669599, 0.37641404759522307, 1];[12, 10, 8, 2];4;220;[12 10  8  2  9 11  1  0  7  6  5  4  3];[0, 0, 0.45742259544484937, 0, 0, 0, 0, 0, 0.48427944272171347, 0.45742259544484937, 0.7242212251669599, 0.37641404759522307, 1]
14076;13;13;[12, 10, 11, 0];4;70;[12 10 11  0  4  1  2  3  7  6  5  9  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.5509975873529356, 0.4674209190078401, 1];[12, 11, 10, 0];4;120;[12 11 10  0  4  1  2  3  7  6  5  9  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.6131081447262035, 0.6670548141878528, 1];[12, 11, 10, 0];4;170;[12 11 10  0  4  1  2  3  7  6  5  9  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.6131081447262035, 0.6670548141878528, 1];[12, 11, 10, 0];4;220;[12 11 10  0  4  1  2  3  7  6  5  9  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.615725434582809, 0.6670548141878528, 1]
14077;13;13;[9, 10, 11, 0];4;2109;[ 9 10  2 11  4  0  1  3  7  6  5  8 12];[0, 0, 0.21169173400574595, 0, 0, 0, 0, 0, 0, 1, 0.8022960094065207, 0.21169173400574595, 0];[9, 10, 11, 0];4;2159;[ 9 10  2 11  4  0  1  3  7  6  5  8 12];[0, 0, 0.21169173400574595, 0, 0, 0, 0, 0, 0, 1, 0.8022960094065207, 0.21169173400574595, 0];[9, 10, 2, 12, 5, 1];6;285;[ 9 10 11  2 12  5  1  0  7  6  4  3  8];[0, 0, 0.2180533402847476, 0, 0, 0.2180533402847476, 0, 0, 0, 1, 0.8022960094065207, 0.6374059872471863, 0.2180533402847476];[9, 10, 11, 0];4;8405;[ 9 10 11  2 12  5  4  7  8  0  1  3  6];[0, 0, 0.2180533402847476, 0, 0.2137872817136577, 0.2180533402847476, 0, 0.2137872817136577, 0.2137872817136577, 1, 0.8022960094065207, 0.6374059872471863, 0.2180533402847476]
14078;13;13;[9, 8];2;70;[ 9  0  8  5  4  3  6  1  7  2 10 11 12];[0.8340002541590525, 0, 0, 0.47379826117784335, 0.5198918179438047, 0.596164227866777, 0.4617202816180247, 0, 0.635164796164396, 1, 0, 0, 0];[9, 8];2;621;[ 9  0  8 10  3  5  4  2  1  6 11  7 12];[0.8340002541590525, 0.49571530417491255, 0.49571530417491255, 0.6369527605734112, 0.5198918179438047, 0.596164227866777, 0.4617202816180247, 0, 0.7873162139610054, 1, 0.652719839750368, 0.29607169166019953, 0];[9, 8];2;170;[ 9  6  0  8  7 10 11  4  3  5  1  2 12];[0.8862895447305691, 0.5795533904939388, 0.3554021272771461, 0.6369527605734112, 0.6476889563244458, 0.596164227866777, 0.9717473279642719, 0.669390271770016, 0.7873162139610054, 1, 0.652719839750368, 0.6476889563244458, 0];[9, 8];2;220;[ 9  6  0  8  7 10 11  4  3  5  2  1 12];[0.8862895447305691, 0.5795533904939388, 0.5845702089724841, 0.6369527605734112, 0.6476889563244458, 0.596164227866777, 0.9717473279642719, 0.669390271770016, 0.8222543890518724, 1, 0.652719839750368, 0.6476889563244458, 0]
14079;13;13;[11, 5, 10, 6, 12];5;8255;[11  2  5 10  8  3  7  6  9  1  0  4 12];[0.3455307521424919, 0.3834685747360871, 0.9652941538221843, 0.4989065296343, 0, 0.8138666551534041, 0.39205706678482327, 0.44117952272715244, 0.6165899202985691, 0.39205706678482327, 0.8001896704931093, 1, 0];[11, 2, 3, 5, 10, 12];6;235;[11  2  3  5 10  8 12  1  7  9  6  0  4];[0.3004876293135162, 0.44622154721712465, 0.9652941538221843, 0.8301175934012103, 0, 0.8138666551534041, 0.39205706678482327, 0.44117952272715244, 0.6653788775583817, 0.39205706678482327, 0.8001896704931093, 1, 0.6653788775583817];[11, 2, 3, 12, 5, 10];6;285;[11  2  3  9 12  5 10  4  8  0  1  7  6];[0.48054322764950685, 0.44622154721712465, 0.9652941538221843, 0.8301175934012103, 0.6294322675215872, 0.8138666551534041, 0.39205706678482327, 0.44117952272715244, 0.6165899202985691, 0.8180258473259672, 0.8001896704931093, 1, 0.8180258473259672];[11, 6, 12, 5, 10];5;1234;[11  2  6  3  9 12  5 10  8  1  0  4  7];[0.7193859537015102, 0.7562393994622079, 0.9652941538221843, 0.8301175934012103, 0.6294322675215872, 0.8138666551534041, 0.9029807533442256, 0.44117952272715244, 0.7933176286201176, 0.8180258473259672, 0.8001896704931093, 1, 0.8180258473259672]
14080;14;14;[13, 12];2;56;[13 12  0  1  4  5  2  3  7  6  8  9 11 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.503879550800958, 1];[13, 12];2;106;[13 12  0  1  4  5  2  3  7  6  8  9 11 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.503879550800958, 1];[13, 12];2;156;[13 12  5 10  3  0  2  1  7  6  4  8 11  9];[0, 0, 0, 0, 0, 0.2612828950292075, 0, 0, 0, 0, 0.2612828950292075, 0, 0.6815925626918413, 1];[13, 12];2;206;[13 12  5 10 11  1  2  0  7  6  4  3  8  9];[0, 0.17690575871890823, 0, 0, 0, 0.2612828950292075, 0, 0, 0, 0, 0.2612828950292075, 0.17690575871890823, 0.6815925626918413, 1]
14081;14;14;[11, 13, 10];3;8255;[11  0 13  1  4  5  2  3  7  6  9  8 10 12];[0.16455196979404504, 0.16455196979404504, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0.16455196979404504];[11, 6, 10];3;111;[11  6 10  3 12 13  1  0  9  8  4  2  7  5];[0.16455196979404504, 0.16455196979404504, 0, 0.17812536593445513, 0, 0, 0.5247046253272952, 0, 0.11951883304407014, 0.14548767242419672, 0.17812536593445513, 1, 0.17812536593445513, 0.16455196979404504];[11, 6, 10];3;220;[11  6  5  3 10  2 12  8 13  0  1  9  7  4];[0.16455196979404504, 0.16455196979404504, 0.2976525219182869, 0.2976525219182869, 0, 0.2976525219182869, 0.5247046253272952, 0, 0.28127117126337625, 0.14548767242419672, 0.2976525219182869, 1, 0.28127117126337625, 0.16455196979404504];[11, 2, 10];3;270;[11  2 13  6  3 10  0  8 12  9  4  1  7  5];[0.28545584298988735, 0.16455196979404504, 0.5840875343998229, 0.4909674104817036, 0.2486181738699403, 0, 0.5247046253272952, 0, 0.28127117126337625, 0.2486181738699403, 0.4909674104817036, 1, 0.28127117126337625, 0.5840875343998229]
14082;14;14;[12, 2, 10];3;571;[12  4 11  2  7  9  1  0 10  8  3  5  6 13];[0.24207941948336895, 0.33526346313895633, 0.35184471645845317, 0, 0.4074574689690949, 0, 0, 0.33938164658103076, 0.16891358543749735, 0.33938164658103076, 0.2252741935125577, 0.35184471645845317, 1, 0];[12, 10, 2];3;111;[12 10  2 11  9  7  1  0  6  5  4  3  8 13];[0, 0.33526346313895633, 0.35184471645845317, 0, 0, 0, 0, 0.33938164658103076, 0, 0.33938164658103076, 0.5160774712047936, 0.35184471645845317, 1, 0];[12, 11, 10, 0, 4];5;187;[12 11 10  0  4  1  2  3  7  6  5  9  8 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.5497154634134171, 0.5502373279949757, 1, 0];[12, 11, 10, 0, 4];5;237;[12 11 10  0  4  1  2  3  7  6  5  9  8 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.5497154634134171, 0.5502373279949757, 1, 0]
14083;14;14;[13, 4];2;16448;[13  5  0 10  9  2  6  1 11 12  3  4  7  8];[0.7202384592473474, 0.4808593219859909, 0.6253205594014176, 0, 0, 0.7590309412161583, 0.48742477841516635, 0, 0, 0.627505334432425, 0.7187472083326923, 0.45594100014556044, 0.3402052286291653, 1];[13, 10, 8];3;235;[13 10  5  0  9  2  8  7 12 11  6  1  3  4];[0.7202384592473474, 0.4808593219859909, 0.6253205594014176, 0.21491832819973447, 0, 0.7590309412161583, 0.48742477841516635, 0.5479699202578205, 0.6247871365887834, 0.627505334432425, 0.8093726585984743, 0.5239719348393064, 0.5479699202578205, 1];[13, 4];2;16548;[13  9 10  1  5  2  0 12  8  4  6  7 11  3];[0.7202384592473474, 0.8011363927690096, 0.7306025417070164, 0.21491832819973447, 0.6144457834121738, 0.7590309412161583, 0.5922567320424452, 0.5922567320424452, 0.6247871365887834, 0.8437088752917019, 0.8093726585984743, 0.5239719348393064, 0.6862330162012641, 1];[13, 4];2;721;[13 10  2  9  8  4  1  5  0  3  7 12  6 11];[0.7202384592473474, 0.8011363927690096, 0.8667427890975401, 0.7102858476288778, 0.8247082789289699, 0.7590309412161583, 0.6579420502717909, 0.7102858476288778, 0.8247082789289699, 0.8437088752917019, 0.9254337070078108, 0.5239719348393064, 0.6862330162012641, 1]
14084;14;14;[9, 3, 8];3;4158;[ 9  3 12  0  4  5  1  2  7  6 10  8 11 13];[0, 0, 0, 0.25959064150933375, 0, 0, 0, 0, 0, 1, 0, 0, 0.25959064150933375, 0];[9, 3, 8];3;4208;[ 9  3 12  0  4  5  1  2  7  6 10  8 11 13];[0, 0, 0, 0.25959064150933375, 0, 0, 0, 0, 0, 1, 0, 0, 0.25959064150933375, 0];[9, 3, 8];3;4258;[ 9  3 12  0  4  5  1  2  7  6 10  8 11 13];[0, 0, 0, 0.25959064150933375, 0, 0, 0, 0, 0, 1, 0, 0, 0.25959064150933375, 0];[9, 3, 8];3;237;[ 9  3 12 11  8  5  1  0  7  6  4  2 10 13];[0, 0, 0, 0.36736141890035284, 0, 0.22201329121705934, 0, 0, 0.2438519482891356, 1, 0, 0.2438519482891356, 0.36736141890035284, 0]
14085;14;14;[13, 12];2;56;[13 12  0  1  4  5  2  3  7  6  8  9 11 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.6959956115671306, 1];[13, 12];2;106;[13 12  0  1  4  5  2  3  7  6  8  9 11 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.6959956115671306, 1];[13, 12];2;156;[13 12  0  1  4  5  2  3  7  6  8  9 11 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.8117745581676382, 1];[13, 12];2;206;[13 12 11  9  5 10  7  0  6  4  2  3  1  8];[0, 0, 0, 0, 0, 0.21451321356691738, 0, 0.1909832434113691, 0, 0.269947831752919, 0.21451321356691738, 0.269947831752919, 0.8117745581676382, 1]
14086;14;14;[10, 9];2;185;[10  2  6  8  9 13  0  3 11 12  4  1  7  5];[0.45581682956187897, 0, 0.7393950964199851, 0.41961703950103413, 0, 0, 0.7318440577803924, 0, 0.6506138443699782, 0.6104027555949172, 1, 0.37772318884461725, 0.34906497009572596, 0.45581682956187897];[10, 9];2;235;[10  2  6  8  9 13  0  4 11 12  3  1  7  5];[0.45581682956187897, 0, 0.7393950964199851, 0.28339153462144195, 0.3935261205659489, 0, 0.7318440577803924, 0, 0.6506138443699782, 0.6104027555949172, 1, 0.37772318884461725, 0.28339153462144195, 0.45581682956187897];[10, 9];2;285;[10  2  6  0 11  8  9  1  4 13  5  7  3 12];[0.6872163219748789, 0.5115125851503487, 0.7393950964199851, 0, 0.47345414096567645, 0.27825126668767397, 0.7318440577803924, 0.27825126668767397, 0.6506138443699782, 0.6104027555949172, 1, 0.6872163219748789, 0, 0.3726905641525031];[10, 9];2;335;[10  2  6  0 11  8  9  1  4  3  5 13  7 12];[0.6872163219748789, 0.5115125851503487, 0.7393950964199851, 0.42815856824418974, 0.47345414096567645, 0.3731398621590188, 0.7318440577803924, 0.3231178373844015, 0.6506138443699782, 0.6104027555949172, 1, 0.6872163219748789, 0.3231178373844015, 0.3726905641525031]
14087;14;14;[12, 11];2;87;[12  9  2  4 11  6  3  0  7  5  1  8 10 13];[0, 0, 0.5447375525217071, 0, 0.5337727423837975, 0, 0.34715050543314474, 0, 0, 0.7566592992572114, 0, 0.5102579516732519, 1, 0];[12, 11];2;106;[12 11  9  0  2  4  6  3  7  5  1  8 10 13];[0.6726208801773457, 0, 0.5447375525217071, 0, 0.5337727423837975, 0, 0.34715050543314474, 0, 0, 0.7566592992572114, 0, 0.9239382621562345, 1, 0];[12, 11];2;156;[12 11  2  9  5  0  4  8  6  3  7  1 10 13];[0.7386475128932822, 0, 0.7607599276943684, 0.301120581241737, 0.5337727423837975, 0.7386475128932822, 0.4117851464167678, 0, 0.4529950245645219, 0.7566592992572114, 0, 0.9239382621562345, 1, 0];[12, 11];2;206;[12 11  7  2  9  5  0  4  8 10  6  3  1 13];[0.7386475128932822, 0, 0.7607599276943684, 0.301120581241737, 0.5337727423837975, 0.7386475128932822, 0.4117851464167678, 0.801720404143786, 0.4529950245645219, 0.7566592992572114, 0.42247070126658964, 0.9239382621562345, 1, 0]
14088;14;14;[13, 9, 12];3;120;[13  6  9  3  1 12 10  2  7  5  4  0 11  8];[0, 0.4489620256744088, 0.40853050735139707, 0.45914687943315746, 0, 0, 0.4597794062421182, 0, 0, 0.4597794062421182, 0.4221336812223384, 0, 0.43075104144864507, 1];[13, 9, 12];3;621;[13  7  9  6  3  2  1 12 10  4  5  0 11  8];[0, 0.4489620256744088, 0.4560186689863406, 0.45914687943315746, 0.2960411508334471, 0, 0.4597794062421182, 0.6510270900558908, 0, 0.4597794062421182, 0.4221336812223384, 0, 0.43075104144864507, 1];[13, 8, 10, 0, 1];5;187;[13  8 10  0  1  7 12  6  9  3  2  4  5 11];[0.7299802808925028, 0.6879469158563178, 0.4560186689863406, 0.45914687943315746, 0.2960411508334471, 0, 0.4597794062421182, 0.6510270900558908, 0.8932190565748193, 0.4597794062421182, 0.7694961207971657, 0, 0.47767743603596285, 1];[13, 11, 3];3;721;[13  8  0  1  7 11  9 12  3  2 10  4  6  5];[0.7299802808925028, 0.6879469158563178, 0.4560186689863406, 0.45914687943315746, 0.2960411508334471, 0, 0, 0.6510270900558908, 0.8932190565748193, 0.48077847672742474, 0.4221336812223384, 0.5412178749332203, 0.47767743603596285, 1]
14089;14;14;[12, 13, 3, 11];4;87;[12  6 13  3 11  5  2  0  7  4  1  8 10  9];[0, 0, 0, 0.41846881767408683, 0, 0.28013050549459373, 0.514346679579958, 0, 0, 0, 0, 0.4117150181519852, 1, 0.514346679579958];[12, 13, 3, 11];4;170;[12  6 13  2  3 11  5  7 10  9  1  0  4  8];[0.10456568194516933, 0.10456568194516933, 0.46818743088746845, 0.41846881767408683, 0, 0.28013050549459373, 0.514346679579958, 0.2008945590809086, 0, 0.2008945590809086, 0.2008945590809086, 0.4117150181519852, 1, 0.514346679579958];[12, 11, 10];3;161;[12 11 10  8  6 13  5  2  3  9  7  1  0  4];[0.10456568194516933, 0.10456568194516933, 0.46818743088746845, 0.41846881767408683, 0, 0.5139940164585006, 0.514346679579958, 0.2008945590809086, 0.5991989113655452, 0.2008945590809086, 0.6133447844646673, 0.6133447844646673, 1, 0.514346679579958];[12, 0, 10];3;335;[12  8  0 11 10  1  6 13  5  2  3  4  7  9];[0.9079994059740596, 0.581069035972405, 0.46818743088746845, 0.41846881767408683, 0, 0.5139940164585006, 0.514346679579958, 0, 0.9395912712345573, 0, 0.6133447844646673, 0.6133447844646673, 1, 0.514346679579958]
14090;14;14;[12, 11];2;61;[12 13 11  0  4  1  2  3  7  6  5  8 10  9];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.46373329230890586, 1, 0.8699216824468238];[12, 11];2;120;[12 13  1 11  2  0  5  3  7  6  4  8 10  9];[0.18432819346165047, 0.5364851174281273, 0.18432819346165047, 0, 0, 0.18432819346165047, 0, 0, 0, 0, 0, 0.5364851174281273, 1, 0.8699216824468238];[12, 11];2;156;[12 11 13  0  5  2  7  3  4 10  6  1  8  9];[0.18432819346165047, 0, 0.18432819346165047, 0.17530591523827663, 0.17530591523827663, 0.18432819346165047, 0, 0.17530591523827663, 0, 0, 0.17530591523827663, 0.9515027545997162, 1, 0.8699216824468238];[12, 11];2;206;[12 11 13  0  5  2  7  3  4 10  6  1  8  9];[0.18432819346165047, 0, 0.18432819346165047, 0.17530591523827663, 0.17530591523827663, 0.18432819346165047, 0, 0.17530591523827663, 0, 0, 0.17530591523827663, 0.9515027545997162, 1, 0.8699216824468238]
14091;14;14;[13, 12, 0, 10];4;571;[13 12  3  0  1  7 11 10  6  4  2  5  8  9];[0.8022280178690258, 0.7010351659158761, 0, 0.8481400776478015, 0, 0, 0.4603503291557362, 0.6251102147273448, 0, 0, 0.5690196323615451, 0.6090979815988947, 0.8815966912821922, 1];[13, 6, 3, 7];4;621;[13  6 12  3  0  1  7 11 10  2  5  8  4  9];[0.8022280178690258, 0.7648627461915672, 0.505505203343082, 0.8481400776478015, 0, 0.4168932303440678, 0.9045761897113349, 0.6377042581409599, 0.35526384581958176, 0, 0.5690196323615451, 0.6090979815988947, 0.8815966912821922, 1];[13, 7, 6, 3];4;220;[13  7  6 12  3 10  0  1 11  2  8  9  5  4];[0.8022280178690258, 0.7648627461915672, 0.6291150512705119, 0.8481400776478015, 0.3425593244458508, 0.4168932303440678, 0.9045761897113349, 0.9655813250549761, 0.5887699926373005, 0.444672329428023, 0.8199669217549811, 0.7526798574996127, 0.8815966912821922, 1];[13, 7, 6, 3];4;2259;[13  7  6 12  4  3  0 10  1 11  2  8  9  5];[0.831107277468597, 0.7648627461915672, 0.6291150512705119, 0.8481400776478015, 0.8801091192546556, 0.4168932303440678, 0.9045761897113349, 0.9655813250549761, 0.5887699926373005, 0.444672329428023, 0.8199669217549811, 0.7526798574996127, 0.8815966912821922, 1]
14092;14;14;[12, 11];2;56;[12 11  7  0 13 10  2  8  9  4  6  1  5  3];[0.6469672779253085, 0.2767336660178422, 0.3895333834188846, 0, 0.3724188627782618, 0, 0.3323030614499936, 0.7585946683543063, 0.3895333834188846, 0.3895333834188846, 0.4298986299745949, 0.7980948948340804, 1, 0.4488432489597463];[12, 11];2;111;[12  3 11  7  0 13  5  1  4  6 10  9  8  2];[0.6469672779253085, 0.5482210897935103, 0, 0.902467610857649, 0.4600001594709784, 0.5864613256905441, 0.44425140896052767, 0.7585946683543063, 0.2767336660178422, 0.4238715982971077, 0.4298986299745949, 0.7980948948340804, 1, 0.5864613256905441];[12, 11];2;2209;[12  3  0 11  7  6  8  2  5 13  1 10  4  9];[0.900624502847041, 0.5482210897935103, 0.6054489424388608, 0.902467610857649, 0.4600001594709784, 0.5864613256905441, 0.7511957868909576, 0.7585946683543063, 0.669633266586821, 0.4238715982971077, 0.4639209505648481, 0.7980948948340804, 1, 0.5864613256905441];[12, 11];2;206;[12 11  3  0  4  7  6  8  2  5 13  1 10  9];[0.900624502847041, 0.5482210897935103, 0.6054489424388608, 0.902467610857649, 0.8973278598489537, 0.5864613256905441, 0.7511957868909576, 0.7585946683543063, 0.669633266586821, 0.4238715982971077, 0.4639209505648481, 0.9457430811178645, 1, 0.5864613256905441]
14093;14;14;[9, 8, 11];3;314;[ 9  8  0 10 11  5 12  3  1 13  4  2  7  6];[0.6248711895725662, 0.28486546830363657, 0, 0.29497069317747737, 0, 0.56156579024154, 0, 0, 0.716835637483146, 1, 0.6248711895725662, 0.56156579024154, 0.3685345685895773, 0.28486546830363657];[9, 8, 1, 0, 10];5;137;[ 9  8  1  0 10 11  5  6 12  3  2 13  7  4];[0.6248711895725662, 0.6833585811521545, 0.31222343278058845, 0.34848454793163325, 0, 0.56156579024154, 0.47287185338389, 0, 0.716835637483146, 1, 0.6248711895725662, 0.56156579024154, 0.3685345685895773, 0.24104025164472584];[9, 8, 11];3;220;[ 9  8  1 10  6 11  5 12  0  2  3 13  7  4];[0.31222343278058845, 0.6833585811521545, 0.31222343278058845, 0.29497069317747737, 0, 0.56156579024154, 0.6679253956739024, 0.2220670429315335, 0.716835637483146, 1, 0.6694023278837371, 0.56156579024154, 0.3685345685895773, 0.24104025164472584];[9, 2, 8, 10];4;237;[ 9  2  8  1 10  6 11  5 12  0  3  4  7 13];[0.43645992869513306, 0.6833585811521545, 0.9036553890768368, 0.30349968137818395, 0, 0.56156579024154, 0.6679253956739024, 0, 0.716835637483146, 1, 0.6694023278837371, 0.56156579024154, 0.43645992869513306, 0]
14094;14;14;[12, 9, 10];3;8255;[12  9  5  7  8  6  4  1 10  2  3  0 11 13];[0, 0.2452711862443231, 0, 0, 0.4598750671000351, 0.678757453870239, 0.6022425904620186, 0.6775302619381954, 0.6775302619381954, 0.8813373918263627, 0.2452711862443231, 0, 1, 0];[12, 9, 10];3;4208;[12  9  7  5  6  3 10  4  8 13  2  0  1 11];[0, 0, 0, 0.5271352036400181, 0.4598750671000351, 0.678757453870239, 0.6022425904620186, 0.6897927231079836, 0.445290023306039, 0.8813373918263627, 0.4745936646452759, 0, 1, 0.3840063243512632];[12, 9, 10];3;4258;[12  9  7  5  6  3 10  4  8 13  2  0  1 11];[0, 0, 0, 0.5271352036400181, 0.4598750671000351, 0.678757453870239, 0.6022425904620186, 0.6897927231079836, 0.445290023306039, 0.8813373918263627, 0.4745936646452759, 0, 1, 0.3840063243512632];[12, 9, 10];3;721;[12  9 11 13  7  5  6  3 10  4  8  2  1  0];[0, 0, 0, 0.5271352036400181, 0.4598750671000351, 0.678757453870239, 0.6022425904620186, 0.6897927231079836, 0.445290023306039, 0.8813373918263627, 0.4745936646452759, 0.8051424614930386, 1, 0.7277492422928307]
14095;14;14;[12, 3, 11, 9];4;87;[12  3 11  8  9  1  0  5 10  6  2  4  7 13];[0.4374801273950542, 0.45738077086740614, 0, 0.6622640779099803, 0, 0.4374801273950542, 0.29206855468737974, 0, 0.5155870168457152, 0.4792751522746944, 0.29206855468737974, 0.6420450411737932, 1, 0];[12, 3, 11, 9];4;235;[12  3 11  8  5  2  9 10  0  6  1  4  7 13];[0.29728402481213034, 0.2284538466702244, 0.328539210741356, 0.6622640779099803, 0.2284538466702244, 0.328539210741356, 0.29206855468737974, 0, 0.5155870168457152, 0.31122416686369075, 0.31122416686369075, 0.6420450411737932, 1, 0];[12, 11, 10];3;4258;[12  1  6  3 11  8  0  2  5  9 10  4  7 13];[0.50914877859054, 0.7413852301134408, 0.328539210741356, 0.6622640779099803, 0, 0.328539210741356, 0.7413852301134408, 0, 0.5155870168457152, 0.31122416686369075, 0.31122416686369075, 0.6420450411737932, 1, 0];[12, 11, 10];3;721;[12  1  6 11  3  5  8  0 10  9 13  2  7  4];[0.50914877859054, 0.7413852301134408, 0, 0.6622640779099803, 0, 0.6341698853033896, 0.7413852301134408, 0, 0.5155870168457152, 0.31122416686369075, 0.31122416686369075, 0.7040646501060326, 1, 0.2686832217502997]
14096;14;14;[12, 2, 11, 10];4;571;[12  2  7  1 11 13  9  4 10  6  3  0  5  8];[0.2403445833733451, 0.42764243465434454, 0.5910511590835199, 0.29658579366782595, 0.3487857842092707, 0.2403445833733451, 0.3487857842092707, 0.42764243465434454, 0, 0.42385857559783235, 0.3487857842092707, 0.42764243465434454, 1, 0.42385857559783235];[12, 10, 11, 2];4;120;[12 10 11  2  8 13  9  3  0  1  6  4  7  5];[0.1901760146800633, 0.1901760146800633, 0.5910511590835199, 0.19916560195480884, 0, 0, 0.1901760146800633, 0, 0.332094268205684, 0.19916560195480884, 0.9160036644087745, 0.7540147638558279, 1, 0.332094268205684];[12, 10, 13, 11];4;170;[12 10 13 11  2  0  4  5  6  7  1  3  8  9];[0.4165939949539808, 0, 0.5910511590835199, 0, 0.4165939949539808, 0.3970532397829823, 0.3970532397829823, 0, 0, 0, 0.9160036644087745, 0.7540147638558279, 1, 0.783856371454627];[12, 10, 13, 11];4;220;[12 10 13 11  2  4  5  6  8  3  1  0  7  9];[0, 0, 0.5910511590835199, 0.3512963316141076, 0.4568972994136296, 0.3970532397829823, 0.3970532397829823, 0, 0.3512963316141076, 0, 0.9160036644087745, 0.7540147638558279, 1, 0.783856371454627]
14097;14;14;[12, 8, 11, 3, 6];5;1084;[12  8 11  0  4  1  2  3  7  6  5  9 10 13];[0, 0, 0, 0, 0, 0, 0, 0, 0.5449148648871365, 0, 0, 0.4775450654315644, 1, 0];[12, 8, 11, 3, 6];5;621;[12  8 11  3  7  2  1  0  6  5  4  9 10 13];[0, 0, 0, 0.3312991660098057, 0, 0, 0, 0.3312991660098057, 0.5449148648871365, 0, 0, 0.4775450654315644, 1, 0];[12, 11, 8, 6, 7];5;187;[12 11  8  6  7  3  2  0  4  5  1  9 10 13];[0, 0, 0, 0.3312991660098057, 0, 0, 0.4370090814570722, 0.3312991660098057, 0.5449148648871365, 0, 0, 0.7218813900805585, 1, 0];[12, 11, 8, 6, 3];5;335;[12 11  8  4  6  3  7  2  5  0  1  9 10 13];[0, 0, 0, 0.3312991660098057, 0.5339564746775085, 0, 0.4370090814570722, 0.3312991660098057, 0.5449148648871365, 0, 0, 0.8541001767107141, 1, 0]
14098;14;14;[13, 12, 10];3;70;[13 12  6 10  5  0  2  3  7  4  1  8 11  9];[0.25541114249671737, 0, 0.2387100384161167, 0, 0, 0.25541114249671737, 0.38892560813397203, 0, 0, 0, 0.26038921810140975, 0, 0.5726203302385322, 1];[13, 12, 10];3;235;[13 12  6  1  4  0 10  2  8  5  7  3 11  9];[0.2629040150240275, 0.3022523444554299, 0.2597383037589777, 0, 0.3022523444554299, 0.2387100384161167, 0.38892560813397203, 0, 0.2597383037589777, 0, 0.26038921810140975, 0, 0.5726203302385322, 1];[13, 12, 10];3;161;[13 12 10  0  4  1  2  3  7  6  5  8 11  9];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.26038921810140975, 0, 0.5726203302385322, 1];[13, 12, 10];3;211;[13 12 10  0  4  1  2  3  7  6  5  8 11  9];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.26038921810140975, 0, 0.5726203302385322, 1]
14099;14;14;[13, 2];2;56;[13  2  4  9 12  7  6  3  1  8 10  0  5 11];[0, 0.36668370734506994, 0.6004339662642851, 0.4243634051626988, 0.6004339662642851, 0, 0.4244219868580848, 0.4923771593862681, 0.32791249183994153, 0.594278226264005, 0.2764385213668223, 0, 0.5743812067584754, 1];[13, 2];2;8305;[13  6  8  0  4  2  9 12  7  1  3 10  5 11];[0.6898728814319446, 0.47583219993276954, 0.6004339662642851, 0.4243634051626988, 0.6004339662642851, 0, 0.7246749899322824, 0.4923771593862681, 0.7141887768018927, 0.594278226264005, 0.2764385213668223, 0, 0.5743812067584754, 1];[13, 2];2;16548;[13  3  2  6  8  0  1 11  5  4  9 12  7 10];[0.6898728814319446, 0.682507154423999, 0.779059083798165, 0.8127060373939651, 0.6004339662642851, 0.6245931392612527, 0.7246749899322824, 0.4923771593862681, 0.7141887768018927, 0.594278226264005, 0.2764385213668223, 0.6280738883772413, 0.5743812067584754, 1];[13, 2];2;1234;[13  0  2  3 12  6  8  7 10  1  5  9  4 11];[0.9124253261993752, 0.682507154423999, 0.8246482566317178, 0.8127060373939651, 0, 0.6245931392612527, 0.7246749899322824, 0.7099480940208408, 0.7141887768018927, 0.594278226264005, 0.6993007603333082, 0, 0.7769992754837588, 1]


==> results/lane_shift_short_narrow_combined_responsibility_multiple_explanations_results_10.csv <==
obstacles,discrete,distance
0.1,0.0,0.0
0.2,0.0,0.15
0.3,0.025,0.2791666666666667
0.4,0.03333333333333333,0.35297619047619044
0.5,0.1375,0.4142857142857143
0.6,0.15625,0.4314285714285715
0.7,0.3104166666666667,0.5039285714285714
0.8,0.5160714285714285,0.6358333333333334
0.9,0.6196428571428572,0.7673809523809524
1.0,1.0,1.0


==> results/lane_shift_short_narrow_combined_responsibility_multiple_explanations_results_11.csv <==
obstacles,discrete,distance
0.09090909090909091,0.0,0.0
0.18181818181818182,0.0,0.010096153846153847
0.2727272727272727,0.0,0.20646520146520148
0.36363636363636365,0.0125,0.34113782051282054
0.45454545454545453,0.025,0.36484813797313803
0.5454545454545454,0.028125,0.40996413308913315
0.6363636363636364,0.06215277777777778,0.47508318070818073
0.7272727272727273,0.2179563492063492,0.5679838217338217
0.8181818181818182,0.5496642246642247,0.6714995421245421
0.9090909090909091,0.7495619658119659,0.8026877289377291
1.0,1.0,1.0


==> results/lane_shift_short_narrow_combined_responsibility_multiple_explanations_results_12.csv <==
obstacles,discrete,distance
0.08333333333333333,0.0,0.0
0.16666666666666666,0.0,0.15
0.25,0.0,0.3091269841269841
0.3333333333333333,0.0,0.4162698412698413
0.4166666666666667,0.0,0.4375396825396825
0.5,0.004347826086956522,0.4680317460317459
0.5833333333333334,0.02334782608695652,0.4966639924085575
0.6666666666666666,0.07534782608695652,0.5280885955831607
0.75,0.14369565217391306,0.592412251395947
0.8333333333333334,0.3274295125164691,0.7115199981178242
0.9166666666666666,0.5935252368404542,0.8537209439111614
1.0,1.0,1.0


==> results/lane_shift_short_narrow_combined_responsibility_multiple_explanations_results_13.csv <==
obstacles,discrete,distance
0.07692307692307693,0.0,0.0
0.15384615384615385,0.0,0.05416666666666666
0.23076923076923078,0.0,0.1125
0.3076923076923077,0.0,0.13091771606003105
0.38461538461538464,0.0,0.14314750240272062
0.46153846153846156,0.007320804195804195,0.16697008912971908
0.5384615384615384,0.016289960039960038,0.20754583730627368
0.6153846153846154,0.02462329337329337,0.2506564095297492
0.6923076923076923,0.04962329337329337,0.3269595063380642
0.7692307692307693,0.17821928071928073,0.4427726831201689
0.8461538461538461,0.3232234432234432,0.5815897673641981
0.9230769230769231,0.5167193223443223,0.7735862710186713
1.0,1.0,1.0


==> results/lane_shift_short_narrow_combined_responsibility_multiple_explanations_results_14.csv <==
obstacles,discrete,distance
0.07142857142857142,0.0,0.0
0.14285714285714285,0.0,0.10454545454545454
0.21428571428571427,0.0,0.15826959247648903
0.2857142857142857,0.0,0.21158538195017323
0.35714285714285715,0.003125,0.269733415432572
0.42857142857142855,0.05479166666666667,0.27820082494124343
0.5,0.05645833333333333,0.33628382691597963
0.5714285714285714,0.09124188311688311,0.3541054030913177
0.6428571428571429,0.11713537687802393,0.4034962107006785
0.7142857142857143,0.22300163752369634,0.4589506451810351
0.7857142857142857,0.2732625348554608,0.5308681477895141
0.8571428571428571,0.36706172245979546,0.7066241296239494
0.9285714285714286,0.6786413426190036,0.8451003910191817
1.0,1.0,1.0


==> results/lane_shift_short_narrow_runs_results.csv <==
obstacles,exhaustive,discrete_50,discrete_100,euclidean_50,euclidean_100
10,1024,627.0,658.0,316.0,395.0
11,2048,945.0,1000.0,336.0,229.0
12,4096,2227.0,2677.0,972.0,1005.0
13,8192,5249.0,5465.0,1438.0,851.0
14,16384,10149.0,9242.0,2057.0,1036.0


==> results/lane_shift_short_wide_combined_exhaustive_observed_results.csv <==
ctx_idx;num_of_obstacles;explanation;explanation_size;runs
15000;10;[0, 6, 7];3;87
15001;10;[1, 8, 9];3;120
15002;10;[0, 1, 7, 8];4;202
15003;10;[0, 8, 9];3;92
15004;10;[1, 6, 7, 8, 9];5;582
15005;10;[0, 5, 7, 8];4;254
15006;10;[1, 2, 3, 4, 6, 7, 8];7;939
15007;10;[6, 7, 8, 9];4;386
15008;10;[6, 7, 8];3;173
15009;10;[7, 8, 9];3;176
15010;10;[3, 6, 7];3;151
15011;10;[0, 1, 2, 3, 4, 5, 6, 7, 8, 9];10;1024
15012;10;[0, 2, 3, 4, 5, 6, 7, 8, 9];9;1022
15013;10;[3, 5, 6, 7, 8, 9];6;847
15014;10;[1, 8, 9];3;120
15015;10;[0, 5, 7, 9];4;255
15016;10;[4, 6, 7, 8];4;378
15017;10;[4, 7, 8, 9];4;381
15018;10;[7, 8, 9];3;176
15019;10;[1, 8, 9];3;120
15020;11;[3, 4, 9, 10];4;507
15021;11;[8, 9];2;65
15022;11;[2, 6, 7, 9];4;484
15023;11;[1, 9, 10];3;148
15024;11;[6, 7, 8];3;223
15025;11;[8, 9];2;65
15026;11;[6, 7, 8, 10];4;559
15027;11;[0, 5, 6, 7, 8, 10];6;1272
15028;11;[7, 8, 9, 10];4;562
15029;11;[0, 2, 3, 5, 8, 10];6;1174
15030;11;[1, 3, 4, 9, 10];5;843
15031;11;[2, 3, 4, 6, 7, 8];6;1413
15032;11;[0, 6, 8, 9];4;346
15033;11;[4, 7, 8];3;207
15034;11;[0, 9, 10];3;112
15035;11;[1, 7, 8, 9];4;433
15036;11;[5, 9, 10];3;222
15037;11;[3, 5, 7, 8, 10];5;996
15038;11;[0, 6, 8, 9];4;346
15039;11;[7, 9, 10];3;231
15040;12;[2, 6, 10, 11];4;658
15041;12;[0, 1, 8, 10, 11];5;913
15042;12;[1, 9, 10, 11];4;584
15043;12;[2, 9, 11];3;214
15044;12;[1, 9, 10];3;177
15045;12;[8, 9, 10];3;296
15046;12;[6, 8, 9, 11];4;787
15047;12;[8, 9, 10];3;296
15048;12;[5, 9, 10, 11];4;779
15049;12;[9, 10, 11];3;299
15050;12;[2, 4, 10, 11];4;633
15051;12;[5, 10, 11];3;279
15052;12;[8, 10, 11];3;298
15053;12;[10, 11];2;79
15054;12;[0, 4, 5, 6];4;409
15055;12;[2, 5, 7, 8, 9];5;1436
15056;12;[10, 11];2;79
15057;12;[1, 7, 8, 10];4;576
15058;12;[1, 9, 11];3;178
15059;12;[7, 8, 9];3;290
15060;13;[1, 2, 4, 5, 9];5;1628
15061;13;[0, 2, 3, 4, 7, 8, 10];7;4596
15062;13;[6, 8, 9, 10];4;1069
15063;13;[0, 5, 11, 12];4;563
15064;13;[10];1;12
15065;13;[4, 5, 9, 11, 12];5;2288
15066;13;[0, 8, 9, 11];4;590
15067;13;[0, 10, 11, 12];4;598
15068;13;[1, 9, 10, 11, 12];5;1918
15069;13;[11, 12];2;92
15070;13;[6, 8, 10];3;350
15071;13;[2, 8, 9, 10, 11];5;2124
15072;13;[7, 9, 10];3;363
15073;13;[6, 10, 12];3;357
15074;13;[10, 11, 12];3;378
15075;13;[0, 9, 10, 11];4;595
15076;13;[1, 10, 11];3;211
15077;13;[0, 3, 8, 10, 11];5;1456
15078;13;[0, 8, 9, 10, 11];5;1584
15079;13;[1, 10, 11, 12];4;763
15080;14;[4, 11, 12];3;384
15081;14;[9, 10, 11];3;461
15082;14;[1, 4, 10, 11];4;887
15083;14;[1, 10, 11, 12];4;973
15084;14;[1, 4, 7, 8, 9];5;2521
15085;14;[7, 9, 11, 13];4;1451
15086;14;[6, 7, 8, 10];4;1403
15087;14;[5, 6, 7, 8];4;1346
15088;14;[0, 11, 12];3;182
15089;14;[0, 10, 11, 12];4;753
15090;14;[2, 11, 12, 13];4;1141
15091;14;[8, 9, 10, 11, 12];5;3468
15092;14;[0, 3, 9, 10];4;627
15093;14;[0, 4, 7, 9, 11, 12];6;4613
15094;14;[0, 9, 12, 13];4;752
15095;14;[11, 13];2;105
15096;14;[4, 5, 9, 11];4;1281
15097;14;[0, 3, 6, 7, 8];5;1921
15098;14;[2, 9, 11, 12];4;1135
15099;14;[9, 10, 11];3;461


==> results/lane_shift_short_wide_combined_responsibility_discrete_discrete_sampling_results.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
15000;10;10;[6, 0, 7];3;314;[1 3 6 5 2 0 4 7 8 9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25];[0, 6, 7];3;235;[0 1 3 4 6 5 7 9 2 8];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[5, 4, 7];3;285;[5 0 3 1 6 4 7 9 2 8];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5, 0.5, 0.3333333333333333, 0.5];[6, 0, 7];3;464;[6 5 0 1 4 7 9 3 2 8];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 1.0, 0.5, 0.3333333333333333, 0.5]
15001;10;10;[1, 9, 8];3;87;[1 4 9 8 6 5 2 0 7 3];[0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5];[1, 8, 9];3;364;[1 2 3 4 7 8 9 0 5 6];[0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5];[1, 8, 9];3;414;[1 2 3 4 7 8 9 0 5 6];[0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5];[1, 8, 9];3;464;[1 2 3 4 7 8 9 0 6 5];[0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5]
15002;10;10;[6, 0, 7, 8, 4];5;87;[6 0 7 8 4 3 9 1 2 5];[0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 1.0, 0.5, 0.5, 0.3333333333333333];[6, 7, 2, 8];4;137;[6 0 7 2 8 3 4 1 9 5];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.2, 1.0, 0.5, 0.5, 0.3333333333333333];[6, 7, 2, 8];4;220;[6 0 7 2 9 8 3 1 4 5];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.5, 0.5, 0.5];[6, 7, 2, 8];4;270;[6 0 7 2 9 8 3 1 4 5];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.5, 0.5, 0.5]
15003;10;10;[2, 9, 8];3;314;[7 1 5 2 6 0 9 8 4 3];[0.3333333333333333, 0.5, 0.5, 0.25, 0.25, 0.5, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333];[2, 8, 9];3;1134;[7 1 4 2 5 6 8 3 0 9];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333];[0, 8, 9];3;1184;[7 0 2 1 5 4 6 8 3 9];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333];[2, 8, 9];3;1234;[1 7 2 0 3 4 5 6 8 9];[0.5, 1.0, 0.5, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5, 0.5]
15004;10;10;[3, 6, 9, 8, 7];5;1084;[0 2 3 4 6 5 9 8 7 1];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[3, 6, 9, 8, 7];5;1134;[0 2 3 4 6 5 9 8 7 1];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[3, 6, 9, 8, 7];5;1184;[0 2 3 4 6 5 9 8 7 1];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[3, 6, 9, 8, 7];5;1234;[0 2 3 4 6 5 9 8 7 1];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5]
15005;10;10;[4, 8, 5, 7];4;571;[4 8 2 0 3 5 6 1 7 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25];[4, 8, 5, 7];4;621;[4 8 2 0 3 5 6 1 7 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25];[4, 8, 5, 7];4;671;[4 8 2 0 3 5 6 1 7 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25];[3, 7, 5, 8];4;270;[3 7 5 4 9 8 2 1 6 0];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5]
15006;10;10;[1, 2, 4, 6, 8, 7, 3];7;1084;[0 1 2 4 6 8 9 5 7 3];[0.5, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5];[1, 2, 4, 6, 8, 3, 7];7;1134;[0 1 2 4 6 8 9 3 7 5];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5];[1, 2, 4, 6, 8, 3, 7];7;1184;[0 1 2 4 6 8 9 3 7 5];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5];[1, 2, 3, 4, 6, 7, 8];7;1234;[0 1 2 3 4 6 7 8 9 5];[0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5]
15007;10;10;[6, 9, 8, 7];4;1084;[1 6 9 8 3 4 2 0 7 5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5];[6, 9, 8, 7];4;1134;[1 2 3 6 9 8 0 4 7 5];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5];[6, 8, 9, 7];4;1184;[0 1 2 3 6 8 9 4 7 5];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5];[6, 9, 8, 7];4;1234;[5 0 2 1 3 6 9 8 7 4];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5]
15008;10;10;[7, 8, 6];3;1084;[7 8 3 0 6 4 9 1 2 5];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 1.0, 1.0, 0.5];[7, 8, 6];3;1134;[7 8 3 0 6 4 9 1 2 5];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 1.0, 1.0, 0.5];[7, 8, 6];3;1184;[7 8 3 0 6 4 9 1 2 5];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 1.0, 1.0, 0.5];[7, 8, 6];3;1234;[7 5 8 0 4 3 6 1 9 2];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5, 1.0, 1.0, 0.5]
15009;10;10;[7, 8, 9];3;571;[7 5 0 1 3 2 6 8 9 4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 8, 9];3;1134;[7 5 0 1 3 2 4 6 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 8, 9];3;1184;[7 5 0 1 3 2 4 6 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 8, 9];3;1234;[6 7 4 5 3 2 1 0 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333]
15010;10;10;[4, 6, 5];3;120;[0 1 2 4 6 5 7 8 3 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[5, 4, 6];3;621;[1 5 7 8 3 2 4 0 6 9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[7, 3, 6];3;414;[1 0 7 5 3 2 4 6 8 9];[0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[4, 6, 5];3;270;[1 0 2 4 6 5 7 3 8 9];[0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
15011;10;10;[3, 6, 9, 8, 5, 4, 2, 1, 7, 0];10;1084;[3 6 9 8 5 4 2 1 7 0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5];[1, 3, 6, 4, 9, 8, 2, 0, 7, 5];10;1134;[1 3 6 4 9 8 2 0 7 5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5];[9, 0, 3, 1, 6, 5, 8, 4, 7, 2];10;1184;[9 0 3 1 6 5 8 4 7 2];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0];[9, 0, 3, 1, 6, 5, 8, 4, 7, 2];10;1234;[9 0 3 1 6 5 8 4 7 2];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0]
15012;10;10;[3, 4, 7, 2, 9, 8, 6, 5, 0];9;1084;[3 4 7 2 9 8 6 1 5 0];[0.25, 0.25, 0.5, 1.0, 1.0, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5];[3, 4, 2, 0, 7, 5, 9, 8, 6];9;621;[3 4 2 0 7 5 9 8 6 1];[0.5, 0.3333333333333333, 0.5, 1.0, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5];[3, 4, 2, 0, 7, 5, 9, 8, 6];9;671;[3 4 2 0 7 5 9 8 6 1];[0.5, 0.3333333333333333, 0.5, 1.0, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5];[0, 3, 4, 2, 7, 8, 9, 6, 5];9;1234;[0 3 4 2 7 8 9 1 6 5];[1.0, 0.3333333333333333, 0.5, 1.0, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5]
15013;10;10;[6, 5, 3, 8, 7, 9];6;1084;[1 6 5 4 0 3 8 2 7 9];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25];[6, 5, 3, 8, 9, 7];6;1134;[1 6 5 4 3 2 0 8 9 7];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333];[3, 5, 6, 7, 9, 8];6;1184;[3 1 5 4 6 7 9 8 0 2];[0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[3, 5, 6, 7, 9, 8];6;1234;[3 4 5 1 6 7 9 8 0 2];[0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 1.0, 0.5, 0.5, 0.5, 0.5, 0.5]
15014;10;10;[1, 9, 8];3;314;[1 9 6 0 7 5 8 2 4 3];[0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[1, 9, 8];3;137;[0 1 9 8 5 6 2 3 7 4];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[1, 9, 8];3;414;[0 1 9 8 4 5 2 3 7 6];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[1, 9, 8];3;464;[0 1 9 8 4 5 2 3 7 6];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
15015;10;10;[6, 5, 7, 9];4;571;[6 4 0 2 5 3 7 8 9 1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 5, 7, 9];4;1134;[0 3 6 4 2 1 5 7 8 9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 5, 7, 9];4;1184;[0 1 3 4 6 2 5 7 8 9];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 0, 9, 5];4;1234;[7 0 2 1 3 4 6 9 5 8];[0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.5]
15016;10;10;[8, 7, 4, 6];4;571;[8 7 9 0 3 4 2 1 6 5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5];[8, 7, 4, 6];4;621;[8 7 9 0 3 4 2 1 6 5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5];[8, 7, 4, 6];4;671;[8 0 9 7 3 4 2 1 6 5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5];[8, 7, 4, 6];4;721;[8 0 9 7 3 4 2 1 6 5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5]
15017;10;10;[0, 2, 3, 7, 6, 8];6;120;[0 2 3 7 6 8 5 1 9 4];[0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333];[4, 7, 9, 8];4;364;[0 2 3 4 7 6 9 8 5 1];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5];[4, 7, 9, 8];4;414;[0 2 3 4 7 6 9 8 1 5];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.5, 0.5, 0.5, 0.5];[4, 7, 9, 8];4;464;[0 2 3 4 7 6 9 8 1 5];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.5, 0.5, 0.5, 0.5]
15018;10;10;[9, 8, 7];3;1084;[0 3 6 5 9 8 2 1 4 7];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 0.5];[7, 8, 9];3;1134;[0 3 6 5 7 8 9 1 4 2];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[7, 8, 9];3;1184;[0 2 3 4 6 5 7 8 9 1];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[8, 7, 9];3;1234;[8 0 2 1 4 5 6 3 7 9];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5]
15019;10;10;[9, 1, 8];3;1084;[2 9 3 1 7 5 8 4 6 0];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5];[8, 9, 1];3;1134;[8 3 5 2 6 7 9 4 1 0];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5];[8, 9, 1];3;1184;[8 3 5 2 6 7 9 4 1 0];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5];[8, 9, 1];3;1234;[6 8 4 3 5 7 9 2 1 0];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5, 1.0, 0.5]
15020;11;11;[3, 9, 10, 4];4;2109;[ 0  2  3  7  9  8  1  5 10  6  4];[0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333];[3, 9, 10, 4];4;2159;[ 0  2  3  7  9  8  1  5 10  6  4];[0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333];[3, 10, 9, 4];4;2209;[ 0  1  2  3  7 10  9  8  5  6  4];[0.5, 0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5];[9, 10, 3, 4];4;2259;[ 0  1  2  7  9 10  8  3  5  6  4];[1.0, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5]
15021;11;11;[8, 9];2;185;[ 0  8  7  4  9 10  3  1  6  5  2];[0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[8, 5, 4, 7];4;621;[ 6  0  8  2  5  4  7  1 10  9  3];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[8, 9];2;1184;[ 3  6  0  8  2  4  5  1  7  9 10];[0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[8, 9];2;270;[ 3  6  0  8  9  4  2  1  7  5 10];[0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
15022;11;11;[10, 7, 6, 9];4;2109;[10  8  0  1  4  5  2  3  7  6  9];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.5];[4, 9, 8, 7];4;621;[ 2  4  9  8 10  3  1  0  7  6  5];[0.25, 0.25, 0.5, 0.25, 0.5, 0.25, 0.25, 0.25, 0.5, 0.5, 0.5];[4, 9, 8, 7];4;220;[ 2  4  9  8 10  7  1  0  6  3  5];[0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5];[4, 8, 9, 7];4;721;[ 0  2  4  8  9 10  3  1  7  6  5];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5]
15023;11;11;[9, 1, 10];3;571;[ 7  5  9  1  4  3  6  2 10  8  0];[0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[6, 10, 9];3;235;[ 2  6  5  4  7 10  9  8  1  0  3];[0.25, 0.25, 1.0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 10, 9];3;2209;[ 2  3  6  0  5  4  7  8 10  9  1];[0.3333333333333333, 0.25, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 9, 10];3;2259;[ 2  3  6  1  0  4  5  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
15024;11;11;[8, 7, 6];3;120;[ 0  8  3  2  7  6  9  5 10  4  1];[0.5, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25];[6, 8, 7];3;137;[ 0  6  9  8  7  5  3  2  4  1 10];[0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25];[7, 6, 8];3;170;[ 0  7  6  8  9  2  3  1  5  4 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.25];[7, 6, 8];3;220;[ 0  7  6  8  9  2  3  1  5  4 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.25]
15025;11;11;[8, 9];2;571;[ 0  2  5  8  9  4  3  1  7  6 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[9, 8];2;364;[ 0  2  5  4  7 10  9  8  6  3  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 8];2;414;[ 0  2  5  4  7 10  9  8  6  3  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 9];2;1234;[ 0  2  3  4  6  5  7  8 10  9  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
15026;11;11;[7, 6, 8, 10];4;2109;[ 3  2  7  4  0  1  5  6  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.2];[7, 6, 8, 10];4;2159;[ 3  2  7  4  9  0  5  1  6  8 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[7, 6, 8, 10];4;2209;[ 3  2  5  4  7  9  0  1  6  8 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[6, 7, 8, 10];4;2259;[ 3  2  5  4  6  7  9  0  1  8 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
15027;11;11;[1, 7, 9, 8, 5, 6];6;2109;[ 1  7  9  8 10  5  4  0  6  3  2];[0.3333333333333333, 0.5, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5];[1, 7, 8, 9, 5, 6];6;2159;[ 1  4  7  8  9 10  5  0  6  3  2];[0.3333333333333333, 0.5, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5];[9, 1, 7, 8, 5, 6];6;2209;[ 9  1  7  4  8 10  5  0  6  3  2];[0.3333333333333333, 0.5, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5];[9, 1, 6, 7, 8, 5];6;2259;[ 9  1  6  2  7 10  8  4  5  3  0];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 1.0, 0.5]
15028;11;11;[10, 9, 7, 8];4;2109;[ 3  6  5  4 10  9  2  1  7  0  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.5];[10, 9, 7, 8];4;2159;[ 3  6  5  4 10  9  2  1  7  0  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.5];[10, 9, 7, 8];4;2209;[ 0  2  3  4  6  5 10  9  7  1  8];[1.0, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.5];[10, 9, 7, 8];4;2259;[ 0  2  3  4  6  5 10  9  7  1  8];[1.0, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.5]
15029;11;11;[0, 5, 3, 8, 10, 2];6;2109;[ 0  5  3  1  7  6  9  8 10  2  4];[0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 3, 5, 8, 2, 10];6;2159;[ 9  0  3  1  6  5  8  7  4  2 10];[0.5, 0.5, 0.25, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.25];[0, 3, 5, 8, 2, 10];6;2209;[ 9  0  3  1  6  5  8  7  4  2 10];[0.5, 0.5, 0.25, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.25];[0, 3, 5, 2, 8, 10];6;2259;[ 9  0  3  1  6  5  4  2  7  8 10];[0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333]
15030;11;11;[1, 3, 4, 9, 10];5;2109;[ 0  1  2  3  4  5  6  9  7  8 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2];[1, 3, 4, 9, 10];5;2159;[ 0  1  2  3  4  5  6  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 1, 4, 3, 10];5;2209;[ 0  9  2  1  4  5  6  3  7  8 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[1, 9, 4, 3, 10];5;2259;[ 0  1  9  2  4  5  6  3  7  8 10];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
15031;11;11;[4, 2, 7, 6, 8, 3];6;571;[ 0  4  2  1  7  6  8  3  5  9 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[7, 6, 4, 3, 2, 8];6;1134;[ 0  7  6  4 10  3  1  2  5  8  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5];[6, 4, 7, 3, 2, 8];6;1184;[ 0  1  6  4  7 10  3  2  5  8  9];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[6, 4, 7, 9, 8, 5, 3];7;1234;[ 0  1  6  4  7 10  9  8  5  3  2];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5]
15032;11;11;[0, 8, 6, 9];4;571;[ 0  8  3  2  6 10  9  4  7  5  1];[0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333];[0, 9, 8, 6];4;170;[ 0  3  9  8  4  6  1  2 10  7  5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[0, 9, 8, 6];4;1184;[ 0  3  7  4  9 10  8  2  1  6  5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5];[0, 9, 8, 6];4;1234;[ 0  3  7  4  9 10  8  2  1  6  5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5]
15033;11;11;[4, 7, 8];3;2109;[ 3  2  6 10  0  4  7  1  9  8  5];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5];[4, 7, 8];3;2159;[ 1  2  3  6 10  9  0  4  7  5  8];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[4, 7, 8];3;2209;[ 0  1  2  3  4  6 10  9  7  5  8];[0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[4, 7, 8];3;2259;[ 3  0  1  2  4  6  7  9 10  5  8];[0.5, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 0.5]
15034;11;11;[1, 9, 10];3;2109;[ 6  4  1  2  5  9  3  0 10  8  7];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.2, 0.25, 0.3333333333333333, 0.25];[1, 9, 10];3;2159;[ 1  2  3  4  6  5  8  9  7  0 10];[0.25, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.25];[1, 10, 9];3;2209;[ 1  0  2  3  4  5  6  8 10  7  9];[0.5, 1.0, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[1, 10, 9];3;2259;[ 1  4  2  0  3  5  7  8 10  9  6];[0.5, 1.0, 0.5, 0.5, 1.0, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5]
15035;11;11;[1, 8, 7, 9];4;1084;[ 1  2  3  4  6  5  8  0  7  9 10];[0.2, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.2];[1, 7, 8, 9];4;2159;[ 1  4  7  0  3  2  5  6  8 10  9];[0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333];[1, 7, 8, 9];4;2209;[ 1  4  7 10  3  2  5  0  6  8  9];[0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5];[1, 7, 9, 8];4;2259;[ 1  3  6  4  7 10  9  8  5  2  0];[0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5]
15036;11;11;[5, 10, 9];3;1084;[ 1  3  5  4  6 10  9  8  7  2  0];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[5, 9, 10];3;2159;[ 0  2  1  3  4  5  6  7  8  9 10];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 5, 9];3;2209;[ 0  1  2 10  4  5  6  3  7  8  9];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[10, 5, 9];3;2259;[ 0  1  2 10  4  5  6  3  7  8  9];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
15037;11;11;[5, 7, 8, 10, 3];5;2109;[ 0  1  2  4  6  5  7  8 10  3  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[3, 7, 8, 10, 5];5;2159;[ 3  2  1  0  7  6  9  8 10  5  4];[0.3333333333333333, 0.3333333333333333, 1.0, 1.0, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 5, 7, 8, 10];5;2209;[ 3  2  1  0  5  6  7  8 10  9  4];[0.3333333333333333, 0.3333333333333333, 1.0, 1.0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 7, 10, 8, 5];5;2259;[ 3  2  6  7 10  9  0  1  8  5  4];[0.3333333333333333, 0.3333333333333333, 1.0, 1.0, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5]
15038;11;11;[0, 8, 6, 9];4;2109;[ 2  5  1  0  3  4  7  8 10  6  9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[0, 8, 6, 9];4;2159;[ 2  5  1  0  3  4  7  8 10  6  9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[9, 3, 6, 8];4;1184;[ 1  2  5  4  7  9  3  0  6  8 10];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[9, 3, 6, 8];4;1234;[ 1  2  5  4  7  9  3  0  6  8 10];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
15039;11;11;[8, 10, 9];3;2109;[ 1  2  8  3 10  5  4  0  7  6  9];[0.25, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333];[8, 10, 9];3;2159;[ 1  2  8  0  4  5  7  3 10  9  6];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 10, 9];3;2209;[ 1  2  7  8 10  4  3  0  6  5  9];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5];[7, 9, 10];3;270;[ 1  2  7  8  9 10  3  0  6  5  4];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5]
15040;12;12;[2, 6, 10, 11];4;4158;[ 0  1  2  3  4  6  7  8 10  9 11  5];[0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[4, 9, 11, 10];4;4208;[ 1  4  9  8 11  3  2  0  7  6  5 10];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[2, 6, 10, 11];4;4258;[ 1  2  3  4  6  5  9  8 10 11  7  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 6, 10, 11];4;4308;[ 0  1  2  3  4  5  6  7  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
15041;12;12;[0, 2, 8, 10, 11];5;4158;[ 0  2  3  4  7  5  9  8 10  1  6 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[0, 1, 8, 10, 11];5;4208;[ 0  1  2  3  4  5  7  8 10  9 11  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 1, 8, 10, 11];5;4258;[ 0  1  2  3  4  5  7  8 10  9 11  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 1, 8, 10, 11];5;4308;[ 0  1  2  3  4  5  6  7  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
15042;12;12;[6, 7, 10, 11, 4];5;1084;[ 6  7  5  8 10  3  2  0 11  4  1  9];[0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25];[6, 7, 11, 10, 4];5;1134;[ 0  3  6  5  7 11 10  8  2  4  9  1];[0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[1, 10, 9, 11];4;2209;[ 0  1  2  3  5  6  7  8 10  9 11  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 9, 10, 11];4;4308;[ 0  1  2  3  4  5  6  7  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
15043;12;12;[2, 11, 9];3;1084;[ 1  0  2  6 11  9  3  4  7  5  8 10];[0.3333333333333333, 1.0, 0.3333333333333333, 0.2, 0.2, 0.2, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333];[7, 9, 11];3;1134;[ 1  7  4  5  3  2  0  6  9 11  8 10];[0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333];[7, 9, 11];3;4258;[ 1  7  4  0  5  9  3  2  6  8 11 10];[0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333];[7, 9, 11];3;4308;[ 1  7  4  0  5 10  9  8  6  3  2 11];[0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 0.3333333333333333]
15044;12;12;[2, 9, 10];3;185;[ 2  4  5  9 10 11  6  1  7  3  0  8];[0.2, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 9, 10];3;364;[ 2  4  5  9 10 11  3  0  7  6  1  8];[0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 10, 9];3;414;[ 0  1  2  4  5 10  9  8 11  7  3  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 9, 10];3;2259;[ 2  7  1  0  3  4  5  6  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
15045;12;12;[10, 9, 8];3;4158;[ 2  6  5  4 10 11  3  1  7  0  9  8];[0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[9, 8, 10];3;2159;[ 2  9  1  0  4  5  6  3  7  8 10 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[9, 8, 10];3;2209;[ 2  9  1  0  4  5  6  3  7  8 10 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[9, 8, 10];3;4308;[ 0  1  2  9 11  5  4  3  7  6  8 10];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
15046;12;12;[9, 6, 11, 8];4;2109;[ 0  9  3  1  7  6 11  5  4  2  8 10];[0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333];[9, 8, 11, 6];4;1134;[ 0  1  7  5  9  8  4  3 11  6  2 10];[0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.3333333333333333];[8, 9, 6, 11];4;2209;[ 3  0  1  5  7  8  9  4 10  6 11  2];[0.5, 0.5, 0.25, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[11, 9, 8, 6];4;1234;[ 3  0  1  5  7 11  9  8  4  6 10  2];[0.5, 0.5, 0.25, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5]
15047;12;12;[8, 10, 9];3;4158;[ 1  5  2  8  3  4  6  0 10  9 11  7];[0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25];[10, 8, 9];3;4208;[ 1  5  2  0  4 11 10  8  3  6  9  7];[0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[9, 8, 10];3;671;[ 1  5  2  0  6  4  9  8 10 11  7  3];[0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 8, 10];3;2259;[ 1  5  7 11  4  2  6  0  9  8 10  3];[0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
15048;12;12;[8, 11, 9, 10];4;4158;[ 0  8 11  1  4  5  2  3  7  6  9 10];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[7, 11, 9, 10];4;4208;[ 0  1  3  4  7  8 11  2  6  5  9 10];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[5, 11, 9, 10];4;4258;[ 0  1  2  3  4  5  7  8 11  6  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[11, 8, 10, 9];4;4308;[11  8  0  1  4  5  2  3  7  6 10  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5]
15049;12;12;[10, 9, 11];3;314;[ 0  3  2  7  6 10  9 11  4  5  1  8];[0.5, 0.2, 0.3333333333333333, 0.5, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25];[11, 10, 9];3;4208;[ 0  3  1  2  5  6  7 11 10  4  9  8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[10, 11, 9];3;4258;[ 0  3  1  2  4  5  6  7  8 10 11  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[10, 11, 9];3;4308;[ 0  3  1  2  4  5  6  7  8 10 11  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
15050;12;12;[11, 6, 5, 10];4;1084;[ 0 11  6  2  8  7  5  4  9 10  1  3];[0.5, 0.2, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5];[11, 2, 4, 10];4;4208;[ 0 11  3  2  6  9  8  7  5  4 10  1];[0.5, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5];[11, 2, 4, 10];4;4258;[ 0 11  3  2  7  6  8  4  9  5 10  1];[0.5, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5];[11, 2, 4, 10];4;4308;[ 0 11  3  2  7  6  8  4  9  5 10  1];[0.5, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5]
15051;12;12;[8, 11, 10];3;120;[ 2  8  6  3 11 10  9  5  7  4  1  0];[0.2, 0.2, 0.5, 0.25, 0.2, 0.25, 0.25, 0.2, 0.5, 0.25, 0.25, 0.25];[8, 11, 10];3;1134;[ 2  3  8  4 11  5  6  0  9 10  7  1];[0.25, 0.14285714285714285, 1.0, 0.5, 0.3333333333333333, 0.25, 0.25, 0.16666666666666666, 0.5, 0.25, 0.25, 0.3333333333333333];[8, 11, 10];3;4258;[ 2  3  8  6 11  4  0  1  7  5  9 10];[0.25, 0.25, 1.0, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333];[8, 11, 10];3;4308;[ 2  3  8  6 11  4  0  1  7  5  9 10];[0.25, 0.25, 1.0, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333]
15052;12;12;[8, 10, 11];3;1084;[ 0  1  2  4  7  5  9  8 10 11  6  3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 10, 11];3;2159;[ 0  1  2  3  4  5  7  8 10  9 11  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 10, 11];3;4258;[ 0  1  2  3  4  5  6  7  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 10, 11];3;4308;[ 3  4  1  0  2  5  6  7  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
15053;12;12;[11, 10];2;185;[11  0  2  1  4  7 10  3  9  5  8  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 1.0];[11, 10];2;4208;[11  0  2  1  4  5  6  3  7  8 10  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 1.0];[11, 10];2;161;[11  0 10  1  4  5  2  3  7  6  9  8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0];[11, 10];2;211;[11  0 10  1  4  5  2  3  7  6  9  8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0]
15054;12;12;[4, 5, 6, 0];4;314;[ 3  4  8  1  2  5  6  0  7  9 10 11];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25];[4, 5, 0, 6];4;2159;[ 1  2  3  4  5  8 10  0  7  6  9 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[4, 5, 6, 0];4;2209;[ 1  2  3  4  7  5 10  8  6  0  9 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[0, 5, 4, 6];4;4308;[ 0  1  3  5 11  2  7  4  9  8 10  6];[0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
15055;12;12;[2, 8, 7, 9, 5];5;2109;[ 3  2  8  1  4  7  9  0 10  5  6 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.2];[8, 7, 4, 9, 10];5;2159;[ 1  2  3  8 11  7  4  0  9 10  6  5];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[8, 7, 4, 9, 10];5;2209;[ 1  2  3  8 11  7  4  0  9 10  6  5];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[8, 7, 4, 9, 10];5;2259;[11  1  3  2  8  7  4  0  9 10  6  5];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0]
15056;12;12;[10, 11];2;4158;[ 1  2  6  5  7 10  9  8  0  3  4 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2];[10, 11];2;4208;[ 1  2  6  5  7 10  9  8  4  3  0 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[10, 11];2;2209;[ 1  2  3  4  6  5  7  8 10  9 11  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[11, 10];2;4308;[ 2 11  1  0  4  5  6  3  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
15057;12;12;[2, 7, 8, 10];4;4158;[ 2  4 11  1  3  5  6  0  7  8  9 10];[0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[2, 7, 8, 10];4;4208;[ 0  2  3  4 11  9  1  5  7  6  8 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[1, 7, 10, 8];4;4258;[ 0  1  2  3  4  6  7  9 11 10  5  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 7, 10, 8];4;4308;[ 0  1  2  3  4  6  7  9 11 10  5  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
15058;12;12;[4, 11, 9];3;4158;[ 2  4  6  0  5  3  7  8 11  9  1 10];[0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.25];[9, 4, 11];3;4208;[ 3  2  5  8  9  4  6  0  7  1 11 10];[0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.2, 0.25];[9, 4, 11];3;4258;[ 3  2  5  8  9  4  0  1  7  6 10 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[9, 4, 11];3;4308;[ 3  2  5  8  9  4  0  1  7  6 10 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
15059;12;12;[8, 9, 7];3;1084;[ 1  3  5  8 11 10  9  0  6  7  2  4];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 9, 7];3;621;[ 1  3  5  8 11 10  9  0  7  6  4  2];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 8, 7];3;1184;[ 1  2  3  4  5 10  9  8 11  7  0  6];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 8, 7];3;1234;[ 1  2  3  4  5 10  9  8 11  7  0  6];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
15060;13;13;[2, 9, 4, 5, 1];5;2109;[ 2  9 11  0  4  5  1  3  7  6  8 12 10];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25];[1, 2, 4, 5, 9];5;2159;[ 1  2  3  4  7  5  9  8 11  0  6 10 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[1, 2, 4, 5, 9];5;4258;[ 0  1  2  3  4  5  7  8 11  9 12  6 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[1, 2, 4, 5, 9];5;1234;[ 0  1  2  3  4  5  6  7  8  9 11 12 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
15061;13;13;[0, 3, 4, 7, 10, 8, 2];7;2109;[ 0  1  3  4  7 10  9  8  6  5  2 11 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[0, 3, 4, 7, 8, 10, 2];7;2159;[ 0  1  3  4  7  6  9  8 10  2  5 11 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[4, 8, 3, 0, 7, 10, 2];7;4258;[ 4  8  3  0  7  6  9  1 10 11  5  2 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[0, 4, 8, 3, 2, 10, 7];7;4308;[ 0  4  9  8  3  6  2  1 10  7 11  5 12];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25]
15062;13;13;[6, 8, 10, 9];4;4158;[ 0  1  2  3  4  6  7  8 11 10 12  9  5];[0.25, 0.25, 0.25, 0.25, 0.25, 0.16666666666666666, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25];[6, 8, 10, 9];4;8305;[ 2  6  1  0  3  4  5  7  8 10 11 12  9];[0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25];[6, 8, 10, 9];4;8355;[ 0  2  6 12  3  4  5  1  7  8 10  9 11];[0.5, 0.25, 0.5, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5];[6, 9, 10, 8];4;8405;[ 0  2  6  9 11 12  5  4 10  7  1  3  8];[0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5, 0.3333333333333333, 0.5, 0.5]
15063;13;13;[1, 3, 11, 12];4;4158;[ 1  3  0  2  4  5  6  8 10  9 11 12  7];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[1, 3, 11, 12];4;8305;[ 1  3  0  2  4  5  6  8 10  9 11  7 12];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[1, 3, 12, 11];4;4258;[ 1  3  0  2  4  5  6  8 12  9 10 11  7];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 3, 12, 11];4;4308;[ 1  2  3  4  5  0  6  8 12  9 10 11  7];[0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
15064;13;13;[10];1;8255;[ 3  2  7  5 12 11  0  1  6  4  9  8 10];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[10];1;8305;[ 5  2  4  3  7  1  0  6  8  9 10 11 12];[0.25, 0.25, 0.5, 0.3333333333333333, 0.5, 1.0, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25];[10];1;8355;[ 5  3  4  2  7  1 11  0  6  8  9 10 12];[0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 1.0, 0.25, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[10];1;8405;[ 5  3  4  2  7  1 10 11  6  0  9  8 12];[0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 1.0, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25]
15065;13;13;[5, 11, 4, 9, 12];5;8255;[ 0  2  6  5  7 11 10  8  4  3  1  9 12];[0.5, 0.2, 0.5, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2];[5, 4, 11, 9, 12];5;8305;[ 0  2  5  4  8 10 11  3  7  6  1  9 12];[0.5, 0.25, 0.5, 0.25, 0.5, 0.5, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[5, 4, 11, 9, 12];5;8355;[ 0  2  5  4  7 11 10  8  3  9  6  1 12];[0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25];[5, 4, 11, 9, 12];5;8405;[ 0  2  5  4  7 11 10  8  6  3  1  9 12];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25]
15066;13;13;[8, 0, 11, 9];4;8255;[10 12  8  0  2  1  5  3  6  7 11  4  9];[0.25, 0.25, 0.25, 0.2, 0.16666666666666666, 0.2, 0.2, 0.2, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.2, 0.3333333333333333];[8, 0, 9, 11];4;8305;[10 12  8  0  4  1  2  3  5  6  7  9 11];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333];[11, 8, 0, 9];4;8355;[ 1 11 10  8 12  0  2  3  7  6  5  4  9];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 11, 0, 9];4;8405;[ 1  4 10  8 12 11  2  0  7  6  5  3  9];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
15067;13;13;[0, 10, 11, 12];4;8255;[ 0  1  2  3  4  5  6  7  8  9 10 11 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[0, 10, 11, 12];4;8305;[ 0  1  3  4  6  5  9  8 10  2  7 11 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[0, 10, 11, 12];4;8355;[ 0  1  2  3  4  5  6  8 10  9 11  7 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[4, 10, 11, 12];4;8405;[ 4  9  2  0  3  5  6  1  7  8 10 11 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25]
15068;13;13;[1, 11, 10, 12, 9];5;8255;[ 1  6 11  3  7  5  8  0 10 12  4  2  9];[0.25, 0.3333333333333333, 0.2, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25];[1, 12, 11, 9, 10];5;8305;[ 1  2  6  5 12 11  9  8  7  4  0  3 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[1, 11, 9, 12, 10];5;8355;[ 0  1  2  4  6  5  7  8 11  9 12  3 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[9, 1, 10, 11, 12];5;8405;[ 3  9  1  0  4  5  6  2  7  8 10 11 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
15069;13;13;[12, 11];2;2109;[ 1  5  8  4  6  7  9  0 12 11 10  3  2];[0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[11, 12];2;8305;[ 1  3  5  4  6  7  8  2  0  9 10 11 12];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[12, 11];2;8355;[ 3  9  5  1  6  7  8  4 12  0 10 11  2];[0.25, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25];[12, 11];2;8405;[ 3  9  5  1  6  7  8  4 12  0 10 11  2];[0.25, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25]
15070;13;13;[6, 10, 8];3;4158;[ 0  3 12  1  5  6  9  2 10  4  7  8 11];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.2, 0.3333333333333333];[6, 8, 10];3;8305;[ 0  3  5  4  6 11 12  1  7  2  9  8 10];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[6, 10, 8];3;8355;[ 0  2  3  4  6  5 10  8 11 12  7  1  9];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 10, 8];3;8405;[ 0  2  3  4  6  5 10  8 11 12  7  1  9];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
15071;13;13;[8, 11, 9, 2, 10];5;8255;[ 6  8  4  1 12 11  9  5  3  7  0  2 10];[0.2, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0, 0.2, 1.0, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333];[8, 3, 1, 9, 10, 11];6;4208;[ 6  8  3  0  5  4  7  1 12  9 10 11  2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 3, 1, 9, 10, 11];6;4258;[ 6  8  3  0  5  4  7  1 12  9 10 11  2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 3, 1, 9, 10, 11];6;4308;[ 6  8  3  0  5  4  7  1 12  9 10 11  2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
15072;13;13;[7, 10, 9];3;4158;[ 3  2  6  4  7 10  9  8 12  5  1  0 11];[0.2, 0.2, 0.5, 0.5, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25];[7, 10, 9];3;2159;[ 3  2  7 10  8  5  0  1  6  4  9 12 11];[0.25, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.2, 0.25];[7, 10, 9];3;4258;[ 3  2  7 10  5  4  6  0 12  8  1  9 11];[0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.2, 0.3333333333333333];[7, 10, 9];3;8405;[ 3  2  7 10  5  4  6  0 11  8 12  1  9];[0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333]
15073;13;13;[6, 12, 10];3;8255;[ 0  1  3  4  6  5  7  8 12 11  2  9 10];[0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25];[6, 12, 10];3;8305;[ 3  2  6  4 11  9  0  1  7  5  8 12 10];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25];[10, 6, 12];3;8355;[ 2 10  3  0  6  9  8  4 11  7  1  5 12];[0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25];[10, 6, 12];3;4308;[ 2 10  1  0  4  5  6  3 12  8  9 11  7];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
15074;13;13;[11, 10, 12];3;571;[ 0  4 11  3  7  5 10  1 12  2  6  9  8];[0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.3333333333333333, 0.25];[11, 10, 12];3;621;[ 0  4 11  3  7  5 10  1 12  2  6  9  8];[0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.2, 0.2, 0.25, 0.3333333333333333, 0.25];[11, 10, 12];3;1184;[ 0  4 11  3  7  5  8  1 10 12  6  2  9];[0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25];[11, 12, 10];3;8405;[ 0  1  2  3  4  5  6  7  8  9 11 12 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
15075;13;13;[3, 9, 11, 10];4;4158;[ 3  2  5  9  0  4  7  1 12  8 11 10  6];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.16666666666666666, 0.25, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25];[3, 9, 10, 11];4;8305;[ 3  2  7  5  9  0  4  1  6  8 10 12 11];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25];[1, 9, 10, 11];4;8355;[ 1  2  6  4  3  0  5  7  9 10 11  8 12];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[1, 9, 10, 11];4;8405;[ 1  2  6  4  9  3  5  0  7 10 11  8 12];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25]
15076;13;13;[1, 10, 11];3;1084;[ 1  2 10  0  4  5  7  3 11  9 12  6  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25];[1, 10, 11];3;1134;[ 1  2 10  0  4  5  7  3 11  9 12  6  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25];[1, 10, 11];3;4258;[ 1  2  3  5 10 11  0  4  7  6  9 12  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[1, 10, 11];3;721;[ 1  2  3  5 10 12 11  0  7  6  4  9  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
15077;13;13;[5, 4, 8, 10, 11];5;4158;[ 2  5  7  0  3  1  4  6  8  9 10 11 12];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25];[8, 7, 11, 0, 10];5;4208;[ 9  8  1  2  7  5  3  4 11  0  6 10 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25];[8, 0, 3, 11, 10];5;8355;[ 9  8  0  1  4  5  2  3 11  7 12  6 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333];[8, 0, 3, 10, 11];5;8405;[ 9  8  0  1  4  5  2  3 12  7 10 11  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
15078;13;13;[0, 11, 10, 8, 9];5;8255;[ 0  3  5 11 10  4  6  2  8  1  7  9 12];[0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2];[4, 10, 11, 9, 8];5;4208;[ 4  0  5  3 10 11  6  2 12  7  9  8  1];[0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[4, 10, 11, 9, 8];5;4258;[ 4  0  5  3 10 11  6  2 12  7  9  8  1];[0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[4, 11, 10, 9, 8];5;8405;[ 4  5 11  0  6 10  9  3 12  7  1  2  8];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
15079;13;13;[1, 12, 11, 10];4;8255;[ 0  1  2  3  9  4  6  5 12 11  7  8 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.2, 0.3333333333333333, 0.2, 0.25, 0.25];[1, 11, 10, 12];4;8305;[ 0  1  2  3  4  5  6  9 11 10  7  8 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[1, 12, 10, 11];4;4258;[ 0  1  2  3  4  5  6  8 12  9 10 11  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 12, 10, 11];4;4308;[ 0  1  2  3  4  5  6  8 12  9 10 11  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
15080;14;14;[4, 11, 12];3;16448;[ 1  3  5  4  6  7 11  9 13  0 12  8  2 10];[0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.25, 0.3333333333333333];[4, 11, 12];3;16498;[ 0  1  2  3  4  5  6  7  9 11 13  8 12 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333];[4, 11, 12];3;8355;[ 0  1  2  3  4  5  6  7  9 11 13 12 10  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 11, 12];3;8405;[ 0  1  2  3  4  5  6  7  9 11 13 12 10  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
15081;14;14;[9, 10, 11];3;4158;[ 6  8  2  0  3  4  5  1  7  9 10 11 12 13];[0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.5, 0.2, 0.5, 0.2, 0.2, 0.2, 0.2, 0.2];[11, 9, 10];3;8305;[ 6  8  3  1 12 11  0  2  7  5  4  9 10 13];[0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.2, 0.5, 0.2, 0.5, 0.2, 0.2, 0.25, 0.3333333333333333, 0.2];[11, 9, 10];3;8355;[ 6  8  3  1 12 11  2  0  7  5  4  9 10 13];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.5, 0.2, 0.5, 0.2, 0.2, 0.25, 0.3333333333333333, 0.2];[11, 10, 9];3;4308;[ 6  8  3  1 12  7  2  0 11 13 10  9  4  5];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.5, 0.25, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25]
15082;14;14;[4, 11, 1, 10];4;16448;[ 5  6  4 11 13  3  2  1 12  9 10  0  7  8];[0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[0, 12, 11, 9, 2];5;4208;[ 0 12  5  3  6 11  8  4 13  9  1  2 10  7];[0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333];[0, 12, 11, 9, 2];5;4258;[ 0 12  5  3  6 11  8  4 13  9  1  2  7 10];[0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333];[0, 12, 11, 9, 2];5;4308;[ 0 12  5  3  6 11  8  4 13  9  1  2  7 10];[0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333]
15083;14;14;[2, 11, 10, 12];4;16448;[ 0  2  5  4  6 11 13  1  7  3 10  9  8 12];[0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333];[2, 11, 10, 12];4;16498;[ 0  2  5  4  6 11 13  1  7  3 10  9  8 12];[0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333];[2, 10, 11, 12];4;8355;[ 0  2  5  4  6 13 10 11  7  3  1  9 12  8];[0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[2, 11, 10, 12];4;16598;[ 0  2  6  8  5 11 10  4 13  7  1  3  9 12];[0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
15084;14;14;[1, 7, 8, 4, 9];5;4158;[ 0  1  2  7  6 13 12  8  4  5  3  9 11 10];[0.25, 0.25, 0.25, 0.2, 0.2, 0.2, 0.25, 0.25, 0.25, 0.2, 0.2, 0.2, 0.25, 0.25];[1, 4, 7, 8, 9];5;4208;[ 1  5 13  2  3  4  6  0  7  8 10  9 11 12];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[1, 4, 7, 9, 8];5;4258;[13 10  1  5  3  4  2  0  7  6  9  8 11 12];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.5];[1, 4, 7, 9, 8];5;4308;[13 10  1  5  3  4  2  0  7  6  9  8 11 12];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.5]
15085;14;14;[7, 9, 11, 13];4;16448;[ 3  4 12  2  7  6  8  0  5  1 10  9 11 13];[0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.2, 0.2, 0.2, 0.3333333333333333, 0.2];[13, 7, 9, 11];4;16498;[ 1  3  4 13 12  5  2  0  7  6  8  9 11 10];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333];[13, 7, 11, 9];4;16548;[ 0  1  3  4  6 13 12  2  7  5  8 11 10  9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333];[13, 7, 11, 9];4;16598;[ 0  1  3  4  6 13 12  2  7  5  8 10 11  9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333]
15086;14;14;[6, 7, 10, 8];4;4158;[ 3  9 12  0  5  6  1  2 13  7 10  8  4 11];[0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25];[7, 6, 10, 8];4;4208;[ 0  2  3  9 12  5  4  1  7  6 10  8 13 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25];[7, 6, 10, 8];4;4258;[ 0  2  3  9 12  5  4  1  7  6 10  8 13 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25];[7, 8, 6, 10];4;8405;[ 0  2  3  7 12 11  9  8  6  5  4  1 10 13];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25]
15087;14;14;[6, 8, 5, 7];4;8255;[ 6 12  2  3  8 11  4  5 10  9  7  0  1 13];[0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.5, 0.2, 0.25, 0.2, 0.2, 0.25, 0.5, 0.16666666666666666];[6, 5, 8, 7];4;8305;[ 6 12  2  3  5 11  8  4 13  9  1  0  7 10];[0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.2, 0.25, 0.25, 0.2, 0.25, 0.5, 0.25];[6, 8, 7, 5];4;8355;[ 6 12  2  3 10 11  8  1  7  5  4  0  9 13];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25];[6, 8, 7, 5];4;8405;[ 6 12  2  3 10 11  8  1  7  5  4  0  9 13];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25]
15088;14;14;[0, 12, 11];3;16448;[ 0  1  3  4  6 10  5  2  7  9 13 12 11  8];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25];[0, 11, 12];3;16498;[ 0  1  3  4  6 10  5  2  7  9 11 12 13  8];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25];[0, 12, 11];3;16548;[ 0  1  3  4  6 10 12  2  7  5  9  8 11 13];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[0, 12, 11];3;16598;[ 0  1  3  4  6 10 12  2  7  5  9  8 11 13];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25]
15089;14;14;[0, 10, 11, 12];4;16448;[ 0  8  9  1  4  5  2  3 10  6 13 11 12  7];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.2, 0.25];[0, 12, 10, 11];4;16498;[ 0  7  9  8 12 10  2  1  6  5  4  3 13 11];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25];[0, 12, 11, 10];4;220;[ 0  3  7 12 11 10  9  8  6  5  4  2  1 13];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[0, 11, 10, 12];4;721;[ 0  3  7  5 11 10  9  8 12 13  1  2  6  4];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
15090;14;14;[2, 11, 12, 13];4;8255;[ 5  0  2  1  3  4  6  8 11 10 12  9 13  7];[0.25, 0.25, 0.25, 0.25, 0.25, 1.0, 0.25, 0.14285714285714285, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2];[2, 11, 12, 13];4;8305;[ 5  0  2  1  3  4  6  7  8 10 11 12 13  9];[0.25, 0.25, 0.25, 0.25, 0.25, 1.0, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25];[2, 11, 12, 13];4;8355;[ 5  0  2  1  3  4  6  7  8 10 11 12 13  9];[0.25, 0.25, 0.25, 0.25, 0.25, 1.0, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25];[2, 11, 12, 13];4;8405;[ 5  4  6  0  3  2  1  7  8 10 11 12 13  9];[0.25, 0.25, 0.25, 0.25, 0.5, 1.0, 0.5, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25]
15091;14;14;[10, 12, 9, 11, 8];5;16448;[ 0  1  3  4 13 10  2  6 12  7  9  5 11  8];[0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666, 0.2, 0.3333333333333333, 0.16666666666666666, 0.2, 0.3333333333333333];[10, 12, 8, 11, 9];5;16498;[ 0  1  3  4 13 10  5 12  8  7  2  6 11  9];[0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.2, 0.25, 0.2, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333];[12, 10, 8, 9, 11];5;16548;[ 0  1  3  4  6  5 12 10 13  8  9  2  7 11];[0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333];[12, 10, 11, 8, 9];5;16598;[ 0  1  3  4  6  5 12 10 13  2 11  8  9  7];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
15092;14;14;[3, 9, 0, 10];4;4158;[ 1  2  3  5  6  8  9  4 13  7  0 10 11 12];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.2, 0.25];[3, 9, 0, 10];4;16498;[ 1  2  3  4  6  5  7  8 13  9  0 11 12 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333];[3, 9, 0, 10];4;4258;[ 1  2  3  4  6  5  7  8 13  9  0 10 11 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333];[0, 3, 9, 10];4;16598;[ 0  1  2  3  4  5  6  7  8  9 13 12 11 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333]
15093;14;14;[0, 4, 7, 12, 9, 11];6;16448;[ 0  1  2  4  6  5  7  8 12  9 10 11 13  3];[0.2, 0.2, 0.2, 0.16666666666666666, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2];[2, 9, 7, 12, 11, 6];6;16498;[ 2  9  1  0  7  5  8  4 10 12 11  6 13  3];[0.25, 0.25, 0.5, 0.16666666666666666, 0.25, 0.25, 0.2, 0.25, 0.25, 0.5, 0.25, 0.2, 0.25, 0.2];[9, 3, 11, 7, 8, 12];6;8355;[ 2  9  3  0 13  5  4  1 11  7 10  8 12  6];[0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333];[2, 6, 12, 9, 7, 11];6;270;[ 2  6 12  9  7 11  3  0 13 10  1  5  4  8];[0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
15094;14;14;[9, 13, 0, 12];4;16448;[ 2  5  6  9 13 11 10  0  7  4  1  3  8 12];[0.2, 0.2, 0.25, 0.2, 0.2, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25];[0, 9, 13, 12];4;16498;[ 0  4  9  8 11 10  3  2 13  6  5  1  7 12];[0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25];[0, 9, 12, 13];4;16548;[ 0  3  4  8 11 10  9  2 12  7  5  6 13  1];[0.5, 0.2, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[0, 9, 13, 12];4;16598;[ 0  3  6  4 11 10  9  8 13  7  2  5 12  1];[0.5, 0.2, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
15095;14;14;[13, 11];2;16448;[ 2 12  6  1  9  7  5  4 13 10  0  3 11  8];[0.16666666666666666, 0.3333333333333333, 0.5, 0.16666666666666666, 0.2, 0.2, 0.3333333333333333, 0.2, 0.16666666666666666, 0.3333333333333333, 0.2, 0.16666666666666666, 0.5, 0.2];[13, 11];2;1134;[ 2 12  1  0 10 13  9  6 11  8  4  3  7  5];[0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.2, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333];[11, 13];2;671;[ 2 12  1  0  6 11  9  5 13 10  3  4  7  8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[11, 13];2;1234;[ 2 12  1  0  5  6  8  3 11 13 10  9  7  4];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
15096;14;14;[4, 5, 9, 11];4;8255;[ 0  1  2  7  6 10 12  3  4  5  9  8 11 13];[0.5, 0.5, 0.5, 0.2, 0.2, 0.2, 0.25, 0.5, 0.2, 0.2, 0.25, 0.2, 0.25, 0.2];[5, 9, 4, 11];4;8305;[ 0  1  2  7  3  5  6  9 12 10  4  8 11 13];[0.5, 0.5, 0.5, 0.25, 0.2, 0.25, 0.25, 0.5, 0.2, 0.25, 0.25, 0.2, 0.25, 0.2];[9, 5, 4, 11];4;8355;[ 0  1  2  7 12  9  3  5 10  6  4  8 11 13];[0.5, 0.5, 0.5, 0.25, 0.2, 0.25, 0.25, 0.5, 0.2, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.2];[9, 4, 5, 11];4;8405;[ 0  1  2  7 12  9  3  4  6  5 10  8 11 13];[0.5, 0.5, 0.5, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2]
15097;14;14;[8, 6, 7, 5, 0];5;185;[11  8  6  7 10  5  0  1 12 13  2  9  4  3];[0.2, 0.2, 0.2, 0.16666666666666666, 0.16666666666666666, 0.2, 0.3333333333333333, 0.3333333333333333, 0.5, 0.2, 0.3333333333333333, 0.5, 0.2, 0.2];[11, 8, 6, 7, 1];5;621;[11  8  6  7 13 10  0  1  9  5  2  3 12  4];[0.25, 0.25, 0.25, 0.25, 0.16666666666666666, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333];[11, 8, 6, 7, 1];5;671;[11  8  6  7 13 10  0  1  4  5  2  3  9 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333];[11, 8, 6, 7, 1];5;721;[11  8  6  7 13 10  0  1  4  5  2  3  9 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333]
15098;14;14;[9, 2, 11, 12];4;16448;[ 9  2  5  7 13  4  3  1  6  0 10  8 11 12];[0.16666666666666666, 0.16666666666666666, 0.2, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666, 0.2, 0.16666666666666666, 1.0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.2];[9, 2, 11, 12];4;8305;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 1.0, 0.25, 0.25, 0.25, 0.2];[9, 12, 10, 7, 4];5;2209;[ 9  3  6  5 12 10  8 13  7  4  1  2  0 11];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[9, 6, 3, 7, 10, 12];6;1234;[ 9  0  6  3  7 10  8  5 13 12  1  2  4 11];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
15099;14;14;[10, 6, 11, 1];4;2109;[12 13 10  0  8  3  6  5 11  4  1  2  9  7];[0.25, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.16666666666666666, 0.25, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333];[10, 11, 9];3;16498;[ 3  2 12 10 13  6  0  4  5  7  8  1 11  9];[0.25, 0.2, 0.5, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333];[10, 11, 9];3;16548;[ 3  2 12 10 13  4  1  0  7  6  5  8 11  9];[0.25, 0.25, 0.5, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333];[10, 11, 9];3;16598;[ 3  2 12 10 13  4  1  0  7  6  5  8 11  9];[0.25, 0.25, 0.5, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333]


==> results/lane_shift_short_wide_combined_responsibility_distance_results_euclidean.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
15000;10;10;[7, 4, 5];3;571;[7 1 4 2 0 5 3 9 6 8];[0.5918177082077394, 0.7834297442908404, 0.6007038870611205, 0.3807827092596245, 0.6058120044368723, 0.390924215636489, 0.3475149627021863, 1, 0.2988783698487327, 0.3681923708633163];[7, 5, 4];3;364;[7 5 1 3 6 4 2 0 9 8];[0.5918177082077394, 0.8880941651027243, 0.6007038870611205, 0.8865303795917638, 0.6058120044368723, 0.9259329842842691, 0.7073689983853092, 1, 0.2988783698487327, 0.39088730248434284];[7, 5, 4];3;414;[7 5 2 1 3 6 4 0 9 8];[0.5918177082077394, 0.8880941651027243, 0.8914349885569472, 0.8865303795917638, 0.6058120044368723, 0.9259329842842691, 0.8034082369325783, 1, 0.2988783698487327, 0.39088730248434284];[7, 5, 4];3;464;[7 5 2 1 3 6 4 0 8 9];[0.5918177082077394, 0.8880941651027243, 0.8914349885569472, 0.8865303795917638, 0.6080248419878698, 0.9259329842842691, 0.8034082369325783, 1, 0.5872124262347795, 0.5872124262347795]
15001;10;10;[8, 1, 9];3;314;[8 0 6 1 2 3 9 4 7 5];[0.8902796529767234, 0.5855303292675603, 0.5178611569451423, 0.4716403471411463, 0, 0, 0.6854291912895007, 0, 1, 0.4716403471411463];[8, 7, 9];3;1134;[8 0 7 6 1 5 2 3 9 4];[0.8902796529767234, 0.6358520052640895, 0.5178611569451423, 0.4716403471411463, 0, 0.5388360243593632, 0.6854291912895007, 0.7789762718073885, 1, 0.4716403471411463];[8, 7, 9];3;1184;[8 0 7 6 3 1 5 2 9 4];[0.8902796529767234, 0.6358520052640895, 0.5178611569451423, 0.6667671484625811, 0, 0.5388360243593632, 0.6854291912895007, 0.7789762718073885, 1, 0.4945368358933842];[8, 7, 9];3;1234;[8 6 0 7 3 1 5 2 9 4];[0.8902796529767234, 0.6358520052640895, 0.5178611569451423, 0.6667671484625811, 0, 0.5388360243593632, 0.956708003969434, 0.8508199627795258, 1, 0.4945368358933842]
15002;10;10;[7, 6, 2, 8];4;70;[7 6 2 8 1 5 4 0 3 9];[0.3090805069875978, 0.7496920870463383, 0.9174031498286769, 0.2691499331770408, 0.414217743402812, 0.7166025554781229, 0.9366905824631209, 1, 0.754500830393649, 0];[7, 6, 2, 8];4;137;[7 6 2 0 8 1 5 4 3 9];[0.8079622932606443, 0.7496920870463383, 0.9174031498286769, 0.2691499331770408, 0.5703701870594917, 0.7219660861727183, 0.9366905824631209, 1, 0.754500830393649, 0];[7, 6, 2, 8];4;220;[7 6 2 0 3 8 1 5 4 9];[0.8323848097403593, 0.7496920870463383, 0.9174031498286769, 0.8089204353703003, 0.5703701870594917, 0.7219660861727183, 0.9366905824631209, 1, 0.754500830393649, 0];[7, 6, 2, 8];4;335;[7 4 6 2 0 3 8 1 5 9];[0.8323848097403593, 0.7496920870463383, 0.9174031498286769, 0.8089204353703003, 0.9434140775980573, 0.7219660861727183, 0.9366905824631209, 1, 0.754500830393649, 0]
15003;10;10;[8, 9, 0];3;314;[8 3 5 1 9 0 2 4 6 7];[0.44447348013879195, 0.597074333628764, 0.44447348013879195, 0.8411843594750864, 0.3895818534250561, 0.597074333628764, 0.3594526471515685, 0, 1, 0.5691762598164114];[8, 2, 9];3;1134;[8 7 3 4 2 9 5 1 6 0];[0.44447348013879195, 0.597074333628764, 0.771936544281894, 0.8411843594750864, 0.771936544281894, 0.597074333628764, 0.5258685214916405, 0.9422575323839676, 1, 0.7085510992432252];[8, 9, 2];3;1184;[8 7 9 2 3 4 5 1 0 6];[0.5771422050584827, 0.597074333628764, 0.8841264265341098, 0.8411843594750864, 0.771936544281894, 0.597074333628764, 0.5258685214916405, 0.9422575323839676, 1, 0.8841264265341098];[8, 9, 2];3;1234;[8 7 9 2 3 4 5 1 0 6];[0.5771422050584827, 0.597074333628764, 0.8841264265341098, 0.8411843594750864, 0.7779821882343472, 0.597074333628764, 0.5258685214916405, 0.9422575323839676, 1, 0.8841264265341098]
15004;10;10;[9, 3, 6, 8, 7];5;571;[9 3 5 0 1 6 8 2 7 4];[0.7615970717642545, 0.7179758040649205, 0.2932833846615456, 0.9969973053982486, 0.16367864425617945, 0.7666214570170253, 0.6927378375226287, 0.16367864425617945, 0.4811610699398967, 1];[9, 3, 7, 6, 8];5;621;[9 3 7 5 0 1 6 2 8 4];[0.7615970717642545, 0.7179758040649205, 0.6642174430752892, 0.9969973053982486, 0.3304259466609696, 0.7666214570170253, 0.6927378375226287, 0.8343530349025005, 0.4811610699398967, 1];[9, 3, 7, 8, 6];5;671;[9 3 7 8 5 0 1 2 6 4];[0.7615970717642545, 0.7179758040649205, 0.7059876483926419, 0.9969973053982486, 0.3304259466609696, 0.7666214570170253, 0.6927378375226287, 0.8343530349025005, 0.7807842178864967, 1];[9, 3, 7, 8, 6];5;237;[9 3 7 8 6 5 0 1 2 4];[0.7615970717642545, 0.7179758040649205, 0.7059876483926419, 0.9969973053982486, 0.3304259466609696, 0.7666214570170253, 0.7670379499977386, 0.8343530349025005, 0.7807842178864967, 1]
15005;10;10;[7, 8, 3, 5];4;87;[7 8 3 4 5 2 6 1 0 9];[0, 0.10425987692811521, 0.10425987692811521, 0.4629724655105814, 0.35845848372548866, 0.10425987692811521, 0.10425987692811521, 1, 0.8154431206657309, 0];[7, 8, 4, 5];4;120;[7 8 4 5 3 2 0 1 6 9];[0, 0, 0.4510366211322942, 0.4629724655105814, 0.7532295567903646, 0.4653687587389925, 0, 1, 0.8154431206657309, 0];[7, 4, 8, 5];4;187;[7 4 8 3 5 2 0 1 6 9];[0, 0, 0.4510366211322942, 0.813272071119427, 0.8154803609317176, 0.4653687587389925, 0, 1, 0.8154431206657309, 0];[7, 4, 8, 5];4;237;[7 4 8 3 5 2 0 1 6 9];[0, 0, 0.4510366211322942, 0.813272071119427, 0.8154803609317176, 0.4653687587389925, 0, 1, 0.8154431206657309, 0]
15006;10;10;[7, 8, 4, 1, 2, 3, 6];7;1084;[7 8 4 1 2 5 9 3 6 0];[0, 0.7399395778005219, 0.5032057770983115, 0.3661676912648528, 0.7481206150970261, 0.3661676912648528, 0, 1, 0.8816602123496867, 0.3661676912648528];[7, 4, 8, 1, 3, 2, 6];7;1134;[7 4 8 1 3 2 0 6 9 5];[0.6733252417460779, 0.7399395778005219, 0.728109347878617, 0.728109347878617, 0.9612406080483742, 0, 0.4110653087433441, 1, 0.8816602123496867, 0.2854414024519509];[7, 4, 8, 1, 3, 2, 6];7;1184;[7 4 8 1 3 2 0 6 9 5];[0.6733252417460779, 0.7399395778005219, 0.728109347878617, 0.728109347878617, 0.9612406080483742, 0.22219500327196318, 0.633171924352921, 1, 0.8816602123496867, 0.633171924352921];[7, 4, 8, 2, 1, 3, 6];7;1234;[7 4 8 2 1 3 0 6 9 5];[0.6733252417460779, 0.7399395778005219, 0.7782514930035592, 0.6850029994392978, 0.9612406080483742, 0.22219500327196318, 0.6694009844757833, 1, 0.8816602123496867, 0.5652476483168618]
15007;10;10;[8, 9, 7, 6];4;1084;[8 4 0 5 1 3 2 9 7 6];[0.8399378976143056, 0.5611211946599726, 0.42699533349528224, 0.5066885781492837, 0.9430864786223856, 0.8040728601523746, 0.24205713030698908, 0.24205713030698908, 1, 0.3962588350314834];[8, 9, 7, 6];4;1134;[8 4 9 0 5 3 2 1 7 6];[0.8399378976143056, 0.5611211946599726, 0.6193485580034346, 0.6569481080273767, 0.9430864786223856, 0.8040728601523746, 0.41632886477509184, 0.5394786030011396, 1, 0.8661885049555547];[8, 9, 7, 6];4;1184;[8 4 0 9 5 3 2 7 1 6];[0.9090119323388232, 0.5611211946599726, 0.6193485580034346, 0.6569481080273767, 0.9430864786223856, 0.8040728601523746, 0.41632886477509184, 0.6028404912338887, 1, 0.8661885049555547];[8, 9, 7, 6];4;1234;[8 4 0 9 2 7 5 1 3 6];[0.9090119323388232, 0.772387236769878, 0.8659771302563297, 0.6989962667710304, 0.9430864786223856, 0.8040728601523746, 0.41632886477509184, 0.8074877392028736, 1, 0.8661885049555547]
15008;10;10;[8, 7, 6];3;571;[8 0 3 2 5 1 7 4 6 9];[0.8012215327543517, 0.6075697259090256, 0.7420820556400296, 0.7926924277928469, 0.48965308892913095, 0.6766074606922122, 0.48949159628614797, 0.528634357619526, 1, 0.4818373460425559];[8, 7, 6];3;1134;[8 2 0 3 5 1 7 4 9 6];[0.8012215327543517, 0.6075697259090256, 0.8509135843766813, 0.7926924277928469, 0.5085276824259151, 0.6766074606922122, 0.48949159628614797, 0.528634357619526, 1, 0.5085276824259151];[8, 7, 6];3;671;[8 5 2 0 3 1 4 7 6 9];[0.8012215327543517, 0.7594467663508522, 0.8509135843766813, 0.7926924277928469, 0.567464098692852, 0.9138158852682593, 0.48949159628614797, 0.528634357619526, 1, 0.4818373460425559];[8, 6, 7];3;721;[8 5 4 2 0 3 6 1 7 9];[0.8012215327543517, 0.7594467663508522, 0.8509135843766813, 0.7926924277928469, 0.8819738702346159, 0.9138158852682593, 0.765184372494041, 0.642838091784446, 1, 0.4818373460425559]
15009;10;10;[8, 9, 7];3;87;[8 1 9 5 7 0 3 2 6 4];[0.467575501786264, 0.8082318072263073, 0, 0.33644879914760845, 0, 0.7156031726816032, 0, 0.467575501786264, 1, 0.7866150519770911];[8, 9, 7];3;137;[8 3 1 9 7 5 6 0 4 2];[0, 0.8082318072263073, 0, 0.8973463497795813, 0, 0.7156031726816032, 0.6378733081801311, 0.7464405672780043, 1, 0.7866150519770911];[8, 9, 7];3;187;[8 3 9 1 7 5 6 0 4 2];[0, 0.8082318072263073, 0, 0.8973463497795813, 0, 0.7156031726816032, 0.6378733081801311, 0.7464405672780043, 1, 0.8209106966614129];[8, 9, 7];3;237;[8 3 9 1 7 5 6 0 2 4];[0.2440648250499689, 0.8082318072263073, 0.2440648250499689, 0.8973463497795813, 0, 0.7156031726816032, 0.6735299877999521, 0.7464405672780043, 1, 0.8209106966614129]
15010;10;10;[6, 4, 5];3;61;[6 4 5 7 9 2 8 3 1 0];[0, 0, 0.5462098395038878, 0, 0.9185883377529992, 0.7502494918212987, 1, 0.7023724972767729, 0.3842295706097782, 0.7023724972767729];[6, 4, 5];3;364;[6 4 1 7 3 5 2 0 8 9];[0.5736792847337683, 0.8909779811886309, 0.7306412575820862, 0.8446099993326205, 0.9185883377529992, 0.7502494918212987, 1, 0.8500573126327746, 0.3842295706097782, 0.29789704060774647];[6, 4, 5];3;414;[6 4 1 7 3 2 5 0 9 8];[0.5736792847337683, 0.8909779811886309, 0.8038885280384432, 0.8446099993326205, 0.9185883377529992, 0.7502494918212987, 1, 0.8500573126327746, 0.3842295706097782, 0.464421965018266];[6, 4, 5];3;464;[6 4 1 3 7 2 5 0 9 8];[0.5809221454149615, 0.8909779811886309, 0.8038885280384432, 0.8573804870802512, 0.9429445480872617, 0.7537848611837162, 1, 0.8500573126327746, 0.3842295706097782, 0.464421965018266]
15011;10;10;[9, 3, 0, 7, 4, 1, 8, 6, 5, 2];10;1084;[9 3 0 7 4 1 8 6 5 2];[0.9074306727942502, 0.8041075917378551, 0, 0.9389356740439798, 0.8045155554247352, 0, 0.37532476014990457, 0.8631352682175518, 0.6720756623284683, 1];[9, 3, 0, 7, 5, 4, 1, 8, 6, 2];10;1134;[9 3 0 7 5 4 1 8 6 2];[0.9074306727942502, 0.8041075917378551, 0.5091047201152088, 0.9389356740439798, 0.8045155554247352, 0.8297298613316312, 0.653524418758932, 0.8631352682175518, 0.7216580315546479, 1];[9, 3, 4, 0, 2, 7, 5, 1, 8, 6];10;1184;[9 3 4 0 2 7 5 1 8 6];[0.9074306727942502, 0.8041075917378551, 0.8772658906589768, 0.9389356740439798, 0.9378876006037674, 0.836095605556472, 0.653524418758932, 0.8631352682175518, 0.7216580315546479, 1];[9, 3, 4, 0, 2, 7, 5, 1, 8, 6];10;1234;[9 3 4 0 2 7 5 1 8 6];[0.9074306727942502, 0.8041075917378551, 0.8772658906589768, 0.9389356740439798, 0.9378876006037674, 0.8445947609112767, 0.7110545511118936, 0.8631352682175518, 0.7216580315546479, 1]
15012;10;10;[8, 3, 4, 2, 0, 5, 6, 7, 9];9;1084;[8 3 4 2 1 0 5 6 7 9];[0.6866996635240415, 0.8243381313272773, 0.8252831784688217, 0.9184056160367468, 0.8837239498466419, 0.6866996635240415, 0.5574240626778298, 0.30700550951971506, 1, 0.30700550951971506];[8, 3, 4, 2, 7, 5, 0, 9, 6];9;1134;[8 3 4 2 1 7 5 0 9 6];[0.6866996635240415, 0.8243381313272773, 0.8252831784688217, 0.9184056160367468, 0.8837239498466419, 0.6866996635240415, 0.5807992678507069, 0.7609275292300406, 1, 0.5887372216084339];[8, 3, 4, 2, 0, 7, 9, 5, 6];9;1184;[8 3 4 2 1 0 7 9 5 6];[0.8098531043809178, 0.8243381313272773, 0.8252831784688217, 0.9184056160367468, 0.8837239498466419, 0.7118355665618104, 0.5807992678507069, 0.7609275292300406, 1, 0.7294287530010396];[8, 3, 4, 2, 0, 9, 7, 5, 6];9;1234;[8 3 4 2 1 0 9 7 5 6];[0.8098531043809178, 0.8243381313272773, 0.8252831784688217, 0.9184056160367468, 0.8837239498466419, 0.7118355665618104, 0.69716526297317, 0.7609275292300406, 1, 0.7989879078142382]
15013;10;10;[8, 7, 5, 3, 6, 9];6;1084;[8 7 5 1 3 0 2 6 4 9];[0.6352993054311092, 0.8703833370105601, 0.5736688097722402, 0.7932197393606405, 0.40958126178755455, 0.8939161566011641, 0.51114195435364, 0.9509247017213563, 1, 0];[8, 7, 5, 3, 9, 6];6;1134;[8 7 5 1 3 4 9 0 2 6];[0.6352993054311092, 0.8703833370105601, 0.5736688097722402, 0.8269552015495335, 0.8119561903746139, 0.9146472986088747, 0.51114195435364, 0.9509247017213563, 1, 0.7804162029808296];[8, 7, 5, 3, 9, 6];6;1184;[8 7 5 4 1 3 0 9 2 6];[0.7846690443409804, 0.8703833370105601, 0.5736688097722402, 0.8269552015495335, 0.902594038227476, 0.9146472986088747, 0.5301974239208549, 0.9509247017213563, 1, 0.7804162029808296];[8, 7, 5, 6, 3, 9];6;1234;[8 7 5 4 6 1 3 0 9 2];[0.7846690443409804, 0.8703833370105601, 0.5736688097722402, 0.8269552015495335, 0.902594038227476, 0.9146472986088747, 0.9006749256599808, 0.9509247017213563, 1, 0.7804162029808296]
15014;10;10;[8, 5, 9, 0];4;70;[8 5 9 0 7 2 6 1 4 3];[0.5513498546223413, 0.32419826181817785, 0.3708029285434758, 0, 0, 0.885247697868807, 0.32419826181817785, 0.5449261999739912, 1, 0.8193503933068511];[8, 9, 7];3;137;[8 5 9 4 7 0 6 3 2 1];[0.5513498546223413, 0, 0.3708029285434758, 0.4816937290503594, 0.6135768852880968, 0.885247697868807, 0.5316672933493003, 0.5704445995813592, 1, 0.8193503933068511];[8, 2, 9];3;187;[8 2 5 4 9 3 7 0 6 1];[0.5513498546223413, 0, 0.9178997431613559, 0.6477221245771543, 0.8554265526960521, 0.885247697868807, 0.5316672933493003, 0.5704445995813592, 1, 0.8193503933068511];[8, 2, 9];3;270;[8 2 5 6 4 9 7 3 0 1];[0.5513498546223413, 0, 0.9178997431613559, 0.6477221245771543, 0.8688361593945342, 0.885247697868807, 0.8805528758807452, 0.7807735919710593, 1, 0.8193503933068511]
15015;10;10;[7, 9, 5, 6];4;571;[7 9 5 3 1 2 6 8 4 0];[0, 0.7415816647715803, 0.7189532761164867, 0.7820048452595416, 0.5950974126163561, 0.8232182783354134, 0.6919222591594658, 1, 0.6670205027706017, 0.8769369675339155];[7, 9, 0, 5];4;120;[7 9 0 5 3 8 1 2 6 4];[0.8408067766909022, 0.7415816647715803, 0.7189532761164867, 0.7820048452595416, 0.5950974126163561, 0.8232182783354134, 0.6919222591594658, 1, 0.7761873157891714, 0.8769369675339155];[7, 9, 0, 5];4;220;[7 3 9 0 5 8 1 4 2 6];[0.8408067766909022, 0.7415816647715803, 0.7189532761164867, 0.9526296289143041, 0.7283115179367632, 0.8232182783354134, 0.6919222591594658, 1, 0.8047175067567746, 0.8769369675339155];[7, 6, 9, 5];4;335;[7 3 6 9 0 5 8 1 4 2];[0.8408067766909022, 0.7415816647715803, 0.7189532761164867, 0.9526296289143041, 0.7283115179367632, 0.8232182783354134, 0.8871515866025159, 1, 0.8047175067567746, 0.8769369675339155]
15016;10;10;[7, 4, 8, 6];4;87;[7 4 8 1 6 9 3 2 5 0];[0, 0.5387890044611742, 0, 0, 0.8052816883386389, 0, 0.5387890044611742, 1, 0.5813521888125063, 0.2698589997149506];[7, 4, 6, 8];4;120;[7 4 6 8 9 1 3 0 5 2];[0.16047218239576383, 0.2698589997149506, 0, 0.20988775775500115, 0.8052816883386389, 0, 0.601485118141743, 1, 0.5813521888125063, 0.2698589997149506];[7, 4, 6, 8];4;170;[7 4 6 8 9 1 3 0 5 2];[0.16047218239576383, 0.2698589997149506, 0, 0.20988775775500115, 0.8052816883386389, 0, 0.601485118141743, 1, 0.58254774269255, 0.2698589997149506];[7, 4, 6, 8];4;220;[7 4 6 8 3 2 1 0 5 9];[0, 0, 0, 0, 0.8052816883386389, 0, 0.7393156951521778, 1, 0.662933373284105, 0]
15017;10;10;[8, 3, 6, 4, 7];5;87;[8 3 6 4 7 1 2 0 5 9];[0, 0.4789255756726307, 0, 0.8488503229588739, 0.7246647402057919, 0, 0.8488503229588739, 0.5535452508032311, 1, 0];[8, 3, 6, 4, 7];5;137;[8 3 6 4 7 0 1 2 5 9];[0.7104886150810024, 0.4789255756726307, 0.28420249842722056, 0.8488503229588739, 0.7283910658452813, 0, 0.8488503229588739, 0.7104886150810024, 1, 0];[8, 3, 6, 7, 4];5;187;[8 3 6 7 4 1 2 0 5 9];[0, 0.4789255756726307, 0.28420249842722056, 0.8488503229588739, 0.7283910658452813, 0, 0.8488503229588739, 0.7964842232667313, 1, 0];[8, 3, 6, 4, 7];5;237;[8 3 6 4 7 2 1 0 5 9];[0, 0.4789255756726307, 0.5022781294449016, 0.8488503229588739, 0.8332022393916083, 0, 0.8488503229588739, 0.8180841865098535, 1, 0]
15018;10;10;[9, 7, 8];3;61;[9 7 8 6 2 1 3 0 4 5];[0.4015627129293005, 0.545187205117104, 0.578754420772195, 0.46413247478838193, 0.1670354185616229, 0.1670354185616229, 0.702271722505366, 0.8402975999700714, 0.7863018659135376, 1];[9, 7, 8];3;137;[9 6 7 8 2 0 1 3 5 4];[0.5832100264263951, 0.545187205117104, 0.7440899058817664, 0.46413247478838193, 0.3292787788927453, 0.3767825429933157, 0.9098718201097923, 0.8402975999700714, 0.8139084066031563, 1];[9, 7, 8];3;187;[9 6 7 8 2 0 1 3 5 4];[0.5832100264263951, 0.545187205117104, 0.7440899058817664, 0.46413247478838193, 0.3292787788927453, 0.3767825429933157, 0.9098718201097923, 0.8402975999700714, 0.8139084066031563, 1];[9, 7, 8];3;721;[9 3 6 7 2 8 1 5 0 4];[0.5832100264263951, 0.7742026520759323, 0.8361293438358277, 0.910942232050928, 0.5032611714856291, 0.5992497750974759, 0.9098718201097923, 0.8402975999700714, 0.8139084066031563, 1]
15019;10;10;[8, 9, 1];3;1084;[8 0 3 2 9 4 1 5 7 6];[0.8762599119034995, 0.6068617347870017, 0.7258874028185035, 0.7432321240507976, 0.6114463928903088, 0.5780996655781679, 0.3276187208841211, 0.47891986845997936, 1, 0.6930752891791766];[8, 9, 1];3;1134;[8 0 4 5 3 7 2 9 1 6];[0.8762599119034995, 0.6068617347870017, 0.7258874028185035, 0.7432321240507976, 0.8606888492300979, 0.8323662662076982, 0.3276187208841211, 0.7390788762578335, 1, 0.6930752891791766];[8, 9, 1];3;1184;[8 0 4 2 5 7 3 9 1 6];[0.8880733029989938, 0.6068617347870017, 0.8343532323451754, 0.7432321240507976, 0.8606888492300979, 0.8323662662076982, 0.42423626235150746, 0.8274679620150882, 1, 0.6930752891791766];[8, 9, 1];3;1234;[8 0 3 4 2 5 7 9 1 6];[0.8880733029989938, 0.6068617347870017, 0.8343532323451754, 0.8664992053745662, 0.8606888492300979, 0.8323662662076982, 0.42423626235150746, 0.8274679620150882, 1, 0.7358795693728187]
15020;11;11;[9, 4, 10, 3];4;1084;[ 9  0  4  5  6  7 10  3  8  2  1];[0.9237388822450306, 0, 0, 0.6811880859172407, 0.9095894707238759, 0.7800759198972292, 0.7665608565441447, 0.7419522267691154, 0.6028365184908089, 1, 0.6908921113346166];[9, 4, 10, 3];4;2159;[ 9  0  4 10  5  6  7  3  8  1  2];[0.9237388822450306, 0.5300449294999439, 0, 0.7112921121407058, 0.9095894707238759, 0.7800759198972292, 0.7665608565441447, 0.7419522267691154, 0.6580677322651689, 1, 0.8618542492899208];[9, 4, 10, 3];4;2209;[ 9  0  4 10  5  8  6  7  3  1  2];[0.9237388822450306, 0.5300449294999439, 0.4745847968225075, 0.7112921121407058, 0.9095894707238759, 0.7800759198972292, 0.7665608565441447, 0.7419522267691154, 0.7743328288547117, 1, 0.903671408841363];[9, 4, 10, 3];4;2259;[ 9  0  4 10  3  5  8  6  7  1  2];[0.9237388822450306, 0.6780073876357426, 0.4745847968225075, 0.9000052129377074, 0.9095894707238759, 0.7800759198972292, 0.7665608565441447, 0.7419522267691154, 0.7743328288547117, 1, 0.903671408841363]
15021;11;11;[8, 9];2;120;[ 8  3  9  7  5  1  2  0  6  4 10];[0, 0.602795688397347, 0.3447330065528661, 0.880962110038231, 0, 0.68638050786284, 0, 0.8087061058216893, 1, 0.8333693132450906, 0];[8, 9];2;170;[ 8  3  2  9  7  4  5  1  6  0 10];[0, 0.602795688397347, 0.855320410265103, 0.880962110038231, 0.6887217376716765, 0.68638050786284, 0, 0.8087061058216893, 1, 0.8333693132450906, 0];[8, 9];2;220;[ 8  3  2  9  7  4  5  6  1  0 10];[0.543672000796256, 0.602795688397347, 0.855320410265103, 0.880962110038231, 0.6887217376716765, 0.68638050786284, 0.6354609117976712, 0.8330829281009161, 1, 0.8333693132450906, 0];[8, 9];2;270;[ 8  0  3  2  9  7  6  1  4  5 10];[0.9077562592460737, 0.7708396076541337, 0.855320410265103, 0.880962110038231, 0.6887217376716765, 0.68638050786284, 0.7995951535501719, 0.8330829281009161, 1, 0.8333693132450906, 0]
15022;11;11;[9, 7, 8, 4];4;87;[ 9  7  8 10  4  3  0  1  6  5  2];[0, 0, 0, 0, 0.5057059484766817, 0, 0, 0.7792295916183365, 0.5830185129510281, 1, 0.5741439058528168];[9, 5, 7, 8];4;170;[ 9  5  3  7  8 10  4  0  6  2  1];[0.4201332092457055, 0, 0, 0.8202049509042515, 0.5057059484766817, 0.8676122152855898, 0, 0.7792295916183365, 0.5830185129510281, 1, 0.5741439058528168];[9, 5, 7, 8];4;285;[ 9  5 10  6  7  3  8  4  0  2  1];[0.4940242867488671, 0, 0, 0.8202049509042515, 0.5057059484766817, 0.8676122152855898, 0.8320057303895642, 0.824532998764974, 0.5830185129510281, 1, 0.8331996797734179];[9, 10, 6, 7];4;335;[ 9 10  5  6  7  3  8  4  0  2  1];[0.4940242867488671, 0, 0, 0.8202049509042515, 0.5100955674236924, 0.8676122152855898, 0.8320057303895642, 0.824532998764974, 0.6526216588586982, 1, 0.8844812223593704]
15023;11;11;[9, 6, 10];3;120;[ 9  4  6  0  8 10  5  3  2  7  1];[0.5554318159274745, 0, 0.3973097872755789, 0.43578807925662083, 0.7844703893935159, 0.5006900460563626, 0.5554318159274745, 0.3155803014704213, 0.5532263899492041, 1, 0.5006900460563626];[9, 1, 10];3;1134;[ 9  2  7  4  1 10  3  0  6  8  5];[0.5554318159274745, 0.8194150699162399, 0.9001838570906749, 0.5936080733481898, 0.8301167968635558, 0, 0.5554318159274745, 0.8824296187166444, 0.5532263899492041, 1, 0.7766338989494707];[9, 1, 10];3;414;[ 9  2  7  4  1 10  8  5  3  0  6];[0.5554318159274745, 0.8194150699162399, 0.9001838570906749, 0.5936080733481898, 0.8301167968635558, 0.6800225389076306, 0.5554318159274745, 0.8824296187166444, 0.7574896070164523, 1, 0.7766338989494707];[9, 10, 1];3;721;[ 9  2  7 10  4  0  1  8  5  3  6];[0.8213705956217973, 0.8194150699162399, 0.9001838570906749, 0.5936080733481898, 0.8301167968635558, 0.6800225389076306, 0.46933300490908386, 0.8824296187166444, 0.7574896070164523, 1, 0.8305744050023575]
15024;11;11;[8, 7, 6];3;571;[ 8  7  4  0  3  2  5  1  6  9 10];[0.2598855591086769, 0, 0, 0.22062829863349476, 0.32269605987915545, 0, 0, 0.8725619052229625, 1, 0, 0];[8, 7, 6];3;111;[ 8  7  6  5 10  2  3  0  4  1  9];[0, 0, 0, 0, 0, 0.21739594898875628, 0.7224457122426478, 0.8725619052229625, 1, 0, 0.21739594898875628];[8, 7, 6];3;161;[ 8  7  6  1  5 10  3  2  4  0  9];[0, 0.5424805224776805, 0, 0, 0, 0.5424805224776805, 0.7224457122426478, 0.8725619052229625, 1, 0, 0.21739594898875628];[8, 7, 6];3;211;[ 8  7  6  1  5 10  3  2  4  0  9];[0, 0.5424805224776805, 0, 0, 0, 0.5424805224776805, 0.7224457122426478, 0.8725619052229625, 1, 0, 0.21739594898875628]
15025;11;11;[8, 9];2;56;[ 8  9 10  2  6  3  1  7  4  5  0];[0, 0.3490411603059093, 0.4568688374341846, 0.37806336046521016, 0, 0, 0.3804560106656022, 0.20432367271278937, 1, 0.7192002807218404, 0.6117845821844301];[8, 9];2;120;[ 8  1  3  9  2 10  4  6  7  0  5];[0, 0.7733871303847819, 0.7154900125055016, 0.7293805098518005, 0.3996412311729572, 0, 0.3804560106656022, 0.3742283076052961, 1, 0.7192002807218404, 0.6296320585613834];[8, 9];2;170;[ 8  1  3  9  2 10  7  0  4  6  5];[0.5908341954006444, 0.7733871303847819, 0.7154900125055016, 0.7293805098518005, 0.49540106429318814, 0, 0.3804560106656022, 0.5966740817332571, 1, 0.7192002807218404, 0.6296320585613834];[8, 9];2;270;[ 8 10  0  1  3  9  2  7  5  6  4];[0.7922588340722473, 0.7733871303847819, 0.7182356397763742, 0.7293805098518005, 0.49540106429318814, 0.5313107514755397, 0.5174362586650915, 0.5966740817332571, 1, 0.7192002807218404, 0.921208852417738]
15026;11;11;[10, 8, 7, 6];4;1084;[10  3  8  9  0  4  5  7  6  2  1];[0.47978019635774005, 0, 0, 0.8143533364615421, 0.4254851406917357, 0.40857344708240956, 0, 0.34850344911572145, 0.5358200490491335, 0.508635012460092, 1];[10, 6, 8, 7];4;621;[10  3  2  6  1  8  7  4  0  9  5];[0.5279897199354293, 0.6957734469005055, 0.8129414277040062, 0.8143533364615421, 0.5972038716893382, 0.40857344708240956, 0.7576322504316666, 0.6361552575010816, 0.674824456191816, 0.508635012460092, 1];[10, 6, 8, 7];4;671;[10  3  2  6  1  8  7  4  0  9  5];[0.5279897199354293, 0.6957734469005055, 0.8129414277040062, 0.8143533364615421, 0.5972038716893382, 0.40857344708240956, 0.7576322504316666, 0.6361552575010816, 0.674824456191816, 0.508635012460092, 1];[10, 6, 8, 7];4;721;[10  4  3  2  6  1  8  7  0  9  5];[0.5279897199354293, 0.7512069615632707, 0.8129414277040062, 0.8143533364615421, 0.8214093445916998, 0.40857344708240956, 0.7576322504316666, 0.6361552575010816, 0.674824456191816, 0.508635012460092, 1]
15027;11;11;[8, 2, 6, 5, 4, 7];6;2109;[ 8  2  9  6  0 10  3  5  4  7  1];[0.6115999569335617, 0, 0.8282210305121631, 0.51421554082737, 0.42108467613535, 0.4641440193912191, 0.760087826611269, 0.38059060297369046, 1, 0.7818824613349957, 0.6115999569335617];[8, 0, 5, 6, 7, 10];6;364;[ 8  0  2  5  9  6  7 10  3  4  1];[0.9065921308380303, 0.28810269635454966, 0.8282210305121631, 0.51421554082737, 0.42108467613535, 0.8100905387029336, 0.760087826611269, 0.6123442001099322, 1, 0.7818824613349957, 0.5946094861276604];[8, 0, 5, 6, 7, 10];6;671;[ 8  0  2  5  6  9  4  7 10  3  1];[0.9065921308380303, 0.29096394870044834, 0.8282210305121631, 0.51421554082737, 0.7462720824035716, 0.8100905387029336, 0.7943977043534841, 0.6123442001099322, 1, 0.7818824613349957, 0.5946094861276604];[8, 0, 6, 5, 7, 10];6;2259;[ 8  0  6  2  5  7  9  4  3 10  1];[0.9065921308380303, 0.5750992678566005, 0.8282210305121631, 0.7228666915733195, 0.7462720824035716, 0.8100905387029336, 0.8787041151184654, 0.8037183984243567, 1, 0.7818824613349957, 0.5946094861276604]
15028;11;11;[10, 9, 7, 8];4;1084;[10  0  9  2  5  7  8  3  6  4  1];[0.787262338283493, 0, 0.604636344521501, 0, 0, 0.548158321996958, 0, 0.5362703481535239, 0.3808781066776064, 0.6226951901113715, 1];[10, 9, 7, 8];4;2159;[10  0  5  6  1  9  7  4  2  8  3];[0.9449889896574455, 0.7566231303367074, 0.604636344521501, 0, 0.6554743069752401, 0.7753545391717902, 0.7566231303367074, 0.6637189080377275, 0.469535412022027, 0.7132338666299299, 1];[10, 8, 9, 7];4;414;[10  0  1  5  8  9  7  4  2  6  3];[0.9449889896574455, 0.8358578524653726, 0.604636344521501, 0.4096436624925322, 0.6554743069752401, 0.8302132362156127, 0.49129276998026655, 0.6637189080377275, 0.7677001051523651, 0.7150876708824951, 1];[10, 8, 9, 7];4;2259;[10  0  1  5  3  8  9  7  4  2  6];[0.9449889896574455, 0.8358578524653726, 0.604636344521501, 0.8005959049183315, 0.6554743069752401, 0.8302132362156127, 0.5939525252873336, 0.6637189080377275, 0.7677001051523651, 0.7150876708824951, 1]
15029;11;11;[10, 8, 7, 4, 5, 6];6;2109;[10  8  7  0  9  4  2  3  1  5  6];[0.8000729250390314, 0.48940717980469506, 0.7110123784303058, 0.6131095973659535, 0.7245156229233464, 0.2187830792898648, 0, 0.8329608275632777, 0.9521462186137952, 0.7945858828288254, 1];[10, 8, 5, 7, 4, 6];6;2159;[10  8  1  9  5  7  0  2  4  3  6];[0.8000729250390314, 0.9483789543944902, 0.760379501288388, 0.6924867564712308, 0.7245156229233464, 0.8370483180790217, 0.3061733505599575, 0.8329608275632777, 0.9521462186137952, 0.946841180086513, 1];[10, 8, 0, 5, 2, 3];6;2209;[10  8  1  9  0  5  7  2  4  3  6];[0.9377263188719666, 0.9483789543944902, 0.760379501288388, 0.6924867564712308, 0.7245156229233464, 0.8370483180790217, 0.4565503132345389, 0.8329608275632777, 0.9521462186137952, 0.946841180086513, 1];[10, 8, 1, 9, 0, 3, 5, 7];8;464;[10  8  1  9  0  3  5  7  2  6  4];[0.9377263188719666, 0.9483789543944902, 0.760379501288388, 0.926691345428732, 0.7245156229233464, 0.8370483180790217, 0.7430728939919377, 0.8329608275632777, 0.9521462186137952, 0.946841180086513, 1]
15030;11;11;[9, 10, 5, 4, 6];5;2109;[ 9 10  5  3  7  4  2  8  1  0  6];[0, 0.43743237350467146, 0.5652204465669716, 0.7270898919871286, 0.6385561317431256, 0.8172867062349043, 0, 0.6810825033813976, 0.5268830834943484, 1, 0.8998982931371423];[9, 10, 6, 5, 4];5;2159;[ 9 10  6  5  2  3  0  7  4  8  1];[0.7633565401286995, 0.4645328712786951, 0.796575280619672, 0.7684768971941722, 0.6385561317431256, 0.8172867062349043, 0.8624982413411731, 0.6810825033813976, 0.5268830834943484, 1, 0.8998982931371423];[9, 10, 4, 5, 6];5;187;[ 9 10  4  5  6  2  3  0  7  1  8];[0.7633565401286995, 0.5490355655849795, 0.796575280619672, 0.7684768971941722, 0.8729009288325398, 0.870106702984888, 0.8624982413411731, 0.6810825033813976, 0.5268830834943484, 1, 0.9118315915812508];[9, 10, 4, 5, 6];5;237;[ 9 10  4  5  6  2  3  0  1  7  8];[0.7633565401286995, 0.7253421226614842, 0.796575280619672, 0.7684768971941722, 0.8729009288325398, 0.870106702984888, 0.8624982413411731, 0.6810825033813976, 0.5268830834943484, 1, 0.9118315915812508]
15031;11;11;[7, 2, 4, 6, 8, 3];6;571;[ 7  1  2  4  0  6  8  5  3  9 10];[0.6675144842091458, 0.8481597273748646, 0.7772794786679911, 0, 0.6900626857854074, 0.48024928583647425, 0.6294506171178182, 1, 0.6091926958038097, 0, 0];[7, 6, 2, 4, 3, 8];6;621;[ 7  6  1  2  4  3  0  8  5  9 10];[0.6675144842091458, 0.8481597273748646, 0.7772794786679911, 0.7028474669036292, 0.7596392352581415, 0.48024928583647425, 0.8897515362683251, 1, 0.6091926958038097, 0, 0];[7, 6, 2, 4, 3, 8];6;671;[ 7  6  1  2  4  3  0  8  5  9 10];[0.6675144842091458, 0.8481597273748646, 0.7772794786679911, 0.7028474669036292, 0.7596392352581415, 0.48024928583647425, 0.8897515362683251, 1, 0.6152430254714397, 0, 0];[7, 6, 2, 4, 8, 3];6;721;[ 7  6  1  2  4  0  8  3  5 10  9];[0.746819248450185, 0.8481597273748646, 0.7772794786679911, 0.7028474669036292, 0.7596392352581415, 0.48024928583647425, 0.8897515362683251, 1, 0.7201879124817806, 0, 0.2235053696351988]
15032;11;11;[6, 8, 2, 9];4;185;[ 6  8  7  2 10  5  9  0  4  3  1];[0.44839003858524135, 0, 0.7324244689433645, 0, 0, 0.6610082754532481, 1, 0.7739536774258278, 0.775495906400651, 0.6208509990774723, 0.7324244689433645];[6, 8, 2, 9];4;235;[ 6  7  8  2 10  5  9  0  4  3  1];[0.44839003858524135, 0, 0.7324244689433645, 0, 0.42420689243828363, 0.6610082754532481, 1, 0.8058010896076395, 0.775495906400651, 0.6208509990774723, 0.7324244689433645];[6, 8, 2, 9];4;285;[ 6  7  8  2 10  5  9  0  4  3  1];[0.5313129463255148, 0.40381329448012293, 0.7324244689433645, 0.40381329448012293, 0.42420689243828363, 0.6610082754532481, 1, 0.8058010896076395, 0.775495906400651, 0.6208509990774723, 0.7324244689433645];[6, 5, 8, 9];4;335;[ 6  7  5  8 10  2  9  1  0  4  3];[0.5313129463255148, 0.6049099398955198, 0.7324244689433645, 0, 0.42420689243828363, 0.8055919186426804, 1, 0.8058010896076395, 0.775495906400651, 0.6208509990774723, 0.7324244689433645]
15033;11;11;[7, 4, 8];3;2109;[ 7  2  4 10  0  3  5  9  6  1  8];[0.7611023519283069, 0, 0.899284019724293, 0.7494063168547563, 0.8775153975428707, 0.7130096360102974, 0.4565141298192062, 1, 0, 0.5442266543649641, 0.8608195954583776];[7, 4, 8];3;120;[ 7  2  4  8 10  0  3  5  9  6  1];[0.7611023519283069, 0, 0.899284019724293, 0.7494063168547563, 0.8775153975428707, 0.7130096360102974, 0.4565141298192062, 1, 0.8726671876559986, 0.5442266543649641, 0.8608195954583776];[7, 4, 8];3;170;[ 7  2  4  8 10  0  3  5  6  9  1];[0.7611023519283069, 0, 0.899284019724293, 0.7494063168547563, 0.8775153975428707, 0.7130096360102974, 0.6820315858691579, 1, 0.8726671876559986, 0.5442266543649641, 0.8644198554649031];[7, 4, 8];3;2259;[ 7  2  3  4  8  6 10  0  5  9  1];[0.7611023519283069, 0.511615981023641, 0.899284019724293, 0.8820325242737602, 0.8793295682308238, 0.7130096360102974, 0.8685112053711026, 1, 0.8726671876559986, 0.5442266543649641, 0.8644198554649031]
15034;11;11;[9, 10, 1];3;70;[ 9  4 10  1  8  5  0  3  6  2  7];[0.5550904244151396, 0.7762120545847818, 0.4072887506495397, 0.49129306200846046, 0.8229678309251413, 0.5550904244151396, 0.4774819147777397, 0, 0.5768433187919509, 1, 0.7763080344253656];[9, 10, 1];3;120;[ 9  4 10  1  8  0  6  3  5  2  7];[0.5739770650521094, 0.7762120545847818, 0.4072887506495397, 0.5506227083527563, 0.8229678309251413, 0.5451048353650255, 0.5506227083527563, 0.3891233868364714, 0.7474759246029671, 1, 0.7763080344253656];[9, 10, 2];3;2209;[ 9  8 10  2  4  1  5  0  3  6  7];[0.6499301001819942, 0.7762120545847818, 0.8240474997347847, 0.5506227083527563, 0.8229678309251413, 0.7271743571190994, 0.5506227083527563, 0.5378088676520782, 0.9418276244763735, 1, 0.8528263469670729];[9, 10, 2];3;2259;[ 9  8 10  2  4  1  5  0  6  3  7];[0.6838857360645384, 0.7762120545847818, 0.8240474997347847, 0.6383409819663032, 0.8229678309251413, 0.7271743571190994, 0.6738856792720149, 0.6246022697689602, 0.9418276244763735, 1, 0.8528263469670729]
15035;11;11;[7, 1, 8, 9];4;1084;[ 7  1  3  0  8  2  6  4  5  9 10];[0.4845504976175434, 0.799631005000447, 0.4640049584274755, 0.5299136217653123, 0.46384747095997353, 0.2859940625667423, 0.4640049584274755, 1, 0.4845504976175434, 0.2733741472688059, 0];[7, 9, 1, 8];4;2159;[ 7  9  0  5  1  4  3  2  6 10  8];[0.8122978139350803, 0.799631005000447, 0.4640049584274755, 0.5299136217653123, 0.6704310763622219, 0.8049543969015337, 0.4640049584274755, 1, 0, 0.8480975410353205, 0.38760180737668576];[7, 9, 1, 8];4;1184;[ 7  9  2  0  5  1  3  6  4  8 10];[0.8122978139350803, 0.799631005000447, 0.8824963726025008, 0.7704919387580474, 0.6704310763622219, 0.8049543969015337, 0.6778743658451305, 1, 0.6481818211612037, 0.8930924240008479, 0];[7, 1, 9, 8];4;1234;[ 7  1  9  2  0  5  3  6  4  8 10];[0.8122978139350803, 0.8983946136119365, 0.8824963726025008, 0.7704919387580474, 0.6704310763622219, 0.8049543969015337, 0.6778743658451305, 1, 0.6481818211612037, 0.8930924240008479, 0]
15036;11;11;[9, 10, 8];3;61;[ 9 10  8  0  7  4  5  3  6  1  2];[0.7084148162795737, 0, 0, 0, 0.4880440151115104, 0.48766550196577574, 0, 0.4880440151115104, 0.7528666943886613, 1, 0.8526274695823239];[9, 10, 8];3;120;[ 9 10  7  8  0  5  4  6  2  3  1];[0.7084148162795737, 0, 0.3044666445142068, 0, 0.4670361687759008, 0.48766550196577574, 0.34445768742043575, 0.7974430854962804, 0.7528666943886613, 1, 0.8526274695823239];[9, 10, 8];3;220;[ 9 10  2  4  7  8  0  6  5  1  3];[0.7084148162795737, 0.3045334867334995, 0.9108260524891256, 0, 0.8009114117784787, 0.48766550196577574, 0.6167808093833927, 0.7974430854962804, 0.7528666943886613, 1, 0.9190072264015301];[9, 10, 8];3;721;[ 9 10  2  4  7  3  8  0  6  5  1];[0.7084148162795737, 0.3045334867334995, 0.9108260524891256, 0.7856072796141045, 0.8009114117784787, 0.6138602020821641, 0.6167808093833927, 0.7974430854962804, 0.7528666943886613, 1, 0.9190072264015301]
15037;11;11;[8, 10, 3, 5, 7];5;2109;[ 8 10  2  6  3  4  5  9  7  0  1];[0.5199643980191385, 0.3264913395802852, 0.9073306656397011, 0.8689053885808851, 0.8503274540601921, 0.762874139933944, 0.8858372201002418, 0.6740281708474759, 1, 0.7097418473347403, 0.9562449112169078];[8, 10, 3, 7, 5];5;2159;[ 8 10  2  6  0  3  7  4  5  9  1];[0.8787213233065853, 0.4357784977179802, 0.9073306656397011, 0.8689053885808851, 0.8503274540601921, 0.762874139933944, 0.8858372201002418, 0.8596036457069989, 1, 0.7097418473347403, 0.9562449112169078];[8, 10, 7, 3, 5];5;2209;[ 8 10  2  6  7  0  3  4  5  9  1];[0.8787213233065853, 0.5321572648496401, 0.9073306656397011, 0.8689053885808851, 0.8503274540601921, 0.762874139933944, 0.8858372201002418, 0.8853949623970666, 1, 0.7097418473347403, 0.9562449112169078];[8, 10, 7, 3, 5];5;2259;[ 8 10  2  6  7  0  3  4  9  5  1];[0.8787213233065853, 0.5321572648496401, 0.9144890965220882, 0.8689053885808851, 0.8503274540601921, 0.762874139933944, 0.8858372201002418, 0.8853949623970666, 1, 0.7775150507346704, 0.9562449112169078]
15038;11;11;[9, 0, 8, 6];4;1084;[ 9  0 10  1  8  3  4  2  5  6  7];[0.8198603664428185, 0.7394115021977762, 0.40878180635314765, 0.6834123901263643, 0.4509683192950617, 0.3480225640693167, 0.27998267532572674, 0, 0.7247894842004421, 1, 0.796184003482219];[9, 0, 8, 6];4;364;[ 9  0 10  1  4  8  3  6  2  5  7];[0.8198603664428185, 0.7394115021977762, 0.40878180635314765, 0.6834123901263643, 0.735312818348515, 0.3480225640693167, 0.6106413191959513, 0, 0.7247894842004421, 1, 0.796184003482219];[9, 0, 8, 6];4;671;[ 9  0  2 10  1  4  8  3  6  5  7];[0.9304971984650848, 0.7394115021977762, 0.873601645160467, 0.6834123901263643, 0.735312818348515, 0.3480225640693167, 0.6106413191959513, 0, 0.7247894842004421, 1, 0.796184003482219];[9, 0, 8, 6];4;721;[ 9 10  0  4  3  2  1  8  6  5  7];[0.9304971984650848, 0.7394115021977762, 0.873601645160467, 0.9037378825580359, 0.9148495391751646, 0.3480225640693167, 0.6106413191959513, 0, 0.7247894842004421, 1, 0.977426455239537]
15039;11;11;[10, 8, 9];3;61;[10  8  9  5  7  2  3  0  6  4  1];[0, 0, 0.30738096796909936, 0, 0, 0.4981808434405122, 0, 0.32477824046076037, 0.795685015929635, 0.7111745448564073, 1];[10, 8, 9];3;120;[10  8  4  9  6  5  7  2  1  0  3];[0, 0, 0.30738096796909936, 0, 0.716424607491292, 0.4981808434405122, 0.5638751517747559, 0.32477824046076037, 0.795685015929635, 0.7111745448564073, 1];[10, 8, 9];3;170;[10  8  4  9  7  6  5  2  1  0  3];[0, 0, 0.30738096796909936, 0, 0.716424607491292, 0.4981808434405122, 0.5638751517747559, 0.6211092794849986, 0.795685015929635, 0.7111745448564073, 1];[10, 8, 9];3;211;[10  8  9  4  7  6  5  2  1  0  3];[0, 0, 0.30738096796909936, 0, 0.716424607491292, 0.4981808434405122, 0.5638751517747559, 0.6211092794849986, 0.795685015929635, 0.7433466057581227, 1]
15040;12;12;[11, 2, 10, 8];4;120;[11  2 10  5  8  9  7  3  6  4  1  0];[0, 0, 0.8128961029648815, 0.6193343723244905, 0.4100068473086935, 0.6712862786658775, 0.45677822154089426, 0.6193343723244905, 0.6337127058675248, 0.6193343723244905, 0.7379527515552778, 1];[11, 0, 10, 9, 3];5;137;[11  0 10  9  3  2  1  5  6  8  4  7];[0.9850295013438898, 0.7158218652881119, 0.8128961029648815, 0.8269201492093169, 0.5527214371945991, 0.6712862786658775, 0.6623756016158932, 0.4588058696239387, 0.6337127058675248, 0.8668368838024169, 0.9164399012136047, 1];[11, 0, 10, 9, 3];5;187;[11  0 10  9  3  2  1  5  6  8  7  4];[0.9850295013438898, 0.7158218652881119, 0.8128961029648815, 0.8269201492093169, 0.5527214371945991, 0.6712862786658775, 0.6623756016158932, 0.6209929736729639, 0.6337127058675248, 0.8668368838024169, 0.9164399012136047, 1];[11, 0, 10, 9, 3];5;237;[11  0 10  9  3  2  1  5  6  8  7  4];[0.9850295013438898, 0.7158218652881119, 0.8128961029648815, 0.8269201492093169, 0.5527214371945991, 0.6712862786658775, 0.6623756016158932, 0.6209929736729639, 0.6337127058675248, 0.8668368838024169, 0.9164399012136047, 1]
15041;12;12;[11, 0, 2, 10, 8];5;87;[11  0  2 10  8  7  9  4  6  5  1  3];[0.7773728978914994, 0, 0.7580808279440362, 0, 0.4568368857924654, 0, 0.3426597346893202, 0.5075533698927222, 0.5580960428680009, 0.4568368857924654, 0.668049270620115, 1];[11, 10, 0, 2, 8];5;4208;[11 10  0  2  5  3  8  7  4  9  6  1];[0.7933769738578531, 0, 0.7580808279440362, 0.6751971642786663, 0.4568368857924654, 0.7380870447953611, 0.3426597346893202, 0.5075533698927222, 0.6618725636993394, 0.4568368857924654, 0.8307896798707999, 1];[11, 10, 0, 2, 8];5;4258;[11 10  0  2  5  8  3  7  6  4  9  1];[0.7933769738578531, 0, 0.7580808279440362, 0.6751971642786663, 0.4568368857924654, 0.7380870447953611, 0.4620728544483987, 0.5075533698927222, 0.7025355991859417, 0.4568368857924654, 0.8307896798707999, 1];[11, 10, 0, 2, 8];5;721;[11 10  0  2  5  8  3  7  9  6  4  1];[0.7933769738578531, 0, 0.7580808279440362, 0.6751971642786663, 0, 0.7380870447953611, 0.4620728544483987, 0.6584814180811979, 0.7025355991859417, 0.656991731926448, 0.8307896798707999, 1]
15042;12;12;[11, 6, 10, 4, 7];5;314;[11  0  6 10  5  4  7  2  1  3  9  8];[0.9323774120791888, 0, 0.4125609472045821, 0, 0.6309601188905051, 0.7611427248952212, 0.9186293768518148, 0.5550848349437444, 0, 0, 0.8642530477141579, 1];[11, 0, 6, 10, 9];5;1134;[11  0  6  4 10  5  8  7  2  9  1  3];[0.9323774120791888, 0, 0.425358553545711, 0, 0.8732274360378598, 0.7611427248952212, 0.9186293768518148, 0.5550848349437444, 0.7254253805582347, 0.40658815891562256, 0.8642530477141579, 1];[11, 10, 1, 9];4;2209;[11  0  6  4  8 10  5  7  1  2  9  3];[0.9323774120791888, 0.4850790258762102, 0.425358553545711, 0.3247335151224307, 0.8732274360378598, 0.7611427248952212, 0.9186293768518148, 0.5550848349437444, 0.8685867027199626, 0.40658815891562256, 0.8642530477141579, 1];[11, 10, 3, 9];4;4308;[11  4  0  6  8 10  3  5  7  1  2  9];[0.9323774120791888, 0.4850790258762102, 0.425358553545711, 0.8192393587848533, 0.9660621463979828, 0.7611427248952212, 0.9186293768518148, 0.5550848349437444, 0.8685867027199626, 0.40658815891562256, 0.8642530477141579, 1]
15043;12;12;[9, 7, 11];3;120;[ 9  6  8  7 10 11  1  0  3  4  2  5];[0.5862369869770465, 0.6244754716712315, 0, 0.22866293531876772, 0, 0, 0.7325720259502105, 0.7080530381955766, 0.7325720259502105, 1, 0.6540655329220022, 0.6303156700977015];[9, 11, 7];3;235;[ 9 11 10  4  8  6  7  2  5  1  0  3];[0.5862369869770465, 0.6244754716712315, 0.6968379056191208, 0.22866293531876772, 0.8992430412727943, 0.6823779248171927, 0.7325720259502105, 0.7080530381955766, 0.7325720259502105, 1, 0.9220921806442479, 0.9349929762151249];[9, 5, 11];3;161;[ 9  5 11 10  4  7  8  6  2  1  0  3];[0.5862369869770465, 0.6244754716712315, 0.6968379056191208, 0.22866293531876772, 0.8992430412727943, 0.9559799513466831, 0.7325720259502105, 0.7486285389444531, 0.7325720259502105, 1, 0.9220921806442479, 0.9349929762151249];[9, 5, 11];3;211;[ 9  5 11 10  4  7  8  6  2  1  0  3];[0.5862369869770465, 0.6244754716712315, 0.6968379056191208, 0.22866293531876772, 0.8992430412727943, 0.9559799513466831, 0.7325720259502105, 0.7486285389444531, 0.7325720259502105, 1, 0.9220921806442479, 0.9349929762151249]
15044;12;12;[9, 6, 5, 3, 10];5;87;[ 9  6  5  3 10  7  1  4  0  2  8 11];[0, 0.3118534620932107, 0, 0.426529174213101, 0.18682579877326347, 0.5613567130138182, 0.8617940692716948, 0.3771092929000804, 0, 1, 0.3771092929000804, 0];[9, 1, 10];3;235;[ 9  6  7  5  3  1 10  4  0  2  8 11];[0, 0.3118534620932107, 0, 0.426529174213101, 0.18682579877326347, 0.5613567130138182, 0.8617940692716948, 0.5910326371164172, 0, 1, 0.3118534620932107, 0];[9, 6, 7, 5, 10];5;187;[ 9  6  7  5 10  3  2  1  4  0  8 11];[0, 0, 0, 0.426529174213101, 0, 0.5613567130138182, 0.8617940692716948, 0.5910326371164172, 0, 1, 0.48867534272095114, 0];[9, 6, 7, 10, 5];5;270;[ 9  6  7  3 10  5  2  1  4  0  8 11];[0, 0, 0, 0.5866747498288715, 0, 0.5613567130138182, 0.8617940692716948, 0.5910326371164172, 0, 1, 0.5866747498288715, 0]
15045;12;12;[9, 8, 10];3;61;[ 9  8 10  2  1  6  5  4  3  0  7 11];[0, 0.652725376573253, 0.6824781760806518, 0.37078583609863675, 0.46105278946893474, 0.5432726656328855, 0.6247931435958642, 0, 0.8480486377132105, 1, 0.8239581090016688, 0];[9, 8, 10];3;111;[ 9  8 10  5  2  1  6  4  0  3  7 11];[0.5830611390634403, 0.652725376573253, 0.6824781760806518, 0.575064994331127, 0.6047563179123554, 0.801911412432419, 0.644269362524717, 0.5304215047756778, 0.8480486377132105, 1, 0.8239581090016688, 0];[9, 10, 8];3;161;[ 9 10  8  5  0  2  1  6  4  3  7 11];[0.6927299712085103, 0.652725376573253, 0.6824781760806518, 0.575064994331127, 0.6047563179123554, 0.801911412432419, 0.644269362524717, 0.5304215047756778, 0.8480486377132105, 1, 0.8656834606335388, 0];[9, 10, 8];3;211;[ 9 10  8  7  5  0  2  1  6  4  3 11];[0.6927299712085103, 0.652725376573253, 0.6824781760806518, 0.575064994331127, 0.6047563179123554, 0.801911412432419, 0.644269362524717, 0.8075038543285672, 0.8480486377132105, 1, 0.8656834606335388, 0]
15046;12;12;[11, 6, 8, 9];4;2109;[11  4  6  3  8  5  7  2  1  0  9 10];[0, 0, 0.38559246653159834, 0.5678241490005451, 0.7428070664548881, 0.4606650901914796, 0.6427832276459434, 0.438391703477691, 0.5619162899108036, 0, 0, 1];[11, 6, 8, 9];4;2159;[11  6  4  2  3  8  5  7  1  0  9 10];[0, 0.4180770636132507, 0.6159759358744933, 0.5678241490005451, 0.7428070664548881, 0.4606650901914796, 0.8232100174330825, 0.438391703477691, 0.5619162899108036, 0, 0, 1];[11, 9, 6, 8];4;2209;[11  9  6  5  4  3  7  2  8  1  0 10];[0, 0.4180770636132507, 0.6159759358744933, 0.6851029355732499, 0.7428070664548881, 0.788638783550833, 0.8232100174330825, 0.6851029355732499, 0.5619162899108036, 0.8309843585383917, 0, 1];[11, 9, 6, 8];4;4308;[11  9  6  5  4  3  7  2  8  1 10  0];[0, 0.483916367441376, 0.6159759358744933, 0.6851029355732499, 0.7428070664548881, 0.8154244652945625, 0.8232100174330825, 0.6851029355732499, 0.5619162899108036, 0.8309843585383917, 0.3721610456464385, 1]
15047;12;12;[10, 8, 9];3;120;[10  1  7  8  6  9  5  0  4  3  2 11];[0.25556545399214936, 0.9036127075747622, 0, 0, 0, 0.3983938333921829, 0.5570433468599386, 0.841374054774588, 0.7996614195393086, 0.3983938333921829, 1, 0];[10, 8, 9];3;1134;[10  1  7  8  3  6  2  9  5  0  4 11];[0.2712913382764705, 0.9036127075747622, 0.5405748943931459, 0.6684563523754061, 0, 0.4451954986634378, 0.5570433468599386, 0.841374054774588, 0.7996614195393086, 0.5342167891858957, 1, 0];[10, 8, 9];3;1184;[10  1  7  8  3  6  2  9  5  0  4 11];[0.2712913382764705, 0.9036127075747622, 0.5405748943931459, 0.6684563523754061, 0, 0.4451954986634378, 0.5570433468599386, 0.841374054774588, 0.8392413456730912, 0.5342167891858957, 1, 0];[10, 8, 9];3;335;[10  1  7  8  0  9  3  6  2 11  5  4];[0.7910469000777338, 0.9036127075747622, 0.5405748943931459, 0.6684563523754061, 0, 0.4949064734587323, 0.5570433468599386, 0.841374054774588, 0.8392413456730912, 0.7116128991837356, 1, 0.4989355305539518]
15048;12;12;[10, 11, 9, 5];4;314;[10  4 11  9  5  3  0  1  7  6  2  8];[0, 0, 0, 0, 0.537016737047755, 0.4602926970368157, 0, 0, 0, 0.4966594237334674, 1, 0.537016737047755];[10, 9, 11, 5];4;364;[10  9  4 11  5  3  0  1  7  6  2  8];[0, 0, 0, 0, 0.537016737047755, 0.4602926970368157, 0, 0, 0, 0.6724526133426877, 1, 0.537016737047755];[10, 9, 8, 11];4;220;[10  9  1  8  5 11  4  0  7  2  6  3];[0.24818433615092328, 0.5456489427768587, 0.20854574790169508, 0, 0.537016737047755, 0.5456017535647949, 0, 0.24818433615092328, 0.5456489427768587, 0.6724526133426877, 1, 0.537016737047755];[10, 11, 9, 8];4;237;[10 11  9  1  8  5  7  0  2  6  3  4];[0.24818433615092328, 0.5456489427768587, 0.20854574790169508, 0, 0, 0.5456017535647949, 0, 0.24818433615092328, 0.5456489427768587, 0.6867927022010286, 1, 0.8591155597681156]
15049;12;12;[11, 10, 9];3;61;[11 10  9  4  3  0  2  1  7  6  5  8];[0, 0, 0, 0, 0.33477810770763533, 0, 0, 0, 0, 0.46965156622812476, 0.7382868493630919, 1];[11, 9, 10];3;111;[11  9 10  5  4  1  7  6  2  0  3  8];[0, 0.4328223920357753, 0, 0, 0.48189235230989613, 0.48189235230989613, 0.36040907307075026, 0.4328223920357753, 0, 0.7867763038636039, 0.7382868493630919, 1];[11, 10, 9];3;161;[11 10  9  5  4  1  7  6  2  0  3  8];[0, 0.4328223920357753, 0, 0, 0.48189235230989613, 0.48189235230989613, 0.36040907307075026, 0.4328223920357753, 0, 0.7867763038636039, 0.82861990130916, 1];[11, 10, 9];3;211;[11 10  9  5  4  1  7  6  2  0  3  8];[0, 0.4328223920357753, 0, 0, 0.48189235230989613, 0.48189235230989613, 0.36040907307075026, 0.4328223920357753, 0, 0.7867763038636039, 0.82861990130916, 1]
15050;12;12;[10, 5, 9, 11];4;4158;[10  3  5  4  0  9  7  1  6  2  8 11];[0.5634102594781915, 0, 0, 0.9121846915628159, 0.6288726678916383, 0.678176065472651, 0, 0.39351368837193446, 0, 0.5214560695826308, 1, 0];[10, 5, 9, 11];4;1134;[10  3  5  4  0  1  9  7  8 11  6  2];[0.5645657542739284, 0.5628102584042669, 0, 0.9121846915628159, 0.6288726678916383, 0.678176065472651, 0, 0.46034317849697104, 0.348204922334985, 0.5214560695826308, 1, 0.348204922334985];[10, 5, 9, 11];4;2209;[10  3  5  7  4  0  1  8  9  6 11  2];[0.5645657542739284, 0.5628102584042669, 0, 0.9121846915628159, 0.6288726678916383, 0.678176065472651, 0.3542094621619312, 0.6489582887156408, 0.5387540304324557, 0.5387540304324557, 1, 0.348204922334985];[10, 5, 9, 11];4;2259;[10  3  5  7  4  0  1  8  9  6 11  2];[0.5645657542739284, 0.5628102584042669, 0, 0.9121846915628159, 0.6288726678916383, 0.678176065472651, 0.3542094621619312, 0.6489582887156408, 0.5387540304324557, 0.5387540304324557, 1, 0.348204922334985]
15051;12;12;[11, 10, 5];3;61;[11 10  5  0  3  4  2  1  7  6  9  8];[0, 0, 0, 0, 0, 0.5004652103409757, 0, 0, 0, 0, 0.6697033641549156, 1];[11, 10, 5];3;111;[11 10  5  0  3  4  2  1  7  6  9  8];[0, 0, 0, 0, 0, 0.5004652103409757, 0, 0, 0, 0, 0.7907846811500978, 1];[11, 10, 5];3;161;[11 10  5  0  3  4  2  1  7  6  9  8];[0, 0, 0, 0, 0, 0.5004652103409757, 0, 0, 0, 0, 0.7907846811500978, 1];[11, 10, 5];3;211;[11 10  5  0  3  4  2  1  7  6  9  8];[0, 0, 0, 0, 0, 0.5004652103409757, 0, 0, 0, 0, 0.7907846811500978, 1]
15052;12;12;[8, 11, 10];3;61;[ 8 11 10  4  9  5  0  2  7  6  1  3];[0.22354857909805356, 0, 0.22354857909805356, 0, 0.525985576122632, 0.29478801424749296, 0, 0, 1, 0.525985576122632, 0.760518980923675, 0.7801597743219989];[8, 10, 11];3;111;[ 8 10 11  4  9  0  2  1  7  6  5  3];[0, 0, 0, 0, 0.525985576122632, 0, 0, 0, 1, 0.525985576122632, 0.7975891308720016, 0.7801597743219989];[8, 10, 11];3;161;[ 8 10 11  4  9  0  2  1  7  6  5  3];[0, 0, 0, 0, 0.525985576122632, 0, 0, 0, 1, 0.525985576122632, 0.7975891308720016, 0.7801597743219989];[8, 10, 11];3;211;[ 8 10 11  4  9  0  2  1  7  6  5  3];[0, 0, 0, 0, 0.525985576122632, 0, 0, 0, 1, 0.525985576122632, 0.7975891308720016, 0.7801597743219989]
15053;12;12;[10, 11];2;87;[10  7  0  4 11  9  1  3  6  5  2  8];[0.8498114868112817, 0.5537830004153397, 0, 0, 0.8325873362049008, 0, 0, 0.8664818263076896, 0, 0.7280073824822838, 1, 0.8130964337207935];[10, 11];2;4208;[10  7  1  0  4 11  9  5  8  6  2  3];[0.8498114868112817, 0.8540681076632983, 0, 0, 0.8325873362049008, 0.7091792739038227, 0.30472808079994745, 0.8664818263076896, 0.6592541843924302, 0.7280073824822838, 1, 0.8130964337207935];[10, 11];2;414;[10  6  7  1  0  4  3 11  9  5  8  2];[0.8498114868112817, 0.8540681076632983, 0.46370262056036726, 0.8197020034734794, 0.8325873362049008, 0.7091792739038227, 0.9157911993163382, 0.8664818263076896, 0.6592541843924302, 0.7280073824822838, 1, 0.8130964337207935];[10, 11];2;464;[10  6  7  1  0  4  3 11  9  5  8  2];[0.8498114868112817, 0.8540681076632983, 0.46370262056036726, 0.8197020034734794, 0.8325873362049008, 0.7128703598324663, 0.9157911993163382, 0.8664818263076896, 0.6592541843924302, 0.7280073824822838, 1, 0.8130964337207935]
15054;12;12;[5, 0, 4, 6];4;1084;[ 5  8  2  0  3  4  6  9  7  1 10 11];[0.6908519032177507, 0, 0.8211487447100627, 0.6623831390971366, 0.5675895885915472, 1, 0.492406490964741, 0.2776187793647685, 0.8222425117801285, 0.4626878697869145, 0, 0];[5, 4, 6, 0];4;4208;[ 5  4  2  8  6  0  3 11  9 10  7  1];[0.6908519032177507, 0, 0.8451275609373475, 0.6623831390971366, 0.8751986116576687, 1, 0.7929473863129703, 0.2776187793647685, 0.8222425117801285, 0.4626878697869145, 0.4460310028900438, 0.5298102576544126];[5, 4, 6, 0];4;414;[ 5  4  2  8  6  1  0  3 11  9 10  7];[0.6908519032177507, 0.7785421695453907, 0.8631347285715241, 0.6623831390971366, 0.8751986116576687, 1, 0.7929473863129703, 0.2776187793647685, 0.8222425117801285, 0.4626878697869145, 0.4460310028900438, 0.5298102576544126];[5, 4, 6, 0];4;464;[ 5  4  2  8  3  6  1  0 11  9 10  7];[0.6908519032177507, 0.7785421695453907, 0.8631347285715241, 0.8138453337977274, 0.8751986116576687, 1, 0.7929473863129703, 0.2776187793647685, 0.8222425117801285, 0.4626878697869145, 0.4460310028900438, 0.5298102576544126]
15055;12;12;[9, 8, 6, 7, 10];5;314;[ 9  8  6  4  7 11  5 10  0  1  2  3];[0, 0, 0, 0, 0.5312419962118701, 0.3229713683987518, 0.5312419962118701, 0.33585785662449286, 0.8244331357654531, 1, 0.3217502254216314, 0.33585785662449286];[9, 8, 7, 4, 10];5;170;[ 9  8  7  4  6 10  5  2  3 11  1  0];[0, 0, 0.19470717069044277, 0.19470717069044277, 0.5312419962118701, 0.3229713683987518, 0.5312419962118701, 0.5730213826198621, 0.8244331357654531, 1, 0.43659393393891316, 0.19470717069044277];[9, 8, 6, 7, 10];5;220;[ 9  8  6  4  7 10  2  3  5 11  1  0];[0, 0, 0.19470717069044277, 0.19470717069044277, 0.6303303630160703, 0.19470717069044277, 0.6303303630160703, 0.5730213826198621, 0.8244331357654531, 1, 0.43659393393891316, 0.19470717069044277];[9, 8, 7, 4, 10];5;270;[ 9  8  7  4  6 10  2  3  5 11  1  0];[0, 0, 0.19470717069044277, 0.19470717069044277, 0.6303303630160703, 0.19470717069044277, 0.6303303630160703, 0.7184462796091909, 0.9220421422555418, 1, 0.43659393393891316, 0.19470717069044277]
15056;12;12;[10, 11];2;87;[10  8  6  7 11  1  3  0  4  5  2  9];[0, 0.3164208692076567, 0, 0, 0, 0, 0.6513635121876938, 0.5681187358797735, 0.8745504696260934, 0, 1, 0.3970370175768257];[10, 11];2;364;[10  8  6  7  0  9  3 11  1  2  4  5];[0.42801238570266825, 0.3164208692076567, 0.2197595799784143, 0.42801238570266825, 0.2197595799784143, 0, 0.6513635121876938, 0.5681187358797735, 0.8745504696260934, 0.42801238570266825, 1, 0.3970370175768257];[10, 11];2;285;[10  8  4  6  9  7 11  1  5  0  2  3];[0.21773258894525563, 0.3755695655308982, 0, 0, 0.7571004526735071, 0.3755695655308982, 0.6513635121876938, 0.5681187358797735, 0.8745504696260934, 0.5888084203431495, 1, 0.3970370175768257];[10, 11];2;211;[10  8 11  0  4  5  6  9  7  1  2  3];[0.7705623555379242, 0.3164208692076567, 0, 0, 0.7571004526735071, 0.7567007129204679, 0.6513635121876938, 0.5681187358797735, 0.8745504696260934, 0.5888084203431495, 1, 0.7906931058007447]
15057;12;12;[10, 2, 7, 8];4;314;[10  6  9  5  0  2  7  8  4  1  3 11];[0.7508256290522676, 0.5158639176905756, 0.745129244790838, 0, 0.552237195500608, 0.8769492888629914, 0.9037675119786805, 0.745129244790838, 0.7375066413398716, 0.8769939288289821, 1, 0];[10, 2, 7, 8];4;364;[10  6  9  5  0  2  7  8  3  4 11  1];[0.7508256290522676, 0.5158639176905756, 0.745129244790838, 0.6798160406216291, 0.6798160406216291, 0.8769492888629914, 0.9037675119786805, 0.745129244790838, 0.7375066413398716, 0.8851591315202316, 1, 0.6798160406216291];[10, 7, 8, 4];4;2209;[10  6  9  5  7  0  8  3  4 11  1  2];[0.7508256290522676, 0.5158639176905756, 0.5119848066718103, 0.6798160406216291, 0.6798160406216291, 0.8769492888629914, 0.9037675119786805, 0.8293603873054177, 0.7375066413398716, 0.8851591315202316, 1, 0.6798160406216291];[10, 7, 8, 4];4;2259;[10  6  9  5  7  8  0  3  4 11  1  2];[0.7508256290522676, 0.5158639176905756, 0.5119848066718103, 0.6798160406216291, 0.6798160406216291, 0.8769492888629914, 0.941597190438506, 0.8293603873054177, 0.8088590320207991, 0.8851591315202316, 1, 0.6798160406216291]
15058;12;12;[9, 11, 4];3;2109;[ 9  5  2 11  4  7  3  0  1 10  6  8];[0.5725301475906481, 0.5426538466339816, 0.8045287740571634, 0.5833107337518129, 0.776095432929085, 0.8476777864158175, 0, 0.7439031708787792, 0, 1, 0.2599790356000118, 0.7784974359941074];[9, 11, 4];3;4208;[ 9  5 11  3  2  4  7  6  8  0  1 10];[0.5725301475906481, 0.5426538466339816, 0.8045287740571634, 0.8255164948775826, 0.776095432929085, 0.8476777864158175, 0.7362242876860409, 0.7439031708787792, 0.7362242876860409, 1, 0.2599790356000118, 0.8463295376033159];[9, 3, 0, 5, 11];5;187;[ 9  3  0  5 11  2  4  7  8  6  1 10];[0.8607660396821133, 0.5426538466339816, 0.8045287740571634, 0.872918893809848, 0.776095432929085, 0.8476777864158175, 0.7362242876860409, 0.7439031708787792, 0.7362242876860409, 1, 0.2599790356000118, 0.8463295376033159];[9, 3, 0, 5, 11];5;237;[ 9  3  0  5 11  2  4  7  8  6 10  1];[0.8607660396821133, 0.5517063346744352, 0.8045287740571634, 0.872918893809848, 0.776095432929085, 0.8476777864158175, 0.7362242876860409, 0.7439031708787792, 0.7362242876860409, 1, 0.6222283635619563, 0.8463983588870095]
15059;12;12;[9, 8, 7];3;70;[ 9  6  8  7 11  2  0  1  4  3  5 10];[0.20697375090778336, 0.20697375090778336, 0.20697375090778336, 0, 0.18771245658708624, 0, 0.632790654560135, 0.34682438283507777, 0.4917408305214534, 1, 0, 0.34682438283507777];[9, 7, 8];3;120;[ 9  6  7  8  3  2  0  1  4  5 10 11];[0, 0, 0, 0, 0, 0, 0.632790654560135, 0.6078720452572238, 0.5085079676916346, 1, 0, 0];[9, 7, 8];3;170;[ 9  6  7  8  3  2  0  1  4  5 10 11];[0, 0, 0, 0, 0, 0, 0.632790654560135, 0.6078720452572238, 0.5085079676916346, 1, 0, 0];[9, 8, 7];3;220;[ 9  8  6  7  3  2  0  1  4  5 10 11];[0, 0, 0, 0, 0, 0, 0.632790654560135, 0.6078720452572238, 0.7756225511684022, 1, 0, 0]
15060;13;13;[9, 5, 0, 6, 4, 3];6;314;[ 9  5  0  6  4  7 11  3  2  1  8 10 12];[0.7566360076873667, 0, 0, 0, 0.45571904685531583, 0.7753817894505539, 0.4980450109199613, 0.44768618616192185, 0, 1, 0, 0.41088285647073736, 0];[9, 5, 4, 6, 1];5;8305;[ 9  5  0  4  7  6 11  1 10  3  2 12  8];[0.7566360076873667, 0.40942247953333516, 0.17673753191969946, 0.40942247953333516, 0.6975186948273947, 0.7753817894505539, 0.4980450109199613, 0.5455441019990375, 0, 1, 0.40942247953333516, 0.41088285647073736, 0.17673753191969946];[9, 5, 0, 4, 10, 6];6;220;[ 9  5  0  4 10  6  7  8 11  1  3  2 12];[0.7566360076873667, 0.40942247953333516, 0.17673753191969946, 0.40942247953333516, 0.6975186948273947, 0.7753817894505539, 0.6624754831084717, 0.5455441019990375, 0.5438606146016438, 1, 0.6624754831084717, 0.41088285647073736, 0.17673753191969946];[9, 5, 0, 4, 10, 6];6;270;[ 9  5  0  4 10  6  1  2  7  8 11  3 12];[0.7566360076873667, 0.5955262181267365, 0.5955262181267365, 0.40942247953333516, 0.6975186948273947, 0.8307006256467259, 0.6624754831084717, 0.5455441019990375, 0.5438606146016438, 1, 0.6624754831084717, 0.41088285647073736, 0.17673753191969946]
15061;13;13;[8, 6, 9, 0, 4, 7, 5, 1, 3, 2];10;2109;[ 8  6  9  0  4  7  5 11  1  3  2 12 10];[0.5975476697192399, 0.5765131839551324, 0.40748570225269315, 0.40748570225269315, 0.5975476697192399, 0.5879237496883035, 0.7704697591918871, 0.5890933001052318, 1, 0.7170528370248943, 0, 0.5879237496883035, 0.29006315918226583];[8, 5, 6, 3, 9, 2, 1, 0, 4, 7];10;1134;[ 8  5  6  3  9  2  1  0  4  7 11 10 12];[0.5975476697192399, 0.6365234458636816, 0.6377928084553517, 0.7576372618618022, 0.5975476697192399, 0.7778637170509006, 0.7704697591918871, 0.5890933001052318, 1, 0.7170528370248943, 0, 0.34624304604424416, 0];[8, 0, 5, 6, 3, 9, 2, 1, 4, 7];10;1184;[ 8  0  5  6  3  9  2  1  4  7 11 10 12];[0.8071491054872165, 0.6584324597143251, 0.6966097411488033, 0.7576372618618022, 0.5359171440354781, 0.7778637170509006, 0.7704697591918871, 0.48273633602374977, 1, 0.7170528370248943, 0, 0.34624304604424416, 0];[8, 0, 10, 3, 2, 4, 7];7;4308;[ 8  0 10  9  5  6  3  2 11  1  4  7 12];[0.8507614011027708, 0.6584324597143251, 0.6966097411488033, 0.7576372618618022, 0.5359171440354781, 0.7803621093238525, 0.7704697591918871, 0.48273633602374977, 1, 0.8160549009859852, 0.8210685451510736, 0.6725204789455337, 0]
15062;13;13;[9, 8, 11, 10];4;87;[ 9  8 11  1 10  7  6  5  2  0  4  3 12];[0.17610204565997672, 0.2407724533770603, 0.21686242293200478, 0, 0, 0.2407724533770603, 0.2407724533770603, 0.2407724533770603, 0.7589452888493262, 1, 0.2407724533770603, 0.41315476176695654, 0];[9, 8, 11, 10];4;137;[ 9  8  0 11 10  3  4  2 12  6  5  1  7];[0.46371241602899727, 0.2407724533770603, 0.3898514617935869, 0.4498195434449714, 0.4498195434449714, 0.2407724533770603, 0.2407724533770603, 0.2407724533770603, 0.7589452888493262, 1, 0.4498195434449714, 0.46371241602899727, 0.3898514617935869];[9, 10, 8, 11];4;187;[ 9 10  8  0 11  7  6  5  4  1  2  3 12];[0.46371241602899727, 0, 0, 0, 0, 0.17610204565997672, 0.2454696905863388, 0.2454696905863388, 0.7589452888493262, 1, 0.7788742210612136, 0.46371241602899727, 0];[9, 10, 8, 11];4;220;[ 9 10  8 11  6  7  0  5  4  1  2  3 12];[0.17610204565997672, 0, 0, 0, 0, 0.17610204565997672, 0.2454696905863388, 0.2454696905863388, 0.7589452888493262, 1, 0.7788742210612136, 0.6894009403257403, 0]
15063;13;13;[11, 5, 12, 8];4;1084;[11  9  5 12  1  6  8  3 10  4  0  2  7];[0.27214118849053803, 0.5831872988109601, 0, 0.3287928136832362, 0.3287928136832362, 0.5920766029978468, 0.5176791530416364, 0, 0.4959988086034007, 0.7982271212128899, 0.3287928136832362, 1, 0.5920766029978468];[11, 12, 8, 5];4;170;[11  9  6 12  8  5  1  0  4  7  2  3 10];[0.544517201122103, 0.5831872988109601, 0, 0, 0.37293872515837695, 0.6347293115146913, 0.7869942550596751, 0, 0.683736319830974, 0.7982271212128899, 0, 1, 0.7508206224884212];[11, 12, 8, 5];4;220;[11 12  9  6  8  5  1  0 10  4  2  3  7];[0.544517201122103, 0.5831872988109601, 0, 0, 0.4802944640642046, 0.6792306441211866, 0.7869942550596751, 0, 0.683736319830974, 0.7982271212128899, 0.4802944640642046, 1, 0.8662649752470937];[11, 12, 9, 0, 8];5;270;[11 12  9  6  0  8  5  1  2  4  3 10  7];[0.7794742769429798, 0.5831872988109601, 0.4819519423566558, 0.4819519423566558, 0.4819519423566558, 0.6792306441211866, 0.7869942550596751, 0.3078692131974081, 0.683736319830974, 0.7982271212128899, 0.4802944640642046, 1, 0.8662649752470937]
15064;13;13;[10];1;53;[10  3 12  5  2  1  9  4  7  6  0  8 11];[0, 0.4727958730151649, 0.4918569818351087, 0.9155740600565847, 0.3859806604627848, 0.7817020649649605, 0, 0, 0, 0.4591190370288313, 1, 0, 0.8861111921332332];[10];1;103;[10  3 12  5  4 11  0  8  2  1  9  6  7];[0.624930025116872, 0.4727958730151649, 0.4918569818351087, 0.9155740600565847, 0.6309485833101658, 0.7817020649649605, 0.3577987532760638, 0, 0.5769422361798071, 0.4591190370288313, 1, 0.624930025116872, 0.8861111921332332];[10];1;153;[10  3 12 11  5  0  8  6  4  7  2  1  9];[0.7768965351420646, 0.4727958730151649, 0.4918569818351087, 0.9155740600565847, 0.6309485833101658, 0.7817020649649605, 0.7347252376140158, 0.5243864933081454, 0.7347252376140158, 0, 1, 0.8483430859421246, 0.8861111921332332];[10];1;203;[10  6  3 12 11  5  0  7  4  8  2  1  9];[0.7768965351420646, 0.4727958730151649, 0.497903803957453, 0.9155740600565847, 0.6309485833101658, 0.7817020649649605, 0.9711222171969243, 0.7762724125086266, 0.5769422361798071, 0, 1, 0.8483430859421246, 0.8861111921332332]
15065;13;13;[11, 9, 12, 4, 5];5;8255;[11  9  0  7  6 10  2 12  8  4  3  1  5];[0.7941669655303751, 0, 0.5685093216575927, 0.4407056577121286, 0.48112645261234216, 0, 0.640946186748957, 0.6499364356712861, 0.48112645261234216, 0.9288071787969518, 0.5989097903511845, 1, 0.5661060585606215];[11, 9, 5, 4, 12];5;8305;[11  9  1  0  2  8  5  6 10  7  4 12  3];[0.7941669655303751, 0.8374913396145427, 0.7525841309062471, 0.4407056577121286, 0.6111801429859892, 0.6972151272404917, 0.6748405692779069, 0.6499364356712861, 0.7525841309062471, 0.9288071787969518, 0.6687581340370585, 1, 0.5661060585606215];[11, 9, 5, 4, 12];5;8355;[11  9  1  0  2  8  5  6 10  7  4 12  3];[0.7941669655303751, 0.8374913396145427, 0.7525841309062471, 0.4407056577121286, 0.589822018955919, 0.6972151272404917, 0.6748405692779069, 0.6499364356712861, 0.7525841309062471, 0.9288071787969518, 0.6687581340370585, 1, 0.5661060585606215];[11, 9, 5, 4, 12];5;8405;[11  9  1  5  4  0  2  8  6 10  7 12  3];[0.7941669655303751, 0.8374913396145427, 0.7525841309062471, 0.5073049064720112, 0.7941874339204642, 0.8146579721898842, 0.6748405692779069, 0.6499364356712861, 0.7525841309062471, 0.9288071787969518, 0.6687581340370585, 1, 0.5661060585606215]
15066;13;13;[9, 0, 11, 8];4;120;[ 9  0  3  2 11  8  4  1  7  6  5 10 12];[0.8904281384955772, 0, 0.6177671281159259, 0.6177671281159259, 0, 0, 0, 0, 0.2811747631198129, 1, 0, 0.4941784567970455, 0];[9, 0, 8, 11];4;235;[ 9  0  3  2 10  8 11  1  7  6  5  4 12];[0.8904281384955772, 0, 0.6177671281159259, 0.6177671281159259, 0, 0, 0, 0, 0.5580552293605848, 1, 0.5661049850158938, 0.4941784567970455, 0];[9, 0, 11, 8];4;414;[ 9  0 11  2  3 12 10  8  7  6  5  4  1];[0.8904281384955772, 0, 0.6177671281159259, 0.6177671281159259, 0, 0, 0, 0, 0.5580552293605848, 1, 0.5661049850158938, 0.6644660417238839, 0.5701165651694244];[9, 0, 11, 8];4;464;[ 9  0 11  2  3 12 10  8  7  6  5  4  1];[0.8904281384955772, 0, 0.6177671281159259, 0.6177671281159259, 0, 0, 0, 0, 0.5580552293605848, 1, 0.5661049850158938, 0.6644660417238839, 0.5701165651694244]
15067;13;13;[11, 12, 6, 9];4;8255;[11  8  3  1 12  2  6  7  5 10  4  0  9];[0, 0.7011339161541169, 0.5952353191038957, 0.8153372713172384, 0, 0.2627528043320458, 0.5749990627861107, 0.2627528043320458, 0.8772269318362733, 0, 0.2627528043320458, 1, 0.6789693393902965];[11, 12, 4, 10];4;8305;[11  8  3  2  1 12  4  6  0  9  5  7 10];[0.568930499291809, 0.7011339161541169, 0.7763202404511161, 0.8153372713172384, 0.6385414814626412, 0.4277717258755531, 0.5749990627861107, 0.41564577581876855, 0.8772269318362733, 0.5206497049875288, 0, 1, 0.6789693393902965];[11, 4, 12, 10];4;8355;[11  8  4  3  9  2 12  0  1  6  5  7 10];[0.7530219957580705, 0.7011339161541169, 0.7763202404511161, 0.8153372713172384, 0.8955793271708526, 0.4277717258755531, 0.5769352408770008, 0.41564577581876855, 0.9259368266592676, 0.7936663216232697, 0, 1, 0.7544086880328912];[11, 4, 12, 10];4;8405;[11  1  8  4  3  9  2 12  0 10  6  7  5];[0.7530219957580705, 0.9267109830132395, 0.7763202404511161, 0.8153372713172384, 0.8955793271708526, 0.4277717258755531, 0.646807279710207, 0.4286353825477454, 0.9259368266592676, 0.7936663216232697, 0.6779195561421808, 1, 0.7544086880328912]
15068;13;13;[10, 9, 12, 1, 11];5;8255;[10  9  5 12  4  1  2  6  0  3  7  8 11];[0.2886431138083021, 0.6283781727893476, 0.515795926271091, 0, 0.662836919973827, 0.847261223215316, 0.41847368216013275, 0, 0, 0.8795524691709434, 1, 0, 0.8321874731389501];[10, 9, 11, 12, 1];5;8305;[10  9 11  5 12  6  4  0  1  2  3  7  8];[0.6311611220030241, 0.6283781727893476, 0.5359480571466498, 0.44032026166628707, 0.662836919973827, 0.847261223215316, 0.7656224965572828, 0, 0, 0.8795524691709434, 1, 0.8750902771779722, 0.8321874731389501];[10, 9, 11, 12, 1];5;8355;[10  0  9 11  5 12  1  6  4  3  8  2  7];[0.9397385494631243, 0.7709858092007592, 0.5359480571466498, 0.657525550815778, 0.662836919973827, 0.847261223215316, 0.7656224965572828, 0, 0.5568190440927588, 0.8795524691709434, 1, 0.8750902771779722, 0.8321874731389501];[10, 9, 11, 12, 1];5;8405;[10  0  9 11  5 12  6  1  4  3  8  2  7];[0.9397385494631243, 0.7709858092007592, 0.5359480571466498, 0.657525550815778, 0.662836919973827, 0.847261223215316, 0.7853888980873237, 0, 0.5568190440927588, 0.8795524691709434, 1, 0.8750902771779722, 0.8321874731389501]
15069;13;13;[11, 12];2;120;[11  0  6  9  4 12  7  5 10  8  1  3  2];[0.6964311650034579, 0.14420405024484853, 0, 0, 0.26871455281944145, 0.22930671076446574, 0.6964311650034579, 0.22930671076446574, 0.15251302098682135, 0.5998847180522368, 0.15251302098682135, 1, 0.22930671076446574];[11, 12];2;106;[11 12  0  6  9 10  2  1  3  4  5  7  8];[0.6964311650034579, 0.3452264644304737, 0.3452264644304737, 0.3038467800615588, 0.26871455281944145, 0.1756651267667098, 0.6964311650034579, 0, 0, 0.5998847180522368, 0.4575306194763167, 1, 0.9453479983960694];[11, 12];2;156;[11 12  0  6  9  4  1 10  2  3  7  5  8];[0.6964311650034579, 0.5480320341201999, 0.3452264644304737, 0.3038467800615588, 0.5480320341201999, 0.22874824087033122, 0.6964311650034579, 0.22874824087033122, 0, 0.5998847180522368, 0.4575306194763167, 1, 0.9453479983960694];[11, 12];2;206;[11 12  4  0  6  9  1 10  7  3  8  2  5];[0.6964311650034579, 0.4723754227509749, 0, 0.3038467800615588, 0.7675865022808965, 0, 0.6964311650034579, 0.3824236105866009, 0.25277533031751215, 0.5998847180522368, 0.4575306194763167, 1, 0.9453479983960694]
15070;13;13;[10, 8, 9, 7];4;70;[10  8  9  7  5  0  3  1  6  4  2 11 12];[0.23751436408960544, 0, 0, 0, 0, 0.23751436408960544, 0, 0.5250045498245142, 0.7342541771251885, 0.5253153707918816, 1, 0, 0];[10, 8, 9, 7];4;120;[10  8  9  7 11  3  4  0 12  6  5  2  1];[0.42410882989596316, 0, 0, 0.5232437495759039, 0.4478198525434146, 0.23751436408960544, 0.38417445684145196, 0.5250045498245142, 0.7342541771251885, 0.5712982977279247, 1, 0.5232437495759039, 0.42410882989596316];[10, 8, 9, 7];4;170;[10  8  9  7 11  3  0 12  6  5  1  2  4];[0.42410882989596316, 0, 0, 0.5232437495759039, 0, 0.23751436408960544, 0.38417445684145196, 0.5250045498245142, 0.7342541771251885, 0.5712982977279247, 1, 0.5232437495759039, 0.42410882989596316];[10, 8, 9, 7];4;220;[10  8  9  7 11  3 12  5  1  6  0  2  4];[0.23751436408960544, 0.445278013377348, 0, 0.5232437495759039, 0, 0.445278013377348, 0.38417445684145196, 0.5250045498245142, 0.7342541771251885, 0.7311437123680081, 1, 0.5232437495759039, 0.46574329379538193]
15071;13;13;[11, 10, 2, 8, 9];5;4158;[11 10  2  1  4  3  6  5  0  8  9  7 12];[0.4043231555889948, 0.6612145125952361, 0.7445050925307487, 0.47992616425122503, 0.5762345921675254, 0.4043754188510657, 0.4381625295295662, 0, 0.3335944607759103, 0.255346320543814, 0.8070803708121578, 1, 0];[11, 2, 10, 8, 9];5;170;[11  3  2 10  8  9  1  4  6  0  7  5 12];[0.4570511613765695, 0.6612145125952361, 0.8112690820360504, 0.8134822231439918, 0.5762345921675254, 0.4043754188510657, 0.49251171005865774, 0.4169986178026656, 0.7813512469123596, 0.7634385994139763, 0.8070803708121578, 1, 0];[11, 2, 8, 10, 9];5;4258;[11  2  3  8 10  5  9  4  1  6  0  7 12];[0.4570511613765695, 0.6612145125952361, 0.8620089388914709, 0.8134822231439918, 0.682626854332245, 0.7891691528339958, 0.49251171005865774, 0.4169986178026656, 0.8072454165481919, 0.7634385994139763, 0.8070803708121578, 1, 0];[11, 2, 8, 10, 9];5;4308;[11  2  3  8 10  5  9  4  1  6  0  7 12];[0.4570511613765695, 0.6612145125952361, 0.8620089388914709, 0.8134822231439918, 0.682626854332245, 0.7891691528339958, 0.49251171005865774, 0.4169986178026656, 0.8072454165481919, 0.7634385994139763, 0.8070803708121578, 1, 0]
15072;13;13;[10, 7, 9];3;8255;[10  3  5  8  7  6  0 12  9  4  2 11  1];[0.5418986045540257, 0, 0.3084409810756017, 0.7654059316779859, 0.3144071103797243, 0.7654059316779859, 0.5922522247465009, 0.6712696711916952, 0.7086240774243129, 0.3350630632156476, 1, 0.191597150507577, 0.36035909718276016];[10, 7, 9];3;8305;[10  2  5  3  8  7  6  0  9  4 12 11  1];[0.5418986045540257, 0, 0.7840337401300631, 0.7654059316779859, 0.36317805333751235, 0.7654059316779859, 0.5781258501586681, 0.6712696711916952, 0.7086240774243129, 0.36317805333751235, 1, 0.191597150507577, 0.3381109041804706];[10, 7, 9];3;2209;[10  3  4  2  8  7  1  5  6  0  9 11 12];[0.5418986045540257, 0.6620118435086986, 0.7840337401300631, 0.984286838077039, 0.887510537933652, 0.5884038281130392, 0.5781258501586681, 0.6712696711916952, 0.7086240774243129, 0.3404809269720598, 1, 0, 0];[10, 7, 9];3;2259;[10  3  4  2  8  7  1  5  6  0  9 11 12];[0.5418986045540257, 0.6620118435086986, 0.7840337401300631, 0.984286838077039, 0.887510537933652, 0.5884038281130392, 0.5781258501586681, 0.6862154869318298, 0.7086240774243129, 0.3514630542819539, 1, 0, 0]
15073;13;13;[12, 11, 9, 10];4;70;[12 11  9 10  0  1  2  3  7  6  5  4  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.6202767197074223, 0.29548590221062015, 0.6683648269227269, 1];[12, 10, 11, 9];4;137;[12  0 10 11  9  2  4  5  6  7  1  3  8];[0.6880358256671836, 0, 0.5446283458042076, 0, 0.5446283458042076, 0.23881796156337182, 0.23881796156337182, 0, 0, 0.6202767197074223, 0.6880358256671836, 0.6683648269227269, 1];[12, 9, 10, 11];4;187;[12  9  0 10 11  2  4  1  8  6  5  3  7];[0.6880358256671836, 0.36060788891526874, 0.5446283458042076, 0, 0.5446283458042076, 0.23881796156337182, 0.23881796156337182, 0, 0.36060788891526874, 0.8182667440039065, 0.6880358256671836, 0.6683648269227269, 1];[12, 9, 10, 11];4;237;[12  9  0 10 11  2  4  6  3  8  1  5  7];[0.6880358256671836, 0.36060788891526874, 0.5446283458042076, 0.5068324876863585, 0.5446283458042076, 0.23881796156337182, 0.5119140716040206, 0, 0.36060788891526874, 0.8182667440039065, 0.6880358256671836, 0.6683648269227269, 1]
15074;13;13;[12, 11, 10];3;61;[12 11 10  0  4  1  2  3  7  6  5  9  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.48220599953525034, 0.6105279880926023, 1];[12, 10, 11];3;111;[12 10 11  9  0  1  2  3  7  6  5  4  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.49290991311714133, 0.735774759941626, 0.6105279880926023, 1];[12, 10, 11];3;187;[12  5  9 10 11  0  2  1  7  6  4  3  8];[0, 0, 0, 0, 0, 0.7411878728199733, 0, 0, 0, 0.7411878728199733, 0.735774759941626, 0.6105279880926023, 1];[12, 10, 11];3;237;[12  5  9 10 11  0  2  1  7  6  4  3  8];[0, 0, 0, 0, 0, 0.7411878728199733, 0, 0, 0, 0.7411878728199733, 0.735774759941626, 0.6105279880926023, 1]
15075;13;13;[10, 0, 11, 9];4;1084;[10  0  2 11  4  8 12  7  9  5  1  3  6];[0.849287344025843, 0, 0.7188520539544224, 0, 0.5216878255062011, 0, 0, 0.4688148066334557, 0.5110569102506648, 0.3507717809557489, 1, 0.7104485125343253, 0.5110569102506648];[10, 0, 11, 9];4;621;[10  0  2 11  6 12  7  9  3  4  5  1  8];[0.849287344025843, 0, 0.7188520539544224, 0.3636077788963621, 0.3636077788963621, 0, 0.7059755684582869, 0.4688148066334557, 0, 0.38815061716978894, 1, 0.7104485125343253, 0.5978653151541383];[10, 1, 11, 9];4;1184;[10  1  0  2  4 11  6 12  7  9  5  3  8];[0.849287344025843, 0.8525080166396279, 0.8148142808296857, 0, 0.7269764646813701, 0, 0.7059755684582869, 0.5855764169125449, 0, 0.38815061716978894, 1, 0.7104485125343253, 0.5978653151541383];[10, 0, 11, 9];4;2259;[10  0 11  1  2  4  6 12  7  3  9  5  8];[0.8693096972283656, 0.8525080166396279, 0.8148142808296857, 0.402089030421551, 0.7269764646813701, 0, 0.7059755684582869, 0.5855764169125449, 0, 0.38815061716978894, 1, 0.8569751127765728, 0.5978653151541383]
15076;13;13;[11, 12, 6];3;61;[11 12  6 10  9  3  5  8  7  4  1  2  0];[0, 0, 0, 0.0986970680641914, 0, 0.0986970680641914, 0.222641327409893, 0, 0.0986970680641914, 0.0986970680641914, 0.222641327409893, 1, 0.7346685169253969];[11, 12, 3];3;170;[11 12 10  3  7  9  5  6  8  0  1  2  4];[0, 0, 0, 0.2699926406646664, 0, 0.0986970680641914, 0.0986970680641914, 0.2699926406646664, 0.0986970680641914, 0.0986970680641914, 0.6780312245685083, 1, 0.7346685169253969];[11, 12, 9];3;187;[11  7 12  9 10  0  2  1  6  5  4  3  8];[0, 0, 0, 0, 0, 0, 0, 0.8166177376900704, 0, 0.6916957381937769, 0.6780312245685083, 1, 0.7346685169253969];[11, 10, 9];3;237;[11  7 10 12  9  6  0  1  4  5  2  3  8];[0, 0, 0, 0, 0, 0, 0.5500574969020846, 0.8166177376900704, 0, 0.6916957381937769, 0.7822619185806299, 1, 0.7346685169253969]
15077;13;13;[11, 3, 10, 8, 0];5;8255;[11  3 10  2  1 12  6  7  9  8  4  5  0];[0, 0.6314436752557271, 0.6543541676445531, 0.7964183471552145, 0.40713048356121895, 0.33846149676939546, 0.5884192580847655, 0.5153355912647031, 0.4329630076692408, 0.46429225811757374, 0.7289487916350925, 1, 0.5884192580847655];[11, 3, 10, 8, 0];5;4208;[11  3  4 10  5  2  1  6 12  7  8  0  9];[0.49086022105617794, 0.6314436752557271, 0.6543541676445531, 0.8165829361764301, 0.7729237460482832, 0.6794122060248182, 0.5884192580847655, 0.5483818368774794, 0.5483818368774794, 0.49086022105617794, 0.7289487916350925, 1, 0.5884192580847655];[11, 0, 3, 10, 8];5;2209;[11  0  3  4  6 10  7  1  5  2  8  9 12];[0.8893400557055136, 0.6864902891175239, 0.6543541676445531, 0.8165829361764301, 0.813511706753453, 0.6794122060248182, 0.7906819731913963, 0.7661707659271176, 0.5442423286082224, 0.46429225811757374, 0.7696171801552582, 1, 0];[11, 0, 3, 10, 8];5;4308;[11  0  3  2  4  6  9 10  7  1  5  8 12];[0.8893400557055136, 0.6864902891175239, 0.8378122830854697, 0.879430964898513, 0.813511706753453, 0.6794122060248182, 0.7906819731913963, 0.7661707659271176, 0.5442423286082224, 0.7779124259842163, 0.7696171801552582, 1, 0]
15078;13;13;[10, 0, 11, 8, 9];5;8255;[10  0 11  7  2  8  3  4  5  1  6  9 12];[0.8844115685579585, 0, 0.6730734958038437, 0.46729899251180246, 0.3431748265057052, 0.2859417476801103, 0, 0.7622969263437656, 0.6669593730282911, 0, 1, 0.8580429701345668, 0];[10, 0, 11, 8, 9];5;8305;[10  0 11  6  7 12  2  8  3  4  5  1  9];[0.8844115685579585, 0, 0.7118268801492439, 0.6587683306172605, 0.3431748265057052, 0.2859417476801103, 0.8518455911669364, 0.8157781459220831, 0.6669593730282911, 0, 1, 0.8580429701345668, 0.8104186116934635];[10, 0, 11, 8, 9];5;8355;[10  0 11  6  7 12  4  2  8  3  5  1  9];[0.8844115685579585, 0.3157927896668479, 0.7118268801492439, 0.6587683306172605, 0.7225786616245461, 0.3157927896668479, 0.8518455911669364, 0.8157781459220831, 0.6669593730282911, 0.27414440407672, 1, 0.8580429701345668, 0.8104186116934635];[10, 0, 11, 8, 9];5;2259;[10  0  7 11  6 12  4  2  8  3  9  1  5];[0.8844115685579585, 0.3157927896668479, 0.7118268801492439, 0.6587683306172605, 0.7225786616245461, 0.3157927896668479, 0.8518455911669364, 0.8658877133550665, 0.6669593730282911, 0.571064869380459, 1, 0.8580429701345668, 0.8104186116934635]
15079;13;13;[11, 12, 1, 10];4;571;[11 12  1  0 10  4  5  6  7  8  3  2  9];[0.6642961174511639, 0.7556028992231131, 0, 0.27236152034455574, 0.529984181183016, 0.4886179797068175, 0.4270250607677296, 0.4270250607677296, 0.4202227517242846, 0, 0.6413723684499137, 1, 0.8235143864480486];[11, 6, 12, 10];4;170;[11  6  4  8 12 10  1  5  0  7  9  3  2];[0.6642961174511639, 0.7556028992231131, 0, 0.27236152034455574, 0.9053084559983743, 0.6804640370495395, 0.9143683633433685, 0.6109399051746267, 0.8444856941682376, 0.5583311896368602, 0.7911502068809695, 1, 0.8235143864480486];[11, 6, 12, 10];4;220;[11  6  4  8 12 10  1  5  2  0  7  9  3];[0.6642961174511639, 0.7556028992231131, 0.6660830290879065, 0.5435286434067512, 0.9053084559983743, 0.6804640370495395, 0.9143683633433685, 0.6109399051746267, 0.8444856941682376, 0.5583311896368602, 0.7911502068809695, 1, 0.8235143864480486];[11, 6, 12, 10];4;270;[11  6  4  8 12 10  1  9  5  2  0  7  3];[0.6642961174511639, 0.7556028992231131, 0.6660830290879065, 0.5435286434067512, 0.9053084559983743, 0.6804640370495395, 0.9143683633433685, 0.6109399051746267, 0.8444856941682376, 0.7191448547468778, 0.7911502068809695, 1, 0.8235143864480486]
15080;14;14;[11, 12, 9];3;571;[11 10  2 12  9  1  7 13  6  5  4  3  0  8];[0, 0.36391975976324564, 0.6616562894853765, 0, 0, 0, 0, 0.36391975976324564, 0, 0.5859392811922417, 0.8246747191140119, 1, 0.5990382126827993, 0.36391975976324564];[11, 12, 9];3;170;[11 12 13 10  2  9  3  0  7  4  1  8  6  5];[0.5378922664543456, 0.36391975976324564, 0.6616562894853765, 0.5378922664543456, 0.3689213137806666, 0, 0, 0.4091220128667941, 0.3534643248187366, 0.5859392811922417, 0.8246747191140119, 1, 0.8267898711988025, 0.8267898711988025];[11, 4, 12];3;161;[11  4 12 13 10  2  8  1  9  0  3  5  7  6];[0.5378922664543456, 0.6254263565725466, 0.6616562894853765, 0.5378922664543456, 0.8850652614432273, 0.4175546581083918, 0, 0.4091220128667941, 0.6405362544460217, 0.5859392811922417, 0.8246747191140119, 1, 0.8267898711988025, 0.8267898711988025];[11, 4, 12];3;211;[11  4 12 13 10  2  8  1  9  0  3  5  7  6];[0.5378922664543456, 0.6254263565725466, 0.6616562894853765, 0.5378922664543456, 0.8850652614432273, 0.4175546581083918, 0, 0.4091220128667941, 0.6405362544460217, 0.5859392811922417, 0.8246747191140119, 1, 0.8267898711988025, 0.8267898711988025]
15081;14;14;[10, 9, 11];3;120;[10  6  2  9  7 11  3  0  1  5  4  8 12 13];[0.25246795172864916, 0.25246795172864916, 0.6263944430919316, 0.270429061868464, 0, 0, 0.8523434118991916, 0.3800659506581588, 0, 0.5332172600556617, 1, 0.270429061868464, 0, 0];[10, 11, 9];3;170;[10  6 11  2  9  7  3  0  4  5  1  8 12 13];[0, 0, 0.6263944430919316, 0, 0, 0, 0.8523434118991916, 0.3800659506581588, 0, 0.5332172600556617, 1, 0.7721448944980046, 0, 0];[10, 11, 9];3;414;[10  6 11  2  9 12  5  8  7  0  1  3  4 13];[0, 0, 0.6263944430919316, 0, 0, 0.3863864296407752, 0.8523434118991916, 0.3800659506581588, 0.3863864296407752, 0.5332172600556617, 1, 0.7721448944980046, 0.4394216092585505, 0];[10, 11, 9];3;220;[10  6 11  9 12  2  5  8  7  0  1  3  4 13];[0, 0, 0.6263944430919316, 0, 0, 0.3863864296407752, 0.8523434118991916, 0.3800659506581588, 0.3863864296407752, 0.658991379534419, 1, 0.8266728799508845, 0.6435653500358365, 0]
15082;14;14;[11, 9, 0, 8, 2];5;185;[11  4  9  0  8  1  2  7  6 12 10  5 13  3];[0.7186161878168431, 0.4968299097424863, 0.3607196082573351, 0, 0.8719850164323907, 0.17038418520508528, 0.2538543446884422, 0.2538543446884422, 0.6991809361888898, 0.810102989947256, 0.17038418520508528, 1, 0.2538543446884422, 0.17038418520508528];[11, 4, 1, 10];4;16498;[11  4  9  2  8  0  7  1  3 10  6 13 12  5];[0.7186161878168431, 0.5812334797717505, 0.7675199945443665, 0.5467002809522635, 0.8719850164323907, 0, 0.3793659436388266, 0.6768912354816299, 0.744753530920382, 0.810102989947256, 0.5467002809522635, 1, 0.219457204109989, 0.30460332387568256];[11, 4, 9, 2, 8, 3];6;220;[11  4  9  2  8  3  0  7  1  6  5 10 13 12];[0.7186161878168431, 0.5812334797717505, 0.7675199945443665, 0.735508670080126, 0.8719850164323907, 0.3087757564167973, 0.3793659436388266, 0.7111207225506394, 0.744753530920382, 0.810102989947256, 0.30460332387568256, 1, 0.215449372625583, 0.30460332387568256];[11, 0, 9, 2, 8];5;2259;[11  0  4  9  2  8  3  7  1  5  6 10 12 13];[0.9012959917473647, 0.6243258993043623, 0.7675199945443665, 0.735508670080126, 0.8719850164323907, 0.5728512943028536, 0.3793659436388266, 0.7111207225506394, 0.744753530920382, 0.810102989947256, 0.35535655356901513, 1, 0.22951184593745488, 0]
15083;14;14;[11, 10, 12, 13];4;70;[11 10 12 13  8  3  1  0  7  6  5  4  2  9];[0, 0, 0, 0.31375182215028796, 0, 0, 0, 0, 0.45984363659980665, 0, 0.8743939464310795, 1, 0.7620840864449483, 0.4722196863800717];[11, 10, 12, 1];4;120;[11 10 12  1  7  0  8 13  3  5  4  2  6  9];[0.6195517355819337, 0.7232946021563822, 0, 0.31375182215028796, 0, 0, 0, 0.6533581164507283, 0.5481778415972802, 0, 0.8743939464310795, 1, 0.8016984033552437, 0.4722196863800717];[11, 10, 12, 1];4;170;[11 10 12  1  7  0  8 13  3  9  4  5  6  2];[0.6195517355819337, 0.7232946021563822, 0, 0.31375182215028796, 0.22412183470779776, 0.22412183470779776, 0, 0.6533581164507283, 0.5481778415972802, 0.31357816519937126, 0.8743939464310795, 1, 0.8016984033552437, 0.4722196863800717];[11, 10, 1, 12];4;220;[11 10  1 12  7  0  8  4 13  3  9  2  6  5];[0.6195517355819337, 0.8339682606235828, 0, 0.31375182215028796, 0.477034247189321, 0, 0, 0.6533581164507283, 0.5481778415972802, 0.31357816519937126, 0.8743939464310795, 1, 0.8016984033552437, 0.4722196863800717]
15084;14;14;[8, 7, 4, 1, 9];5;314;[ 8  5  0  7  6  4  1  9 10  3  2 11 12 13];[0.8001147795962102, 0.5416150129575852, 0, 0.380141514754124, 0.5676161134020775, 0.911082459118602, 0.6379157544210106, 0.6784502948551236, 1, 0.4386386148854798, 0.4386386148854798, 0, 0, 0];[8, 7, 4, 1, 9];5;1134;[ 8  5  2  0  3  6  7  4  1  9 10 11 12 13];[0.8001147795962102, 0.5416150129575852, 0.8107048771198232, 0.7387993944754367, 0.5676161134020775, 0.952759505960152, 0.7257584211534962, 0.6784502948551236, 1, 0.4899443580909652, 0, 0, 0, 0];[8, 7, 4, 1, 9];5;1184;[ 8  5  0  2  3  6  7  4  1  9 10 11 12 13];[0.8147472739680512, 0.5416150129575852, 0.8107048771198232, 0.7387993944754367, 0.5676161134020775, 0.952759505960152, 0.7257584211534962, 0.6784502948551236, 1, 0.4899443580909652, 0, 0, 0, 0];[8, 7, 4, 1, 9];5;1234;[ 8  5  0  2  3  6  7  4  1  9 10 11 12 13];[0.8147472739680512, 0.5416150129575852, 0.8107048771198232, 0.7387993944754367, 0.5676161134020775, 0.952759505960152, 0.7257584211534962, 0.6784502948551236, 1, 0.5170947655918237, 0, 0, 0, 0]
15085;14;14;[11, 9, 13, 7];4;16448;[11  9  2  6  0  1  5 13  3  8 12  4  7 10];[0.7470544349758905, 0.47675660396151814, 0.8141958219845526, 0.43514016195346095, 0.41763084652963234, 0.4730573913261156, 0.7858943515991201, 0, 0.43514016195346095, 0.8146971553615585, 0, 1, 0.4190042877292121, 0.4730573913261156];[11, 7, 9, 13];4;16498;[11  7  4 12  9  2  6  0 13  5  8  1 10  3];[0.7537747177265371, 0.47675660396151814, 0.8141958219845526, 0, 0.9325588830580853, 0.6321291313180032, 0.7858943515991201, 0.9376801114229436, 0.5669952405773485, 0.8146971553615585, 0.254318203788654, 1, 0.8717952553779773, 0.7113411248866136];[11, 7, 9, 13];4;16548;[11  7  4  0 12  9  2  6 13  5  8  3  1 10];[0.8807255752796953, 0.5372131363707495, 0.8141958219845526, 0.5661098577796497, 0.9325588830580853, 0.6321291313180032, 0.7858943515991201, 0.9376801114229436, 0.5669952405773485, 0.8146971553615585, 0.254318203788654, 1, 0.8717952553779773, 0.7113411248866136];[11, 13, 7, 9];4;16598;[11 13  7  4  0 12  3  9  2  6  5  8  1 10];[0.8807255752796953, 0.5372131363707495, 0.8141958219845526, 0.8190024646120021, 0.9325588830580853, 0.7317580881329551, 0.7858943515991201, 0.9376801114229436, 0.5669952405773485, 0.8146971553615585, 0.5178071621606232, 1, 0.8717952553779773, 0.9553333521427436]
15086;14;14;[8, 6, 7, 10];4;314;[ 8  0  6  4  1  7  9 10 13 11  3  5 12  2];[0.7612094565212685, 0.5976005547694844, 0, 0.21750135031509116, 0.6142459214968036, 0.148726718641032, 0.7612094565212685, 0.544573980689927, 1, 0.37872880551724214, 0.28874291520323675, 0.21750135031509116, 0.148726718641032, 0.21750135031509116];[8, 6, 10, 7];4;364;[ 8  9  0  6 10  4  1  7  2  3 13 11  5 12];[0.7612094565212685, 0.5976005547694844, 0.29831670555677425, 0.21750135031509116, 0.6142459214968036, 0.148726718641032, 0.7612094565212685, 0.5716892015866104, 1, 0.815395181806083, 0.7254617891687622, 0.21750135031509116, 0.148726718641032, 0.21750135031509116];[8, 6, 10, 7];4;414;[ 8  9  0  6 10  4  1  7  3 11 12  5  2 13];[0.7612094565212685, 0.5976005547694844, 0, 0.3793091131646749, 0.6142459214968036, 0.148726718641032, 0.7612094565212685, 0.5716892015866104, 1, 0.815395181806083, 0.7254617891687622, 0.3793091131646749, 0.148726718641032, 0];[8, 6, 10, 7];4;464;[ 8  9  0  6 10  4  1  7  3 11 12  5  2 13];[0.7612094565212685, 0.5976005547694844, 0, 0.3793091131646749, 0.5976005547694844, 0.2880879260021994, 0.7612094565212685, 0.5728000751400615, 1, 0.815395181806083, 0.7254617891687622, 0.3793091131646749, 0.3295712192493574, 0]
15087;14;14;[8, 7, 6, 5];4;16448;[ 8  0 12  7 10  4  2  1 13 11  6  3  5  9];[0.6780794656877135, 0.4423122156929486, 0.4423122156929486, 0, 0.4423122156929486, 0, 0.32688059388449425, 0.4460178923504225, 1, 0, 0.4460178923504225, 0.38715258458956253, 0.5434782075653333, 0.41921309793759604];[8, 6, 7, 5];4;621;[ 8  0 12  2  6 10  7  5  1  4  3 13 11  9];[0.6780794656877135, 0.4423122156929486, 0.496858010254089, 0.43743667309894924, 0.4423122156929486, 0.4438771059306233, 0.496858010254089, 0.4460178923504225, 1, 0.33454649814112347, 0.4460178923504225, 0.38715258458956253, 0.5434782075653333, 0.41921309793759604];[8, 6, 7, 5];4;16548;[ 8  0  4 12  3  2  6  7 10  5 13 11  9  1];[0.9337474382505365, 0.2502754642973911, 0.496858010254089, 0.517308342815378, 0.7294630847852609, 0.4438771059306233, 0.496858010254089, 0.4460178923504225, 1, 0.33413636016852005, 0.4460178923504225, 0.38715258458956253, 0.5434782075653333, 0.41921309793759604];[8, 7, 6, 5];4;16598;[ 8  0  7  4  2  6  1 12  3  5 13 10 11  9];[0.9337474382505365, 0.5563306749998177, 0.7238571128327684, 0.517308342815378, 0.7294630847852609, 0.42840013726509285, 0.6396962024995314, 0.7404488456873706, 1, 0.33413636016852005, 0.41921309793759604, 0.38715258458956253, 0.5434782075653333, 0.41921309793759604]
15088;14;14;[12, 6, 11];3;87;[12  6 10  0 11  9  4  7 13  5  1  3  2  8];[0.7482249718877432, 0.2547418117987247, 0, 0, 0.34922564825939406, 0.30732772521067275, 0.8468345881232241, 0.34922564825939406, 0, 0.5658392936883037, 0.7610142754603357, 0.7482249718877432, 1, 0.34500624348524933];[12, 6, 11];3;137;[12  6 10  0 11  3  9  7 13  1  4  2  5  8];[0.7482249718877432, 0.4022069182909967, 0, 0.6579538221822155, 0.34922564825939406, 0, 0.8468345881232241, 0.49030019631935523, 0, 0.5658392936883037, 0.7610142754603357, 0.7482249718877432, 1, 0.49030019631935523];[12, 6, 11];3;187;[12  6 10  0 11 13  3  2  9  1  4  7  5  8];[0.7482249718877432, 0.4022069182909967, 0.5663039588580866, 0.660607165924413, 0.34922564825939406, 0, 0.8468345881232241, 0.34922564825939406, 0, 0.5663039588580866, 0.7610142754603357, 0.7482249718877432, 1, 0.6879711841873442];[12, 6, 11];3;237;[12  6 10  0 11 13  3  2  9  1  4  7  5  8];[0.7482249718877432, 0.4022069182909967, 0.5663039588580866, 0.660607165924413, 0.34922564825939406, 0, 0.8468345881232241, 0.34922564825939406, 0, 0.5663039588580866, 0.7610142754603357, 0.7482249718877432, 1, 0.6879711841873442]
15089;14;14;[12, 4, 11, 10];4;2109;[12  4 11  6  3  0  2  5  8 10  7  1  9 13];[0.6324156112090679, 0, 0.4057095337596378, 0.7753703563214165, 0.8462425371068178, 0.3209450746879044, 0.784822436962417, 0, 0.3209450746879044, 0, 0.3003686855351544, 0.8090051059994542, 1, 0];[12, 7, 11, 10];4;2159;[12  7  4 11  6  3  2  0 10  1  9  5  8 13];[0.6324156112090679, 0.3372723066149743, 0.7194348756422474, 0.7753703563214165, 0.8462425371068178, 0.3209450746879044, 0.784822436962417, 0.9654302593820945, 0.3209450746879044, 0.3372723066149743, 0.4694695911848524, 0.8090051059994542, 1, 0];[12, 7, 11, 10];4;4258;[12  7  1 11  4  6  3  2  0 10  5  9  8 13];[0.6324156112090679, 0.8838988988342634, 0.7194348756422474, 0.7753703563214165, 0.8462425371068178, 0.3564221943578521, 0.784822436962417, 0.9654302593820945, 0, 0, 0.4694695911848524, 0.8797728097815278, 1, 0];[12, 7, 11, 10];4;8405;[12  7  8  1 11  4  6  3  2  0 10  5  9 13];[0.6324156112090679, 0.8838988988342634, 0.7194348756422474, 0.7753703563214165, 0.8462425371068178, 0.3564221943578521, 0.784822436962417, 0.9654302593820945, 0.929011731318133, 0.3263383143187246, 0.5109290406346543, 0.8797728097815278, 1, 0]
15090;14;14;[12, 11, 13, 9];4;2109;[12 11  0 13  9  3  5  6  8  4 10  1  7  2];[0.327949968189525, 0, 0, 0.3168583416669506, 0.2360784772120884, 0.3168583416669506, 0.3137353283117382, 0, 0.2360784772120884, 0.3168583416669506, 0.15240031125974665, 0.6506457912948762, 1, 0.327949968189525];[12, 13, 11, 9];4;170;[12 13 10 11  1  9  5  3  0  2  4  6  7  8];[0.17841493542958825, 0.4823164256880083, 0.17841493542958825, 0.3168583416669506, 0.17841493542958825, 0.3168583416669506, 0, 0, 0, 0.4823164256880083, 0.6639630451521026, 0.6506457912948762, 1, 0.7375833317014823];[12, 13, 11, 9];4;220;[12 13 10 11  1  9  5  3  0  2  4  6  7  8];[0.17841493542958825, 0.4823164256880083, 0.17841493542958825, 0.3168583416669506, 0.17841493542958825, 0.3168583416669506, 0, 0, 0, 0.4823164256880083, 0.6639630451521026, 0.6506457912948762, 1, 0.7375833317014823];[12, 11, 13, 9];4;270;[12 11 13 10  1  9  8  3  5  0  4  2  7  6];[0.17841493542958825, 0.4823164256880083, 0.17841493542958825, 0.3168583416669506, 0.17841493542958825, 0.3168583416669506, 0, 0, 0.4201447276940843, 0.4823164256880083, 0.6639630451521026, 0.7491905989335182, 1, 0.7375833317014823]
15091;14;14;[12, 9, 8, 10, 11];5;571;[12  9  8 10  2  5  7  0 11  4  6  1  3 13];[0.20714993821275837, 0.1623088771898605, 0.6186558195310584, 0, 0.20714993821275837, 0.4025743256795618, 0.1639323167091272, 0.4025743256795618, 0.7425869839882745, 0.8846536656469542, 0.6245014591084204, 0.20714993821275837, 1, 0];[12, 9, 8, 10, 11];5;235;[12  9  8 10  7 13 11  5  0  4  6  1  2  3];[0.4870316093474366, 0.1623088771898605, 0, 0, 0.30393773050273654, 0.53041599695152, 0.30393773050273654, 0.5995561641358014, 0.7425869839882745, 0.8846536656469542, 0.6245014591084204, 0.53041599695152, 1, 0.5995561641358014];[12, 9, 4, 8, 10, 7, 13, 5];8;414;[12  9  4  8 10  7 13  5 11  0  1  2  6  3];[0.4870316093474366, 0.1623088771898605, 0, 0, 0.823369123028224, 0.53041599695152, 0, 0.5995561641358014, 0.7425869839882745, 0.8846536656469542, 0.6355649221924893, 0.53041599695152, 1, 0.5995561641358014];[12, 9, 8, 11, 10];5;464;[12  9  4  8 11  3 10  7 13  5  0  1  2  6];[0.4870316093474366, 0.3000930726206845, 0.3000930726206845, 0.638840947541615, 0.823369123028224, 0.53041599695152, 0, 0.5995561641358014, 0.7425869839882745, 0.8846536656469542, 0.6355649221924893, 0.638840947541615, 1, 0.5995561641358014]
15092;14;14;[9, 7, 8, 10, 3];5;185;[ 9  4  7  8 10 11  3  6 12  1  0  2  5 13];[0, 0.26691383022382315, 0, 0.42165136517008084, 0.7993171010162816, 0, 0.42165136517008084, 0.7273210737238186, 0.7140063643609571, 1, 0.5724977304720558, 0.42635011446830756, 0.3280829920509734, 0];[9, 8, 7, 0, 10];5;235;[ 9  8  5  4  7  0 10  2  3 13 11  6 12  1];[0.7191289210354324, 0.26691383022382315, 0.5263448193200067, 0.5056897003300772, 0.7993171010162816, 0.8464004155672076, 0.3562779571300992, 0.7273210737238186, 0.8975655347645418, 1, 0.5937975215690281, 0.42635011446830756, 0.3562779571300992, 0.4824648174810113];[9, 8, 10, 5, 4, 7, 6];7;285;[ 9  8 10  5  4  7  6  0  1  2  3 12 13 11];[0.7191289210354324, 0.6498160860495159, 0.5263448193200067, 0.5056897003300772, 0.7993171010162816, 0.8464004155672076, 0.7233108356553107, 0.7273210737238186, 0.8975655347645418, 1, 0.8687958830158463, 0.42635011446830756, 0.48609435146783697, 0.4824648174810113];[9, 8, 10, 5, 4, 7, 6];7;335;[ 9  8 10  5  4  7  6  0  1  2  3 12 13 11];[0.7191289210354324, 0.6498160860495159, 0.5263448193200067, 0.5056897003300772, 0.7993171010162816, 0.8464004155672076, 0.7233108356553107, 0.7273210737238186, 0.8975655347645418, 1, 0.8687958830158463, 0.42635011446830756, 0.48609435146783697, 0.4824648174810113]
15093;14;14;[12, 8, 10, 7, 11, 3];6;120;[12  8 10  7 11  3  4  2  6  5  1  0  9 13];[0, 0, 0.31049592541855336, 0.3263626985982762, 0.31049592541855336, 0, 0.3024286062586404, 0.3484060230627961, 0.561632960800633, 0, 0.5555515188161678, 0.3263626985982762, 1, 0];[12, 9, 8, 7, 3, 11];6;364;[12  4  9  8 10  7  3 11  6  0  5  2  1 13];[0.27622010217140686, 0, 0, 0.3263626985982762, 0.9022047008883461, 0.27622010217140686, 0.3024286062586404, 0.3484060230627961, 0.561632960800633, 0.5852203623578942, 0.5555515188161678, 0.3263626985982762, 1, 0];[12, 9, 6, 2, 7, 11];6;2209;[12  4  9 10  8 13  6  2  7 11  5  1  3  0];[0.27622010217140686, 0.37086101281313727, 0.3968581991863042, 0.3263626985982762, 0.9022047008883461, 0.3815174259671709, 0.3968581991863042, 0.3968581991863042, 0.561632960800633, 0.8528259770407628, 0.7204011873165622, 0.3968581991863042, 1, 0.45669733263035855];[12, 4, 9, 0, 11, 7];6;16598;[12  4  9  0  2 10  8 11 13  5  7  1  6  3];[0.755237186560329, 0.37086101281313727, 0.755237186560329, 0, 0.9022047008883461, 0.3815174259671709, 0.3024286062586404, 0.3815174259671709, 0.6969540681937255, 0.8528259770407628, 0.7204011873165622, 0.6636802579551873, 1, 0.45669733263035855]
15094;14;14;[12, 9, 13, 0];4;2109;[12  7  1  6  5  9 13  0  3  8 10  4  2 11];[0.5555245625665707, 0.7462938652207762, 0, 0.509656939398753, 0.39668916933018117, 0.5736485026682306, 0.6729656872975602, 0.8647482312227177, 0.47543172647493964, 0.5617722114760312, 0.40606335829193996, 0, 1, 0.5576065466053505];[12, 3, 9, 13];4;621;[12  1  4  3  6  7 10  9 13  5  0  2  8 11];[0.5555245625665707, 0.9222298750808195, 0.5224905187487141, 0.8808060863783183, 0.9064017928306688, 0.5736485026682306, 0.8695365208251733, 0.8647482312227177, 0.49460286128175496, 0.7712537260545085, 0.8236532831608572, 0, 1, 0.6961129041273965];[12, 3, 9, 13];4;4258;[12 10  1  4  3  6  7  5  9  2 11 13  0  8];[0.6469102515364947, 0.9222298750808195, 0.7285016335893433, 0.8808060863783183, 0.9064017928306688, 0.8551653718703001, 0.8695365208251733, 0.8647482312227177, 0.5063132699430479, 0.7712537260545085, 0.9854822395673752, 0.6961195566853449, 1, 0.6961129041273965];[12, 3, 9, 13];4;4308;[12 10  1  4  3  6  7  5  2  9 11 13  0  8];[0.6469102515364947, 0.9222298750808195, 0.8040095501542264, 0.8808060863783183, 0.9064017928306688, 0.8551653718703001, 0.8695365208251733, 0.8647482312227177, 0.5063132699430479, 0.7863183634974084, 0.9854822395673752, 0.6961195566853449, 1, 0.6961129041273965]
15095;14;14;[11, 13];2;87;[11  1  9  4 13  3  2 12 10  6  5  8  7  0];[0, 0.870417794386189, 0.6492397083241123, 0.706368489580912, 0.8251516601077239, 0.3340258341850363, 0.34189487552273773, 0, 0.2563344416335441, 0.870417794386189, 0.34189487552273773, 1, 0.6174107640224576, 0.8242023682248517];[11, 13];2;137;[11  1  9  4 13  6  5  3  8  0  7  2 12 10];[0.6559468599849915, 0.870417794386189, 0.6492397083241123, 0.706368489580912, 0.8251516601077239, 0.743470492738759, 0.7799375754967308, 0.6559468599849915, 0.6676641003158142, 0.870417794386189, 0, 1, 0.6174107640224576, 0.8242023682248517];[11, 13];2;187;[11  1  9  4 13  6  5  3 10  8  0  7  2 12];[0.6559468599849915, 0.870417794386189, 0.6492397083241123, 0.706368489580912, 0.8251516601077239, 0.743470492738759, 0.7799375754967308, 0.6559468599849915, 0.6676641003158142, 0.870417794386189, 0.6866556771900724, 1, 0.6174107640224576, 0.8242023682248517];[11, 13];2;237;[11  1  9  4 13  7  6  5  3 10  0  8  2 12];[0.6710483058016513, 0.870417794386189, 0.6492397083241123, 0.706368489580912, 0.8251516601077239, 0.743470492738759, 0.7799375754967308, 0.810904046515338, 0.6676641003158142, 0.870417794386189, 0.6866556771900724, 1, 0.6174107640224576, 0.8242023682248517]
15096;14;14;[11, 4, 9, 5];4;8255;[11  0  1  4  8  9 10  5 12  6  2  3  7 13];[0.7461402472224401, 0.6760957695149138, 0.4985319532152128, 0.3869798572522943, 0.6671584510598576, 0.6051147659777811, 0.5414456497653574, 0, 0.6671584510598576, 0.6397304468595862, 0.6397304468595862, 1, 0.6007714208250274, 0];[11, 5, 4, 9];4;8305;[11  7 10  0  3  8  1  2  5  4  6 12  9 13];[0.7461402472224401, 0.6760957695149138, 0.6753304119552891, 0.7147030935261963, 0.6017676094107909, 0.6405112862064531, 0.6017676094107909, 0.8190217070978861, 0.7029765809000355, 0.24403174831995048, 0.7703244380830171, 1, 0.6007714208250274, 0];[11, 5, 9, 4];4;8355;[11  6  8 10  7  0  3  1  2  5  9  4 12 13];[0.7461402472224401, 0.6760957695149138, 0.6753304119552891, 0.7147030935261963, 0.6140968691373838, 0.6405112862064531, 0.9156172953380051, 0.8190217070978861, 0.8718822778660981, 0.6258121616550446, 0.8641050166147735, 1, 0.6007714208250274, 0];[11, 5, 9, 4];4;8405;[11  6  8 10  7  0  3  1  2  5  9  4 12 13];[0.7461402472224401, 0.6760957695149138, 0.6753304119552891, 0.7217017103341641, 0.6140968691373838, 0.6405112862064531, 0.9156172953380051, 0.8208600866630456, 0.8718822778660981, 0.6258121616550446, 0.8641050166147735, 1, 0.6007714208250274, 0]
15097;14;14;[8, 6, 10, 1, 7];5;571;[ 8  6 10  9  2  3  0  1  7  5  4 11 12 13];[0, 0, 0.38582075605497096, 0.2170807233600843, 0, 0, 0.7388278823925629, 0, 1, 0.5741406708351682, 0.6158721385320286, 0, 0, 0];[8, 6, 7, 3, 2];5;235;[ 8  6  7 10  9  3  2  0  4  5  1 11 12 13];[0, 0, 0, 0.2170807233600843, 0, 0, 0.7388278823925629, 0.7342252927620218, 1, 0.5741406708351682, 0.6158721385320286, 0, 0, 0];[8, 6, 7, 5, 3];5;285;[ 8  6  7 10  9  5  3  2  4  0  1 11 12 13];[0, 0, 0, 0.2170807233600843, 0, 0.3220364098066954, 0.7388278823925629, 0.7342252927620218, 1, 0.5741406708351682, 0.6158721385320286, 0, 0, 0];[8, 6, 7, 5, 3];5;464;[ 8 10  6  7  9  5 12  3  4  0  1  2 11 13];[0, 0, 0, 0.2170807233600843, 0, 0.3753730521691611, 0.7388278823925629, 0.7342252927620218, 1, 0.5741406708351682, 0.7465600510166567, 0, 0.26318059205703537, 0]
15098;14;14;[12, 11, 2, 9];4;16448;[12 11  0  1  6  8  7  5  3  2 13 10  9  4];[0.8365663280353319, 0.8362371000666183, 0.3925764575472073, 0.4171567147532994, 0, 0.43299721023820853, 0.5964137527281899, 0.43299721023820853, 0.43299721023820853, 0.3758776273151992, 0.3776600387103078, 0.8681862838195891, 1, 0.3776600387103078];[12, 2, 11, 9];4;364;[12  2  7 11  0  1  5  9  8  6  3 10 13  4];[0.8365663280353319, 0.8362371000666183, 0.9801498602575652, 0.4710354150224573, 0, 0.7827110009353438, 0.5964137527281899, 0.8732342161862127, 0.6385412448668711, 0.6978620206652465, 0.3776600387103078, 0.8681862838195891, 1, 0.3776600387103078];[12, 2, 11, 9];4;8355;[12  2  7 11  0  1  5 10  9  8  6  3  4 13];[0.8365663280353319, 0.8362371000666183, 0.9801498602575652, 0.4710354150224573, 0, 0.7827110009353438, 0.5964137527281899, 0.8732342161862127, 0.6385412448668711, 0.6978620206652465, 0.7559856387121643, 0.8681862838195891, 1, 0];[12, 2, 11, 9];4;464;[12  2  7 11  9  0  1  5 10  8  6  3  4 13];[0.8365663280353319, 0.8362371000666183, 0.9801498602575652, 0.4710354150224573, 0, 0.7827110009353438, 0.5964137527281899, 0.8732342161862127, 0.6385412448668711, 0.8471393817331385, 0.7559856387121643, 0.8681862838195891, 1, 0]
15099;14;14;[10, 11, 9];3;70;[10  5 11  9  8  6  2 13  4 12  1  3  7  0];[0, 0, 0.2839563946735387, 0, 0.2138553448350656, 0.6884533413866107, 0.2841595675936917, 0, 0.29247053441541854, 0.29247053441541854, 1, 0.4262077583341199, 0.2138553448350656, 0.2547683689073518];[10, 11, 9];3;137;[10 11  5  0  9  8  2  6 13 12  4  1  7  3];[0.48963788042658646, 0, 0.33522360636903004, 0, 0.2138553448350656, 0.6884533413866107, 0.2841595675936917, 0, 0.33522360636903004, 0.48963788042658646, 1, 0.6897000673557944, 0.2138553448350656, 0.2547683689073518];[10, 11, 9];3;220;[10 11  5  2  0  9  8  4  6 13 12  1  7  3];[0.48963788042658646, 0, 0.5187503444746963, 0, 0.4400454059010602, 0.6884533413866107, 0.2841595675936917, 0, 0.4781548730113609, 0.48963788042658646, 1, 0.7605789334786175, 0.2138553448350656, 0.2547683689073518];[10, 11, 6, 1];4;237;[10 11  6  5  1  2  7  9  0  8 12 13  4  3];[0.48963788042658646, 0.5544101725637355, 0.5187503444746963, 0, 0, 0.6884533413866107, 0.7567526588941733, 0.5107642158015483, 0.4781548730113609, 0.5107642158015483, 1, 0.7605789334786175, 0.439577399754156, 0.29271827065737227]


==> results/lane_shift_short_wide_combined_responsibility_multiple_explanations_results_10.csv <==
obstacles,discrete,distance
0.1,0.0,0.0
0.2,0.0,0.0
0.3,0.0,0.0
0.4,0.00625,0.05121212121212121
0.5,0.06964285714285715,0.09845113220113219
0.6,0.09017857142857143,0.16513944388944388
0.7,0.22797619047619047,0.2476232101232101
0.8,0.2769459706959707,0.39145313020313016
0.9,0.6541758241758242,0.5802830502830503
1.0,1.0,1.0


==> results/lane_shift_short_wide_combined_responsibility_multiple_explanations_results_11.csv <==
obstacles,discrete,distance
0.09090909090909091,0.0,0.0
0.18181818181818182,0.0,0.0
0.2727272727272727,0.0,0.005555555555555555
0.36363636363636365,0.0,0.06325396825396826
0.45454545454545453,0.005555555555555555,0.06880952380952379
0.5454545454545454,0.021111111111111112,0.09720238095238096
0.6363636363636364,0.04472222222222222,0.1728968253968254
0.7272727272727273,0.08722222222222223,0.2518867243867244
0.8181818181818182,0.1775631313131313,0.38560425685425687
0.9090909090909091,0.327310606060606,0.5945238095238095
1.0,1.0,1.0


==> results/lane_shift_short_wide_combined_responsibility_multiple_explanations_results_12.csv <==
obstacles,discrete,distance
0.08333333333333333,0.0,0.0
0.16666666666666666,0.0,0.0
0.25,0.0,0.10625
0.3333333333333333,0.0,0.15625
0.4166666666666667,0.004166666666666667,0.1798611111111111
0.5,0.004166666666666667,0.2715873015873016
0.5833333333333334,0.007107843137254902,0.32633597883597887
0.6666666666666666,0.011274509803921567,0.4877738873327108
0.75,0.10637254901960784,0.5839849828820417
0.8333333333333334,0.2585200746965453,0.6718880329909741
0.9166666666666666,0.6721486928104575,0.8199680983504513
1.0,1.0,1.0


==> results/lane_shift_short_wide_combined_responsibility_multiple_explanations_results_13.csv <==
obstacles,discrete,distance
0.07692307692307693,0.0,0.05
0.15384615384615385,0.0,0.1
0.23076923076923078,0.0,0.15
0.3076923076923077,0.0,0.15888157894736843
0.38461538461538464,0.0,0.16582602339181285
0.46153846153846156,0.0,0.18076450596187438
0.5384615384615384,0.004166666666666667,0.20275394926710716
0.6153846153846154,0.010416666666666666,0.247725260119997
0.6923076923076923,0.07357456140350876,0.32412252221462745
0.7692307692307693,0.11108709273182957,0.4555085061137693
0.8461538461538461,0.2894956140350878,0.5524947786131997
0.9230769230769231,0.47371945014050276,0.7369149578491684
1.0,1.0,1.0


==> results/lane_shift_short_wide_combined_responsibility_multiple_explanations_results_14.csv <==
obstacles,discrete,distance
0.07142857142857142,0.0,0.0
0.14285714285714285,0.0,0.0
0.21428571428571427,0.0,0.0
0.2857142857142857,0.0,0.0011904761904761904
0.35714285714285715,0.0,0.06460388503227378
0.42857142857142855,0.0,0.07422215633785159
0.5,0.0,0.09799805364316065
0.5714285714285714,0.005555555555555555,0.20905254502306594
0.6428571428571429,0.061111111111111116,0.28795236588765327
0.7142857142857143,0.07602339181286549,0.4094608938346319
0.7857142857142857,0.09606387764282501,0.5264094648303491
0.8571428571428571,0.25588566060702284,0.6775079060310921
0.9285714285714286,0.6313387835598092,0.8466602292130625
1.0,1.0,1.0


==> results/lane_shift_short_wide_runs_results.csv <==
obstacles,exhaustive,discrete_50,discrete_100,euclidean_50,euclidean_100
10,1024,670.0,810.0,501.0,630.0
11,2048,1503.0,1567.0,893.0,867.0
12,4096,2201.0,2812.0,587.0,1241.0
13,8192,5361.0,6026.0,2975.0,2871.0
14,16384,11231.0,11044.0,3360.0,2434.0


==> results/metadrive_curve_combined_exhaustive_observed_results.csv <==
ctx_idx;num_of_obstacles;explanation;explanation_size;runs
30000;10;[8, 9];2;56
30001;10;[2, 5, 6, 7, 8];5;613
30002;10;[8, 9];2;56
30003;10;[1, 6, 7, 8];4;313
30004;10;[5, 6];2;47
30005;10;[1, 3, 7, 8];4;294
30006;10;[7, 8];2;54
30007;10;[0, 1, 8, 9];4;204
30008;10;[2, 5, 7, 8];4;345
30009;10;[3, 6, 7, 9];4;369
30010;10;[7, 8];2;54
30011;10;[8, 9];2;56
30012;10;[7, 8, 9];3;176
30013;10;[6, 8];2;52
30014;10;[6, 7];2;51
30015;10;[8, 9];2;56
30016;10;[7, 9];2;55
30017;10;[6, 7];2;51
30018;10;[3, 5, 6, 7];4;362
30019;10;[7, 8, 9];3;176
30020;11;[8, 9];2;65
30021;11;[6, 7, 8];3;223
30022;11;[9, 10];2;67
30023;11;[2, 5, 6, 7, 8, 9];6;1453
30024;11;[1, 7, 9];3;144
30025;11;[8, 9];2;65
30026;11;[7, 8];2;62
30027;11;[7, 9, 10];3;231
30028;11;[9, 10];2;67
30029;11;[7, 9, 10];3;231
30030;11;[9, 10];2;67
30031;11;[7, 8];2;62
30032;11;[6, 7];2;58
30033;11;[9, 10];2;67
30034;11;[5, 7];2;54
30035;11;[2, 3, 7, 8];4;452
30036;11;[6, 7, 8, 9];4;558
30037;11;[7, 10];2;64
30038;11;[9, 10];2;67
30039;11;[7, 8];2;62
30040;12;[8, 9];2;74
30041;12;[9, 10, 11];3;299
30042;12;[7, 9];2;71
30043;12;[9, 11];2;78
30044;12;[8, 10];2;75
30045;12;[8, 10];2;75
30046;12;[3, 6, 7, 8];4;705
30047;12;[0, 2, 10, 11];4;380
30048;12;[8, 10];2;75
30049;12;[0, 1, 8, 9];4;339
30050;12;[2, 9, 10];3;213
30051;12;[7, 9, 10];3;293
30052;12;[6, 9, 10, 11];4;789
30053;12;[2, 3, 7, 9];4;604
30054;12;[7, 8, 9];3;290
30055;12;[4, 5, 8, 9];4;734
30056;12;[9, 10, 11];3;299
30057;12;[10, 11];2;79
30058;12;[8, 11];2;76
30059;12;[10, 11];2;79
30060;13;[10, 11, 12];3;378
30061;13;[10, 11, 12];3;378
30062;13;[9, 10];2;87
30063;13;[10, 12];2;91
30064;13;[8, 11];2;85
30065;13;[5, 6, 10, 12];4;1037
30066;13;[4, 6, 11, 12];4;1003
30067;13;[8, 11];2;85
30068;13;[2, 9, 10, 11];4;880
30069;13;[6, 7, 11, 12];4;1068
30070;13;[9, 10, 11, 12];4;1093
30071;13;[11, 12];2;92
30072;13;[8, 9, 10, 11, 12];5;2380
30073;13;[9, 10];2;87
30074;13;[10, 11];2;90
30075;13;[8, 9, 10];3;369
30076;13;[0, 9, 10, 11];4;595
30077;13;[9, 12];2;89
30078;13;[1, 9, 11, 12];4;762
30079;13;[8, 12];2;86
30080;14;[9, 11];2;98
30081;14;[0, 4, 7, 10, 12];5;2036
30082;14;[1, 8, 9, 10];4;957
30083;14;[3, 11, 12];3;348
30084;14;[11, 12];2;104
30085;14;[10, 11];2;101
30086;14;[9, 10];2;97
30087;14;[10, 11];2;101
30089;14;[12, 13];2;106
30090;14;[1, 5, 6, 7];4;893
30091;14;[8, 9, 10];3;451
30092;14;[11, 12, 13];3;470
30093;14;[12, 13];2;106
30094;14;[9, 12];2;99
30095;14;[11, 13];2;105
30096;14;[2, 3, 4, 7, 8];5;2697
30097;14;[7, 8, 10, 11];4;1441
30098;14;[12, 13];2;106
30099;14;[11, 12];2;104


==> results/metadrive_curve_combined_responsibility_discrete_discrete_sampling_results.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
30000;10;10;[8, 9];2;571;[0 1 8 2 9 5 4 3 7 6];[0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333];[8, 9];2;235;[0 1 8 2 7 6 9 5 4 3];[0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[8, 9];2;187;[0 1 6 8 9 5 3 2 7 4];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5];[9, 8];2;270;[0 1 3 6 9 8 2 5 7 4];[0.5, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5]
30001;10;10;[5, 2, 7, 8, 6];5;571;[5 1 3 2 7 4 9 8 6 0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[5, 6, 2, 7, 8];5;621;[5 0 6 1 3 2 4 7 8 9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 5, 6, 2, 8];5;671;[7 5 0 6 3 2 1 4 8 9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333];[7, 5, 2, 6, 8];5;721;[7 5 0 2 4 6 3 1 8 9];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 1.0, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333]
30002;10;10;[9, 8];2;120;[5 2 4 7 9 8 3 6 1 0];[0.25, 0.25, 0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.5, 0.5, 0.5];[9, 8];2;170;[5 2 4 7 9 8 0 3 6 1];[0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.5, 0.5, 0.5];[8, 9];2;285;[5 0 4 2 7 8 9 3 6 1];[0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.5, 0.5, 0.5];[8, 9];2;335;[5 0 4 2 7 8 9 3 6 1];[0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.5, 0.5, 0.5]
30003;10;10;[1, 7, 8, 6];4;571;[1 2 3 4 7 5 9 8 6 0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 1, 6, 7];4;621;[8 1 6 2 3 4 5 0 7 9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333];[8, 1, 6, 7];4;285;[8 1 6 4 5 3 7 2 9 0];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333];[8, 1, 6, 7];4;335;[8 1 3 2 6 4 7 5 9 0];[0.25, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333]
30004;10;10;[6, 5];2;70;[2 7 6 5 0 4 3 1 8 9];[0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.25];[6, 5];2;120;[2 7 6 5 9 3 0 1 4 8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[6, 5];2;170;[2 7 6 5 9 3 0 1 4 8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[6, 5];2;220;[3 2 6 5 7 9 0 1 4 8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5]
30005;10;10;[7, 3, 2, 8];4;571;[6 7 5 0 3 2 1 4 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 3, 2, 8];4;621;[6 7 5 0 3 2 1 4 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 3, 2, 8];4;671;[6 7 5 0 3 2 1 4 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 3, 2, 8];4;721;[6 7 5 0 3 2 1 4 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
30006;10;10;[7, 8];2;70;[2 5 7 8 4 3 6 0 9 1];[0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[7, 8];2;120;[2 5 7 8 4 3 6 0 9 1];[0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[7, 8];2;170;[2 5 7 8 3 1 4 0 6 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[7, 8];2;237;[1 2 7 5 8 3 4 0 6 9];[0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
30007;10;10;[0, 1, 8, 9];4;185;[0 1 2 3 7 8 9 4 6 5];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5];[0, 1, 8, 9];4;621;[0 1 2 3 5 6 7 8 9 4];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[0, 1, 8, 9];4;671;[0 1 2 3 5 6 7 8 9 4];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[0, 1, 8, 9];4;721;[0 1 2 3 5 6 7 8 9 4];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5]
30008;10;10;[3, 7, 5, 8];4;571;[3 2 7 1 0 4 5 6 8 9];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[5, 2, 7, 8];4;235;[5 2 7 9 4 6 8 3 1 0];[0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[5, 2, 7, 8];4;414;[5 0 2 1 7 4 9 8 6 3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.5, 0.5, 0.5];[5, 2, 7, 8];4;464;[5 0 2 1 7 4 9 8 6 3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.5, 0.5, 0.5]
30009;10;10;[6, 7, 3, 9];4;314;[0 1 6 7 3 2 4 9 5 8];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333];[6, 5, 7, 9];4;170;[0 1 6 5 7 9 3 2 4 8];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[5, 6, 7, 9];4;414;[0 1 5 4 6 7 9 3 2 8];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[5, 6, 7, 9];4;464;[0 1 5 4 6 7 9 3 2 8];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5]
30010;10;10;[7, 8];2;185;[0 1 3 5 7 6 8 2 4 9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2];[7, 8];2;235;[0 1 7 3 6 5 8 2 4 9];[0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25];[7, 8];2;285;[0 1 7 3 6 5 8 2 4 9];[0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25];[7, 8];2;237;[0 1 7 5 8 4 6 3 2 9];[0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25]
30011;10;10;[9, 8];2;571;[0 1 2 5 7 6 9 8 4 3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 9];2;1134;[3 4 5 8 2 1 6 0 7 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[9, 8];2;220;[3 6 5 4 9 8 2 1 7 0];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[8, 9];2;335;[0 3 5 4 6 8 9 1 7 2];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5]
30012;10;10;[7, 8, 9];3;185;[2 5 7 8 3 1 9 0 6 4];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333];[7, 8, 9];3;235;[2 5 7 8 3 1 9 0 6 4];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333];[7, 9, 8];3;671;[0 2 5 4 6 7 9 8 1 3];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[7, 9, 8];3;721;[0 2 5 4 6 7 9 8 1 3];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
30013;10;10;[6, 8];2;61;[6 7 8 2 9 3 5 1 4 0];[0, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 1.0, 0.5, 0.5, 0.3333333333333333];[6, 8];2;137;[6 3 7 2 8 5 4 1 9 0];[0, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5, 0.3333333333333333];[6, 8];2;220;[6 3 5 2 7 8 4 1 9 0];[0, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0, 0.5, 0.5, 0.3333333333333333];[6, 8];2;270;[6 3 5 2 7 8 4 1 9 0];[0, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0, 0.5, 0.5, 0.3333333333333333]
30014;10;10;[6, 7];2;571;[0 1 2 3 5 6 8 4 7 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[7, 6];2;364;[3 7 1 0 2 4 5 6 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 6];2;414;[0 2 3 5 7 1 4 6 8 9];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[6, 7];2;335;[6 0 3 2 5 4 7 1 8 9];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333]
30015;10;10;[9, 8];2;314;[0 1 2 4 7 5 9 8 6 3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 9];2;235;[7 8 4 0 5 2 9 1 6 3];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333];[8, 9];2;187;[0 1 7 8 9 4 5 2 6 3];[0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5];[8, 9];2;237;[0 1 7 8 9 4 3 2 5 6];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5]
30016;10;10;[7, 9];2;61;[6 7 9 0 8 2 4 3 5 1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.2, 0.5, 0.5, 0.3333333333333333, 0.5];[7, 9];2;120;[2 7 6 9 3 1 4 0 8 5];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.2, 0.5, 0.5, 0.3333333333333333, 0.5];[7, 9];2;187;[2 7 6 8 9 3 4 1 5 0];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 0.5];[7, 9];2;237;[2 7 6 8 9 1 3 0 4 5];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 0.5]
30017;10;10;[7, 6];2;87;[0 1 2 7 6 3 5 8 4 9];[0.5, 0.5, 0.5, 0.3333333333333333, 0.2, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.2];[7, 6];2;137;[0 1 2 7 6 3 5 4 8 9];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 6];2;187;[0 1 2 7 6 3 5 4 8 9];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 6];2;237;[0 1 2 7 6 3 5 4 8 9];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
30018;10;10;[3, 8, 5, 7];4;571;[3 2 8 1 4 5 6 0 7 9];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[5, 7, 9, 3];4;137;[0 5 7 9 3 2 4 1 6 8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[7, 5, 9, 3];4;220;[0 7 5 4 9 3 1 2 6 8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[5, 6, 7, 3];4;1234;[0 1 5 4 6 7 9 8 2 3];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
30019;10;10;[7, 8, 9];3;1084;[0 2 6 7 3 1 5 4 8 9];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 9, 8];3;1134;[0 2 6 5 7 9 3 1 4 8];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[7, 8, 9];3;285;[7 0 4 5 6 8 9 1 2 3];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 1.0, 0.5, 0.5];[7, 8, 9];3;237;[7 8 5 0 9 6 1 2 4 3];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 1.0, 1.0, 0.5]
30020;11;11;[9, 8];2;1084;[ 3  9  5  0  6  4  7  2 10  8  1];[0.3333333333333333, 0.2, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.25];[9, 8];2;1134;[ 3  9  2  0  5  6  7  4 10  8  1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.25];[9, 8];2;1184;[ 3  5  9  2  0  1  6  4  7  8 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.25, 0.25, 0.5, 0.25];[9, 8];2;237;[ 3  5  9  2  8  0  1  4  7  6 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25]
30021;11;11;[8, 7, 6];3;1084;[ 2  8  9  0  4  5  1  3  7  6 10];[0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.5, 0.25];[7, 8, 6];3;170;[ 7  3  2  8  9  6  0  1 10  5  4];[0.25, 0.25, 0.5, 0.5, 0.2, 0.25, 0.3333333333333333, 1.0, 0.5, 0.5, 0.25];[7, 8, 6];3;285;[ 7  3  2  8  9  0  6  1  4  5 10];[0.3333333333333333, 0.25, 0.5, 0.5, 0.25, 0.25, 0.3333333333333333, 1.0, 0.5, 0.5, 0.25];[7, 8, 6];3;721;[ 7  3  2  8  9  4  5  0  6  1 10];[0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5, 0.25]
30022;11;11;[10, 9];2;571;[ 2  0  6 10  3  4  5  1  9  7  8];[0.3333333333333333, 0.25, 1.0, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.3333333333333333];[9, 10];2;137;[ 2  0  6  9 10  4  3  1  7  5  8];[0.3333333333333333, 0.25, 1.0, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333];[9, 10];2;187;[ 2  0  6  9 10  4  3  1  7  5  8];[0.3333333333333333, 0.25, 1.0, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333];[9, 10];2;270;[ 2  0  6  8  9 10  3  1  7  5  4];[0.3333333333333333, 0.25, 1.0, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
30023;11;11;[2, 6, 5, 9, 7, 8];6;2109;[ 2  6  1  0  5  9 10  3  7  4  8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[2, 6, 9, 5, 7, 8];6;1134;[ 2  6  9  1  3  5  7  0 10  8  4];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[2, 6, 9, 5, 7, 8];6;1184;[ 2  6  9  1  3  4  5  0  7  8 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[2, 5, 6, 8, 9, 7];6;721;[ 2  5  6  8  9 10  3  0  7  4  1];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5]
30024;11;11;[1, 9, 7];3;1084;[ 1  2  6  0  9 10  8  3  7  5  4];[0.3333333333333333, 0.5, 0.5, 0.25, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 7, 9];3;1134;[ 1  2  3  7  6  0  5  4  8  9 10];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 9, 7];3;1184;[ 3  1  2  4  6  8 10  5  9  7  0];[0, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[1, 7, 9];3;2259;[ 3  1  2  4  6  8 10  0  7  5  9];[0.3333333333333333, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
30025;11;11;[9, 8];2;185;[ 3  2  6  5  9 10  8  4  1  7  0];[0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 8];2;364;[ 0  1  2  3  5  6  9  8 10  4  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 9];2;671;[10  8  0  1  5  6  2  3  9  7  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[8, 9];2;721;[ 2  6 10  8  3  5  1  0  9  7  4];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
30026;11;11;[8, 7];2;571;[ 6  9  2  3  8  4  0  1  7  5 10];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.5, 0.25];[8, 7];2;621;[ 6  4  9  8  3  2  0  1  7  5 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.5, 0.5, 0.25];[8, 7];2;2209;[ 9  4  8  0  6  2  3  1 10  5  7];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.2, 0.5, 1.0, 0.25];[8, 7];2;721;[ 9  4  8  0  6  2  5  1  7  3 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 1.0, 0.25]
30027;11;11;[10, 7, 9];3;2109;[ 0  2  3  4  6  8 10  1  7  5  9];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[10, 9, 7];3;621;[ 0  2  3  4  6 10  9  8  7  5  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 9, 7];3;671;[10  1  6  2  8  9  4  3  7  5  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0];[10, 9, 7];3;721;[10  1  3  2  6  9  8  4  7  5  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0]
30028;11;11;[9, 10];2;185;[ 0  1  2  3  6  9 10  4  7  5  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[10, 9];2;106;[10  9  0  1  7  3  2  4  6  5  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5, 0.5];[10, 9];2;156;[10  9  0  1  7  8  2  3  6  5  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[10, 9];2;206;[10  9  0  1  4  5  2  3  8  7  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
30029;11;11;[7, 10, 9];3;1084;[ 2  0  1  3  5  6  7  8 10  9  4];[0.25, 0.25, 1.0, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 9, 8];3;364;[ 2  0  3  5  6 10  9  8  1  7  4];[0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 9, 8];3;414;[ 2  0  3  5  6 10  9  8  7  4  1];[0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 8, 9];3;721;[ 2  5 10  1  3  6  8  0  9  7  4];[0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5]
30030;11;11;[10, 9];2;120;[10  3  6  7  8  9  2  0  4  5  1];[0.2, 0.2, 0.25, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0];[10, 9];2;170;[10  1  7  3  6  9  8  2  0  5  4];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0];[10, 9];2;671;[10  1  7  2  3  6  8  0  9  5  4];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0];[10, 9];2;721;[10  1  7  2  3  6  8  0  9  5  4];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0]
30031;11;11;[7, 8];2;1084;[ 5  4  9  1  6  3  7  2 10  8  0];[0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[8, 7];2;1134;[ 8  3  5  4  9  2  6  1 10  7  0];[0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 1.0, 0.3333333333333333, 0.25];[8, 7];2;1184;[ 8  1  9  3  5  4  6  2 10  7  0];[0.2, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 1.0, 0.5, 0.25];[8, 7];2;1234;[ 8  1  9  2  6  5  3  4 10  7  0];[0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333]
30032;11;11;[7, 6];2;571;[ 0  2  3  4  7  5 10  8  6  1  9];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333];[7, 6];2;621;[ 7 10  3  0  4  2  8  1  6  5  9];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.2, 0.5];[7, 6];2;2209;[ 7 10  2  0  3  4  8  1  9  5  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[7, 6];2;721;[ 7 10  2  0  3  4  5  1  6  8  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
30033;11;11;[10, 9];2;2109;[ 0  5 10  2  4  1  6  3  7  8  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.25, 0.5];[10, 9];2;2159;[ 0  5 10  2  6  4  7  1  3  8  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5];[10, 9];2;671;[ 0  5 10  8  6  4  2  1  9  7  3];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[10, 9];2;721;[ 0  1  2  5 10  8  6  4  9  7  3];[0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
30034;11;11;[5, 7];2;1084;[ 1  8  3  2  5  6  9  0 10  7  4];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.25, 0.25, 0.2, 0.5, 0.25, 0.25];[8, 4, 7];3;235;[ 1  8  2  0  4  6  7  3 10  9  5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[8, 4, 7];3;285;[ 1  8  2  0  4  6  7  3 10  9  5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[5, 7];2;721;[ 1  8  2  0  4  5  6  3  7  9 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
30035;11;11;[3, 2, 7, 8];4;314;[ 3  2  5  4  6  7  9  8  1  0 10];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[8, 3, 2, 7];4;235;[ 1  8  3  2  6  5  7  4 10  9  0];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[8, 3, 2, 7];4;671;[ 1  4 10  8  3  5  2  0  7  6  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[8, 3, 2, 7];4;721;[ 1  4 10  8  3  5  2  0  7  6  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
30036;11;11;[7, 6, 9, 8];4;2109;[ 0  1  3  5  7  6  9  2  4 10  8];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25];[6, 7, 9, 8];4;1134;[ 6  0  3  1  7 10  9  8  4  5  2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 7, 8, 9];4;2209;[ 6  0  2  1  3  5  7  8 10  9  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 7, 8, 9];4;1234;[ 6  4  5  0  3  2  1  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
30037;11;11;[7, 10];2;2109;[ 1  2  7  0  6  5  9  8  4  3 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2];[7, 10];2;2159;[ 1  2  7  0  3  4  5  6  8  9 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25];[7, 10];2;2209;[ 0  1  2  5  7  3  4  6  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25];[7, 10];2;721;[ 0  1  2  5  7 10  9  8  6  4  3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
30038;11;11;[10, 9];2;1084;[ 0  1  2  3  4  6  7  8 10  9  5];[0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 9];2;2159;[10  0  2  1  4  5  6  3  7  8  9];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 1.0];[10, 9];2;2209;[10  3  6  2  0  4  5  1  7  8  9];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 1.0];[10, 9];2;2259;[10  1  3  2  6  5  8  0  7  4  9];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 1.0]
30039;11;11;[8, 7];2;571;[ 5  9  4  3  8  6  2  1  7  0 10];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25];[7, 8];2;364;[ 5  9  4  1  6  7  8  3  0  2 10];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25];[8, 7];2;414;[ 6  5  9  8  4  7  1  3 10  0  2];[0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[8, 7];2;1234;[ 6  5  9  8  4  3  0  1 10  7  2];[0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
30040;12;12;[9, 8];2;314;[ 1  2  3  6 11 10  9  8  7  5  4  0];[0.2, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25];[8, 9];2;1134;[ 0  1  2  3  4  5  6  7  8  9 10 11];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[8, 9];2;2209;[ 6  5 10  0  3  2  4  1  7  8  9 11];[0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[8, 9];2;4308;[ 6  5 10  8 11  3  0  1  7  4  2  9];[0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
30041;12;12;[10, 9, 11];3;4158;[ 0  1  2  3  4  5  8  7 10  9  6 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2];[10, 9, 11];3;4208;[ 0  1  2  3  4  5  8  7 10  9 11  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25];[9, 11, 10];3;4258;[ 0  1  2  3  4  5  6  7  8  9 11 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[6, 10, 11, 5];4;1234;[ 3  2  6  7 10 11  0  1  4  5  9  8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
30042;12;12;[7, 9];2;571;[ 0  5  6 11  7  2  8  1  9 10  4  3];[0.25, 0.2, 0.2, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.2, 0.2, 0.2, 0.2, 0.25];[9, 7];2;1134;[ 2  9  6  3 10 11  5  4  0  7  8  1];[0.25, 0.2, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333];[9, 7];2;1184;[ 2  9  6  3 10 11  5  4  0  7  8  1];[0.25, 0.2, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333];[9, 7];2;1234;[ 2  9  6  3 10 11  5  4  0  7  8  1];[0.25, 0.2, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333]
30043;12;12;[9, 11];2;4158;[ 1  2  3  4  6 10  5  0  7  8  9 11];[0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25, 0.2];[9, 11];2;137;[ 0  7 10  9 11  3  2  1  4  6  8  5];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 11];2;671;[ 0  2  3  4  7 10  9  8 11  6  1  5];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 11];2;1234;[ 0  1  2  3  4  7  9  8 10 11  6  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
30044;12;12;[10, 8];2;4158;[ 2  4  9  1  7  6 10  0 11  3  5  8];[0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25];[8, 10];2;621;[ 2  4  9  1  7  6  8  0 10 11  5  3];[0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[10, 8];2;2209;[ 0  2  3  4  9 10  8  1  7  6  5 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[10, 8];2;464;[ 0  2  3  4  5 10  9  8 11  7  1  6];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
30045;12;12;[8, 10];2;571;[ 1  2  7  3  5  4  6  8 10  9 11  0];[0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.2];[8, 10];2;2159;[ 1  2  7  5  8  3  4  0  6  9 10 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[10, 8];2;187;[ 1 10  7  2  8 11  5  3  6  4  0  9];[0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333];[10, 8];2;237;[ 1 10  7  2  8 11  5  3  6  4  0  9];[0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333]
30046;12;12;[3, 6, 8, 7];4;2109;[ 3  2  5  4 10  6  8  1 11  0  7  9];[0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.2, 0.3333333333333333, 0.25];[3, 8, 7, 6];4;1134;[ 0  2  3  4  5 10  9  8  7  6  1 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[3, 8, 6, 7];4;2209;[10  9  0  1  4  5  2  3  8  6  7 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.5, 0.25];[6, 3, 8, 7];4;2259;[ 6  5 10  9  3  2  0  1  8  4  7 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.25]
30047;12;12;[0, 2, 11, 10];4;4158;[ 0  1  2  3  4  5  6  8 11  9  7 10];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25];[2, 0, 10, 11];4;4208;[ 3  7  9  1  2  4  5  0  6  8 10 11];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25];[0, 2, 11, 10];4;4258;[ 0  1  2  3  4  5  7  9 11  6  8 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[0, 2, 11, 10];4;4308;[ 0  9  2  1  4  5  7  3 11  6  8 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333]
30048;12;12;[8, 10];2;2109;[ 1  2  7  3  5  4  6  8  0  9 10 11];[0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.2, 0.2];[8, 10];2;1134;[ 0  1  2  4  7  3  5  6  8 10 11  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25];[9, 10];2;1184;[ 0  1  2  4  6  5  7  9 11 10  3  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 10];2;721;[ 0  1  2  4  6  5  7  8 10  9 11  3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
30049;12;12;[0, 8, 1, 9];4;4158;[ 0  2  8  1  4  6  7  3 11 10  5  9];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25];[0, 8, 1, 9];4;1134;[ 0  2  8  1  4  5  6  3  7  9 10 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25];[0, 1, 9, 8];4;414;[ 0  6  2  1  3  4  9  8 10 11  7  5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 1, 8, 9];4;1234;[ 0  6  2  1  3  4  5  8 10  9 11  7];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
30050;12;12;[2, 10, 9];3;2109;[ 2  8 10  3 11  4  1  0  6  7  9  5];[0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333];[2, 10, 9];3;4208;[ 1  2 11  8  4 10  0  3  7  6  5  9];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.5];[2, 9, 10];3;1184;[ 1  2 11  8  4  7  0  3  9 10  6  5];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[2, 9, 10];3;2259;[ 1  2 11  8  4  6  0  3  9  7 10  5];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
30051;12;12;[7, 10, 9];3;1084;[ 0  1  2  3  5  6  7  8 10  9 11  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 7, 10];3;621;[ 0  9  2  1  5  6  7  3 10  8 11  4];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[9, 7, 10];3;671;[ 0  9  2  1  5  6  7  3 10  8 11  4];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[9, 7, 10];3;2259;[ 0  2  4  9  3  5  6  1  7  8 10 11];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
30052;12;12;[8, 11, 10, 9];4;4158;[ 0  2  8  1  5  6  7  3 11 10  4  9];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25];[6, 10, 11, 9];4;4208;[ 0  1  2  3  4  6 10  8 11  5  7  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[6, 9, 10, 11];4;1184;[ 0  1  2  3  4  6  9  8 10 11  7  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 10, 9, 11];4;4308;[ 2  6 10  8  3  4  1  0  7  5  9 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
30053;12;12;[9, 3, 2, 7];4;4158;[ 5  0 10  9  3  4  2  1  8  6 11  7];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 1.0, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[9, 3, 2, 7];4;4208;[ 5  0 10  9  3  4  2  1  8  6 11  7];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 1.0, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[9, 3, 2, 7];4;671;[ 5  0 10  9  3  4  2  1  7  6  8 11];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 1.0, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[9, 7, 2, 3];4;4308;[ 5  0  4  8 11 10  9  1  7  6  2  3];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 1.0, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
30054;12;12;[9, 7, 8];3;2109;[ 0  1  2  5  6  9 10  3  7  4  8 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2];[9, 7, 8];3;2159;[ 6 10  2  0  5  4  9  1  7  3  8 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25];[9, 8, 7];3;4258;[ 6 10  2  0  3  4  5  1  9  8 11  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[7, 8, 9];3;2259;[ 6 10  2  0  3  4  5  1  7  8  9 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
30055;12;12;[4, 5, 8, 9];4;2109;[ 4 11  5  0  8  6  3  2  7  1  9 10];[0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5];[4, 5, 8, 9];4;170;[ 4 11  5  0  8  9  6  3  7  1  2 10];[0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5];[4, 11, 5, 7, 9];5;220;[ 4 11  5  0  7  9  8  6  2  1  3 10];[0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5];[4, 11, 5, 7, 9];5;270;[ 4 11  5  0  7  9  8  6  2  1  3 10];[0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5]
30056;12;12;[9, 10, 11];3;2109;[ 0  1  2  3  4  5  6  7  9 10 11  8];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25];[9, 10, 11];3;4208;[ 1  2  0  3  4  5  6  7  8  9 10 11];[0.25, 0.5, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 11, 9];3;4258;[ 1  2  3  8 10 11  7  0  6  5  4  9];[0.25, 0.5, 0.5, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333];[9, 10, 11];3;1234;[ 1  2  3  8  7  5  9  4 10 11  6  0];[0.25, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
30057;12;12;[10, 11];2;120;[ 0  2  6  8 10 11  3  1  4  7  9  5];[0.25, 0.2, 0.25, 0.2, 0.2, 0.16666666666666666, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25];[10, 11];2;170;[ 0  2  3  6 10 11  9  1  4  5  8  7];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[11, 10];2;285;[ 0  2  3  4  6 11 10  9  7  5  1  8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 11];2;1234;[ 0  2  3  8 10  6  4  1  9 11  5  7];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
30058;12;12;[11, 8];2;185;[ 0  2  6  7  9 11  8  3  4  5  1 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[11, 8];2;364;[ 0  2  6  7 11 10  9  8  4  5  1  3];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 11];2;2209;[ 4  8 10  0  7  6  2  1  9 11  5  3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[8, 11];2;4308;[ 4  3  7  8 10  1  2  0  9  6 11  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
30059;12;12;[11, 10];2;2109;[ 2  5  6  3  7 11  9  8  1  0 10  4];[0.2, 0.2, 0.5, 0.25, 0.16666666666666666, 0.5, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25];[11, 10];2;2159;[ 2  5  3  1  7  6  9  8 11  0 10  4];[0.2, 0.25, 0.5, 0.25, 0.16666666666666666, 0.5, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25];[10, 11];2;2209;[ 2  5  3  0  6  1  7  8 10  9 11  4];[0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 11];2;4308;[ 2  5  3  0  7  6 10  8  4  1  9 11];[0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25]
30060;13;13;[11, 12, 10];3;8255;[ 3  8 11  0  6 12  2  4  7  5  1  9 10];[0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.2, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.25];[12, 11, 10];3;4208;[ 2 12  1  0  8 11  3  4  7  6  5 10  9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.5];[12, 11, 10];3;4258;[ 2 12  1  0  8 11  3  4  7  6  5 10  9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.5];[12, 11, 10];3;4308;[ 2 12  1  0  8 11  3  4  7  6  5 10  9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.5]
30061;13;13;[12, 11, 10];3;2109;[ 7  4 12  0  5  3  6  2 11  8 10  9  1];[0.25, 0.16666666666666666, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[12, 11, 10];3;8305;[ 1  3  7  4 12 11  2  0  6  5  9  8 10];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[11, 12, 10];3;8355;[ 1  3  7  4 11 12  9  2  6  5  0  8 10];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[11, 12, 10];3;8405;[ 1  3  7  4 11 12  9  2  6  5  0  8 10];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
30062;13;13;[10, 9];2;185;[10  2  4  6  3  7  9  0 11 12  5  1  8];[0.25, 0.16666666666666666, 0.5, 0.3333333333333333, 0.5, 0.16666666666666666, 0.3333333333333333, 0.25, 0.16666666666666666, 0.25, 1.0, 0.25, 0.25];[10, 9];2;2159;[10  2  4  6  3  5  7  0 12  8  9 11  1];[0.25, 0.2, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 1.0, 0.25, 0.25];[10, 9];2;2209;[10  2  4  6  3  5  7  0 12  8  9 11  1];[0.25, 0.2, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 1.0, 0.25, 0.25];[10, 9];2;2259;[10  3  4  2  6  5  7  0 12  8  9 11  1];[0.25, 0.16666666666666666, 0.5, 0.5, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 1.0, 0.25, 0.25]
30063;13;13;[12, 10];2;2109;[ 2  8 12  1  6  7  5  4 11  9 10  3  0];[0.2, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333];[12, 10];2;2159;[ 2  8 12  0  6  5  1  4 11  7 10  9  3];[0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333];[12, 10];2;2209;[ 2  8 12  0  4  5  1  3  7  6 10  9 11];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333];[12, 10];2;8405;[ 0  2 11  8 12  4  1  3  7  6  5  9 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333]
30064;13;13;[10, 11];2;8255;[ 1  2  3  7  6 12 10  9  4  5  0  8 11];[0.2, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25];[10, 11];2;8305;[ 1  2  3  5  7  6 10  9 12  0  4  8 11];[0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25];[10, 11];2;8355;[ 1 10  7  3  2  6  9  0 12  5  4  8 11];[0.25, 0.5, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.3333333333333333, 0.2, 0.25, 0.5, 0.2, 0.25];[10, 11];2;721;[ 1  0  2  3  7  6 10  9 11  5  4  8 12];[0.25, 1.0, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2]
30065;13;13;[10, 12, 8, 7];4;571;[10 12  8  3  9  2  4  1  7  6  5  0 11];[0.2, 0.2, 0.25, 0.25, 0.25, 0.2, 0.2, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333];[8, 10, 12, 7];4;1134;[ 5  4  1  8 10 12  3  0 11  7  2  9  6];[0.25, 0.3333333333333333, 0.25, 0.25, 0.5, 0.5, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[10, 8, 12, 7];4;1184;[ 5  4 10  9 11  8  1  2 12  7  0  3  6];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.2, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[5, 10, 12, 6];4;4308;[ 0  4  5  9 10  8  2  1 12 11  3  6  7];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.25, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
30066;13;13;[4, 6, 12, 11];4;1084;[ 0  2  3  4  6 10  9  8 12 11  1  5  7];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[4, 6, 12, 11];4;2159;[ 0  2  3  4  6  5  9  8 10 12 11  1  7];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[4, 6, 12, 11];4;8355;[ 0  1  2  3  4  5  6  8 10  9 12  7 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[4, 6, 12, 11];4;8405;[ 0  1  2  3  4  5  6  8 10  9 12  7 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
30067;13;13;[11, 8];2;4158;[ 1  2  3 10  4  5  6  0  7  9 11  8 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.2];[11, 8];2;4208;[ 0  1  2  3 10 11  4  5  7  6  9  8 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2];[11, 8];2;4258;[ 0  1  2  3  7 11 10  4  6  5  9  8 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[11, 8];2;4308;[ 0  1  2  3  7 11 10  4  6  5  9  8 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25]
30068;13;13;[2, 9, 10, 11];4;4158;[ 3  2  7  8  0  4  5  1  6  9 10 11 12];[0.2, 0.2, 0.25, 0.25, 0.2, 0.2, 0.2, 0.25, 0.25, 0.2, 0.2, 0.2, 0.2];[7, 11, 8, 10];4;1134;[ 3  7 11  2  6  4  8  0 12 10  9  1  5];[0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[2, 11, 10, 9];4;2209;[ 1  2  3  5  7 11 10  0  6  4  9  8 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[2, 10, 9, 11];4;721;[ 1  2  3  5  7 10  9  8 11  6  0  4 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25]
30069;13;13;[6, 7, 12, 11];4;4158;[ 1  2  3  4  6  5  7  8 12  9 10 11  0];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[6, 7, 12, 11];4;4208;[ 1  2  3  4  6  5  7  8 12  9 10 11  0];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[7, 6, 11, 12];4;8355;[ 1  9 10  0  4  5  2  3  7  6  8 11 12];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[7, 6, 11, 12];4;8405;[ 1  9 10  0  4  5  2  3  7  6  8 11 12];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25]
30070;13;13;[9, 11, 10, 12];4;8255;[ 0  3  7  1  2  4  6  9 11 10  5  8 12];[0.5, 0.25, 0.25, 0.5, 0.25, 0.2, 0.25, 0.5, 0.2, 0.25, 0.25, 0.25, 0.2];[11, 9, 10, 12];4;8305;[ 0  3  7 11  2  4  5  1  6  8  9 10 12];[0.5, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2];[9, 11, 10, 12];4;8355;[ 0  3  7  1  2  5  9  8 11  4  6 10 12];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[11, 9, 10, 12];4;8405;[ 0  3  7  1  2  5  6  8 11  9  4 10 12];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25]
30071;13;13;[11, 12];2;4158;[ 0  1  2  3  4  5  7  8 11  9 12  6 10];[0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2, 0.2];[11, 12];2;621;[ 3  5 11  2  6  4  7  1 12  9  0  8 10];[0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.2, 0.3333333333333333, 0.25];[11, 12];2;4258;[ 3  5  2  0  4  8 11  1  7  6  9 12 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25];[11, 12];2;4308;[ 3  5  2  0  4  8 11  1  7  6  9 12 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25]
30072;13;13;[10, 9, 12, 8, 11];5;8255;[ 2  5 10  9 12  3  1  0  7  6  4  8 11];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333];[10, 12, 9, 8, 11];5;8305;[ 0  2  7  5 10 12  9  3  6  4  1  8 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333];[12, 10, 9, 8, 11];5;8355;[ 0  2  3  5  7 12 10  9  6  4  1  8 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[8, 12, 9, 10, 11];5;4308;[ 0  1  2  3  4  5  7  8 12  9 10 11  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
30073;13;13;[10, 9];2;8255;[ 1  7  4  2 10  9  3  0 12 11  8  5  6];[0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[10, 9];2;621;[ 1  7  4  2 10  9  3  0  6  5  8 11 12];[0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[9, 10];2;220;[ 1  7 12  9  6 10  4  2  8 11  0  3  5];[0.25, 0.5, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5];[9, 10];2;1234;[ 1  7 12  9  3  4  2  0 10  6  8 11  5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5]
30074;13;13;[10, 11];2;1084;[ 0  1  2  3  7 10  9  8 12 11  4  5  6];[0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.16666666666666666, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25];[10, 11];2;4208;[ 0  1  2  3  4  6  7  8 12  9 10 11  5];[0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 11];2;8355;[ 3  2  6  4 12  9  0  1  7  5 10  8 11];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[10, 11];2;8405;[ 1  2  3  4  6  9 12  0  7  5 10  8 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333]
30075;13;13;[8, 9, 10];3;1084;[ 0  1  4  8  9 12  5  2 11 10  6  7  3];[0.3333333333333333, 0.3333333333333333, 0.25, 0.16666666666666666, 0.3333333333333333, 0.25, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[8, 9, 10];3;4208;[ 0  1  4  8  9 12  3  2  7  6  5 10 11];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[9, 8, 10];3;8355;[ 4 11  3  0  6  9  8  1 12  7  2  5 10];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333];[8, 9, 10];3;4308;[ 4 11  2  0  3  6  7  1 12  8  9 10  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
30076;13;13;[11, 10, 12, 9];4;8255;[ 3  4  2 11 10 12  6  0  5  7  8  1  9];[0.2, 0.16666666666666666, 0.25, 0.5, 0.5, 0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0.25, 0.25, 0.25];[0, 9, 10, 11];4;8305;[ 3  4  6  7  2  1  0  5  8  9 10 11 12];[0.25, 0.25, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25];[5, 9, 12, 11];4;8355;[ 3  4  5  6  7  9 12  2  1  0 10  8 11];[0.25, 0.25, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[5, 12, 9, 11];4;8405;[ 2  3  4  5  6  7 12  9  1  0 10  8 11];[0.25, 0.25, 1.0, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333]
30077;13;13;[12, 11];2;314;[ 0  2  6  4 12 10  7 11  8  3  1  9  5];[0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.25, 0.2, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333];[12, 11];2;2159;[ 0  2  6  4 12 10  3  1 11  7  9  5  8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[12, 11];2;671;[ 0  4  6  2 12 10  7  3 11  9  5  1  8];[0.5, 0.2, 0.3333333333333333, 0.25, 0.5, 0.2, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[12, 11];2;2259;[ 0  4  6  2 12 10  3  1 11  7  9  8  5];[0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333]
30078;13;13;[7, 9, 12, 11];4;8255;[ 7  4  9  0  3  2  5  1  6  8 10 12 11];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.16666666666666666, 0.25];[7, 9, 11, 12];4;8305;[ 7  4  9  0  3  2  5  1  6  8 10 11 12];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25];[7, 11, 9, 12];4;8355;[ 7  6  5  4 11  9  3  2  0  1  8 10 12];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[6, 12, 9, 11];4;270;[ 6 12  4  7  9 11  5  3  0  1  2  8 10];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5]
30079;13;13;[12, 8];2;4158;[ 1  2  5  4  6  7 12 11  0  3  9  8 10];[0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.2, 0.25, 0.25];[12, 8];2;8305;[ 0 11 10  1  6  5  2  4 12  7  3  9  8];[0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25];[12, 8];2;8355;[ 0  1  3  4 10 11  2  5  7  6 12  9  8];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25];[8, 12];2;8405;[ 0  1  3  4 10 11  2  5  7  6  9  8 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25]
30080;14;14;[10, 11];2;16448;[ 1  3  4 13  2  5  7  0 12  8 10  9  6 11];[0.2, 0.25, 0.2, 0.25, 0.25, 0.2, 0.16666666666666666, 0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2, 0.25];[10, 11];2;364;[ 1  2  3  4  7  5 10 11 13 12  6  0  8  9];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25];[10, 11];2;414;[ 1  2  3  4  7  5 10 11 13 12  6  0  8  9];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25];[11, 10];2;2259;[ 0  1  3  5 12  8  2  4 11  7 10  9 13  6];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25]
30081;14;14;[0, 4, 7, 10, 12];5;8255;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13];[0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2];[0, 12, 7, 4, 10];5;8305;[ 0  2  6 11 12 13  7  3  4  5  1  8 10  9];[0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.2, 0.2, 0.3333333333333333, 0.25, 0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 12, 7, 4, 10];5;16548;[ 0  2  6 11 12 13  7  5  9  8  1  3  4 10];[0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 12, 4, 9, 10];5;16598;[ 0  2  6 11 12 13  5  4  9  8  7  3  1 10];[0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
30082;14;14;[1, 9, 10, 8];4;8255;[ 0  1  2  9 13 11 10  3  7  6  5  4  8 12];[0.25, 0.25, 0.25, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25];[1, 9, 8, 10];4;2159;[ 0  1  2  3  4  5  9  8 12 13 10 11  7  6];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[8, 9, 1, 10];4;16548;[12  8  9 13  0  1  2  3 11 10  6  5  7  4];[0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.5, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333];[8, 9, 10, 1];4;16598;[12  8  9 10 13  0  2  1  3 11  6  5  7  4];[0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333]
30083;14;14;[4, 12, 11];3;4158;[ 0  1  7  2  6  4 10  8 13 12 11  3  5  9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.16666666666666666, 0.25, 0.16666666666666666, 0.25, 0.3333333333333333, 0.25, 0.16666666666666666, 0.25, 0.25, 0.25, 0.25];[3, 12, 11];3;2159;[ 3  4  1  0  7 13  6  2 12  8 11 10  5  9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.2, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333];[3, 12, 11];3;671;[ 3  4  1  0  7 13 12  2 11  6  8 10  5  9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.2, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[3, 12, 11];3;721;[ 1  3  7  4  0 13 12  2 11  6  8 10  5  9];[0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.2, 0.25, 0.5, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333]
30084;14;14;[11, 12];2;8255;[ 1  2  3  0  4  5 10 11  7  6  9  8 12 13];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.2, 0.16666666666666666, 0.2, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666];[11, 12];2;2159;[ 6  4  1  2  3  0  5  7 11 10 12  9  8 13];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.2];[12, 11];2;8355;[ 6  7  4  9  2  3 12  1 13  0  5 10 11  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.2, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[12, 11];2;8405;[ 3  7  6  4 10  9  1  2 13 12  5  0 11  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 0.5, 0.2, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333]
30085;14;14;[10, 11];2;4158;[ 1  2  6  9 10  5  3  0  7  4  8 11 12 13];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.2];[11, 10];2;235;[ 1  2  3  4  6 11 10  9 13  0  5  7  8 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333];[11, 10];2;285;[ 1  2  3  4  6 11 10  9 13  0  5  7  8 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333];[11, 10];2;335;[ 1  2  3  4  6 11 10  9 13  7  0  5 12  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
30086;14;14;[10, 9];2;16448;[ 0  5 12 13  3  4  2  1  7  6  8 10 11  9];[0.25, 0.2, 0.2, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2, 0.2, 0.25, 0.25];[9, 10];2;16498;[ 6  7  5  9 13  2  3  0  4  1 12  8 11 10];[0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.2, 0.25, 0.3333333333333333];[9, 10];2;16548;[ 6  7  5  9 13  2  3  0  4  1 12  8 11 10];[0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.2, 0.25, 0.3333333333333333];[9, 10];2;16598;[ 2  7  6  5  9 13  8  3  4  0  1 12 11 10];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.25, 0.3333333333333333]
30087;14;14;[10, 11];2;2109;[ 1  3  9  2  6  5 10  4 13 12 11  0  7  8];[0.16666666666666666, 0.5, 0.25, 0.5, 0.25, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.5, 0.25, 0.25, 0.25, 0.25];[11, 10];2;4208;[ 1  3  9  0  4  6  7  2 13  5 11 10 12  8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333];[10, 11];2;8355;[ 1  3  9  0  4  6  7  2 13  5 10  8 11 12];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333];[10, 11];2;8405;[ 1  3  9  0  4  6  7  2 13  5 10  8 11 12];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333]
30089;14;14;[12, 13];2;16448;[ 2  5 11  1  3  6  7  0 10  9  4 12  8 13];[0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.16666666666666666, 0.25, 0.25, 0.3333333333333333, 0.2, 0.16666666666666666];[12, 13];2;16498;[ 2  7  4  0  5  6 10 11 12  3  1  9  8 13];[0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[12, 13];2;16548;[ 2  7  4  0  5  6 10 11 12  3  1  9  8 13];[0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[12, 13];2;16598;[ 2  7  4  0  5  6 10 11 12  3  1  9  8 13];[0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25]
30090;14;14;[1, 6, 7, 5];4;1084;[ 1  4 13  6  8  9  2  3  7  5  0 10 11 12];[0.2, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.2, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.2, 0.3333333333333333];[1, 5, 6, 7];4;1134;[ 1  4  5  8 11 13  6  2  9  7  0  3 10 12];[0.2, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333];[1, 5, 7, 6];4;2209;[ 1  4  5  8 11 13  3  0  7  6  2  9 10 12];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[1, 5, 7, 6];4;2259;[ 1  4  5  8 11 13  3  0  7  6  2  9 10 12];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333]
30091;14;14;[9, 8, 10];3;571;[ 0  1  2  4 12 11  9  8 10  6  5  3  7 13];[0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.2, 0.16666666666666666, 0.25, 0.25, 0.2, 0.25, 0.25, 0.16666666666666666];[9, 8, 10];3;16498;[ 0  1  2  4 12 11  9  8 13  6  5  3  7 10];[0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25];[9, 8, 10];3;16548;[ 0  1  2  4  7  5  9  8 13 12 11  3  6 10];[0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25];[8, 9, 10];3;16598;[ 0  1  2  4  6  5  7  8 13  9 11 12  3 10];[0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25]
30092;14;14;[11, 13, 12];3;314;[ 5  8  9  4 11 10 13 12  1  6  2  3  0  7];[0.2, 0.2, 0.2, 0.2, 0.25, 0.3333333333333333, 0.2, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[12, 11, 13];3;621;[ 2  5  9  8 12 10  4 11 13  7  1  3  0  6];[0.2, 0.2, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[12, 11, 13];3;8355;[ 2  5  9  8 12 11  1  0 10  6  4  3 13  7];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[12, 11, 13];3;8405;[ 2  5  9  8 12 11  1  0 10  6  4  3 13  7];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25]
30093;14;14;[12, 13];2;8255;[ 0  1  7  5 12 10  9  8  6  4  2  3 13 11];[0.25, 0.25, 0.2, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.16666666666666666, 0.25, 0.2];[12, 13];2;16498;[ 0  1  2  3  4  5  6  7  8  9 10 12 11 13];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2];[12, 13];2;8355;[ 0  1  2  3  4  5  6  7  8  9 10 12 13 11];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25];[12, 13];2;8405;[ 0  1  4  2  3  5  6  7  8  9 10 12 13 11];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25]
30094;14;14;[12, 10];2;70;[ 3 13 12 10  4  0  1  2  7  6  5  8 11  9];[0.2, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25];[10, 12];2;137;[ 3  7 10 11 12 13  1  0  6  5  4  2  8  9];[0.2, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25];[10, 12];2;187;[ 3  7 10 13 12 11  8  1  6  5  4  2  0  9];[0.2, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25];[10, 12];2;721;[ 0  2  3  4  7 10  9  8 12 13 11  1  6  5];[0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25]
30095;14;14;[11, 13];2;1084;[ 2  4  5 12  6  3  8  0 11 13 10  9  7  1];[0.2, 0.16666666666666666, 0.25, 0.2, 0.25, 0.25, 0.2, 0.16666666666666666, 0.2, 0.2, 0.2, 0.2, 0.25, 0.2];[11, 13];2;16498;[ 3  2  5  4  6  7 11  8 12  0  1  9 10 13];[0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.2];[11, 13];2;16548;[ 3  5  6  2  4  7  9  8 11 12  1  0 10 13];[0.2, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2];[11, 13];2;16598;[ 3  5  6  2  4  7  9  8 11 12  1  0 10 13];[0.2, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2]
30096;14;14;[2, 4, 3, 7, 8];5;16448;[ 1 11 13  0  6 10  2  4 12  9  3  5  7  8];[0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.2, 0.25, 0.2, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[2, 7, 4, 8, 3];5;16498;[ 1  2  7  9 11 13  5  0 10  6  4  8 12  3];[0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[2, 7, 8, 4, 3];5;4258;[ 1  2  7 13 12 11  9  8  6  5  4  3  0 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 7, 8, 4, 3];5;4308;[ 1  2  7 13 12 11  9  8  6  5  4  3  0 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
30097;14;14;[7, 8, 10, 11];4;8255;[ 2  5  7  9  6 12  8  4  1  0  3 10 11 13];[0.16666666666666666, 0.16666666666666666, 0.25, 0.16666666666666666, 0.2, 0.25, 0.2, 0.25, 0.2, 0.25, 0.16666666666666666, 0.16666666666666666, 0.2, 0.16666666666666666];[9, 10, 11, 8];4;16498;[ 2  5  6 13 12  9  7  1 10  4  0  3 11  8];[0.2, 0.25, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333];[7, 8, 11, 10];4;16548;[ 2  5 12 13  6  0  3  1  7  4  8  9 11 10];[0.25, 0.2, 1.0, 0.25, 0.2, 0.3333333333333333, 0.25, 0.2, 0.2, 0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333];[7, 8, 11, 10];4;16598;[ 2  5 12 13  6  0  3  1  7  4  8  9 11 10];[0.25, 0.2, 1.0, 0.25, 0.2, 0.3333333333333333, 0.25, 0.2, 0.2, 0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333]
30098;14;14;[13, 12];2;16448;[ 0  1  2  3  4  5  9  8 13 12 10  6  7 11];[1.0, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.16666666666666666, 0.25, 0.25, 0.25, 0.16666666666666666, 0.25, 0.25];[13, 12];2;16498;[ 0  1  2  3  4  5  6  8 13  9 10 12  7 11];[1.0, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25];[13, 12];2;16548;[ 0  1  2  3  4  5  6  8 13  9 10 12  7 11];[1.0, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25];[12, 13];2;16598;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13];[1.0, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25]
30099;14;14;[11, 12];2;1084;[ 6 13  4  2  9 10  3  1 11 12  8  5  7  0];[0.16666666666666666, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.5, 0.16666666666666666, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5];[11, 12];2;16498;[ 6 13  3  0  5  4  9  2  7  1 10  8 11 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5];[11, 12];2;16548;[ 6 13  3  0  5  4  9  2  7  1 10  8 11 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5];[11, 12];2;16598;[ 6 13  3  0  5  4  9  2  7  1 10  8 11 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5]


==> results/metadrive_curve_combined_responsibility_distance_results_euclidean.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
30000;10;10;[9, 8];2;70;[9 6 7 8 3 2 0 1 4 5];[0, 0, 0, 0, 0, 0, 0.952090046454114, 0.8706719553163791, 0.8582947642520237, 1];[9, 8];2;111;[9 6 8 0 7 3 5 1 4 2];[0.8984634936291156, 0.794430810867223, 0, 0.794430810867223, 0, 0.794430810867223, 0.952090046454114, 0.8706719553163791, 0.8984634936291156, 1];[9, 8];2;161;[9 6 8 0 7 3 5 1 4 2];[0.8984634936291156, 0.794430810867223, 0, 0.794430810867223, 0, 0.794430810867223, 0.952090046454114, 0.8706719553163791, 0.8984634936291156, 1];[9, 8];2;237;[9 6 7 0 8 3 5 1 4 2];[0.8984634936291156, 0.794430810867223, 0, 0.794430810867223, 0, 0.794430810867223, 0.958347441427861, 0.901738512128375, 0.8984634936291156, 1]
30001;10;10;[7, 2, 5, 6, 8];5;571;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 2, 5, 6, 8];5;621;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 2, 5, 6, 8];5;671;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 2, 5, 6, 8];5;721;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
30002;10;10;[9, 8];2;1084;[9 0 2 1 4 5 6 3 7 8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[9, 8];2;1134;[9 2 1 0 4 5 6 3 7 8];[0, 0, 0.7966244207082555, 0, 0, 0, 0, 0, 0, 1];[9, 8];2;1184;[9 2 1 0 6 3 5 4 7 8];[0.7626379682530241, 0.7626379682530241, 0.7966244207082555, 0, 0, 0, 0.7588399736290177, 0, 0, 1];[9, 8];2;1234;[9 0 2 1 6 3 5 4 7 8];[0.8185516642525509, 0.7588399736290177, 0.7966244207082555, 0, 0, 0, 0.7588399736290177, 0, 0, 1]
30003;10;10;[7, 1, 6, 8];4;571;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 1, 6, 8];4;621;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 1, 6, 8];4;671;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 1, 6, 8];4;721;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
30004;10;10;[6, 5];2;185;[6 0 2 1 3 4 5 7 8 9];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[6, 5];2;235;[6 0 2 1 3 4 5 7 8 9];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[6, 5];2;285;[6 0 2 1 3 4 5 7 8 9];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[6, 5];2;335;[6 0 2 1 3 4 5 7 8 9];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0]
30005;10;10;[7, 8, 3, 2];4;87;[7 8 0 3 2 1 6 5 4 9];[0.8320877611575292, 0.7879327100687594, 0.7879327100687594, 0.7950265399919394, 0, 0.7520335622559164, 0.7520335622559164, 1, 0.8466521279070094, 0];[7, 3, 8, 1];4;364;[7 3 0 8 6 1 5 2 4 9];[0.892283306858564, 0.8460607551549328, 0.7879327100687594, 0.8980409733948609, 0, 0.8386826014188866, 0.8460607551549328, 1, 0.8466521279070094, 0];[7, 3, 8, 1];4;671;[7 3 0 4 8 6 1 5 2 9];[0.892283306858564, 0.8460607551549328, 0.7879327100687594, 0.8980409733948609, 0.8640095582482199, 0.8386826014188866, 0.8460607551549328, 1, 0.8466521279070094, 0];[7, 3, 8, 2];4;270;[7 3 4 0 8 2 1 5 6 9];[0.892283306858564, 0.7911945185657211, 0.7911945185657211, 0.912144009208435, 0.9028296809444335, 0, 0, 1, 0.8466521279070094, 0]
30006;10;10;[8, 7];2;56;[8 7 2 0 3 4 5 1 6 9];[0, 0, 0, 0, 0, 0, 0, 0.9159647166627128, 1, 0];[8, 7];2;106;[8 7 0 9 3 4 2 1 6 5];[0.8141583482539909, 0, 0, 0, 0, 0, 0, 0.9159647166627128, 1, 0.8090678945605999];[8, 7];2;156;[8 7 9 0 6 1 3 2 4 5];[0.8141583482539909, 0.8118702789516604, 0, 0, 0, 0, 0.8118702789516604, 0.9159647166627128, 1, 0.8517465453858833];[8, 7];2;206;[8 7 4 1 9 0 6 2 5 3];[0.8141583482539909, 0.8542876844431813, 0, 0, 0.8542876844431813, 0, 0.8118702789516604, 0.9159647166627128, 1, 0.8542876844431813]
30007;10;10;[8, 9, 0, 1];4;70;[8 9 0 1 4 5 2 3 7 6];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0.9211620549588212];[8, 9, 1, 0];4;170;[8 9 5 1 7 0 3 2 6 4];[0.8287615920947894, 0.8364799202680774, 0, 0, 0, 0.9159155457301446, 0, 0.8364799202680774, 1, 0.9312473966324198];[8, 9, 1, 0];4;220;[8 9 5 1 7 0 3 2 6 4];[0.8287615920947894, 0.8364799202680774, 0, 0, 0, 0.9159155457301446, 0, 0.8364799202680774, 1, 0.9312473966324198];[8, 9, 1, 0];4;270;[8 9 5 1 7 0 3 2 6 4];[0.8287615920947894, 0.8364799202680774, 0, 0, 0, 0.9159155457301446, 0, 0.8364799202680774, 1, 0.9312473966324198]
30008;10;10;[7, 2, 5, 8];4;571;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 2, 5, 8];4;621;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 2, 5, 8];4;671;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 2, 5, 8];4;721;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
30009;10;10;[7, 9, 6, 3];4;120;[7 9 6 4 0 3 8 1 5 2];[0.8618313040149118, 0, 0, 0.8166206610484287, 0.870086377492921, 0, 0.870086377492921, 1, 0.8166206610484287, 0.90015350901076];[7, 9, 6, 3];4;364;[7 9 6 0 2 4 8 3 5 1];[0.8704636641804857, 0, 0.8704636641804857, 0.8166206610484287, 0.870086377492921, 0, 0.8704636641804857, 1, 0.8166206610484287, 0.90015350901076];[7, 6, 9, 3];4;220;[7 6 9 0 8 3 2 1 4 5];[0.8166206610484287, 0, 0, 0.8166206610484287, 0, 0, 0.91101696975834, 1, 0.8166206610484287, 0.90015350901076];[7, 9, 6, 3];4;270;[7 9 6 0 8 3 2 1 4 5];[0.8166206610484287, 0, 0, 0.8166206610484287, 0, 0, 0.91101696975834, 1, 0.8166206610484287, 0.913199540395708]
30010;10;10;[8, 7];2;571;[8 0 2 1 4 5 6 3 7 9];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[8, 7];2;621;[8 0 2 1 4 5 6 3 7 9];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[8, 7];2;671;[8 0 2 1 4 5 6 3 7 9];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[8, 7];2;721;[8 0 2 1 4 5 6 3 7 9];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0]
30011;10;10;[9, 8];2;87;[9 3 6 2 8 0 5 4 7 1];[0.9050885760371088, 0, 0.905235358666132, 0.9061525853994931, 0.8704057771919373, 0.8818515976407882, 0.905235358666132, 0.8229549964232361, 0.905235358666132, 1];[9, 8];2;137;[9 2 3 5 8 0 4 1 7 6];[0.8704057771919373, 0, 0.9403726937327627, 0.9061525853994931, 0.8704057771919373, 0.8818515976407882, 0, 0, 0.8818515976407882, 1];[9, 8];2;170;[9 2 8 3 4 5 0 1 7 6];[0, 0, 0.9403726937327627, 0.9061525853994931, 0.8300248833335572, 0, 0, 0, 0.9277555390359938, 1];[9, 8];2;270;[9 5 2 8 7 3 4 1 6 0];[0, 0, 0.9403726937327627, 0.9061525853994931, 0.8300248833335572, 0.945492815640757, 0, 0.9101561297692324, 0.9277555390359938, 1]
30012;10;10;[8, 7, 9];3;87;[8 7 2 3 9 4 0 1 6 5];[0, 0, 0.8881769779394861, 0.85770220097873, 0, 0, 0, 0.8894011993666289, 1, 0.8487966485644647];[8, 7, 9];3;137;[8 7 6 1 9 2 3 4 5 0];[0, 0.8874595408880512, 0.8874595408880512, 0.855062738230837, 0.847814074664825, 0, 0.8874595408880512, 0.8894011993666289, 1, 0.8874595408880512];[8, 7, 9];3;285;[8 5 7 0 1 6 9 2 4 3];[0.8920082890057895, 0.8920082890057895, 0.8874595408880512, 0.847814074664825, 0.847814074664825, 0.8926388457341686, 0.8874595408880512, 0.8920082890057895, 1, 0.8874595408880512];[8, 7, 9];3;721;[8 6 5 0 7 1 4 3 9 2];[0.8920082890057895, 0.8920082890057895, 0.8379791722327224, 0.847814074664825, 0.847814074664825, 0.8926388457341686, 0.9161129869657993, 0.8920082890057895, 1, 0.847814074664825]
30013;10;10;[8, 6];2;61;[8 3 6 2 5 1 4 0 7 9];[0, 0.7254949419858889, 0.7994691107460302, 0.7994691107460302, 0, 0.7994691107460302, 0.7994691107460302, 0, 1, 0];[8, 6];2;111;[8 0 6 7 4 2 5 3 1 9];[0.8195571530616801, 0.7254949419858889, 0.7994691107460302, 0.7994691107460302, 0.8158944902286371, 0.7994691107460302, 0.8195571530616801, 0.8195571530616801, 1, 0];[8, 6];2;161;[8 2 6 0 7 4 3 1 5 9];[0.8416786826293864, 0.7558371952873728, 0.8552876773345643, 0.7558371952873728, 0.8158944902286371, 0, 0.8552876773345643, 0.8195571530616801, 1, 0];[8, 6];2;211;[8 0 6 5 2 3 1 4 7 9];[0.8902459174594107, 0.7558371952873728, 0.8552876773345643, 0.7558371952873728, 0.7424096470183892, 0.8902459174594107, 0.8902459174594107, 0, 1, 0]
30014;10;10;[7, 6];2;314;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 6];2;364;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 6];2;414;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 6];2;464;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
30015;10;10;[9, 8];2;87;[9 2 4 1 8 0 3 5 6 7];[0.8460730721047823, 0.8540618021857471, 0.8549734612760804, 0.8460730721047823, 0.8549734612760804, 0.7864827754412939, 0.7574459391710545, 0, 0.8540618021857471, 1];[9, 8];2;137;[9 2 4 1 8 0 3 5 6 7];[0.8460730721047823, 0.8540618021857471, 0.8549734612760804, 0.8460730721047823, 0.8549734612760804, 0.7864827754412939, 0.7574459391710545, 0, 0.8540618021857471, 1];[9, 8];2;161;[9 1 8 5 6 7 4 3 0 2];[0, 0.8540618021857471, 0, 0.7220356161870031, 0.7250303010085107, 0.8320722389740963, 0.8320722389740963, 0.8263558533691654, 0.8540618021857471, 1];[9, 8];2;237;[9 0 7 1 8 5 6 3 4 2];[0.8966163913105789, 0.8966163913105789, 0, 0.7834804275870899, 0.7250303010085107, 0.8320722389740963, 0.8320722389740963, 0.8966163913105789, 0.8540618021857471, 1]
30016;10;10;[9, 7];2;571;[9 0 2 1 4 5 6 3 7 8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[9, 7];2;621;[9 0 2 1 4 5 6 3 7 8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[9, 7];2;671;[9 0 2 1 4 5 6 3 7 8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[9, 7];2;721;[9 0 2 1 4 5 6 3 7 8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1]
30017;10;10;[7, 6];2;87;[7 1 4 8 6 3 2 0 5 9];[0, 0.7983959236372887, 0, 0.7955754075530673, 0.7983959236372887, 0, 0.7955754075530673, 1, 0.7983959236372887, 0];[7, 6];2;137;[7 1 4 8 6 3 2 0 5 9];[0, 0.7983959236372887, 0, 0.7955754075530673, 0.7983959236372887, 0, 0.7955754075530673, 1, 0.7983959236372887, 0];[7, 6];2;187;[7 1 4 8 6 3 2 0 5 9];[0, 0.7983959236372887, 0, 0.7955754075530673, 0.7983959236372887, 0, 0.7955754075530673, 1, 0.7983959236372887, 0];[7, 6];2;237;[7 1 4 8 6 3 9 0 5 2];[0, 0.7983959236372887, 0, 0.7955754075530673, 0.7983959236372887, 0, 0.7955754075530673, 1, 0.7983959236372887, 0.755023418547729]
30018;10;10;[7, 5, 6, 3];4;87;[7 4 5 6 3 0 1 2 8 9];[0.8245218727444176, 0.8245218727444176, 0, 0.846168710149984, 0.8802162142767257, 0.8802162142767257, 0.8486072961926072, 1, 0, 0];[7, 5, 9, 3];4;235;[7 1 5 4 9 6 3 2 0 8];[0, 0.8829402794965112, 0, 0.846168710149984, 0.8802162142767257, 0.8829402794965112, 0.8486072961926072, 1, 0, 0.8576339350835946];[7, 5, 9, 3];4;285;[7 1 5 4 9 6 3 2 0 8];[0, 0.8829402794965112, 0, 0.846168710149984, 0.8802162142767257, 0.8829402794965112, 0.8486072961926072, 1, 0, 0.8576339350835946];[7, 5, 3, 6];4;464;[7 5 0 1 3 2 4 6 8 9];[0, 0, 0, 0, 0, 0.8878400067928782, 0, 1, 0, 0]
30019;10;10;[8, 7, 9];3;87;[8 6 7 5 9 0 1 2 4 3];[0.8703458229349962, 0.8524613111213769, 0.8476626115078422, 0, 0, 0.8765258094256775, 0.9026469001878458, 0.8765258094256775, 1, 0.8765258094256775];[8, 7, 9];3;137;[8 6 7 5 9 0 1 2 4 3];[0.8703458229349962, 0.8524613111213769, 0.8476626115078422, 0, 0.8128612191550464, 0.8765258094256775, 0.9026469001878458, 0.8765258094256775, 1, 0.8765258094256775];[8, 7, 9];3;187;[8 6 7 5 9 0 3 2 4 1];[0.8674367914321262, 0, 0, 0, 0, 0.8765258094256775, 0.9026469001878458, 0.8765258094256775, 1, 0.8765258094256775];[8, 7, 9];3;237;[8 7 6 0 9 5 3 2 4 1];[0.8739288655778034, 0, 0, 0, 0, 0.8088127667947896, 0.9026469001878458, 0.9095440353658049, 1, 0.8739288655778034]
30020;11;11;[9, 8];2;1084;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[9, 8];2;1134;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[9, 8];2;1184;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[9, 8];2;1234;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0]
30021;11;11;[7, 8, 6];3;185;[ 7  0  2  8  3  1  6  4  5  9 10];[0.8109596125993289, 0.796224134958202, 0.8109596125993289, 0.8017157963749674, 0.7800736256663492, 0, 0.796224134958202, 1, 0.8109596125993289, 0, 0];[7, 8, 6];3;235;[ 7  0  2  8  3  1  6  5  4  9 10];[0.8109596125993289, 0.796224134958202, 0.8109596125993289, 0.8017157963749674, 0.7800736256663492, 0.7943780384121075, 0.796224134958202, 1, 0.8109596125993289, 0, 0];[7, 8, 6];3;285;[ 7  3  2  0  8  1  6  5  4  9 10];[0.8109596125993289, 0.796224134958202, 0.8109596125993289, 0.831108099724708, 0.7800736256663492, 0.7943780384121075, 0.796224134958202, 1, 0.8109596125993289, 0, 0];[7, 8, 6];3;270;[ 7  0  3  2  8  6  4  1  5  9 10];[0.8399530751639809, 0.796224134958202, 0.8109596125993289, 0.8399530751639809, 0.8016398087963058, 0.7943780384121075, 0.8021379650561445, 1, 0.8109596125993289, 0, 0]
30022;11;11;[10, 9];2;2109;[10  0  2  1  4  5  6  3  7  8  9];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[10, 9];2;2159;[10  0  2  1  4  5  6  3  7  8  9];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[10, 9];2;2209;[10  0  2  1  4  5  6  3  7  8  9];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[10, 9];2;2259;[10  0  2  1  4  5  6  3  7  8  9];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1]
30023;11;11;[7, 5, 6, 9, 8, 3];6;185;[ 7  5  6  9 10  8  3  0  4  1  2];[0, 0, 0, 0, 0, 0.8681806271641367, 0.8681806271641367, 1, 0.8194634622021255, 0.8626486263886622, 0.8254377384313045];[7, 5, 6, 9, 8, 3];6;364;[ 7  5  6  9 10  8  0  3  4  1  2];[0.7970848029818639, 0, 0, 0, 0, 0.8681806271641367, 0.8681806271641367, 1, 0.8194634622021255, 0.8626486263886622, 0.8254377384313045];[7, 5, 6, 9, 8, 3];6;1184;[ 7  5  6  9  4  1 10  8  0  3  2];[0.7980651568815844, 0.8581099757877967, 0, 0, 0.8581099757877967, 0.8681806271641367, 0.8681806271641367, 1, 0.8194634622021255, 0.8626486263886622, 0.8254377384313045];[7, 5, 6, 9, 8, 3];6;1234;[ 7  5  6  9  4  1 10  8  0  3  2];[0.7980651568815844, 0.8581099757877967, 0, 0, 0.8581099757877967, 0.8681806271641367, 0.8681806271641367, 1, 0.8194634622021255, 0.8626486263886622, 0.8254377384313045]
30024;11;11;[9, 2, 7];3;571;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[9, 2, 7];3;621;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[9, 2, 7];3;671;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[9, 2, 7];3;721;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0]
30025;11;11;[9, 8];2;87;[ 9  5  3  1  8  4  6 10  7  2  0];[0.7755886636291909, 0.8455242723648965, 0.7956618987464736, 0.8455242723648965, 0.8360289483896476, 0.8559000628039315, 0.8360289483896476, 0.8327907419240291, 0.8455242723648965, 1, 0.8348047690289941];[9, 8];2;111;[ 9  5  8  4  6 10  2  0  1  3  7];[0.7755886636291909, 0.7755886636291909, 0.7956618987464736, 0.7539005265571824, 0.8360289483896476, 0.8744874150045399, 0.8360289483896476, 0, 0.8744874150045399, 1, 0.8348047690289941];[9, 8];2;161;[ 9  5  8  0  2  4  3  6 10  7  1];[0.8604162170233737, 0.7755886636291909, 0.8604162170233737, 0.8434611150292483, 0.8451646743342837, 0.8744874150045399, 0.816894662776866, 0.7913847410574454, 0.8744874150045399, 1, 0.816894662776866];[9, 8];2;211;[ 9  6  8  5  0  2  4  7  3 10  1];[0.8604162170233737, 0.7755886636291909, 0.8604162170233737, 0.8434611150292483, 0.8496535450617733, 0.8826737999607388, 0.8826737999607388, 0.8496535450617733, 0.8826737999607388, 1, 0.816894662776866]
30026;11;11;[8, 7];2;61;[ 8  3  7  5 10  2  6  1  4  0  9];[0, 0.7088125458239433, 0.8401823886026261, 0.9149519917551584, 0, 0.8724111268000532, 0.7088125458239433, 0.8724111268000532, 1, 0, 0.866747520155322];[8, 7];2;111;[ 8  3  7  1  2  4  5  0  6  9 10];[0, 0, 0, 0.9149519917551584, 0, 0, 0, 0.8977158862789645, 1, 0, 0];[8, 7];2;161;[ 8  3  7  4 10  6  2  1  5  0  9];[0, 0, 0.8483627750304028, 0.9383691525979893, 0.9305755038800536, 0, 0.8755837186776642, 0.9383691525979893, 1, 0, 0.8755837186776642];[8, 7];2;211;[ 8  3  7  4 10  6  2  1  5  0  9];[0, 0, 0.8483627750304028, 0.9383691525979893, 0.9305755038800536, 0, 0.8755837186776642, 0.9383691525979893, 1, 0, 0.8755837186776642]
30027;11;11;[10, 7, 9];3;87;[10  2  7  4  9  1  3  0  6  5  8];[0, 0, 0.7834585615121961, 0, 0.7834585615121961, 0, 0, 0.7834585615121961, 0, 0.7834585615121961, 1];[10, 7, 9];3;621;[10  1  6  3  0  2  7  4  9  5  8];[0.8137229864090436, 0.8300397481397368, 0.7834585615121961, 0.8300397481397368, 0.7834585615121961, 0, 0.8300397481397368, 0.7834585615121961, 0, 0.7834585615121961, 1];[10, 9, 7];3;170;[10  9  2  7  3  4  1  0  6  5  8];[0, 0, 0.8056167997762688, 0, 0, 0, 0, 0.8056167997762688, 0, 0.9446457523454764, 1];[10, 9, 7];3;220;[10  9  0  7  2  4  3  1  6  5  8];[0.8269222761123982, 0, 0.8135398130659309, 0, 0, 0, 0, 0.8269222761123982, 0, 0.9446457523454764, 1]
30028;11;11;[10, 9];2;61;[10  0  9  7  3  1  5  2  6  4  8];[0.8518143770350409, 0.8097531012261944, 0, 0.8097531012261944, 0, 0.8056218194074191, 0, 0.8275936569999834, 0, 0.8518143770350409, 1];[10, 9];2;111;[10  0  9  1  6  5  3  2  7  4  8];[0.8647723787295452, 0.8356761043105045, 0, 0, 0, 0.8356761043105045, 0.8356761043105045, 0, 0, 0.8518143770350409, 1];[10, 9];2;161;[10  0  9  1  6  5  3  4  8  7  2];[0.8647723787295452, 0.8356761043105045, 0, 0.7784096654984719, 0.7275270301119021, 0.8356761043105045, 0.8356761043105045, 0.7275270301119021, 0.7275270301119021, 0.8518143770350409, 1];[10, 9];2;211;[10  0  9  1  6  5  4  3  8  7  2];[0.8647723787295452, 0.8520293924361365, 0, 0.8160790093335618, 0.828634077755033, 0.8356761043105045, 0.8356761043105045, 0.7131128857141298, 0.8160790093335618, 0.8520293924361365, 1]
30029;11;11;[9, 10, 8];3;1084;[ 9  4 10  1  5  8  6  3  7  2  0];[0, 0.8161243649916602, 0, 0.734948207009368, 0.8615737001523762, 0.8161243649916602, 0.8130391957659964, 0, 0.8161243649916602, 1, 0.8615737001523762];[9, 2, 4, 10];4;137;[ 9  2  5  4 10  3  1  8  6  0  7];[0, 0.8161243649916602, 0.8819002302489706, 0.85966688555596, 0.8819002302489706, 0.8819002302489706, 0.8130391957659964, 0, 0.8161243649916602, 1, 0.8819002302489706];[9, 2, 4, 10];4;187;[ 9  2  5  4 10  3  6  1  8  0  7];[0, 0.829507511437951, 0.8819002302489706, 0.85966688555596, 0.8819002302489706, 0.8819002302489706, 0.829507511437951, 0, 0.8161243649916602, 1, 0.8819002302489706];[9, 2, 4, 10];4;237;[ 9  2  5  4 10  3  6  1  8  0  7];[0, 0.829507511437951, 0.8819002302489706, 0.85966688555596, 0.8819002302489706, 0.8819002302489706, 0.829507511437951, 0, 0.8161243649916602, 1, 0.8819002302489706]
30030;11;11;[10, 9];2;2109;[10  2  8  6  7  5  4  3  1  0  9];[0, 0, 0.9283334565400281, 0.7263056808873405, 0.7356524718118719, 0.7356524718118719, 0.8595799416988881, 0.7356524718118719, 0.9283334565400281, 0, 1];[10, 9];2;111;[10  5  9  2  8  6  7  4  3  0  1];[0, 0, 0.9283334565400281, 0.7263056808873405, 0.7356524718118719, 0.9322341978998633, 0.8595799416988881, 0.7356524718118719, 0.9283334565400281, 0.9322341978998633, 1];[10, 9];2;161;[10  5  9  2  8  6  7  3  4  0  1];[0, 0, 0.9283334565400281, 0, 0, 0.9322341978998633, 0.8595799416988881, 0.8275530678410081, 0.9283334565400281, 0.9322341978998633, 1];[10, 9];2;211;[10  5  9  2  8  7  6  0  4  3  1];[0.8094865753404789, 0, 0.9283334565400281, 0, 0.8094865753404789, 0.9322341978998633, 0.8595799416988881, 0.9126770048356825, 0.9283334565400281, 0.9322341978998633, 1]
30031;11;11;[8, 7];2;571;[ 8  0 10  3  4  5  1  2  7  6  9];[0.8856778766795401, 0, 0, 0.8580298750736721, 0, 0, 0, 0, 1, 0, 0.8856778766795401];[8, 7];2;621;[ 8  0 10  3  5  9  4  2  7  6  1];[0.8856778766795401, 0, 0, 0.8580298750736721, 0.7685792774130131, 0.7685792774130131, 0, 0, 1, 0.7685792774130131, 0.8856778766795401];[8, 7];2;671;[ 8  0 10  3  5  9  4  2  7  6  1];[0.8856778766795401, 0, 0, 0.8580298750736721, 0.7685792774130131, 0.7685792774130131, 0, 0, 1, 0.7685792774130131, 0.8856778766795401];[8, 7];2;2259;[ 8  0 10  3  4  5  1  2  9  6  7];[0.8856778766795401, 0.7690289343146339, 0.7690289343146339, 0.8580298750736721, 0.7690289343146339, 0.7690289343146339, 0, 0, 1, 0.7690289343146339, 0.8856778766795401]
30032;11;11;[7, 6];2;314;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 6];2;364;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 6];2;414;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 6];2;464;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0]
30033;11;11;[10, 9];2;61;[10  1  9  8  7  6  3  2  4  5  0];[0, 0.8074714709805605, 0.7607071640338742, 0.7607071640338742, 0, 0, 0.7607071640338742, 0.7802899702928388, 0.7908215103430867, 0.8074714709805605, 1];[10, 9];2;111;[10  1  9  8  3  2  6  0  7  5  4];[0, 0.8552511025013251, 0.7607071640338742, 0.7607071640338742, 0, 0, 0.7607071640338742, 0, 0.8128294067162056, 0.8552511025013251, 1];[10, 9];2;161;[10  1  9  8  2  4  0  3  7  6  5];[0, 0.8552511025013251, 0.8037042689558358, 0, 0, 0, 0, 0, 0.8128294067162056, 0.8552511025013251, 1];[10, 9];2;211;[10  1  9  8  2  4  0  3  7  6  5];[0, 0.8552511025013251, 0.8037042689558358, 0, 0, 0, 0, 0, 0.8128294067162056, 0.8552511025013251, 1]
30034;11;11;[7, 5];2;185;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 5];2;235;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 5];2;285;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 5];2;335;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0]
30035;11;11;[7, 8, 2, 3];4;185;[ 7  4  8  2 10  5  3  1  6  0  9];[0, 0, 0.7479520423018398, 0.7442122345872519, 0.8161267270271628, 0.7479520423018398, 0, 1, 0.8161267270271628, 0, 0.7479520423018398];[7, 2, 8, 3];4;137;[ 7  2  8  4  3  1  0  6  5 10  9];[0.7884954596647344, 0.7884954596647344, 0.8592095273807671, 0.7884954596647344, 0.8161267270271628, 0.7479520423018398, 0.7831433258236539, 1, 0.8592095273807671, 0, 0.7479520423018398];[7, 2, 8, 3];4;285;[ 7  2  8  6 10  4  3  1  0  5  9];[0.7884954596647344, 0.7884954596647344, 0.8592095273807671, 0.7884954596647344, 0.8161267270271628, 0.7479520423018398, 0.820929068540028, 1, 0.8592095273807671, 0, 0.820929068540028];[7, 2, 8, 3];4;335;[ 7  2  8  6 10  4  3  1  0  5  9];[0.7884954596647344, 0.7884954596647344, 0.8592095273807671, 0.7884954596647344, 0.8161267270271628, 0.7479520423018398, 0.8232156649520791, 1, 0.8592095273807671, 0, 0.820929068540028]
30036;11;11;[8, 6, 7, 9];4;1084;[ 8  0  2  1  4  5  6  3  7  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[8, 6, 7, 9];4;1134;[ 8  0  2  1  4  5  6  3  7  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[8, 6, 7, 9];4;1184;[ 8  0  2  1  4  5  6  3  7  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[8, 6, 7, 9];4;1234;[ 8  0  2  1  4  5  6  3  7  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
30037;11;11;[10, 7];2;571;[10  0  2  1  4  5  6  3  7  8  9];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[10, 8];2;621;[10  0  8  7  5  2  3  1  6  4  9];[0.7593842911528015, 0, 0, 0, 0, 0.746218525455142, 0, 0.7593842911528015, 0.7593842911528015, 0, 1];[10, 8];2;671;[10  0  8  7  5  1  3  2  6  4  9];[0.7593842911528015, 0.727473482673739, 0, 0, 0, 0.746218525455142, 0, 0.7593842911528015, 0.7593842911528015, 0, 1];[10, 8];2;211;[10  4  8  2  7  0  5  1  6  3  9];[0.7593842911528015, 0.727473482673739, 0.8188302783205511, 0, 0.8256703936548756, 0.746218525455142, 0, 0.7593842911528015, 0.8256703936548756, 0, 1]
30038;11;11;[10, 9];2;87;[10  2  8  5  9  1  3  0  7  6  4];[0, 0.7827092405319372, 0.8127452343320414, 0, 0, 0.8127452343320414, 0, 0, 0.8127452343320414, 0.8127452343320414, 1];[10, 9];2;137;[10  3  5  4  9  8  2  1  6  7  0];[0.7619840143325557, 0.7827092405319372, 0.8127452343320414, 0.8261847670430537, 0.8261847670430537, 0.8261847670430537, 0.7806114351287109, 0.7769108560942285, 0.8127452343320414, 0.8261847670430537, 1];[10, 9];2;187;[10  3  5  4  9  8  2  1  6  7  0];[0.7619840143325557, 0.7827092405319372, 0.8127452343320414, 0.8261847670430537, 0.8261847670430537, 0.8261847670430537, 0.7806114351287109, 0.7769108560942285, 0.8127452343320414, 0.8261847670430537, 1];[10, 9];2;211;[10  2  9  3  5  4  6  7  0  1  8];[0.7619840143325557, 0.7089817057040971, 0.9027932775458694, 0.8261847670430537, 0.8261847670430537, 0.8261847670430537, 0.7691553243319317, 0.7691553243319317, 0.7089817057040971, 0.9027932775458694, 1]
30039;11;11;[8, 7];2;571;[ 8  3  5  4  0  2  6  1  7  9 10];[0.851171983930805, 0, 0, 0.9314345121883431, 0.851171983930805, 0.8617784552046823, 0, 0, 1, 0, 0];[8, 7];2;111;[ 8  3  7  5  6  0  4  9  1  2 10];[0.851171983930805, 0, 0, 0.9531530828476323, 0.851171983930805, 0.8712630253634882, 0.8712630253634882, 0.9531530828476323, 1, 0.8290695314740055, 0];[8, 7];2;161;[ 8  3  7  4  6  5  0  9  1  2 10];[0.851171983930805, 0, 0, 0.9531530828476323, 0.9008061629609271, 0.8617784552046823, 0.9008061629609271, 0.9531530828476323, 1, 0.8432311824806951, 0];[8, 7];2;211;[ 8  3  7  4  9  5  6  2  1  0 10];[0, 0, 0, 0.9531530828476323, 0.9218310815006544, 0.8931768459012386, 0.8765156697273373, 0.9531530828476323, 1, 0.8931768459012386, 0]
30040;12;12;[8, 9];2;1084;[ 8  0  2  1  4  5  6  3  7  9 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[8, 9];2;1134;[ 8  0  2  1  4  5  6  3  7  9 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[8, 9];2;1184;[ 8  0  2  1  4  5  6  3  7  9 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[8, 9];2;1234;[ 8  0  2  1  4  5  6  3  7  9 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0]
30041;12;12;[10, 11, 9];3;87;[10  4 11  0  9  6  2  3  8  5  7  1];[0.8193642175164029, 0, 0.8161500102477156, 0.7803747213296843, 0.8854868775165261, 0.7310260470217818, 0.8177097165089435, 0, 0.748306996124233, 0.8193642175164029, 1, 0.8854868775165261];[10, 11, 9];3;2159;[10  4 11  0  6  3  5  9  2  8  7  1];[0.8380471532073386, 0, 0.8161500102477156, 0.8380471532073386, 0.8854868775165261, 0.8282261665793139, 0.8380471532073386, 0, 0.748306996124233, 0.8193642175164029, 1, 0.8854868775165261];[10, 11, 9];3;2209;[10  4 11  3  8  6  0  5  9  2  7  1];[0.8380471532073386, 0, 0.8161500102477156, 0.869969526456046, 0.8854868775165261, 0.8282261665793139, 0.8380471532073386, 0, 0.869969526456046, 0.8193642175164029, 1, 0.8854868775165261];[10, 11, 9];3;2259;[10  4 11  5  6  8  3  0  9  2  7  1];[0.8380471532073386, 0, 0.8161500102477156, 0.869969526456046, 0.8854868775165261, 0.8729790980478198, 0.8729790980478198, 0, 0.869969526456046, 0.8193642175164029, 1, 0.8854868775165261]
30042;12;12;[9, 7];2;185;[ 9  0  6  8  5 11  7  4  3  2  1 10];[0.8481265462247387, 0, 0, 0.7738240285646878, 0.811250547757729, 0.8263601912445965, 0.8481265462247387, 0.8236564729690715, 0.8479093881237582, 1, 0, 0.8236564729690715];[9, 7];2;235;[ 9  5  6  0  8 11  7  4  3  1 10  2];[0.8481265462247387, 0.7445956698791012, 0, 0.7738240285646878, 0.811250547757729, 0.8584522260859809, 0.8481265462247387, 0.8236564729690715, 0.8479093881237582, 1, 0.7445956698791012, 0.8236564729690715];[9, 7];2;156;[ 9  7 11  5  2  4  8  3  1  0 10  6];[0.7802580956574425, 0.7802580956574425, 0.8205853111392849, 0.7802580956574425, 0.811250547757729, 0.8236564729690715, 0, 0.8236564729690715, 0.7930349245909236, 1, 0.7802580956574425, 0.8236564729690715];[9, 7];2;206;[ 9  7  5  4 11  2  3  0  6  1  8 10];[0, 0, 0, 0, 0.7897046939604836, 0.8919659069041199, 0, 0.8919659069041199, 0, 1, 0, 0.7897046939604836]
30043;12;12;[11, 9];2;61;[11  0  9  1  4  5  2  3  7  6  8 10];[0.858762138092563, 0, 0, 0, 0, 0, 0, 0, 0, 0.858762138092563, 0, 1];[11, 9];2;111;[11  8  9  6  0  3  2  1  7  5  4 10];[0.858762138092563, 0, 0, 0, 0, 0, 0.8738394428308708, 0, 0.9080498254678118, 0.9080498254678118, 0, 1];[11, 9];2;161;[11  8  9  6  0  3  2  1  7  5  4 10];[0.858762138092563, 0, 0, 0, 0, 0, 0.8738394428308708, 0, 0.9080498254678118, 0.9080498254678118, 0, 1];[11, 9];2;211;[11  8  9  6  0  3  2  1  7  5  4 10];[0.858762138092563, 0, 0, 0, 0, 0, 0.8738394428308708, 0, 0.9080498254678118, 0.9080498254678118, 0, 1]
30044;12;12;[10, 8];2;1084;[10  0  2  1  4  5  6  3  7  8  9 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[10, 8];2;1134;[10  0  2  1  4  5  6  3  7  8  9 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[10, 8];2;1184;[10  0  2  1  4  5  6  3  7  8  9 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[10, 8];2;1234;[10  0  2  1  4  5  6  3  7  8  9 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0]
30045;12;12;[10, 8];2;61;[10  6  8  7  9  3 11  5  4  1  2  0];[0, 0, 0, 0.8148258833633697, 0.7234422843457526, 0.7395000119344743, 0.8414210926521944, 0.8414210926521944, 0.8414210926521944, 0.8414210926521944, 1, 0.7884988832624821];[10, 8];2;111;[10  1  8  7  5  3  4  6  9  2  0 11];[0.8068774426019119, 0.8581204650202584, 0.8329945141021997, 0.8504003234975569, 0.845886088822463, 0.8504003234975569, 0.8397165653494297, 0.850933174150997, 0.8581204650202584, 0.8329945141021997, 1, 0.7884988832624821];[10, 8];2;156;[10  8  6  7 11  3  0  1  4  5  2  9];[0, 0, 0, 0, 0, 0, 0.7884988832624821, 0.7884988832624821, 0.8887088006745884, 0, 1, 0.7884988832624821];[10, 8];2;206;[10  8  6  7 11  5  0  3  4  2  1  9];[0.7535242820841389, 0, 0, 0.7535242820841389, 0.7535242820841389, 0.7535242820841389, 0.7884988832624821, 0.7884988832624821, 0.8887088006745884, 0, 1, 0.7884988832624821]
30046;12;12;[7, 6, 3, 8];4;2109;[ 7  0  6  3 10  9  1  2  4  5  8 11];[0.8460295989109998, 0.8307068701471313, 0, 0.8460295989109998, 0, 0, 0.8460295989109998, 1, 0, 0.8460295989109998, 0.8460295989109998, 0];[7, 6, 3, 8];4;364;[ 7  0  6  3 10  9  5  8  1 11  4  2];[0.8460295989109998, 0.8307068701471313, 0, 0.8460295989109998, 0, 0.83437464214626, 0.8460295989109998, 1, 0.83437464214626, 0.8460295989109998, 0.8460295989109998, 0.8208140330543952];[7, 8, 6, 3];4;414;[ 7  8 11  6 10  9  0  3  1  2  4  5];[0.8460295989109998, 0.8307068701471313, 0.6695256296955254, 0.8460295989109998, 0, 0, 0.8660220009907276, 1, 0.8879287875637811, 0.8460295989109998, 0.8460295989109998, 0.8879287875637811];[7, 8, 6, 3];4;335;[ 7  8  6  0  9 10  3  1  4  5  2 11];[0.8460295989109998, 0.8307068701471313, 0, 0.8460295989109998, 0, 0, 0.8460295989109998, 1, 0.9491689331026864, 0.8460295989109998, 0.8460295989109998, 0]
30047;12;12;[10, 2, 11, 0];4;314;[10  2  4  1 11  5  3  0  7  6  9  8];[0, 0.8761112813920039, 0.945610806470903, 0, 0.945610806470903, 0.7556882361765481, 0, 0, 0, 0, 1, 0.864705630833775];[10, 2, 11, 0];4;364;[10  2  4 11  1  5  3  0  7  6  9  8];[0, 0.8761112813920039, 0.945610806470903, 0, 0.945610806470903, 0, 0, 0, 0, 0, 1, 0.906898407681418];[10, 2, 11, 0];4;414;[10  2  4 11  1  5  3  0  7  6  9  8];[0, 0.8761112813920039, 0.945610806470903, 0, 0.945610806470903, 0, 0, 0, 0, 0, 1, 0.9243795874933678];[10, 2, 11, 0];4;2259;[10  2  4  1 11  8  6  3  7  5  0  9];[0, 0.9339730501938908, 0.945610806470903, 0.8748920424704387, 0.945610806470903, 0, 0.8948845270415304, 0, 0.8948845270415304, 0, 1, 0.9339730501938908]
30048;12;12;[10, 8];2;87;[10  2 11  1  8  3  4  9  7  5  6  0];[0, 0.8007792789735149, 0.8389654155745622, 0.7882801079109066, 0.7863514482737003, 0.7334877625018348, 0, 0.7810536658284797, 0.8007792789735149, 0.7845776904336293, 1, 0.8389654155745622];[10, 9];2;137;[10  2 11  6  9  8  1  3  5  4  7  0];[0, 0.8007792789735149, 0.8389654155745622, 0.7882801079109066, 0.7863514482737003, 0.7882344386610721, 0.801735154212201, 0.7810536658284797, 0.8007792789735149, 0.801735154212201, 1, 0.8389654155745622];[10, 9];2;220;[10  3 11  2  5  9  6  1  8  4  7  0];[0, 0.8007792789735149, 0.8389654155745622, 0.8467992824733658, 0.7810536658284797, 0.802429552810594, 0.801735154212201, 0.7810536658284797, 0.8007792789735149, 0.801735154212201, 1, 0.8389654155745622];[10, 9];2;270;[10  3 11  2  7  9  5  6  1  8  4  0];[0, 0.8007792789735149, 0.8389654155745622, 0.8467992824733658, 0.8000391012833276, 0.8101918164358939, 0.801735154212201, 0.8101918164358939, 0.8007792789735149, 0.8101918164358939, 1, 0.8389654155745622]
30049;12;12;[8, 0, 1, 9];4;2109;[ 8 11  0  1  4  5  2  3  7  6  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0.7866495673937361];[8, 9, 0, 1];4;170;[ 8  9 11  0  4  1  2  3  7  6  5 10];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0.8934663611970404, 0, 0.7866495673937361];[8, 9, 0, 1];4;220;[ 8  9 11  0  4  1  2  3  7  6  5 10];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0.8934663611970404, 0, 0.7866495673937361];[8, 9, 0, 1];4;270;[ 8  9 11  0  4  1  2  3  7  6  5 10];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0.8934663611970404, 0, 0.7866495673937361]
30050;12;12;[10, 2, 9];3;2109;[10  7  8  4  1  2  3  0  6  5  9 11];[0, 0.7780514494349815, 0, 0, 0.7915579008709626, 0, 0, 0.7915579008709626, 0.7915579008709626, 0, 1, 0];[10, 2, 9];3;2159;[10  7  8  4  1  2  3  0  6  5  9 11];[0, 0.7780514494349815, 0, 0, 0.7915579008709626, 0, 0, 0.7915579008709626, 0.7915579008709626, 0, 1, 0];[10, 2, 9];3;4258;[10  0  6  7  8 11  5  4  1  3  2  9];[0.813166191640381, 0.7780514494349815, 0, 0, 0.7915579008709626, 0.813166191640381, 0.813166191640381, 0.813166191640381, 0.813166191640381, 0, 1, 0.813166191640381];[10, 2, 9];3;4308;[10  0  6  7  8 11  5  4  1  3  2  9];[0.813166191640381, 0.7780514494349815, 0, 0, 0.7915579008709626, 0.813166191640381, 0.813166191640381, 0.813166191640381, 0.813166191640381, 0, 1, 0.813166191640381]
30051;12;12;[9, 7, 10];3;2109;[ 9  0  2  1  4  5  6  3  7  8 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[9, 7, 10];3;2159;[ 9  0  2  1  4  5  6  3  7  8 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[9, 7, 10];3;2209;[ 9  0  2  1  4  5  6  3  7  8 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[9, 7, 10];3;2259;[ 9  0  2  1  4  5  6  3  7  8 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
30052;12;12;[10, 9, 6, 11];4;4158;[10  9  0  1  4  5  2  3  7  6  8 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.913057336325398, 1, 0];[10, 9, 11, 6];4;1134;[10  9 11  0  4  1  2  3  7  6  5  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.913057336325398, 1, 0.8272201112343173];[10, 9, 11, 6];4;1184;[10  9 11  0  4  1  2  3  7  6  5  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.913057336325398, 1, 0.8272201112343173];[10, 9, 11, 8];4;237;[10  9  7 11  8  0  2  1  6  5  4  3];[0, 0, 0, 0, 0, 0, 0, 0.9089270257741275, 0.8657631032531543, 0.913057336325398, 1, 0.9089270257741275]
30053;12;12;[7, 2, 3, 9];4;1084;[ 7  0  2  1  3  4  5  6  8  9 10 11];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[7, 2, 3, 9];4;1134;[ 7  0  2  1  3  4  5  6  8  9 10 11];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[7, 2, 3, 9];4;1184;[ 7  0  2  1  3  4  5  6  8  9 10 11];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[7, 2, 3, 9];4;1234;[ 7  0  2  1  3  4  5  6  8  9 10 11];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0]
30054;12;12;[9, 8, 7];3;571;[ 9  2  8  0  4  3 10  1  7  6  5 11];[0.8670923442969699, 0, 0.8887099331039527, 0.8393124871680312, 0.8649131863569025, 0, 0, 0, 0.8887099331039527, 1, 0.832330133821927, 0];[9, 8, 7];3;2159;[ 9  6  8  2  3  0  4 11 10  1  7  5];[0.8670923442969699, 0.8184108618398453, 0.8887099331039527, 0.8721592325822584, 0.8649131863569025, 0, 0.9262742766893194, 0, 0.9262742766893194, 1, 0.8480545356352875, 0.8626206401665687];[9, 8, 7];3;2209;[ 9  6  8  2  3  0  7 11  4 10  1  5];[0.8670923442969699, 0.8184108618398453, 0.8887099331039527, 0.8721592325822584, 0.8649131863569025, 0, 0.9262742766893194, 0.8662956482547163, 0.9262742766893194, 1, 0.8480545356352875, 0.8662956482547163];[9, 8, 7];3;220;[ 9  6  8  7 11 10  0  2  4  5  1  3];[0.7510162061930136, 0, 0.7510162061930136, 0, 0, 0, 0.9262742766893194, 0.8662956482547163, 0.9262742766893194, 1, 0.7510162061930136, 0.8662956482547163]
30055;12;12;[9, 7, 6, 8];4;1084;[ 9  7  5  6  3  2  1  0  4  8 10 11];[0, 0, 0, 0, 0, 0.7998687313773959, 0.7776240699889346, 0.7998687313773959, 0, 1, 0, 0];[9, 7, 6, 10];4;235;[ 9  7  5  6  4  1 10  3  2  0  8 11];[0, 0.763791080635466, 0, 0, 0.763791080635466, 0.7998687313773959, 0.7776240699889346, 0.7998687313773959, 0, 1, 0.7593689526655323, 0];[9, 5, 4, 8];4;1184;[ 9  5  2  0  3  4  6  1  7  8 10 11];[0, 0, 0, 0, 0, 0.8027488630734306, 0, 0, 0, 1, 0, 0];[9, 5, 4, 8];4;1234;[ 9  5  2  0  3  4  6  1  7  8 10 11];[0, 0, 0, 0, 0, 0.8027488630734306, 0, 0, 0, 1, 0, 0]
30056;12;12;[11, 9, 10];3;120;[11  4  9  0  2 10  6  5  7  1  3  8];[0.888343451721945, 0.7560489852453147, 0.888343451721945, 0, 0.9167910315181188, 0.8217263538583933, 0.8562420862102359, 0.8217263538583933, 0, 0.9167910315181188, 0.888343451721945, 1];[11, 9, 10];3;170;[11  4  9  0  2 10  6  1  7  5  3  8];[0.888343451721945, 0.7560489852453147, 0.888343451721945, 0, 0.9167910315181188, 0, 0.841491030811245, 0, 0, 0.9167910315181188, 0.888343451721945, 1];[11, 9, 10];3;187;[11  4  9  3 10  2  0  6  7  1  5  8];[0.888343451721945, 0.7560489852453147, 0.888343451721945, 0.8897231364190641, 0.9167910315181188, 0, 0.841491030811245, 0.7913030481634448, 0, 0.9167910315181188, 0.8897231364190641, 1];[11, 9, 10];3;220;[11  9  3 10  2  0  6  7  1  5  4  8];[0.888343451721945, 0.7560489852453147, 0.888343451721945, 0.8897231364190641, 0, 0, 0.841491030811245, 0.7913030481634448, 0, 0.943191582701854, 0.8897231364190641, 1]
30057;12;12;[11, 10];2;87;[11  9  8  7 10  1  3  5  6  4  0  2];[0, 0.7976626870813814, 0, 0.7976626870813814, 0, 0.7735563483798629, 0, 0.8192835161962251, 0.9660568598973057, 0.9921390008068107, 0.8192835161962251, 1];[11, 10];2;137;[11  9  8  6 10  3  4  7  1  5  0  2];[0, 0.7976626870813814, 0, 0.8593992668037124, 0.8258151799116539, 0.7735563483798629, 0.8654757889980985, 0.8192835161962251, 0.9660568598973057, 0.9921390008068107, 0.8593992668037124, 1];[11, 10];2;187;[11  9  8  6 10  3  4  2  5  7  1  0];[0, 0.8115678118774426, 0.8197373228251864, 0.8593992668037124, 0.8258151799116539, 0.8197373228251864, 0.8654757889980985, 0.8192835161962251, 0.9660568598973057, 0.9921390008068107, 0.8593992668037124, 1];[11, 10];2;220;[11  9  8 10  0  1  2  3  7  6  5  4];[0, 0, 0, 0, 0, 0, 0, 0, 0.9860401902361552, 0.9921390008068107, 0.8132335351672519, 1]
30058;12;12;[11, 8];2;4158;[11 10  9  0  4  1  2  3  7  6  5  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.8031513101790685, 0.8152190222375608, 1];[11, 8];2;111;[11  7  8  9 10  6  0  1  3  4  2  5];[0.797500106548156, 0.7583062930680903, 0, 0.7583062930680903, 0, 0, 0.798214901095096, 0.8192253733552222, 0.8192253733552222, 0.8192253733552222, 0.8192253733552222, 1];[11, 8];2;161;[11  7  8  9 10  6  0  1  3  4  2  5];[0.797500106548156, 0.7583062930680903, 0, 0.7583062930680903, 0, 0, 0.798214901095096, 0.8192253733552222, 0.8192253733552222, 0.8192253733552222, 0.8192253733552222, 1];[11, 8];2;4308;[11 10  0  1  4  5  2  3  7  6  9  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.9252106590331984, 1]
30059;12;12;[11, 10];2;4158;[11  0  2  1  4  5  6  3  7  8  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[11, 10];2;4208;[11  0  2  1  4  5  6  3  7  8  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[11, 10];2;4258;[11  0  2  1  4  5  6  3  7  8  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[11, 10];2;4308;[11  0  2  1  4  5  6  3  7  8  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1]
30060;13;13;[12, 10, 11];3;8255;[12 10  7  3  9  5  2  0  8  1  6  4 11];[0.8163620976258896, 0.7657270065203684, 0.8163620976258896, 0.8740231042589542, 0, 0.8163620976258896, 0.7657270065203684, 0.9024339422682023, 0.8163620976258896, 0.8662386302610211, 0.9237455629684174, 0, 1];[12, 10, 11];3;170;[12 10  7  3  9 11  2  0  8  5  1  6  4];[0.8163620976258896, 0.7657270065203684, 0.8163620976258896, 0.8740231042589542, 0, 0.8163620976258896, 0.7657270065203684, 0.9024339422682023, 0.8163620976258896, 0.8662386302610211, 0.9237455629684174, 0.8345818618989395, 1];[12, 10, 11];3;187;[12 10  1  7 11  3  2  0  6  5  4  9  8];[0, 0.843791297910632, 0, 0, 0, 0, 0, 0.843791297910632, 0, 0, 0.9237455629684174, 0.843791297910632, 1];[12, 10, 11];3;220;[12 10  1 11  7  8  2  0  6  5  4  3  9];[0, 0.8725312179832462, 0, 0, 0, 0, 0, 0.8533932927597211, 0.8167661965879636, 0, 0.9237455629684174, 0.8725312179832462, 1]
30061;13;13;[11, 10, 12];3;120;[11  0  5  4 10 12  7  3  6  1  2  9  8];[0.8172637515844711, 0, 0, 0, 0.8172637515844711, 0.8172637515844711, 0, 0.8083173053965585, 0, 0, 0.8172637515844711, 1, 0.8172637515844711];[11, 10, 12];3;120;[11  7 10 12  4  3  6  5  8  0  1  2  9];[0.8172637515844711, 0, 0, 0.8353147547791262, 0.8353147547791262, 0.8311784230157295, 0.8311784230157295, 0.853437874887472, 0.8177156187411847, 0, 0.853437874887472, 1, 0.853437874887472];[11, 10, 12];3;170;[11  7 10 12  4  3  6  5  8  0  1  2  9];[0.8172637515844711, 0, 0, 0.8353147547791262, 0.8353147547791262, 0.8311784230157295, 0.8311784230157295, 0.853437874887472, 0.8177156187411847, 0, 0.853437874887472, 1, 0.853437874887472];[11, 10, 12];3;220;[11  7 10 12  4  1  3  5  6  8  0  2  9];[0.8172637515844711, 0.8381519510586608, 0, 0.8381519510586608, 0.8381519510586608, 0.8311784230157295, 0.8311784230157295, 0.853437874887472, 0.8177156187411847, 0, 0.853437874887472, 1, 0.853437874887472]
30062;13;13;[10, 9];2;87;[10  0  6  1  9  2 12 11  8  7  4  3  5];[0.830554395687244, 0.830554395687244, 0.7971891407872005, 0, 0.7584609838163157, 0, 0.830554395687244, 0.7584609838163157, 0.7635991942107561, 0.830554395687244, 1, 0.771163861560635, 0.771163861560635];[10, 9];2;137;[10  0  6  1  9  2  7  4  8 11  5  3 12];[0.830554395687244, 0.830554395687244, 0.7971891407872005, 0, 0.7584609838163157, 0, 0.830554395687244, 0.7584609838163157, 0.7584609838163157, 0.830554395687244, 1, 0.7519205672657786, 0];[10, 9];2;187;[10  0  6  1  9  2 11  4 12  8  7  3  5];[0.830554395687244, 0.830554395687244, 0.7971891407872005, 0, 0.7868349007980698, 0, 0.830554395687244, 0.7584609838163157, 0.7584609838163157, 0.830554395687244, 1, 0.7946883179591844, 0.7810174375220974];[10, 9];2;721;[10  2  8  5  3  6  0  1  9 11 12  4  7];[0.830554395687244, 0.830554395687244, 0.8642274041097776, 0.8589652270372429, 0.7868349007980698, 0.8642274041097776, 0.830554395687244, 0.7584609838163157, 0.8642274041097776, 0.830554395687244, 1, 0.8144675749564769, 0.8144675749564769]
30063;13;13;[12, 10];2;87;[12  1  6  3 10  7 11  2  8  5  4  0  9];[0, 0.8868826494853806, 0.8263866274517478, 0.8868826494853806, 0, 0.7971374902185878, 0.8868826494853806, 0.8868826494853806, 0.8041552380925724, 0, 0.8868826494853806, 0.8316924359695584, 1];[12, 10];2;137;[12  1  6  3 10  7  2  9 11  5  8  4  0];[0, 0.8868826494853806, 0.8815466764304803, 0.8868826494853806, 0.7414255355760876, 0.8126932447384773, 0.8868826494853806, 0.8868826494853806, 0.8041552380925724, 0.8815466764304803, 0.8868826494853806, 0.8316924359695584, 1];[12, 10];2;187;[12  1  6  3 10  7  2  9  5 11  8  4  0];[0, 0.8868826494853806, 0.8815466764304803, 0.8868826494853806, 0.7414255355760876, 0.8654716403964204, 0.8868826494853806, 0.8868826494853806, 0.8041552380925724, 0.8815466764304803, 0.8868826494853806, 0.8316924359695584, 1];[12, 10];2;237;[12  1  6  3 10  7  2  9  5  4  0 11  8];[0.8460084226826824, 0.8868826494853806, 0.8815466764304803, 0.8868826494853806, 0.8463022200756075, 0.8654716403964204, 0.8868826494853806, 0.8868826494853806, 0.8041552380925724, 0.8815466764304803, 0.8868826494853806, 0.8316924359695584, 1]
30064;13;13;[11, 8];2;2109;[11  1  9  7  3  4  2  0  6  5  8 10 12];[0, 0.7940081957836032, 0, 0, 0, 0, 0, 0.7940081957836032, 0, 0.7940081957836032, 0, 1, 0];[11, 10];2;170;[11  2  9 10  7  1  6  3  8  0  4  5 12];[0.7195827580488162, 0.7940081957836032, 0.8162276459286071, 0.7200589598288338, 0, 0, 0.7200589598288338, 0.7940081957836032, 0.7200589598288338, 0.8162276459286071, 0.8162276459286071, 1, 0];[11, 10];2;220;[11  2  9 10  7  1  0  3 12  8  5  6  4];[0.7930864648992865, 0.7940081957836032, 0.8162276459286071, 0.7630253385859942, 0, 0.7630253385859942, 0.7200589598288338, 0.7940081957836032, 0.7630253385859942, 0.8162276459286071, 0.8162276459286071, 1, 0.7630253385859942];[11, 10];2;270;[11  2  9 10  7  1  0  3 12  8  5  6  4];[0.7930864648992865, 0.7940081957836032, 0.8162276459286071, 0.7630253385859942, 0, 0.7630253385859942, 0.7200589598288338, 0.7940081957836032, 0.7630253385859942, 0.8162276459286071, 0.8162276459286071, 1, 0.7630253385859942]
30065;13;13;[10, 5, 6, 12];4;8255;[10  0  2  1  4  5  6  3  7  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[10, 5, 6, 12];4;8305;[10  0  2  1  4  5  6  3  7  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[10, 5, 6, 12];4;8355;[10  0  2  1  4  5  6  3  7  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[10, 5, 6, 12];4;8405;[10  0  2  1  4  5  6  3  7  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
30066;13;13;[11, 12, 4, 6];4;1084;[11 12  5  4  8 10  9  0  7  6  2  3  1];[0, 0, 0, 0, 0.8452063483321436, 0.8452063483321436, 0, 0, 0.8452063483321436, 0.7690583751717097, 0.8452063483321436, 1, 0.9480343223617582];[11, 12, 4, 6];4;1134;[11 12  4  2  8  9  1  0  7  6  5  3 10];[0, 0, 0.7823451339560988, 0, 0.8661951635498435, 0, 0, 0, 0.7735593117712357, 0.7735593117712357, 0, 1, 0.9593072981176735];[11, 12, 4, 6];4;1184;[11 12  4  0  9  2  8  1  7  6  5  3 10];[0.8553413973917365, 0, 0.7823451339560988, 0, 0.8661951635498435, 0, 0, 0, 0.7762167260372348, 0.8553413973917365, 0, 1, 0.9593072981176735];[11, 12, 0, 4, 3];5;464;[11 12  0  1  4  5  2  3  7  6  9  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0.9593072981176735]
30067;13;13;[11, 8];2;1084;[11  0  2  1  4  5  6  3  7  8  9 10 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[11, 8];2;1134;[11  0  2  1  4  5  6  3  7  8  9 10 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[11, 8];2;161;[11  4  8  2 12 10  0  1  7  6  5  3  9];[0.7580548553189801, 0, 0.7601077853946533, 0, 0.8973816211049522, 0, 0, 0, 0.8973816211049522, 0, 0.7601077853946533, 1, 0.7601077853946533];[11, 8];2;211;[11  4  8  2 12 10  0  3  7  6  5  1  9];[0.7580548553189801, 0, 0.7601077853946533, 0.7558168131082452, 0.8973816211049522, 0, 0, 0, 0.8973816211049522, 0, 0.7601077853946533, 1, 0.7601077853946533]
30068;13;13;[10, 2, 9, 11];4;4158;[10  0  2  1  4  5  6  3  7  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[10, 2, 9, 11];4;4208;[10  0  2  1  4  5  6  3  7  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[10, 2, 9, 11];4;4258;[10  0  2  1  4  5  6  3  7  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[10, 2, 9, 11];4;4308;[10  0  2  1  4  5  6  3  7  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
30069;13;13;[12, 11, 7, 6];4;571;[12  1 11  7  3  4  2  0  6  5  9  8 10];[0, 0.7811953216027789, 0, 0, 0, 0, 0, 0.7811953216027789, 0, 0, 0, 0.7811953216027789, 1];[12, 11, 7, 6];4;1134;[12  1 11  0 10  3  4  2  7  6  5  9  8];[0.8456437564302396, 0.8885498049427124, 0, 0.8402955264898709, 0, 0, 0, 0, 0, 0, 0.8456437564302396, 0.8885498049427124, 1];[12, 11, 7, 6];4;8355;[12  0 11  1 10  9  7  8  3  5  4  2  6];[0.9358512785424629, 0.8885498049427124, 0, 0.8402955264898709, 0, 0, 0, 0.8422111527776949, 0.8422111527776949, 0.8422111527776949, 0.8456437564302396, 0.8885498049427124, 1];[12, 11, 7, 6];4;8405;[12  2 11 10  1  0  9  7  8  3  4  5  6];[0.8456437564302396, 0.8885498049427124, 0.8955418212121908, 0.8402955264898709, 0, 0, 0, 0.8422111527776949, 0.8422111527776949, 0.8422111527776949, 0.8955418212121908, 0.8955418212121908, 1]
30070;13;13;[11, 9, 10, 12];4;8255;[11  9 10  8  6  0  2  1  7  5  4  3 12];[0, 0, 0, 0, 0, 0, 0.8404570516224001, 0, 0.921267074899425, 0.9242233509796983, 0.9242233509796983, 1, 0];[11, 9, 10, 12];4;8305;[11  9 10  8  0  6  3  1  7  5  4  2 12];[0.8681172681250594, 0, 0, 0.7246476855196534, 0, 0, 0.8404570516224001, 0, 0.921267074899425, 0.9242233509796983, 0.9242233509796983, 1, 0];[11, 9, 10, 12];4;8355;[11  9 10  8  0  2 12  7  6  3  1  5  4];[0.8681172681250594, 0, 0.8675757252009575, 0.7246476855196534, 0, 0, 0.8404570516224001, 0.8659038371475832, 0.921267074899425, 0.9242233509796983, 0.9242233509796983, 1, 0.8675757252009575];[11, 9, 10, 12];4;721;[11  9 10  8  0  2 12  7  4  3  6  1  5];[0.8681172681250594, 0, 0.8675757252009575, 0.8431528518602753, 0.8517169114147738, 0, 0.8404570516224001, 0.8659038371475832, 0.921267074899425, 0.9242233509796983, 0.9242233509796983, 1, 0.8675757252009575]
30071;13;13;[12, 11];2;87;[12  6  4  7 11  3  5  8  1  0  2  9 10];[0, 0, 0, 0.8318084485982018, 0.8508485479078812, 0.7665826536635466, 0.8508485479078812, 0.8508485479078812, 0.7237212884059532, 0, 0, 0.8508485479078812, 1];[12, 11];2;137;[12  6  4  7 11  3  5 10  8  2  0  1  9];[0.7300835235850658, 0, 0.755536068623881, 0.8318084485982018, 0.8508485479078812, 0.7665826536635466, 0.8508485479078812, 0.8508485479078812, 0.7584247622305107, 0, 0.7584247622305107, 0.8508485479078812, 1];[12, 11];2;156;[12 11 10  2  9  8  6  7  4  3  5  0  1];[0.7300835235850658, 0, 0.8753829425198482, 0.8318084485982018, 0.8508485479078812, 0.7665826536635466, 0.8508485479078812, 0.8508485479078812, 0.85257924505853, 0.8753829425198482, 0.9007322618972504, 0.9007322618972504, 1];[12, 11];2;206;[12 11 10  2  9  8  6  7  4  3  5  0  1];[0.7300835235850658, 0, 0.8753829425198482, 0.8318084485982018, 0.8508485479078812, 0.788195587746969, 0.8508485479078812, 0.8508485479078812, 0.85257924505853, 0.8753829425198482, 0.9007322618972504, 0.9007322618972504, 1]
30072;13;13;[11, 10, 12, 8, 9];5;8255;[11 10  1  4 12  8  7  5  6  0  2  3  9];[0, 0.8375293344423252, 0, 0, 0.8375293344423252, 0.8135161269110539, 0, 0.8171283795412738, 0.8171283795412738, 0, 0.874427495528006, 1, 0.8171283795412738];[11, 10, 12, 8, 9];5;8305;[11  2  7 10  4  1 12  8  5  6  0  3  9];[0, 0.8375293344423252, 0.9032680463154763, 0, 0.8375293344423252, 0.8135161269110539, 0, 0.9032680463154763, 0.8171283795412738, 0, 0.874427495528006, 1, 0.8171283795412738];[11, 10, 12, 8, 9];5;1184;[11  2  7 10  4  1 12  8  5  9  0  6  3];[0.7860014896695926, 0.8375293344423252, 0.9032680463154763, 0, 0.8375293344423252, 0.8135161269110539, 0.7860014896695926, 0.9032680463154763, 0.8171283795412738, 0.7860014896695926, 0.874427495528006, 1, 0.8171283795412738];[11, 10, 9, 12, 8];5;1234;[11  2  7 10  6  1  9  4 12  8  5  0  3];[0.7860014896695926, 0.8497657481380727, 0.9032680463154763, 0.7659918863675591, 0.8375293344423252, 0.8135161269110539, 0.8497657481380727, 0.9032680463154763, 0.8171283795412738, 0.8386818152125629, 0.874427495528006, 1, 0.8171283795412738]
30073;13;13;[10, 9];2;2109;[10  6  7 11  3  2  0  1  4  5  9  8 12];[0, 0, 0, 0, 0, 0, 0.8516931967633158, 0.8516931967633158, 0, 0, 1, 0.8157254491971313, 0];[10, 9];2;170;[10  6  7 11  1  9  5  4  2  0  3  8 12];[0, 0.8133941751566844, 0, 0, 0.7887274748510101, 0.8133941751566844, 0.8516931967633158, 0.8516931967633158, 0, 0.8133941751566844, 1, 0.8157254491971313, 0];[10, 9];2;285;[10  6  7  1  4  5  9  0  2  3  8 11 12];[0.7680466812966685, 0.7725771535853965, 0.7680466812966685, 0, 0.7725771535853965, 0.7725771535853965, 0.8681160563104857, 0.8681160563104857, 0, 0.7725771535853965, 1, 0, 0];[10, 9];2;2259;[10  6  7  5  8  4  2  0  9  3  1 11 12];[0.7680466812966685, 0, 0.7680466812966685, 0, 0.8208282520745731, 0.8573680608062016, 0.8681160563104857, 0.8681160563104857, 0.8573680608062016, 0.7680466812966685, 1, 0, 0]
30074;13;13;[11, 10];2;4158;[11  0  2  1  4  5  6  3  7  8  9 10 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[11, 10];2;8305;[11  7  5 12  3  2  0  1  6  4  9  8 10];[0, 0, 0, 0, 0, 0.816702286963964, 0, 0.816702286963964, 0, 0, 0, 1, 0.782727566420412];[11, 10];2;8355;[11  7  5 12  3  2  0  1  6  4  9  8 10];[0, 0, 0, 0, 0, 0.816702286963964, 0, 0.816702286963964, 0, 0, 0, 1, 0.782727566420412];[11, 10];2;8405;[11  7  5 12  3  2  0  1  6  4  9  8 10];[0, 0, 0, 0, 0, 0.816702286963964, 0, 0.816702286963964, 0, 0, 0, 1, 0.782727566420412]
30075;13;13;[10, 8, 9];3;2109;[10  0  2  1  4  5  6  3  7  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[10, 8, 9];3;2159;[10  0  2  1  4  5  6  3  7  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[10, 8, 9];3;2209;[10  0  2  1  4  5  6  3  7  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[10, 8, 9];3;2259;[10  0  2  1  4  5  6  3  7  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
30076;13;13;[11, 5, 12, 9];4;571;[11  4  8  5 12 10  1  2  9  6  7  3  0];[0, 0.8395981936704328, 0.8346845838504603, 0, 0.876767808838389, 0.8414534028466413, 0.8247614573881032, 0.8115865892555656, 0.8414534028466413, 0.8346845838504603, 0.8414534028466413, 1, 0.8414534028466413];[11, 9, 0, 10];4;235;[11  4  9  0  5  8 10 12  1  6  2  7  3];[0.8471063898264671, 0.8395981936704328, 0.8247614573881032, 0.8087413680764071, 0.876767808838389, 0.8471063898264671, 0.8247614573881032, 0.8115865892555656, 0.8414534028466413, 0.8516894570348477, 0.8414534028466413, 1, 0.8414534028466413];[11, 10, 0, 9];4;220;[11  4 10  0 12  9  5  8  1  6  2  7  3];[0.8583435228131528, 0.8395981936704328, 0.8247614573881032, 0.8087413680764071, 0.876767808838389, 0.8471063898264671, 0.8247614573881032, 0.8115865892555656, 0.8414534028466413, 0.8516894570348477, 0.8583435228131528, 1, 0.8583435228131528];[11, 10, 0, 9];4;270;[11  4 10  0 12  9  5  8  1  6  2  7  3];[0.8583435228131528, 0.8395981936704328, 0.8247614573881032, 0.8087413680764071, 0.876767808838389, 0.8471063898264671, 0.8247614573881032, 0.8115865892555656, 0.8414534028466413, 0.8516894570348477, 0.8583435228131528, 1, 0.8583435228131528]
30077;13;13;[12, 9];2;87;[12  5  6  3  9 11 10  8  7  4  1  2  0];[0, 0, 0, 0.8401034868247244, 0, 0.8549064600227554, 0.8401034868247244, 0, 0.8294689624104942, 0.8401034868247244, 0.8347361674451178, 0.8347361674451178, 1];[12, 11];2;364;[12  2  5  6 11  4  3  9 10  8  0  1  7];[0.8180540896503362, 0, 0.8652475000511137, 0.8401034868247244, 0.843394123772659, 0.8652475000511137, 0.8489316781220293, 0, 0.8294689624104942, 0.8401034868247244, 0.8347361674451178, 0.843394123772659, 1];[12, 9];2;161;[12 10  9 11  0  1  2  3  7  6  5  4  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.8347361674451178, 0.8347361674451178, 0.8347361674451178, 1];[12, 9];2;211;[12 10  9 11  0  1  2  3  7  6  5  4  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.8347361674451178, 0.8347361674451178, 0.8347361674451178, 1]
30078;13;13;[11, 6, 9, 12];4;571;[11  6  8 10  9  2  5  7 12  3  1  0  4];[0, 0, 0.8424018753002646, 0.7411730443100035, 0, 0.8424018753002646, 0.8498684591195037, 0.8392764950480764, 0.8498684591195037, 0.8424018753002646, 0.8498684591195037, 1, 0.7810966852312115];[11, 9, 6, 12];4;621;[11  9  6  8 10  7  5  2 12  3  1  0  4];[0, 0, 0.7810966852312115, 0.7411730443100035, 0, 0.79265466168409, 0.8498684591195037, 0.8392764950480764, 0.8498684591195037, 0.9074335322742328, 0.8498684591195037, 1, 0.7810966852312115];[11, 9, 6, 12];4;671;[11  9  6  8 10  7  5  2 12  0  3  1  4];[0.7593347029272427, 0.7527525727090101, 0.7810966852312115, 0.7593347029272427, 0, 0.79265466168409, 0.8498684591195037, 0.8392764950480764, 0.8498684591195037, 0.9074335322742328, 0.8498684591195037, 1, 0.7810966852312115];[11, 9, 6, 12];4;464;[11  9  6  8 10  7  2 12  3  5  1  0  4];[0, 0, 0.7810966852312115, 0.7411730443100035, 0, 0, 0.8498684591195037, 0.8392764950480764, 0.8498684591195037, 0.9285988767731761, 0.8498684591195037, 1, 0.7810966852312115]
30079;13;13;[12, 8];2;571;[12  0  9  3 11  7  5  4  8  6  1  2 10];[0.8537766710767487, 0, 0, 0.8537766710767487, 0.7304005199371948, 0.7304005199371948, 0, 0.7304005199371948, 0.7304005199371948, 0.8537766710767487, 0, 0.7871321786817068, 1];[12, 8];2;1134;[12  0  9  3  5 10  1  2 11  8  7  4  6];[0.8537766710767487, 0.7998589097401624, 0.7998589097401624, 0.8537766710767487, 0.7304005199371948, 0.7998589097401624, 0, 0.7981809625859865, 0.7998589097401624, 0.8537766710767487, 0.7998589097401624, 0.7998589097401624, 1];[12, 8];2;1184;[12  0  9  3  1  2  4  5 11  8 10  7  6];[0.8537766710767487, 0.8428697630284939, 0.8098426277422838, 0.8537766710767487, 0.8098426277422838, 0.7998589097401624, 0, 0.7981809625859865, 0.7998589097401624, 0.8537766710767487, 0.7998589097401624, 0.7998589097401624, 1];[12, 8];2;1234;[12  0  9  3  1 11  4  2 10  8  5  7  6];[0.8537766710767487, 0.8436571355787875, 0.8098426277422838, 0.8537766710767487, 0.8098426277422838, 0.7998589097401624, 0, 0.7981809625859865, 0.7998589097401624, 0.8537766710767487, 0.7998589097401624, 0.8436571355787875, 1]
30080;14;14;[11, 9];2;2109;[11  0  2  1  4  5  6  3  7  8  9 10 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[11, 9];2;2159;[11  0  2  1  4  5  6  3  7  8  9 10 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[11, 9];2;2209;[11  0  2  1  4  5  6  3  7  8  9 10 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[11, 9];2;2259;[11  0  2  1  4  5  6  3  7  8  9 10 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
30081;14;14;[12, 0, 4, 7, 10];5;2109;[12  0  2  1  4  5  6  3  7  8 10  9 11 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[12, 0, 4, 7, 10];5;2159;[12  5  2  0  3  4  6  1  7  8 10  9 11 13];[0, 0, 0, 0, 0, 0.8454881716392708, 0, 0, 0, 0, 0, 0, 1, 0];[12, 7, 10, 4, 0];5;2209;[12  5  8  7 10  2 13  1  6  4  0  3 11  9];[0, 0.6609160187711883, 0.73234433995857, 0, 0, 0.8454881716392708, 0, 0.7472834707773738, 0.7472834707773738, 0, 0.7472834707773738, 0, 1, 0.6609160187711883];[12, 7, 10, 4, 0];5;2259;[12  5  8  7 10  2 13  1  6  4  0  3 11  9];[0, 0.6609160187711883, 0.73234433995857, 0, 0, 0.8454881716392708, 0, 0.7472834707773738, 0.7472834707773738, 0, 0.7472834707773738, 0, 1, 0.6609160187711883]
30082;14;14;[9, 1, 8, 10];4;2109;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[9, 1, 8, 10];4;2159;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[9, 10, 1, 8];4;16548;[ 9  0 10  2 12 13  3  1  7  6  5  4 11  8];[0.6033220769084136, 0, 0.6033220769084136, 0.6021394248173102, 0, 0, 0, 0, 0, 1, 0.6033220769084136, 0, 0.6033220769084136, 0.6033220769084136];[9, 10, 1, 8];4;16598;[ 9  3 13  0 10 12  2  1  7  6  5  4 11  8];[0.6033220769084136, 0, 0.6033220769084136, 0.6780820731821833, 0, 0, 0, 0, 0, 1, 0.6033220769084136, 0, 0.6033220769084136, 0.6780820731821833]
30083;14;14;[12, 4, 11];3;8255;[12  0  2  1  4  5  6  3  7  8 10  9 11 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[12, 11, 3];3;235;[12  7  8  1  9 11  3 13  6  5  4  2  0 10];[0, 0.5410311048964976, 0, 0.5410311048964976, 0, 0, 0, 0.7700065547333351, 0.7700065547333351, 0.5410311048964976, 0, 0.5410311048964976, 1, 0.5410311048964976];[12, 11, 3];3;285;[12  7  8  1  9 11  3 13  6  5  4  2  0 10];[0, 0.5410311048964976, 0, 0.5410311048964976, 0, 0, 0, 0.7700065547333351, 0.7700065547333351, 0.5410311048964976, 0, 0.5410311048964976, 1, 0.5410311048964976];[12, 4, 11];3;721;[12  7  8  1  9 10  4  3 11 13  0  2  6  5];[0, 0.5508466243175186, 0, 0.5508466243175186, 0.5508466243175186, 0, 0, 0.7700065547333351, 0.7700065547333351, 0.5508466243175186, 0.5508466243175186, 0.5508466243175186, 1, 0.5508466243175186]
30084;14;14;[12, 11];2;8255;[12  0  2  1  4  5  6  3  7  8 10  9 11 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[12, 11];2;111;[12  6 11  5 13  7  1  3  4  0  2  8 10  9];[0, 0.7987468643045768, 0, 0, 0, 0.8304499735916249, 0.8304499735916249, 0.8003599150814169, 0, 0, 0, 0.8304499735916249, 1, 0.8092867898219237];[12, 11];2;161;[12  6 11  5 13  7  1  3  4  0  2  8 10  9];[0, 0.7987468643045768, 0, 0, 0, 0.8304499735916249, 0.8304499735916249, 0.8003599150814169, 0, 0, 0, 0.8304499735916249, 1, 0.8092867898219237];[12, 11];2;211;[12  6 11  5 13  7  1  0  4  3  2  8 10  9];[0.6620294745988532, 0.7987468643045768, 0, 0, 0.6620294745988532, 0.8304499735916249, 0.8304499735916249, 0.8003599150814169, 0, 0, 0, 0.8304499735916249, 1, 0.8092867898219237]
30085;14;14;[11, 10];2;4158;[11  0  2  1  4  5  6  3  7  8  9 10 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[11, 10];2;4208;[11  0  2  1  4  5  6  3  7  8  9 10 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[11, 10];2;4258;[11  0  2  1  4  5  6  3  7  8  9 10 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[11, 10];2;4308;[11  0  2  1  4  5  6  3  7  8  9 10 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
30086;14;14;[10, 9];2;70;[10  0  8  9  5 12 13  6  2  4  1  3  7 11];[0.827464431454119, 0, 0.7171197511047682, 0, 0, 0.8057471034321807, 0.7334702611383772, 0, 0.827464431454119, 0.827464431454119, 1, 0, 0.7433480199638872, 0.7386836743672063];[10, 9];2;120;[10  2  6  9  1 11  8  0  5  7 12 13  4  3];[0.827464431454119, 0.8293804510975409, 0.8827304719262443, 0, 0, 0.8057471034321807, 0.8827304719262443, 0.775834511056012, 0.827464431454119, 0.8389078673677142, 1, 0.8293804510975409, 0.7433480199638872, 0.7386836743672063];[10, 9];2;170;[10  2  6  9 11  1  8  0  5  7 12 13  4  3];[0.827464431454119, 0.8427269065928433, 0.8827304719262443, 0.611676688859538, 0.7067418933842051, 0.8057471034321807, 0.8827304719262443, 0.775834511056012, 0.827464431454119, 0.8694149816513619, 1, 0.8694149816513619, 0.7433480199638872, 0.7386836743672063];[10, 9];2;270;[10  8  2  6 11  9  1  5 12 13  0  7  3  4];[0.7258362830633757, 0.8427269065928433, 0.8827304719262443, 0.5888791187884715, 0, 0.7386836743672063, 0.8827304719262443, 0.6594583476174335, 0.9261408871755853, 0.8694149816513619, 1, 0.8694149816513619, 0.7386836743672063, 0.7386836743672063]
30087;14;14;[11, 10];2;56;[11 10  0  1  4  5  2  3  7  6  9  8 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.930225905232994, 1, 0, 0];[11, 10];2;106;[11 10  0  3 12  4  1  2  7  6  5  9  8 13];[0.5336853434467076, 0, 0, 0.5336853434467076, 0, 0, 0, 0, 0, 0, 0.930225905232994, 1, 0.5336853434467076, 0];[11, 10];2;156;[11 10  0  3 12  4  1  2  7  6  5  9  8 13];[0.5336853434467076, 0, 0, 0.5336853434467076, 0, 0, 0, 0, 0, 0, 0.930225905232994, 1, 0.5336853434467076, 0];[11, 10];2;206;[11 10  0  3 12  4  1  2  7  6  5  9  8 13];[0.5336853434467076, 0, 0, 0.5336853434467076, 0, 0, 0, 0, 0, 0, 0.930225905232994, 1, 0.5336853434467076, 0]
30089;14;14;[13, 12];2;61;[13 10 12  5  8  1  6  9  7  4  2  3  0 11];[0, 0.6669978111855852, 0, 0, 0, 0.70861765742763, 0.6669978111855852, 0, 0.6669978111855852, 0.5757257132412735, 0.7678889557056594, 0, 0.7678889557056594, 1];[13, 12];2;106;[13 12  0  1  4  5  2  3  7  6  8  9 11 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.8807879393695476, 1];[13, 12];2;156;[13 12  0  1  4  5  2  3  7  6  8  9 11 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.8807879393695476, 1];[13, 12];2;206;[13 12  0  1  4  5  2  3  7  6  8  9 11 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.8807879393695476, 1]
30090;14;14;[7, 5, 6, 2];4;185;[ 7  5  6  0  3  2  1  4  8  9 10 11 12 13];[0, 0, 0, 0, 0, 0.9279114975362902, 0.8763351596654972, 1, 0, 0, 0, 0, 0, 0];[7, 5, 6, 2];4;235;[ 7  5  6  0  3  2  1  4  8  9 10 11 12 13];[0, 0, 0, 0, 0, 0.9279114975362902, 0.8763351596654972, 1, 0, 0, 0, 0, 0, 0];[7, 5, 6, 2];4;285;[ 7  5  6  0  3  2  1  4  8  9 10 11 12 13];[0, 0, 0, 0, 0, 0.9279114975362902, 0.8763351596654972, 1, 0, 0, 0, 0, 0, 0];[7, 5, 6, 2];4;335;[ 7  5  6  0  3  2  1  4  8  9 10 11 12 13];[0, 0, 0, 0, 0, 0.9279114975362902, 0.8763351596654972, 1, 0, 0, 0, 0, 0, 0]
30091;14;14;[9, 8, 10];3;2109;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[9, 8, 10];3;2159;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[9, 8, 10];3;2209;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[9, 8, 10];3;2259;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0]
30092;14;14;[13, 12, 11];3;571;[13 10  1 12  2  8  7  4 11  9  0  3  6  5];[0.5832057736914253, 0.7859678449647128, 0.7844726260526746, 0, 0.6655556120847135, 0, 0, 0.6655556120847135, 0.6655556120847135, 0.6655556120847135, 0.9041608946744079, 0.6655556120847135, 0.7859678449647128, 1];[13, 11, 12];3;137;[13 10 11  1 12  2  0  3  7  6  5  4  8  9];[0, 0.7859678449647128, 0.7844726260526746, 0, 0, 0, 0, 0, 0, 0, 0.9041608946744079, 0.8901336399805592, 0.7859678449647128, 1];[13, 11, 12];3;170;[13 10 11 12  1  2  0  9  7  6  5  4  3  8];[0.7194365917527323, 0.7481878730634665, 0.7481878730634665, 0, 0, 0, 0, 0, 0, 0.7194365917527323, 0.9041608946744079, 0.8901336399805592, 0.8514094319506547, 1];[13, 11, 12];3;220;[13 10 11 12  1  2  0  9  7  6  5  4  3  8];[0.7194365917527323, 0.7481878730634665, 0.7481878730634665, 0, 0, 0, 0, 0, 0, 0.7194365917527323, 0.9041608946744079, 0.8901336399805592, 0.8514094319506547, 1]
30093;14;14;[13, 12];2;70;[13  1  9 12  5 10  6  0  4  7  2  3 11  8];[0.7014008442971175, 0.786573392690005, 0, 0, 0.6956825239537742, 0.7556594150607563, 0.7440903207881658, 0, 0, 0.786573392690005, 0.7440903207881658, 0, 0.786573392690005, 1];[13, 12];2;106;[13 12  5  2  6 10  4  0  1  7  3  8 11  9];[0.7014008442971175, 0.7014008442971175, 0.7521791022638464, 0, 0.7477851168393899, 0.7573460360949696, 0.7521791022638464, 0.6963829592636305, 0, 0, 0.7521791022638464, 0, 0.9352895758086317, 1];[13, 12];2;156;[13 12  5  2  6 10  4  0  1  7 11  3  8  9];[0.7014008442971175, 0.7014008442971175, 0.7521791022638464, 0, 0.7477851168393899, 0.7573460360949696, 0.7521791022638464, 0.6963829592636305, 0, 0, 0.7521791022638464, 0.6188445413527874, 0.9352895758086317, 1];[13, 12];2;206;[13 12  0  1  4  5  2  3  7  6  8  9 11 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.9352895758086317, 1]
30094;14;14;[12, 9];2;70;[12  4  8  9 13 10  7  0 11  1  5  2  6  3];[0.706563803482538, 0.6647780038799798, 0, 0, 0.7504019477855437, 0.6647780038799798, 0, 0.706563803482538, 0.7504019477855437, 0.7504019477855437, 0.7212543359219037, 0.706563803482538, 1, 0.721740291456868];[12, 9];2;120;[12  4  8  9 13 10  7  0 11  1  5  2  6  3];[0.706563803482538, 0.6647780038799798, 0, 0, 0.7504019477855437, 0.6647780038799798, 0, 0.706563803482538, 0.7504019477855437, 0.7504019477855437, 0.7212543359219037, 0.706563803482538, 1, 0.721740291456868];[12, 9];2;161;[12  8  9  7  0 10  4 13  6 11  2  3  5  1];[0.7735769811182978, 0.6573160211780151, 0.6573160211780151, 0.6573160211780151, 0.7072761336898126, 0.6573160211780151, 0.6997601294336524, 0.7982199368710118, 0.8606623448919485, 0.8606623448919485, 0.7212543359219037, 0.6997601294336524, 1, 0.7072761336898126];[12, 9];2;211;[12  8  9 11 10  4 13  0  7  1  2  3  5  6];[0.679231919722636, 0.6573160211780151, 0.6573160211780151, 0.6573160211780151, 0.7072761336898126, 0.6573160211780151, 0, 0.679231919722636, 0.8606623448919485, 0.8606623448919485, 0.7763014562295563, 0.7908073214357675, 1, 0.7072761336898126]
30095;14;14;[13, 11];2;120;[13  0  4 10  3 11  2  1  6  7  8  5  9 12];[0.7682446225255478, 0.7260943677503648, 0.7260943677503648, 0.7434187411278432, 0.7682446225255478, 0, 0.7260943677503648, 0.7260943677503648, 0.6917855975034576, 0, 0.7566970906052658, 0.7434187411278432, 0, 1];[13, 11];2;170;[13  0  4  2 10 11  3  1  6  7  8  5  9 12];[0.7682446225255478, 0.7260943677503648, 0.7596330010107691, 0.7434187411278432, 0.7682446225255478, 0, 0.7260943677503648, 0.7260943677503648, 0.6917855975034576, 0, 0.7566970906052658, 0.7434187411278432, 0, 1];[13, 11];2;285;[13  3  4  0  2 10 11  1  6  7  8  9 12  5];[0.7682446225255478, 0.7260943677503648, 0.7596330010107691, 0.817906265545653, 0.7682446225255478, 0, 0.7260943677503648, 0.7260943677503648, 0.6917855975034576, 0.5593309489583476, 0.7566970906052658, 0.7434187411278432, 0.5593309489583476, 1];[13, 11];2;220;[13  3  8 11  2  0  4 12 10  5  7  1  9  6];[0.7682446225255478, 0.5593309489583476, 0.7935678325457838, 0.817906265545653, 0.7682446225255478, 0.7389295270237122, 0, 0.6205895370114719, 0.8044964061979505, 0.5593309489583476, 0.7566970906052658, 0.8044964061979505, 0.7586085989404301, 1]
30096;14;14;[7, 2, 3, 4, 8];5;571;[ 7  0  2  1  3  4  5  6  8  9 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0];[7, 2, 3, 4, 8];5;621;[ 7  0  2  1  3  4  5  6  8  9 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0];[7, 2, 3, 4, 8];5;671;[ 7  0  2  1  3  4  5  6  8  9 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0];[7, 2, 3, 4, 8];5;721;[ 7  0  2  1  3  4  5  6  8  9 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0]
30097;14;14;[10, 7, 11, 8];4;571;[10  6  4  7  2  5 11  1  8  3  0  9 12 13];[0, 0.5639530270372561, 0.5639530270372561, 0, 0.7293431591490909, 0.5639530270372561, 0.7293431591490909, 0.7269120414505453, 0.5545187781272671, 0, 1, 0.5639530270372561, 0, 0];[10, 7, 8, 11];4;621;[10  6  4  7  8  2  5  0 11  1  3  9 12 13];[0.6661534195984612, 0.5639530270372561, 0.7133087165308514, 0, 0.7293431591490909, 0.6997110288204968, 0.7293431591490909, 0.7269120414505453, 0.7133087165308514, 0, 1, 0.5639530270372561, 0, 0];[10, 7, 8, 11];4;2209;[10  2 12  4  6  7  8  9  5  0 11  1  3 13];[0.6661534195984612, 0.5639530270372561, 0.7597061762091487, 0, 0.7293431591490909, 0.6997110288204968, 0.7293431591490909, 0.7269120414505453, 0.7133087165308514, 0.7069961705567781, 1, 0.5639530270372561, 0.7597061762091487, 0];[10, 7, 8, 11];4;2259;[10  2 12  4  6  7  8  0  9  5 11  1 13  3];[0.7075587405526496, 0.5639530270372561, 0.7597061762091487, 0, 0.7293431591490909, 0.6997110288204968, 0.7293431591490909, 0.7269120414505453, 0.7133087165308514, 0.7075587405526496, 1, 0.5639530270372561, 0.7597061762091487, 0.563400737060158]
30098;14;14;[12, 13];2;87;[12  4 13  9 11  3  5  2  6  8  1  7  0 10];[0, 0.6325098894002228, 0.7678765338866363, 0.7711953386795861, 0.8443898460318886, 0.7711953386795861, 0.7522271549970836, 0.6310807463809012, 0.7264347061179939, 0.7888512933793459, 0, 0.7888512933793459, 1, 0.8443898460318886];[12, 13];2;111;[12 11 13  1  8  2  5  7  6  4  0  3 10  9];[0, 0.6325098894002228, 0.6325098894002228, 0, 0, 0.6325098894002228, 0, 0.6310807463809012, 0.6325098894002228, 0, 0, 0.9420225002725195, 1, 0.9277655495982794];[12, 13];2;161;[12 11 13  5  9  3  2  4  7  6  1  0 10  8];[0, 0, 0.6885968537730676, 0.6885968537730676, 0.6361350522513729, 0.715890075604267, 0, 0, 0, 0.6885968537730676, 0, 0.9420225002725195, 1, 0.9277655495982794];[12, 13];2;211;[12 11 13  5  9  3  2  4  7  6  1  0 10  8];[0, 0, 0.6885968537730676, 0.6885968537730676, 0.6361350522513729, 0.715890075604267, 0, 0, 0, 0.6885968537730676, 0, 0.9420225002725195, 1, 0.9277655495982794]
30099;14;14;[12, 11];2;87;[12  9  3 10 11  4  7 13  8  0  2  1  6  5];[0.5493313521087723, 0, 0.5493313521087723, 0.8500023645965598, 0.7754590375289644, 0, 0, 0.7735458194805258, 0.7005809271412144, 0.853025157740718, 0.816391178922934, 0.7754590375289644, 1, 0.7711359061996029];[12, 11];2;120;[12  9  3 11  4 13  8 10  7  2  6  5  1  0];[0, 0, 0.5775371364694073, 0.7786990573456931, 0.7754590375289644, 0.5775371364694073, 0.5775371364694073, 0.6860948665710827, 0.7225749017019196, 0.853813648733128, 0.7225749017019196, 0.7786990573456931, 1, 0.7711359061996029];[12, 11];2;156;[12 11  9  0  4  1  2  3  7  6  5  8 10 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.853813648733128, 0, 0.8809441758620412, 1, 0];[12, 11];2;211;[12  4 11  3 13  9 10  0  7  5  1  2  6  8];[0.7936844228710295, 0, 0, 0.8709292416180183, 0.9126500575552183, 0, 0, 0.7926354104733274, 0, 0.853813648733128, 0.8210281301859859, 0.9126500575552183, 1, 0.8709292416180183]


==> results/metadrive_curve_combined_responsibility_multiple_explanations_results_10.csv <==
obstacles,discrete,distance
0.1,0.0,0.0
0.2,0.0,0.05
0.3,0.0,0.2
0.4,0.15,0.2
0.5,0.26666666666666666,0.3
0.6,0.3416666666666667,0.425
0.7,0.5916666666666667,0.525
0.8,0.6666666666666667,0.6416666666666667
0.9,0.8833333333333334,0.9333333333333333
1.0,1.0,1.0


==> results/metadrive_curve_combined_responsibility_multiple_explanations_results_11.csv <==
obstacles,discrete,distance
0.09090909090909091,0.0,0.0
0.18181818181818182,0.05,0.05
0.2727272727272727,0.05,0.325
0.36363636363636365,0.05,0.35
0.45454545454545453,0.1,0.4666666666666667
0.5454545454545454,0.2,0.5166666666666666
0.6363636363636364,0.33333333333333337,0.5333333333333333
0.7272727272727273,0.41,0.6416666666666667
0.8181818181818182,0.5599999999999998,0.8083333333333333
0.9090909090909091,0.8066666666666666,0.9083333333333332
1.0,1.0,1.0


==> results/metadrive_curve_combined_responsibility_multiple_explanations_results_12.csv <==
obstacles,discrete,distance
0.08333333333333333,0.0,0.0
0.16666666666666666,0.0,0.0
0.25,0.0,0.15
0.3333333333333333,0.0,0.15
0.4166666666666667,0.05,0.25
0.5,0.10833333333333335,0.35
0.5833333333333334,0.10833333333333335,0.41666666666666663
0.6666666666666666,0.15833333333333335,0.5666666666666667
0.75,0.2833333333333333,0.5666666666666667
0.8333333333333334,0.5083333333333333,0.7916666666666667
0.9166666666666666,0.6833333333333333,0.9083333333333332
1.0,1.0,1.0


==> results/metadrive_curve_combined_responsibility_multiple_explanations_results_13.csv <==
obstacles,discrete,distance
0.07692307692307693,0.0,0.0
0.15384615384615385,0.0,0.0
0.23076923076923078,0.0,0.0
0.3076923076923077,0.0,0.075
0.38461538461538464,0.0,0.25
0.46153846153846156,0.05,0.3
0.5384615384615384,0.05,0.32999999999999996
0.6153846153846154,0.05,0.39499999999999996
0.6923076923076923,0.125,0.4575
0.7692307692307693,0.16666666666666666,0.5575
0.8461538461538461,0.3625,0.65
0.9230769230769231,0.6325000000000001,0.7416666666666666
1.0,1.0,1.0


==> results/metadrive_curve_combined_responsibility_multiple_explanations_results_14.csv <==
obstacles,discrete,distance
0.07142857142857142,0.0,0.0
0.14285714285714285,0.0,0.15789473684210525
0.21428571428571427,0.0,0.34210526315789475
0.2857142857142857,0.0,0.39473684210526316
0.35714285714285715,0.02631578947368421,0.39473684210526316
0.42857142857142855,0.02631578947368421,0.45789473684210524
0.5,0.07894736842105263,0.4964912280701754
0.5714285714285714,0.10526315789473684,0.5228070175438596
0.6428571428571429,0.10526315789473684,0.6649122807017543
0.7142857142857143,0.15789473684210525,0.6929824561403508
0.7857142857142857,0.27192982456140347,0.868421052631579
0.8571428571428571,0.4298245614035087,0.9736842105263158
0.9285714285714286,0.4868421052631579,0.9736842105263158
1.0,1.0,1.0


==> results/metadrive_curve_runs_results.csv <==
obstacles,exhaustive,discrete_50,discrete_100,euclidean_50,euclidean_100
10,1024,365.0,370.0,271.0,349.0
11,2048,1061.0,808.0,563.0,459.0
12,4096,2336.0,1974.0,1341.0,976.0
13,8192,4356.0,4566.0,2629.0,2319.0
14,16384,7271.0,8945.0,1664.0,830.0


==> results/metadrive_mixed_combined_exhaustive_observed_results.csv <==
ctx_idx;num_of_obstacles;explanation;explanation_size;runs
32000;10;[7, 8];2;54
32001;10;[4, 6, 7, 8];4;378
32002;10;[2, 4, 6, 7, 9];5;610
32003;10;[0, 4, 5, 6];4;241
32004;10;[3, 4, 7, 9];4;360
32005;10;[7, 8, 9];3;176
32006;10;[8, 9];2;56
32007;10;[6, 8, 9];3;175
32008;10;[6, 7];2;51
32009;10;[4, 5];2;42
32010;10;[7, 8, 9];3;176
32011;10;[4, 7, 8, 9];4;381
32012;10;[5, 6, 7];3;167
32013;10;[7, 8, 9];3;176
32014;10;[5, 6, 7];3;167
32015;10;[6, 7];2;51
32016;10;[2, 6, 7, 8, 9];5;617
32017;10;[2, 3, 4, 6, 8];5;588
32018;10;[0, 7, 8, 9];4;260
32019;10;[6, 7];2;51
32020;11;[1, 7, 8, 10];4;434
32021;11;[7, 8, 9];3;229
32022;11;[3, 4, 5];3;177
32023;11;[1, 2, 7, 8];4;375
32024;11;[1, 6, 7, 9, 10];5;896
32025;11;[6, 7];2;58
32026;11;[2, 3, 4, 5];4;437
32027;11;[7, 9, 10];3;231
32028;11;[5, 6, 9];3;215
32029;11;[5, 8, 9];3;220
32030;11;[9, 10];2;67
32031;11;[7, 8, 9];3;229
32032;11;[6, 8];2;59
32033;11;[4, 6, 7, 8, 9];5;1014
32034;11;[4, 7];2;49
32035;11;[3, 4, 9, 10];4;507
32036;11;[6, 8];2;59
32037;11;[8, 10];2;66
32038;11;[6, 8, 9];3;226
32039;11;[7, 10];2;64
32040;12;[1, 7, 8, 9];4;575
32041;12;[9, 11];2;78
32042;12;[9, 10];2;77
32043;12;[0, 7, 9, 10];4;458
32044;12;[1, 2, 8, 9];4;495
32045;12;[2, 3, 8, 9];4;607
32046;12;[0, 2, 7, 8];4;371
32047;12;[10, 11];2;79
32048;12;[7, 9];2;71
32049;12;[7, 8, 9];3;290
32050;12;[1, 3, 8, 9];4;523
32051;12;[2, 3, 6, 7];4;598
32052;12;[5, 6, 8, 9];4;764
32053;12;[10, 11];2;79
32054;12;[8, 9, 11];3;297
32055;12;[3, 4];2;44
32056;12;[3, 4, 7, 8];4;680
32057;12;[7, 8];2;70
32058;12;[6, 7, 8];3;280
32059;12;[8, 9];2;74
32060;13;[0, 3, 4, 9, 10];5;1401
32061;13;[9, 10];2;87
32062;13;[4, 6, 8, 11];4;996
32063;13;[1, 9, 10, 11];4;760
32064;13;[9, 10, 11];3;375
32065;13;[2, 8, 9, 10];4;874
32066;13;[11, 12];2;92
32067;13;[10, 12];2;91
32068;13;[10, 11];2;90
32069;13;[9, 10];2;87
32070;13;[10, 11, 12];3;378
32071;13;[6, 8, 9];3;349
32072;13;[8, 9];2;83
32073;13;[10, 11];2;90
32074;13;[9, 11];2;88
32075;13;[7, 11];2;81
32076;13;[0, 6, 10, 12];4;577
32077;13;[1, 6, 9, 11];4;739
32078;13;[8, 10, 11];3;372
32079;13;[1, 2, 5, 6];4;616
32080;14;[10, 12];2;102
32081;14;[1, 11, 12, 13];4;976
32082;14;[10, 11];2;101
32083;14;[10, 12];2;102
32084;14;[10, 11];2;101
32085;14;[1, 9, 11, 12];4;970
32086;14;[7, 9, 11, 12];4;1450
32087;14;[1, 10, 11, 12];4;973
32088;14;[8, 9, 10];3;451
32089;14;[11, 13];2;105
32090;14;[5, 6, 11, 12];4;1364
32091;14;[1, 11, 12, 13];4;976
32092;14;[8, 10];2;93
32093;14;[8, 9, 10];3;451
32094;14;[11, 13];2;105
32096;14;[8, 9, 10];3;451
32097;14;[9, 11, 12];3;464
32098;14;[12, 13];2;106
32099;14;[11, 12, 13];3;470


==> results/metadrive_mixed_combined_responsibility_discrete_discrete_sampling_results.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
32000;10;10;[8, 7];2;87;[1 8 3 2 7 0 5 4 6 9];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25];[8, 7];2;621;[1 8 2 0 4 5 6 3 7 9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[7, 8];2;161;[1 7 8 2 3 4 5 0 6 9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[7, 8];2;220;[1 7 9 8 3 4 2 0 6 5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5]
32001;10;10;[7, 8, 4, 6];4;571;[3 7 8 4 5 0 2 1 6 9];[0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.25];[4, 6, 7, 8];4;235;[3 2 5 4 6 7 8 0 1 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[4, 6, 7, 8];4;285;[3 2 5 4 6 7 8 1 9 0];[0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[4, 6, 7, 8];4;464;[3 2 5 4 6 7 9 8 1 0];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
32002;10;10;[7, 6, 8, 5, 9];5;1084;[0 7 6 8 3 2 5 1 4 9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333];[7, 6, 8, 9, 4];5;621;[0 7 6 8 9 2 3 1 4 5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5];[6, 5, 7, 8, 9];5;285;[0 3 6 5 7 8 9 1 4 2];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[4, 6, 7, 8, 9];5;721;[0 1 3 4 6 5 7 8 9 2];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
32003;10;10;[0, 5, 4, 6];4;87;[0 3 5 4 6 7 8 2 1 9];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[4, 0, 5, 6];4;235;[4 0 2 1 3 5 6 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 5, 0, 6];4;285;[4 3 5 0 2 1 6 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 5, 0, 6];4;335;[4 3 5 0 2 1 6 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
32004;10;10;[3, 5, 7, 9];4;1084;[3 6 5 4 8 2 0 1 7 9];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[9, 8, 3, 7];4;137;[9 8 3 6 7 4 5 2 1 0];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[9, 8, 3, 7];4;671;[9 8 1 2 6 5 3 4 7 0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[7, 9, 8, 3];4;237;[0 7 9 8 3 4 2 1 6 5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5]
32005;10;10;[9, 8, 7];3;571;[0 3 5 4 9 8 2 1 7 6];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[7, 9, 8];3;364;[0 1 5 4 6 7 9 8 2 3];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[7, 8, 9];3;671;[0 1 2 4 6 5 7 8 9 3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[7, 8, 9];3;721;[0 1 2 4 6 5 7 8 9 3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
32006;10;10;[8, 9];2;185;[4 8 3 1 5 2 9 0 6 7];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.2, 0.5, 0.3333333333333333];[9, 8];2;120;[7 4 9 8 5 3 1 2 6 0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5];[8, 9];2;187;[3 4 7 8 9 2 5 1 6 0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5];[9, 8];2;270;[3 2 7 4 9 8 0 1 6 5];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5]
32007;10;10;[8, 9, 6];3;120;[8 0 9 2 4 6 7 3 5 1];[0.5, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 1.0, 0.5];[9, 8, 6];3;120;[9 8 2 6 4 5 3 1 7 0];[0, 0, 0.5, 0, 0.3333333333333333, 0.3333333333333333, 0.5, 0, 1.0, 1.0];[9, 8, 6];3;170;[9 8 2 6 4 5 0 7 1 3];[0.25, 0.2, 0.5, 0.2, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 1.0, 1.0];[9, 8, 6];3;220;[9 8 2 6 5 1 4 0 7 3];[0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 1.0, 1.0]
32008;10;10;[6, 7];2;120;[2 6 4 1 5 7 8 3 0 9];[0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25];[6, 7];2;120;[1 2 6 7 4 8 3 0 5 9];[0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.25];[6, 7];2;170;[1 2 6 7 4 0 9 8 5 3];[0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[6, 7];2;220;[1 2 6 7 3 0 4 8 9 5];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
32009;10;10;[5, 4];2;70;[2 6 5 4 9 3 0 1 7 8];[0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[4, 5];2;170;[1 2 3 4 6 5 9 8 7 0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[4, 5];2;220;[1 2 3 4 6 5 7 8 9 0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 5];2;270;[2 4 3 1 6 5 7 8 9 0];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
32010;10;10;[9, 7, 8];3;1084;[3 9 5 0 7 4 2 1 6 8];[0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5];[9, 8, 7];3;621;[9 8 0 1 5 6 2 3 7 4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 1.0];[9, 8, 7];3;671;[9 8 0 1 4 5 2 3 7 6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 1.0];[9, 8, 7];3;721;[9 8 0 1 4 5 2 3 7 6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 1.0]
32011;10;10;[4, 7, 8, 9];4;1084;[0 1 2 3 4 5 6 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 7, 8, 9];4;1134;[3 4 1 0 2 5 6 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 7, 8, 9];4;1184;[3 4 7 8 2 1 5 0 6 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[4, 7, 8, 9];4;1234;[3 4 7 8 2 1 5 0 6 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
32012;10;10;[7, 6, 5];3;120;[7 0 3 1 6 5 9 4 8 2];[0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333];[7, 6, 5];3;170;[7 0 3 1 6 5 9 8 4 2];[0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333];[7, 5, 6];3;161;[7 5 6 9 3 2 1 0 4 8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.3333333333333333, 0.5];[7, 5, 6];3;211;[7 5 6 9 3 2 1 0 4 8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.3333333333333333, 0.5]
32013;10;10;[7, 9, 8];3;571;[1 3 7 4 9 2 5 0 8 6];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5];[7, 9, 8];3;621;[0 1 2 3 4 7 9 5 8 6];[0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5];[7, 8, 9];3;671;[2 0 1 3 4 5 7 8 9 6];[0.5, 0.5, 1.0, 0.5, 0.5, 0.5, 0, 0.5, 0.5, 0.5];[7, 8, 9];3;1234;[2 0 1 3 4 5 6 7 8 9];[0.5, 0.5, 1.0, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
32014;10;10;[5, 6, 7];3;185;[0 5 9 3 6 4 7 2 8 1];[0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[6, 5, 7];3;235;[6 0 5 9 3 2 7 1 8 4];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5];[6, 5, 7];3;187;[6 5 1 2 7 3 9 8 4 0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 1.0, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 5, 7];3;237;[6 5 1 2 7 3 9 8 4 0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
32015;10;10;[6, 7];2;571;[1 2 6 4 8 3 5 0 7 9];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[6, 7];2;170;[1 2 5 4 6 7 8 3 0 9];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[7, 6];2;220;[7 5 1 2 4 6 8 3 0 9];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25];[7, 6];2;211;[2 7 6 5 1 4 3 0 8 9];[0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.25]
32016;10;10;[7, 2, 8, 9, 6];5;571;[7 1 4 2 5 8 9 0 6 3];[0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 1.0, 0.3333333333333333, 0.3333333333333333];[7, 2, 6, 8, 9];5;1134;[7 0 2 1 3 4 5 6 8 9];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333];[7, 2, 8, 6, 9];5;1184;[7 0 3 2 8 1 5 4 6 9];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333];[6, 7, 2, 8, 9];5;335;[6 7 0 2 3 8 9 1 4 5];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 1.0, 0.5, 0.5]
32017;10;10;[2, 3, 4, 6, 8];5;571;[0 1 2 3 4 5 6 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 3, 2, 6, 8];5;1134;[4 1 3 9 2 5 6 0 7 8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[3, 4, 6, 2, 8];5;671;[3 4 6 9 2 1 5 0 8 7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 1.0, 0.3333333333333333, 0.5, 0.2, 0.3333333333333333, 0.5];[3, 4, 6, 8, 2];5;335;[3 4 6 8 9 1 2 0 5 7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 1.0, 0.3333333333333333, 0.5, 0.2, 0.5, 0.5]
32018;10;10;[7, 9, 0, 8];4;1084;[7 9 4 0 5 3 1 2 6 8];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.5];[7, 9, 0, 8];4;235;[7 9 4 0 6 5 8 3 2 1];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[7, 0, 9, 8];4;220;[7 0 4 2 9 8 3 1 6 5];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 1.0, 0.3333333333333333, 0.3333333333333333];[7, 9, 8, 2];4;270;[7 6 9 8 4 2 0 1 5 3];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 1.0, 0.5, 0.5]
32019;10;10;[6, 7];2;120;[6 0 4 2 5 7 9 1 8 3];[0.25, 0.2, 0.25, 0, 0.25, 0.25, 1.0, 0.25, 0.2, 0.25];[6, 7];2;137;[6 0 4 3 7 8 2 1 5 9];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25];[6, 7];2;187;[6 0 4 3 7 8 2 1 5 9];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25];[6, 7];2;211;[6 5 7 0 3 4 8 2 1 9];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5, 0.3333333333333333, 0.25]
32020;11;11;[5, 7, 10, 8];4;2109;[ 5  0  6  7 10  9  2  3  8  1  4];[0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[5, 8, 7, 10];4;170;[ 5  4  8  0  7 10  9  6  2  3  1];[0.3333333333333333, 0.2, 0.25, 0.25, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[5, 8, 7, 9];4;285;[ 5  4  8  0  6  7  9  2 10  3  1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[5, 8, 7, 10];4;721;[ 5  4  8  0  6  2  7  1 10  9  3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
32021;11;11;[7, 8, 9];3;1084;[ 0  1  2  3  4  5  6  7  8  9 10];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[7, 8, 9];3;1134;[ 0  1  2  3  4  5  6  7  8  9 10];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[7, 8, 9];3;2209;[ 0  3  5  4 10  2  6  1  7  8  9];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[8, 7, 9];3;2259;[ 0  1  3  4  6  5 10  8  7  2  9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333]
32022;11;11;[3, 5, 4];3;185;[ 3  6  5  8  2  1  4  0  7  9 10];[0.25, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.5, 0.2, 0.3333333333333333, 0.2, 0.2];[3, 4, 5];3;137;[ 0  3  6  4  5  7  8  2  1  9 10];[0.5, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[3, 4, 5];3;285;[ 0  3  6  1  2  4  5  7  8 10  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[3, 4, 5];3;335;[ 0  3  6  4  8  2  5  1  7  9 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
32023;11;11;[7, 5, 6, 8];4;571;[ 7  0  5  2  6  1  3  4  8  9 10];[0.25, 0.2, 0.25, 0.2, 0.2, 0.25, 0.25, 1.0, 0.2, 0.2, 0.2];[7, 2, 1, 8];4;621;[ 7  0  2  1  3  4  5  6  8  9 10];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 1.0, 0.25, 0.25, 0.25];[7, 8, 4, 6];4;187;[ 7  1  8  4  6  5  9  3  2  0 10];[0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.25];[7, 8, 4, 6];4;237;[ 7  1  8  4  6  5  9  3  2  0 10];[0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.25]
32024;11;11;[2, 9, 6, 7, 10];5;2109;[ 0  2  9  1  4  5  6  3  7  8 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[6, 5, 10, 7, 9];5;621;[ 6  5 10  8  4  7  0  2  9  3  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[6, 5, 10, 9, 7];5;1184;[ 6  5 10  8  4  3  0  2  9  7  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[7, 6, 5, 10, 9];5;721;[ 3  7  6  5 10  8  0  2  9  4  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5]
32025;11;11;[6, 7];2;87;[ 3  2  6  4  7 10  9  8  5  0  1];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 7];2;137;[ 3  2  6  4  7 10  9  8  5  0  1];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 6];2;220;[ 1  2  3  4  7  6  9  8 10  0  5];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 6];2;270;[ 1  2  3  4  7  6  9  8 10  0  5];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
32026;11;11;[4, 3, 5, 2];4;314;[ 6 10  4  3  5  7  8  2  9  0  1];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[5, 3, 4, 2];4;2159;[ 5  3  6 10  7  9  8  4  1  0  2];[0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[5, 4, 3, 2];4;1184;[ 5  4  3  6 10  1  9  7  0  2  8];[0.25, 0.3333333333333333, 0.25, 0.5, 1.0, 1.0, 0.5, 0.3333333333333333, 0.2, 0.3333333333333333, 0.5];[5, 4, 3, 2];4;1234;[ 5  4  3  6 10  1  9  7  0  2  8];[0.25, 0.3333333333333333, 0.25, 0.5, 1.0, 1.0, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5]
32027;11;11;[10, 9, 7];3;1084;[ 0  8 10  1  6  5  3  4  9  7  2];[0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[10, 9, 7];3;621;[10  9  0  2  6  8  5  3  7  4  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5];[10, 9, 7];3;187;[10  9  0  2  7  6  3  5  8  1  4];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[9, 10, 7];3;721;[ 5  9 10  0  3  4  2  1  7  6  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
32028;11;11;[7, 9, 6];3;571;[ 0  1  3  7 10  9  2  4  6  5  8];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[7, 6, 9];3;235;[ 0  1  3  7  6 10  9  8  5  4  2];[0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[5, 6, 9];3;2209;[ 5 10  2  0  3  4  6  1  7  8  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[5, 6, 9];3;2259;[ 5 10  2  0  3  4  6  1  7  8  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
32029;11;11;[7, 9, 8];3;1084;[ 6  7 10  1  5  3  4  2  9  8  0];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[5, 8, 9];3;2159;[ 0  1  3  5  7  6 10  2  4  8  9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[8, 5, 9];3;1184;[ 6  8  2  0  3  4  5  1  7  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[5, 8, 9];3;1234;[ 6  0  2  1  3  4  5  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
32030;11;11;[10, 9];2;185;[ 1  0  2  4 10  3  9  6  8  5  7];[0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.5];[10, 9];2;621;[ 1  0  2  4 10  8  3  6  9  5  7];[0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.5];[10, 9];2;414;[ 1 10  5  2  8  4  3  9  0  6  7];[0.2, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5, 0.2, 0.16666666666666666, 0.5, 0.3333333333333333, 1.0];[10, 9];2;721;[ 1 10  5  2  8  4  3  0  9  6  7];[0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 1.0]
32031;11;11;[9, 8, 7];3;571;[ 0  1  3  4  6  5  9  8  7  2 10];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2];[8, 9, 7];3;1134;[ 0  1  2  3  4  5  6  8  9  7 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[9, 8, 7];3;2209;[ 1  9  2  0  4  5  6  3 10  8  7];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333];[9, 8, 7];3;2259;[ 4  1  3  9 10  5  2  0  8  6  7];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5]
32032;11;11;[6, 8];2;61;[ 6  7  8  0 10  2  3  1  4  5  9];[0.25, 0.2, 0.25, 0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25];[6, 8];2;111;[ 6  7  8  0  3  2  5  1 10  9  4];[0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[6, 8];2;170;[ 6  7  9  8 10  3  0  1  2  5  4];[0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 8];2;220;[ 6  7  9  8 10  3  0  1  4  5  2];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
32033;11;11;[7, 8, 4, 9, 6];5;571;[ 7  8  4  0  5  3  9  1  6  2 10];[0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.2, 1.0, 1.0, 0.25, 0.2];[7, 8, 4, 9, 6];5;2159;[ 7  5  8  1 10  3  4  0  9  2  6];[0.25, 0.5, 0.2, 0.25, 0.25, 1.0, 0.2, 1.0, 1.0, 0.25, 0.5];[7, 9, 8, 6, 4];5;1184;[ 7  5  9  8  1 10  3  0  6  4  2];[0, 0.5, 0, 0, 0, 1.0, 0, 1.0, 1.0, 1.0, 0.5];[7, 9, 8, 6, 4];5;721;[ 7  5  9  8  1 10  6  0  4  3  2];[0.3333333333333333, 0.5, 0, 0, 0, 1.0, 0.3333333333333333, 1.0, 1.0, 1.0, 0.5]
32034;11;11;[7, 5];2;87;[ 6  7  8  1  5  3  2  0  4  9 10];[0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.16666666666666666];[5, 7];2;137;[ 1  6  5  4  7  8  9  3  2  0 10];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[5, 7];2;220;[ 1  2  5  4  6  7  9  8 10  3  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[5, 7];2;270;[ 1  2  5  4  6  7  9  8 10  3  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
32035;11;11;[6, 3, 9, 10];4;571;[ 6  4  0  1  3  2  7  9 10  5  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[6, 3, 10, 9];4;1134;[ 6  7  4  8  3  2  1  0 10  9  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[6, 3, 9, 10];4;2209;[ 6  7  4  8  3  2  1  0  5  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[6, 3, 9, 10];4;2259;[ 6  7  4  8  3  2  1  0  5  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
32036;11;11;[6, 8];2;2109;[ 7  4  3  2  6  9 10  1  5  0  8];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333];[6, 8];2;2159;[ 1  7  6  4  2  3 10  9  5  0  8];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333];[6, 8];2;2209;[ 1  7  6  4  2  3 10  9  5  0  8];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333];[6, 8];2;2259;[ 1  2  6  4  7  9  3  0  5 10  8];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333]
32037;11;11;[10, 8];2;2109;[ 3  9  1  0  4  7 10  2  5  6  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333];[8, 10];2;621;[ 3  9  1  0  4  7  8  2 10  5  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[10, 8];2;1184;[ 3  9  1  0  4  6  7  2 10  8  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[8, 10];2;2259;[ 3  9  1  0  4  5  6  2  7  8 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
32038;11;11;[6, 8, 9];3;1084;[ 3  4  7  0  2  1  5  6  8  9 10];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25];[6, 9, 8];3;235;[ 1  2  6  7  9 10  8  4  3  0  5];[0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 0.5, 0.5];[6, 9, 8];3;414;[ 0  1  2  7  6 10  9  8  4  5  3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[6, 9, 8];3;464;[ 0  1  2  7  6 10  9  8  4  5  3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5]
32039;11;11;[7, 10];2;571;[ 2  1  3  5  6  8  9  7 10  0  4];[0.2, 0.3333333333333333, 1.0, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[7, 10];2;621;[ 2  1  3  5  7  6  9  8 10  0  4];[0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[7, 10];2;2209;[ 2  1  3  5  7  6  9  8  4  0 10];[0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[7, 10];2;721;[ 2  1  3  4  6  5  7  8 10  9  0];[0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
32040;12;12;[1, 7, 8, 9];4;2109;[ 6  5 10  0  3  2  4  1  7  8  9 11];[0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[1, 7, 8, 9];4;2159;[ 0  5  6 10  3  2  4  1  7  8  9 11];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[1, 7, 8, 9];4;1184;[ 1  5  2  0  3  6  7  8 10  9 11  4];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 7, 8, 9];4;2259;[ 1  5 11  2  3  4  6  0  7  8  9 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
32041;12;12;[11, 9];2;2109;[ 3  2  1  4  5 11 10  7  6  0  9  8];[0.2, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333];[11, 9];2;621;[ 1  2  3  6  5  4 10 11  9  7  8  0];[0.2, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[11, 9];2;4258;[ 1  2  3  6  5  4  7  8 11 10  0  9];[0.25, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[11, 9];2;4308;[ 1  2  3  5  6  4  7  8 11 10  0  9];[0.25, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
32042;12;12;[9, 10];2;2109;[ 0  1  2  3  4  7  9  8  6  5 10 11];[0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.2, 0.2];[9, 10];2;2159;[ 0  1  2  5  6  8  9  3  7  4 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[10, 9];2;220;[10 11  0  1  6  9  2  5  8  7  3  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[10, 9];2;2259;[10 11  0  1  5  6  2  3  9  8  7  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
32043;12;12;[7, 9, 0, 10];4;4158;[ 7  9 11  0  3  4  2  1  6  5  8 10];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[6, 7, 10, 9];4;235;[ 2  6  7  8 11 10  9  0  4  5  1  3];[0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 7, 9, 10];4;2209;[ 0  2  6  3  7  4  9  8 10 11  5  1];[0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 7, 9, 10];4;2259;[ 0  2  6  3  7  4  9  8 10 11  5  1];[0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
32044;12;12;[1, 2, 10, 9];4;185;[ 1  2  5  4 10 11  9  3  7  6  0  8];[0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.2, 0.25, 0.25, 0.25];[1, 2, 9, 8];4;364;[ 1  2  3  4  7  5  9  8 10 11  6  0];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25];[1, 10, 9, 2];4;220;[ 1 11 10  9  6  2  3  4  5  7  8  0];[0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[5, 9, 10, 3];4;335;[ 0  1  5  9 10 11  3  2  7  6  4  8];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
32045;12;12;[3, 8, 9, 2];4;4158;[ 0  3  7  5 10  8  4  9 11  6  1  2];[0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[2, 3, 8, 9];4;1134;[ 0  1  2  3  4  5  7  8 10  9 11  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 3, 8, 9];4;1184;[ 0  1  2  3  4  5  7  8 10  9 11  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 3, 8, 9];4;1234;[ 0  1  2  3  4  5  7  8 10  9 11  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
32046;12;12;[1, 6, 8, 7];4;1084;[ 1  3  6  8 10  4  2  0  9  7 11  5];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[0, 2, 7, 8];4;1134;[ 0  2 10  1  4  6  7  3  9  8  5 11];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25];[0, 2, 7, 8];4;1184;[ 0  2 10  1  4  6  7  3  9  8 11  5];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[0, 2, 7, 8];4;1234;[ 0  2 10  1  4  6  7  3  9  8 11  5];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
32047;12;12;[10, 11];2;571;[ 0  2  3  7  8  6 10  5 11  1  4  9];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25];[10, 11];2;1134;[ 0  2  3  7  9  8  6  5 10 11  4  1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[10, 11];2;4258;[ 0  2  3  7  9  8  1  4  6  5 10 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[10, 11];2;4308;[ 0  2  3  7  9  8  1  4  6  5 10 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25]
32048;12;12;[7, 9];2;2109;[ 3  7  5  4 11 10  9  8  1  0  6  2];[0.25, 0.25, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 9];2;235;[ 1  3  5  4  6  7  9  8 10 11  0  2];[0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 9];2;1184;[ 5  8  3  1  6  4  7  2 10  9 11  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 9];2;1234;[ 5  8  3  1  6  4  7  2 10  9 11  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
32049;12;12;[9, 7, 8];3;2109;[ 1  9  5  4 10  7  3  2  6  0  8 11];[0.2, 0.5, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.2, 0.5, 0.3333333333333333, 0.2];[9, 7, 8];3;4208;[ 1  9  5  3  6 11 10  4  7  2  0  8];[0.2, 0.5, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.5, 0.3333333333333333, 0.3333333333333333];[9, 7, 8];3;4258;[ 0  1 11  9  6  5  3  4 10  2  7  8];[0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.5];[9, 8, 7];3;2259;[ 0  1 11  9  6  5  3  4  8 10  7  2];[0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
32050;12;12;[1, 9, 3, 8];4;1084;[ 1  6  9  2  3  4  5  0  7  8 10 11];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[1, 3, 9, 8];4;2159;[ 1  2  3  6 11  9  0  4  7  5  8 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[1, 3, 9, 8];4;414;[ 1  2  3  4  7  6  9  8 10 11  5  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 3, 9, 8];4;464;[ 1  2  3  4  7  6  9  8 10 11  5  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
32051;12;12;[3, 2, 7, 6];4;1084;[ 3  2  5  4  7 11 10  9  0  6  8  1];[0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 2, 6, 7];4;170;[ 3  2  5  4  6  7  9  8 10 11  0  1];[0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 3, 6, 7];4;285;[ 0  2  3  4  6  5  7  8 10  9 11  1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 3, 6, 7];4;335;[ 0  2  3  4  6  5  7  8 10  9 11  1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
32052;12;12;[6, 8, 5, 9];4;2109;[ 1  7  6  4 10 11  8  0  3  5  9  2];[0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[6, 8, 5, 9];4;4208;[ 1  7  6  4 10 11  8  3  5  0  2  9];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[8, 6, 5, 9];4;4258;[ 0  8  3  1  7  6 10  4 11  2  5  9];[0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333];[8, 6, 5, 9];4;4308;[ 0  8  3  1  7  6 10  4 11  2  5  9];[0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333]
32053;12;12;[11, 10];2;571;[ 2  7 11  1  3  6  8  0 10  5  4  9];[0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.2, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333];[11, 10];2;2159;[ 3 11  7  2  0  5  6  1  9  8 10  4];[0.25, 0.25, 0.3333333333333333, 0.5, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5];[11, 10];2;187;[ 3 11  7  2 10  4  0  1  6  5  9  8];[0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5];[11, 10];2;270;[ 3 11  7  2  8 10  4  0  6  5  1  9];[0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5]
32054;12;12;[8, 9, 11];3;4158;[ 0  1  2  3  4  6  7  8 10  9  5 11];[0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2];[8, 11, 9];3;1134;[ 1  2  3  4  7  8 11  0  9  6 10  5];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[9, 8, 11];3;2209;[ 0  1  2  3  4  7  9  8 10 11  6  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 8, 11];3;2259;[ 0  1  2  3  4  7  9  8 10 11  6  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
32055;12;12;[4, 3];2;185;[ 0  6  5  4 10  2  3  1  7  8  9 11];[0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.2, 0.3333333333333333, 0.2];[4, 3];2;1134;[ 6  9  2  0  5  4 10  1  7  3  8 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5, 0.3333333333333333, 0.2];[3, 4];2;220;[ 6  9  2  0  3  4  5  1 10  8 11  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[3, 4];2;270;[ 6  9  2  0  3  4  5  1 10  8 11  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
32056;12;12;[7, 4, 3, 8];4;314;[ 6  7  4  0  1  3  5  8 10  9 11  2];[0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[7, 4, 3, 8];4;1134;[ 0  7  6  4 10  3  1  2  5  8  9 11];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[4, 7, 3, 8];4;1184;[ 6  5  0  4  7 10  1  3  2  8  9 11];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[7, 4, 3, 8];4;2259;[ 6  7  5 10  4  0  9  3  2  1  8 11];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.5, 0.25]
32057;12;12;[8, 7];2;1084;[ 1  2  3  4  5 11 10  8  6  7  9  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[8, 7];2;2159;[ 0  1  2  3  4  5 10  8 11  6  7  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[8, 7];2;2209;[ 0  1  2  3  4  5 10  8 11  6  7  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[8, 7];2;2259;[ 0  1  2  3  4  5 10  8 11  6  7  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
32058;12;12;[8, 6, 7];3;314;[ 1  4  9  8  6 10  3  7 11  2  5  0];[0.16666666666666666, 0.5, 0.2, 0.3333333333333333, 0.5, 0.2, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.25];[8, 6, 7];3;1134;[ 1  4  9  8  6  5  3  2 10  7  0 11];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25];[8, 6, 7];3;1184;[ 1  2  4  8  9  5  6  3 10  7  0 11];[0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25];[8, 6, 7];3;1234;[ 1  2  4  8  9  5  6  3 10  7 11  0];[0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
32059;12;12;[9, 8];2;4158;[ 1  2  6  4 10 11  3  0  7  5  9  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[9, 8];2;4208;[ 1  2  5  4  6  7 10  9 11  3  0  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 8];2;4258;[ 7 11 10  9  5  1  4  2  6  3  0  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.5];[9, 8];2;4308;[ 7 11 10  9  3  0  2  1  6  5  4  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5]
32060;13;13;[3, 1, 4, 9, 10];5;2109;[ 3  2  5  1  0  4  7  9  6  8 10 11 12];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.2, 0.25, 0.2, 0.2, 0.2];[3, 1, 4, 9, 10];5;2159;[ 3  2  5  1  0  4  6  7  8  9 10 11 12];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[3, 0, 4, 9, 10];5;4258;[ 3  2  6  5  7 11  0  1  4  8  9 10 12];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[0, 3, 9, 4, 10];5;8405;[ 0  2  3  5  7  6 11  9 12  1  4  8 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
32061;13;13;[9, 10];2;2109;[ 0  1  2  7  3  4  5  6  8  9 10 12 11];[0.25, 0.25, 0.25, 0.2, 0.2, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2];[9, 10];2;4208;[12  9  0  1  7  6  2  5 11  8 10  3  4];[0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.5];[9, 10];2;4258;[ 6 12 11  9  7  0  2  1  5 10  4  3  8];[0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.5, 0.25, 0.2, 0.5, 0.25, 0.5, 0.5];[9, 10];2;8405;[ 0  2  6  9 11 12  3  1  7  5  4  8 10];[0.5, 0.25, 0.5, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.5, 0.25, 0.5, 0.5]
32062;13;13;[5, 6, 8, 11];4;571;[ 0  1  2  3  5  6  7  8 11  9 12  4 10];[0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25];[5, 6, 11, 8];4;1134;[ 1  3  5  4  6  7 11  8 12  2  0  9 10];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[4, 6, 8, 11];4;1184;[ 1  2  3  4  6  5  7  8 12 11  0  9 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[4, 6, 8, 11];4;1234;[ 1  2  3  4  6  5  7  8 12 11  0  9 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333]
32063;13;13;[1, 9, 11, 10];4;2109;[ 1  2  3  4  5 12  9  6 11  7 10  8  0];[0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.2, 0.25, 0.2, 0.2, 0.3333333333333333];[1, 11, 10, 9];4;4208;[ 1  2  3  4  5 12  7  6 11  8 10  9  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[6, 11, 10, 9];4;4258;[ 6 12  3  1  5  4  2  7 11  8 10  9  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5];[6, 11, 10, 9];4;4308;[ 6 12  3  1  5  4  2  7 11  8 10  9  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5]
32064;13;13;[11, 9, 10];3;4158;[ 3  5  7 12  6  2  8  0 11  9 10  1  4];[0.25, 0.2, 0.25, 0.5, 0.2, 0.5, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.5];[11, 10, 9];3;8305;[ 3  5  7 12  4  2  6  0 11  8 10  9  1];[0.25, 0.2, 0.25, 0.5, 0.25, 0.5, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.5];[11, 10, 9];3;4258;[ 3  5  7 12  2  1 11  0 10  4  6  9  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5];[11, 9, 10];3;2259;[ 3  5  7 12  2  1  6  0 11  9 10  4  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
32065;13;13;[5, 7, 9, 10];4;4158;[ 1  5  6  2  4  7  9  8 11 12 10  3  0];[0.16666666666666666, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25];[5, 7, 9, 10];4;2159;[ 1  5  6  0  3  2  4  7  8  9 10 11 12];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[5, 7, 9, 10];4;2209;[ 1  5  6  0  3  2  4  7  8  9 10 11 12];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[6, 7, 9, 10];4;2259;[ 6  7  1  2  5  3  9  0  4  8 10 11 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25]
32066;13;13;[12, 11];2;4158;[ 0  1  2  3  4  6  7  8 12  9 10 11  5];[0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[12, 11];2;4208;[ 0  2  3  1  4  6  7  8 12  9 10 11  5];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[12, 11];2;8355;[ 0  4  2  1  3  6 12  9  7  5 10  8 11];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[11, 12];2;721;[ 0  4  2  1  3  6 11  9 12  5  7  8 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
32067;13;13;[10, 12];2;8255;[ 3  2  5  4  7 11  0  1  6  8  9 10 12];[0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25, 0.2];[10, 12];2;8305;[ 3  2  6  4  5  7 11  0  1  8  9 10 12];[0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.2, 0.2, 0.25, 0.2];[12, 10];2;2209;[ 2 12  6  3  5  4  7  1 11  8 10  0  9];[0.2, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25, 0.5];[12, 10];2;721;[ 2 12  5  3  6  4 10  1  7  0 11  8  9];[0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.5]
32068;13;13;[10, 11];2;4158;[ 3  2  6  1  0  4  5  7  8  9 10 11 12];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 11];2;4208;[ 3  2  6  1  0  4  5  7  8  9 10 11 12];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 11];2;8355;[ 3  2  6  5  7 12 10  8  4  0  1  9 11];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[10, 11];2;8405;[ 3  2  6  5  7 12 10  8  4  0  1  9 11];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333]
32069;13;13;[9, 10];2;2109;[ 3  2  5  1  0  4  6  7  8  9 10 12 11];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25];[10, 9];2;2159;[ 3  2  5 10 12  4  0  1  7  6  9  8 11];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333];[10, 9];2;2209;[ 1  2  3  5 12 10  0  4  7  6  9  8 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[10, 9];2;2259;[ 1  2  3  5 12 10  0  4  7  6  9  8 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333]
32070;13;13;[10, 11, 12];3;4158;[ 1  6  5  4  9  3  0  2  7 10 11 12  8];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25];[10, 11, 12];3;4208;[ 1  6  5  4  9  3  0  2  7 10 11 12  8];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25];[10, 11, 12];3;8355;[ 0  1  3  4  6  5 10  9  7  2  8 11 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[10, 11, 12];3;2259;[ 6 10  3  0  5  4  9  1 11 12  7  2  8];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
32071;13;13;[7, 9, 8];3;2109;[ 0  1  2  7 10 12  9  3 11  8  6  5  4];[0.25, 0.25, 0.25, 0.2, 0.16666666666666666, 0.16666666666666666, 0.2, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25];[1, 6, 9, 12];4;2159;[ 0  1  2  4  6  5  7  9 11 10 12  3  8];[0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25];[1, 6, 9, 12];4;2209;[ 1  4  6 11  3  2  5  0 10  9 12  7  8];[0.25, 1.0, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25];[1, 6, 9, 12];4;2259;[ 1  4  6 11  3  2  5  0 10  9 12  7  8];[0.25, 1.0, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25]
32072;13;13;[9, 8];2;8255;[ 2  5  7  9 12 11 10  0  1  6  4  3  8];[0.2, 0.2, 0.25, 0.16666666666666666, 0.2, 0.25, 0.2, 0.25, 0.16666666666666666, 0.25, 0.25, 0.25, 0.25];[9, 8];2;364;[ 0  1  2  4  7  5  9  8 12 11 10  3  6];[0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[8, 9];2;2209;[ 2 10 12  0  7  5  1  4 11  8  9  3  6];[0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[9, 8];2;4308;[ 2  5 10  9 12  6  1  0 11  7  4  8  3];[0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
32073;13;13;[11, 9, 12];3;4158;[ 0  1  2  3  5  6  7  8 11  9 12  4 10];[0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25];[10, 11];2;8305;[ 3  7  6  0  2  1  5  8 12  9 10 11  4];[0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 11];2;8355;[ 3  7  6  0  2  1  5  8 12  9 10 11  4];[0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 11];2;4308;[ 3  4  6  7  2  1  0  5  8  9 10 11 12];[0.25, 0.25, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25]
32074;13;13;[10, 11];2;8255;[ 0  1  2  3  4  7 10  9 12  5  6  8 11];[0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25];[10, 11];2;8305;[ 1  2  3  7  6 12  4  0 10  9  5  8 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.3333333333333333];[11, 10];2;2209;[ 1  2  3  7  6 12  4  0 11  8 10  9  5];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[11, 9];2;2259;[ 3  4 11  2  6  5  7  1 12  0  9  8 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333]
32075;13;13;[7, 11];2;4158;[ 0  2  3  4  7 11  6  1 10  9  8  5 12];[0.25, 0.2, 0.25, 0.25, 0.25, 0.14285714285714285, 0.2, 0.25, 0.16666666666666666, 0.2, 0.2, 0.25, 0.14285714285714285];[9, 11];2;2159;[ 9  8  3  7  6  1  2  0  4  5 11 12 10];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.2, 0.25, 0.25];[9, 11];2;220;[ 9  8  3  7  6 11  4  2  5  0  1 12 10];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.2, 0.3333333333333333, 0.25];[9, 11];2;721;[ 3  2  9  8  7 11  6  4  5  0  1 12 10];[0.25, 0.25, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.2, 0.3333333333333333, 0.25]
32076;13;13;[0, 12, 6, 10];4;4158;[ 0  2  3  9 11 12  7  4  5  1  6 10  8];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.16666666666666666, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333];[7, 12, 6, 10];4;4208;[ 2  7  5  4  0  3 11  9 12  6 10  1  8];[0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[7, 12, 6, 10];4;8355;[ 2  7  5  4  0  3 11  9 12  6 10  8  1];[0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[7, 12, 6, 10];4;8405;[ 2  7  5  4  3  1  0  8 11  9 12  6 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
32077;13;13;[6, 8, 11, 9];4;1084;[ 6 12  3  0  7 10  8  1 11  9  2  5  4];[0.25, 0.25, 0.2, 0.25, 0.2, 0.2, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5];[6, 9, 2, 11];4;8305;[ 6 12  9  3 10  2  1  0  7  5  4  8 11];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5];[6, 1, 9, 11];4;8355;[ 3  6 12  1  2  4  5  0  7  8 10  9 11];[0.25, 0.25, 0.25, 1.0, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5];[6, 1, 9, 11];4;8405;[ 3  6 12  1  2  4  5  0  7  8 10  9 11];[0.25, 0.25, 0.25, 1.0, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5]
32078;13;13;[10, 9, 11];3;8255;[ 0  2  3  4  7  5 12 10  6  1  9  8 11];[0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25];[11, 10, 9];3;4208;[ 2  4 11  1  3  5  6  0  7 10 12  9  8];[0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.3333333333333333, 0.25];[11, 9, 10];3;4258;[ 3  5  4  2 11  9  0  1  7  6  8 10 12];[0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[11, 9, 10];3;4308;[ 3  5  4  2 11  9  0  1  7  6  8 10 12];[0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25]
32079;13;13;[6, 5, 2, 1];4;8255;[ 6  9  5  3 10 11  2  4 12  8  7  0  1];[0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25];[6, 1, 5, 2];4;364;[ 6  9  3  1  5  4  7  2 11 10 12  8  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25];[6, 9, 4, 2, 1];5;414;[ 6  9 11  0  3  4  2  1  7  5  8 10 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.25, 0.5, 0.25];[6, 9, 4, 2, 1];5;464;[ 6  9 11  0  3  4  2  1  7  5 10  8 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.25]
32080;14;14;[12, 10];2;571;[ 1  2  4  9 12 13 11  0 10  8  7  3  6  5];[0.2, 0.25, 0.25, 0.16666666666666666, 0.25, 0.16666666666666666, 0.16666666666666666, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25];[12, 10];2;4208;[ 4 11 12  0  5  9  2  1 10 13  8  7  6  3];[0.25, 0.25, 0.25, 0.16666666666666666, 0.3333333333333333, 0.25, 0.16666666666666666, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[12, 10];2;8355;[ 2  4  5  9 12 13 11  0 10  8  1  3  7  6];[0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[12, 10];2;1234;[ 2  6  5  4  7 13 11  9 12 10  0  1  8  3];[0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
32081;14;14;[7, 12, 11, 13];4;8255;[ 3  7  6  4 12 10  9 11  5  0  1  2 13  8];[0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2];[7, 12, 11, 13];4;16498;[ 3  7  6  4 12 10  9 11  5  0  1  2  8 13];[0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2];[7, 12, 11, 13];4;16548;[ 3  7  6  4 12 10  1  2 11  9  5  0  8 13];[0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2];[7, 12, 11, 13];4;16598;[ 3  7  6  4 12 10  2  1  5  0  9  8 11 13];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25]
32082;14;14;[10, 11];2;4158;[ 1  2  3  4  7  6  9  8 12 13 10 11  5  0];[0.16666666666666666, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 11];2;4208;[ 3  4  5  0  2  1  6  7  8  9 10 11 12 13];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 11];2;4258;[ 3  4  5  0  2  1  6  7  8  9 10 11 12 13];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 11];2;8405;[ 3  4  7 13  5  2  0  1  6  8 10  9 11 12];[0.25, 0.25, 0.25, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5]
32083;14;14;[10, 12];2;8255;[ 0  5 13 10  4  9  3  2  7  6  1 11 12  8];[0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.2, 0.16666666666666666, 0.25, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333];[10, 12];2;8305;[ 0  7  5  4 10 13 11  2  3  9  6  1 12  8];[0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.16666666666666666, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333];[11, 12];2;16548;[13  6  4  0  7 11  9  5 10  2  3  1  8 12];[0.3333333333333333, 0.2, 0.25, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 1.0];[11, 12];2;16598;[13  6  4  0  7 11  9  5 10  2  3  1  8 12];[0.3333333333333333, 0.2, 0.25, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 1.0]
32084;14;14;[11, 10];2;185;[ 0  2  3  5  6 11 10  8 12  7  1  4  9 13];[0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2];[11, 10];2;235;[ 0  2  3  5  6 11 10  8 12  7  1  4  9 13];[0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2];[10, 11];2;4258;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2];[10, 11];2;4308;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2]
32085;14;14;[1, 10, 11, 12];4;8255;[ 0  1 13  6 10  4  5  2 11 12  9  8  7  3];[0.3333333333333333, 0.3333333333333333, 0.2, 0.16666666666666666, 0.25, 0.2, 0.25, 0.16666666666666666, 0.2, 0.2, 0.25, 0.2, 0.2, 0.3333333333333333];[4, 9, 11, 12];4;16498;[ 7  4  0  1  5  3  9  8 13  2  6 10 11 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.2, 0.3333333333333333];[4, 10, 12, 11];4;16548;[ 7  4 10  8  5  3  0  1 13  6  9 12  2 11];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.2, 0.3333333333333333, 0.3333333333333333];[1, 10, 12, 11];4;16598;[ 1  4  7  8 10  3  5  0 13  6  9 12  2 11];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.2, 0.3333333333333333, 0.3333333333333333]
32086;14;14;[12, 11, 8, 9];4;16448;[ 3  2  5  4  6 13 12 10 11  0  1  8  9  7];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[12, 11, 8, 9];4;16498;[ 0  1  2  3  4  5  6 10 13 12 11  8  9  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[12, 11, 8, 9];4;16548;[ 0  1  2  3  4  5  6 10 13 12 11  8  9  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[12, 7, 11, 9];4;16598;[ 0  1  2  3  4  5  6 10 13 12  7  8 11  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
32087;14;14;[10, 1, 12, 11];4;1084;[ 6  8 10  1  7  9  4  2 12 11  3  5  0 13];[0.16666666666666666, 0.25, 0.25, 0.2, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.16666666666666666];[9, 12, 10, 11];4;2159;[ 3  6  9  8 12 10  1  0 11  7  4  2  5 13];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2];[9, 12, 10, 11];4;2209;[ 3  6  9  8 12 10  1  0 11  7  4  2 13  5];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[11, 10, 9, 12];4;721;[ 3  6  5  4 11 10  9  8 12 13  1  2  7  0];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
32088;14;14;[10, 8, 9];3;120;[ 1  2 13 10  8  9  5  4 11 12  7  6  3  0];[0.125, 0.5, 0.5, 0.16666666666666666, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5];[10, 8, 9];3;170;[ 1  2 13 10  8  9  5  0  7  6  4  3 11 12];[0.25, 0.5, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5];[10, 8, 9];3;220;[ 1  2 13 10  8  9  5  0  7  6  4  3 11 12];[0.25, 0.5, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5];[10, 8, 9];3;270;[ 1  2 13 10  8  9  5  0  7  6  4  3 11 12];[0.25, 0.5, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5]
32089;14;14;[11, 13];2;571;[ 5  7  4  9  2 11  8  0 13 12  1  3  6 10];[0.2, 0.16666666666666666, 0.2, 0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0.25, 0.2, 0.25, 0.16666666666666666, 0.2, 0.2, 0.2];[11, 13];2;16498;[ 0  1  3  4  7  5  9  8 11 12  6  2 10 13];[0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2];[11, 13];2;16548;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[11, 13];2;16598;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25]
32090;14;14;[5, 6, 11, 12];4;8255;[ 0  1  5  4  6  7  9  8 10  3  2 11 12 13];[0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.16666666666666666];[6, 5, 11, 12];4;8305;[ 3  6  1  0  2  4  5  7  8  9 10 11 12 13];[0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[6, 5, 11, 12];4;8355;[ 3  6  1  0  2  4  5  7  8  9 10 11 12 13];[0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[6, 5, 11, 12];4;8405;[ 3  6  1  0  2  4  5  7  8  9 10 11 12 13];[0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25]
32091;14;14;[3, 13, 11, 12];4;16448;[ 3  4  7 13  2  1  5  0  6  8 10  9 11 12];[0.2, 0.2, 0.2, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0.25];[3, 13, 11, 12];4;16498;[ 3  6  5  4  7 10 13  2  1  0  9  8 11 12];[0.2, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.16666666666666666, 0.25];[6, 7, 13, 12];4;285;[ 3  6  5  4  7 13 12 10  1  0  2  8 11  9];[0.2, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25];[6, 7, 13, 12];4;1234;[ 0  2  3  4  6  5  7 10 13 12  1  8 11  9];[0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25]
32092;14;14;[8, 10];2;120;[ 3  2  6  8 12 10  9  1  7  5  4  0 11 13];[0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.16666666666666666, 0.25, 0.25, 0.25, 0.16666666666666666, 0.25, 0.16666666666666666];[10, 8];2;4208;[ 1 11 12  0  5  6  2  3 10  7  9  8  4 13];[0.25, 0.3333333333333333, 0.25, 0.25, 0.16666666666666666, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666];[10, 8];2;4258;[ 1 11 12  0  5  6  2  3 10  7  9  8 13  4];[0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[10, 8];2;721;[ 1  7 10 11 12  3  2  0  8  6  5  9 13  4];[0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25]
32093;14;14;[10, 9, 8];3;16448;[ 0  1 12 10  4  6  2  3 13  7 11  9  5  8];[0.25, 0.25, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666, 0.2, 0.25, 0.2, 0.25, 0.2];[9, 10, 8];3;4208;[ 1  3  4  9 12 10  0  2  7  6  5  8 11 13];[0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.2, 0.2, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.2];[10, 9, 8];3;414;[ 1  2  3  4 11 10  9  8 12  0  5  6  7 13];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2];[10, 9, 8];3;464;[ 1  2  3  4 11 10  9  8 12  0  5  6  7 13];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2]
32094;14;14;[13, 12];2;571;[ 1  3  5  4 10 13  8  6 12 11  0  2  7  9];[0.2, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.16666666666666666, 0.25, 0.16666666666666666, 0.25, 0.2, 0.2, 0.25];[13, 12];2;16498;[ 1  3  5  0  4 13 10  8 12 11  6  2  7  9];[0.25, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.16666666666666666, 0.25, 0.16666666666666666, 0.25, 0.2, 0.2, 0.25];[13, 11];2;8355;[ 1  3  5  0  4 13 10  8  7  6  2  9 11 12];[0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.2, 0.25, 0.2, 0.2, 0.25];[13, 11];2;8405;[ 1  2  3  5 10  0  8  4 13  6  7  9 11 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.2, 0.3333333333333333, 0.2, 0.2, 0.25]
32096;14;14;[9, 8, 10];3;571;[ 2  5  9  8 12 13  7  3 10  4  1  0  6 11];[0.2, 0.2, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.16666666666666666, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333];[9, 8, 10];3;16498;[ 0  2  5 13 12 11  9  8  3  7  1  4  6 10];[0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 8, 10];3;16548;[ 0  2  5 13 12 11  9  8  3  7  4  1  6 10];[0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 8, 10];3;16598;[ 0  2  5 13 12 11  9  8  3  7  4  1  6 10];[0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
32097;14;14;[11, 10, 12];3;8255;[ 0  1  3  4  6  5 13 11  7  2 10  9 12  8];[0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.16666666666666666, 0.2, 0.2, 0.25, 0.2, 0.25];[11, 10, 12];3;4208;[ 0  1  2  3  4  5  6 11 13 10 12  7  9  8];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.16666666666666666, 0.2, 0.25, 0.25, 0.25, 0.25];[11, 10, 12];3;4258;[ 0  1  2  3  4  5  6 11 13 10 12  7  8  9];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25];[10, 11, 12];3;4308;[ 0  1  2  3  4  5  6  7  8 10 11 12 13  9];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25]
32098;14;14;[13, 12];2;8255;[ 0  1  2  3  4  6  7 11 13 10 12  5  8  9];[0.2, 0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666, 0.16666666666666666, 0.2, 0.2, 0.2, 0.2];[12, 13];2;16498;[ 5 10  3  0 12 13  9  1  7  6  4  2 11  8];[0.25, 0.25, 0.2, 0.25, 0.2, 0.5, 0.2, 0.2, 0.2, 0.25, 0.5, 0.2, 0.25, 0.25];[12, 13];2;8355;[ 5 10 11  4 12  3  0  1  8  6  2  9 13  7];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.2, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25];[12, 13];2;16598;[ 5 10  9  4 12 11  0  1  7  6  2  3  8 13];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25]
32099;14;14;[12, 11, 13];3;16448;[ 6  4  9  0  2 12 10  1  7  5  3  8 11 13];[0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.25, 0.2, 0.25, 0.2];[12, 11, 13];3;16498;[ 6  4  9  0  5  2  7  1 12 10  3  8 11 13];[0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.2, 0.25, 0.2];[12, 11, 13];3;16548;[ 0  4  6  9 12  2  5  1 10  7  8  3 11 13];[0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.2];[11, 12, 13];3;16598;[ 0  3  6  4 11 12  9  2  7  5  1  8 10 13];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2]


==> results/metadrive_mixed_combined_responsibility_distance_results_euclidean.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
32000;10;10;[8, 7];2;61;[8 2 7 3 6 1 5 4 9 0];[0, 0.8412053444154777, 0.8775690402823263, 0.8550261659097703, 0.8094851987864863, 0.8222219538638154, 0.8412053444154777, 0.8775690402823263, 1, 0.8094851987864863];[8, 7];2;106;[8 7 6 4 5 2 1 3 0 9];[0.7834472540894747, 0.8407141571235756, 0.8572685293806673, 0.7890653353494409, 0.8949401587359231, 0.8777972382700859, 0.8949401587359231, 0.9406134861151756, 1, 0];[8, 7];2;156;[8 7 6 4 5 3 2 0 1 9];[0.8448677089296953, 0.8407141571235756, 0.8572685293806673, 0.8736559940007217, 0.8949401587359231, 0.8777972382700859, 0.8949401587359231, 0.9406134861151756, 1, 0.7933406785062447];[8, 7];2;206;[8 7 0 4 6 5 3 2 1 9];[0.8998929126425911, 0.8407141571235756, 0.8572685293806673, 0.8736559940007217, 0.8949401587359231, 0.8777972382700859, 0.8949401587359231, 0.9406134861151756, 1, 0.7933406785062447]
32001;10;10;[7, 6, 8, 4];4;571;[7 6 9 8 3 0 1 5 4 2];[0.879639152720198, 0.8568052905372818, 0.8192893102512666, 0.8860137991947632, 0.8335467757163095, 0.8439235477732702, 0.896120622217547, 1, 0.896120622217547, 0.896120622217547];[7, 8, 5, 0, 6];5;170;[7 8 5 0 3 6 9 1 2 4];[0.8649644765371574, 0.840112341862724, 0.8302230641661363, 0.8649644765371574, 0.7451063015607973, 0.8649644765371574, 0.8439235477732702, 1, 0.9267411707008396, 0.8439235477732702];[7, 8, 6, 4];4;671;[7 8 5 1 6 2 3 9 4 0];[0.7446509791519074, 0.840112341862724, 0.8302230641661363, 0.8293858815970166, 0.7446509791519074, 0.9145453477211596, 0.840112341862724, 1, 0.9325954116146589, 0.8179600359244089];[7, 8, 6, 4];4;1234;[7 8 5 0 9 1 3 6 2 4];[0.9037850509283352, 0.8781876485322292, 0.8302230641661363, 0.8781876485322292, 0, 0.9145453477211596, 0.840112341862724, 1, 0.9325954116146589, 0.8879692916225551]
32002;10;10;[7, 2, 4, 6, 9];5;1084;[7 1 3 0 2 4 5 6 8 9];[0, 0.705560618601542, 0, 0.705560618601542, 0, 0, 0, 1, 0, 0];[7, 6, 9, 8, 4];5;621;[7 6 9 8 3 2 0 1 4 5];[0, 0, 0, 0, 0, 0, 0.8270226151533671, 1, 0.8204013112184149, 0.8270226151533671];[7, 9, 2, 4, 6];5;671;[7 9 2 0 3 4 5 1 6 8];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0.8553681838777341];[7, 2, 9, 4, 6];5;721;[7 2 9 1 3 4 5 0 6 8];[0, 0, 0.8818540409319695, 0, 0, 0, 0, 1, 0, 0.8818540409319695]
32003;10;10;[5, 0, 4, 6];4;185;[5 0 3 1 2 4 6 7 8 9];[0.7995739972026061, 0, 0, 0.7731023222202883, 0, 1, 0, 0, 0, 0];[5, 0, 4, 6];4;235;[5 0 4 1 3 2 6 7 8 9];[0.8381838218577233, 0, 0, 0, 0.8381838218577233, 1, 0, 0, 0, 0];[5, 0, 4, 6];4;285;[5 0 4 1 3 2 6 7 8 9];[0.8381838218577233, 0, 0, 0, 0.8381838218577233, 1, 0, 0, 0, 0];[5, 0, 4, 6];4;335;[5 0 4 1 3 2 6 7 8 9];[0.8381838218577233, 0, 0, 0, 0.8381838218577233, 1, 0, 0, 0, 0]
32004;10;10;[9, 7, 3, 8];4;87;[9 1 7 3 8 2 0 4 6 5];[0, 0.9003191611956481, 0.858730787271097, 0.8963529676146097, 0, 0, 0, 0.8963529676146097, 0.8631553821618514, 1];[9, 8, 3, 7];4;137;[9 1 8 3 7 2 0 4 6 5];[0, 0.9003191611956481, 0.872740347459541, 0.8963529676146097, 0, 0, 0, 0.8963529676146097, 0.8979216227840253, 1];[9, 8, 3, 7];4;187;[9 1 8 3 7 2 0 4 6 5];[0, 0.9003191611956481, 0.8792746755342508, 0.8963529676146097, 0, 0, 0, 0.8963529676146097, 0.8979216227840253, 1];[9, 8, 3, 7];4;237;[9 1 8 3 7 4 2 0 6 5];[0, 0.9003191611956481, 0, 0.8963529676146097, 0, 0, 0, 0.8963529676146097, 0.8979216227840253, 1]
32005;10;10;[8, 7, 9];3;61;[8 7 9 4 5 2 1 3 6 0];[0, 0.7982531346679224, 0.8345896036737901, 0.7982531346679224, 0.8614609897012613, 0.8535432521636505, 0, 0.8776541837078241, 1, 0.8614609897012613];[8, 7, 9];3;170;[8 7 4 1 6 9 2 5 3 0];[0, 0.8845757266559287, 0.8653479153261965, 0.7982531346679224, 0.8845757266559287, 0.8653479153261965, 0.8845757266559287, 0.9635553697287922, 1, 0.8819001590540492];[8, 7, 9];3;220;[8 7 4 1 6 9 2 5 3 0];[0, 0.8845757266559287, 0.8653479153261965, 0.7982531346679224, 0.8845757266559287, 0.8653479153261965, 0.8845757266559287, 0.9635553697287922, 1, 0.8819001590540492];[8, 7, 9];3;335;[8 7 6 2 5 4 9 1 3 0];[0, 0.8359006051575097, 0.8653479153261965, 0.7982531346679224, 0.8614609897012613, 0.8653479153261965, 0.8958039760866688, 0.9635553697287922, 1, 0.8614609897012613]
32006;10;10;[9, 8];2;61;[9 7 8 0 3 4 2 1 6 5];[0, 0, 0, 0, 0, 0, 0, 0.8412671438125797, 0.8412671438125797, 1];[9, 8];2;137;[9 6 5 7 8 2 3 0 4 1];[0, 0, 0, 0, 0, 0.8513855294269181, 0.8513855294269181, 0.8412671438125797, 0.8412671438125797, 1];[9, 8];2;187;[9 6 5 7 8 2 1 0 4 3];[0.8110517957748232, 0.8110517957748232, 0.8110517957748232, 0, 0, 0.8513855294269181, 0.8513855294269181, 0.8412671438125797, 0.8412671438125797, 1];[9, 8];2;237;[9 6 5 7 8 2 1 0 4 3];[0.8110517957748232, 0.8110517957748232, 0.8110517957748232, 0, 0, 0.8513855294269181, 0.8513855294269181, 0.8412671438125797, 0.8412671438125797, 1]
32007;10;10;[8, 6, 9];3;1084;[8 6 2 0 3 4 5 1 7 9];[0, 0, 0, 0, 0, 0, 0.8893795938955397, 0, 1, 0];[8, 6, 9];3;1134;[8 6 2 0 3 4 5 1 7 9];[0, 0, 0, 0, 0, 0, 0.8893795938955397, 0, 1, 0];[8, 6, 9];3;187;[8 6 5 4 9 3 2 1 7 0];[0, 0, 0, 0.8105404250068243, 0.8222230955946104, 0.8222230955946104, 0.8980301403852893, 0, 1, 0.8222230955946104];[8, 6, 9];3;1234;[8 6 2 0 3 4 5 1 7 9];[0, 0, 0, 0, 0, 0, 0.8980301403852893, 0, 1, 0]
32008;10;10;[7, 6];2;61;[7 0 6 9 8 2 4 5 1 3];[0.8017124010726606, 0.7606125173217272, 0.786805504052521, 0, 0.786805504052521, 0.780472279439737, 0.8017124010726606, 1, 0.7968701900910437, 0.8017124010726606];[7, 6];2;111;[7 0 6 9 8 2 4 5 1 3];[0.8017124010726606, 0.7606125173217272, 0.786805504052521, 0, 0.786805504052521, 0.780472279439737, 0.8017124010726606, 1, 0.7968701900910437, 0.8017124010726606];[7, 6];2;156;[7 6 9 8 2 4 5 3 1 0];[0, 0, 0.786805504052521, 0, 0.786805504052521, 0.780472279439737, 0.8185927971172196, 1, 0.7968701900910437, 0.8185927971172196];[7, 6];2;206;[7 6 9 8 2 4 5 3 1 0];[0, 0, 0.786805504052521, 0, 0.786805504052521, 0.780472279439737, 0.8185927971172196, 1, 0.7968701900910437, 0.8185927971172196]
32009;10;10;[5, 4];2;120;[5 0 2 1 3 4 6 7 8 9];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[5, 4];2;170;[5 0 2 1 3 4 6 7 8 9];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[5, 4];2;220;[5 0 2 1 3 4 6 7 8 9];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[5, 4];2;270;[5 0 2 1 3 4 6 7 8 9];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0]
32010;10;10;[8, 9, 7];3;571;[8 1 9 3 4 5 2 0 7 6];[0, 0.7187817677640688, 0, 0.7187817677640688, 0.7173308592110853, 0, 0, 0, 1, 0.7187817677640688];[8, 7, 9];3;170;[8 1 4 2 7 9 3 0 6 5];[0.8081019536249814, 0.890435081657942, 0.890435081657942, 0.8081019536249814, 0.890435081657942, 0, 0, 0.8679780518271669, 1, 0.8611992628839139];[8, 9, 7];3;220;[8 1 4 2 9 7 6 0 3 5];[0.8081019536249814, 0.890435081657942, 0.890435081657942, 0.8081019536249814, 0.890435081657942, 0, 0.8670943601915719, 0.8679780518271669, 1, 0.8854140944030605];[8, 9, 7];3;721;[8 4 9 0 3 5 2 1 7 6];[0, 0, 0, 0, 0.9197523274550884, 0, 0, 0, 1, 0.8854140944030605]
32011;10;10;[9, 8, 7, 4];4;1084;[9 5 8 2 7 1 3 0 6 4];[0, 0.7354091716694678, 0.8783344299565377, 0.7354091716694678, 0, 0.8871213727072359, 0, 0.8096010527396313, 0.8871213727072359, 1];[9, 7, 8, 4];4;1134;[9 7 8 5 2 1 3 0 6 4];[0, 0, 0.8783344299565377, 0, 0, 0.8871213727072359, 0, 0.9293489116062219, 0.9164282019113799, 1];[9, 7, 8, 4];4;1184;[9 7 8 5 2 1 3 0 6 4];[0, 0.8525164233914024, 0.8783344299565377, 0, 0, 0.8871213727072359, 0, 0.9011188579204861, 0.8871213727072359, 1];[9, 8, 7, 4];4;270;[9 8 7 0 3 4 2 1 6 5];[0, 0, 0, 0, 0, 0, 0, 0.9011188579204861, 0.9203014682306322, 1]
32012;10;10;[7, 6, 5];3;185;[7 1 6 8 2 3 5 0 4 9];[0, 0.8719921019334507, 0.8021252049856243, 0, 0, 0, 0.8719921019334507, 1, 0.8340093976852371, 0];[7, 6, 5];3;364;[7 1 6 8 4 3 2 5 0 9];[0, 0.8719921019334507, 0.815868559486374, 0.815868559486374, 0.815868559486374, 0.7990837650464232, 0.8719921019334507, 1, 0.8340093976852371, 0];[7, 6, 5];3;671;[7 1 6 9 8 3 4 2 5 0];[0, 0.8719921019334507, 0.815868559486374, 0.815868559486374, 0.815868559486374, 0.7990837650464232, 0.8719921019334507, 1, 0.8340093976852371, 0.8570082640210968];[7, 6, 5];3;721;[7 1 6 9 8 3 4 2 5 0];[0, 0.8719921019334507, 0.815868559486374, 0.815868559486374, 0.815868559486374, 0.7990837650464232, 0.8719921019334507, 1, 0.8340093976852371, 0.8570082640210968]
32013;10;10;[9, 7, 8];3;120;[9 7 3 0 4 8 2 1 6 5];[0.8994781685330223, 0, 0, 0.9180253329890296, 0.8834675223478322, 0, 0, 0.9703772426158362, 0.8511743301624668, 1];[9, 7, 8];3;111;[9 7 8 0 3 4 2 1 6 5];[0, 0, 0, 0, 0, 0, 0, 0.9703772426158362, 0.920626596451057, 1];[9, 7, 8];3;161;[9 7 8 0 3 4 2 1 6 5];[0, 0, 0, 0, 0, 0, 0, 0.9703772426158362, 0.9473292131680023, 1];[9, 7, 8];3;211;[9 7 8 0 3 4 2 1 6 5];[0, 0, 0, 0, 0, 0, 0, 0.9703772426158362, 0.9473292131680023, 1]
32014;10;10;[6, 5, 7];3;571;[6 1 9 2 3 4 5 0 7 8];[0, 0.8404108642648287, 0, 0, 0, 0, 1, 0, 0, 0.8404108642648287];[6, 5, 7];3;621;[6 1 9 2 3 4 5 0 7 8];[0, 0.8404108642648287, 0, 0, 0, 0, 1, 0, 0, 0.8404108642648287];[6, 5, 7];3;671;[6 1 9 2 3 4 5 0 7 8];[0, 0.8404108642648287, 0, 0, 0, 0, 1, 0, 0, 0.8404108642648287];[6, 5, 7];3;721;[6 1 9 2 3 4 5 0 7 8];[0, 0.8404108642648287, 0, 0, 0, 0, 1, 0, 0, 0.8404108642648287]
32015;10;10;[7, 6];2;314;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 6];2;364;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 6];2;414;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 6];2;464;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
32016;10;10;[8, 2, 6, 7, 9];5;1084;[8 0 2 1 4 5 6 3 7 9];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[8, 2, 6, 7, 9];5;1134;[8 0 2 1 4 5 6 3 7 9];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[8, 2, 6, 7, 9];5;1184;[8 0 2 1 4 5 6 3 7 9];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[8, 2, 6, 7, 9];5;1234;[8 0 2 1 4 5 6 3 7 9];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0]
32017;10;10;[6, 2, 3, 4, 8];5;1084;[6 9 2 0 3 4 5 1 7 8];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0.9094376836075594];[6, 2, 3, 4, 8];5;1134;[6 9 2 0 3 4 5 1 7 8];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0.9094376836075594];[6, 2, 3, 4, 8];5;1184;[6 9 2 0 3 4 5 1 7 8];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0.9094376836075594];[6, 2, 3, 4, 8];5;1234;[6 9 2 0 3 4 5 1 7 8];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0.9094376836075594]
32018;10;10;[8, 0, 7, 9];4;1084;[8 0 2 1 4 5 6 3 7 9];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[8, 0, 7, 9];4;1134;[8 0 2 1 4 5 6 3 7 9];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[8, 0, 7, 9];4;1184;[8 0 2 1 4 5 6 3 7 9];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[8, 0, 7, 9];4;1234;[8 0 2 1 4 5 6 3 7 9];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0]
32019;10;10;[7, 6];2;70;[7 3 4 6 8 5 0 2 1 9];[0, 0, 0, 0.780224209902085, 0.780224209902085, 0.7789125764508709, 0.780224209902085, 1, 0.780224209902085, 0];[7, 6];2;120;[7 3 4 6 8 5 0 2 1 9];[0, 0, 0, 0.780224209902085, 0.780224209902085, 0.7789125764508709, 0.780224209902085, 1, 0.780224209902085, 0];[7, 6];2;156;[7 6 8 0 3 2 5 1 4 9];[0, 0, 0, 0, 0, 0, 0.816462901764208, 1, 0.816462901764208, 0];[7, 6];2;206;[7 6 8 2 4 0 9 3 5 1];[0.7658298622521893, 0, 0.771834317932771, 0.7658298622521893, 0.771834317932771, 0, 0.816462901764208, 1, 0.816462901764208, 0.7658298622521893]
32020;11;11;[7, 5, 8, 9];4;1084;[ 7  0  2  1  3  4  5  6  8  9 10];[0.8414018330802305, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 8, 5, 9];4;1134;[ 7  4  6  8  0  3  1  2  5  9 10];[0.8103557940583206, 0, 0, 0, 0.8220560461517031, 0, 0.8220560461517031, 1, 0.8220560461517031, 0, 0];[7, 8, 5, 9];4;1184;[ 7  4  8  1  3  2  5  0  6  9 10];[0, 0.7987759298550762, 0.7987759298550762, 0.7987759298550762, 0.844682915847843, 0, 0, 1, 0.844682915847843, 0, 0];[7, 8, 5, 9];4;1234;[ 7  8  2  0  3  4  5  1  6  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0.9070654523342463, 0, 0]
32021;11;11;[9, 7, 8];3;1084;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[9, 7, 8];3;1134;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[9, 8, 7];3;671;[ 9  1  8  5  3  4  2  0  7  6 10];[0, 0.8247836707317002, 0, 0, 0, 0.8247836707317002, 0, 0, 0.8247836707317002, 1, 0];[9, 8, 7];3;721;[ 9  1  8  5  3  4  2  0  7  6 10];[0, 0.8247836707317002, 0, 0, 0, 0.8247836707317002, 0, 0, 0.8247836707317002, 1, 0]
32022;11;11;[5, 3, 4];3;120;[ 5  0  2  1  3  4  6  7  8  9 10];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[5, 3, 4];3;170;[ 5  0  2  1  3  4  6  7  8  9 10];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[5, 3, 4];3;220;[ 5  0  2  1  3  4  6  7  8  9 10];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[5, 3, 4];3;270;[ 5  0  2  1  3  4  6  7  8  9 10];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0]
32023;11;11;[7, 1, 8, 2];4;571;[ 7  1  6  3  9  8 10  2  4  5  0];[0, 0.8099941318665689, 0, 0.8099941318665689, 0, 0, 0.8099941318665689, 1, 0.8099941318665689, 0.8099941318665689, 0.780944539815614];[7, 2, 8, 1];4;621;[ 7  2  6  8  3  1  9 10  4  5  0];[0, 0.780944539815614, 0.8624350384239613, 0.8321349716293684, 0, 0, 0.8624350384239613, 1, 0.859003119330918, 0.780944539815614, 0.780944539815614];[7, 2, 8, 1];4;671;[ 7  2  6  8 10  3  1  9  4  5  0];[0, 0.780944539815614, 0.8624350384239613, 0.8373273265708289, 0, 0, 0.8624350384239613, 1, 0.859003119330918, 0.780944539815614, 0.8544835984556696];[7, 2, 8, 1];4;721;[ 7  2  6  8 10  3  1  9  4  5  0];[0, 0.780944539815614, 0.8624350384239613, 0.8373273265708289, 0, 0, 0.8624350384239613, 1, 0.859003119330918, 0.780944539815614, 0.8544835984556696]
32024;11;11;[10, 9, 5, 7, 6];5;1084;[10  3  9  5  4  1  2  0  7  6  8];[0, 0, 0, 0.8891679228726272, 0.8333461895380107, 0.8407918860195902, 0, 0, 0, 0.8891679228726272, 1];[10, 9, 5, 7, 6];5;1134;[10  3  9  0  4  5  1  2  7  6  8];[0, 0, 0, 0.8891679228726272, 0, 0, 0, 0, 0, 0.8891679228726272, 1];[10, 2, 9, 7, 6];5;1184;[10  2  9  0  4  5  1  3  7  6  8];[0, 0, 0.942451345255538, 0, 0, 0, 0, 0, 0, 0.942451345255538, 1];[10, 2, 9, 7, 6];5;1234;[10  2  9  0  4  5  1  3  7  6  8];[0, 0, 0.942451345255538, 0, 0, 0, 0, 0, 0, 0.942451345255538, 1]
32025;11;11;[7, 6];2;314;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 6];2;364;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 6];2;414;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 6];2;464;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0]
32026;11;11;[5, 2, 3, 4];4;120;[ 5  0  2  1  3  4  6  7  8  9 10];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[5, 2, 3, 4];4;170;[ 5  0  2  1  3  4  6  7  8  9 10];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[5, 2, 3, 4];4;220;[ 5  0  2  1  3  4  6  7  8  9 10];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[5, 2, 3, 4];4;270;[ 5  0  2  1  3  4  6  7  8  9 10];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0]
32027;11;11;[10, 7, 9];3;2109;[10  0  2  1  4  5  6  3  7  8  9];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[10, 7, 9];3;2159;[10  0  2  1  4  5  6  3  7  8  9];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[10, 9, 7];3;671;[10  8  9  0  4  1  2  3  7  6  5];[0, 0, 0, 0, 0, 0, 0, 0, 0.8493132278740753, 0.8493132278740753, 1];[10, 9, 7];3;721;[10  8  9  0  4  1  2  3  7  6  5];[0, 0, 0, 0, 0, 0, 0, 0, 0.8493132278740753, 0.8493132278740753, 1]
32028;11;11;[9, 5, 6];3;185;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[9, 5, 6];3;235;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[9, 5, 6];3;285;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[9, 5, 6];3;335;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0]
32029;11;11;[9, 8, 5];3;1084;[ 9  0  6  3  8  4  5 10  7  2  1];[0.8154751743231783, 0, 0, 0.8154751743231783, 0.8113459301488735, 0.7542050435423012, 0.8154751743231783, 0, 0.8154751743231783, 1, 0.7542050435423012];[9, 8, 7];3;2159;[ 9  0  6  3  8 10  2  1  4  7  5];[0.8154751743231783, 0.8126098430309975, 0.8126098430309975, 0.8154751743231783, 0.8113459301488735, 0.7686017716269223, 0.8154751743231783, 0.797014363283603, 0.8154751743231783, 1, 0.8126098430309975];[9, 8, 5];3;671;[ 9  0  8  1  2  3  6  4  5  7 10];[0.8425666906524045, 0.8425666906524045, 0.8243360684601568, 0.8154751743231783, 0.8151874933271276, 0.8151874933271276, 0.8154751743231783, 0.805128162144949, 0.8425666906524045, 1, 0.797014363283603];[9, 8, 5];3;335;[ 9  0  8  1  3  6  5  4  7  2 10];[0.8425666906524045, 0.8425666906524045, 0.8017188840919797, 0.8154751743231783, 0.8151874933271276, 0.8151874933271276, 0.8154751743231783, 0.805128162144949, 0.8425666906524045, 1, 0.773210626623151]
32030;11;11;[10, 9];2;61;[10  8  9  4  6  3  2  0  7  5  1];[0, 0, 0, 0.8254626470934773, 0.8360412040269634, 0, 0.8254626470934773, 0, 0.9361038427502293, 0.9361038427502293, 1];[10, 9];2;111;[10  8  9  3  4  2  1  0  7  6  5];[0, 0, 0, 0.90929809944778, 0.8360412040269634, 0, 0, 0, 0.9361038427502293, 0.9361038427502293, 1];[10, 9];2;161;[10  8  9  3  4  2  1  0  7  6  5];[0, 0, 0, 0.90929809944778, 0.8360412040269634, 0, 0, 0, 0.9361038427502293, 0.9361038427502293, 1];[10, 9];2;211;[10  8  9  3  4  2  1  0  7  6  5];[0, 0, 0, 0.9332616005224876, 0.8360412040269634, 0, 0, 0, 0.9361038427502293, 0.9361038427502293, 1]
32031;11;11;[8, 7, 9];3;1084;[ 8  6  4  7  3  2  1  0  5  9 10];[0, 0, 0, 0, 0.8765151882012416, 0, 0.8765151882012416, 0.8765151882012416, 1, 0, 0];[8, 7, 9];3;1134;[ 8  6  4  7  3  2  1  0  5  9 10];[0, 0, 0, 0, 0.8765151882012416, 0, 0.8765151882012416, 0.8765151882012416, 1, 0, 0];[8, 7, 9];3;1184;[ 8  6  4  7  3  2  1  0  5  9 10];[0, 0, 0, 0, 0.8765151882012416, 0, 0.8765151882012416, 0.8765151882012416, 1, 0, 0];[8, 7, 9];3;1234;[ 8  6  4  7  3  2  1  0  5  9 10];[0, 0, 0, 0, 0.8765151882012416, 0, 0.8765151882012416, 0.8765151882012416, 1, 0, 0]
32032;11;11;[8, 6];2;185;[ 8  0  2  1  4  5  6  3  7  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[8, 6];2;235;[ 8  0  2  1  4  5  6  3  7  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[8, 6];2;285;[ 8  0  2  1  4  5  6  3  7  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[8, 6];2;335;[ 8  0  2  1  4  5  6  3  7  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
32033;11;11;[8, 6, 4, 9, 7];5;2109;[ 8  3  0  2 10  6  4  1  9  5  7];[0.8824467591399316, 0.8210647840688109, 0.8414082425763952, 0.8848116009676372, 0.8210647840688109, 0, 0.8210647840688109, 0, 1, 0.8210647840688109, 0.8414082425763952];[8, 9, 4, 6, 7];5;2159;[ 8  9  3  0  2 10  4  1  6  5  7];[0.8824467591399316, 0.7924423456938516, 0.8414082425763952, 0.8848116009676372, 0.7924423456938516, 0, 0.7835644395872666, 0, 1, 0.9362419061911094, 0.8414082425763952];[8, 9, 4, 7, 6];5;1184;[ 8  9  3  0  4  5  1  2  7  6 10];[0.8824467591399316, 0, 0, 0.8848116009676372, 0, 0, 0, 0, 1, 0.9362419061911094, 0];[8, 9, 4, 7, 6];5;1234;[ 8  9  1  3  4  5  0  2  7  6 10];[0, 0.8875074857204127, 0, 0.8875074857204127, 0, 0, 0, 0, 1, 0.9362419061911094, 0]
32034;11;11;[7, 4];2;120;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 4];2;170;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 4];2;220;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 4];2;270;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0]
32035;11;11;[9, 10, 4, 3];4;120;[ 9  7 10  1  4  3  6  2  5  0  8];[0, 0.8277824927485742, 0.7547334887788572, 0.7855431650397566, 0.821311089032689, 0, 0.7855431650397566, 0.8474039711112384, 0, 1, 0.8474039711112384];[9, 4, 3, 10];4;621;[ 9  5  8  4  0  6  3  7 10  2  1];[0.8649272625989181, 0.8277824927485742, 0.8374078861599102, 0.849685252088517, 0.8884836991971392, 0.912056490472311, 0.8649272625989181, 0.8474039711112384, 0.912056490472311, 1, 0.8474039711112384];[9, 4, 10, 3];4;2209;[ 9  5  8  4  0  6  1  2 10  7  3];[0.8649272625989181, 0.8515305770103223, 0.8515305770103223, 0.849685252088517, 0.8884836991971392, 0.912056490472311, 0.8649272625989181, 0.8515305770103223, 0.912056490472311, 1, 0.8515305770103223];[9, 5, 4, 1, 10];5;270;[ 9  5  8  4  1 10  2  6  0  7  3];[0.8649272625989181, 0.8856338969973845, 0.8856338969973845, 0.849685252088517, 0.8884836991971392, 0.912056490472311, 0.8649272625989181, 0.8525824331767085, 0.912056490472311, 1, 0.8856338969973845]
32036;11;11;[8, 6];2;61;[ 8  0  6  4 10  2  5  7  1  3  9];[0.8622968651175558, 0.8027240649037211, 0.8585206725595927, 0, 0.8622968651175558, 0.8354147761806039, 0.8622968651175558, 0.8033532062494287, 1, 0, 0.8585206725595927];[8, 6];2;111;[ 8  1  6  4  0  2 10  3  5  9  7];[0.8622968651175558, 0.9007920260674173, 0.8585206725595927, 0.8527328677886877, 0.8622968651175558, 0.8527328677886877, 0.8692901607186256, 0.8033532062494287, 1, 0.8134735624470127, 0.8585206725595927];[8, 6];2;187;[ 8  1  3  0  6  4 10  2  5  9  7];[0.8622968651175558, 0.9007920260674173, 0.8585206725595927, 0.8925911265966789, 0.8622968651175558, 0.8527328677886877, 0.8622968651175558, 0.7928500704962288, 1, 0.8134735624470127, 0.8585206725595927];[8, 6];2;220;[ 8  5  4  6  9  1  0  2 10  3  7];[0.8622968651175558, 0.8633400976278693, 0.8585206725595927, 0.8527328677886877, 0.8737204290982534, 0.8737204290982534, 0.8737204290982534, 0.7928500704962288, 1, 0.8726026652108027, 0.8585206725595927]
32037;11;11;[10, 8];2;61;[10  0  8  1  9  4  2  3  7  6  5];[0.8345730125529348, 0.8345730125529348, 0, 0, 0, 0, 0, 0, 0.8345730125529348, 0.8241655226257549, 1];[10, 8];2;111;[10  1  8  7  0  9  3  2  6  5  4];[0.8345730125529348, 0.9417547646985269, 0, 0.7989162399960238, 0, 0, 0, 0.9417547646985269, 0.9417547646985269, 0.8241655226257549, 1];[10, 8];2;161;[10  1  8  7  0  9  5  3  2  4  6];[0.931215716967409, 0.9417547646985269, 0.7607110810752982, 0.7989162399960238, 0, 0.8158681195671752, 0, 0.9417547646985269, 0.9417547646985269, 0.8241655226257549, 1];[10, 8];2;211;[10  1  8  7  0  4  3  2  6  5  9];[0.931215716967409, 0.9417547646985269, 0, 0, 0, 0, 0, 0.9417547646985269, 0.9417547646985269, 0, 1]
32038;11;11;[8, 6, 9];3;1084;[ 8  0  2  1  4  5  6  3  7  9 10];[0.7554224198316922, 0, 0.7554224198316922, 0, 0, 0, 0, 0, 1, 0, 0];[8, 6, 9];3;1134;[ 8  0  2  1  4  5  6  3  7  9 10];[0.7554224198316922, 0, 0.7554224198316922, 0, 0, 0, 0, 0, 1, 0, 0];[8, 6, 9];3;1184;[ 8  0  2  1  4  5  6  3  7  9 10];[0.7554224198316922, 0, 0.7554224198316922, 0, 0, 0, 0, 0, 1, 0, 0];[8, 9, 6];3;1234;[ 8  0  2  3  9 10  4  1  7  6  5];[0.7554224198316922, 0, 0.7554224198316922, 0.7437852882034434, 0.7424837918669608, 0, 0, 0, 1, 0.7437852882034434, 0.7437852882034434]
32039;11;11;[10, 7];2;61;[10  9  7  8  2  3  1  0  6  5  4];[0, 0, 0.7875932803347796, 0, 0, 0, 0, 0.8087073018622987, 0.8087073018622987, 0.8398574316869615, 1];[10, 7];2;106;[10  7  9  0  3  4  2  1  6  5  8];[0, 0, 0, 0, 0, 0, 0, 0.9175458767255231, 0, 0.8398574316869615, 1];[10, 7];2;156;[10  7  8  9  2  3  1  0  6  5  4];[0, 0, 0.8572946746270909, 0, 0, 0, 0, 0.9175458767255231, 0.8575622492052215, 0.8575622492052215, 1];[10, 7];2;206;[10  7  8  9  2  3  1  0  6  5  4];[0, 0, 0.8572946746270909, 0, 0, 0, 0, 0.9175458767255231, 0.8575622492052215, 0.8575622492052215, 1]
32040;12;12;[9, 8, 7, 1];4;2109;[ 9  6  8 11  7  3  5  2  4  0  1 10];[0, 0, 0, 0.8739968969622582, 0, 0.8739482590108821, 0.909582361965638, 0.8822884369869435, 0.909582361965638, 1, 0, 0.8996609683028328];[9, 8, 1, 7];4;621;[ 9  8  0  1  4  5  2  3  7  6 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0.922219433195247, 1, 0, 0];[9, 8, 1, 7];4;671;[ 9  8  0  1  4  5  2  3  7  6 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0.922219433195247, 1, 0, 0];[9, 8, 1, 7];4;721;[ 9  8  0  1  4  5  2  3  7  6 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0.922219433195247, 1, 0, 0]
32041;12;12;[11, 9];2;61;[11  8  9  0  4  1  2  3  7  6  5 10];[0, 0, 0, 0, 0, 0, 0, 0, 0.7894482919486063, 0.7894482919486063, 0, 1];[11, 9];2;111;[11  8  9  1  6  2  3  5 10  7  0  4];[0, 0.7539614407545103, 0.7539614407545103, 0.7539614407545103, 0, 0.7539614407545103, 0.7539614407545103, 0, 0.7894482919486063, 0.7894482919486063, 0.7539614407545103, 1];[11, 9];2;161;[11  8  9  1  6  2  3  5 10  7  0  4];[0, 0.7539614407545103, 0.7539614407545103, 0.7539614407545103, 0, 0.7539614407545103, 0.7539614407545103, 0, 0.7894482919486063, 0.7894482919486063, 0.7539614407545103, 1];[11, 9];2;211;[11  8  9  1  6  2  3  5 10  7  0  4];[0, 0.7539614407545103, 0.7539614407545103, 0.7539614407545103, 0, 0.7539614407545103, 0.7539614407545103, 0, 0.7894482919486063, 0.7894482919486063, 0.7539614407545103, 1]
32042;12;12;[10, 9];2;61;[10  8  9  1  6 11  4  5  0  7  2  3];[0.7771875928676703, 0.7847465171954151, 0, 0, 0.7808567275892908, 0.7808567275892908, 0.7847465171954151, 0.7592355347625995, 0.8322146123031327, 0.8322146123031327, 1, 0.7808567275892908];[10, 9];2;120;[10  7  8  9  5  3  6  1  4 11  0  2];[0, 0.7847465171954151, 0, 0.8091501638280404, 0.7592355347625995, 0.8091501638280404, 0.7941156146485229, 0.8358641241825508, 0.8322146123031327, 0.8322146123031327, 1, 0.7592355347625995];[10, 9];2;161;[10  8  9  7  5  3  6  1  4 11  0  2];[0, 0.7847465171954151, 0, 0.8091501638280404, 0.7592355347625995, 0.8091501638280404, 0.7941156146485229, 0.8358641241825508, 0.8548709830129017, 0.8548709830129017, 1, 0.7592355347625995];[10, 9];2;211;[10  8  9  7  5  3  6  1  4 11  0  2];[0, 0.7847465171954151, 0, 0.8091501638280404, 0.7592355347625995, 0.8091501638280404, 0.7941156146485229, 0.8358641241825508, 0.8548709830129017, 0.8548709830129017, 1, 0.7592355347625995]
32043;12;12;[9, 0, 7, 10];4;4158;[ 9  0  8  5  3 11  2  1  6  4  7 10];[0.8148777060520396, 0.729550909573784, 0.770109486929134, 0.7880069602215595, 0, 0.8148777060520396, 0.729550909573784, 0, 0.8148777060520396, 1, 0, 0.7786697173432259];[9, 7, 0, 10];4;4208;[ 9  7 11  0  5  8  3  2  1  6  4 10];[0.8148777060520396, 0.729550909573784, 0.770109486929134, 0.7880069602215595, 0, 0.8148777060520396, 0.729550909573784, 0.8481231241486864, 0.8148777060520396, 1, 0, 0.8481231241486864];[9, 7, 0, 10];4;2209;[ 9  7 11  0  5  8  1  3 10  2  6  4];[0.8148777060520396, 0.8098462521947168, 0.770109486929134, 0.7880069602215595, 0, 0.8148777060520396, 0.7136481652685998, 0.8481231241486864, 0.8148777060520396, 1, 0.7797930467891852, 0.8481231241486864];[9, 0, 10, 7];4;220;[ 9  0 10  7 11  6  4  2  5  8  1  3];[0.8978222608336092, 0.8098462521947168, 0.8174952218308785, 0.7985680554057579, 0.8174952218308785, 0.8148777060520396, 0.8174952218308785, 0.8481231241486864, 0.8148777060520396, 1, 0.8978222608336092, 0.8481231241486864]
32044;12;12;[9, 2, 1, 8];4;1084;[ 9  0  2  1  4  5  6  3  7  8 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[9, 2, 1, 8];4;1134;[ 9  0  2  1  4  5  6  3  7  8 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[9, 2, 1, 8];4;1184;[ 9  0  2  1  4  5  6  3  7  8 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[9, 2, 1, 8];4;1234;[ 9  0  2  1  4  5  6  3  7  8 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
32045;12;12;[9, 8, 2, 3];4;314;[ 9  8  0  1  4  5  2  3  7  6 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0.8952332981992805, 1, 0, 0];[9, 2, 3, 8];4;1134;[ 9  0  2  1  4  5  6  3  7  8 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[9, 2, 3, 8];4;1184;[ 9  0  2  1  4  5  6  3  7  8 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[9, 2, 3, 8];4;1234;[ 9  0  2  1  4  5  6  3  7  8 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
32046;12;12;[8, 2, 7, 0];4;70;[ 8  2  7  0  3  4  5  1  6  9 10 11];[0.8075478280085332, 0, 0.890633295702818, 0, 0, 0, 0, 0.890633295702818, 1, 0, 0, 0];[8, 2, 7, 0];4;120;[ 8  2  7  0 10  4  3  1  6  5  9 11];[0.8075478280085332, 0, 0.890633295702818, 0, 0, 0, 0, 0.890633295702818, 1, 0, 0.7740314940867636, 0];[8, 2, 7, 0];4;170;[ 8  2  7  0 10  4  3  1  6  5  9 11];[0.8075478280085332, 0, 0.890633295702818, 0, 0, 0, 0, 0.890633295702818, 1, 0, 0.7740314940867636, 0];[8, 2, 7, 0];4;220;[ 8  2  7  0 10  4  3  1  6  5  9 11];[0.8075478280085332, 0, 0.890633295702818, 0, 0, 0, 0, 0.890633295702818, 1, 0, 0.7740314940867636, 0]
32047;12;12;[11, 10];2;61;[11  5 10  3  6  7  2  1  4  0  9  8];[0, 0, 0, 0.8030687078932274, 0, 0.815967686278004, 0.7501572953104687, 0.7501572953104687, 0, 0, 0.815967686278004, 1];[11, 10];2;111;[11  3 10  5  9  6  4  2  7  0  1  8];[0, 0, 0.730361259483593, 0.8282435762975981, 0.730361259483593, 0.815967686278004, 0.730361259483593, 0, 0, 0.7873738408303638, 0.815967686278004, 1];[11, 10];2;161;[11  3 10  5  0  4  9  6  2  1  7  8];[0.8106659362020693, 0, 0.730361259483593, 0.8282435762975981, 0.7923008026591354, 0.815967686278004, 0.730361259483593, 0, 0, 0.7873738408303638, 0.815967686278004, 1];[11, 10];2;206;[11 10  0  1  4  5  2  3  7  6  9  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.8301235615344565, 1]
32048;12;12;[9, 7];2;571;[ 9  0  2  1  4  5  6  3  7  8 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[9, 7];2;621;[ 9  0  2  1  4  5  6  3  7  8 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[9, 7];2;671;[ 9  0  2  1  4  5  6  3  7  8 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[9, 7];2;721;[ 9  0  2  1  4  5  6  3  7  8 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
32049;12;12;[8, 7, 9];3;2109;[ 8  5  6  3 10  2  4  7  1  0  9 11];[0, 0, 0.8128260503681676, 0.8587274022326825, 0.8036064986021374, 0.8788180396060096, 0.8587274022326825, 0.7827037225377942, 1, 0, 0.8587274022326825, 0];[8, 9, 7];3;1134;[ 8  5  6  3 10  9  2  4 11  7  1  0];[0, 0, 0.8128260503681676, 0.8587274022326825, 0.8036064986021374, 0.8788180396060096, 0.8587274022326825, 0.7827037225377942, 1, 0.8350203867018484, 0.8587274022326825, 0.7909814376561958];[8, 9, 7];3;1184;[ 8  5  6  3 10  1  9  4  2  7 11  0];[0, 0.857878664350906, 0.8128260503681676, 0.8587274022326825, 0.8163867124308165, 0.8788180396060096, 0.8587274022326825, 0.7827037225377942, 1, 0.8350203867018484, 0.8587274022326825, 0.770712731418746];[8, 9, 7];3;2259;[ 8  5  6  3 10  1  9 11  4  2  7  0];[0, 0.857878664350906, 0.8128260503681676, 0.8587274022326825, 0.8163867124308165, 0.8788180396060096, 0.8587274022326825, 0.7827037225377942, 1, 0.8350203867018484, 0.8587274022326825, 0.8304853862698066]
32050;12;12;[9, 8, 1, 3];4;1084;[ 9  8  0  1  4  5  2  3  7  6 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0.8842827593222309, 1, 0, 0];[9, 8, 6, 7];4;1134;[ 9  8  6 10  5  3  0  1  7  4  2 11];[0, 0, 0, 0, 0, 0.8410446815087235, 0.8484818222632869, 0, 0.8842827593222309, 1, 0.8484818222632869, 0];[9, 8, 6, 7];4;170;[ 9  8  6  7  3  2  0  1  4  5 10 11];[0, 0, 0, 0, 0, 0, 0.85614470997202, 0.7886230669637413, 0.8842827593222309, 1, 0, 0];[9, 7, 8, 6];4;220;[ 9  7  8  6  3  2  0  1  4  5 10 11];[0, 0, 0, 0, 0, 0, 0.85614470997202, 0.9012490497053345, 0.9012490497053345, 1, 0, 0]
32051;12;12;[6, 2, 3, 7];4;314;[ 6  0  2  1  3  4  5  7  8  9 10 11];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[6, 2, 3, 7];4;364;[ 6  0  2  1  3  4  5  7  8  9 10 11];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[6, 2, 3, 7];4;414;[ 6  0  2  1  3  4  5  7  8  9 10 11];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[6, 2, 3, 7];4;464;[ 6  0  2  1  3  4  5  7  8  9 10 11];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0]
32052;12;12;[8, 6, 5, 9];4;1084;[ 8  6  2  0  3  4  5  1  7  9 10 11];[0, 0, 0, 0, 0, 0, 0.8811132484784694, 0, 1, 0, 0, 0];[8, 6, 5, 9];4;2159;[ 8  6  3  1 11  7  2  0  4  5  9 10];[0, 0.816286330107874, 0, 0.816286330107874, 0, 0, 0.8811132484784694, 0.802716465410775, 1, 0, 0, 0.816286330107874];[8, 6, 5, 9];4;2209;[ 8  6  3  1 11  7  2  0  4  5  9 10];[0, 0.816286330107874, 0, 0.816286330107874, 0, 0, 0.8811132484784694, 0.802716465410775, 1, 0, 0, 0.816286330107874];[8, 6, 9, 5];4;464;[ 8  6  3  1 11  9 10  5  7  0  4  2];[0.7780273410134104, 0.816286330107874, 0, 0.816286330107874, 0, 0.8077134140971889, 0.8811132484784694, 0.802716465410775, 1, 0.8077134140971889, 0.8077134140971889, 0.816286330107874]
32053;12;12;[11, 10];2;87;[11  7  5  9 10  3  0  1  6  4  2  8];[0, 0, 0, 0, 0, 0.917732250764172, 0, 0.917732250764172, 0, 0.914657092310498, 0.895637010092647, 1];[11, 10];2;106;[11 10  0  1  4  5  2  3  7  6  9  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.9287711835443011, 1];[11, 10];2;156;[11 10  0  1  4  5  2  3  7  6  9  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.9287711835443011, 1];[11, 10];2;206;[11 10  0  1  4  5  2  3  7  6  9  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.9287711835443011, 1]
32054;12;12;[11, 9, 8];3;120;[11  4  9  0  3  8  6  2  5  1  7 10];[0.7941811238469366, 0, 0.7559781230221291, 0.7941811238469366, 0.866337339099525, 0.7403415530334612, 0.7559781230221291, 0, 0.7559781230221291, 0.8661594405373558, 0, 1];[11, 9, 5, 7];4;137;[11  4  9  5  7 10  1  8  6  0  2  3];[0, 0.8041523556013505, 0, 0, 0.866337339099525, 0.8075011476583985, 0, 0.8075011476583985, 0.771114407205538, 0.8661594405373558, 0.8075011476583985, 1];[11, 9, 7, 5];4;220;[11  9  4 10  7  5  1  8  6  0  2  3];[0, 0.8041523556013505, 0, 0, 0.866337339099525, 0.8075011476583985, 0, 0.8075011476583985, 0.771114407205538, 0.8773088710855037, 0.8572871890086495, 1];[11, 7, 5, 10];4;237;[11  8  7  5 10  9  1  0  6  4  2  3];[0.7413931448662345, 0.8041523556013505, 0, 0, 0, 0.8075011476583985, 0, 0.8197377128108286, 0.9028169906831316, 0.8075011476583985, 0.8075011476583985, 1]
32055;12;12;[4, 3];2;87;[ 4  0  2  1  3  5  6  7  8  9 10 11];[0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0];[4, 3];2;137;[ 4  0  2  1  3  5  6  7  8  9 10 11];[0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0];[4, 3];2;187;[ 4  0  2  1  3  5  6  7  8  9 10 11];[0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0];[4, 3];2;237;[ 4  0  2  1  3  5  6  7  8  9 10 11];[0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0]
32056;12;12;[7, 4, 3, 8];4;571;[ 7  5  4  3  2  1  0  6  8  9 10 11];[0, 0, 0, 0.8854058718547694, 0.9340187733551272, 0.9425569775891165, 0, 1, 0, 0, 0, 0];[7, 4, 3, 8];4;621;[ 7  5  4  3  6  2  0  1  8  9 10 11];[0, 0, 0, 0.8967805620578305, 0.9340187733551272, 0.9425569775891165, 0.8967805620578305, 1, 0, 0, 0, 0];[7, 4, 3, 8];4;671;[ 7  5  4  3  6  2  0  1  8  9 10 11];[0, 0, 0, 0.8998974923597417, 0.9340187733551272, 0.9465493759308485, 0.8998974923597417, 1, 0, 0, 0, 0];[7, 4, 3, 8];4;464;[ 7  5  4  3  6  2  9  8  1  0 10 11];[0, 0, 0.7731377383873743, 0.8998974923597417, 0.9340187733551272, 0.9465493759308485, 0.8998974923597417, 1, 0.7731377383873743, 0.7731377383873743, 0, 0]
32057;12;12;[8, 7];2;571;[ 8  0  2  1  4  5  6  3  7  9 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[8, 7];2;621;[ 8  0  2  1  4  5  6  3  7  9 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[8, 7];2;671;[ 8  0  2  1  4  5  6  3  7  9 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[8, 7];2;721;[ 8  0  2  1  4  5  6  3  7  9 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0]
32058;12;12;[8, 6, 7];3;571;[ 8 11  1  6  3 10  2  0  7  5  4  9];[0, 0.8467925592826256, 0.7847387472174506, 0.7847387472174506, 0, 0, 0.8467925592826256, 0, 1, 0, 0.7847387472174506, 0.8474727801676557];[8, 6, 7];3;1134;[ 8  6  9 11  1  0  3  2 10  7  4  5];[0.8024638950028905, 0.8467925592826256, 0.7847387472174506, 0.7847387472174506, 0, 0, 0.8606940223536558, 0, 1, 0.8606940223536558, 0.7847387472174506, 0.8474727801676557];[8, 6, 7];3;671;[ 8  9  1  6  3  4  2  0  7  5 10 11];[0, 0.8467925592826256, 0, 0, 0, 0, 0.8467925592826256, 0, 1, 0.8939755360323113, 0, 0];[8, 6, 7];3;721;[ 8  9  1  6  3  4  2  0  7  5 10 11];[0, 0.8467925592826256, 0, 0, 0, 0, 0.8467925592826256, 0, 1, 0.8939755360323113, 0, 0]
32059;12;12;[9, 8];2;1084;[ 9  0  2  1  4  5  6  3  7  8 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[9, 8];2;111;[ 9  6  8  4 10  3  5  0 11  1  7  2];[0.791360911143673, 0.7756974388765974, 0, 0.8089908085972715, 0.8221282352806198, 0.8089908085972715, 0.8221282352806198, 0, 0.8221282352806198, 1, 0.8221282352806198, 0.791360911143673];[9, 8];2;285;[ 9  2  8  7  4 10  6  3  5  1  0 11];[0.6887725168808246, 0.7638381472352866, 0.8816229617186423, 0.8089908085972715, 0.8632725777298539, 0.8089908085972715, 0.8221282352806198, 0.8816229617186423, 0.8816229617186423, 1, 0.8221282352806198, 0];[9, 8];2;335;[ 9  2  8  7  4 10  6  3  5  1  0 11];[0.6887725168808246, 0.7638381472352866, 0.8816229617186423, 0.8089908085972715, 0.8632725777298539, 0.8089908085972715, 0.8221282352806198, 0.8816229617186423, 0.8816229617186423, 1, 0.8221282352806198, 0]
32060;13;13;[9, 4, 10, 7, 6];5;1084;[ 9  4 10  1 12  8  2  0  7  6  5  3 11];[0, 0.7773910939670191, 0.7773910939670191, 0, 0.8189454574871669, 0, 0, 0, 0.7773910939670191, 1, 0.8189454574871669, 0, 0.7773910939670191];[9, 4, 10, 7, 6];5;1134;[ 9  4 10  0 12  8  1  2  7  6  5  3 11];[0.794101264916098, 0.794101264916098, 0.7926646694125848, 0, 0.8189454574871669, 0, 0, 0, 0.794101264916098, 1, 0.8189454574871669, 0, 0.794101264916098];[9, 4, 10, 0, 3];5;1184;[ 9  4 10  0 12  8  1  2 11  3  7  5  6];[0.794101264916098, 0.794101264916098, 0.7926646694125848, 0.7565388252041894, 0.8189454574871669, 0, 0, 0.7565388252041894, 0.794101264916098, 1, 0.8189454574871669, 0.7565388252041894, 0.794101264916098];[9, 4, 10, 0, 3];5;1234;[ 9  4 10  0 12  8  1  2 11  3  7  5  6];[0.794101264916098, 0.794101264916098, 0.7926646694125848, 0.7565388252041894, 0.8189454574871669, 0, 0, 0.7565388252041894, 0.794101264916098, 1, 0.8189454574871669, 0.7769555974392773, 0.794101264916098]
32061;13;13;[10, 9];2;185;[10  1  5  4  6  9  3 12  2  0  7  8 11];[0, 0.944060003875223, 0.7764609160306647, 0.8037562494783949, 0.944060003875223, 0.944060003875223, 0.8623798931923611, 0, 0, 0.8580269409283339, 1, 0, 0.7937554340391703];[10, 9];2;364;[10  1  5  4  6  9  7  3 12  2  0  8 11];[0, 0.944060003875223, 0.7764609160306647, 0.8037562494783949, 0.944060003875223, 0.944060003875223, 0.8623798931923611, 0.8384731320796244, 0, 0.8580269409283339, 1, 0, 0.7937554340391703];[10, 9];2;285;[10  1  5  4  6  9  3 12  7  0  2  8 11];[0.8337611556079791, 0.944060003875223, 0.8256045380411959, 0.852167198653433, 0.944060003875223, 0.944060003875223, 0.8623798931923611, 0.8384731320796244, 0, 0.8580269409283339, 1, 0, 0.852167198653433];[10, 9];2;721;[10  1  5  4  6  3  8  7  9  2  0 11 12];[0, 0.944060003875223, 0.8256045380411959, 0.9069758084012554, 0.944060003875223, 0.944060003875223, 0.9069758084012554, 0.8967065920859344, 0.9014615536103231, 0.8580269409283339, 1, 0, 0]
32062;13;13;[8, 4, 6, 11];4;4158;[ 8  0  2  1  4  5  6  3  7  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[8, 4, 6, 11];4;4208;[ 8  0  2  1  4  5  6  3  7  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[8, 4, 6, 11];4;4258;[ 8  0  2  1  4  5  6  3  7  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[8, 4, 6, 11];4;4308;[ 8  0  2  1  4  5  6  3  7  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0]
32063;13;13;[10, 1, 9, 11];4;70;[10  1  9 11 12  4  3  7  6  5  0  2  8];[0, 0.8390943499654054, 0, 0.8059154456611188, 0.8229263216739379, 0, 0, 0.7703864250154081, 0, 0.8390943499654054, 1, 0.8390943499654054, 0.8229263216739379];[10, 11, 4, 9];4;120;[10 11  4  9 12  3  1  0  7  6  5  2  8];[0, 0, 0, 0.8059154456611188, 0.8229263216739379, 0, 0, 0, 0, 0.8229263216739379, 1, 0.869516257822247, 0.8229263216739379];[10, 11, 4, 9];4;170;[10 11  4  9 12  3  1  0  7  6  5  2  8];[0, 0, 0, 0.8059154456611188, 0.8229263216739379, 0, 0, 0, 0, 0.8229263216739379, 1, 0.869516257822247, 0.8229263216739379];[10, 11, 4, 9];4;270;[10  0 11  4 12  9  3  1  7  6  5  2  8];[0.88884484087914, 0, 0, 0.8059154456611188, 0.8229263216739379, 0, 0, 0, 0, 0.8229263216739379, 1, 0.869516257822247, 0.8229263216739379]
32064;13;13;[9, 10, 11];3;8255;[ 9  0  6  3  5 12  2  1  7  4 10  8 11];[0.8191137550705857, 0, 0, 0.8191137550705857, 0, 0.8191137550705857, 0.8191137550705857, 0, 0, 1, 0, 0, 0.786619442011837];[9, 10, 11];3;4208;[ 9  0  2  1  4  5  6  3  7  8 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[9, 10, 11];3;4258;[ 9  0  2  1  4  5  6  3  7  8 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[9, 10, 11];3;4308;[ 9  0  2  1  4  5  6  3  7  8 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0]
32065;13;13;[10, 2, 8, 9];4;2109;[10  0  2  1  4  5  6  3  7  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[10, 9, 11, 5];4;170;[10  0  9 11 12  5  7  2  6  4  1  3  8];[0.8161624486739231, 0, 0.730373448791232, 0, 0, 0.7490570156995092, 0, 0.7490570156995092, 0, 0.8161624486739231, 1, 0.8161624486739231, 0.8139194163739211];[10, 9, 11, 5];4;220;[10  0  9 11 12  5  7  2  6  4  1  3  8];[0.8161624486739231, 0, 0.730373448791232, 0, 0, 0.7490570156995092, 0, 0.7490570156995092, 0, 0.8161624486739231, 1, 0.8161624486739231, 0.8139194163739211];[10, 9, 11, 2];4;4308;[10  0  9 11 12  2  7  4  8  5  1  3  6];[0.8161624486739231, 0, 0.7784401823839892, 0, 0.7784401823839892, 0.7490570156995092, 0, 0.7784401823839892, 0.7635961686329088, 0.8161624486739231, 1, 0.8161624486739231, 0.8139194163739211]
32066;13;13;[12, 11];2;56;[12 11  0  1  4  5  2  3  7  6  9  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.8899500508757991, 1];[12, 11];2;106;[12 11  0  1  4  5  2  3  7  6  9  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.8899500508757991, 1];[12, 11];2;161;[12  3 11  0  4  5  1  2  7  6  9  8 10];[0, 0, 0, 0.9046514653276273, 0, 0, 0, 0, 0, 0, 0, 0.8899500508757991, 1];[12, 11];2;211;[12  3 11  0  1  4  2  5  7  6  9  8 10];[0.7702277947258267, 0.7702277947258267, 0.7519707501081225, 0.9046514653276273, 0.7702277947258267, 0, 0, 0, 0, 0, 0, 0.8899500508757991, 1]
32067;13;13;[12, 10];2;571;[12  6 11  5 10  1  3  2  7  4  0  9  8];[0, 0.7571186124001752, 0.7156602025279145, 0.7405834243567246, 0, 0.8159080947720777, 0.8159080947720777, 0, 0, 0, 0.8159080947720777, 0.8159080947720777, 1];[12, 10];2;111;[12 11 10  2  8  4  1  0  7  6  5  3  9];[0, 0, 0.8685907053424016, 0, 0.8626220586542307, 0, 0, 0, 0.8685907053424016, 0, 0.8840045741442394, 0.8840045741442394, 1];[12, 9, 11];3;170;[12  4  9 11 10  0  7  2  8  5  1  3  6];[0.8809884499589691, 0, 0.8685907053424016, 0, 0.8965441215868057, 0, 0, 0.8751141371452618, 0.8685907053424016, 0.8965441215868057, 0.8840045741442394, 0.8840045741442394, 1];[12, 10];2;237;[12  7  9  4 10 11  0  2  8  5  1  3  6];[0.8809884499589691, 0, 0.8685907053424016, 0, 0.8965441215868057, 0, 0, 0.8968032742549237, 0.8685907053424016, 0.8965441215868057, 0.8840045741442394, 0.8840045741442394, 1]
32068;13;13;[11, 10];2;8255;[11  1  7  5 12  6  3  2  4  0  9  8 10];[0, 0.8197582178131495, 0, 0, 0, 0.8197582178131495, 0.7915863615410975, 0.8197582178131495, 0, 0, 0, 1, 0.8197582178131495];[11, 10];2;8305;[11  1  7  5 12  6  3  2  4  0  9  8 10];[0, 0.8197582178131495, 0, 0, 0, 0.8197582178131495, 0.7915863615410975, 0.8197582178131495, 0, 0, 0, 1, 0.8197582178131495];[11, 10];2;8355;[11  0  5  1  4  2 12  7  6  3  9  8 10];[0.83854621893772, 0.83854621893772, 0.8354435325759226, 0, 0.83854621893772, 0.83854621893772, 0.7915863615410975, 0.8197582178131495, 0, 0, 0, 1, 0.8197582178131495];[11, 10];2;211;[11  0 10  3  7  4  5  1  2 12  6  9  8];[0.8643443180274151, 0.83854621893772, 0.8354435325759226, 0.8643443180274151, 0.839650676126974, 0.83854621893772, 0.7915863615410975, 0.8507192667606424, 0, 0, 0.8643443180274151, 1, 0.8238821344046835]
32069;13;13;[10, 9];2;2109;[10  0  2  1  4  5  6  3  7  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[10, 9];2;2159;[10  0  2  1  4  5  6  3  7  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[10, 9];2;2209;[10  5 11  0  3  4  2  1  7  6  9  8 12];[0, 0, 0, 0, 0, 0.7594007973955467, 0, 0, 0, 0, 1, 0.7594007973955467, 0];[10, 9];2;270;[10  5 11  7  8  9 12  6  4  1  2  3  0];[0, 0, 0, 0, 0, 0.7594007973955467, 0.699496165579546, 0.7474758653227642, 0.7474758653227642, 0.7474758653227642, 1, 0.7594007973955467, 0.7474758653227642]
32070;13;13;[12, 11, 5, 0, 7];5;571;[12  2 11  6  5  0  8  3  7  4  1  9 10];[0.750200969977285, 0, 0.8390508740687052, 0, 0, 0.8210916058547332, 0.8314764596196051, 0, 0.7445037627085063, 0, 0, 0.8390508740687052, 1];[12, 7, 3, 11, 5];5;170;[12  1  7  3 11  5  0  2  6  4  9  8 10];[0.7254975163085982, 0.7911214485267078, 0, 0.7911214485267078, 0, 0.7911214485267078, 0, 0.7911214485267078, 0, 0, 0, 0.7911214485267078, 1];[12, 7, 3, 11, 5];5;220;[12  1  7  3 11  5  0  2  6  4  9  8 10];[0.7254975163085982, 0.7911214485267078, 0, 0.7911214485267078, 0, 0.7911214485267078, 0, 0.7911214485267078, 0, 0, 0, 0.7911214485267078, 1];[12, 7, 3, 11, 5];5;270;[12  1  7  3 11  5  6  9  8 10  0  2  4];[0.7254975163085982, 0.7911214485267078, 0, 0.7911214485267078, 0, 0.7911214485267078, 0.7910513978667192, 0.7911214485267078, 0.7910513978667192, 0.7910513978667192, 0.771923136106057, 0.7911214485267078, 1]
32071;13;13;[9, 6, 8];3;1084;[ 9  0  2  1  4  5  6  3  7  8 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[9, 6, 8];3;1134;[ 9  0  2  1  4  5  6  3  7  8 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[9, 6, 8];3;1184;[ 9  0  2  1  4  5  6  3  7  8 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[9, 6, 8];3;1234;[ 9  0  2  1  4  5  6  3  7  8 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0]
32072;13;13;[9, 8];2;1084;[ 9  0  2  1  4  5  6  3  7  8 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[9, 8];2;111;[ 9  2  8 10  4  0  1  3  7  6  5 11 12];[0, 0, 0.8409800398018372, 0, 0, 0, 0, 0, 0.8409800398018372, 1, 0.8316381300655452, 0, 0];[9, 8];2;161;[ 9  2  8 10  4  0  1  3  7  6  5 11 12];[0, 0, 0.8409800398018372, 0, 0, 0, 0, 0, 0.8409800398018372, 1, 0.8316381300655452, 0, 0];[9, 8];2;211;[ 9  2  8 10  4  0  1  3  7  6  5 11 12];[0, 0, 0.8409800398018372, 0, 0, 0, 0, 0, 0.8409800398018372, 1, 0.8316381300655452, 0, 0]
32073;13;13;[11, 10];2;4158;[11  0  2  1  4  5  6  3  7  8  9 10 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[11, 9, 12];3;137;[11  7  8  9 12  0  5  2  3 10  4  1  6];[0.7416607319022697, 0, 0.7416607319022697, 0.7400997396597234, 0.7225683205366686, 0.7416607319022697, 0, 0.7443682526089663, 0.7443682526089663, 0.7443682526089663, 0.7225683205366686, 1, 0.7416607319022697];[11, 10];2;170;[11  7  8 10  9  0  3  2 12  5  4  6  1];[0.7592861054903819, 0, 0.7261181661741754, 0.7261181661741754, 0.7225683205366686, 0.7261181661741754, 0.6548749024579513, 0.811007054727018, 0.811007054727018, 0.7592861054903819, 0.7666461429762421, 1, 0.7261181661741754];[11, 10];2;211;[11  2 10  7 12  8  5  1  9  3  0  4  6];[0.7592861054903819, 0.805043982469815, 0.8277636239848745, 0.805043982469815, 0.7225683205366686, 0.8072950595358447, 0.6548749024579513, 0.8277636239848745, 0.811007054727018, 0.805043982469815, 0.8277636239848745, 1, 0.8277636239848745]
32074;13;13;[11, 9];2;120;[11  3  6  7  8  9  2  0  4  5  1 10 12];[0, 0, 0, 0.7052662590083101, 0, 0, 0.7052662590083101, 0.7052662590083101, 0.7052662590083101, 0.7038793840384455, 0, 1, 0];[11, 9];2;170;[11  8 12  5  4  9  0  1  7  3  6  2 10];[0.8163381574125202, 0.7901930943184905, 0, 0.7052662590083101, 0.8278666389208311, 0.8278666389208311, 0.7052662590083101, 0.7851789425007644, 0.8378844697989313, 0.8259403342689791, 0, 1, 0.8378844697989313];[11, 9];2;220;[11  3  4  8 12  9  5  0  1  7  6  2 10];[0.8163381574125202, 0.7901930943184905, 0, 0.854110140472643, 0.854110140472643, 0.8278666389208311, 0.7052662590083101, 0.7851789425007644, 0.8378844697989313, 0.831590808868937, 0, 1, 0.8378844697989313];[11, 9];2;4308;[11  8 12  0  4  1  2  3  7  6  5  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 0.8378844697989313, 0, 0, 1, 0.8378844697989313]
32075;13;13;[11, 7];2;571;[11  0  2  1  4  5  6  3  7  8  9 10 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[11, 8];2;111;[11  0  8  7 10  9 12  4  6  5  2  3  1];[0.7339987386849064, 0, 0, 0, 0.7301414777339447, 0, 0, 0.7339987386849064, 0.7339987386849064, 0.7339987386849064, 0.7339987386849064, 1, 0.7339987386849064];[11, 8];2;161;[11  0  8  7 10  9 12  4  6  5  2  3  1];[0.7339987386849064, 0, 0, 0, 0.7301414777339447, 0, 0, 0.7339987386849064, 0.7339987386849064, 0.7339987386849064, 0.7339987386849064, 1, 0.7339987386849064];[11, 8];2;211;[11  0  8  7 10  9 12  4  6  5  2  3  1];[0.7339987386849064, 0, 0, 0, 0.7301414777339447, 0, 0, 0.7339987386849064, 0.7339987386849064, 0.7339987386849064, 0.7339987386849064, 1, 0.7339987386849064]
32076;13;13;[10, 0, 6, 12];4;8255;[10  0  5  4  9 11  6  1  2  7  3  8 12];[0.8232375744092431, 0.7708687323989124, 0.7708687323989124, 0, 0.7810461923486935, 0.8232375744092431, 0.7810461923486935, 0.7657931514657915, 0, 0.7810461923486935, 1, 0.7810461923486935, 0];[10, 0, 6, 12];4;170;[10  0  5  6  8 12  9  4 11  1  2  7  3];[0.8232375744092431, 0.7708687323989124, 0.7708687323989124, 0, 0.7810461923486935, 0.8232375744092431, 0.789785948019112, 0.7657931514657915, 0.789785948019112, 0.7810461923486935, 1, 0.7810461923486935, 0.789785948019112];[10, 6, 0, 12];4;8355;[10  6  5  0  1  3  4  2  7  8  9 11 12];[0.8232375744092431, 0.7226140767013803, 0, 0, 0, 0.8232375744092431, 0.8404091066686594, 0, 0, 0, 1, 0, 0];[10, 6, 0, 12];4;8405;[10  6  5  0  1  3  4  2  7  8  9 11 12];[0.8232375744092431, 0.7226140767013803, 0, 0, 0, 0.8232375744092431, 0.9345837430064814, 0, 0, 0, 1, 0, 0]
32077;13;13;[9, 6, 11, 2];4;185;[ 9  6 11 10  3  0  2  1  7  5  4  8 12];[0, 0, 0, 0, 0, 0, 0.8721579534074233, 0, 0, 1, 0.8235806343201343, 0.8721579534074233, 0];[9, 6, 11, 2];4;235;[ 9  6 11 10  3  0  2  1  7  5  4  8 12];[0, 0, 0, 0, 0, 0, 0.8721579534074233, 0, 0, 1, 0.8235806343201343, 0.8721579534074233, 0];[9, 6, 11, 8];4;187;[ 9  6 11 10  8  0 12  3  7  5  4  2  1];[0.7867506163337865, 0, 0, 0.7676055469876208, 0, 0, 0.8721579534074233, 0, 0.7867506163337865, 1, 0.8235806343201343, 0.8721579534074233, 0.7867506163337865];[9, 6, 11, 8];4;237;[ 9  6 11 10  8  0 12  3  7  5  4  2  1];[0.7867506163337865, 0, 0, 0.7676055469876208, 0, 0, 0.8721579534074233, 0, 0.7867506163337865, 1, 0.8235806343201343, 0.8721579534074233, 0.7867506163337865]
32078;13;13;[11, 8, 10];3;4158;[11  0  2  1  4  5  6  3  7  8  9 10 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[11, 10, 9];3;2159;[11 10  0  1  4  5  2  3  7  6  9  8 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.8810811984950527, 1, 0];[11, 10, 9];3;4258;[11 10  3 12  4  0  1  2  7  6  5  9  8];[0, 0, 0, 0.7745884476761642, 0, 0, 0, 0, 0, 0, 0.8810811984950527, 1, 0.7745884476761642];[11, 10, 9];3;4308;[11 10  3 12  4  0  1  2  7  6  5  9  8];[0, 0, 0, 0.7745884476761642, 0, 0, 0, 0, 0, 0, 0.8966948373101178, 1, 0.7745884476761642]
32079;13;13;[6, 2, 1, 5];4;185;[ 6  0  2  1  3  4  5  7  8  9 10 11 12];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0];[6, 2, 1, 5];4;235;[ 6  0  2  1  3  4  5  7  8  9 10 11 12];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0];[6, 2, 1, 5];4;285;[ 6  0  2  1  3  4  5  7  8  9 10 11 12];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0];[6, 2, 1, 5];4;335;[ 6  0  2  1  3  4  5  7  8  9 10 11 12];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0]
32080;14;14;[12, 10];2;2109;[12  0  2  1  4  5  6  3  7  8 10  9 11 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[12, 10];2;2159;[12  0  2  1  4  5  6  3  7  8 10  9 11 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[12, 10];2;2209;[12  0  2  1  4  5  6  3  7  8 10  9 11 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[12, 10];2;2259;[12  0  2  1  4  5  6  3  7  8 10  9 11 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0]
32081;14;14;[13, 6, 12, 11];4;314;[13  0  6  2 12  4  1 11  7  8  5  3 10  9];[0.8179872065679519, 0.787553271381764, 0.8179872065679519, 0, 0.7955691593989762, 0, 0.8179872065679519, 0.7816565326840241, 0.7752269489846115, 0, 0, 0.787553271381764, 0.8179872065679519, 1];[13, 12, 1, 11];4;364;[13 12  1  4  9  5  6 11  0  7  2  3 10  8];[0.7834538710780298, 0.8798492200434579, 0.7376852236149217, 0, 0.8798492200434579, 0.8607842940296215, 0.7980292807540047, 0.7816565326840241, 0, 0.8797916839698565, 0, 0.787553271381764, 0.9224294102624171, 1];[13, 12, 1, 11];4;220;[13 12  1  4  9 11  6  3  5  0 10  7  2  8];[0.8458878314924583, 0.8798492200434579, 0.7376852236149217, 0.8782791884453791, 0.8798492200434579, 0.8607842940296215, 0.8782791884453791, 0.7816565326840241, 0, 0.8797916839698565, 0.8412258471088622, 0.8782791884453791, 0.9224294102624171, 1];[13, 12, 1, 11];4;270;[13 12  1  4  9 11  6  3  5  0 10  7  8  2];[0.8458878314924583, 0.8798492200434579, 0.7376852236149217, 0.8782791884453791, 0.8798492200434579, 0.8607842940296215, 0.8782791884453791, 0.8222155410716958, 0.8094559169284338, 0.8797916839698565, 0.8412258471088622, 0.8782791884453791, 0.9224294102624171, 1]
32082;14;14;[10, 11];2;1084;[10  2  9  6  5 13  1  3  0 11  8  7  4 12];[0.8476736578024511, 0.8584838184729711, 0.8641652674076811, 0.8476736578024511, 0.8005496868451278, 0.8584838184729711, 0.8641652674076811, 0.8058743964261388, 0.8058743964261388, 0.8641652674076811, 1, 0.8476736578024511, 0, 0.8584838184729711];[10, 11];2;106;[10 11  2  6  9 13  5  1  0  8  7  3  4 12];[0.8410847583692839, 0.8584838184729711, 0.8641652674076811, 0.7927510387968202, 0, 0.8584838184729711, 0.8641652674076811, 0.8058743964261388, 0.8058743964261388, 0.8641652674076811, 1, 0.9109964418161487, 0, 0.8584838184729711];[10, 11];2;161;[10  9 11  5  8  1  6 13  0  7  3  2  4 12];[0.8410847583692839, 0.8584838184729711, 0.7883873582050211, 0.7927510387968202, 0, 0.8820209552818804, 0.8584838184729711, 0.8058743964261388, 0.8820209552818804, 0.9138695025777852, 1, 0.9109964418161487, 0, 0.8584838184729711];[10, 11];2;220;[10  0  9 11  8  5  6  1 13  7  3  2 12  4];[0.9147850833704898, 0.8584838184729711, 0.7883873582050211, 0.7927510387968202, 0, 0.8820209552818804, 0.8584838184729711, 0.8058743964261388, 0.8820209552818804, 0.9147850833704898, 1, 0.9109964418161487, 0.7456931599045632, 0.8584838184729711]
32083;14;14;[12, 10];2;2109;[12  9  5  0  3  4  2  1  7  6 10  8 11 13];[0, 0, 0, 0, 0, 0.7777569514627741, 0, 0, 0, 0.8543214830602536, 0, 0, 1, 0];[12, 11];2;8305;[12  9 13  6  4  7  5  3  0  1  2  8 11 10];[0, 0, 0, 0, 0.829692846588985, 0.7777569514627741, 0.829692846588985, 0.829692846588985, 0, 0.8543214830602536, 0, 0, 1, 0.8411409697280302];[12, 11];2;8355;[12  9 13  6  4  7  8  5  0  1  2  3 11 10];[0, 0, 0, 0, 0.829692846588985, 0.7777569514627741, 0.829692846588985, 0.829692846588985, 0.7930367583917897, 0.8543214830602536, 0, 0, 1, 0.8411409697280302];[12, 11];2;8405;[12  9 13  6  4  7  8  5  0  1  2  3 11 10];[0, 0, 0, 0, 0.829692846588985, 0.7777569514627741, 0.829692846588985, 0.829692846588985, 0.7930367583917897, 0.8543214830602536, 0, 0, 1, 0.8411409697280302]
32084;14;14;[11, 10];2;4158;[11  0  2  1  4  5  6  3  7  8  9 10 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[11, 10];2;137;[11  0  7  1 10  9  8  5 13  4  2  3  6 12];[0.7296363759947683, 0.7296363759947683, 0, 0, 0, 0.7296363759947683, 0, 0.7296363759947683, 0.7296363759947683, 0.7296363759947683, 0.7296363759947683, 1, 0, 0.7197947019890923];[11, 10];2;187;[11  0  7  1 10  9  8  5 13  4  2  3  6 12];[0.7296363759947683, 0.7296363759947683, 0, 0, 0, 0.7296363759947683, 0, 0.7296363759947683, 0.7296363759947683, 0.7296363759947683, 0.7296363759947683, 1, 0, 0.7197947019890923];[11, 10];2;237;[11  0  7  1 10  9  8  5 13  4  2  3  6 12];[0.7296363759947683, 0.7296363759947683, 0, 0, 0, 0.7296363759947683, 0, 0.7296363759947683, 0.7296363759947683, 0.7296363759947683, 0.7296363759947683, 1, 0, 0.7197947019890923]
32085;14;14;[11, 12, 9, 4];4;2109;[11 12 13  9  2  7  6  0  4  5  1  3 10  8];[0, 0, 0.6359649487360333, 0, 0, 0, 0.6326738370274636, 0.6359649487360333, 0, 0.7541994222830044, 0, 1, 0.762524035616315, 0.762524035616315];[11, 1, 12, 9];4;621;[11  1 12  3 13  4  9  2  7  6  5  0 10  8];[0, 0.7797018605165414, 0.6359649487360333, 0.7771350810601202, 0.7575461506075861, 0, 0.6326738370274636, 0.6359649487360333, 0, 0.7541994222830044, 0, 1, 0.7797018605165414, 0.762524035616315];[11, 1, 12, 9];4;671;[11  1 12  3 13  4  9  2  7  6  5  0 10  8];[0, 0.7797018605165414, 0.6359649487360333, 0.7771350810601202, 0.7575461506075861, 0, 0.6326738370274636, 0.6359649487360333, 0, 0.7541994222830044, 0, 1, 0.7797018605165414, 0.762524035616315];[11, 1, 9, 12];4;8405;[11  0  2  1  4  5  6  3  7  8  9 10 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
32086;14;14;[11, 7, 12, 9];4;8255;[11  7 12  0  2 10  8  1  6  5  4  3  9 13];[0.6708492794469064, 0, 0.6708492794469064, 0, 0, 0, 0, 0.7689400811473612, 0.6608406475616003, 0, 0.6708492794469064, 1, 0.7689400811473612, 0];[11, 8, 12, 9];4;621;[11  3  8 12  0  7  4  2  9  6 10  5  1 13];[0.8133726303763849, 0, 0.7018931110854152, 0.821975071494882, 0.7018931110854152, 0.6534420818210974, 0.6871255896325861, 0.7689400811473612, 0.821975071494882, 0.695440033490748, 0.6708492794469064, 1, 0.821975071494882, 0];[11, 12, 8, 9];4;220;[11 12  3  8  0  9 13  7  2  4  6  5 10  1];[0.8133726303763849, 0, 0.7018931110854152, 0.821975071494882, 0.7018931110854152, 0.6789898322113858, 0.6871255896325861, 0.7689400811473612, 0.821975071494882, 0.8003943212746011, 0.6789898322113858, 1, 0.8866458602991967, 0.794790285656798];[11, 12, 8, 9];4;270;[11 12  0  3  8  9 13  7  4  2  6  5 10  1];[0.8498936763722615, 0, 0.7018931110854152, 0.821975071494882, 0.7024819275313108, 0.6789898322113858, 0.6871255896325861, 0.7933537176725319, 0.821975071494882, 0.8003943212746011, 0.6789898322113858, 1, 0.8866458602991967, 0.794790285656798]
32087;14;14;[11, 10, 12, 1];4;8255;[11 10 12  8  5  7  4  3  6  0  1  2  9 13];[0, 0, 0, 0.6109436642516457, 0.6199761568773944, 0.6199761568773944, 0, 0.6199761568773944, 0.7783381936780434, 0, 0.8033523715336085, 1, 0.8033523715336085, 0];[11, 10, 9, 12];4;137;[11 10  0  9 12 13  5  7  4  8  3  1  6  2];[0.6230885194897404, 0, 0, 0.6109436642516457, 0.6199761568773944, 0.6199761568773944, 0, 0.6199761568773944, 0.6199761568773944, 0.6230885194897404, 0.8194122585751158, 1, 0.6230885194897404, 0.6230885194897404];[11, 10, 9, 12];4;187;[11 10  0  9 12 13  5  7  4  8  3  1  6  2];[0.6230885194897404, 0, 0, 0.6109436642516457, 0.6199761568773944, 0.6199761568773944, 0, 0.6199761568773944, 0.6199761568773944, 0.6230885194897404, 0.8194122585751158, 1, 0.6230885194897404, 0.6230885194897404];[11, 10, 1, 12];4;237;[11 10  1  7 12 13  9  0  4  8  5  3  2  6];[0.6230885194897404, 0.6847070259952075, 0.5885175628035239, 0.6109436642516457, 0.6199761568773944, 0.6199761568773944, 0, 0.6847070259952075, 0.6199761568773944, 0.6773218656566932, 0.8194122585751158, 1, 0.6847070259952075, 0.6847070259952075]
32088;14;14;[9, 10, 8];3;2109;[ 9  7  4  2 10  0  6  1  8  3  5 11 12 13];[0.6050632776647309, 0.5090546660745606, 0.6547629113734229, 0, 0.6547629113734229, 0, 0.5090546660745606, 0.851065456143788, 0.5090546660745606, 1, 0.6547629113734229, 0, 0, 0];[9, 10, 8];3;1134;[ 9  7  5  2 10  4  0  1  8  6  3 11 12 13];[0.6050632776647309, 0.5090546660745606, 0.6547629113734229, 0, 0.6547629113734229, 0.7259607638945631, 0.5090546660745606, 0.851065456143788, 0.5090546660745606, 1, 0.6547629113734229, 0, 0, 0];[9, 10, 8];3;2209;[ 9  7  5  6 11 13  4  2 10  0  8  1  3 12];[0.6050632776647309, 0.5090546660745606, 0.6547629113734229, 0, 0.6547629113734229, 0.7259607638945631, 0.6681605320123364, 0.851065456143788, 0.5090546660745606, 1, 0.6547629113734229, 0.6681605320123364, 0, 0.6681605320123364];[9, 10, 8];3;2259;[ 9  7  5  6 11 13  4  2 10  8  0  1  3 12];[0.6050632776647309, 0.5090546660745606, 0.6547629113734229, 0, 0.6547629113734229, 0.7259607638945631, 0.6681605320123364, 0.851065456143788, 0.6403119006378352, 1, 0.6547629113734229, 0.6681605320123364, 0, 0.6681605320123364]
32089;14;14;[13, 11];2;56;[13 11  6 12  1  3  2  0  7  5  4  8 10  9];[0, 0.7404863045774972, 0, 0, 0, 0, 0.7493065473495761, 0, 0, 0, 0, 0.9544740766661672, 0.7493065473495761, 1];[13, 11];2;106;[13 11 12  0  6  1  8  7  2  4  3  5 10  9];[0.7680591381912933, 0.7404863045774972, 0.6842293776728405, 0, 0, 0, 0.7404863045774972, 0.7291617742708898, 0.7291617742708898, 0, 0, 0.9544740766661672, 0.7873981509306798, 1];[13, 11];2;156;[13 11  4 12  0  6  1  7  8  2  5  3 10  9];[0.7680591381912933, 0.7404863045774972, 0.6950266148184457, 0, 0.8565866698523914, 0, 0.7404863045774972, 0.7291617742708898, 0.7291617742708898, 0, 0, 0.9544740766661672, 0.7873981509306798, 1];[13, 11];2;206;[13 11  4  0  3  5  2  1  7  6  9  8 10 12];[0, 0, 0, 0, 0.8565866698523914, 0, 0, 0, 0, 0, 0, 0.9544740766661672, 0, 1]
32090;14;14;[12, 11, 5, 6];4;4158;[12  1  9  4 11  3 10  5 13  0  2  6  7  8];[0.6084919349909484, 0.6956322113359882, 0, 0.6704341456045756, 0.6956322113359882, 0.6245114814233668, 0, 0, 0, 0.6956322113359882, 0.6245114814233668, 0.6956322113359882, 1, 0.6245114814233668];[12, 7, 11, 9];4;170;[12  7  5 11  1  9  4  3 13 10  0  2  6  8];[0.6084919349909484, 0.6956322113359882, 0, 0.6704341456045756, 0.6956322113359882, 0.7946432123422885, 0, 0.7946432123422885, 0, 0.6956322113359882, 0.6245114814233668, 0.7757843272919878, 1, 0.6245114814233668];[12, 8, 7, 11];4;187;[12  8  7  5 11 13  2  1  9  4  3 10  0  6];[0.6084919349909484, 0.6956322113359882, 0.7554467838852634, 0.6704341456045756, 0.6956322113359882, 0.7946432123422885, 0, 0.7946432123422885, 0.8922888234753346, 0.6956322113359882, 0.6245114814233668, 0.7757843272919878, 1, 0.7554467838852634];[12, 8, 11, 7];4;270;[12  8  2 11  0  7  5 13  9  4  1  3 10  6];[0.8172832583378926, 0.6956322113359882, 0.8208538798240523, 0.6704341456045756, 0.6956322113359882, 0.7946432123422885, 0, 0.7946432123422885, 0.8922888234753346, 0.6956322113359882, 0.6245114814233668, 0.8208538798240523, 1, 0.7009106233061748]
32091;14;14;[13, 1, 12, 11];4;120;[13  4 10  1 12 11  2  0  7  6  5  3  8  9];[0, 0.8109928976623633, 0, 0, 0.8563359690145143, 0, 0, 0, 0, 0, 0.8109928976623633, 0.7850637777837227, 0.8109928976623633, 1];[13, 1, 12, 11];4;170;[13  4 10  1 12 11  6  2  3  9  7  0  5  8];[0, 0.8109928976623633, 0.7793382398303056, 0.7735193311464434, 0.8563359690145143, 0, 0.7793382398303056, 0.7337894490062206, 0, 0.7346462266294225, 0.8109928976623633, 0.7850637777837227, 0.8109928976623633, 1];[13, 9, 12, 6];4;4258;[13  4  9  1 12  8  5  0 11 10  2  6  3  7];[0.7964911692850435, 0.8010963828917722, 0.7793382398303056, 0.7735193311464434, 0.8563359690145143, 0.7964911692850435, 0.7793382398303056, 0.7337894490062206, 0.7964911692850435, 0.8010963828917722, 0.7850637777837227, 0.7850637777837227, 0.8010963828917722, 1];[13, 9, 12, 6];4;4308;[13  4  9  1 12  8  5  0 11 10  2  6  3  7];[0.7964911692850435, 0.8010963828917722, 0.7793382398303056, 0.7735193311464434, 0.8563359690145143, 0.7964911692850435, 0.7793382398303056, 0.7337894490062206, 0.7964911692850435, 0.8010963828917722, 0.7850637777837227, 0.7850637777837227, 0.8010963828917722, 1]
32092;14;14;[10, 8];2;1084;[10  0  2  1  4  5  6  3  7  8  9 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[10, 8];2;1134;[10  0  2  1  4  5  6  3  7  8  9 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[10, 8];2;1184;[10  0  2  1  4  5  6  3  7  8  9 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[10, 8];2;1234;[10  0  2  1  4  5  6  3  7  8  9 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0]
32093;14;14;[10, 8, 9];3;2109;[10  1  8  7  3  4  2  0  6  5  9 11 12 13];[0, 0.8022263599481642, 0, 0.7647129250875883, 0, 0, 0, 0.8022263599481642, 0.8022263599481642, 0, 1, 0, 0, 0];[10, 8, 12, 7];4;621;[10  8  1  6 12  2  3  0  7  5  4  9 11 13];[0, 0.7028615213371262, 0.6534723260662122, 0, 0, 0, 0.7028615213371262, 0, 0.8700577519870029, 0, 1, 0, 0.7028615213371262, 0];[10, 8, 12, 7];4;671;[10  8  1  6 12  2  3  0  7  5  4  9 11 13];[0, 0.7028615213371262, 0.6534723260662122, 0, 0, 0, 0.7028615213371262, 0, 0.8700577519870029, 0, 1, 0, 0.7028615213371262, 0];[10, 8, 12, 7];4;721;[10  8  1  6 12  2  3  0  7  5  4  9 11 13];[0, 0.7028615213371262, 0.6534723260662122, 0, 0, 0, 0.7028615213371262, 0, 0.8700577519870029, 0, 1, 0, 0.7028615213371262, 0]
32094;14;14;[13, 11];2;8255;[13  0  2  1  4  5  6  3  7  8 10  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[13, 11];2;8305;[13  0  2  1  4  5  6  3  7  8 10  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[13, 11];2;8355;[13  0  2  1  4  5  6  3  7  8 10  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[13, 11];2;8405;[13  0  2  1  4  5  6  3  7  8 10  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1]
32096;14;14;[10, 9, 8];3;8255;[10  7  9 13 11  4  0  2  6  5  1  3  8 12];[0.6580993453432606, 0, 0.6436425031110699, 0, 0.6592264280767793, 0, 0, 0.7026252432271548, 0, 0.7026252432271548, 1, 0.6592264280767793, 0, 0.7026252432271548];[10, 8, 9];3;170;[10  3  8  2  0  9 13  7 11  4  1  5  6 12];[0.7039161858166444, 0, 0.7113026200902536, 0.7113026200902536, 0.6592264280767793, 0, 0, 0.7026252432271548, 0.7113026200902536, 0.7026252432271548, 1, 0.7022814322942077, 0, 0.7026252432271548];[10, 9, 8];3;187;[10  2  9  3  8  0 13  7 11  4  1  5  6 12];[0.7039161858166444, 0, 0.7798164157910347, 0.7113026200902536, 0.6592264280767793, 0, 0, 0.7026252432271548, 0.7113026200902536, 0.7798164157910347, 1, 0.7022814322942077, 0, 0.7026252432271548];[10, 9, 8];3;237;[10  2  9  3  8  0 13  7 11  4  1  5  6 12];[0.7039161858166444, 0, 0.8010893736742699, 0.7113026200902536, 0.6592264280767793, 0, 0, 0.7026252432271548, 0.7113026200902536, 0.8010893736742699, 1, 0.7022814322942077, 0, 0.7026252432271548]
32097;14;14;[12, 11, 9];3;4158;[12  6  2  1  8 11  5  4  7  3  0  9 10 13];[0, 0.7317021733921905, 0.7317021733921905, 0, 0.7059795357667505, 0.7263889414156709, 0.7698634081626838, 0, 0.7317021733921905, 0, 0, 0.7317021733921905, 1, 0];[12, 11, 10];3;364;[12  1  8  2 11  5  4 10 13  0  3  6  7  9];[0.5302196987893038, 0.7317021733921905, 0.7317021733921905, 0, 0.7059795357667505, 0.7149100022395444, 0, 0, 0.7317021733921905, 0, 0.7029172213412976, 0.7317021733921905, 1, 0.7029172213412976];[12, 11, 10];3;1184;[12  0 11  1  3  5  4  2  8 10 13  6  7  9];[0.843138316304018, 0.8138697305500034, 0.6907562068401666, 0.7733580368844353, 0.6907562068401666, 0.6907562068401666, 0, 0, 0.6830044834800874, 0, 0.6696243670706347, 0.843138316304018, 1, 0.6696243670706347];[12, 11, 9];3;270;[12  0 11  1  7  9  3  4  2  5  8 10 13  6];[0.843138316304018, 0.8138697305500034, 0.6907562068401666, 0.7733580368844353, 0.7608711505384725, 0.6907562068401666, 0, 0.8044325416719239, 0.6830044834800874, 0.8044325416719239, 0.6696243670706347, 0.843138316304018, 1, 0.6696243670706347]
32098;14;14;[13, 12];2;56;[13 12  8  9  7  4 10  0  6  5  2  3  1 11];[0, 0, 0, 0, 0.7420917002275269, 0, 0, 0.7420917002275269, 0.8680205899891301, 0.8635348938453035, 0.7420917002275269, 0, 0.8877833668786534, 1];[13, 12];2;106;[13 12  7  8  9  1  3  5  2 10  4 11  6  0];[0, 0.840341371829645, 0.7588647816219818, 0.840341371829645, 0.7420917002275269, 0.7750580003032176, 0, 0.8772873368542576, 0.8680205899891301, 0.8635348938453035, 0.7420917002275269, 0.7166344374925248, 0.8877833668786534, 1];[13, 12];2;161;[13  9 12  3  8  6  1  4 10  2  7  5 11  0];[0.634142775552136, 0.840341371829645, 0.7588647816219818, 0.8546651670183657, 0.8319952409662238, 0.7166344374925248, 0.8546651670183657, 0.7420917002275269, 0.8546651670183657, 0.9058666402798449, 0.8319952409662238, 0.7166344374925248, 0.8877833668786534, 1];[13, 12];2;211;[13  9 12  6  7  8  3  1 10  4  2  0 11  5];[0.7645430370853363, 0.840341371829645, 0.7727392857590549, 0.8546651670183657, 0.8319952409662238, 0.7166344374925248, 0.8592720419179324, 0.8592720419179324, 0.8546651670183657, 0.9058666402798449, 0.8319952409662238, 0.7645430370853363, 0.8877833668786534, 1]
32099;14;14;[13, 12, 11];3;8255;[13 12  0  1  4  5  2  3  7  6  8  9 11 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.9502726512199997, 1];[13, 12, 11];3;120;[13 12  7 11  4  3  0  1  6  5  2  8 10  9];[0, 0, 0, 0, 0.7089640564887472, 0, 0, 0.7571433681856716, 0, 0, 0, 0.7571433681856716, 0.9502726512199997, 1];[13, 12, 11];3;170;[13 12  7 11  4  3  0  1  6  5  2  8 10  9];[0, 0, 0, 0, 0.7089640564887472, 0, 0, 0.7571433681856716, 0, 0, 0, 0.7571433681856716, 0.9502726512199997, 1];[13, 12, 11];3;220;[13 12  7 11  4  3  0  1  6  5  2  8 10  9];[0, 0, 0, 0, 0.7089640564887472, 0, 0, 0.7571433681856716, 0, 0, 0, 0.7571433681856716, 0.9502726512199997, 1]


==> results/metadrive_mixed_combined_responsibility_multiple_explanations_results_10.csv <==
obstacles,discrete,distance
0.1,0.0,0.0
0.2,0.0,0.05
0.3,0.0,0.15
0.4,0.15,0.2
0.5,0.2,0.25
0.6,0.36666666666666664,0.35
0.7,0.5333333333333333,0.4583333333333333
0.8,0.625,0.6083333333333333
0.9,0.8208333333333332,0.6916666666666667
1.0,1.0,1.0


==> results/metadrive_mixed_combined_responsibility_multiple_explanations_results_11.csv <==
obstacles,discrete,distance
0.09090909090909091,0.0,0.0
0.18181818181818182,0.0,0.05
0.2727272727272727,0.025,0.2
0.36363636363636365,0.025,0.2
0.45454545454545453,0.175,0.21666666666666665
0.5454545454545454,0.18214285714285713,0.375
0.6363636363636364,0.2517857142857143,0.4375
0.7272727272727273,0.2642857142857143,0.4875
0.8181818181818182,0.5547619047619048,0.5416666666666666
0.9090909090909091,0.7297619047619047,0.8785714285714284
1.0,1.0,1.0


==> results/metadrive_mixed_combined_responsibility_multiple_explanations_results_12.csv <==
obstacles,discrete,distance
0.08333333333333333,0.0,0.0
0.16666666666666666,0.0,0.05
0.25,0.0,0.2
0.3333333333333333,0.0,0.2683333333333333
0.4166666666666667,0.0,0.3283333333333333
0.5,0.025,0.3408333333333333
0.5833333333333334,0.1,0.3633333333333333
0.6666666666666666,0.175,0.39666666666666667
0.75,0.26,0.6791666666666666
0.8333333333333334,0.5700000000000001,0.8416666666666666
0.9166666666666666,0.805,0.95
1.0,1.0,1.0


==> results/metadrive_mixed_combined_responsibility_multiple_explanations_results_13.csv <==
obstacles,discrete,distance
0.07692307692307693,0.0,0.0
0.15384615384615385,0.0,0.05
0.23076923076923078,0.0,0.1375
0.3076923076923077,0.0,0.16
0.38461538461538464,0.0,0.17250000000000001
0.46153846153846156,0.0,0.33204545454545453
0.5384615384615384,0.0,0.41075757575757577
0.6153846153846154,0.13333333333333333,0.43196969696969695
0.6923076923076923,0.13333333333333333,0.44106060606060604
0.7692307692307693,0.15,0.5521717171717172
0.8461538461538461,0.4326515151515151,0.6427272727272727
0.9230769230769231,0.7733333333333333,0.8859848484848485
1.0,1.0,1.0


==> results/metadrive_mixed_combined_responsibility_multiple_explanations_results_14.csv <==
obstacles,discrete,distance
0.07142857142857142,0.0,0.0
0.14285714285714285,0.0,0.07894736842105263
0.21428571428571427,0.0,0.10526315789473684
0.2857142857142857,0.0,0.15789473684210525
0.35714285714285715,0.0,0.21052631578947367
0.42857142857142855,0.10526315789473684,0.2833333333333334
0.5,0.15789473684210525,0.3026315789473684
0.5714285714285714,0.15789473684210525,0.32894736842105265
0.6428571428571429,0.2894736842105263,0.32894736842105265
0.7142857142857143,0.3157894736842105,0.4481203007518798
0.7857142857142857,0.34210526315789475,0.6538847117794486
0.8571428571428571,0.5,0.7863408521303259
0.9285714285714286,0.6578947368421053,0.9263157894736843
1.0,1.0,1.0


==> results/metadrive_mixed_runs_results.csv <==
obstacles,exhaustive,discrete_50,discrete_100,euclidean_50,euclidean_100
10,1024,497.0,417.0,477.0,464.0
11,2048,856.0,846.0,635.0,759.0
12,4096,1788.0,1649.0,809.0,792.0
13,8192,4337.0,4182.0,2361.0,1276.0
14,16384,6488.0,9931.0,3527.0,1308.0


==> results/metadrive_straight_combined_exhaustive_observed_results.csv <==
ctx_idx;num_of_obstacles;explanation;explanation_size;runs
31000;10;[7, 8];2;54
31001;10;[5, 7];2;48
31002;10;[5, 6];2;47
31003;10;[5, 6];2;47
31004;10;[7, 9];2;55
31005;10;[6, 7];2;51
31006;10;[6, 7, 8, 9];4;386
31007;10;[4, 6, 7];3;161
31008;10;[2, 3, 6, 7];4;326
31009;10;[7, 8, 9];3;176
31010;10;[4, 5];2;42
31011;10;[5, 6];2;47
31012;10;[3, 4];2;36
31013;10;[4, 7, 8, 9];4;381
31014;10;[1, 3, 4, 5];4;282
31015;10;[2, 3, 5];3;122
31016;10;[2, 5];2;31
31017;10;[4, 6, 7];3;161
31018;10;[3, 5, 6];3;147
31019;10;[6, 9];2;53
31020;11;[2, 3, 6];3;151
31021;11;[5, 7, 9];3;218
31022;11;[3, 5];2;41
31023;11;[3, 5, 6];3;183
31024;11;[9, 10];2;67
31025;11;[7, 8];2;62
31026;11;[3, 4, 5, 8];4;495
31027;11;[5, 6, 7, 8, 9];5;1019
31028;11;[5, 6, 7];3;213
31029;11;[6, 7];2;58
31030;11;[7, 8, 9];3;229
31031;11;[0, 4, 7, 9];4;328
31032;11;[2, 7];2;36
31033;11;[4, 6, 8, 9];4;541
31034;11;[0, 1, 9, 10];4;268
31035;11;[8, 9];2;65
31036;11;[4, 5, 6, 7];4;528
31037;11;[3, 6, 7];3;188
31038;11;[3, 7, 8, 10];4;525
31039;11;[4, 6];2;48
31040;12;[6, 7];2;65
31041;12;[6, 7];2;65
31042;12;[9, 10, 11];3;299
31043;12;[3, 4, 6, 7];4;675
31044;12;[6, 8, 10];3;285
31045;12;[8, 9, 10];3;296
31046;12;[8, 10];2;75
31047;12;[9, 10, 11];3;299
31048;12;[0, 2, 10, 11];4;380
31049;12;[7, 8];2;70
31050;12;[4, 6, 8];3;251
31051;12;[4, 5];2;52
31052;12;[9, 10];2;77
31053;12;[2, 4, 9, 10];4;631
31054;12;[1, 4, 6, 7, 8];5;1280
31055;12;[0, 7, 8, 9];4;455
31056;12;[4, 6, 7];3;250
31057;12;[4, 6, 10, 11];4;749
31058;12;[9, 11];2;78
31059;12;[5, 6, 7, 8];4;760
31060;13;[0, 9, 10, 11];4;595
31061;13;[3, 5, 8];3;269
31062;13;[4, 6, 10, 11];4;1001
31063;13;[5, 6, 7];3;323
31064;13;[8, 9];2;83
31065;13;[11, 12];2;92
31066;13;[6, 8, 9];3;349
31067;13;[0, 10, 11, 12];4;598
31068;13;[9, 11, 12];3;377
31069;13;[1, 4, 10, 11];4;705
31070;13;[1, 6, 7, 8];4;729
31071;13;[5, 6, 7];3;323
31072;13;[8, 11];2;85
31073;13;[4, 7, 8, 10];4;1005
31074;13;[6, 7, 8];3;344
31075;13;[8, 9, 10];3;369
31076;13;[8, 9];2;83
31077;13;[7, 8];2;78
31078;13;[7, 8];2;78
31079;13;[2, 5, 8];3;233
31080;14;[1, 10, 11, 13];4;974
31081;14;[5, 9, 11];3;406
31082;14;[7, 8, 12];3;439
31083;14;[1, 2, 4, 6];4;768
31084;14;[10, 11];2;101
31085;14;[10, 11];2;101
31086;14;[5, 9, 11];3;406
31087;14;[0, 3, 8, 9];4;622
31088;14;[9, 10];2;97
31089;14;[8, 9, 11];3;452
31090;14;[6, 8, 10, 11];4;1421
31091;14;[7, 10, 11];3;445
31092;14;[9, 10];2;97
31093;14;[10, 11];2;101
31094;14;[6, 9, 10, 11];4;1427
31095;14;[12, 13];2;106
31096;14;[9, 10];2;97
31097;14;[7, 9, 10, 12];4;1448
31098;14;[7, 9, 10];3;441
31099;14;[4, 10, 11, 12];4;1342


==> results/metadrive_straight_combined_responsibility_discrete_discrete_sampling_results.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
31000;10;10;[7, 8];2;70;[3 4 7 8 5 0 9 1 6 2];[0.3333333333333333, 0.25, 0.25, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333];[7, 8];2;120;[3 7 4 8 6 0 2 1 5 9];[0.3333333333333333, 0.25, 0.25, 1.0, 0.5, 0.25, 0.3333333333333333, 1.0, 0.5, 0];[7, 8];2;170;[3 7 4 8 6 0 2 1 5 9];[0.3333333333333333, 0.25, 0.25, 1.0, 0.5, 0.25, 0.3333333333333333, 1.0, 0.5, 0.25];[7, 8];2;237;[3 7 4 5 8 2 0 1 6 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333]
31001;10;10;[7, 5];2;56;[7 5 0 9 6 3 8 2 4 1];[0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.5, 0.25, 0.5, 0.25, 0.3333333333333333];[7, 5];2;111;[7 0 5 2 8 4 6 1 9 3];[0.25, 0.2, 0.25, 0.16666666666666666, 0.2, 0.25, 0.2, 1.0, 0.25, 0.2];[7, 5];2;187;[7 0 3 2 5 4 8 1 6 9];[0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 1.0, 0.25, 0.2];[7, 5];2;237;[7 0 3 2 5 4 8 1 6 9];[0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 1.0, 0.25, 0.2]
31002;10;10;[6, 5];2;120;[0 2 3 4 6 5 7 8 9 1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[5, 6];2;235;[1 5 2 0 3 4 6 7 8 9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25];[5, 6];2;285;[1 5 2 0 3 4 6 7 8 9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25];[6, 5];2;220;[1 3 6 5 9 2 4 0 7 8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5]
31003;10;10;[5, 6];2;185;[5 0 2 1 3 4 6 7 9 8];[0.25, 0.25, 0.25, 0.25, 0.25, 1.0, 0.25, 0.25, 0.2, 0.25];[6, 5];2;106;[6 5 0 1 3 2 4 7 8 9];[0, 0, 0, 0, 0, 1.0, 1.0, 0, 0, 0];[6, 5];2;156;[6 5 0 1 3 2 4 7 8 9];[0, 0, 0, 0, 0, 1.0, 1.0, 0, 0, 0];[6, 5];2;206;[6 5 0 1 3 2 4 7 8 9];[0, 0, 0, 0, 0, 1.0, 1.0, 0, 0, 0]
31004;10;10;[9, 7];2;571;[1 8 9 2 6 5 3 4 7 0];[0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[9, 7];2;137;[0 9 2 1 7 4 8 3 6 5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5];[7, 9];2;170;[0 5 7 9 4 2 8 1 6 3];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5];[7, 9];2;237;[0 1 7 5 9 3 4 2 8 6];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5]
31005;10;10;[7, 6];2;61;[1 7 6 0 3 2 5 4 8 9];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[6, 7];2;235;[1 2 3 4 6 5 7 8 9 0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 6];2;671;[7 8 2 0 3 4 5 1 6 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[6, 7];2;206;[6 7 8 0 3 2 5 1 4 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333]
31006;10;10;[6, 8, 9, 7];4;571;[6 8 4 3 5 2 9 1 7 0];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333];[6, 7, 8, 9];4;1134;[0 1 6 7 8 3 5 2 4 9];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333];[6, 7, 8, 9];4;1184;[0 1 6 7 8 3 5 2 4 9];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333];[7, 6, 9, 8];4;464;[0 1 3 5 7 6 9 8 4 2];[0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5]
31007;10;10;[6, 4, 7];3;571;[3 6 4 2 5 8 9 1 7 0];[0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333];[4, 6, 7];3;170;[3 2 5 4 6 7 0 1 8 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[4, 6, 7];3;220;[3 2 5 4 6 7 0 1 8 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[4, 6, 7];3;270;[3 2 5 4 6 7 9 0 1 8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5]
31008;10;10;[3, 7, 6, 2];4;314;[3 8 1 0 7 6 5 2 4 9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25];[3, 2, 6, 7];4;621;[3 2 5 8 0 4 6 1 7 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[3, 2, 6, 7];4;671;[3 2 6 5 8 0 4 1 7 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[6, 3, 2, 7];4;721;[6 3 5 2 8 0 4 1 7 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333]
31009;10;10;[9, 7, 8];3;1084;[5 9 3 0 7 6 2 1 4 8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5];[9, 7, 8];3;1134;[5 9 3 0 6 4 7 2 1 8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5];[7, 9, 8];3;1184;[6 7 5 9 3 2 1 0 4 8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[7, 9, 8];3;270;[1 7 6 5 9 8 3 2 4 0];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5]
31010;10;10;[6, 5];2;56;[6 5 8 1 4 2 3 0 7 9];[0.2, 0.25, 0.25, 0.2, 0.25, 0.5, 0.5, 0.2, 0.5, 0.2];[6, 5];2;106;[6 5 8 0 3 2 4 1 7 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.25];[5, 6];2;156;[5 6 4 8 9 2 3 0 7 1];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[6, 5];2;211;[2 6 5 4 9 8 3 1 7 0];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5]
31011;10;10;[5, 6];2;87;[0 2 5 4 6 7 8 3 1 9];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[6, 5];2;170;[0 1 2 4 6 5 7 8 9 3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 5];2;156;[6 5 0 1 3 2 4 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 5];2;206;[6 5 0 1 3 2 4 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
31012;10;10;[4, 3];2;120;[2 4 6 0 7 3 9 8 5 1];[0.25, 0.2, 0.5, 0.25, 0.5, 0.2, 0.5, 0.25, 0.25, 0.25];[4, 3];2;137;[2 4 6 0 3 1 7 8 5 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25];[4, 3];2;187;[2 4 6 0 3 1 7 8 5 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25];[3, 4];2;220;[3 2 6 4 7 0 8 1 5 9];[0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.25]
31013;10;10;[6, 7, 8, 9];4;571;[6 7 4 0 1 3 5 8 9 2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 6, 9, 8];4;170;[2 7 6 4 9 8 3 1 5 0];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5];[6, 7, 8, 9];4;285;[3 2 6 4 7 8 9 1 5 0];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5];[4, 7, 9, 8];4;464;[0 2 3 4 7 6 9 8 5 1];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5]
31014;10;10;[1, 3, 4, 7];4;120;[0 1 3 4 8 7 9 2 5 6];[0.5, 0.5, 0.25, 0.5, 0.5, 0.25, 0.2, 0.3333333333333333, 0.5, 0.3333333333333333];[1, 3, 4, 7];4;235;[0 1 3 4 8 2 7 6 9 5];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[1, 3, 4, 5];4;414;[0 1 3 4 8 2 6 5 7 9];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[1, 3, 4, 7];4;237;[0 1 3 4 7 5 8 2 6 9];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
31015;10;10;[3, 5, 6];3;87;[3 1 5 9 6 4 2 0 7 8];[0.14285714285714285, 0.3333333333333333, 0.25, 1.0, 0.25, 0.3333333333333333, 0.25, 0.14285714285714285, 0.14285714285714285, 0.3333333333333333];[3, 2, 5];3;170;[3 0 1 2 4 5 7 9 6 8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[3, 2, 5];3;220;[3 0 1 2 4 5 6 7 9 8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[3, 5, 2];3;220;[3 5 9 2 6 4 7 0 8 1];[0.3333333333333333, 0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
31016;10;10;[5, 4];2;56;[5 4 9 1 7 3 8 0 6 2];[0.2, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333];[5, 4];2;120;[1 3 5 4 9 2 6 0 7 8];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333];[5, 4];2;156;[5 4 1 2 6 3 0 7 8 9];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25];[5, 4];2;206;[5 4 1 2 6 3 0 7 8 9];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25]
31017;10;10;[6, 7, 5, 1];4;87;[6 7 5 8 1 3 4 0 9 2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[7, 6, 4];3;120;[7 6 5 4 8 1 0 3 9 2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[4, 6, 7];3;414;[0 3 5 4 6 7 8 2 1 9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[4, 6, 7];3;335;[0 1 3 4 6 5 7 8 2 9];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333]
31018;10;10;[6, 5, 3];3;120;[2 6 5 4 9 3 8 7 1 0];[0.25, 0.25, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[3, 5, 6];3;137;[3 2 5 4 6 8 9 1 0 7];[0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5, 0.5, 0.5, 0.25, 0.5, 0.5];[3, 5, 6];3;187;[3 2 5 4 6 8 9 1 0 7];[0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5, 0.5, 0.5, 0.25, 0.5, 0.5];[3, 5, 6];3;237;[3 2 5 4 6 8 9 1 0 7];[0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5, 0.5, 0.5, 0.25, 0.5, 0.5]
31019;10;10;[7, 9];2;185;[1 2 3 4 7 5 9 8 6 0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 7];2;621;[0 1 9 2 4 5 8 3 7 6];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5];[9, 6];2;285;[0 1 9 2 4 5 6 3 7 8];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[9, 6];2;335;[0 1 3 9 4 5 6 2 7 8];[0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
31020;11;11;[3, 2, 6];3;2109;[ 0  3  7  4  8  2  5  1 10  9  6];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[6, 3, 2];3;235;[ 6  7  0  3  4  8  2  1  5  9 10];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25];[3, 6, 2];3;1184;[ 3  7  6 10  4  0  8  1  5  2  9];[0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5];[3, 6, 2];3;270;[ 3  7  6 10  5  2  4  0  9  8  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
31021;11;11;[6, 7, 9];3;185;[ 4  8  6  1  7  2  9  0  5  3 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25];[6, 7, 9];3;235;[ 6  7  4  8  2  1  9  0  5  3 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25];[7, 6, 9];3;1184;[ 7  6  5  4  8  3  1  2  0  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25];[7, 6, 9];3;1234;[ 7  6  5  4  8  3  1  2  0  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
31022;11;11;[5, 3];2;185;[ 0  1  5  4  6 10  3  2  7  8  9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333];[3, 5];2;170;[ 0  1  3  4  6  5  9  8 10  2  7];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 5];2;220;[ 0  1  3  4  6  5  7  8 10  9  2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 5];2;270;[ 0  1  3  4  6  5  7  8 10  9  2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
31023;11;11;[6, 5, 3];3;120;[ 0  8  6  7  5  3  1  2  4  9 10];[0.5, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25];[5, 6, 7, 4];4;170;[ 0  8  5  6  7  4 10  3  2  1  9];[0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333];[5, 6, 3];3;671;[ 0  8  2  1  4  5  6  3  7 10  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333];[5, 6, 3];3;721;[ 0  8  2  1  4  5  6  3  7 10  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333]
31024;11;11;[10, 9];2;2109;[ 0  1  2  3  5  6  7  8 10  9  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[10, 9];2;2159;[ 5 10  2  0  3  6  7  1  9  8  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[10, 9];2;2209;[ 5 10  2  0  3  6  7  1  9  8  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[10, 9];2;2259;[ 2  5  6  8 10  1  3  0  9  7  4];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
31025;11;11;[7, 8];2;571;[ 0  1  2  3  4  5  6  7  8  9 10];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[7, 8];2;621;[ 0  1  2  3  4  5  6  7  8  9 10];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[8, 7];2;671;[ 0  8  2  1  4  5  6  3  7  9 10];[0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25];[8, 7];2;237;[ 0  1  9  8  7 10  3  2  6  5  4];[0.5, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
31026;11;11;[4, 5, 8, 3];4;87;[ 0  4  5  8  3  2  6  1  7  9 10];[0.5, 0.25, 0.25, 0.25, 0.5, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[4, 5, 8, 3];4;1134;[ 0  4  5  8 10  9  7  1  6  3  2];[0.5, 0.3333333333333333, 0.25, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[4, 5, 8, 3];4;1184;[ 0  4  5  8 10  9  7  1  6  3  2];[0.5, 0.3333333333333333, 0.25, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[4, 5, 8, 3];4;721;[ 0  4  5  8 10  2  3  1  7  6  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
31027;11;11;[5, 8, 6, 7, 9];5;1084;[ 1  5  8  2  3  4  6  0  7  9 10];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[9, 5, 6, 7, 8];5;1134;[ 3  9  1  0  4  5  6  2  7  8 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[9, 5, 6, 7, 8];5;1184;[ 3  9  1  0  4  5  6  2  7  8 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[6, 9, 5, 7, 8];5;1234;[ 3  2  6  9  0  4  5  1  7  8 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
31028;11;11;[6, 5, 7];3;185;[ 1  2  3  4  6  5  7  8 10  9  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 5, 7];3;235;[ 1  2  3  4  6  5  7  8 10  9  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[5, 6, 7];3;414;[ 0  1  2  3  4  5  6  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 5, 7];3;335;[ 3  6  8  2  5  4  7  1 10  9  0];[0.25, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
31029;11;11;[7, 6];2;571;[ 1  2  3  4  7  5 10  8  6  0  9];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25];[7, 6];2;137;[ 7  1  5  8  6  3 10  0  4  2  9];[0.2, 0.3333333333333333, 0.2, 0.25, 0.2, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.2, 0.25];[7, 6];2;161;[ 7  8  6  1 10  3  4  0  5  2  9];[0.2, 0.25, 0, 0.25, 0.2, 0, 0.25, 1.0, 1.0, 0, 0.25];[7, 6];2;211;[ 7  8  6  3  2  1  5  0  4  9 10];[0, 0, 0, 0.5, 0, 0, 0.5, 1.0, 1.0, 0, 0]
31030;11;11;[8, 9, 7];3;1084;[ 1  8  3  0  6  4  9  2  7  5 10];[0.3333333333333333, 0.5, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.2];[8, 9, 7];3;2159;[ 1  8  3  0  6 10  9  4  2  7  5];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333];[8, 7, 9];3;671;[ 6  5  1  8  4  3  7  0  9  2 10];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25];[8, 7, 9];3;1234;[ 6  5  1  3  8  2  4  0  7  9 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
31031;11;11;[2, 7, 9, 4];4;120;[ 3  2  7  8  9  4  0  1 10  6  5];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[9, 1, 7, 5];4;170;[10  9  1  2  7  5  3  4  8  0  6];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[2, 7, 9, 5];4;220;[ 2  7  9  8 10  5  3  1  4  0  6];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 0.5];[2, 7, 9, 5];4;270;[ 2  7  9  8 10  5  3  1  4  0  6];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 0.5]
31032;11;11;[2, 7];2;87;[ 2  8  9  4  7  3  5  1 10  6  0];[0.16666666666666666, 0.2, 0.3333333333333333, 0.2, 0.25, 0.2, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2];[2, 7];2;621;[ 2 10  9  8  4  0  1  3  7  6  5];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 7];2;671;[ 2  6  9  8 10  3  1  0  7  5  4];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 7];2;721;[ 1  2  6  4  9 10  8  3  7  5  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
31033;11;11;[6, 9, 8, 4];4;571;[ 3  2  6  5  7 10  9  8  4  0  1];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 9, 8, 4];4;621;[ 6 10  5  3  7  9  8  2  4  0  1];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[6, 8, 9, 4];4;2209;[ 6 10  3  1  7  5  8  2  9  0  4];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[6, 9, 8, 4];4;2259;[ 0  6 10  2  3  5  7  1  9  8  4];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
31034;11;11;[0, 1, 9, 10];4;571;[ 0  1  2  3  4  6  7  9 10  5  8];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[0, 1, 9, 10];4;2159;[ 0  1  2  3  4  5  6  7  8  9 10];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 1, 9, 10];4;2209;[ 0  1  2  3  4  5  6  7  8  9 10];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 1, 9, 10];4;2259;[ 0  1  2  6  3  4  5  7  8  9 10];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
31035;11;11;[9, 8];2;571;[ 1  3  6  4 10  9  5  2  8  7  0];[0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[9, 8];2;364;[ 1  2  3  4  6 10  9  8  5  7  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 8];2;170;[ 6 10  9  8  3  0  2  1  4  5  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.2, 0.5, 0.5, 0.5];[9, 8];2;220;[ 1  6  9  8 10  3  2  0  4  5  7];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.5]
31036;11;11;[5, 7, 6, 4];4;1084;[ 5  9  3  0  7  2  8  1  6  4 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25];[5, 7, 6, 4];4;621;[ 5  9  3  0  7  6  8  2  4  1 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25];[5, 4, 6, 7];4;671;[ 5  9  2  0  3  4  6  1  7  8 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[5, 4, 6, 7];4;721;[ 5  9  2  0  3  4  6  1  7  8 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
31037;11;11;[3, 7, 6];3;1084;[ 0  1  3  4  2  5  7  8 10  6  9];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[3, 7, 6];3;621;[ 0  1  3  4  7  5 10  2  6  8  9];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[3, 7, 6];3;671;[ 0  1  3  4  7  5 10  2  6  8  9];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[3, 7, 6];3;721;[ 0  1  3  4  7  5 10  2  6  8  9];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
31038;11;11;[7, 8, 3, 10];4;2109;[ 1  0  7  8  3  4  5  2  6  9 10];[0.3333333333333333, 1.0, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[3, 7, 8, 10];4;621;[ 1  0  2  3  4  7  9  8 10  5  6];[0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 7, 8, 10];4;671;[ 1  0  2  3  4  6  7  8 10  9  5];[0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 7, 8, 10];4;721;[ 1  0  2  3  4  6  7  8 10  9  5];[0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
31039;11;11;[5, 6];2;185;[ 1  5  9  2  3  4  6  0  7  8 10];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[6, 5];2;120;[ 1  7  6  5  9  8  3  2  4  0 10];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[5, 6];2;220;[ 1  2  0  5  7  6  9  8  4  3 10];[0.3333333333333333, 0.5, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[6, 5];2;464;[ 1  2 10  0  7  6  8  5  9  3  4];[0.3333333333333333, 0.5, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
31040;12;12;[6, 7];2;185;[ 3  6  9  2  5  4  7  1 10  8  0 11];[0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2];[6, 7];2;235;[ 3  6  9  2  5  4  7  1 10  8 11  0];[0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[6, 7];2;671;[ 3  4  6  9  2  1  5  0  7  8 10 11];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[6, 7];2;721;[ 3  4  6  9 11  1  2  0  7  5  8 10];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333]
31041;12;12;[6, 8];2;70;[ 3  2  6  8 10  9  7  1 11  4  0  5];[0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[6, 8];2;120;[ 3  2  6  8 10  7  0  1  9 11  4  5];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[6, 8];2;170;[ 3  2  6  8  9 10  0  1  5  7 11  4];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[6, 8];2;220;[ 3  2  6  8  9 10  0  1  5  7 11  4];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25]
31042;12;12;[11, 9, 10];3;2109;[ 6 11  2  0  3  5  7  1  9  8 10  4];[0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.5];[11, 9, 10];3;2159;[ 6 11  2  0  3  4  7  1  9  8 10  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[11, 9, 10];3;2209;[ 6 11  2  0  3  4  7  1  9  8 10  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[11, 9, 10];3;2259;[ 2  6 11  9  3  4  1  0  8  7 10  5];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
31043;12;12;[3, 6, 7, 4];4;2109;[ 0  1  3  5  6 10  9  8  7  4  2 11];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[3, 4, 6, 7];4;4208;[ 0  1  2  3  4  5  6  8 10  9 11  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 4, 6, 7];4;414;[ 0  1  2  3  4  5  6  7  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 3, 4, 7];4;464;[ 2  6  1  0  3  4  5  7  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
31044;12;12;[6, 8, 10];3;571;[ 0  1  2  3  4  5  6  8 10  9  7 11];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2];[10, 6, 8];3;2159;[ 7  9 10  0  4  2  3  1  6  5  8 11];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.5, 0.5, 0.2];[10, 6, 8];3;4258;[ 7  9 10  0  4 11  2  3  6  5  1  8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333];[10, 6, 8];3;4308;[ 7  9 10  0  5  4  2  1 11  3  6  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333]
31045;12;12;[8, 9, 10];3;4158;[ 2  7 11  3  6  4  1  0  5  8  9 10];[0.2, 0.25, 0.5, 0.25, 0.25, 0.2, 0.25, 0.5, 0.2, 0.2, 0.2, 0.5];[9, 10, 8];3;4208;[ 1  2  7  9 10 11  4  5  3  0  6  8];[0.2, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.2, 0.5, 0.2, 0.5, 0.5, 0.5];[10, 9, 8];3;4258;[ 1  2  7  4 10 11  9  3  6  5  0  8];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.5];[10, 9, 8];3;4308;[ 1  2  7  4 10 11  9  3  6  5  0  8];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.5]
31046;12;12;[10, 8];2;4158;[ 0  2  4  1  3  5  6  9 11 10  7  8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25];[10, 8];2;1134;[ 0  2  7  4 10  3  5  1  6  8  9 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[10, 8];2;1184;[ 0  2  3  4  6  5  7 10  1  8  9 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[10, 8];2;4308;[ 0  1  2  3  4  5  6  7 11 10  9  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333]
31047;12;12;[11, 9, 10];3;4158;[ 1  2  3  6 11  8  0  4  9  5  7 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333];[11, 9, 10];3;4208;[ 3  5  1  0  2  6  7  8 11  4  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[11, 9, 10];3;4258;[ 3  5  1  0  2  6  7  8 11  4  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[11, 9, 10];3;4308;[ 3  5  1  0  2  6  7  8 11  4  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333]
31048;12;12;[2, 0, 10, 11];4;2109;[ 3  2  4  1  0  6  7  8 10  9 11  5];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[2, 11, 0, 10];4;2159;[ 3  2  4 11  0  6  7  1  9  8 10  5];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[2, 11, 0, 10];4;2209;[ 3  2  4  9 11  6  0  1  8  7 10  5];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[2, 0, 11, 10];4;4308;[ 3  2  7  5  4  0  9  8 11  1  6 10];[0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
31049;12;12;[8, 7];2;1084;[ 3 10  9  8  5  0  1  2  6  7 11  4];[0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[8, 7];2;621;[ 3 10  9  8  4  0  1  2  7  6  5 11];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[8, 7];2;1184;[ 4  9  2  0  3 10  8  1 11  7  5  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[8, 7];2;2259;[ 4  9  2  0  3  5  8  1 10 11  7  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
31050;12;12;[6, 4, 8];3;4158;[ 1  6  4  7 10  0  9  3 11  2  5  8];[0.25, 0.5, 0.2, 0.25, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.16666666666666666, 0.25, 0.3333333333333333, 0.25];[6, 4, 8];3;2159;[ 1  6  4  7 10 11  3  2  9  0  8  5];[0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[6, 4, 8];3;414;[ 1  6  4  0  7 11 10  8  2  3  9  5];[0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[6, 4, 8];3;1234;[ 0  1  2  6 10  3  7  4 11  8  9  5];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333]
31051;12;12;[5, 4];2;185;[ 7 10  5  2 11  3  4  0  9  6  8  1];[0.2, 0.16666666666666666, 0.25, 0.2, 0.2, 0.25, 0.2, 0.5, 0.2, 0.2, 0.5, 0.25];[4, 5];2;1134;[ 7 10  2  0  6  1  8  3  4  5  9 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.25];[5, 4];2;2209;[ 7 10  2  0  3  6  8  1  9  5  4 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25];[4, 5];2;4308;[ 6  7 10  0  3  2  4  1  9  8 11  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
31052;12;12;[9, 10];2;571;[ 2  5  4  0  6  7  9  8 10 11  3  1];[0.25, 0.16666666666666666, 0.5, 0.2, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[9, 10];2;2159;[ 2  5  4  6  3  1  0  7  8  9 10 11];[0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25];[9, 10];2;4258;[ 2  5  4  0  6 11  3  1  7  8  9 10];[0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[9, 10];2;4308;[ 3  2  5  9 11  4  6  0  7  1  8 10];[0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.5]
31053;12;12;[3, 9, 5, 10];4;2109;[ 3  2  6  4  9  5  8  0 10 11  7  1];[0.25, 0.2, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25];[3, 7, 11, 10];4;4208;[ 3  2  6  4  7 11  9  8  5  0  1 10];[0.25, 0.25, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[3, 7, 11, 10];4;4258;[ 3  2  6  1  0  4  7  8 11  9  5 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[3, 7, 11, 10];4;4308;[ 3  2  6  1  0  4  7  8 11  9  5 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
31054;12;12;[1, 5, 6, 7, 8];5;314;[ 1  5  6  0  3  2  7  8 10  9 11  4];[0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25];[1, 6, 7, 8, 5];5;170;[ 1 10  6  7  8  5  3  2  4  0  9 11];[0.25, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25];[1, 6, 7, 8, 5];5;220;[ 1 10  6  7  8  5  3  2  4  0  9 11];[0.25, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25];[1, 5, 8, 7, 6];5;335;[ 1  5 10  8  7  9  6  0  4  3  2 11];[0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25]
31055;12;12;[9, 0, 8, 7];4;2109;[ 5  9  6  0  8 11  3  2 10  4  7  1];[0.3333333333333333, 0.16666666666666666, 0.25, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333];[9, 3, 8, 7];4;2159;[ 5  9  3  0  6 10  8  2 11  1  7  4];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[9, 2, 8, 7];4;4258;[ 5  9  2  0  3  4  6  1 10  8 11  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[9, 3, 7, 8];4;4308;[ 5 11 10  9  3  0  2  1  7  6  4  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5]
31056;12;12;[7, 6, 5];3;185;[ 7  9  6  0  8 10  5  2  3  4 11  1];[0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25];[7, 6, 5];3;235;[ 7  9  6  0  8 10  5  2  3  4 11  1];[0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25];[7, 6, 5];3;285;[ 7  9  6  0  8 10  5  2  3  4 11  1];[0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25];[7, 6, 4];3;721;[ 7  9  6  0 11 10  8  1  4  5  2  3];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
31057;12;12;[5, 6, 10, 11];4;2109;[ 0  1  2  3  5  6  7  8 10  9 11  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[9, 7, 10, 11];4;4208;[ 3  2  9  1  0  4  6  5  7  8 10 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25];[9, 7, 10, 11];4;4258;[ 3  2  9  1  4  0  6  5  7  8 10 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25];[9, 7, 10, 11];4;4308;[ 3  2  9  1  4  0  8  5  7  6 10 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25]
31058;12;12;[11, 9];2;120;[ 2  4 11  1  8  9  0  3  7  6  5 10];[0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.2, 0.2, 0.25, 0.25, 0.2, 0.3333333333333333];[11, 9];2;235;[ 3  2  4  8 11 10  9  1  5  7  0  6];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[11, 9];2;285;[ 3  2  4  8 11 10  9  1  5  7  0  6];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[11, 9];2;335;[ 3  2  4  8 11 10  9  1  7  6  5  0];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
31059;12;12;[6, 5, 7, 8];4;314;[ 2  6  5  4  7 11 10  8  1  3  9  0];[0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[8, 5, 6, 7];4;170;[ 0  8  5  2  6  7 10  4 11  3  1  9];[0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333];[8, 6, 5, 7];4;1184;[ 9  0  8  2  6  5  3  4 10  7 11  1];[0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333];[8, 6, 5, 7];4;1234;[ 9  0  8  2  6  5  3  4 10  7 11  1];[0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333]
31060;13;13;[0, 9, 11, 10];4;1084;[ 0  2  3  7  9 12  8  1 11 10  5  4  6];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[0, 11, 9, 10];4;8305;[ 0  1  2  3  7 11  9  8 12  6  4  5 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[0, 11, 9, 10];4;8355;[ 0  1  2  3  7 11  9  8 12  6  4  5 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[0, 9, 10, 11];4;8405;[12  0  2  1  7  9  8  3  6  5  4 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 1.0]
31061;13;13;[3, 5, 8];3;1084;[ 3 11  4  0  2  5  6  1  9  8 10  7 12];[0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.5, 0.2];[3, 5, 8];3;1134;[ 3 11  4  0  2  5  6  1  7  8  9 10 12];[0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.2];[3, 5, 8];3;285;[ 3 11  2  0  7  5  8  4  6  1  9 10 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.2];[3, 5, 8];3;721;[ 3 11  1  0  4  5  7  2  8  6  9 10 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25]
31062;13;13;[4, 7, 10, 11];4;4158;[ 0  2  3  1  4  7 10  5  6  8  9 11 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.2, 0.25, 0.2, 0.2, 0.25, 0.2, 0.2];[6, 4, 10, 11];4;2159;[ 0  2  3  6  1  4  7  8 10  9 11  5 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2];[7, 12, 4, 10];4;2209;[ 0  2  3  7  6  9 12  1 11  4 10  8  5];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[7, 12, 4, 10];4;2259;[ 0  2  3  7  6  9 12  1  4  5 10  8 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333]
31063;13;13;[7, 5, 6];3;571;[ 1  7  9  8 10  5  4  2  6 11  0  3 12];[0.2, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2];[6, 7, 5];3;1134;[ 1  2  6  4  7 10  9  8 12  5  3 11  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[6, 7, 5];3;1184;[ 1  2  6  4  7 10  9  8 12  5  3 11  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[6, 5, 7];3;335;[ 0  1  2  4  6  5  7  8 10  9  3 11 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25]
31064;13;13;[8, 9];2;2109;[ 1  2  6 11  3  4  5  0  7  8  9 10 12];[0.2, 0.25, 0.25, 0.2, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2, 0.25, 0.2];[9, 8];2;4208;[ 3  7 11  9 12  2  1  0  6  5  4  8 10];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333];[9, 8];2;285;[ 3  7  9 12 11 10  8  1  6  5  4  2  0];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 8];2;335;[ 3  7  9 12 11 10  8  1  6  5  4  2  0];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
31065;13;13;[11, 12];2;2109;[ 0  1  2  7  9  3  6  4 11 10 12  5  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.25, 0.25, 0.25];[12, 11];2;621;[ 0  1  2  4  7 12 11  9  3  6 10  5  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[12, 11];2;1184;[ 0  1  2  4  7 12 11  9 10  6  3  8  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[12, 11];2;721;[ 0  1  2  4  7 12 11  9  6  5  3  8 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
31066;13;13;[1, 5, 9, 10];4;2109;[ 1  5  9  2 12  0  3  4 11  6 10  7  8];[0.25, 0.3333333333333333, 0.25, 0.2, 0.2, 0.3333333333333333, 0.2, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.2, 0.2, 0.25];[1, 5, 8, 9];4;137;[ 1  3  5  8  9 12  2  0  7 11  6  4 10];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333];[6, 9, 8];3;414;[ 1  6  3  2  7  5  9  8 11 12  0  4 10];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333];[6, 9, 8];3;464;[ 1  6  3  2  7  5  9  8 11 12  4  0 10];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333]
31067;13;13;[0, 11, 10, 12];4;1084;[ 0  1  3  4  6  5 11  8 10 12  7  2  9];[0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25];[0, 11, 12, 10];4;8305;[ 0  1  2  3  4  5  6  8 11  9 12  7 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[0, 10, 11, 12];4;8355;[ 0  1  2  3  4  5  6  7  8  9 10 11 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 10, 11, 12];4;8405;[ 3  0  1  2  4  5  6  7  8  9 10 11 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
31068;13;13;[9, 11, 12];3;8255;[ 0  2  3  4  6  5  7  9 11  1  8 10 12];[0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.2];[9, 11, 12];3;8305;[ 0  2  3  4  6  5  7  9 11 10  1  8 12];[0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2];[11, 9, 12];3;8355;[ 3  8 11  0  4  5  1  2  7  6  9 10 12];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[11, 9, 12];3;8405;[ 3  8 11  0  4  5  1  2  7  6  9 10 12];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25]
31069;13;13;[3, 4, 10, 11];4;571;[ 0  3  4  2  7  6 10  9 11  5  8 12  1];[0.3333333333333333, 0.14285714285714285, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.16666666666666666];[3, 4, 10, 11];4;4208;[ 0  3  4  1  2  6  7  8 12  9 10 11  5];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[3, 4, 10, 11];4;4258;[ 0  3  4  1  2  5  6  7  8  9 10 11 12];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[3, 4, 10, 11];4;4308;[ 0  3  4  1  2  5  6  7  8  9 10 11 12];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25]
31070;13;13;[7, 9, 1, 8];4;1084;[ 0  4 10 11  7  9  2  1 12  8  5  6  3];[0.3333333333333333, 0.25, 0.25, 0.16666666666666666, 0.3333333333333333, 0.2, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[3, 7, 6, 8];4;4208;[ 0  2  3  4 10 11  1  5  7  6  9  8 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[3, 7, 6, 8];4;4258;[ 0  2  3  4 10 11  1  5  7  6  9  8 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[3, 7, 6, 8];4;8405;[ 0  2  3  4 10 12 11  1  7  6  5  9  8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
31071;13;13;[6, 7, 5];3;2109;[ 6 12 10  9  3  0  2  1 11  7  5  8  4];[0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333];[6, 7, 5];3;1134;[ 6 12 10  9 11  1  2  0  7  5  4  3  8];[0.2, 0.25, 0.25, 0.2, 0.2, 0.2, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[6, 7, 5];3;671;[ 6 12 10  9  7  1  3  2  5 11  4  0  8];[0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[6, 7, 5];3;1234;[ 1 10  6  7 12  9  8  2 11  5  3  0  4];[0.2, 0.5, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333]
31072;13;13;[11, 8];2;1084;[ 1  2  3 12  5  6  7  0 11  8 10  9  4];[0.2, 0.25, 0.25, 0.25, 0.16666666666666666, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.25];[11, 9];2;2159;[ 0  3  5  1  2  7 12 11 10  6  9  8  4];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25, 0.25];[11, 9];2;2209;[ 0  3  5  1  2  7 12 11  6  4  9  8 10];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25, 0.25];[11, 9];2;4308;[ 0  3  5  1  2  4  7 11 12 10  6  9  8];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25]
31073;13;13;[4, 7, 8, 10];4;2109;[ 0  1  2  3  4  7 12  6 11  8 10  9  5];[0.25, 0.25, 0.25, 0.25, 0.25, 0.16666666666666666, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2, 0.25];[4, 7, 8, 10];4;2159;[ 2  4 11  1  3  5  6  0  7  8 10 12  9];[0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25];[4, 7, 10, 8];4;414;[ 0  2  5  4  7 10  9  8 11  6  1  3 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[4, 7, 8, 10];4;721;[ 0  1  2  4  7  5  9  8 10 11  6  3 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25]
31074;13;13;[7, 8, 6];3;571;[ 1  3  7  4  9 10  8  2  6  5  0 11 12];[0.2, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.16666666666666666];[6, 7, 8];3;235;[ 1  2  6  7  8  3  4  0 12  9 10 11  5];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[6, 7, 8];3;220;[ 1  2  6  5  7  8 11  0  4  3  9 10 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[6, 7, 8];3;464;[ 1  2  3  4  6  5  7  8 11  0  9 10 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25]
31075;13;13;[11, 9, 8];3;2109;[ 1  2  5  4  6  7 11  9 12  0  8 10  3];[0.2, 0.25, 0.25, 0.16666666666666666, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.2];[8, 10, 9];3;4208;[ 3  2  4  8 10 12  0  1  7  6  5  9 11];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[8, 10, 9];3;4258;[ 3  2  4  8 10 12  0  1  7  6  5  9 11];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[8, 10, 9];3;4308;[ 3  2  4  8 10 12  0  1  7  6  5  9 11];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333]
31076;13;13;[9, 8];2;314;[ 0  1  2  5  7 11  9  8 12  6  3  4 10];[0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25];[8, 9];2;1134;[ 0  1  2  3  4  5  7  8 12  9 10 11  6];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[8, 9];2;1184;[ 0  1  2  3  4  5  7  8 12  9 10 11  6];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[8, 9];2;1234;[ 0  1  2  3  4  5  6  7  8  9 10 11 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25]
31077;13;13;[7, 8];2;571;[ 7 10  9 11 12  1  3  2  8  5  4  0  6];[0.16666666666666666, 0.2, 0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0.5, 0.2, 0.25, 0.5, 0.25, 0.25];[7, 10, 5];3;621;[ 7 10  6  4  3  2  1  0  5  8  9 11 12];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5, 0.25, 0.25];[7, 10, 5];3;671;[ 7 10  6  4  3  2  1  0  5  8  9 11 12];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5, 0.25, 0.25];[7, 10, 5];3;721;[ 7 10  6  4  3  2  1  0  5  8  9 11 12];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5, 0.25, 0.25]
31078;13;13;[7, 8];2;4158;[ 6 11 12  0  3  4  2  1 10  7  9  8  5];[0.2, 0.2, 0.2, 0.2, 0.2, 0.125, 0.3333333333333333, 0.2, 0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333];[7, 8];2;8305;[ 6 11 12  0  5  7  4  1 10  3  2  9  8];[0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333];[7, 8];2;8355;[ 3  6 10 11 12  5  1  0  4  7  2  9  8];[0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 8];2;8405;[ 3  6 10 11 12  5  1  0  4  7  2  9  8];[0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
31079;13;13;[2, 5, 8];3;2109;[ 0  2  5  4  6  7 10 11  1  3  8 12  9];[0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.16666666666666666, 0.25, 0.25, 0.2];[6, 8, 3];3;1134;[ 6  8 11  0  5  4  3  2 12  7  9 10  1];[0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[6, 8, 3];3;671;[ 6  8 11  0  3  4  2  1  7  5  9 10 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[0, 6, 8, 7];4;721;[ 0  1  5  4  6 11 10  8  7  3  2  9 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25]
31080;14;14;[10, 1, 11, 13];4;571;[ 0  3 10  1  6 11  9  2 13  7  4  5 12  8];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.2, 0.16666666666666666, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25];[9, 10, 13, 11];4;1134;[ 0  2  3  9 10 12  5  1 13 11  6  4  7  8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[10, 9, 11, 13];4;8355;[ 0  2  3  6 12 10  9  8 11  7  5  1 13  4];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[10, 9, 11, 13];4;16598;[ 0  2  3  6 12 10  9  8  7  5  4  1 11 13];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25]
31081;14;14;[5, 9, 11];3;4158;[ 0  1  2  3  4  5  7  8 12  9 10 11 13  6];[0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2];[5, 10, 11];3;8305;[ 3  5 12  4 10  1  2  0  7  6  9  8 11 13];[0.2, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.2, 0.2, 0.25, 0.2, 0.3333333333333333, 0.2];[5, 9, 11];3;16548;[ 3  5 12  9  4 10  2  1 13  8  0  6  7 11];[0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25];[5, 9, 11];3;16598;[ 3  5 12  9  2  4  1  0 13  7 10  8  6 11];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25]
31082;14;14;[11, 10, 12];3;8255;[ 2  5 11  9  6  4  3  1  8 13 10  0 12  7];[0.16666666666666666, 0.2, 0.25, 0.2, 0.2, 0.25, 0.2, 0.14285714285714285, 0.2, 0.25, 0.16666666666666666, 0.25, 0.16666666666666666, 0.2];[11, 12, 7];3;2159;[ 1  2  3  4  6  5 11  9 12  0  7  8 10 13];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.2];[11, 12, 7];3;2209;[ 1  2  3  4  6  5 11  9 12  0  7  8 10 13];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.2];[11, 12, 7];3;2259;[ 1  2  3  4  6  5 11  9 12  0  7  8 10 13];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.2]
31083;14;14;[1, 2, 5, 6];4;87;[ 1  2  3  5  6 10  9  8 12 11  0  4  7 13];[0.16666666666666666, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666, 0.2, 0.2, 0.2, 0.2, 0.2, 0.16666666666666666];[6, 2, 4, 1];4;364;[ 6  8  2  0  7  4  9  1 10 11  5  3 12 13];[0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.5, 0.25, 0.5, 0.25, 0.25, 0.25, 0.2, 0.2];[6, 2, 5, 1];4;414;[ 6  8  2  0  5  4  7  1 13  9 10 11  3 12];[0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.5, 0.25, 0.5, 0.25, 0.25, 0.25, 0.2, 0.25];[6, 2, 4, 1];4;464;[ 6  8  2  0  3  4  5  1  7  9 10 11 12 13];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25]
31084;14;14;[10, 11];2;4158;[ 0  1  2  3  4  5  6  7  8  9 10 11 13 12];[0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2];[10, 11];2;8305;[ 3  6 10  5  9 13  2  0  7  4  1  8 11 12];[0.2, 0.2, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25];[10, 11];2;8355;[ 3  6 10  5  9 13  2  0  7  4  1  8 11 12];[0.2, 0.2, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25];[10, 11];2;8405;[ 3  6 10  1  2  5  9  0 13 12  7  4 11  8];[0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25]
31085;14;14;[11, 10];2;4158;[ 3  7  5  4 11  8  2  1  6  0  9 10 12 13];[0.2, 0.2, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.16666666666666666, 0.25, 0.16666666666666666, 0.16666666666666666];[10, 11];2;1134;[ 0  2  3  4  7  5  9  8 10 11  6  1 12 13];[0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.16666666666666666];[10, 11];2;4258;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2];[10, 11];2;4308;[ 3  5  9  1  2  4  6  0  7  8 10 11 12 13];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25]
31086;14;14;[9, 11, 5];3;4158;[ 0  1  3  2  6 10  9  8 13 11  4  5  7 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25];[11, 9, 5];3;8305;[ 0  1  3  7 11  2  6  4 13  8  9 10  5 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25];[11, 9, 5];3;8355;[ 0  1  3  7 11  2  6  4 13  8  9 10  5 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25];[9, 11, 5];3;1234;[ 1  9  3  0 11  7  2  4  6  5  8 10 12 13];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25]
31087;14;14;[9, 3, 0, 8];4;4158;[ 6  4 13  9  5  3  0  1 11  7 10  8 12  2];[0.2, 0.2, 0.16666666666666666, 0.2, 0.25, 0.2, 0.25, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25];[0, 3, 8, 9];4;4208;[ 0  2 13  1  4  6  7  3 11  8 10  9 12  5];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[0, 8, 3, 9];4;4258;[ 0  2  7  5 13  8  3  1  6  4 10  9 11 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[0, 8, 3, 9];4;4308;[ 0  2  7  5 13  8  3  1  6  4 10  9 11 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333]
31088;14;14;[10, 9];2;70;[ 3  7 10  9 12 13  2  0 11  6  4  5  8  1];[0.2, 0.16666666666666666, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25];[10, 9];2;120;[ 3  7 10  9 12 13  1  0  6  5  4  2 11  8];[0.2, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25];[10, 9];2;414;[ 3  2  7  5 12 13 10  9  6  4  1  0 11  8];[0.2, 0.2, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25];[9, 10];2;1234;[ 0  1  2  3  4  5  7  9 13 10 11 12  6  8];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25]
31089;14;14;[12, 11, 8];3;314;[ 0  3  5  4 12 11 10  8 13  9  1  2  7  6];[0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25];[12, 11, 8];3;364;[ 0  3  5  4 12 11 10  8 13  6  1  2  7  9];[0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25];[10, 8, 11];3;2209;[ 1  3  4  0  6  5 10  8 13 12 11  2  7  9];[0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25];[10, 8, 11];3;2259;[ 1  3  4  0  6  5 10  8 13 12 11  2  7  9];[0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25]
31090;14;14;[10, 6, 11, 8];4;16448;[ 1  3  0 10  6 11  9  5 13 12  2  4  7  8];[0.3333333333333333, 0.5, 0.2, 0.5, 0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25];[10, 6, 8, 11];4;4208;[ 1  3  0 10  7  6  8  5 12 13  9 11  4  2];[0.3333333333333333, 0.5, 0.2, 0.5, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25];[10, 6, 8, 11];4;4258;[ 1  3  0 10  5  6  7  2 12  8  9 11 13  4];[0.3333333333333333, 0.5, 0.25, 0.5, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25];[10, 11, 6, 8];4;8405;[ 1  3  0  5 10 12 11  2  7  6  4  9  8 13];[0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25]
31091;14;14;[7, 11, 10];3;16448;[ 2  7 13  1  3  4  5  0  6  8  9 12 11 10];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.2, 0.3333333333333333];[7, 10, 11];3;8305;[ 2  7 13  1  3  4  5  0  6  8 10  9 11 12];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333];[7, 10, 11];3;8355;[ 2  7 13  1  3  4  5  0  6  8 10  9 11 12];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[7, 10, 11];3;8405;[ 2  7 13  1  3  4  5  0  6  8 10  9 11 12];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333]
31092;14;14;[10, 9];2;16448;[ 0  4 13  6 10  2  3  1  7  5 12  8 11  9];[0.3333333333333333, 0.2, 0.2, 0.2, 0.3333333333333333, 0.2, 0.25, 0.2, 0.2, 0.16666666666666666, 0.25, 0.16666666666666666, 0.2, 0.3333333333333333];[10, 9];2;2159;[ 0  4 13  6 10  2  3  1  7  5  9  8 11 12];[0.3333333333333333, 0.2, 0.2, 0.2, 0.3333333333333333, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25, 0.2, 0.2, 0.3333333333333333];[9, 10];2;220;[ 0  4 13  6  9 10  3  1  7  5  2  8 11 12];[0.3333333333333333, 0.2, 0.2, 0.2, 0.3333333333333333, 0.2, 0.25, 0.2, 0.2, 0.25, 0.25, 0.2, 0.2, 0.3333333333333333];[9, 10];2;721;[ 0  4 13  2  7  6  9  1 10  3  5  8 11 12];[0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.3333333333333333]
31093;14;14;[11, 10];2;4158;[ 0  3 11  2  4  1  8  5  7  6  9 10 12 13];[0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.2, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666];[11, 10];2;235;[ 0  3 11  2  7  4 10  1  6  5  9  8 12 13];[0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.2, 0.2, 0.25, 0.2, 0.2, 0.25, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666];[11, 10];2;671;[ 0  3 11  1  4  6  7  2 10  8 12  5  9 13];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.2];[11, 10];2;4308;[ 0  3 11  1  4  6  7  2 12  8  9 10  5 13];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2]
31094;14;14;[10, 9, 6, 11];4;4158;[ 2 10  3  1  9  5  4  0  7  6  8 11 12 13];[0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.2, 0.2, 0.2, 0.2, 0.2, 0.3333333333333333, 0.5, 0.2, 0.2, 0.2];[10, 9, 8, 11];4;235;[ 2 10  3  1  9  8 11  4 13  6  5  0  7 12];[0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.2, 0.2, 0.2, 0.25, 0.3333333333333333, 0.5, 0.25, 0.2, 0.25];[10, 9, 8, 11];4;4258;[ 2 10  3  1  9  5  7  4 12 13  8 11  6  0];[0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25];[10, 9, 8, 11];4;4308;[ 2 10  3  1  9  5  7  4 12 13  8 11  6  0];[0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25]
31095;14;14;[13, 12];2;2109;[ 1  2  3  5  7 13 11  9 12  6  0  4 10  8];[0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25];[13, 12];2;8305;[ 1  2  3  4  6  5  7  8 13  9 11 12  0 10];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25];[13, 12];2;8355;[ 1  2  3  4  6  5  7  8 13  9 11 12  0 10];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25];[12, 13];2;8405;[ 0  4  8  2  3  5  6  1  7  9 11 12 13 10];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25]
31096;14;14;[9, 10];2;8255;[ 2  5  7 13 12 11  9  8  0  6  1  4 10  3];[0.2, 0.2, 0.25, 0.16666666666666666, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25];[10, 9];2;170;[ 2 11 10  0  7  9  1  5 12 13  8  3  6  4];[0.25, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[10, 9];2;220;[ 2 11 10  0  7  9  1  5 12 13  8  3  6  4];[0.25, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[10, 9];2;270;[ 2 11 10  0  7  9  1  5 12 13  8  3  6  4];[0.25, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25]
31097;14;14;[7, 9, 12, 10];4;2109;[ 6  7  4  9  3  2  1  0 12  8 10 11 13  5];[0.2, 0.2, 0.2, 0.2, 0.25, 0.16666666666666666, 0.25, 0.25, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2];[7, 9, 11, 12];4;2159;[ 0  2  3  4  6  5  7  9 13 11 12  1 10  8];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25];[7, 9, 11, 12];4;4258;[ 0  2  3  1  4  5  6  7  9 11 13 12 10  8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25];[9, 7, 11, 12];4;4308;[ 0  2  3  4  5  9  6  1  7 11 13 12 10  8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25]
31098;14;14;[10, 7, 9];3;16448;[ 5 13  8  3 11 12  2  0 10  6  4  1  7  9];[0.2, 0.16666666666666666, 0.2, 0.25, 0.2, 0.5, 0.2, 0.16666666666666666, 0.25, 0.14285714285714285, 0.2, 0.25, 0.25, 0.5];[10, 9, 7];3;16498;[ 5 13  4  1 11 10  3  2  8 12  9  0  7  6];[0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.2, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5];[10, 9, 7];3;8355;[ 5 13  4  1 11 10  6  2  8 12  3  9  7  0];[0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5];[10, 9, 7];3;8405;[ 5 13  4  1 11 10  3  6  8 12  2  9  7  0];[0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5]
31099;14;14;[13, 10, 9, 11];4;8255;[ 1 13  5  0  8  4  3  2  7  6 10  9 11 12];[0.25, 0.5, 0.2, 0.2, 0.2, 0.25, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2, 0.5];[13, 10, 9, 11];4;8305;[ 1 13  5  0  8  4  3  2  7  6 10  9 11 12];[0.25, 0.5, 0.2, 0.2, 0.2, 0.25, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2, 0.5];[13, 10, 9, 11];4;16548;[ 1  3  6 13  5  0  8  2  7  4 10  9 12 11];[0.25, 0.5, 0.2, 0.5, 0.2, 0.25, 0.5, 0.2, 0.25, 0.2, 0.2, 0.16666666666666666, 0.2, 0.5];[13, 11, 9, 10];4;16598;[ 1  3  6 13 11 12  9  0  8  5  2  4  7 10];[0.25, 0.5, 0.2, 0.5, 0.2, 0.25, 0.5, 0.2, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.5]


==> results/metadrive_straight_combined_responsibility_distance_results_euclidean.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
31000;10;10;[8, 7];2;56;[8 7 3 1 9 4 2 0 6 5];[0, 0.7731482508754706, 0, 0.9327185902507645, 0, 0, 0, 0.9401678544490019, 1, 0.7731482508754706];[8, 7];2;106;[8 7 3 1 2 4 5 0 6 9];[0, 0, 0, 0.9327185902507645, 0, 0, 0, 0.9401678544490019, 1, 0];[8, 7];2;156;[8 7 3 1 2 4 5 0 6 9];[0, 0, 0, 0.9327185902507645, 0, 0, 0, 0.9401678544490019, 1, 0];[8, 7];2;206;[8 7 3 1 2 4 5 0 6 9];[0, 0, 0, 0.9327185902507645, 0, 0, 0, 0.9516473695554982, 1, 0]
31001;10;10;[7, 5];2;185;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 5];2;235;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 5];2;285;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 5];2;335;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
31002;10;10;[6, 5];2;185;[6 1 9 2 3 4 5 0 7 8];[0, 0.7530255487333432, 0, 0, 0, 0, 1, 0, 0, 0.7530255487333432];[6, 5];2;235;[6 1 9 2 3 4 5 0 7 8];[0, 0.7530255487333432, 0, 0, 0, 0, 1, 0, 0, 0.7530255487333432];[6, 5];2;285;[6 1 9 2 3 4 5 0 7 8];[0, 0.7530255487333432, 0, 0, 0, 0, 1, 0, 0, 0.7530255487333432];[6, 5];2;335;[6 1 9 2 3 4 5 0 7 8];[0, 0.7530255487333432, 0, 0, 0, 0, 1, 0, 0, 0.7530255487333432]
31003;10;10;[6, 5];2;185;[6 0 2 1 3 4 5 7 8 9];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[6, 5];2;170;[6 0 2 1 7 5 4 3 8 9];[0.7573432748401699, 0.7573432748401699, 0.7573432748401699, 0, 0.7554709183315211, 0.7573432748401699, 1, 0.7573432748401699, 0, 0];[6, 5];2;220;[6 1 2 0 7 5 4 3 8 9];[0.7801629974689724, 0.7952419707306918, 0.7952419707306918, 0, 0.7554709183315211, 0.7573432748401699, 1, 0.7573432748401699, 0, 0];[6, 5];2;270;[6 1 2 0 7 5 4 3 8 9];[0.7801629974689724, 0.7952419707306918, 0.7952419707306918, 0, 0.7554709183315211, 0.7573432748401699, 1, 0.7573432748401699, 0, 0]
31004;10;10;[9, 7];2;70;[9 6 5 7 8 0 4 3 1 2];[0.7937457891701292, 0.7781679403252271, 0, 0.785093516060598, 0.7937457891701292, 0.8129510812304683, 0.8129510812304683, 0.8129510812304683, 0.7991259518486024, 1];[9, 7];2;106;[9 7 8 0 4 1 3 2 6 5];[0.7450860840253605, 0.7450860840253605, 0, 0, 0.7450860840253605, 0, 0, 0.9070041234324169, 0.8588647053588575, 1];[9, 7];2;156;[9 7 8 0 4 1 3 2 6 5];[0.7450860840253605, 0.7450860840253605, 0, 0, 0.7450860840253605, 0, 0, 0.9112601326208458, 0.9112601326208458, 1];[9, 7];2;206;[9 7 8 6 4 1 0 2 5 3];[0.7450860840253605, 0.7450860840253605, 0, 0, 0.7450860840253605, 0, 0.881615967997798, 0.9112601326208458, 0.9112601326208458, 1]
31005;10;10;[7, 6];2;314;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 6];2;364;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 6];2;414;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 6];2;464;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
31006;10;10;[7, 6, 8, 9];4;1084;[7 0 6 3 2 1 5 4 8 9];[0.8032972126629762, 0, 0.7890595415307459, 0.8032972126629762, 0, 0, 0.8032972126629762, 1, 0, 0];[7, 6, 9, 8];4;170;[7 0 6 3 9 8 2 1 4 5];[0.8032972126629762, 0, 0.7890595415307459, 0.8032972126629762, 0, 0, 0.8032972126629762, 1, 0.7935033824551728, 0.7935033824551728];[7, 6, 9, 8];4;220;[7 0 6 3 9 8 2 1 4 5];[0.8032972126629762, 0, 0.7890595415307459, 0.8032972126629762, 0, 0, 0.8032972126629762, 1, 0.7935033824551728, 0.7935033824551728];[7, 6, 9, 8];4;270;[7 0 6 3 9 8 2 1 4 5];[0.8032972126629762, 0, 0.7890595415307459, 0.8032972126629762, 0, 0, 0.8032972126629762, 1, 0.7935033824551728, 0.7935033824551728]
31007;10;10;[6, 7, 4];3;314;[6 7 0 1 3 2 5 4 8 9];[0, 0, 0, 0, 0, 0, 1, 0.8234792935192169, 0, 0];[6, 7, 4];3;364;[6 7 0 1 3 2 5 4 8 9];[0, 0, 0, 0, 0, 0, 1, 0.8234792935192169, 0, 0];[6, 7, 4];3;414;[6 7 0 1 3 2 5 4 8 9];[0, 0, 0, 0, 0, 0, 1, 0.8234792935192169, 0, 0];[6, 7, 4];3;464;[6 7 0 1 3 2 5 4 8 9];[0, 0, 0, 0, 0, 0, 1, 0.8234792935192169, 0, 0]
31008;10;10;[6, 7, 3, 2];4;120;[6 1 7 9 3 2 5 0 4 8];[0, 0.9067008857218126, 0, 0, 0, 0, 1, 0.9067008857218126, 0, 0.9067008857218126];[6, 7, 3, 2];4;170;[6 1 7 9 3 2 5 0 4 8];[0, 0.9067008857218126, 0, 0, 0, 0, 1, 0.9067008857218126, 0, 0.9067008857218126];[6, 7, 3, 2];4;220;[6 7 0 1 3 2 5 4 8 9];[0, 0, 0, 0, 0, 0, 1, 0.9371363117759552, 0, 0];[6, 7, 3, 2];4;270;[6 7 0 1 3 2 5 4 8 9];[0, 0, 0, 0, 0, 0, 1, 0.9371363117759552, 0, 0]
31009;10;10;[9, 8, 7];3;571;[9 3 8 2 4 5 1 0 7 6];[0, 0, 0.8942336795638918, 0.9290797566175876, 0, 0, 0, 0, 0.8942336795638918, 1];[9, 8, 7];3;137;[9 3 8 0 7 4 5 1 6 2];[0.8602734938015245, 0.7940363781597722, 0.7940363781597722, 0.9290797566175876, 0.8602734938015245, 0.83468879125552, 0.7940363781597722, 0.8602734938015245, 0.912007791410781, 1];[9, 8, 7];3;285;[9 8 3 4 6 0 7 5 1 2];[0.8602734938015245, 0.7940363781597722, 0.7940363781597722, 0.9290797566175876, 0.8776307096817522, 0.8356761348654057, 0.8776307096817522, 0.8602734938015245, 0.9524749465705933, 1];[9, 8, 7];3;1234;[9 8 3 4 6 2 7 0 5 1];[0.8602734938015245, 0.7940363781597722, 0.8725388153448785, 0.9290797566175876, 0.8776307096817522, 0.8356761348654057, 0.8776307096817522, 0.8725388153448785, 0.9524749465705933, 1]
31010;10;10;[5, 4];2;120;[5 0 2 1 3 4 6 7 8 9];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[5, 4];2;170;[5 0 2 1 3 4 6 7 8 9];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[5, 4];2;220;[5 0 2 1 3 4 6 7 8 9];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[5, 4];2;270;[5 0 2 1 3 4 6 7 8 9];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0]
31011;10;10;[6, 5];2;61;[6 1 5 2 3 0 4 7 8 9];[0, 0.8978316409235176, 0.8978316409235176, 0, 0, 0.8978316409235176, 1, 0, 0, 0];[6, 5];2;111;[6 1 5 2 3 0 4 7 8 9];[0, 0.8978316409235176, 0.8978316409235176, 0, 0, 0.8978316409235176, 1, 0, 0, 0];[6, 5];2;161;[6 1 5 2 3 0 4 7 8 9];[0, 0.8978316409235176, 0.8978316409235176, 0, 0, 0.8978316409235176, 1, 0, 0, 0];[6, 5];2;206;[6 5 0 1 3 2 4 7 8 9];[0, 0, 0, 0, 0, 0.9181714701904033, 1, 0, 0, 0]
31012;10;10;[4, 3];2;87;[4 0 2 1 3 5 6 7 8 9];[0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[4, 3];2;137;[4 0 2 1 3 5 6 7 8 9];[0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[4, 3];2;187;[4 0 2 1 3 5 6 7 8 9];[0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[4, 3];2;237;[4 0 2 1 3 5 6 7 8 9];[0, 0, 0, 0, 1, 0, 0, 0, 0, 0]
31013;10;10;[9, 7, 8, 4];4;120;[9 7 8 2 3 4 1 0 6 5];[0, 0, 0.7572648435333473, 0, 0, 0, 0, 0.9156533132855674, 0.7572648435333473, 1];[9, 7, 8, 4];4;170;[9 7 8 2 3 4 1 0 6 5];[0, 0, 0.7572648435333473, 0, 0, 0, 0, 0.9156533132855674, 0.7572648435333473, 1];[9, 7, 8, 4];4;220;[9 7 8 0 3 4 2 1 6 5];[0, 0, 0, 0, 0, 0, 0, 0.9161082290619134, 0.8671189017249977, 1];[9, 7, 8, 4];4;270;[9 7 8 0 3 4 2 1 6 5];[0, 0, 0, 0, 0, 0, 0, 0.9161082290619134, 0.8671189017249977, 1]
31014;10;10;[4, 3, 1, 7];4;185;[4 3 9 6 2 1 7 0 5 8];[0, 0.8193365598169624, 0.8193365598169624, 0.8566680398712034, 1, 0, 0.8297083642972057, 0.8032003294207583, 0, 0.8566680398712034];[4, 3, 1, 5];4;364;[4 3 9 2 1 0 6 5 7 8];[0, 0.8508387085336753, 0.8508387085336753, 0.8566680398712034, 1, 0, 0, 0, 0, 0.8566680398712034];[4, 3, 1, 5];4;414;[4 3 9 2 1 0 6 5 7 8];[0, 0.8508387085336753, 0.8508387085336753, 0.8566680398712034, 1, 0, 0, 0, 0, 0.8566680398712034];[4, 3, 1, 5];4;270;[4 3 2 1 0 5 6 7 8 9];[0, 0.8508387085336753, 0.8508387085336753, 0.8914441768663076, 1, 0, 0, 0, 0, 0]
31015;10;10;[5, 3, 6];3;87;[5 3 9 8 6 1 2 0 7 4];[0, 0.810372862907188, 0.810372862907188, 0.8274915063570525, 0, 1, 0.810372862907188, 0, 0.8274915063570525, 0.8274915063570525];[5, 3, 6];3;137;[5 3 9 8 6 1 2 0 4 7];[0.7871479200882429, 0.810372862907188, 0.810372862907188, 0.8274915063570525, 0.7844762975888957, 1, 0.810372862907188, 0.7816571191954214, 0.8274915063570525, 0.8274915063570525];[5, 3, 6];3;187;[5 3 9 8 6 1 2 0 4 7];[0.7871479200882429, 0.810372862907188, 0.810372862907188, 0.8274915063570525, 0.7844762975888957, 1, 0.810372862907188, 0.7816571191954214, 0.8274915063570525, 0.8274915063570525];[5, 3, 6];3;237;[5 3 9 8 6 1 2 0 4 7];[0.7871479200882429, 0.810372862907188, 0.810372862907188, 0.8274915063570525, 0.7844762975888957, 1, 0.810372862907188, 0.7816571191954214, 0.8274915063570525, 0.8274915063570525]
31016;10;10;[5, 2];2;61;[5 0 2 1 3 4 6 7 8 9];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[5, 2];2;111;[5 0 2 1 3 4 6 7 8 9];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[5, 2];2;161;[5 0 2 1 3 4 6 7 8 9];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[5, 2];2;211;[5 0 2 1 3 4 6 7 8 9];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0]
31017;10;10;[7, 4, 6];3;314;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 4, 6];3;364;[7 3 0 1 2 4 5 6 8 9];[0.7567588613764614, 0, 0, 0.7723664980946464, 0, 0, 0, 1, 0, 0];[7, 4, 6];3;414;[7 3 0 1 2 4 5 6 8 9];[0.7567588613764614, 0, 0, 0.7723664980946464, 0, 0, 0, 1, 0, 0];[7, 4, 6];3;464;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
31018;10;10;[5, 3, 6];3;185;[5 0 2 1 3 4 6 7 8 9];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[5, 3, 6];3;235;[5 0 2 1 3 4 6 7 8 9];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[5, 3, 6];3;285;[5 0 2 1 3 4 6 7 8 9];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[5, 3, 6];3;335;[5 0 2 1 3 4 6 7 8 9];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0]
31019;10;10;[9, 6];2;185;[9 0 2 1 4 5 6 3 7 8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[9, 6];2;235;[9 0 2 1 4 5 6 3 7 8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[9, 6];2;285;[9 0 2 1 4 5 6 3 7 8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[9, 7];2;206;[9 7 2 0 3 4 5 1 6 8];[0, 0, 0, 0, 0, 0, 0, 0.8655902144903346, 0, 1]
31020;11;11;[6, 2, 3];3;87;[ 6  0  2  1  3  4  5  7  8  9 10];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[6, 2, 3];3;137;[ 6  0  2  1  3  4  5  7  8  9 10];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[6, 2, 3];3;187;[ 6  0  2  1  3  4  5  7  8  9 10];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[6, 2, 3];3;237;[ 6  0  2  1  3  4  5  7  8  9 10];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0]
31021;11;11;[7, 5, 9];3;1084;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 5, 9];3;1134;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 5, 9];3;1184;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 5, 9];3;1234;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0]
31022;11;11;[5, 3];2;87;[ 5  0  2  1  3  4  6  7  8  9 10];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[5, 3];2;137;[ 5  0  2  1  3  4  6  7  8  9 10];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[5, 3];2;187;[ 5  0  2  1  3  4  6  7  8  9 10];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[5, 3];2;237;[ 5  0  2  1  3  4  6  7  8  9 10];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0]
31023;11;11;[6, 3, 5];3;571;[ 6  1  8  2  3  4  5  0  7  9 10];[0, 0.86677318975607, 0, 0, 0, 0, 1, 0, 0.833043214666295, 0, 0];[6, 3, 5];3;364;[ 6  0  2  1  3  4  5  7  8  9 10];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[6, 3, 5];3;671;[ 6  3 10  1  2  4  5  0  7  8  9];[0, 0, 0, 0.8955876842759496, 0, 0, 1, 0, 0, 0, 0.8955876842759496];[6, 3, 5];3;721;[ 6  0  3 10  2  4  5  1  7  8  9];[0.9036429315608071, 0, 0, 0.8955876842759496, 0, 0, 1, 0, 0, 0, 0.8955876842759496]
31024;11;11;[10, 9];2;61;[10  4  9  3  8  2  1  6  7  5  0];[0, 0.8435929956077287, 0.8435929956077287, 0.8931671156945571, 0.9082028989977357, 0, 0.7950676081496117, 0, 0.8902822492995549, 0.8931671156945571, 1];[10, 9];2;106;[10  9  4  0  3  5  2  1  7  6  8];[0, 0, 0, 0, 0.9082028989977357, 0, 0, 0, 0, 0.9452359047613308, 1];[10, 9];2;156;[10  9  4  0  3  5  2  1  7  6  8];[0, 0, 0, 0, 0.936145192399896, 0, 0, 0, 0, 0.9452359047613308, 1];[10, 9];2;206;[10  9  4  0  3  5  2  1  7  6  8];[0, 0, 0, 0, 0.936145192399896, 0, 0, 0, 0, 0.9452359047613308, 1]
31025;11;11;[7, 8];2;571;[ 7  3  2  1  0  4  5  6  8  9 10];[0, 0, 0.7063632819539487, 0.7063632819539487, 0, 0, 0, 1, 0, 0, 0];[7, 8];2;621;[ 7  3  2  1  0  4  5  6  8  9 10];[0, 0, 0.7063632819539487, 0.7063632819539487, 0, 0, 0, 1, 0, 0, 0];[7, 8];2;671;[ 7  3  2  1  0  4  5  6  8  9 10];[0, 0, 0.7063632819539487, 0.7063632819539487, 0, 0, 0, 1, 0, 0, 0];[7, 8];2;1234;[ 7  3  2  9  1  0  5  4  6  8 10];[0, 0.6890838223803568, 0.7063632819539487, 0.7063632819539487, 0, 0, 0, 1, 0, 0.6892629829824808, 0]
31026;11;11;[8, 4, 5, 3];4;571;[ 8  0  2  1  4  5  6  3  7  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[8, 4, 5, 3];4;621;[ 8 10  1  0  4  5  2  3  7  6  9];[0, 0.8062035406944702, 0, 0, 0, 0, 0, 0, 1, 0, 0.8513013836542169];[8, 4, 5, 3];4;671;[ 8 10  1  0  4  5  2  3  7  6  9];[0, 0.8062035406944702, 0, 0, 0, 0, 0, 0, 1, 0, 0.8513013836542169];[8, 4, 5, 3];4;721;[ 8 10  1  0  4  5  2  3  7  6  9];[0, 0.8062035406944702, 0, 0, 0, 0, 0, 0, 1, 0, 0.8513013836542169]
31027;11;11;[9, 5, 6, 7, 8];5;1084;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[9, 6, 8, 5, 7];5;621;[ 9  6  8  4 10  5  1  3  7  0  2];[0, 0.8120288108170816, 0, 0, 0.8737743316026602, 0.8224628529935828, 0.8737743316026602, 0, 0.8737743316026602, 1, 0.831306429631148];[9, 6, 8, 5, 7];5;671;[ 9  6  8  4 10  2  5  1  7  3  0];[0, 0.8120288108170816, 0.8263256469970639, 0, 0.8737743316026602, 0.8224628529935828, 0.8737743316026602, 0, 0.8737743316026602, 1, 0.831306429631148];[9, 6, 8, 7, 5];5;721;[ 9  6  8  4  3  7 10  1  5  2  0];[0.8175592434804867, 0.830196042074095, 0.8263256469970639, 0.8407134196439282, 0.8737743316026602, 0.830196042074095, 0.8737743316026602, 0.8407134196439282, 0.8737743316026602, 1, 0.831306429631148]
31028;11;11;[7, 6, 5];3;314;[ 7  2  6  3  0  1  5  4  8  9 10];[0, 0, 0.8474270055991925, 0.8440811175778524, 0, 0, 0.8474270055991925, 1, 0, 0, 0];[7, 6, 5];3;364;[ 7  2  6  3  0  1  5  4  8  9 10];[0, 0, 0.8474270055991925, 0.8440811175778524, 0, 0, 0.8474270055991925, 1, 0, 0, 0];[7, 6, 5];3;671;[ 7  3  6  5  2  8  0  1  4  9 10];[0, 0, 0.8474270055991925, 0.8689655865435025, 0, 0.8673439358013673, 0.8689655865435025, 1, 0.8458700464713488, 0, 0];[7, 6, 5];3;721;[ 7  3  6  5  2  8  9  1  4  0 10];[0, 0, 0.8474270055991925, 0.8689655865435025, 0, 0.8673439358013673, 0.8689655865435025, 1, 0.8458700464713488, 0.784689300516117, 0]
31029;11;11;[7, 6];2;314;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 6];2;621;[ 7  1  2  8 10  4  3  0  6  5  9];[0, 0.7236522417721085, 0.7236522417721085, 0, 0, 0, 0, 1, 0.7236522417721085, 0, 0.7236522417721085];[7, 6];2;671;[ 7  1  2  8 10  4  3  0  6  5  9];[0, 0.7236522417721085, 0.7236522417721085, 0, 0, 0, 0, 1, 0.7236522417721085, 0, 0.7236522417721085];[7, 6];2;211;[ 7  4  6  0  1  2 10  8  5  3  9];[0.7711413269815522, 0.7711413269815522, 0.7236522417721085, 0, 0.8098973214733419, 0, 0.8098973214733419, 1, 0.7236522417721085, 0, 0.7236522417721085]
31030;11;11;[9, 7, 8];3;1084;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[9, 8, 7];3;1134;[ 9  6  8  0  3  4  2  1  7  5 10];[0, 0, 0, 0, 0, 0, 0.7786869957741805, 0, 0.7786869957741805, 1, 0];[9, 8, 7];3;1184;[ 9  6  8  0  3  4  2  1  7  5 10];[0, 0, 0, 0, 0, 0, 0.7786869957741805, 0, 0.7786869957741805, 1, 0];[9, 8, 7];3;1234;[ 9  6  8  0  3  4  2  1  7  5 10];[0, 0, 0, 0, 0, 0, 0.7786869957741805, 0, 0.7786869957741805, 1, 0]
31031;11;11;[9, 0, 4, 7];4;571;[ 9 10  0  1  4  5  2  3  7  6  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0.7759251398048208];[9, 4, 2, 7];4;621;[ 9  4  5  2 10  8  6  0  7  3  1];[0.7383664793063849, 0, 0.7887797284735484, 0, 0.792284925978748, 0.7887797284735484, 0.7383664793063849, 0.7383664793063849, 0.7545818964011652, 1, 0.7759251398048208];[9, 4, 2, 7];4;671;[ 9  4  5  2 10  8  6  0  7  3  1];[0.7383664793063849, 0, 0.7887797284735484, 0, 0.792284925978748, 0.7887797284735484, 0.7383664793063849, 0.7383664793063849, 0.7545818964011652, 1, 0.7759251398048208];[9, 4, 2, 7];4;721;[ 9  4  5  2 10  8  6  0  7  3  1];[0.7383664793063849, 0, 0.7887797284735484, 0, 0.792284925978748, 0.7887797284735484, 0.7383664793063849, 0.7383664793063849, 0.7545818964011652, 1, 0.7759251398048208]
31032;11;11;[7, 2];2;61;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 2];2;111;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 2];2;161;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 2];2;211;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0]
31033;11;11;[9, 8, 6, 4];4;314;[ 9  0  8  3  7  6  2  4 10  1  5];[0.8768979630793536, 0, 0.7687135501446981, 0.8768979630793536, 0.7687135501446981, 0, 0.7687135501446981, 0.7687135501446981, 0.8768979630793536, 1, 0.7687135501446981];[9, 8, 4, 6];4;1134;[ 9  0  8  3  4  5  1  2  7  6 10];[0.8768979630793536, 0, 0, 0.8768979630793536, 0, 0, 0, 0, 0.8768979630793536, 1, 0];[9, 8, 4, 6];4;1184;[ 9  2  8  0  4  5  1  3  7  6 10];[0, 0, 0.8976127712619223, 0, 0, 0, 0, 0, 0.8976127712619223, 1, 0];[9, 8, 4, 6];4;1234;[ 9  2  8  0  4  5  1  3  7  6 10];[0, 0, 0.8976127712619223, 0, 0, 0, 0, 0, 0.8976127712619223, 1, 0]
31034;11;11;[10, 9, 1, 0];4;120;[10  2  9  1  4  0  5  8  7  3  6];[0.8033353854331988, 0.9006072960127974, 0.9133097969788594, 0, 0.8280679923731469, 0.799043946590212, 0, 0.796527432503783, 0.799043946590212, 0.9006072960127974, 1];[10, 9, 1, 0];4;235;[10  2  9  1  0  5  4  3  7  6  8];[0.8823529424670868, 0.9006072960127974, 0.9133097969788594, 0, 0, 0, 0, 0, 0, 0.9006072960127974, 1];[10, 9, 1, 0];4;220;[10  2  9  1  0  3  4  5  7  6  8];[0.8823529424670868, 0.9006072960127974, 0.9133097969788594, 0.7922293329732767, 0.7922293329732767, 0, 0, 0, 0, 0.9006072960127974, 1];[10, 9, 1, 0];4;270;[10  2  9  1  0  4  3  5  7  6  8];[0.8823529424670868, 0.9006072960127974, 0.9133097969788594, 0.7922293329732767, 0.8818031751302257, 0, 0, 0, 0, 0.9006072960127974, 1]
31035;11;11;[9, 8];2;1084;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[9, 8];2;1134;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[9, 8];2;1184;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[9, 8];2;211;[ 9  3  8  0  4  5  1  2  7  6 10];[0, 0, 0, 0.8684458194932239, 0, 0, 0, 0, 0.8354103413375104, 1, 0]
31036;11;11;[7, 4, 5, 6];4;314;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 4, 5, 6];4;364;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 4, 5, 6];4;414;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 4, 5, 6];4;464;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0]
31037;11;11;[7, 3, 6];3;314;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 3, 6];3;364;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 3, 6];3;414;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 3, 6];3;464;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0]
31038;11;11;[8, 4, 7, 10];4;2109;[ 8  0  2  1  4  5  6  3  7  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[8, 4, 7, 10];4;2159;[ 8  0  2  1  4  5  6  3  7  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[8, 4, 7, 10];4;2209;[ 8  0  2  1  4  5  6  3  7  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[8, 4, 7, 10];4;2259;[ 8  0  2  1  4  5  6  3  7  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
31039;11;11;[6, 4];2;120;[ 6  0  2  1  3  4  5  7  8  9 10];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[6, 4];2;170;[ 6  0  2  1  3  4  5  7  8  9 10];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[6, 4];2;220;[ 6  0  2  1  3  4  5  7  8  9 10];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[6, 4];2;270;[ 6  0  2  1  3  4  5  7  8  9 10];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0]
31040;12;12;[7, 6];2;61;[ 7  4  6  8 10  1  3  2  5  0  9 11];[0, 0.7739246096456618, 0, 0, 0.7764754094964637, 0, 0.7764754094964637, 1, 0.7764754094964637, 0, 0.7764754094964637, 0];[7, 6];2;111;[ 7  4  6  8 10  1  3  2  5  0  9 11];[0, 0.7739246096456618, 0, 0, 0.7764754094964637, 0, 0.7764754094964637, 1, 0.7764754094964637, 0, 0.7764754094964637, 0];[7, 6];2;161;[ 7  4  6  8 10  1  3  2  5  0  9 11];[0, 0.7739246096456618, 0, 0, 0.7764754094964637, 0, 0.7764754094964637, 1, 0.7764754094964637, 0, 0.7764754094964637, 0];[7, 6];2;211;[ 7  4  6  8 10  1  3  2  5  0  9 11];[0, 0.7739246096456618, 0, 0, 0.7764754094964637, 0, 0.7764754094964637, 1, 0.7764754094964637, 0, 0.7764754094964637, 0]
31041;12;12;[6, 7];2;314;[ 6  0  2  1  3  4  5  7  8  9 10 11];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[6, 7];2;364;[ 6  0  2  1  3  4  5  7  8  9 10 11];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[6, 7];2;414;[ 6  0  2  1  3  4  5  7  8  9 10 11];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[6, 7];2;464;[ 6  0  2  1  3  4  5  7  8  9 10 11];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0]
31042;12;12;[11, 9, 10];3;4158;[11  9  5  0  3  4  2  1  7  6  8 10];[0, 0, 0, 0, 0, 0.8460155433148531, 0, 0, 0, 0.8828099414231988, 0, 1];[11, 9, 10];3;4208;[11  9  0  1  6  8  4  3  7  5  2 10];[0.8121791350434204, 0.8121791350434204, 0, 0, 0.8026664989967974, 0, 0.8121791350434204, 0, 0.8121791350434204, 0.9205777865049309, 0, 1];[11, 9, 10];3;414;[11  9  0  1  6  8  4 10  7  5  2  3];[0.8121791350434204, 0.8121791350434204, 0, 0, 0.8026664989967974, 0, 0.8121791350434204, 0, 0.8121791350434204, 0.931003248411406, 0.7778299188896193, 1];[11, 9, 10];3;2259;[11  9  0  1  6  8  4  5  3  7 10  2];[0.8121791350434204, 0.8121791350434204, 0, 0.7791074650754483, 0.8026664989967974, 0.7791074650754483, 0.8121791350434204, 0.7791074650754483, 0.8121791350434204, 0.931003248411406, 0.7791074650754483, 1]
31043;12;12;[7, 3, 4, 8];4;120;[ 7  3  4 11  0  8  2  1  6  5  9 10];[0.8923334647010407, 0, 0.8775594543487635, 0.899766671420838, 0.8973484465904465, 0, 0, 1, 0.8807963039828034, 0, 0, 0.8973484465904465];[7, 3, 4, 8];4;170;[ 7  3  4 11  0  8  2  1  6  5  9 10];[0.8923334647010407, 0, 0.8775594543487635, 0.9417002310617307, 0.8973484465904465, 0, 0, 1, 0.8807963039828034, 0, 0, 0.8973484465904465];[7, 3, 4, 8];4;414;[ 7  3  4  5 11  0  8  2  6  1  9 10];[0.8923334647010407, 0, 0.8775594543487635, 0.9417002310617307, 0.9343859985967287, 0.9343859985967287, 0, 1, 0.8807963039828034, 0, 0, 0.8973484465904465];[7, 3, 4, 6];4;721;[ 7  3  4  5 11  6  0  8  2  1  9 10];[0.8923334647010407, 0, 0.8775594543487635, 0.9417002310617307, 0.9343859985967287, 0.9343859985967287, 0.8927153964282282, 1, 0.8807963039828034, 0, 0, 0.8973484465904465]
31044;12;12;[10, 8, 6];3;87;[10  3  8  7  6 11  4  2  5  0  1  9];[0, 0, 0.7473709050651812, 0.8219053795732962, 0.7514382735498969, 0, 0.7514382735498969, 0.7514382735498969, 0.8219053795732962, 0, 1, 0.7514382735498969];[10, 8, 6];3;1134;[10  3  8  7 11  9  1  5  6  4  2  0];[0, 0.8075280123166404, 0.7473709050651812, 0.8219053795732962, 0.7514382735498969, 0.7904776092381491, 0.7514382735498969, 0.8117676452063673, 0.8219053795732962, 0.8075280123166404, 1, 0.8075280123166404];[10, 8, 5, 4];4;671;[10  3  8  7 11  9  1  5  4  6  0  2];[0, 0.8075280123166404, 0, 0.8680539358463423, 0.7888152633473583, 0.7904776092381491, 0.7778103421940613, 0.8117676452063673, 0.8680539358463423, 0.8075280123166404, 1, 0.8075280123166404];[10, 8, 6];3;335;[10  3  7  8  1 11  6  5  9  4  0  2];[0.727710366908802, 0.8559613927675157, 0.713456342838212, 0.9090696484778562, 0.7888152633473583, 0.788914761287401, 0.8487695191488671, 0.9090696484778562, 0.8680539358463423, 0.788914761287401, 1, 0.8559613927675157]
31045;12;12;[10, 8, 9];3;2109;[10  5  8  1  6  4  3  0  7  2  9 11];[0, 0.8434787372901539, 0, 0.8342021398018816, 0.8410953811920978, 0.9025187796426222, 0.8434787372901539, 0, 0.9025187796426222, 0, 1, 0];[10, 8, 9];3;2159;[10  5  8  0  3  4  2  1  7  6  9 11];[0, 0, 0, 0, 0, 0.9025187796426222, 0, 0, 0.9025187796426222, 0, 1, 0];[10, 8, 9];3;4258;[10  5  8  3  2 11  0  1  7  6  4  9];[0, 0, 0.8895157242065986, 0.8895157242065986, 0, 0.9025187796426222, 0, 0, 0.9025187796426222, 0, 1, 0.8370370246263472];[10, 8, 9];3;335;[10  5  8  3  2 11  9  0  4  7  1  6];[0.7812607058799699, 0, 0.8895157242065986, 0.8895157242065986, 0.7811734134926287, 0.9025187796426222, 0, 0, 0.9025187796426222, 0.7812607058799699, 1, 0.8370370246263472]
31046;12;12;[10, 8];2;2109;[10  9  0  3  2  6  1  4  7  5  8 11];[0.8591232201948524, 0, 0.7076349347334867, 0.8591232201948524, 0, 0, 0.7076349347334867, 0, 0, 0.8916209126677554, 1, 0];[10, 8];2;621;[10 11  9  3  0  6  4  1  8  7  5  2];[0.8654157398439437, 0.7984221939387349, 0, 0.8811106491027422, 0.7984221939387349, 0, 0.8324208696556306, 0.7641253878250085, 0.7785411355815656, 0.8916209126677554, 1, 0.8968758850913264];[10, 8];2;220;[10 11  9  3  0  8  1  2  7  6  5  4];[0.8654157398439437, 0, 0, 0.8811106491027422, 0, 0, 0, 0, 0.8400167777282477, 0.8916209126677554, 1, 0.8968758850913264];[10, 8];2;220;[10 11  9  8  0  1  2  3  7  6  5  4];[0, 0, 0, 0, 0, 0, 0, 0, 0.8400167777282477, 0.8916209126677554, 1, 0.8968758850913264]
31047;12;12;[11, 10, 9];3;2109;[11  5  4  3  7  1 10  2  6  0  9  8];[0, 0.7778174864552909, 0.7690566133393331, 0.8366422234029504, 0.8385163559790481, 0.8385163559790481, 0, 0.7905549148415141, 0, 0, 0.7778174864552909, 1];[11, 9, 10];3;4208;[11  0  6  1  8  5  4  3  7  2  9 10];[0.8669125321300092, 0.8669125321300092, 0.81685673023047, 0.8366422234029504, 0.841351936459354, 0.8669125321300092, 0.8669125321300092, 0.81685673023047, 0.8669125321300092, 0.81685673023047, 0.8022908659080941, 1];[11, 10, 9];3;4258;[11  0  6  1  8  5  4  3 10  2  7  9];[0.8669125321300092, 0.8669125321300092, 0.81685673023047, 0.8176902807007728, 0.841351936459354, 0.8669125321300092, 0.8669125321300092, 0.81685673023047, 0.8669125321300092, 0.81685673023047, 0.8176902807007728, 1];[11, 9, 10];3;721;[11  0  6  1  8  5  4  9 10  2  7  3];[0.8669125321300092, 0.8669125321300092, 0.81685673023047, 0.8135201727657911, 0.841351936459354, 0.8669125321300092, 0.8669125321300092, 0.81685673023047, 0.8669125321300092, 0.8370486184232168, 0.8315549632094271, 1]
31048;12;12;[11, 2, 10, 0];4;2109;[11  2 10  5  3  4  1  0  7  6  9  8];[0, 0, 0.9140221847963635, 0, 0, 0.8313238185119012, 0, 0, 0, 0, 0.9140221847963635, 1];[11, 2, 10, 0];4;2159;[11  2 10  5  7  1  3  0  6  4  9  8];[0, 0, 0.9140221847963635, 0, 0, 0.8682057480629038, 0, 0.8682057480629038, 0, 0, 0.9140221847963635, 1];[11, 2, 10, 0];4;2209;[11  2 10  5  7  1  3  0  6  4  9  8];[0, 0, 0.9140221847963635, 0, 0, 0.8682057480629038, 0, 0.8682057480629038, 0, 0, 0.9140221847963635, 1];[11, 2, 10, 0];4;2259;[11  2 10  5  7  1  3  0  6  4  9  8];[0, 0, 0.9140221847963635, 0, 0, 0.8682057480629038, 0, 0.8682057480629038, 0, 0, 0.9140221847963635, 1]
31049;12;12;[8, 7];2;56;[ 8  7  2  0  3  4  5  1  6  9 10 11];[0, 0, 0, 0, 0, 0, 0, 0.9040074887544528, 1, 0, 0, 0];[8, 7];2;106;[ 8  7  2  0  3  4  5  1  6  9 10 11];[0, 0, 0, 0, 0, 0, 0, 0.9040074887544528, 1, 0, 0, 0];[8, 7];2;156;[ 8  7  2  0  3  4  5  1  6  9 10 11];[0, 0, 0, 0, 0, 0, 0, 0.9040074887544528, 1, 0, 0, 0];[8, 7];2;206;[ 8  7  2  0  3  4  5  1  6  9 10 11];[0, 0, 0, 0, 0, 0, 0, 0.9040074887544528, 1, 0, 0, 0]
31050;12;12;[8, 4, 6];3;185;[ 8  0  2  1  4  5  6  3  7  9 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[8, 4, 6];3;235;[ 8  0  2  1  4  5  6  3  7  9 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[8, 4, 6];3;285;[ 8  0  2  1  4  5  6  3  7  9 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[8, 4, 6];3;335;[ 8  0  2  1  4  5  6  3  7  9 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0]
31051;12;12;[5, 4];2;120;[ 5  0  2  1  3  4  6  7  8  9 10 11];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0];[5, 4];2;170;[ 5  0  2  1  3  4  6  7  8  9 10 11];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0];[5, 4];2;220;[ 5  0  2  1  3  4  6  7  8  9 10 11];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0];[5, 4];2;270;[ 5  0  2  1  3  4  6  7  8  9 10 11];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0]
31052;12;12;[10, 9];2;2109;[10  0  2  1  4  5  6  3  7  8  9 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[10, 9];2;2159;[10  0  2  1  4  5  6  3  7  8  9 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[10, 9];2;2209;[10  0  2  1  4  5  6  3  7  8  9 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[10, 9];2;2259;[10  2 11  0  4  5  1  3  7  6  9  8];[0, 0, 0.8025388045886436, 0, 0, 0, 0, 0, 0, 0, 1, 0.7591706178380196]
31053;12;12;[10, 9, 3, 7];4;87;[10  9 11  3  7  5  2  0  6  4  1  8];[0, 0, 0, 0.9159366465554363, 0, 0.9113885133676184, 0, 0.9159366465554363, 0, 0.9175753935689402, 1, 0.9175753935689402];[10, 9, 3, 7];4;137;[10  9 11  3  7  4  5  1  8  6  0  2];[0, 0.9109331839234295, 0, 0.9162830441999045, 0.9162830441999045, 0.9113885133676184, 0.8765850418177936, 0.9162830441999045, 0.8956645950737484, 0.9175753935689402, 1, 0.9175753935689402];[10, 7, 9, 3];4;285;[10  7  9 11  5  0  3  2  6  4  1  8];[0.756759099785399, 0, 0, 0.756759099785399, 0, 0.9113885133676184, 0, 0.9337767876485401, 0, 0.9175753935689402, 1, 0.9175753935689402];[10, 9, 7, 3];4;464;[10  9  7  0 11  8  1  3  6  5  4  2];[0.864590610593919, 0.864590610593919, 0, 0.756759099785399, 0, 0, 0, 0.9337767876485401, 0.864590610593919, 0.9440083552191882, 1, 0.864590610593919]
31054;12;12;[7, 1, 4, 6, 8];5;571;[ 7  0  2  1  3  4  5  6  8  9 10 11];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[7, 1, 4, 6, 8];5;621;[ 7  0  2  1  3  4  5  6  8  9 10 11];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[7, 1, 4, 6, 8];5;671;[ 7  0  2  1  3  4  5  6  8  9 10 11];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[7, 1, 4, 6, 8];5;721;[ 7  0  2  1  3  4  5  6  8  9 10 11];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0]
31055;12;12;[9, 0, 7, 8];4;1084;[ 9  0  2  1  4  5  6  3  7  8 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[9, 8, 0, 7];4;621;[ 9  8  0  1  4  5  2  3  7  6 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0.8252535330225838, 1, 0, 0];[9, 8, 0, 7];4;671;[ 9  8  0  1  4  5  2  3  7  6 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0.8322426074061602, 1, 0, 0];[9, 8, 0, 7];4;721;[ 9  8  0  1  4  5  2  3  7  6 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0.8322426074061602, 1, 0, 0]
31056;12;12;[7, 4, 6];3;1084;[ 7  0  2  1  3  4  5  6  8  9 10 11];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[7, 4, 6];3;1134;[ 7  0  2  1  3  4  5  6  8  9 10 11];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[7, 4, 6];3;1184;[ 7  0  2  1  3  4  5  6  8  9 10 11];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[7, 4, 6];3;1234;[ 7  0  2  1  3  4  5  6  8  9 10 11];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0]
31057;12;12;[11, 10, 8, 7];4;571;[11 10  8  9  0  1  2  3  7  6  5  4];[0, 0, 0, 0, 0, 0, 0, 0, 0.7964722154832122, 0.7964722154832122, 0.7964722154832122, 1];[11, 9, 10, 7];4;621;[11  9 10  0  8  3  2  5  7  4  6  1];[0.8640703689704399, 0, 0.8220601983449853, 0.8637640791661176, 0.8191267329690882, 0.8220601983449853, 0.7695810702089896, 0.8220601983449853, 0.8640703689704399, 0.8725984353529082, 0.8725984353529082, 1];[11, 8, 10, 7];4;1184;[11  3  8  4 10  9  0  2  5  7  1  6];[0.8640703689704399, 0.795684330505058, 0.8220601983449853, 0.912004528118073, 0.8746299182843345, 0.8220601983449853, 0.7695810702089896, 0.8220601983449853, 0.912004528118073, 0.8725984353529082, 0.8746299182843345, 1];[11, 10, 8, 7];4;270;[11 10  3  8  0  7  2  5  4  9  6  1];[0.8640703689704399, 0, 0.8220601983449853, 0.912004528118073, 0.8191267329690882, 0.8220601983449853, 0.7695810702089896, 0.8220601983449853, 0.912004528118073, 0.7776267701254224, 0.9514251267788097, 1]
31058;12;12;[11, 9];2;61;[11  6  9  7  3  2  1  5  4  0  8 10];[0.7800317220178209, 0.8581920502261597, 0.8581920502261597, 0.8581920502261597, 0.8205012917885889, 0.8578360319161684, 0.8899302331855828, 0.8899302331855828, 0, 0.8899302331855828, 0, 1];[11, 9];2;106;[11  9  4  0  3  5  2  1  7  6  8 10];[0, 0, 0, 0, 0.8851506561258313, 0, 0, 0, 0, 0.903348774781467, 0, 1];[11, 9];2;156;[11  9  4  0  3  5  2  1  7  6  8 10];[0, 0, 0, 0, 0.8851506561258313, 0, 0, 0, 0, 0.9388282796267443, 0, 1];[11, 9];2;206;[11  9  4  0  3  5  2  1  7  6  8 10];[0, 0, 0, 0, 0.8851506561258313, 0, 0, 0, 0, 0.9388282796267443, 0, 1]
31059;12;12;[7, 8, 6, 5];4;1084;[ 7  1  2  9  3  8  0  4  6  5 10 11];[0, 0.8087319704231347, 0.8087319704231347, 0.7964654041570806, 0, 0, 0, 1, 0.7877262259313144, 0.8087319704231347, 0, 0];[7, 8, 6, 5];4;1134;[ 7  1  2  9  3  8  0  4  6  5 10 11];[0, 0.8087319704231347, 0.8087319704231347, 0.7964654041570806, 0, 0, 0, 1, 0.7877262259313144, 0.8087319704231347, 0, 0];[7, 8, 6, 5];4;1184;[ 7  1  2  9  3  8  0  4  6  5 10 11];[0, 0.8087319704231347, 0.8087319704231347, 0.7964654041570806, 0, 0, 0, 1, 0.7877262259313144, 0.8087319704231347, 0, 0];[7, 8, 5, 6];4;721;[ 7  1  2  9  8  5  3  0  6  4 10 11];[0, 0.8087319704231347, 0.8087319704231347, 0.7964654041570806, 0, 0.8038576868135762, 0, 1, 0.8038576868135762, 0.8087319704231347, 0, 0]
31060;13;13;[11, 0, 9, 10];4;4158;[11  0  2  1  4  5  6  3  7  8  9 10 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[11, 10, 0, 9];4;2159;[11 10  0  1  4  5  2  3  7  6  9  8 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.8508888879076599, 1, 0];[11, 10, 0, 9];4;2209;[11 10  0  1  4  5  2  3  7  6  9  8 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.8508888879076599, 1, 0];[11, 10, 0, 9];4;2259;[11 10  0  1  4  5  2  3  7  6  9  8 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.8508888879076599, 1, 0]
31061;13;13;[8, 2, 4, 5];4;120;[ 8  0  2  1  4  5  6  3  7  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[8, 2, 4, 5];4;170;[ 8  0  2  1  4  5  6  3  7  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[8, 2, 4, 5];4;220;[ 8  0  2  1  4  5  6  3  7  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[8, 2, 4, 5];4;270;[ 8  0  2  1  4  5  6  3  7  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0]
31062;13;13;[10, 7, 4, 11];4;4158;[10  7  2  0  3  4  5  1  6  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0.8153129374389109, 0, 0, 1, 0, 0];[10, 7, 4, 11];4;4208;[10  7  2  0  3  4  5  1  6  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0.8153129374389109, 0, 0, 1, 0, 0];[10, 7, 4, 11];4;4258;[10  7  2  0  3  4  5  1  6  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0.8153129374389109, 0, 0, 1, 0, 0];[10, 7, 4, 11];4;4308;[10  7  2  0  3  4  5  1  6  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0.8153129374389109, 0, 0, 1, 0, 0]
31063;13;13;[7, 5, 6];3;571;[ 7  0  5  3 12  9 10 11  6  4  1  2  8];[0.7841062326124851, 0, 0, 0.7841062326124851, 0, 0.7841062326124851, 0, 1, 0, 0.7841062326124851, 0.7795540813425337, 0.7384523001623273, 0.7841062326124851];[7, 5, 6];3;621;[ 7  0  5  3 12  9 10 11  6  4  1  2  8];[0.7841062326124851, 0, 0, 0.7841062326124851, 0, 0.7841062326124851, 0, 1, 0, 0.7841062326124851, 0.7795540813425337, 0.7384523001623273, 0.7841062326124851];[7, 5, 6];3;220;[ 7  1  5 11 12  6  0  3  9 10  4  2  8];[0.7841062326124851, 0.8047548104948473, 0, 0.7841062326124851, 0, 0.8047548104948473, 0.7995983186892401, 1, 0, 0.7841062326124851, 0.7795540813425337, 0.8047548104948473, 0.8047548104948473];[7, 5, 6];3;464;[ 7  5  0  1  3  2  4  6  8  9 10 11 12];[0, 0, 0, 0, 0, 0.8568427018028508, 0, 1, 0, 0, 0, 0, 0]
31064;13;13;[9, 8];2;1084;[ 9  0  2  1  4  5  6  3  7  8 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[9, 8];2;1134;[ 9  0  2  1  4  5  6  3  7  8 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[9, 8];2;1184;[ 9  0  2  1  4  5  6  3  7  8 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[9, 8];2;206;[ 9  8 12  0  4  1  2  3  7  6  5 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0.8382540705612092, 1, 0, 0, 0.8382540705612092]
31065;13;13;[11, 12];2;70;[11  4 10 12  0  1  9  2  7  6  5  3  8];[0.8529022108765214, 0.8239785133202612, 0, 0, 0.8593929726582354, 0, 0, 0, 0, 0.806312126639253, 0.8593929726582354, 1, 0.8593929726582354];[11, 12];2;137;[11  1  9  7 12 10  4  0  2  3  5  6  8];[0.8529022108765214, 0.860165173121731, 0.8294867129554799, 0.8294867129554799, 0.8593929726582354, 0.8150280052578361, 0, 0.860165173121731, 0, 0.860165173121731, 0.8593929726582354, 1, 0.860165173121731];[11, 12];2;1184;[11  2 12  7  8 10  4  0  9  3  1  5  6];[0.8529022108765214, 0.8239785133202612, 0.9310012875262935, 0.8294867129554799, 0.8593929726582354, 0.8150280052578361, 0, 0.9181723897487153, 0.9111640659601644, 0.8300802093544901, 0.8593929726582354, 1, 0.9310012875262935];[11, 12];2;2259;[11  2 12  7  8  3  1  0  6  5  4  9 10];[0, 0, 0.9310012875262935, 0, 0, 0, 0, 0.9181723897487153, 0.9111640659601644, 0, 0, 1, 0.9310012875262935]
31066;13;13;[9, 8, 4, 1];4;120;[ 9  8 10  0  4  1  2  3  7  6  5 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0.7983150875620678, 1, 0.7983150875620678, 0, 0];[9, 8, 4, 1];4;170;[ 9  8 10  0  4  1  2  3  7  6  5 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0.7983150875620678, 1, 0.7983150875620678, 0, 0];[9, 8, 4, 1];4;220;[ 9  8 10  0  4  1  2  3  7  6  5 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0.7983150875620678, 1, 0.7983150875620678, 0, 0];[9, 8, 4, 1];4;270;[ 9  8 10  0  4  1  2  3  7  6  5 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0.7983150875620678, 1, 0.7983150875620678, 0, 0]
31067;13;13;[10, 11, 0, 12];4;8255;[10  9 11  0  4  1  2  3  7  6  5  8 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.818258624844052, 1, 0.818258624844052, 0];[10, 0, 12, 11];4;120;[10  0 12 11  9  7  2  1  6  5  4  3  8];[0.8814943095892166, 0, 0, 0, 0, 0, 0, 0.8032580672427564, 0, 0.818258624844052, 1, 0.818258624844052, 0.8814943095892166];[10, 0, 12, 11];4;170;[10  0 12 11  9  7  6  3  4  5  1  2  8];[0.8814943095892166, 0, 0, 0.765714985393558, 0, 0, 0.7765426515259696, 0.8032580672427564, 0, 0.818258624844052, 1, 0.818258624844052, 0.8814943095892166];[10, 0, 12, 11];4;220;[10  0 12 11  9  1  5  4  7  6  2  3  8];[0.8814943095892166, 0.7598871883020414, 0, 0, 0.7598871883020414, 0.7598871883020414, 0, 0.7598871883020414, 0, 0.818258624844052, 1, 0.818258624844052, 0.8814943095892166]
31068;13;13;[12, 11, 9];3;185;[12  2  4  3  7 11  9  1 10  6  0  5  8];[0, 0.7522210657246673, 0.8805635292275628, 0.7955280779650437, 0.8805635292275628, 0, 0, 0.7522210657246673, 0, 0.7522210657246673, 0.7522210657246673, 0.7522210657246673, 1];[12, 9, 11];3;120;[12  9  8 11  2  4  5  3  7  6  1  0 10];[0, 0, 0.8805635292275628, 0.7955280779650437, 0.8805635292275628, 0.8138895108114489, 0, 0, 0.90061851476428, 0.9175850141548002, 0, 0.90061851476428, 1];[12, 9, 11];3;170;[12  9  4 11  8  5  2  0  7  6  1  3 10];[0, 0, 0.775435491863269, 0, 0.9110954145796597, 0.8138895108114489, 0, 0, 0.90061851476428, 0.9175850141548002, 0, 0.90061851476428, 1];[12, 9, 11];3;220;[12  9  4 11  8  3  7 10  1  5  2  0  6];[0, 0.8362597911544488, 0.775435491863269, 0.8653764093892062, 0.9110954145796597, 0.8138895108114489, 0, 0.8653764093892062, 0.90061851476428, 0.9891219947288493, 0.8653764093892062, 0.90061851476428, 1]
31069;13;13;[11, 2, 10, 6];4;571;[11  2 10 12  8  1  7  0  6  5  4  3  9];[0, 0.7754659126863019, 0.8695448089940505, 0, 0, 0, 0, 0.7754659126863019, 0.7754659126863019, 0, 0.8105471347311143, 1, 0.8105471347311143];[11, 10, 2, 6];4;621;[11 10 12  1  8  7  2  0  6  5  4  3  9];[0, 0.7754659126863019, 0, 0, 0, 0, 0, 0.7754659126863019, 0.7754659126863019, 0, 0.8105471347311143, 1, 0.8105471347311143];[11, 10, 2, 6];4;671;[11 10 12  1  8  7  2  0  6  5  4  3  9];[0, 0.7754659126863019, 0, 0, 0, 0, 0, 0.7754659126863019, 0.7754659126863019, 0, 0.8105471347311143, 1, 0.8105471347311143];[11, 10, 6, 2];4;464;[11 10 12  1  8  7  6  2  4  5  0  3  9];[0, 0.7754659126863019, 0.7127491906866456, 0, 0, 0, 0.7127491906866456, 0.7754659126863019, 0.7754659126863019, 0, 0.8105471347311143, 1, 0.8105471347311143]
31070;13;13;[7, 8, 3, 6];4;571;[ 7  8  2  0  3  4  5  1  6  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 1, 0.8186780422651216, 0, 0, 0, 0];[7, 8, 3, 6];4;621;[ 7  8  2  0  3  4  5  1  6  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 1, 0.8186780422651216, 0, 0, 0, 0];[7, 8, 3, 6];4;671;[ 7  8  2  0  3  4  5  1  6  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 1, 0.8186780422651216, 0, 0, 0, 0];[7, 8, 3, 6];4;721;[ 7  8  2  0  3  4  5  1  6  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 1, 0.8186780422651216, 0, 0, 0, 0]
31071;13;13;[7, 5, 6];3;1084;[ 7  0  2  1  3  4  5  6  8  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[7, 5, 6];3;1134;[ 7  0  2  1  3  4  5  6  8  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[7, 5, 6];3;1184;[ 7  0  2  1  3  4  5  6  8  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[7, 5, 6];3;1234;[ 7  0  2  1  3  4  5  6  8  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0]
31072;13;13;[11, 8];2;61;[11  2  8  6 12  9  1  0  7  5  4  3 10];[0, 0.7812357585000684, 0.7989651174557785, 0, 0, 0, 0.7989651174557785, 0, 0.7989651174557785, 0.7989651174557785, 0, 1, 0.7989651174557785];[11, 8];2;111;[11  2  8  6 12  9  1  0  7  5  4  3 10];[0, 0, 0.7989651174557785, 0, 0, 0, 0.7989651174557785, 0, 0.7989651174557785, 0.7989651174557785, 0, 1, 0.7989651174557785];[11, 8];2;161;[11  2  8  6 12  9  1  0  7  5  4  3 10];[0, 0, 0.7989651174557785, 0, 0, 0, 0.7989651174557785, 0, 0.7989651174557785, 0.7989651174557785, 0, 1, 0.7989651174557785];[11, 9];2;206;[11  9 10  8 12  7  6  2  4  5  1  3  0];[0, 0, 0.7989651174557785, 0, 0, 0, 0.7989651174557785, 0.8158389914174135, 0.8263989902718507, 0.8661615500162876, 0.8263989902718507, 1, 0.8263989902718507]
31073;13;13;[10, 4, 7, 8];4;1084;[10  4  2  0  3  5  6  1  7  8  9 11 12];[0, 0, 0, 0, 0.8937942680017811, 0, 0, 0, 0, 0, 1, 0, 0];[10, 4, 7, 8];4;1134;[10  4  2  0  3  5  6  1  7  8  9 11 12];[0, 0, 0, 0, 0.8937942680017811, 0, 0, 0, 0, 0, 1, 0, 0];[10, 4, 7, 8];4;4258;[10  4  6  2  9 11  7  3  5  0  1  8 12];[0, 0, 0.7619132325552287, 0, 0.8937942680017811, 0, 0.7619132325552287, 0.7619132325552287, 0, 0.7619132325552287, 1, 0.7619132325552287, 0];[10, 4, 7, 8];4;1234;[10  4  7  3 11  8 12  2  9  6  1  0  5];[0, 0, 0.7619132325552287, 0.8593924421738397, 0.8937942680017811, 0, 0.7619132325552287, 0.8593924421738397, 0.8589131952840031, 0.7619132325552287, 1, 0.8593924421738397, 0.7789635732966793]
31074;13;13;[8, 6, 7];3;571;[ 8  0  2  1  4  5  6  3  7  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[8, 7, 6];3;621;[ 8  0  7  2  1  3  5  4  6  9 10 11 12];[0.8431424966616003, 0.8143910759120491, 0.8431424966616003, 0, 0, 0, 0, 0.8431424966616003, 1, 0, 0, 0, 0];[8, 7, 6];3;671;[ 8  2  7  0  1  3  5  4  6  9 10 11 12];[0.8431424966616003, 0.8143910759120491, 0.8543897330702285, 0, 0, 0, 0, 0.8431424966616003, 1, 0, 0, 0, 0];[8, 7, 6];3;721;[ 8  2  7  0  1  4  5  3  6  9 10 11 12];[0.8431424966616003, 0.8143910759120491, 0.8543897330702285, 0, 0.7921876660021456, 0, 0, 0.8431424966616003, 1, 0, 0, 0, 0]
31075;13;13;[9, 11, 8];3;4158;[ 9  7 12  5  2 11  3  6  4  0  1  8 10];[0, 0, 0.7570954212710286, 0.756584182248243, 0.7366613457504394, 0.7702636096669361, 0.7427710967472436, 0.7702636096669361, 0, 1, 0, 0.7570954212710286, 0.7702636096669361];[9, 8, 11];3;621;[ 9  1  8  5  7 12  0  2 11  3  6  4 10];[0.7674268997104174, 0.7711772199717795, 0.7570954212710286, 0.756584182248243, 0.7366613457504394, 0.7702636096669361, 0.7427710967472436, 0.7702636096669361, 0.7711772199717795, 1, 0, 0.7570954212710286, 0.7702636096669361];[9, 8, 11];3;671;[ 9  1  8  5  7 12  0  2 11  3  6  4 10];[0.7674268997104174, 0.7711772199717795, 0.7570954212710286, 0.756584182248243, 0.7366613457504394, 0.7702636096669361, 0.7427710967472436, 0.7702636096669361, 0.7711772199717795, 1, 0, 0.7570954212710286, 0.7702636096669361];[9, 8, 11];3;721;[ 9  1  8  5  7 12  0  2 11  3  6  4 10];[0.7674268997104174, 0.7711772199717795, 0.7570954212710286, 0.756584182248243, 0.7366613457504394, 0.7702636096669361, 0.7427710967472436, 0.7702636096669361, 0.7711772199717795, 1, 0, 0.7570954212710286, 0.7702636096669361]
31076;13;13;[9, 8];2;1084;[ 9  0  2  1  4  5  6  3  7  8 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[9, 8];2;1134;[ 9  0  2  1  4  5  6  3  7  8 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[9, 8];2;1184;[ 9  0  2  1  4  5  6  3  7  8 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[9, 8];2;1234;[ 9  0  2  1  4  5  6  3  7  8 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0]
31077;13;13;[7, 8];2;571;[ 7  0  2  1  3  4  5  6  8  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[7, 8];2;621;[ 7  0  2  1  3  4  5  6  8  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[7, 8];2;671;[ 7  0  2  1  3  4  5  6  8  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[7, 8];2;721;[ 7  0  2  1  3  4  5  6  8  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0]
31078;13;13;[8, 7];2;571;[ 8  0  2  1  4  5  6  3  7  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[8, 7];2;621;[ 8  0  2  1  4  5  6  3  7  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[8, 7];2;671;[ 8  0  2  1  4  5  6  3  7  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[8, 7];2;721;[ 8  0  2  1  4  5  6  3  7  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0]
31079;13;13;[8, 2, 5];3;571;[ 8  0  2  1  4  5  6  3  7  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[8, 2, 5];3;621;[ 8  0  2  1  4  5  6  3  7  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[8, 2, 5];3;671;[ 8  0  2  1  4  5  6  3  7  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[8, 2, 5];3;721;[ 8  0  2  1  4  5  6  3  7  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0]
31080;14;14;[10, 13, 1, 11];4;120;[10 13  1  7  6 11  4  9 12  0  2  3  5  8];[0, 0.8007994982785815, 0, 0, 0.8007994982785815, 0, 0.8007994982785815, 0.8007994982785815, 0, 0.7567746520528782, 1, 0.8007994982785815, 0.7567746520528782, 0.9186812059670526];[10, 7, 11, 13];4;137;[10  7 11  5 13  6  1  2  3 12  9  0  4  8];[0, 0.8131247843494654, 0.8131247843494654, 0.8131247843494654, 0, 0.9222943172903517, 0.8131247843494654, 0.9234487349599407, 0, 0.7567746520528782, 1, 0.9234487349599407, 0.7848700433972662, 0.9186812059670526];[10, 7, 11, 13];4;187;[10  7 11  5 13  9  3 12  1  6  2  0  4  8];[0.7691876643777426, 0.8131247843494654, 0.8131247843494654, 0.8815168526151433, 0, 0.9222943172903517, 0.8131247843494654, 0.9234487349599407, 0, 0.8815168526151433, 1, 0.9234487349599407, 0.8170642955172972, 0.9186812059670526];[10, 7, 11, 13];4;237;[10  7 11  5 13  9  3 12  1  6  2  0  4  8];[0.8077926195809558, 0.8131247843494654, 0.8131247843494654, 0.8815168526151433, 0, 0.9222943172903517, 0.8131247843494654, 0.9234487349599407, 0, 0.8815168526151433, 1, 0.9234487349599407, 0.8472053988890946, 0.9186812059670526]
31081;14;14;[11, 5, 9];3;2109;[11  0  2  1  4  5  6  3  7  8  9 10 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[11, 5, 9];3;2159;[11  0  2  1  4  5  6  3  7  8  9 10 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[11, 5, 9];3;2209;[11  0  2  1  4  5  6  3  7  8  9 10 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[11, 5, 9];3;2259;[11  0  2  1  4  5  6  3  7  8  9 10 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
31082;14;14;[12, 7, 8];3;1084;[12  0  2  1  4  5  6  3  7  8 10  9 11 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[12, 7, 8];3;1134;[12  0  2  1  4  5  6  3  7  8 10  9 11 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[12, 7, 8];3;1184;[12  0  2  1  4  5  6  3  7  8 10  9 11 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[12, 7, 8];3;2259;[12 13  0  1  4  5  2  3  7  6  8  9 11 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0.7298220065682993]
31083;14;14;[6, 2, 1, 4];4;120;[ 6  0  2  1  3  4  5  7  8  9 10 11 12 13];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0];[6, 2, 1, 4];4;170;[ 6  0  2  1  3  4  5  7  8  9 10 11 12 13];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0];[6, 2, 1, 4];4;220;[ 6  0  2  1  3  4  5  7  8  9 10 11 12 13];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0];[6, 2, 1, 4];4;270;[ 6  0  2  1  3  4  5  7  8  9 10 11 12 13];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0]
31084;14;14;[11, 10];2;4158;[11  0  2  1  4  5  6  3  7  8  9 10 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[11, 10];2;4208;[11  0  2  1  4  5  6  3  7  8  9 10 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[11, 10];2;4258;[11  0  2  1  4  5  6  3  7  8  9 10 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[11, 10];2;220;[11  1  9 10  7  3  2  0  6  5  4  8 12 13];[0, 0.779964114099643, 0, 0, 0, 0, 0, 0.6974876624667357, 0, 0.779964114099643, 0.779964114099643, 1, 0, 0]
31085;14;14;[10, 11];2;4158;[10  0  2  1  4  5  6  3  7  8  9 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[10, 11];2;8305;[10  0  6  7 12 13  4  3  5  2  1  8 11  9];[0.7944412056502113, 0, 0, 0.7781990871304159, 0.7944412056502113, 0, 0.7944412056502113, 0.7944412056502113, 0, 0, 1, 0, 0.7944412056502113, 0.7944412056502113];[10, 11];2;1184;[10  1  9  5 11  3  0  4 13  7  6 12  2  8];[0.8344509060826478, 0.8527209968330185, 0, 0.8344509060826478, 0.8299995219731593, 0.8527209968330185, 0.7944412056502113, 0.7944412056502113, 0, 0.8527209968330185, 1, 0.8527209968330185, 0.7944412056502113, 0.7944412056502113];[10, 11];2;4308;[10  1  9  5 11  0  3  4  8 12  6  7 13  2];[0.8386914385890492, 0.8527209968330185, 0, 0.8344509060826478, 0.8299995219731593, 0.8527209968330185, 0.7944412056502113, 0.7944412056502113, 0.8199565083583603, 0.8527209968330185, 1, 0.8527209968330185, 0.7944412056502113, 0.7944412056502113]
31086;14;14;[9, 5, 11];3;120;[ 9  1  5 13  4 11  3  0 12  8  6  2  7 10];[0.7686383538064719, 0.9167315871861106, 0, 0.7686383538064719, 0.7686383538064719, 0.9167315871861106, 0.7685376888908984, 0, 0.7686383538064719, 1, 0, 0.7686383538064719, 0.7686383538064719, 0.7934177812846371];[9, 5, 11];3;621;[ 9  1  5  6 10 13  4  0 11 12  3  8  7  2];[0.7686383538064719, 0.9167315871861106, 0, 0.7686383538064719, 0.7686383538064719, 0.9167315871861106, 0.7950343563720333, 0, 0.7686383538064719, 1, 0.7950343563720333, 0.7686383538064719, 0.7686383538064719, 0.7934177812846371];[9, 5, 11];3;285;[ 9  1  5  6 10 13 11  2 12  7  8  0  3  4];[0.7629048325319394, 0.9167315871861106, 0.7882546346271454, 0.7629048325319394, 0, 0.9167315871861106, 0.7950343563720333, 0.7870598422592853, 0.7781930794073947, 1, 0.7950343563720333, 0.7882546346271454, 0.7882546346271454, 0.7934177812846371];[9, 5, 11];3;1234;[ 9  1  5  3 10  7  6 13 12 11  2  8  0  4];[0.7629048325319394, 0.9167315871861106, 0.7882546346271454, 0.8324216469477367, 0, 0.9167315871861106, 0.7950343563720333, 0.827806988073406, 0.7781930794073947, 1, 0.8324216469477367, 0.7882546346271454, 0.7882546346271454, 0.7934177812846371]
31087;14;14;[9, 0, 3, 8];4;1084;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[9, 0, 3, 8];4;1134;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[9, 0, 3, 8];4;1184;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[9, 0, 3, 8];4;1234;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0]
31088;14;14;[9, 10];2;2109;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[9, 10];2;111;[ 9  6 10 11  3  0  2  1  7  5  4  8 12 13];[0, 0, 0, 0, 0, 0, 0.7942455455602933, 0, 0, 1, 0.7942455455602933, 0.7925978470504754, 0, 0];[9, 10];2;161;[ 9  6 10 11  3  0  2  1  7  5  4  8 12 13];[0, 0, 0, 0, 0, 0, 0.7942455455602933, 0, 0, 1, 0.7942455455602933, 0.7925978470504754, 0, 0];[9, 10];2;211;[ 9  6 10 11  3  0  2  1  7  5  4  8 12 13];[0, 0, 0, 0, 0, 0, 0.7942455455602933, 0, 0, 1, 0.7942455455602933, 0.7925978470504754, 0, 0]
31089;14;14;[11, 9, 8];3;2109;[11  0  6  2  9  5  3  1  7  4  8 10 12 13];[0.8691842419136733, 0, 0.8691842419136733, 0, 0, 0.8257974214787043, 0.8691842419136733, 0, 0, 0.8691842419136733, 0, 1, 0, 0];[11, 9, 8];3;621;[11  0  6  2  9  3  5  1  8  7 10  4 12 13];[0.8691842419136733, 0.7948155611511933, 0.8691842419136733, 0.8365838340663286, 0.7600851571504119, 0.8365838340663286, 0.8691842419136733, 0.7948155611511933, 0.7948155611511933, 0.8691842419136733, 0.7948155611511933, 1, 0, 0];[11, 9, 8];3;671;[11  0  6  2  9  3  5  7  8  1 10  4 12 13];[0.8691842419136733, 0.7948155611511933, 0.8691842419136733, 0.8365838340663286, 0.7600851571504119, 0.8365838340663286, 0.8691842419136733, 0.8039651011914404, 0.7948155611511933, 0.8691842419136733, 0.7948155611511933, 1, 0.7589192317157597, 0.7589192317157597];[11, 9, 8];3;721;[11  0  6  2  9  3  5  1  8  7 10  4 12 13];[0.8691842419136733, 0.7948155611511933, 0.8691842419136733, 0.8365838340663286, 0.7600851571504119, 0.8365838340663286, 0.8691842419136733, 0.7948155611511933, 0.7948155611511933, 0.8691842419136733, 0.7948155611511933, 1, 0.73483310543594, 0.73483310543594]
31090;14;14;[10, 6, 8, 11];4;4158;[10  0  2  1  4  5  6  3  7  8  9 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[10, 6, 8, 11];4;4208;[10  0  2  1  4  5  6  3  7  8  9 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[10, 6, 8, 11];4;4258;[10  0  2  1  4  5  6  3  7  8  9 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[10, 6, 8, 11];4;4308;[10  0  2  1  4  5  6  3  7  8  9 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0]
31091;14;14;[11, 10, 9, 4];4;185;[11 10  3  2  9  1  4  0  7  6  5  8 12 13];[0, 0.8037532039955849, 0.8182686279869107, 0.8182686279869107, 0, 0, 0, 0, 0, 0.8182686279869107, 0.9184237397676237, 1, 0, 0];[11, 10, 8];3;170;[11 10  3  2  9  8  1  0  7  6  5  4 12 13];[0.8129594480376927, 0.8129594480376927, 0.8182686279869107, 0.8182686279869107, 0, 0, 0, 0, 0.8129594480376927, 0.8182686279869107, 0.9664933644686353, 1, 0, 0];[11, 10, 7];3;671;[11 10  2  0  4  5  1  3  7  6  9  8 12 13];[0, 0, 0.8411120485375103, 0, 0, 0, 0, 0, 0, 0, 0.9664933644686353, 1, 0, 0];[11, 10, 7];3;721;[11 10  0  1  4  5  2  3  7  6  9  8 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.9664933644686353, 1, 0, 0]
31092;14;14;[9, 10];2;2109;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[9, 10];2;2159;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[9, 10];2;2209;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[9, 10];2;2259;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0]
31093;14;14;[11, 10];2;61;[11  5 10 12  8  0  2  1  7  6  4  3  9 13];[0, 0, 0, 0, 0, 0.787535774111446, 0, 0, 0.7828709146486169, 0, 0.787535774111446, 1, 0.787535774111446, 0];[11, 10];2;111;[11  3 10  5 12  6 13  9  8  0  1  2  7  4];[0.7672137111336834, 0, 0, 0.8626217630310007, 0, 0.8626217630310007, 0.8450584612142693, 0, 0.7828709146486169, 0.8100252525674104, 0.8626217630310007, 1, 0.8626217630310007, 0.8398356090398911];[11, 10];2;161;[11  3 10  5 12  6 13  9  8  0  1  7  4  2];[0.7672137111336834, 0.7128033901263856, 0, 0.8626217630310007, 0, 0.8626217630310007, 0.8450584612142693, 0.7128033901263856, 0.7828709146486169, 0.8100252525674104, 0.8626217630310007, 1, 0.8626217630310007, 0.8398356090398911];[11, 10];2;211;[11  3 10  7 12 13  5  6  1  2  9  8  0  4];[0.7672137111336834, 0.8386221432104878, 0.830682140192729, 0.8741416889954505, 0, 0.8626217630310007, 0.8450584612142693, 0.8741416889954505, 0.7828709146486169, 0.8100252525674104, 0.8741416889954505, 1, 0.8741416889954505, 0.8741416889954505]
31094;14;14;[11, 8, 10, 9];4;571;[11  8 10  1  6  2  0  5  9  7  3  4 12 13];[0.7943783342161064, 0.8868434737151514, 0.8366271855807327, 0, 0, 0.6216081568153731, 0.8736624495742217, 0, 0.9228381063735012, 0.6216081568153731, 0.9228381063735012, 1, 0, 0];[11, 8, 10, 9];4;170;[11  8 10  1  2  9  4  6 12  7  3  0  5 13];[0.6216081568153731, 0.8868434737151514, 0.8366271855807327, 0.6385786744736411, 0.7623499746021393, 0.6216081568153731, 0.6385799499467525, 0.6385799499467525, 0.9228381063735012, 0.7801877896442831, 0.9228381063735012, 1, 0.6385799499467525, 0];[11, 8, 10, 9];4;220;[11  8 10  1  2  9  4  5 12 13  7  6  3  0];[0.6216081568153731, 0.8868434737151514, 0.8366271855807327, 0.6385786744736411, 0.7623499746021393, 0.7281514200087993, 0.6385799499467525, 0.6385799499467525, 0.9228381063735012, 0.7801877896442831, 0.9228381063735012, 1, 0.7281514200087993, 0.6558598074883157];[11, 8, 10, 9];4;220;[11  8 10  9  1  2  0  4  5  7  3  6 12 13];[0.5761853026134898, 0.8868434737151514, 0.8366271855807327, 0, 0.5761853026134898, 0.5761853026134898, 0, 0, 0.9228381063735012, 0.9044358757019793, 0.9228381063735012, 1, 0, 0]
31095;14;14;[12, 13];2;16448;[12  4  9 11 10  3  5  0  7  6  1  2  8 13];[0, 0, 0, 0.6433850383577081, 0.6577498372314589, 0.6283485199952102, 0, 0, 0, 0.6577498372314589, 0.6534723185753613, 0.6577498372314589, 1, 0];[12, 13];2;16498;[12  4  9 11 10  3  5  1  7  6  0  2  8 13];[0, 0.5819453545764529, 0, 0.6433850383577081, 0.6577498372314589, 0.6283485199952102, 0, 0, 0, 0.6577498372314589, 0.6534723185753613, 0.6577498372314589, 1, 0];[12, 13];2;16548;[12  4  9 11 10  3  5  1  0  2  7  6  8 13];[0.5561285824544584, 0.5819453545764529, 0.5561285824544584, 0.6433850383577081, 0.6577498372314589, 0.6283485199952102, 0, 0, 0, 0.6577498372314589, 0.6534723185753613, 0.6577498372314589, 1, 0];[12, 13];2;721;[12  4  9 11 10  3  5  0 13  6  2  1  7  8];[0.6160074014852271, 0.5819453545764529, 0.5952239869388207, 0.6433850383577081, 0.6577498372314589, 0.6283485199952102, 0.6143797536770293, 0, 0, 0.6577498372314589, 0.6534723185753613, 0.6577498372314589, 1, 0.6143797536770293]
31096;14;14;[9, 10];2;2109;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[9, 10];2;2159;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[9, 10];2;187;[ 9  2  6  7 10 13  3  0  4  5  1  8 11 12];[0, 0, 0.76429900823082, 0, 0, 0, 0.76429900823082, 0.76429900823082, 0, 1, 0.76429900823082, 0, 0, 0.6860029433276598];[9, 10];2;237;[ 9  2  6  7 10 13  3  0  4  5  1  8 11 12];[0, 0, 0.76429900823082, 0, 0, 0, 0.76429900823082, 0.76429900823082, 0, 1, 0.76429900823082, 0, 0, 0.6860029433276598]
31097;14;14;[9, 7, 10, 12];4;8255;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[9, 7, 10, 12];4;8305;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[9, 7, 10, 12];4;8355;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[9, 7, 10, 12];4;8405;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0]
31098;14;14;[10, 7, 9];3;2109;[10  0  3  2 13  6  1  4  7  5  9  8 11 12];[0.5124481089987811, 0, 0.5124481089987811, 0.5124481089987811, 0, 0, 0.5124481089987811, 0, 0, 0, 1, 0, 0, 0.5124481089987811];[10, 7, 9];3;4208;[10  8  0  2  3  6 13  1  7  5  4  9 11 12];[0.5967882400370089, 0, 0.5967882400370089, 0.5967882400370089, 0, 0, 0.5967882400370089, 0, 0.8013049996164582, 0, 1, 0, 0, 0.5670801745368609];[10, 9, 7];3;1184;[10  8 12  9  7  4  5  0  3  6  2 13  1 11];[0.5967882400370089, 0, 0.5967882400370089, 0.5967882400370089, 0.7253015844750387, 0.7193804553479077, 0.5967882400370089, 0.7253015844750387, 0.8013049996164582, 0.7481012561553038, 1, 0, 0.7481012561553038, 0.5670801745368609];[10, 9, 7];3;1234;[10  8 12  9  7  4  5  0  3  6  2 13  1 11];[0.5967882400370089, 0, 0.5967882400370089, 0.5967882400370089, 0.7253015844750387, 0.7193804553479077, 0.5967882400370089, 0.7253015844750387, 0.8013049996164582, 0.7481012561553038, 1, 0, 0.7481012561553038, 0.5670801745368609]
31099;14;14;[11, 9, 10, 12];4;120;[11  0  9  7 10 12  6  1  8  2  3  5  4 13];[0.8155448633206277, 0.6280596685659188, 0.6280596685659188, 0, 0, 0, 0.6872197235908143, 0.7052286929313643, 0.6280596685659188, 0.7052286929313643, 0.7052286929313643, 1, 0.6872197235908143, 0];[11, 9, 10, 12];4;8305;[11  7  9 10  3  0  2  1  6  5  4  8 12 13];[0, 0, 0, 0, 0, 0, 0, 0.7052286929313643, 0, 0.7052286929313643, 0.7052286929313643, 1, 0, 0];[11, 9, 10, 12];4;8355;[11  7  9 10  3  0  2  1  6  5  4  8 12 13];[0, 0, 0, 0, 0, 0, 0, 0.7052286929313643, 0, 0.7052286929313643, 0.7052286929313643, 1, 0, 0];[11, 9, 10, 12];4;8405;[11  7  9 10  3  0  2  1  6  5  4  8 12 13];[0, 0, 0, 0, 0, 0, 0, 0.7052286929313643, 0, 0.7052286929313643, 0.7052286929313643, 1, 0, 0]


==> results/metadrive_straight_combined_responsibility_multiple_explanations_results_10.csv <==
obstacles,discrete,distance
0.1,0.0,0.0
0.2,0.075,0.1
0.3,0.1,0.175
0.4,0.23333333333333334,0.175
0.5,0.35833333333333334,0.24166666666666664
0.6,0.575,0.4666666666666667
0.7,0.725,0.6583333333333333
0.8,0.725,0.8083333333333332
0.9,0.8333333333333333,0.975
1.0,1.0,1.0


==> results/metadrive_straight_combined_responsibility_multiple_explanations_results_11.csv <==
obstacles,discrete,distance
0.09090909090909091,0.0,0.0
0.18181818181818182,0.0,0.0
0.2727272727272727,0.05,0.06666666666666667
0.36363636363636365,0.075,0.06666666666666667
0.45454545454545453,0.075,0.19999999999999998
0.5454545454545454,0.16111111111111112,0.24166666666666664
0.6363636363636364,0.2361111111111111,0.325
0.7272727272727273,0.32222222222222224,0.5041666666666667
0.8181818181818182,0.7263888888888889,0.7749999999999999
0.9090909090909091,0.9041666666666666,0.9166666666666666
1.0,1.0,1.0


==> results/metadrive_straight_combined_responsibility_multiple_explanations_results_12.csv <==
obstacles,discrete,distance
0.08333333333333333,0.0,0.0
0.16666666666666666,0.0,0.1
0.25,0.0,0.1
0.3333333333333333,0.025,0.1
0.4166666666666667,0.025,0.11000000000000001
0.5,0.0625,0.185
0.5833333333333334,0.22916666666666669,0.205
0.6666666666666666,0.2541666666666667,0.34714285714285714
0.75,0.35833333333333334,0.6271428571428571
0.8333333333333334,0.475,0.7621428571428571
0.9166666666666666,0.7557142857142858,0.9285714285714285
1.0,1.0,1.0


==> results/metadrive_straight_combined_responsibility_multiple_explanations_results_13.csv <==
obstacles,discrete,distance
0.07692307692307693,0.0,0.0
0.15384615384615385,0.0,0.0
0.23076923076923078,0.0,0.075
0.3076923076923077,0.0,0.1375
0.38461538461538464,0.058333333333333334,0.1375
0.46153846153846156,0.058333333333333334,0.19444444444444448
0.5384615384615384,0.12361111111111112,0.23055555555555557
0.6153846153846154,0.13472222222222224,0.2791666666666667
0.6923076923076923,0.17847222222222223,0.5016666666666666
0.7692307692307693,0.37083333333333335,0.7366666666666666
0.8461538461538461,0.48749999999999993,0.8733333333333333
0.9230769230769231,0.6833333333333333,0.95
1.0,1.0,1.0


==> results/metadrive_straight_combined_responsibility_multiple_explanations_results_14.csv <==
obstacles,discrete,distance
0.07142857142857142,0.0,0.0
0.14285714285714285,0.0,0.0
0.21428571428571427,0.0,0.1
0.2857142857142857,0.05,0.1
0.35714285714285715,0.05,0.12
0.42857142857142855,0.1,0.1325
0.5,0.175,0.21500000000000002
0.5714285714285714,0.2,0.22750000000000004
0.6428571428571429,0.2125,0.3
0.7142857142857143,0.32999999999999996,0.3808333333333333
0.7857142857142857,0.4091666666666667,0.5466666666666666
0.8571428571428571,0.605,0.7233333333333334
0.9285714285714286,0.9191666666666667,0.8858333333333335
1.0,1.0,1.0


==> results/metadrive_straight_runs_results.csv <==
obstacles,exhaustive,discrete_50,discrete_100,euclidean_50,euclidean_100
10,1024,255.0,299.0,224.0,205.0
11,2048,734.0,715.0,542.0,608.0
12,4096,1644.0,1902.0,1009.0,1109.0
13,8192,1968.0,3191.0,1481.0,835.0
14,16384,6246.0,4249.0,2665.0,3245.0


==> results/mixed_combined_exhaustive_observed_results.csv <==
ctx_idx;num_of_obstacles;explanation;explanation_size;runs
32000;10;[7, 8];2;54
32001;10;[4, 6, 7, 8];4;378
32002;10;[2, 4, 6, 7, 9];5;610
32003;10;[0, 4, 5, 6];4;241
32004;10;[3, 4, 7, 9];4;360
32005;10;[7, 8, 9];3;176
32006;10;[8, 9];2;56
32007;10;[6, 8, 9];3;175
32008;10;[6, 7];2;51
32009;10;[4, 5];2;42
32010;10;[7, 8, 9];3;176
32011;10;[4, 7, 8, 9];4;381
32012;10;[5, 6, 7];3;167
32013;10;[7, 8, 9];3;176
32014;10;[5, 6, 7];3;167
32015;10;[6, 7];2;51
32016;10;[2, 6, 7, 8, 9];5;617
32017;10;[2, 3, 4, 6, 8];5;588
32018;10;[0, 7, 8, 9];4;260
32019;10;[6, 7];2;51
32020;11;[1, 7, 8, 10];4;434
32021;11;[7, 8, 9];3;229
32022;11;[3, 4, 5];3;177
32023;11;[1, 2, 7, 8];4;375
32024;11;[1, 6, 7, 9, 10];5;896
32025;11;[6, 7];2;58
32026;11;[2, 3, 4, 5];4;437
32027;11;[7, 9, 10];3;231
32028;11;[5, 6, 9];3;215
32029;11;[5, 8, 9];3;220
32030;11;[9, 10];2;67
32031;11;[7, 8, 9];3;229
32032;11;[6, 8];2;59
32033;11;[4, 6, 7, 8, 9];5;1014
32034;11;[4, 7];2;49
32035;11;[3, 4, 9, 10];4;507
32036;11;[6, 8];2;59
32037;11;[8, 10];2;66
32038;11;[6, 8, 9];3;226
32039;11;[7, 10];2;64
32040;12;[1, 7, 8, 9];4;575
32041;12;[9, 11];2;78
32042;12;[9, 10];2;77
32043;12;[0, 7, 9, 10];4;458
32044;12;[1, 2, 8, 9];4;495
32045;12;[2, 3, 8, 9];4;607
32046;12;[0, 2, 7, 8];4;371
32047;12;[10, 11];2;79
32048;12;[7, 9];2;71
32049;12;[7, 8, 9];3;290
32050;12;[1, 3, 8, 9];4;523
32051;12;[2, 3, 6, 7];4;598
32052;12;[5, 6, 8, 9];4;764
32053;12;[10, 11];2;79
32054;12;[8, 9, 11];3;297
32055;12;[3, 4];2;44
32056;12;[3, 4, 7, 8];4;680
32057;12;[7, 8];2;70
32058;12;[6, 7, 8];3;280
32059;12;[8, 9];2;74
32060;13;[0, 3, 4, 9, 10];5;1401
32061;13;[9, 10];2;87
32062;13;[4, 6, 8, 11];4;996
32063;13;[1, 9, 10, 11];4;760
32064;13;[9, 10, 11];3;375
32065;13;[2, 8, 9, 10];4;874
32066;13;[11, 12];2;92
32067;13;[10, 12];2;91
32068;13;[10, 11];2;90
32069;13;[9, 10];2;87
32070;13;[10, 11, 12];3;378
32071;13;[6, 8, 9];3;349
32072;13;[8, 9];2;83
32073;13;[10, 11];2;90
32074;13;[9, 11];2;88
32075;13;[7, 11];2;81
32076;13;[0, 6, 10, 12];4;577
32077;13;[1, 6, 9, 11];4;739
32078;13;[8, 10, 11];3;372
32079;13;[1, 2, 5, 6];4;616
32080;14;[10, 12];2;102
32081;14;[1, 11, 12, 13];4;976
32082;14;[10, 11];2;101
32083;14;[10, 12];2;102
32084;14;[10, 11];2;101
32085;14;[1, 9, 11, 12];4;970
32086;14;[7, 9, 11, 12];4;1450
32087;14;[1, 10, 11, 12];4;973
32088;14;[8, 9, 10];3;451
32089;14;[11, 13];2;105
32090;14;[5, 6, 11, 12];4;1364
32091;14;[1, 11, 12, 13];4;976
32092;14;[8, 10];2;93
32093;14;[8, 9, 10];3;451
32094;14;[11, 13];2;105
32096;14;[8, 9, 10];3;451
32097;14;[9, 11, 12];3;464
32098;14;[12, 13];2;106
32099;14;[11, 12, 13];3;470


==> results/mixed_combined_responsibility_discrete_discrete_sampling_results.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
32000;10;10;[8, 7];2;87;[1 8 3 2 7 0 5 4 6 9];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25];[8, 7];2;621;[1 8 2 0 4 5 6 3 7 9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[7, 8];2;161;[1 7 8 2 3 4 5 0 6 9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[7, 8];2;220;[1 7 9 8 3 4 2 0 6 5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5]
32001;10;10;[7, 8, 4, 6];4;571;[3 7 8 4 5 0 2 1 6 9];[0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.25];[4, 6, 7, 8];4;235;[3 2 5 4 6 7 8 0 1 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[4, 6, 7, 8];4;285;[3 2 5 4 6 7 8 1 9 0];[0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[4, 6, 7, 8];4;464;[3 2 5 4 6 7 9 8 1 0];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
32002;10;10;[7, 6, 8, 5, 9];5;1084;[0 7 6 8 3 2 5 1 4 9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333];[7, 6, 8, 9, 4];5;621;[0 7 6 8 9 2 3 1 4 5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5];[6, 5, 7, 8, 9];5;285;[0 3 6 5 7 8 9 1 4 2];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[4, 6, 7, 8, 9];5;721;[0 1 3 4 6 5 7 8 9 2];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
32003;10;10;[0, 5, 4, 6];4;87;[0 3 5 4 6 7 8 2 1 9];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[4, 0, 5, 6];4;235;[4 0 2 1 3 5 6 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 5, 0, 6];4;285;[4 3 5 0 2 1 6 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 5, 0, 6];4;335;[4 3 5 0 2 1 6 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
32004;10;10;[3, 5, 7, 9];4;1084;[3 6 5 4 8 2 0 1 7 9];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[9, 8, 3, 7];4;137;[9 8 3 6 7 4 5 2 1 0];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[9, 8, 3, 7];4;671;[9 8 1 2 6 5 3 4 7 0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[7, 9, 8, 3];4;237;[0 7 9 8 3 4 2 1 6 5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5]
32005;10;10;[9, 8, 7];3;571;[0 3 5 4 9 8 2 1 7 6];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[7, 9, 8];3;364;[0 1 5 4 6 7 9 8 2 3];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[7, 8, 9];3;671;[0 1 2 4 6 5 7 8 9 3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[7, 8, 9];3;721;[0 1 2 4 6 5 7 8 9 3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
32006;10;10;[8, 9];2;185;[4 8 3 1 5 2 9 0 6 7];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.2, 0.5, 0.3333333333333333];[9, 8];2;120;[7 4 9 8 5 3 1 2 6 0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5];[8, 9];2;187;[3 4 7 8 9 2 5 1 6 0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5];[9, 8];2;270;[3 2 7 4 9 8 0 1 6 5];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5]
32007;10;10;[8, 9, 6];3;120;[8 0 9 2 4 6 7 3 5 1];[0.5, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 1.0, 0.5];[9, 8, 6];3;120;[9 8 2 6 4 5 3 1 7 0];[0, 0, 0.5, 0, 0.3333333333333333, 0.3333333333333333, 0.5, 0, 1.0, 1.0];[9, 8, 6];3;170;[9 8 2 6 4 5 0 7 1 3];[0.25, 0.2, 0.5, 0.2, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 1.0, 1.0];[9, 8, 6];3;220;[9 8 2 6 5 1 4 0 7 3];[0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 1.0, 1.0]
32008;10;10;[6, 7];2;120;[2 6 4 1 5 7 8 3 0 9];[0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25];[6, 7];2;120;[1 2 6 7 4 8 3 0 5 9];[0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.25];[6, 7];2;170;[1 2 6 7 4 0 9 8 5 3];[0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[6, 7];2;220;[1 2 6 7 3 0 4 8 9 5];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
32009;10;10;[5, 4];2;70;[2 6 5 4 9 3 0 1 7 8];[0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[4, 5];2;170;[1 2 3 4 6 5 9 8 7 0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[4, 5];2;220;[1 2 3 4 6 5 7 8 9 0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 5];2;270;[2 4 3 1 6 5 7 8 9 0];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
32010;10;10;[9, 7, 8];3;1084;[3 9 5 0 7 4 2 1 6 8];[0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5];[9, 8, 7];3;621;[9 8 0 1 5 6 2 3 7 4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 1.0];[9, 8, 7];3;671;[9 8 0 1 4 5 2 3 7 6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 1.0];[9, 8, 7];3;721;[9 8 0 1 4 5 2 3 7 6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 1.0]
32011;10;10;[4, 7, 8, 9];4;1084;[0 1 2 3 4 5 6 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 7, 8, 9];4;1134;[3 4 1 0 2 5 6 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 7, 8, 9];4;1184;[3 4 7 8 2 1 5 0 6 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[4, 7, 8, 9];4;1234;[3 4 7 8 2 1 5 0 6 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
32012;10;10;[7, 6, 5];3;120;[7 0 3 1 6 5 9 4 8 2];[0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333];[7, 6, 5];3;170;[7 0 3 1 6 5 9 8 4 2];[0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333];[7, 5, 6];3;161;[7 5 6 9 3 2 1 0 4 8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.3333333333333333, 0.5];[7, 5, 6];3;211;[7 5 6 9 3 2 1 0 4 8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.3333333333333333, 0.5]
32013;10;10;[7, 9, 8];3;571;[1 3 7 4 9 2 5 0 8 6];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5];[7, 9, 8];3;621;[0 1 2 3 4 7 9 5 8 6];[0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5];[7, 8, 9];3;671;[2 0 1 3 4 5 7 8 9 6];[0.5, 0.5, 1.0, 0.5, 0.5, 0.5, 0, 0.5, 0.5, 0.5];[7, 8, 9];3;1234;[2 0 1 3 4 5 6 7 8 9];[0.5, 0.5, 1.0, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
32014;10;10;[5, 6, 7];3;185;[0 5 9 3 6 4 7 2 8 1];[0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[6, 5, 7];3;235;[6 0 5 9 3 2 7 1 8 4];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5];[6, 5, 7];3;187;[6 5 1 2 7 3 9 8 4 0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 1.0, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 5, 7];3;237;[6 5 1 2 7 3 9 8 4 0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
32015;10;10;[6, 7];2;571;[1 2 6 4 8 3 5 0 7 9];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[6, 7];2;170;[1 2 5 4 6 7 8 3 0 9];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[7, 6];2;220;[7 5 1 2 4 6 8 3 0 9];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25];[7, 6];2;211;[2 7 6 5 1 4 3 0 8 9];[0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.25]
32016;10;10;[7, 2, 8, 9, 6];5;571;[7 1 4 2 5 8 9 0 6 3];[0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 1.0, 0.3333333333333333, 0.3333333333333333];[7, 2, 6, 8, 9];5;1134;[7 0 2 1 3 4 5 6 8 9];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333];[7, 2, 8, 6, 9];5;1184;[7 0 3 2 8 1 5 4 6 9];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333];[6, 7, 2, 8, 9];5;335;[6 7 0 2 3 8 9 1 4 5];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 1.0, 0.5, 0.5]
32017;10;10;[2, 3, 4, 6, 8];5;571;[0 1 2 3 4 5 6 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 3, 2, 6, 8];5;1134;[4 1 3 9 2 5 6 0 7 8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[3, 4, 6, 2, 8];5;671;[3 4 6 9 2 1 5 0 8 7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 1.0, 0.3333333333333333, 0.5, 0.2, 0.3333333333333333, 0.5];[3, 4, 6, 8, 2];5;335;[3 4 6 8 9 1 2 0 5 7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 1.0, 0.3333333333333333, 0.5, 0.2, 0.5, 0.5]
32018;10;10;[7, 9, 0, 8];4;1084;[7 9 4 0 5 3 1 2 6 8];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.5];[7, 9, 0, 8];4;235;[7 9 4 0 6 5 8 3 2 1];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[7, 0, 9, 8];4;220;[7 0 4 2 9 8 3 1 6 5];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 1.0, 0.3333333333333333, 0.3333333333333333];[7, 9, 8, 2];4;270;[7 6 9 8 4 2 0 1 5 3];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 1.0, 0.5, 0.5]
32019;10;10;[6, 7];2;120;[6 0 4 2 5 7 9 1 8 3];[0.25, 0.2, 0.25, 0, 0.25, 0.25, 1.0, 0.25, 0.2, 0.25];[6, 7];2;137;[6 0 4 3 7 8 2 1 5 9];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25];[6, 7];2;187;[6 0 4 3 7 8 2 1 5 9];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25];[6, 7];2;211;[6 5 7 0 3 4 8 2 1 9];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5, 0.3333333333333333, 0.25]
32020;11;11;[5, 7, 10, 8];4;2109;[ 5  0  6  7 10  9  2  3  8  1  4];[0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[5, 8, 7, 10];4;170;[ 5  4  8  0  7 10  9  6  2  3  1];[0.3333333333333333, 0.2, 0.25, 0.25, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[5, 8, 7, 9];4;285;[ 5  4  8  0  6  7  9  2 10  3  1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[5, 8, 7, 10];4;721;[ 5  4  8  0  6  2  7  1 10  9  3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
32021;11;11;[7, 8, 9];3;1084;[ 0  1  2  3  4  5  6  7  8  9 10];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[7, 8, 9];3;1134;[ 0  1  2  3  4  5  6  7  8  9 10];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[7, 8, 9];3;2209;[ 0  3  5  4 10  2  6  1  7  8  9];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[8, 7, 9];3;2259;[ 0  1  3  4  6  5 10  8  7  2  9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333]
32022;11;11;[3, 5, 4];3;185;[ 3  6  5  8  2  1  4  0  7  9 10];[0.25, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.5, 0.2, 0.3333333333333333, 0.2, 0.2];[3, 4, 5];3;137;[ 0  3  6  4  5  7  8  2  1  9 10];[0.5, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[3, 4, 5];3;285;[ 0  3  6  1  2  4  5  7  8 10  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[3, 4, 5];3;335;[ 0  3  6  4  8  2  5  1  7  9 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
32023;11;11;[7, 5, 6, 8];4;571;[ 7  0  5  2  6  1  3  4  8  9 10];[0.25, 0.2, 0.25, 0.2, 0.2, 0.25, 0.25, 1.0, 0.2, 0.2, 0.2];[7, 2, 1, 8];4;621;[ 7  0  2  1  3  4  5  6  8  9 10];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 1.0, 0.25, 0.25, 0.25];[7, 8, 4, 6];4;187;[ 7  1  8  4  6  5  9  3  2  0 10];[0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.25];[7, 8, 4, 6];4;237;[ 7  1  8  4  6  5  9  3  2  0 10];[0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.25]
32024;11;11;[2, 9, 6, 7, 10];5;2109;[ 0  2  9  1  4  5  6  3  7  8 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[6, 5, 10, 7, 9];5;621;[ 6  5 10  8  4  7  0  2  9  3  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[6, 5, 10, 9, 7];5;1184;[ 6  5 10  8  4  3  0  2  9  7  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[7, 6, 5, 10, 9];5;721;[ 3  7  6  5 10  8  0  2  9  4  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5]
32025;11;11;[6, 7];2;87;[ 3  2  6  4  7 10  9  8  5  0  1];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 7];2;137;[ 3  2  6  4  7 10  9  8  5  0  1];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 6];2;220;[ 1  2  3  4  7  6  9  8 10  0  5];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 6];2;270;[ 1  2  3  4  7  6  9  8 10  0  5];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
32026;11;11;[4, 3, 5, 2];4;314;[ 6 10  4  3  5  7  8  2  9  0  1];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[5, 3, 4, 2];4;2159;[ 5  3  6 10  7  9  8  4  1  0  2];[0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[5, 4, 3, 2];4;1184;[ 5  4  3  6 10  1  9  7  0  2  8];[0.25, 0.3333333333333333, 0.25, 0.5, 1.0, 1.0, 0.5, 0.3333333333333333, 0.2, 0.3333333333333333, 0.5];[5, 4, 3, 2];4;1234;[ 5  4  3  6 10  1  9  7  0  2  8];[0.25, 0.3333333333333333, 0.25, 0.5, 1.0, 1.0, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5]
32027;11;11;[10, 9, 7];3;1084;[ 0  8 10  1  6  5  3  4  9  7  2];[0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[10, 9, 7];3;621;[10  9  0  2  6  8  5  3  7  4  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5];[10, 9, 7];3;187;[10  9  0  2  7  6  3  5  8  1  4];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[9, 10, 7];3;721;[ 5  9 10  0  3  4  2  1  7  6  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
32028;11;11;[7, 9, 6];3;571;[ 0  1  3  7 10  9  2  4  6  5  8];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[7, 6, 9];3;235;[ 0  1  3  7  6 10  9  8  5  4  2];[0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[5, 6, 9];3;2209;[ 5 10  2  0  3  4  6  1  7  8  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[5, 6, 9];3;2259;[ 5 10  2  0  3  4  6  1  7  8  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
32029;11;11;[7, 9, 8];3;1084;[ 6  7 10  1  5  3  4  2  9  8  0];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[5, 8, 9];3;2159;[ 0  1  3  5  7  6 10  2  4  8  9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[8, 5, 9];3;1184;[ 6  8  2  0  3  4  5  1  7  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[5, 8, 9];3;1234;[ 6  0  2  1  3  4  5  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
32030;11;11;[10, 9];2;185;[ 1  0  2  4 10  3  9  6  8  5  7];[0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.5];[10, 9];2;621;[ 1  0  2  4 10  8  3  6  9  5  7];[0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.5];[10, 9];2;414;[ 1 10  5  2  8  4  3  9  0  6  7];[0.2, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5, 0.2, 0.16666666666666666, 0.5, 0.3333333333333333, 1.0];[10, 9];2;721;[ 1 10  5  2  8  4  3  0  9  6  7];[0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 1.0]
32031;11;11;[9, 8, 7];3;571;[ 0  1  3  4  6  5  9  8  7  2 10];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2];[8, 9, 7];3;1134;[ 0  1  2  3  4  5  6  8  9  7 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[9, 8, 7];3;2209;[ 1  9  2  0  4  5  6  3 10  8  7];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333];[9, 8, 7];3;2259;[ 4  1  3  9 10  5  2  0  8  6  7];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5]
32032;11;11;[6, 8];2;61;[ 6  7  8  0 10  2  3  1  4  5  9];[0.25, 0.2, 0.25, 0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25];[6, 8];2;111;[ 6  7  8  0  3  2  5  1 10  9  4];[0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[6, 8];2;170;[ 6  7  9  8 10  3  0  1  2  5  4];[0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 8];2;220;[ 6  7  9  8 10  3  0  1  4  5  2];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
32033;11;11;[7, 8, 4, 9, 6];5;571;[ 7  8  4  0  5  3  9  1  6  2 10];[0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.2, 1.0, 1.0, 0.25, 0.2];[7, 8, 4, 9, 6];5;2159;[ 7  5  8  1 10  3  4  0  9  2  6];[0.25, 0.5, 0.2, 0.25, 0.25, 1.0, 0.2, 1.0, 1.0, 0.25, 0.5];[7, 9, 8, 6, 4];5;1184;[ 7  5  9  8  1 10  3  0  6  4  2];[0, 0.5, 0, 0, 0, 1.0, 0, 1.0, 1.0, 1.0, 0.5];[7, 9, 8, 6, 4];5;721;[ 7  5  9  8  1 10  6  0  4  3  2];[0.3333333333333333, 0.5, 0, 0, 0, 1.0, 0.3333333333333333, 1.0, 1.0, 1.0, 0.5]
32034;11;11;[7, 5];2;87;[ 6  7  8  1  5  3  2  0  4  9 10];[0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.16666666666666666];[5, 7];2;137;[ 1  6  5  4  7  8  9  3  2  0 10];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[5, 7];2;220;[ 1  2  5  4  6  7  9  8 10  3  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[5, 7];2;270;[ 1  2  5  4  6  7  9  8 10  3  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
32035;11;11;[6, 3, 9, 10];4;571;[ 6  4  0  1  3  2  7  9 10  5  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[6, 3, 10, 9];4;1134;[ 6  7  4  8  3  2  1  0 10  9  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[6, 3, 9, 10];4;2209;[ 6  7  4  8  3  2  1  0  5  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[6, 3, 9, 10];4;2259;[ 6  7  4  8  3  2  1  0  5  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
32036;11;11;[6, 8];2;2109;[ 7  4  3  2  6  9 10  1  5  0  8];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333];[6, 8];2;2159;[ 1  7  6  4  2  3 10  9  5  0  8];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333];[6, 8];2;2209;[ 1  7  6  4  2  3 10  9  5  0  8];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333];[6, 8];2;2259;[ 1  2  6  4  7  9  3  0  5 10  8];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333]
32037;11;11;[10, 8];2;2109;[ 3  9  1  0  4  7 10  2  5  6  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333];[8, 10];2;621;[ 3  9  1  0  4  7  8  2 10  5  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[10, 8];2;1184;[ 3  9  1  0  4  6  7  2 10  8  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[8, 10];2;2259;[ 3  9  1  0  4  5  6  2  7  8 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
32038;11;11;[6, 8, 9];3;1084;[ 3  4  7  0  2  1  5  6  8  9 10];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25];[6, 9, 8];3;235;[ 1  2  6  7  9 10  8  4  3  0  5];[0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 0.5, 0.5];[6, 9, 8];3;414;[ 0  1  2  7  6 10  9  8  4  5  3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[6, 9, 8];3;464;[ 0  1  2  7  6 10  9  8  4  5  3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5]
32039;11;11;[7, 10];2;571;[ 2  1  3  5  6  8  9  7 10  0  4];[0.2, 0.3333333333333333, 1.0, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[7, 10];2;621;[ 2  1  3  5  7  6  9  8 10  0  4];[0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[7, 10];2;2209;[ 2  1  3  5  7  6  9  8  4  0 10];[0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[7, 10];2;721;[ 2  1  3  4  6  5  7  8 10  9  0];[0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
32040;12;12;[1, 7, 8, 9];4;2109;[ 6  5 10  0  3  2  4  1  7  8  9 11];[0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[1, 7, 8, 9];4;2159;[ 0  5  6 10  3  2  4  1  7  8  9 11];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[1, 7, 8, 9];4;1184;[ 1  5  2  0  3  6  7  8 10  9 11  4];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 7, 8, 9];4;2259;[ 1  5 11  2  3  4  6  0  7  8  9 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
32041;12;12;[11, 9];2;2109;[ 3  2  1  4  5 11 10  7  6  0  9  8];[0.2, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333];[11, 9];2;621;[ 1  2  3  6  5  4 10 11  9  7  8  0];[0.2, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[11, 9];2;4258;[ 1  2  3  6  5  4  7  8 11 10  0  9];[0.25, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[11, 9];2;4308;[ 1  2  3  5  6  4  7  8 11 10  0  9];[0.25, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
32042;12;12;[9, 10];2;2109;[ 0  1  2  3  4  7  9  8  6  5 10 11];[0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.2, 0.2];[9, 10];2;2159;[ 0  1  2  5  6  8  9  3  7  4 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[10, 9];2;220;[10 11  0  1  6  9  2  5  8  7  3  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[10, 9];2;2259;[10 11  0  1  5  6  2  3  9  8  7  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
32043;12;12;[7, 9, 0, 10];4;4158;[ 7  9 11  0  3  4  2  1  6  5  8 10];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[6, 7, 10, 9];4;235;[ 2  6  7  8 11 10  9  0  4  5  1  3];[0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 7, 9, 10];4;2209;[ 0  2  6  3  7  4  9  8 10 11  5  1];[0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 7, 9, 10];4;2259;[ 0  2  6  3  7  4  9  8 10 11  5  1];[0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
32044;12;12;[1, 2, 10, 9];4;185;[ 1  2  5  4 10 11  9  3  7  6  0  8];[0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.2, 0.25, 0.25, 0.25];[1, 2, 9, 8];4;364;[ 1  2  3  4  7  5  9  8 10 11  6  0];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25];[1, 10, 9, 2];4;220;[ 1 11 10  9  6  2  3  4  5  7  8  0];[0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[5, 9, 10, 3];4;335;[ 0  1  5  9 10 11  3  2  7  6  4  8];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
32045;12;12;[3, 8, 9, 2];4;4158;[ 0  3  7  5 10  8  4  9 11  6  1  2];[0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[2, 3, 8, 9];4;1134;[ 0  1  2  3  4  5  7  8 10  9 11  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 3, 8, 9];4;1184;[ 0  1  2  3  4  5  7  8 10  9 11  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 3, 8, 9];4;1234;[ 0  1  2  3  4  5  7  8 10  9 11  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
32046;12;12;[1, 6, 8, 7];4;1084;[ 1  3  6  8 10  4  2  0  9  7 11  5];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[0, 2, 7, 8];4;1134;[ 0  2 10  1  4  6  7  3  9  8  5 11];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25];[0, 2, 7, 8];4;1184;[ 0  2 10  1  4  6  7  3  9  8 11  5];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[0, 2, 7, 8];4;1234;[ 0  2 10  1  4  6  7  3  9  8 11  5];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
32047;12;12;[10, 11];2;571;[ 0  2  3  7  8  6 10  5 11  1  4  9];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25];[10, 11];2;1134;[ 0  2  3  7  9  8  6  5 10 11  4  1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[10, 11];2;4258;[ 0  2  3  7  9  8  1  4  6  5 10 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[10, 11];2;4308;[ 0  2  3  7  9  8  1  4  6  5 10 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25]
32048;12;12;[7, 9];2;2109;[ 3  7  5  4 11 10  9  8  1  0  6  2];[0.25, 0.25, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 9];2;235;[ 1  3  5  4  6  7  9  8 10 11  0  2];[0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 9];2;1184;[ 5  8  3  1  6  4  7  2 10  9 11  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 9];2;1234;[ 5  8  3  1  6  4  7  2 10  9 11  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
32049;12;12;[9, 7, 8];3;2109;[ 1  9  5  4 10  7  3  2  6  0  8 11];[0.2, 0.5, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.2, 0.5, 0.3333333333333333, 0.2];[9, 7, 8];3;4208;[ 1  9  5  3  6 11 10  4  7  2  0  8];[0.2, 0.5, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.5, 0.3333333333333333, 0.3333333333333333];[9, 7, 8];3;4258;[ 0  1 11  9  6  5  3  4 10  2  7  8];[0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.5];[9, 8, 7];3;2259;[ 0  1 11  9  6  5  3  4  8 10  7  2];[0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
32050;12;12;[1, 9, 3, 8];4;1084;[ 1  6  9  2  3  4  5  0  7  8 10 11];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[1, 3, 9, 8];4;2159;[ 1  2  3  6 11  9  0  4  7  5  8 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[1, 3, 9, 8];4;414;[ 1  2  3  4  7  6  9  8 10 11  5  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 3, 9, 8];4;464;[ 1  2  3  4  7  6  9  8 10 11  5  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
32051;12;12;[3, 2, 7, 6];4;1084;[ 3  2  5  4  7 11 10  9  0  6  8  1];[0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 2, 6, 7];4;170;[ 3  2  5  4  6  7  9  8 10 11  0  1];[0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 3, 6, 7];4;285;[ 0  2  3  4  6  5  7  8 10  9 11  1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 3, 6, 7];4;335;[ 0  2  3  4  6  5  7  8 10  9 11  1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
32052;12;12;[6, 8, 5, 9];4;2109;[ 1  7  6  4 10 11  8  0  3  5  9  2];[0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[6, 8, 5, 9];4;4208;[ 1  7  6  4 10 11  8  3  5  0  2  9];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[8, 6, 5, 9];4;4258;[ 0  8  3  1  7  6 10  4 11  2  5  9];[0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333];[8, 6, 5, 9];4;4308;[ 0  8  3  1  7  6 10  4 11  2  5  9];[0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333]
32053;12;12;[11, 10];2;571;[ 2  7 11  1  3  6  8  0 10  5  4  9];[0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.2, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333];[11, 10];2;2159;[ 3 11  7  2  0  5  6  1  9  8 10  4];[0.25, 0.25, 0.3333333333333333, 0.5, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5];[11, 10];2;187;[ 3 11  7  2 10  4  0  1  6  5  9  8];[0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5];[11, 10];2;270;[ 3 11  7  2  8 10  4  0  6  5  1  9];[0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5]
32054;12;12;[8, 9, 11];3;4158;[ 0  1  2  3  4  6  7  8 10  9  5 11];[0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2];[8, 11, 9];3;1134;[ 1  2  3  4  7  8 11  0  9  6 10  5];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[9, 8, 11];3;2209;[ 0  1  2  3  4  7  9  8 10 11  6  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 8, 11];3;2259;[ 0  1  2  3  4  7  9  8 10 11  6  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
32055;12;12;[4, 3];2;185;[ 0  6  5  4 10  2  3  1  7  8  9 11];[0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.2, 0.3333333333333333, 0.2];[4, 3];2;1134;[ 6  9  2  0  5  4 10  1  7  3  8 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5, 0.3333333333333333, 0.2];[3, 4];2;220;[ 6  9  2  0  3  4  5  1 10  8 11  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[3, 4];2;270;[ 6  9  2  0  3  4  5  1 10  8 11  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
32056;12;12;[7, 4, 3, 8];4;314;[ 6  7  4  0  1  3  5  8 10  9 11  2];[0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[7, 4, 3, 8];4;1134;[ 0  7  6  4 10  3  1  2  5  8  9 11];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[4, 7, 3, 8];4;1184;[ 6  5  0  4  7 10  1  3  2  8  9 11];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[7, 4, 3, 8];4;2259;[ 6  7  5 10  4  0  9  3  2  1  8 11];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.5, 0.25]
32057;12;12;[8, 7];2;1084;[ 1  2  3  4  5 11 10  8  6  7  9  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[8, 7];2;2159;[ 0  1  2  3  4  5 10  8 11  6  7  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[8, 7];2;2209;[ 0  1  2  3  4  5 10  8 11  6  7  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[8, 7];2;2259;[ 0  1  2  3  4  5 10  8 11  6  7  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
32058;12;12;[8, 6, 7];3;314;[ 1  4  9  8  6 10  3  7 11  2  5  0];[0.16666666666666666, 0.5, 0.2, 0.3333333333333333, 0.5, 0.2, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.25];[8, 6, 7];3;1134;[ 1  4  9  8  6  5  3  2 10  7  0 11];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25];[8, 6, 7];3;1184;[ 1  2  4  8  9  5  6  3 10  7  0 11];[0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25];[8, 6, 7];3;1234;[ 1  2  4  8  9  5  6  3 10  7 11  0];[0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
32059;12;12;[9, 8];2;4158;[ 1  2  6  4 10 11  3  0  7  5  9  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[9, 8];2;4208;[ 1  2  5  4  6  7 10  9 11  3  0  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 8];2;4258;[ 7 11 10  9  5  1  4  2  6  3  0  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.5];[9, 8];2;4308;[ 7 11 10  9  3  0  2  1  6  5  4  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5]
32060;13;13;[3, 1, 4, 9, 10];5;2109;[ 3  2  5  1  0  4  7  9  6  8 10 11 12];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.2, 0.25, 0.2, 0.2, 0.2];[3, 1, 4, 9, 10];5;2159;[ 3  2  5  1  0  4  6  7  8  9 10 11 12];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[3, 0, 4, 9, 10];5;4258;[ 3  2  6  5  7 11  0  1  4  8  9 10 12];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[0, 3, 9, 4, 10];5;8405;[ 0  2  3  5  7  6 11  9 12  1  4  8 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
32061;13;13;[9, 10];2;2109;[ 0  1  2  7  3  4  5  6  8  9 10 12 11];[0.25, 0.25, 0.25, 0.2, 0.2, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2];[9, 10];2;4208;[12  9  0  1  7  6  2  5 11  8 10  3  4];[0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.5];[9, 10];2;4258;[ 6 12 11  9  7  0  2  1  5 10  4  3  8];[0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.5, 0.25, 0.2, 0.5, 0.25, 0.5, 0.5];[9, 10];2;8405;[ 0  2  6  9 11 12  3  1  7  5  4  8 10];[0.5, 0.25, 0.5, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.5, 0.25, 0.5, 0.5]
32062;13;13;[5, 6, 8, 11];4;571;[ 0  1  2  3  5  6  7  8 11  9 12  4 10];[0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25];[5, 6, 11, 8];4;1134;[ 1  3  5  4  6  7 11  8 12  2  0  9 10];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[4, 6, 8, 11];4;1184;[ 1  2  3  4  6  5  7  8 12 11  0  9 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[4, 6, 8, 11];4;1234;[ 1  2  3  4  6  5  7  8 12 11  0  9 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333]
32063;13;13;[1, 9, 11, 10];4;2109;[ 1  2  3  4  5 12  9  6 11  7 10  8  0];[0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.2, 0.25, 0.2, 0.2, 0.3333333333333333];[1, 11, 10, 9];4;4208;[ 1  2  3  4  5 12  7  6 11  8 10  9  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[6, 11, 10, 9];4;4258;[ 6 12  3  1  5  4  2  7 11  8 10  9  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5];[6, 11, 10, 9];4;4308;[ 6 12  3  1  5  4  2  7 11  8 10  9  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5]
32064;13;13;[11, 9, 10];3;4158;[ 3  5  7 12  6  2  8  0 11  9 10  1  4];[0.25, 0.2, 0.25, 0.5, 0.2, 0.5, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.5];[11, 10, 9];3;8305;[ 3  5  7 12  4  2  6  0 11  8 10  9  1];[0.25, 0.2, 0.25, 0.5, 0.25, 0.5, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.5];[11, 10, 9];3;4258;[ 3  5  7 12  2  1 11  0 10  4  6  9  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5];[11, 9, 10];3;2259;[ 3  5  7 12  2  1  6  0 11  9 10  4  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
32065;13;13;[5, 7, 9, 10];4;4158;[ 1  5  6  2  4  7  9  8 11 12 10  3  0];[0.16666666666666666, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25];[5, 7, 9, 10];4;2159;[ 1  5  6  0  3  2  4  7  8  9 10 11 12];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[5, 7, 9, 10];4;2209;[ 1  5  6  0  3  2  4  7  8  9 10 11 12];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[6, 7, 9, 10];4;2259;[ 6  7  1  2  5  3  9  0  4  8 10 11 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25]
32066;13;13;[12, 11];2;4158;[ 0  1  2  3  4  6  7  8 12  9 10 11  5];[0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[12, 11];2;4208;[ 0  2  3  1  4  6  7  8 12  9 10 11  5];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[12, 11];2;8355;[ 0  4  2  1  3  6 12  9  7  5 10  8 11];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[11, 12];2;721;[ 0  4  2  1  3  6 11  9 12  5  7  8 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
32067;13;13;[10, 12];2;8255;[ 3  2  5  4  7 11  0  1  6  8  9 10 12];[0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25, 0.2];[10, 12];2;8305;[ 3  2  6  4  5  7 11  0  1  8  9 10 12];[0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.2, 0.2, 0.25, 0.2];[12, 10];2;2209;[ 2 12  6  3  5  4  7  1 11  8 10  0  9];[0.2, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25, 0.5];[12, 10];2;721;[ 2 12  5  3  6  4 10  1  7  0 11  8  9];[0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.5]
32068;13;13;[10, 11];2;4158;[ 3  2  6  1  0  4  5  7  8  9 10 11 12];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 11];2;4208;[ 3  2  6  1  0  4  5  7  8  9 10 11 12];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 11];2;8355;[ 3  2  6  5  7 12 10  8  4  0  1  9 11];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[10, 11];2;8405;[ 3  2  6  5  7 12 10  8  4  0  1  9 11];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333]
32069;13;13;[9, 10];2;2109;[ 3  2  5  1  0  4  6  7  8  9 10 12 11];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25];[10, 9];2;2159;[ 3  2  5 10 12  4  0  1  7  6  9  8 11];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333];[10, 9];2;2209;[ 1  2  3  5 12 10  0  4  7  6  9  8 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[10, 9];2;2259;[ 1  2  3  5 12 10  0  4  7  6  9  8 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333]
32070;13;13;[10, 11, 12];3;4158;[ 1  6  5  4  9  3  0  2  7 10 11 12  8];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25];[10, 11, 12];3;4208;[ 1  6  5  4  9  3  0  2  7 10 11 12  8];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25];[10, 11, 12];3;8355;[ 0  1  3  4  6  5 10  9  7  2  8 11 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[10, 11, 12];3;2259;[ 6 10  3  0  5  4  9  1 11 12  7  2  8];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
32071;13;13;[7, 9, 8];3;2109;[ 0  1  2  7 10 12  9  3 11  8  6  5  4];[0.25, 0.25, 0.25, 0.2, 0.16666666666666666, 0.16666666666666666, 0.2, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25];[1, 6, 9, 12];4;2159;[ 0  1  2  4  6  5  7  9 11 10 12  3  8];[0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25];[1, 6, 9, 12];4;2209;[ 1  4  6 11  3  2  5  0 10  9 12  7  8];[0.25, 1.0, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25];[1, 6, 9, 12];4;2259;[ 1  4  6 11  3  2  5  0 10  9 12  7  8];[0.25, 1.0, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25]
32072;13;13;[9, 8];2;8255;[ 2  5  7  9 12 11 10  0  1  6  4  3  8];[0.2, 0.2, 0.25, 0.16666666666666666, 0.2, 0.25, 0.2, 0.25, 0.16666666666666666, 0.25, 0.25, 0.25, 0.25];[9, 8];2;364;[ 0  1  2  4  7  5  9  8 12 11 10  3  6];[0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[8, 9];2;2209;[ 2 10 12  0  7  5  1  4 11  8  9  3  6];[0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[9, 8];2;4308;[ 2  5 10  9 12  6  1  0 11  7  4  8  3];[0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
32073;13;13;[11, 9, 12];3;4158;[ 0  1  2  3  5  6  7  8 11  9 12  4 10];[0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25];[10, 11];2;8305;[ 3  7  6  0  2  1  5  8 12  9 10 11  4];[0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 11];2;8355;[ 3  7  6  0  2  1  5  8 12  9 10 11  4];[0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 11];2;4308;[ 3  4  6  7  2  1  0  5  8  9 10 11 12];[0.25, 0.25, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25]
32074;13;13;[10, 11];2;8255;[ 0  1  2  3  4  7 10  9 12  5  6  8 11];[0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25];[10, 11];2;8305;[ 1  2  3  7  6 12  4  0 10  9  5  8 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.3333333333333333];[11, 10];2;2209;[ 1  2  3  7  6 12  4  0 11  8 10  9  5];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[11, 9];2;2259;[ 3  4 11  2  6  5  7  1 12  0  9  8 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333]
32075;13;13;[7, 11];2;4158;[ 0  2  3  4  7 11  6  1 10  9  8  5 12];[0.25, 0.2, 0.25, 0.25, 0.25, 0.14285714285714285, 0.2, 0.25, 0.16666666666666666, 0.2, 0.2, 0.25, 0.14285714285714285];[9, 11];2;2159;[ 9  8  3  7  6  1  2  0  4  5 11 12 10];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.2, 0.25, 0.25];[9, 11];2;220;[ 9  8  3  7  6 11  4  2  5  0  1 12 10];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.2, 0.3333333333333333, 0.25];[9, 11];2;721;[ 3  2  9  8  7 11  6  4  5  0  1 12 10];[0.25, 0.25, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.2, 0.3333333333333333, 0.25]
32076;13;13;[0, 12, 6, 10];4;4158;[ 0  2  3  9 11 12  7  4  5  1  6 10  8];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.16666666666666666, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333];[7, 12, 6, 10];4;4208;[ 2  7  5  4  0  3 11  9 12  6 10  1  8];[0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[7, 12, 6, 10];4;8355;[ 2  7  5  4  0  3 11  9 12  6 10  8  1];[0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[7, 12, 6, 10];4;8405;[ 2  7  5  4  3  1  0  8 11  9 12  6 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
32077;13;13;[6, 8, 11, 9];4;1084;[ 6 12  3  0  7 10  8  1 11  9  2  5  4];[0.25, 0.25, 0.2, 0.25, 0.2, 0.2, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5];[6, 9, 2, 11];4;8305;[ 6 12  9  3 10  2  1  0  7  5  4  8 11];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5];[6, 1, 9, 11];4;8355;[ 3  6 12  1  2  4  5  0  7  8 10  9 11];[0.25, 0.25, 0.25, 1.0, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5];[6, 1, 9, 11];4;8405;[ 3  6 12  1  2  4  5  0  7  8 10  9 11];[0.25, 0.25, 0.25, 1.0, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5]
32078;13;13;[10, 9, 11];3;8255;[ 0  2  3  4  7  5 12 10  6  1  9  8 11];[0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25];[11, 10, 9];3;4208;[ 2  4 11  1  3  5  6  0  7 10 12  9  8];[0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.3333333333333333, 0.25];[11, 9, 10];3;4258;[ 3  5  4  2 11  9  0  1  7  6  8 10 12];[0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[11, 9, 10];3;4308;[ 3  5  4  2 11  9  0  1  7  6  8 10 12];[0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25]
32079;13;13;[6, 5, 2, 1];4;8255;[ 6  9  5  3 10 11  2  4 12  8  7  0  1];[0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25];[6, 1, 5, 2];4;364;[ 6  9  3  1  5  4  7  2 11 10 12  8  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25];[6, 9, 4, 2, 1];5;414;[ 6  9 11  0  3  4  2  1  7  5  8 10 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.25, 0.5, 0.25];[6, 9, 4, 2, 1];5;464;[ 6  9 11  0  3  4  2  1  7  5 10  8 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.25]
32080;14;14;[12, 10];2;571;[ 1  2  4  9 12 13 11  0 10  8  7  3  6  5];[0.2, 0.25, 0.25, 0.16666666666666666, 0.25, 0.16666666666666666, 0.16666666666666666, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25];[12, 10];2;4208;[ 4 11 12  0  5  9  2  1 10 13  8  7  6  3];[0.25, 0.25, 0.25, 0.16666666666666666, 0.3333333333333333, 0.25, 0.16666666666666666, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[12, 10];2;8355;[ 2  4  5  9 12 13 11  0 10  8  1  3  7  6];[0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[12, 10];2;1234;[ 2  6  5  4  7 13 11  9 12 10  0  1  8  3];[0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
32081;14;14;[7, 12, 11, 13];4;8255;[ 3  7  6  4 12 10  9 11  5  0  1  2 13  8];[0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2];[7, 12, 11, 13];4;16498;[ 3  7  6  4 12 10  9 11  5  0  1  2  8 13];[0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2];[7, 12, 11, 13];4;16548;[ 3  7  6  4 12 10  1  2 11  9  5  0  8 13];[0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2];[7, 12, 11, 13];4;16598;[ 3  7  6  4 12 10  2  1  5  0  9  8 11 13];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25]
32082;14;14;[10, 11];2;4158;[ 1  2  3  4  7  6  9  8 12 13 10 11  5  0];[0.16666666666666666, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 11];2;4208;[ 3  4  5  0  2  1  6  7  8  9 10 11 12 13];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 11];2;4258;[ 3  4  5  0  2  1  6  7  8  9 10 11 12 13];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 11];2;8405;[ 3  4  7 13  5  2  0  1  6  8 10  9 11 12];[0.25, 0.25, 0.25, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5]
32083;14;14;[10, 12];2;8255;[ 0  5 13 10  4  9  3  2  7  6  1 11 12  8];[0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.2, 0.16666666666666666, 0.25, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333];[10, 12];2;8305;[ 0  7  5  4 10 13 11  2  3  9  6  1 12  8];[0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.16666666666666666, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333];[11, 12];2;16548;[13  6  4  0  7 11  9  5 10  2  3  1  8 12];[0.3333333333333333, 0.2, 0.25, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 1.0];[11, 12];2;16598;[13  6  4  0  7 11  9  5 10  2  3  1  8 12];[0.3333333333333333, 0.2, 0.25, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 1.0]
32084;14;14;[11, 10];2;185;[ 0  2  3  5  6 11 10  8 12  7  1  4  9 13];[0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2];[11, 10];2;235;[ 0  2  3  5  6 11 10  8 12  7  1  4  9 13];[0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2];[10, 11];2;4258;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2];[10, 11];2;4308;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2]
32085;14;14;[1, 10, 11, 12];4;8255;[ 0  1 13  6 10  4  5  2 11 12  9  8  7  3];[0.3333333333333333, 0.3333333333333333, 0.2, 0.16666666666666666, 0.25, 0.2, 0.25, 0.16666666666666666, 0.2, 0.2, 0.25, 0.2, 0.2, 0.3333333333333333];[4, 9, 11, 12];4;16498;[ 7  4  0  1  5  3  9  8 13  2  6 10 11 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.2, 0.3333333333333333];[4, 10, 12, 11];4;16548;[ 7  4 10  8  5  3  0  1 13  6  9 12  2 11];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.2, 0.3333333333333333, 0.3333333333333333];[1, 10, 12, 11];4;16598;[ 1  4  7  8 10  3  5  0 13  6  9 12  2 11];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.2, 0.3333333333333333, 0.3333333333333333]
32086;14;14;[12, 11, 8, 9];4;16448;[ 3  2  5  4  6 13 12 10 11  0  1  8  9  7];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[12, 11, 8, 9];4;16498;[ 0  1  2  3  4  5  6 10 13 12 11  8  9  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[12, 11, 8, 9];4;16548;[ 0  1  2  3  4  5  6 10 13 12 11  8  9  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[12, 7, 11, 9];4;16598;[ 0  1  2  3  4  5  6 10 13 12  7  8 11  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
32087;14;14;[10, 1, 12, 11];4;1084;[ 6  8 10  1  7  9  4  2 12 11  3  5  0 13];[0.16666666666666666, 0.25, 0.25, 0.2, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.16666666666666666];[9, 12, 10, 11];4;2159;[ 3  6  9  8 12 10  1  0 11  7  4  2  5 13];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2];[9, 12, 10, 11];4;2209;[ 3  6  9  8 12 10  1  0 11  7  4  2 13  5];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[11, 10, 9, 12];4;721;[ 3  6  5  4 11 10  9  8 12 13  1  2  7  0];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
32088;14;14;[10, 8, 9];3;120;[ 1  2 13 10  8  9  5  4 11 12  7  6  3  0];[0.125, 0.5, 0.5, 0.16666666666666666, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5];[10, 8, 9];3;170;[ 1  2 13 10  8  9  5  0  7  6  4  3 11 12];[0.25, 0.5, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5];[10, 8, 9];3;220;[ 1  2 13 10  8  9  5  0  7  6  4  3 11 12];[0.25, 0.5, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5];[10, 8, 9];3;270;[ 1  2 13 10  8  9  5  0  7  6  4  3 11 12];[0.25, 0.5, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5]
32089;14;14;[11, 13];2;571;[ 5  7  4  9  2 11  8  0 13 12  1  3  6 10];[0.2, 0.16666666666666666, 0.2, 0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0.25, 0.2, 0.25, 0.16666666666666666, 0.2, 0.2, 0.2];[11, 13];2;16498;[ 0  1  3  4  7  5  9  8 11 12  6  2 10 13];[0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2];[11, 13];2;16548;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[11, 13];2;16598;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25]
32090;14;14;[5, 6, 11, 12];4;8255;[ 0  1  5  4  6  7  9  8 10  3  2 11 12 13];[0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.16666666666666666];[6, 5, 11, 12];4;8305;[ 3  6  1  0  2  4  5  7  8  9 10 11 12 13];[0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[6, 5, 11, 12];4;8355;[ 3  6  1  0  2  4  5  7  8  9 10 11 12 13];[0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[6, 5, 11, 12];4;8405;[ 3  6  1  0  2  4  5  7  8  9 10 11 12 13];[0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25]
32091;14;14;[3, 13, 11, 12];4;16448;[ 3  4  7 13  2  1  5  0  6  8 10  9 11 12];[0.2, 0.2, 0.2, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0.25];[3, 13, 11, 12];4;16498;[ 3  6  5  4  7 10 13  2  1  0  9  8 11 12];[0.2, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.16666666666666666, 0.25];[6, 7, 13, 12];4;285;[ 3  6  5  4  7 13 12 10  1  0  2  8 11  9];[0.2, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25];[6, 7, 13, 12];4;1234;[ 0  2  3  4  6  5  7 10 13 12  1  8 11  9];[0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25]
32092;14;14;[8, 10];2;120;[ 3  2  6  8 12 10  9  1  7  5  4  0 11 13];[0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.16666666666666666, 0.25, 0.25, 0.25, 0.16666666666666666, 0.25, 0.16666666666666666];[10, 8];2;4208;[ 1 11 12  0  5  6  2  3 10  7  9  8  4 13];[0.25, 0.3333333333333333, 0.25, 0.25, 0.16666666666666666, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666];[10, 8];2;4258;[ 1 11 12  0  5  6  2  3 10  7  9  8 13  4];[0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[10, 8];2;721;[ 1  7 10 11 12  3  2  0  8  6  5  9 13  4];[0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25]
32093;14;14;[10, 9, 8];3;16448;[ 0  1 12 10  4  6  2  3 13  7 11  9  5  8];[0.25, 0.25, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666, 0.2, 0.25, 0.2, 0.25, 0.2];[9, 10, 8];3;4208;[ 1  3  4  9 12 10  0  2  7  6  5  8 11 13];[0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.2, 0.2, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.2];[10, 9, 8];3;414;[ 1  2  3  4 11 10  9  8 12  0  5  6  7 13];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2];[10, 9, 8];3;464;[ 1  2  3  4 11 10  9  8 12  0  5  6  7 13];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2]
32094;14;14;[13, 12];2;571;[ 1  3  5  4 10 13  8  6 12 11  0  2  7  9];[0.2, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.16666666666666666, 0.25, 0.16666666666666666, 0.25, 0.2, 0.2, 0.25];[13, 12];2;16498;[ 1  3  5  0  4 13 10  8 12 11  6  2  7  9];[0.25, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.16666666666666666, 0.25, 0.16666666666666666, 0.25, 0.2, 0.2, 0.25];[13, 11];2;8355;[ 1  3  5  0  4 13 10  8  7  6  2  9 11 12];[0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.2, 0.25, 0.2, 0.2, 0.25];[13, 11];2;8405;[ 1  2  3  5 10  0  8  4 13  6  7  9 11 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.2, 0.3333333333333333, 0.2, 0.2, 0.25]
32096;14;14;[9, 8, 10];3;571;[ 2  5  9  8 12 13  7  3 10  4  1  0  6 11];[0.2, 0.2, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.16666666666666666, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333];[9, 8, 10];3;16498;[ 0  2  5 13 12 11  9  8  3  7  1  4  6 10];[0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 8, 10];3;16548;[ 0  2  5 13 12 11  9  8  3  7  4  1  6 10];[0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 8, 10];3;16598;[ 0  2  5 13 12 11  9  8  3  7  4  1  6 10];[0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
32097;14;14;[11, 10, 12];3;8255;[ 0  1  3  4  6  5 13 11  7  2 10  9 12  8];[0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.16666666666666666, 0.2, 0.2, 0.25, 0.2, 0.25];[11, 10, 12];3;4208;[ 0  1  2  3  4  5  6 11 13 10 12  7  9  8];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.16666666666666666, 0.2, 0.25, 0.25, 0.25, 0.25];[11, 10, 12];3;4258;[ 0  1  2  3  4  5  6 11 13 10 12  7  8  9];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25];[10, 11, 12];3;4308;[ 0  1  2  3  4  5  6  7  8 10 11 12 13  9];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25]
32098;14;14;[13, 12];2;8255;[ 0  1  2  3  4  6  7 11 13 10 12  5  8  9];[0.2, 0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666, 0.16666666666666666, 0.2, 0.2, 0.2, 0.2];[12, 13];2;16498;[ 5 10  3  0 12 13  9  1  7  6  4  2 11  8];[0.25, 0.25, 0.2, 0.25, 0.2, 0.5, 0.2, 0.2, 0.2, 0.25, 0.5, 0.2, 0.25, 0.25];[12, 13];2;8355;[ 5 10 11  4 12  3  0  1  8  6  2  9 13  7];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.2, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25];[12, 13];2;16598;[ 5 10  9  4 12 11  0  1  7  6  2  3  8 13];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25]
32099;14;14;[12, 11, 13];3;16448;[ 6  4  9  0  2 12 10  1  7  5  3  8 11 13];[0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.25, 0.2, 0.25, 0.2];[12, 11, 13];3;16498;[ 6  4  9  0  5  2  7  1 12 10  3  8 11 13];[0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.2, 0.25, 0.2];[12, 11, 13];3;16548;[ 0  4  6  9 12  2  5  1 10  7  8  3 11 13];[0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.2];[11, 12, 13];3;16598;[ 0  3  6  4 11 12  9  2  7  5  1  8 10 13];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2]


==> results/mixed_combined_responsibility_distance_results_euclidean.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
32000;10;10;[8, 7];2;61;[8 2 7 3 6 1 5 4 9 0];[0, 0.8412053444154777, 0.8775690402823263, 0.8550261659097703, 0.8094851987864863, 0.8222219538638154, 0.8412053444154777, 0.8775690402823263, 1, 0.8094851987864863];[8, 7];2;106;[8 7 6 4 5 2 1 3 0 9];[0.7834472540894747, 0.8407141571235756, 0.8572685293806673, 0.7890653353494409, 0.8949401587359231, 0.8777972382700859, 0.8949401587359231, 0.9406134861151756, 1, 0];[8, 7];2;156;[8 7 6 4 5 3 2 0 1 9];[0.8448677089296953, 0.8407141571235756, 0.8572685293806673, 0.8736559940007217, 0.8949401587359231, 0.8777972382700859, 0.8949401587359231, 0.9406134861151756, 1, 0.7933406785062447];[8, 7];2;206;[8 7 0 4 6 5 3 2 1 9];[0.8998929126425911, 0.8407141571235756, 0.8572685293806673, 0.8736559940007217, 0.8949401587359231, 0.8777972382700859, 0.8949401587359231, 0.9406134861151756, 1, 0.7933406785062447]
32001;10;10;[7, 6, 8, 4];4;571;[7 6 9 8 3 0 1 5 4 2];[0.879639152720198, 0.8568052905372818, 0.8192893102512666, 0.8860137991947632, 0.8335467757163095, 0.8439235477732702, 0.896120622217547, 1, 0.896120622217547, 0.896120622217547];[7, 8, 5, 0, 6];5;170;[7 8 5 0 3 6 9 1 2 4];[0.8649644765371574, 0.840112341862724, 0.8302230641661363, 0.8649644765371574, 0.7451063015607973, 0.8649644765371574, 0.8439235477732702, 1, 0.9267411707008396, 0.8439235477732702];[7, 8, 6, 4];4;671;[7 8 5 1 6 2 3 9 4 0];[0.7446509791519074, 0.840112341862724, 0.8302230641661363, 0.8293858815970166, 0.7446509791519074, 0.9145453477211596, 0.840112341862724, 1, 0.9325954116146589, 0.8179600359244089];[7, 8, 6, 4];4;1234;[7 8 5 0 9 1 3 6 2 4];[0.9037850509283352, 0.8781876485322292, 0.8302230641661363, 0.8781876485322292, 0, 0.9145453477211596, 0.840112341862724, 1, 0.9325954116146589, 0.8879692916225551]
32002;10;10;[7, 2, 4, 6, 9];5;1084;[7 1 3 0 2 4 5 6 8 9];[0, 0.705560618601542, 0, 0.705560618601542, 0, 0, 0, 1, 0, 0];[7, 6, 9, 8, 4];5;621;[7 6 9 8 3 2 0 1 4 5];[0, 0, 0, 0, 0, 0, 0.8270226151533671, 1, 0.8204013112184149, 0.8270226151533671];[7, 9, 2, 4, 6];5;671;[7 9 2 0 3 4 5 1 6 8];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0.8553681838777341];[7, 2, 9, 4, 6];5;721;[7 2 9 1 3 4 5 0 6 8];[0, 0, 0.8818540409319695, 0, 0, 0, 0, 1, 0, 0.8818540409319695]
32003;10;10;[5, 0, 4, 6];4;185;[5 0 3 1 2 4 6 7 8 9];[0.7995739972026061, 0, 0, 0.7731023222202883, 0, 1, 0, 0, 0, 0];[5, 0, 4, 6];4;235;[5 0 4 1 3 2 6 7 8 9];[0.8381838218577233, 0, 0, 0, 0.8381838218577233, 1, 0, 0, 0, 0];[5, 0, 4, 6];4;285;[5 0 4 1 3 2 6 7 8 9];[0.8381838218577233, 0, 0, 0, 0.8381838218577233, 1, 0, 0, 0, 0];[5, 0, 4, 6];4;335;[5 0 4 1 3 2 6 7 8 9];[0.8381838218577233, 0, 0, 0, 0.8381838218577233, 1, 0, 0, 0, 0]
32004;10;10;[9, 7, 3, 8];4;87;[9 1 7 3 8 2 0 4 6 5];[0, 0.9003191611956481, 0.858730787271097, 0.8963529676146097, 0, 0, 0, 0.8963529676146097, 0.8631553821618514, 1];[9, 8, 3, 7];4;137;[9 1 8 3 7 2 0 4 6 5];[0, 0.9003191611956481, 0.872740347459541, 0.8963529676146097, 0, 0, 0, 0.8963529676146097, 0.8979216227840253, 1];[9, 8, 3, 7];4;187;[9 1 8 3 7 2 0 4 6 5];[0, 0.9003191611956481, 0.8792746755342508, 0.8963529676146097, 0, 0, 0, 0.8963529676146097, 0.8979216227840253, 1];[9, 8, 3, 7];4;237;[9 1 8 3 7 4 2 0 6 5];[0, 0.9003191611956481, 0, 0.8963529676146097, 0, 0, 0, 0.8963529676146097, 0.8979216227840253, 1]
32005;10;10;[8, 7, 9];3;61;[8 7 9 4 5 2 1 3 6 0];[0, 0.7982531346679224, 0.8345896036737901, 0.7982531346679224, 0.8614609897012613, 0.8535432521636505, 0, 0.8776541837078241, 1, 0.8614609897012613];[8, 7, 9];3;170;[8 7 4 1 6 9 2 5 3 0];[0, 0.8845757266559287, 0.8653479153261965, 0.7982531346679224, 0.8845757266559287, 0.8653479153261965, 0.8845757266559287, 0.9635553697287922, 1, 0.8819001590540492];[8, 7, 9];3;220;[8 7 4 1 6 9 2 5 3 0];[0, 0.8845757266559287, 0.8653479153261965, 0.7982531346679224, 0.8845757266559287, 0.8653479153261965, 0.8845757266559287, 0.9635553697287922, 1, 0.8819001590540492];[8, 7, 9];3;335;[8 7 6 2 5 4 9 1 3 0];[0, 0.8359006051575097, 0.8653479153261965, 0.7982531346679224, 0.8614609897012613, 0.8653479153261965, 0.8958039760866688, 0.9635553697287922, 1, 0.8614609897012613]
32006;10;10;[9, 8];2;61;[9 7 8 0 3 4 2 1 6 5];[0, 0, 0, 0, 0, 0, 0, 0.8412671438125797, 0.8412671438125797, 1];[9, 8];2;137;[9 6 5 7 8 2 3 0 4 1];[0, 0, 0, 0, 0, 0.8513855294269181, 0.8513855294269181, 0.8412671438125797, 0.8412671438125797, 1];[9, 8];2;187;[9 6 5 7 8 2 1 0 4 3];[0.8110517957748232, 0.8110517957748232, 0.8110517957748232, 0, 0, 0.8513855294269181, 0.8513855294269181, 0.8412671438125797, 0.8412671438125797, 1];[9, 8];2;237;[9 6 5 7 8 2 1 0 4 3];[0.8110517957748232, 0.8110517957748232, 0.8110517957748232, 0, 0, 0.8513855294269181, 0.8513855294269181, 0.8412671438125797, 0.8412671438125797, 1]
32007;10;10;[8, 6, 9];3;1084;[8 6 2 0 3 4 5 1 7 9];[0, 0, 0, 0, 0, 0, 0.8893795938955397, 0, 1, 0];[8, 6, 9];3;1134;[8 6 2 0 3 4 5 1 7 9];[0, 0, 0, 0, 0, 0, 0.8893795938955397, 0, 1, 0];[8, 6, 9];3;187;[8 6 5 4 9 3 2 1 7 0];[0, 0, 0, 0.8105404250068243, 0.8222230955946104, 0.8222230955946104, 0.8980301403852893, 0, 1, 0.8222230955946104];[8, 6, 9];3;1234;[8 6 2 0 3 4 5 1 7 9];[0, 0, 0, 0, 0, 0, 0.8980301403852893, 0, 1, 0]
32008;10;10;[7, 6];2;61;[7 0 6 9 8 2 4 5 1 3];[0.8017124010726606, 0.7606125173217272, 0.786805504052521, 0, 0.786805504052521, 0.780472279439737, 0.8017124010726606, 1, 0.7968701900910437, 0.8017124010726606];[7, 6];2;111;[7 0 6 9 8 2 4 5 1 3];[0.8017124010726606, 0.7606125173217272, 0.786805504052521, 0, 0.786805504052521, 0.780472279439737, 0.8017124010726606, 1, 0.7968701900910437, 0.8017124010726606];[7, 6];2;156;[7 6 9 8 2 4 5 3 1 0];[0, 0, 0.786805504052521, 0, 0.786805504052521, 0.780472279439737, 0.8185927971172196, 1, 0.7968701900910437, 0.8185927971172196];[7, 6];2;206;[7 6 9 8 2 4 5 3 1 0];[0, 0, 0.786805504052521, 0, 0.786805504052521, 0.780472279439737, 0.8185927971172196, 1, 0.7968701900910437, 0.8185927971172196]
32009;10;10;[5, 4];2;120;[5 0 2 1 3 4 6 7 8 9];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[5, 4];2;170;[5 0 2 1 3 4 6 7 8 9];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[5, 4];2;220;[5 0 2 1 3 4 6 7 8 9];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[5, 4];2;270;[5 0 2 1 3 4 6 7 8 9];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0]
32010;10;10;[8, 9, 7];3;571;[8 1 9 3 4 5 2 0 7 6];[0, 0.7187817677640688, 0, 0.7187817677640688, 0.7173308592110853, 0, 0, 0, 1, 0.7187817677640688];[8, 7, 9];3;170;[8 1 4 2 7 9 3 0 6 5];[0.8081019536249814, 0.890435081657942, 0.890435081657942, 0.8081019536249814, 0.890435081657942, 0, 0, 0.8679780518271669, 1, 0.8611992628839139];[8, 9, 7];3;220;[8 1 4 2 9 7 6 0 3 5];[0.8081019536249814, 0.890435081657942, 0.890435081657942, 0.8081019536249814, 0.890435081657942, 0, 0.8670943601915719, 0.8679780518271669, 1, 0.8854140944030605];[8, 9, 7];3;721;[8 4 9 0 3 5 2 1 7 6];[0, 0, 0, 0, 0.9197523274550884, 0, 0, 0, 1, 0.8854140944030605]
32011;10;10;[9, 8, 7, 4];4;1084;[9 5 8 2 7 1 3 0 6 4];[0, 0.7354091716694678, 0.8783344299565377, 0.7354091716694678, 0, 0.8871213727072359, 0, 0.8096010527396313, 0.8871213727072359, 1];[9, 7, 8, 4];4;1134;[9 7 8 5 2 1 3 0 6 4];[0, 0, 0.8783344299565377, 0, 0, 0.8871213727072359, 0, 0.9293489116062219, 0.9164282019113799, 1];[9, 7, 8, 4];4;1184;[9 7 8 5 2 1 3 0 6 4];[0, 0.8525164233914024, 0.8783344299565377, 0, 0, 0.8871213727072359, 0, 0.9011188579204861, 0.8871213727072359, 1];[9, 8, 7, 4];4;270;[9 8 7 0 3 4 2 1 6 5];[0, 0, 0, 0, 0, 0, 0, 0.9011188579204861, 0.9203014682306322, 1]
32012;10;10;[7, 6, 5];3;185;[7 1 6 8 2 3 5 0 4 9];[0, 0.8719921019334507, 0.8021252049856243, 0, 0, 0, 0.8719921019334507, 1, 0.8340093976852371, 0];[7, 6, 5];3;364;[7 1 6 8 4 3 2 5 0 9];[0, 0.8719921019334507, 0.815868559486374, 0.815868559486374, 0.815868559486374, 0.7990837650464232, 0.8719921019334507, 1, 0.8340093976852371, 0];[7, 6, 5];3;671;[7 1 6 9 8 3 4 2 5 0];[0, 0.8719921019334507, 0.815868559486374, 0.815868559486374, 0.815868559486374, 0.7990837650464232, 0.8719921019334507, 1, 0.8340093976852371, 0.8570082640210968];[7, 6, 5];3;721;[7 1 6 9 8 3 4 2 5 0];[0, 0.8719921019334507, 0.815868559486374, 0.815868559486374, 0.815868559486374, 0.7990837650464232, 0.8719921019334507, 1, 0.8340093976852371, 0.8570082640210968]
32013;10;10;[9, 7, 8];3;120;[9 7 3 0 4 8 2 1 6 5];[0.8994781685330223, 0, 0, 0.9180253329890296, 0.8834675223478322, 0, 0, 0.9703772426158362, 0.8511743301624668, 1];[9, 7, 8];3;111;[9 7 8 0 3 4 2 1 6 5];[0, 0, 0, 0, 0, 0, 0, 0.9703772426158362, 0.920626596451057, 1];[9, 7, 8];3;161;[9 7 8 0 3 4 2 1 6 5];[0, 0, 0, 0, 0, 0, 0, 0.9703772426158362, 0.9473292131680023, 1];[9, 7, 8];3;211;[9 7 8 0 3 4 2 1 6 5];[0, 0, 0, 0, 0, 0, 0, 0.9703772426158362, 0.9473292131680023, 1]
32014;10;10;[6, 5, 7];3;571;[6 1 9 2 3 4 5 0 7 8];[0, 0.8404108642648287, 0, 0, 0, 0, 1, 0, 0, 0.8404108642648287];[6, 5, 7];3;621;[6 1 9 2 3 4 5 0 7 8];[0, 0.8404108642648287, 0, 0, 0, 0, 1, 0, 0, 0.8404108642648287];[6, 5, 7];3;671;[6 1 9 2 3 4 5 0 7 8];[0, 0.8404108642648287, 0, 0, 0, 0, 1, 0, 0, 0.8404108642648287];[6, 5, 7];3;721;[6 1 9 2 3 4 5 0 7 8];[0, 0.8404108642648287, 0, 0, 0, 0, 1, 0, 0, 0.8404108642648287]
32015;10;10;[7, 6];2;314;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 6];2;364;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 6];2;414;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 6];2;464;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
32016;10;10;[8, 2, 6, 7, 9];5;1084;[8 0 2 1 4 5 6 3 7 9];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[8, 2, 6, 7, 9];5;1134;[8 0 2 1 4 5 6 3 7 9];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[8, 2, 6, 7, 9];5;1184;[8 0 2 1 4 5 6 3 7 9];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[8, 2, 6, 7, 9];5;1234;[8 0 2 1 4 5 6 3 7 9];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0]
32017;10;10;[6, 2, 3, 4, 8];5;1084;[6 9 2 0 3 4 5 1 7 8];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0.9094376836075594];[6, 2, 3, 4, 8];5;1134;[6 9 2 0 3 4 5 1 7 8];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0.9094376836075594];[6, 2, 3, 4, 8];5;1184;[6 9 2 0 3 4 5 1 7 8];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0.9094376836075594];[6, 2, 3, 4, 8];5;1234;[6 9 2 0 3 4 5 1 7 8];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0.9094376836075594]
32018;10;10;[8, 0, 7, 9];4;1084;[8 0 2 1 4 5 6 3 7 9];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[8, 0, 7, 9];4;1134;[8 0 2 1 4 5 6 3 7 9];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[8, 0, 7, 9];4;1184;[8 0 2 1 4 5 6 3 7 9];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[8, 0, 7, 9];4;1234;[8 0 2 1 4 5 6 3 7 9];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0]
32019;10;10;[7, 6];2;70;[7 3 4 6 8 5 0 2 1 9];[0, 0, 0, 0.780224209902085, 0.780224209902085, 0.7789125764508709, 0.780224209902085, 1, 0.780224209902085, 0];[7, 6];2;120;[7 3 4 6 8 5 0 2 1 9];[0, 0, 0, 0.780224209902085, 0.780224209902085, 0.7789125764508709, 0.780224209902085, 1, 0.780224209902085, 0];[7, 6];2;156;[7 6 8 0 3 2 5 1 4 9];[0, 0, 0, 0, 0, 0, 0.816462901764208, 1, 0.816462901764208, 0];[7, 6];2;206;[7 6 8 2 4 0 9 3 5 1];[0.7658298622521893, 0, 0.771834317932771, 0.7658298622521893, 0.771834317932771, 0, 0.816462901764208, 1, 0.816462901764208, 0.7658298622521893]
32020;11;11;[7, 5, 8, 9];4;1084;[ 7  0  2  1  3  4  5  6  8  9 10];[0.8414018330802305, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 8, 5, 9];4;1134;[ 7  4  6  8  0  3  1  2  5  9 10];[0.8103557940583206, 0, 0, 0, 0.8220560461517031, 0, 0.8220560461517031, 1, 0.8220560461517031, 0, 0];[7, 8, 5, 9];4;1184;[ 7  4  8  1  3  2  5  0  6  9 10];[0, 0.7987759298550762, 0.7987759298550762, 0.7987759298550762, 0.844682915847843, 0, 0, 1, 0.844682915847843, 0, 0];[7, 8, 5, 9];4;1234;[ 7  8  2  0  3  4  5  1  6  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0.9070654523342463, 0, 0]
32021;11;11;[9, 7, 8];3;1084;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[9, 7, 8];3;1134;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[9, 8, 7];3;671;[ 9  1  8  5  3  4  2  0  7  6 10];[0, 0.8247836707317002, 0, 0, 0, 0.8247836707317002, 0, 0, 0.8247836707317002, 1, 0];[9, 8, 7];3;721;[ 9  1  8  5  3  4  2  0  7  6 10];[0, 0.8247836707317002, 0, 0, 0, 0.8247836707317002, 0, 0, 0.8247836707317002, 1, 0]
32022;11;11;[5, 3, 4];3;120;[ 5  0  2  1  3  4  6  7  8  9 10];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[5, 3, 4];3;170;[ 5  0  2  1  3  4  6  7  8  9 10];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[5, 3, 4];3;220;[ 5  0  2  1  3  4  6  7  8  9 10];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[5, 3, 4];3;270;[ 5  0  2  1  3  4  6  7  8  9 10];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0]
32023;11;11;[7, 1, 8, 2];4;571;[ 7  1  6  3  9  8 10  2  4  5  0];[0, 0.8099941318665689, 0, 0.8099941318665689, 0, 0, 0.8099941318665689, 1, 0.8099941318665689, 0.8099941318665689, 0.780944539815614];[7, 2, 8, 1];4;621;[ 7  2  6  8  3  1  9 10  4  5  0];[0, 0.780944539815614, 0.8624350384239613, 0.8321349716293684, 0, 0, 0.8624350384239613, 1, 0.859003119330918, 0.780944539815614, 0.780944539815614];[7, 2, 8, 1];4;671;[ 7  2  6  8 10  3  1  9  4  5  0];[0, 0.780944539815614, 0.8624350384239613, 0.8373273265708289, 0, 0, 0.8624350384239613, 1, 0.859003119330918, 0.780944539815614, 0.8544835984556696];[7, 2, 8, 1];4;721;[ 7  2  6  8 10  3  1  9  4  5  0];[0, 0.780944539815614, 0.8624350384239613, 0.8373273265708289, 0, 0, 0.8624350384239613, 1, 0.859003119330918, 0.780944539815614, 0.8544835984556696]
32024;11;11;[10, 9, 5, 7, 6];5;1084;[10  3  9  5  4  1  2  0  7  6  8];[0, 0, 0, 0.8891679228726272, 0.8333461895380107, 0.8407918860195902, 0, 0, 0, 0.8891679228726272, 1];[10, 9, 5, 7, 6];5;1134;[10  3  9  0  4  5  1  2  7  6  8];[0, 0, 0, 0.8891679228726272, 0, 0, 0, 0, 0, 0.8891679228726272, 1];[10, 2, 9, 7, 6];5;1184;[10  2  9  0  4  5  1  3  7  6  8];[0, 0, 0.942451345255538, 0, 0, 0, 0, 0, 0, 0.942451345255538, 1];[10, 2, 9, 7, 6];5;1234;[10  2  9  0  4  5  1  3  7  6  8];[0, 0, 0.942451345255538, 0, 0, 0, 0, 0, 0, 0.942451345255538, 1]
32025;11;11;[7, 6];2;314;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 6];2;364;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 6];2;414;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 6];2;464;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0]
32026;11;11;[5, 2, 3, 4];4;120;[ 5  0  2  1  3  4  6  7  8  9 10];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[5, 2, 3, 4];4;170;[ 5  0  2  1  3  4  6  7  8  9 10];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[5, 2, 3, 4];4;220;[ 5  0  2  1  3  4  6  7  8  9 10];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[5, 2, 3, 4];4;270;[ 5  0  2  1  3  4  6  7  8  9 10];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0]
32027;11;11;[10, 7, 9];3;2109;[10  0  2  1  4  5  6  3  7  8  9];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[10, 7, 9];3;2159;[10  0  2  1  4  5  6  3  7  8  9];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[10, 9, 7];3;671;[10  8  9  0  4  1  2  3  7  6  5];[0, 0, 0, 0, 0, 0, 0, 0, 0.8493132278740753, 0.8493132278740753, 1];[10, 9, 7];3;721;[10  8  9  0  4  1  2  3  7  6  5];[0, 0, 0, 0, 0, 0, 0, 0, 0.8493132278740753, 0.8493132278740753, 1]
32028;11;11;[9, 5, 6];3;185;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[9, 5, 6];3;235;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[9, 5, 6];3;285;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[9, 5, 6];3;335;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0]
32029;11;11;[9, 8, 5];3;1084;[ 9  0  6  3  8  4  5 10  7  2  1];[0.8154751743231783, 0, 0, 0.8154751743231783, 0.8113459301488735, 0.7542050435423012, 0.8154751743231783, 0, 0.8154751743231783, 1, 0.7542050435423012];[9, 8, 7];3;2159;[ 9  0  6  3  8 10  2  1  4  7  5];[0.8154751743231783, 0.8126098430309975, 0.8126098430309975, 0.8154751743231783, 0.8113459301488735, 0.7686017716269223, 0.8154751743231783, 0.797014363283603, 0.8154751743231783, 1, 0.8126098430309975];[9, 8, 5];3;671;[ 9  0  8  1  2  3  6  4  5  7 10];[0.8425666906524045, 0.8425666906524045, 0.8243360684601568, 0.8154751743231783, 0.8151874933271276, 0.8151874933271276, 0.8154751743231783, 0.805128162144949, 0.8425666906524045, 1, 0.797014363283603];[9, 8, 5];3;335;[ 9  0  8  1  3  6  5  4  7  2 10];[0.8425666906524045, 0.8425666906524045, 0.8017188840919797, 0.8154751743231783, 0.8151874933271276, 0.8151874933271276, 0.8154751743231783, 0.805128162144949, 0.8425666906524045, 1, 0.773210626623151]
32030;11;11;[10, 9];2;61;[10  8  9  4  6  3  2  0  7  5  1];[0, 0, 0, 0.8254626470934773, 0.8360412040269634, 0, 0.8254626470934773, 0, 0.9361038427502293, 0.9361038427502293, 1];[10, 9];2;111;[10  8  9  3  4  2  1  0  7  6  5];[0, 0, 0, 0.90929809944778, 0.8360412040269634, 0, 0, 0, 0.9361038427502293, 0.9361038427502293, 1];[10, 9];2;161;[10  8  9  3  4  2  1  0  7  6  5];[0, 0, 0, 0.90929809944778, 0.8360412040269634, 0, 0, 0, 0.9361038427502293, 0.9361038427502293, 1];[10, 9];2;211;[10  8  9  3  4  2  1  0  7  6  5];[0, 0, 0, 0.9332616005224876, 0.8360412040269634, 0, 0, 0, 0.9361038427502293, 0.9361038427502293, 1]
32031;11;11;[8, 7, 9];3;1084;[ 8  6  4  7  3  2  1  0  5  9 10];[0, 0, 0, 0, 0.8765151882012416, 0, 0.8765151882012416, 0.8765151882012416, 1, 0, 0];[8, 7, 9];3;1134;[ 8  6  4  7  3  2  1  0  5  9 10];[0, 0, 0, 0, 0.8765151882012416, 0, 0.8765151882012416, 0.8765151882012416, 1, 0, 0];[8, 7, 9];3;1184;[ 8  6  4  7  3  2  1  0  5  9 10];[0, 0, 0, 0, 0.8765151882012416, 0, 0.8765151882012416, 0.8765151882012416, 1, 0, 0];[8, 7, 9];3;1234;[ 8  6  4  7  3  2  1  0  5  9 10];[0, 0, 0, 0, 0.8765151882012416, 0, 0.8765151882012416, 0.8765151882012416, 1, 0, 0]
32032;11;11;[8, 6];2;185;[ 8  0  2  1  4  5  6  3  7  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[8, 6];2;235;[ 8  0  2  1  4  5  6  3  7  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[8, 6];2;285;[ 8  0  2  1  4  5  6  3  7  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[8, 6];2;335;[ 8  0  2  1  4  5  6  3  7  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
32033;11;11;[8, 6, 4, 9, 7];5;2109;[ 8  3  0  2 10  6  4  1  9  5  7];[0.8824467591399316, 0.8210647840688109, 0.8414082425763952, 0.8848116009676372, 0.8210647840688109, 0, 0.8210647840688109, 0, 1, 0.8210647840688109, 0.8414082425763952];[8, 9, 4, 6, 7];5;2159;[ 8  9  3  0  2 10  4  1  6  5  7];[0.8824467591399316, 0.7924423456938516, 0.8414082425763952, 0.8848116009676372, 0.7924423456938516, 0, 0.7835644395872666, 0, 1, 0.9362419061911094, 0.8414082425763952];[8, 9, 4, 7, 6];5;1184;[ 8  9  3  0  4  5  1  2  7  6 10];[0.8824467591399316, 0, 0, 0.8848116009676372, 0, 0, 0, 0, 1, 0.9362419061911094, 0];[8, 9, 4, 7, 6];5;1234;[ 8  9  1  3  4  5  0  2  7  6 10];[0, 0.8875074857204127, 0, 0.8875074857204127, 0, 0, 0, 0, 1, 0.9362419061911094, 0]
32034;11;11;[7, 4];2;120;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 4];2;170;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 4];2;220;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 4];2;270;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0]
32035;11;11;[9, 10, 4, 3];4;120;[ 9  7 10  1  4  3  6  2  5  0  8];[0, 0.8277824927485742, 0.7547334887788572, 0.7855431650397566, 0.821311089032689, 0, 0.7855431650397566, 0.8474039711112384, 0, 1, 0.8474039711112384];[9, 4, 3, 10];4;621;[ 9  5  8  4  0  6  3  7 10  2  1];[0.8649272625989181, 0.8277824927485742, 0.8374078861599102, 0.849685252088517, 0.8884836991971392, 0.912056490472311, 0.8649272625989181, 0.8474039711112384, 0.912056490472311, 1, 0.8474039711112384];[9, 4, 10, 3];4;2209;[ 9  5  8  4  0  6  1  2 10  7  3];[0.8649272625989181, 0.8515305770103223, 0.8515305770103223, 0.849685252088517, 0.8884836991971392, 0.912056490472311, 0.8649272625989181, 0.8515305770103223, 0.912056490472311, 1, 0.8515305770103223];[9, 5, 4, 1, 10];5;270;[ 9  5  8  4  1 10  2  6  0  7  3];[0.8649272625989181, 0.8856338969973845, 0.8856338969973845, 0.849685252088517, 0.8884836991971392, 0.912056490472311, 0.8649272625989181, 0.8525824331767085, 0.912056490472311, 1, 0.8856338969973845]
32036;11;11;[8, 6];2;61;[ 8  0  6  4 10  2  5  7  1  3  9];[0.8622968651175558, 0.8027240649037211, 0.8585206725595927, 0, 0.8622968651175558, 0.8354147761806039, 0.8622968651175558, 0.8033532062494287, 1, 0, 0.8585206725595927];[8, 6];2;111;[ 8  1  6  4  0  2 10  3  5  9  7];[0.8622968651175558, 0.9007920260674173, 0.8585206725595927, 0.8527328677886877, 0.8622968651175558, 0.8527328677886877, 0.8692901607186256, 0.8033532062494287, 1, 0.8134735624470127, 0.8585206725595927];[8, 6];2;187;[ 8  1  3  0  6  4 10  2  5  9  7];[0.8622968651175558, 0.9007920260674173, 0.8585206725595927, 0.8925911265966789, 0.8622968651175558, 0.8527328677886877, 0.8622968651175558, 0.7928500704962288, 1, 0.8134735624470127, 0.8585206725595927];[8, 6];2;220;[ 8  5  4  6  9  1  0  2 10  3  7];[0.8622968651175558, 0.8633400976278693, 0.8585206725595927, 0.8527328677886877, 0.8737204290982534, 0.8737204290982534, 0.8737204290982534, 0.7928500704962288, 1, 0.8726026652108027, 0.8585206725595927]
32037;11;11;[10, 8];2;61;[10  0  8  1  9  4  2  3  7  6  5];[0.8345730125529348, 0.8345730125529348, 0, 0, 0, 0, 0, 0, 0.8345730125529348, 0.8241655226257549, 1];[10, 8];2;111;[10  1  8  7  0  9  3  2  6  5  4];[0.8345730125529348, 0.9417547646985269, 0, 0.7989162399960238, 0, 0, 0, 0.9417547646985269, 0.9417547646985269, 0.8241655226257549, 1];[10, 8];2;161;[10  1  8  7  0  9  5  3  2  4  6];[0.931215716967409, 0.9417547646985269, 0.7607110810752982, 0.7989162399960238, 0, 0.8158681195671752, 0, 0.9417547646985269, 0.9417547646985269, 0.8241655226257549, 1];[10, 8];2;211;[10  1  8  7  0  4  3  2  6  5  9];[0.931215716967409, 0.9417547646985269, 0, 0, 0, 0, 0, 0.9417547646985269, 0.9417547646985269, 0, 1]
32038;11;11;[8, 6, 9];3;1084;[ 8  0  2  1  4  5  6  3  7  9 10];[0.7554224198316922, 0, 0.7554224198316922, 0, 0, 0, 0, 0, 1, 0, 0];[8, 6, 9];3;1134;[ 8  0  2  1  4  5  6  3  7  9 10];[0.7554224198316922, 0, 0.7554224198316922, 0, 0, 0, 0, 0, 1, 0, 0];[8, 6, 9];3;1184;[ 8  0  2  1  4  5  6  3  7  9 10];[0.7554224198316922, 0, 0.7554224198316922, 0, 0, 0, 0, 0, 1, 0, 0];[8, 9, 6];3;1234;[ 8  0  2  3  9 10  4  1  7  6  5];[0.7554224198316922, 0, 0.7554224198316922, 0.7437852882034434, 0.7424837918669608, 0, 0, 0, 1, 0.7437852882034434, 0.7437852882034434]
32039;11;11;[10, 7];2;61;[10  9  7  8  2  3  1  0  6  5  4];[0, 0, 0.7875932803347796, 0, 0, 0, 0, 0.8087073018622987, 0.8087073018622987, 0.8398574316869615, 1];[10, 7];2;106;[10  7  9  0  3  4  2  1  6  5  8];[0, 0, 0, 0, 0, 0, 0, 0.9175458767255231, 0, 0.8398574316869615, 1];[10, 7];2;156;[10  7  8  9  2  3  1  0  6  5  4];[0, 0, 0.8572946746270909, 0, 0, 0, 0, 0.9175458767255231, 0.8575622492052215, 0.8575622492052215, 1];[10, 7];2;206;[10  7  8  9  2  3  1  0  6  5  4];[0, 0, 0.8572946746270909, 0, 0, 0, 0, 0.9175458767255231, 0.8575622492052215, 0.8575622492052215, 1]
32040;12;12;[9, 8, 7, 1];4;2109;[ 9  6  8 11  7  3  5  2  4  0  1 10];[0, 0, 0, 0.8739968969622582, 0, 0.8739482590108821, 0.909582361965638, 0.8822884369869435, 0.909582361965638, 1, 0, 0.8996609683028328];[9, 8, 1, 7];4;621;[ 9  8  0  1  4  5  2  3  7  6 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0.922219433195247, 1, 0, 0];[9, 8, 1, 7];4;671;[ 9  8  0  1  4  5  2  3  7  6 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0.922219433195247, 1, 0, 0];[9, 8, 1, 7];4;721;[ 9  8  0  1  4  5  2  3  7  6 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0.922219433195247, 1, 0, 0]
32041;12;12;[11, 9];2;61;[11  8  9  0  4  1  2  3  7  6  5 10];[0, 0, 0, 0, 0, 0, 0, 0, 0.7894482919486063, 0.7894482919486063, 0, 1];[11, 9];2;111;[11  8  9  1  6  2  3  5 10  7  0  4];[0, 0.7539614407545103, 0.7539614407545103, 0.7539614407545103, 0, 0.7539614407545103, 0.7539614407545103, 0, 0.7894482919486063, 0.7894482919486063, 0.7539614407545103, 1];[11, 9];2;161;[11  8  9  1  6  2  3  5 10  7  0  4];[0, 0.7539614407545103, 0.7539614407545103, 0.7539614407545103, 0, 0.7539614407545103, 0.7539614407545103, 0, 0.7894482919486063, 0.7894482919486063, 0.7539614407545103, 1];[11, 9];2;211;[11  8  9  1  6  2  3  5 10  7  0  4];[0, 0.7539614407545103, 0.7539614407545103, 0.7539614407545103, 0, 0.7539614407545103, 0.7539614407545103, 0, 0.7894482919486063, 0.7894482919486063, 0.7539614407545103, 1]
32042;12;12;[10, 9];2;61;[10  8  9  1  6 11  4  5  0  7  2  3];[0.7771875928676703, 0.7847465171954151, 0, 0, 0.7808567275892908, 0.7808567275892908, 0.7847465171954151, 0.7592355347625995, 0.8322146123031327, 0.8322146123031327, 1, 0.7808567275892908];[10, 9];2;120;[10  7  8  9  5  3  6  1  4 11  0  2];[0, 0.7847465171954151, 0, 0.8091501638280404, 0.7592355347625995, 0.8091501638280404, 0.7941156146485229, 0.8358641241825508, 0.8322146123031327, 0.8322146123031327, 1, 0.7592355347625995];[10, 9];2;161;[10  8  9  7  5  3  6  1  4 11  0  2];[0, 0.7847465171954151, 0, 0.8091501638280404, 0.7592355347625995, 0.8091501638280404, 0.7941156146485229, 0.8358641241825508, 0.8548709830129017, 0.8548709830129017, 1, 0.7592355347625995];[10, 9];2;211;[10  8  9  7  5  3  6  1  4 11  0  2];[0, 0.7847465171954151, 0, 0.8091501638280404, 0.7592355347625995, 0.8091501638280404, 0.7941156146485229, 0.8358641241825508, 0.8548709830129017, 0.8548709830129017, 1, 0.7592355347625995]
32043;12;12;[9, 0, 7, 10];4;4158;[ 9  0  8  5  3 11  2  1  6  4  7 10];[0.8148777060520396, 0.729550909573784, 0.770109486929134, 0.7880069602215595, 0, 0.8148777060520396, 0.729550909573784, 0, 0.8148777060520396, 1, 0, 0.7786697173432259];[9, 7, 0, 10];4;4208;[ 9  7 11  0  5  8  3  2  1  6  4 10];[0.8148777060520396, 0.729550909573784, 0.770109486929134, 0.7880069602215595, 0, 0.8148777060520396, 0.729550909573784, 0.8481231241486864, 0.8148777060520396, 1, 0, 0.8481231241486864];[9, 7, 0, 10];4;2209;[ 9  7 11  0  5  8  1  3 10  2  6  4];[0.8148777060520396, 0.8098462521947168, 0.770109486929134, 0.7880069602215595, 0, 0.8148777060520396, 0.7136481652685998, 0.8481231241486864, 0.8148777060520396, 1, 0.7797930467891852, 0.8481231241486864];[9, 0, 10, 7];4;220;[ 9  0 10  7 11  6  4  2  5  8  1  3];[0.8978222608336092, 0.8098462521947168, 0.8174952218308785, 0.7985680554057579, 0.8174952218308785, 0.8148777060520396, 0.8174952218308785, 0.8481231241486864, 0.8148777060520396, 1, 0.8978222608336092, 0.8481231241486864]
32044;12;12;[9, 2, 1, 8];4;1084;[ 9  0  2  1  4  5  6  3  7  8 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[9, 2, 1, 8];4;1134;[ 9  0  2  1  4  5  6  3  7  8 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[9, 2, 1, 8];4;1184;[ 9  0  2  1  4  5  6  3  7  8 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[9, 2, 1, 8];4;1234;[ 9  0  2  1  4  5  6  3  7  8 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
32045;12;12;[9, 8, 2, 3];4;314;[ 9  8  0  1  4  5  2  3  7  6 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0.8952332981992805, 1, 0, 0];[9, 2, 3, 8];4;1134;[ 9  0  2  1  4  5  6  3  7  8 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[9, 2, 3, 8];4;1184;[ 9  0  2  1  4  5  6  3  7  8 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[9, 2, 3, 8];4;1234;[ 9  0  2  1  4  5  6  3  7  8 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
32046;12;12;[8, 2, 7, 0];4;70;[ 8  2  7  0  3  4  5  1  6  9 10 11];[0.8075478280085332, 0, 0.890633295702818, 0, 0, 0, 0, 0.890633295702818, 1, 0, 0, 0];[8, 2, 7, 0];4;120;[ 8  2  7  0 10  4  3  1  6  5  9 11];[0.8075478280085332, 0, 0.890633295702818, 0, 0, 0, 0, 0.890633295702818, 1, 0, 0.7740314940867636, 0];[8, 2, 7, 0];4;170;[ 8  2  7  0 10  4  3  1  6  5  9 11];[0.8075478280085332, 0, 0.890633295702818, 0, 0, 0, 0, 0.890633295702818, 1, 0, 0.7740314940867636, 0];[8, 2, 7, 0];4;220;[ 8  2  7  0 10  4  3  1  6  5  9 11];[0.8075478280085332, 0, 0.890633295702818, 0, 0, 0, 0, 0.890633295702818, 1, 0, 0.7740314940867636, 0]
32047;12;12;[11, 10];2;61;[11  5 10  3  6  7  2  1  4  0  9  8];[0, 0, 0, 0.8030687078932274, 0, 0.815967686278004, 0.7501572953104687, 0.7501572953104687, 0, 0, 0.815967686278004, 1];[11, 10];2;111;[11  3 10  5  9  6  4  2  7  0  1  8];[0, 0, 0.730361259483593, 0.8282435762975981, 0.730361259483593, 0.815967686278004, 0.730361259483593, 0, 0, 0.7873738408303638, 0.815967686278004, 1];[11, 10];2;161;[11  3 10  5  0  4  9  6  2  1  7  8];[0.8106659362020693, 0, 0.730361259483593, 0.8282435762975981, 0.7923008026591354, 0.815967686278004, 0.730361259483593, 0, 0, 0.7873738408303638, 0.815967686278004, 1];[11, 10];2;206;[11 10  0  1  4  5  2  3  7  6  9  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.8301235615344565, 1]
32048;12;12;[9, 7];2;571;[ 9  0  2  1  4  5  6  3  7  8 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[9, 7];2;621;[ 9  0  2  1  4  5  6  3  7  8 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[9, 7];2;671;[ 9  0  2  1  4  5  6  3  7  8 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[9, 7];2;721;[ 9  0  2  1  4  5  6  3  7  8 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
32049;12;12;[8, 7, 9];3;2109;[ 8  5  6  3 10  2  4  7  1  0  9 11];[0, 0, 0.8128260503681676, 0.8587274022326825, 0.8036064986021374, 0.8788180396060096, 0.8587274022326825, 0.7827037225377942, 1, 0, 0.8587274022326825, 0];[8, 9, 7];3;1134;[ 8  5  6  3 10  9  2  4 11  7  1  0];[0, 0, 0.8128260503681676, 0.8587274022326825, 0.8036064986021374, 0.8788180396060096, 0.8587274022326825, 0.7827037225377942, 1, 0.8350203867018484, 0.8587274022326825, 0.7909814376561958];[8, 9, 7];3;1184;[ 8  5  6  3 10  1  9  4  2  7 11  0];[0, 0.857878664350906, 0.8128260503681676, 0.8587274022326825, 0.8163867124308165, 0.8788180396060096, 0.8587274022326825, 0.7827037225377942, 1, 0.8350203867018484, 0.8587274022326825, 0.770712731418746];[8, 9, 7];3;2259;[ 8  5  6  3 10  1  9 11  4  2  7  0];[0, 0.857878664350906, 0.8128260503681676, 0.8587274022326825, 0.8163867124308165, 0.8788180396060096, 0.8587274022326825, 0.7827037225377942, 1, 0.8350203867018484, 0.8587274022326825, 0.8304853862698066]
32050;12;12;[9, 8, 1, 3];4;1084;[ 9  8  0  1  4  5  2  3  7  6 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0.8842827593222309, 1, 0, 0];[9, 8, 6, 7];4;1134;[ 9  8  6 10  5  3  0  1  7  4  2 11];[0, 0, 0, 0, 0, 0.8410446815087235, 0.8484818222632869, 0, 0.8842827593222309, 1, 0.8484818222632869, 0];[9, 8, 6, 7];4;170;[ 9  8  6  7  3  2  0  1  4  5 10 11];[0, 0, 0, 0, 0, 0, 0.85614470997202, 0.7886230669637413, 0.8842827593222309, 1, 0, 0];[9, 7, 8, 6];4;220;[ 9  7  8  6  3  2  0  1  4  5 10 11];[0, 0, 0, 0, 0, 0, 0.85614470997202, 0.9012490497053345, 0.9012490497053345, 1, 0, 0]
32051;12;12;[6, 2, 3, 7];4;314;[ 6  0  2  1  3  4  5  7  8  9 10 11];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[6, 2, 3, 7];4;364;[ 6  0  2  1  3  4  5  7  8  9 10 11];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[6, 2, 3, 7];4;414;[ 6  0  2  1  3  4  5  7  8  9 10 11];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[6, 2, 3, 7];4;464;[ 6  0  2  1  3  4  5  7  8  9 10 11];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0]
32052;12;12;[8, 6, 5, 9];4;1084;[ 8  6  2  0  3  4  5  1  7  9 10 11];[0, 0, 0, 0, 0, 0, 0.8811132484784694, 0, 1, 0, 0, 0];[8, 6, 5, 9];4;2159;[ 8  6  3  1 11  7  2  0  4  5  9 10];[0, 0.816286330107874, 0, 0.816286330107874, 0, 0, 0.8811132484784694, 0.802716465410775, 1, 0, 0, 0.816286330107874];[8, 6, 5, 9];4;2209;[ 8  6  3  1 11  7  2  0  4  5  9 10];[0, 0.816286330107874, 0, 0.816286330107874, 0, 0, 0.8811132484784694, 0.802716465410775, 1, 0, 0, 0.816286330107874];[8, 6, 9, 5];4;464;[ 8  6  3  1 11  9 10  5  7  0  4  2];[0.7780273410134104, 0.816286330107874, 0, 0.816286330107874, 0, 0.8077134140971889, 0.8811132484784694, 0.802716465410775, 1, 0.8077134140971889, 0.8077134140971889, 0.816286330107874]
32053;12;12;[11, 10];2;87;[11  7  5  9 10  3  0  1  6  4  2  8];[0, 0, 0, 0, 0, 0.917732250764172, 0, 0.917732250764172, 0, 0.914657092310498, 0.895637010092647, 1];[11, 10];2;106;[11 10  0  1  4  5  2  3  7  6  9  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.9287711835443011, 1];[11, 10];2;156;[11 10  0  1  4  5  2  3  7  6  9  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.9287711835443011, 1];[11, 10];2;206;[11 10  0  1  4  5  2  3  7  6  9  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.9287711835443011, 1]
32054;12;12;[11, 9, 8];3;120;[11  4  9  0  3  8  6  2  5  1  7 10];[0.7941811238469366, 0, 0.7559781230221291, 0.7941811238469366, 0.866337339099525, 0.7403415530334612, 0.7559781230221291, 0, 0.7559781230221291, 0.8661594405373558, 0, 1];[11, 9, 5, 7];4;137;[11  4  9  5  7 10  1  8  6  0  2  3];[0, 0.8041523556013505, 0, 0, 0.866337339099525, 0.8075011476583985, 0, 0.8075011476583985, 0.771114407205538, 0.8661594405373558, 0.8075011476583985, 1];[11, 9, 7, 5];4;220;[11  9  4 10  7  5  1  8  6  0  2  3];[0, 0.8041523556013505, 0, 0, 0.866337339099525, 0.8075011476583985, 0, 0.8075011476583985, 0.771114407205538, 0.8773088710855037, 0.8572871890086495, 1];[11, 7, 5, 10];4;237;[11  8  7  5 10  9  1  0  6  4  2  3];[0.7413931448662345, 0.8041523556013505, 0, 0, 0, 0.8075011476583985, 0, 0.8197377128108286, 0.9028169906831316, 0.8075011476583985, 0.8075011476583985, 1]
32055;12;12;[4, 3];2;87;[ 4  0  2  1  3  5  6  7  8  9 10 11];[0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0];[4, 3];2;137;[ 4  0  2  1  3  5  6  7  8  9 10 11];[0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0];[4, 3];2;187;[ 4  0  2  1  3  5  6  7  8  9 10 11];[0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0];[4, 3];2;237;[ 4  0  2  1  3  5  6  7  8  9 10 11];[0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0]
32056;12;12;[7, 4, 3, 8];4;571;[ 7  5  4  3  2  1  0  6  8  9 10 11];[0, 0, 0, 0.8854058718547694, 0.9340187733551272, 0.9425569775891165, 0, 1, 0, 0, 0, 0];[7, 4, 3, 8];4;621;[ 7  5  4  3  6  2  0  1  8  9 10 11];[0, 0, 0, 0.8967805620578305, 0.9340187733551272, 0.9425569775891165, 0.8967805620578305, 1, 0, 0, 0, 0];[7, 4, 3, 8];4;671;[ 7  5  4  3  6  2  0  1  8  9 10 11];[0, 0, 0, 0.8998974923597417, 0.9340187733551272, 0.9465493759308485, 0.8998974923597417, 1, 0, 0, 0, 0];[7, 4, 3, 8];4;464;[ 7  5  4  3  6  2  9  8  1  0 10 11];[0, 0, 0.7731377383873743, 0.8998974923597417, 0.9340187733551272, 0.9465493759308485, 0.8998974923597417, 1, 0.7731377383873743, 0.7731377383873743, 0, 0]
32057;12;12;[8, 7];2;571;[ 8  0  2  1  4  5  6  3  7  9 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[8, 7];2;621;[ 8  0  2  1  4  5  6  3  7  9 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[8, 7];2;671;[ 8  0  2  1  4  5  6  3  7  9 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[8, 7];2;721;[ 8  0  2  1  4  5  6  3  7  9 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0]
32058;12;12;[8, 6, 7];3;571;[ 8 11  1  6  3 10  2  0  7  5  4  9];[0, 0.8467925592826256, 0.7847387472174506, 0.7847387472174506, 0, 0, 0.8467925592826256, 0, 1, 0, 0.7847387472174506, 0.8474727801676557];[8, 6, 7];3;1134;[ 8  6  9 11  1  0  3  2 10  7  4  5];[0.8024638950028905, 0.8467925592826256, 0.7847387472174506, 0.7847387472174506, 0, 0, 0.8606940223536558, 0, 1, 0.8606940223536558, 0.7847387472174506, 0.8474727801676557];[8, 6, 7];3;671;[ 8  9  1  6  3  4  2  0  7  5 10 11];[0, 0.8467925592826256, 0, 0, 0, 0, 0.8467925592826256, 0, 1, 0.8939755360323113, 0, 0];[8, 6, 7];3;721;[ 8  9  1  6  3  4  2  0  7  5 10 11];[0, 0.8467925592826256, 0, 0, 0, 0, 0.8467925592826256, 0, 1, 0.8939755360323113, 0, 0]
32059;12;12;[9, 8];2;1084;[ 9  0  2  1  4  5  6  3  7  8 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[9, 8];2;111;[ 9  6  8  4 10  3  5  0 11  1  7  2];[0.791360911143673, 0.7756974388765974, 0, 0.8089908085972715, 0.8221282352806198, 0.8089908085972715, 0.8221282352806198, 0, 0.8221282352806198, 1, 0.8221282352806198, 0.791360911143673];[9, 8];2;285;[ 9  2  8  7  4 10  6  3  5  1  0 11];[0.6887725168808246, 0.7638381472352866, 0.8816229617186423, 0.8089908085972715, 0.8632725777298539, 0.8089908085972715, 0.8221282352806198, 0.8816229617186423, 0.8816229617186423, 1, 0.8221282352806198, 0];[9, 8];2;335;[ 9  2  8  7  4 10  6  3  5  1  0 11];[0.6887725168808246, 0.7638381472352866, 0.8816229617186423, 0.8089908085972715, 0.8632725777298539, 0.8089908085972715, 0.8221282352806198, 0.8816229617186423, 0.8816229617186423, 1, 0.8221282352806198, 0]
32060;13;13;[9, 4, 10, 7, 6];5;1084;[ 9  4 10  1 12  8  2  0  7  6  5  3 11];[0, 0.7773910939670191, 0.7773910939670191, 0, 0.8189454574871669, 0, 0, 0, 0.7773910939670191, 1, 0.8189454574871669, 0, 0.7773910939670191];[9, 4, 10, 7, 6];5;1134;[ 9  4 10  0 12  8  1  2  7  6  5  3 11];[0.794101264916098, 0.794101264916098, 0.7926646694125848, 0, 0.8189454574871669, 0, 0, 0, 0.794101264916098, 1, 0.8189454574871669, 0, 0.794101264916098];[9, 4, 10, 0, 3];5;1184;[ 9  4 10  0 12  8  1  2 11  3  7  5  6];[0.794101264916098, 0.794101264916098, 0.7926646694125848, 0.7565388252041894, 0.8189454574871669, 0, 0, 0.7565388252041894, 0.794101264916098, 1, 0.8189454574871669, 0.7565388252041894, 0.794101264916098];[9, 4, 10, 0, 3];5;1234;[ 9  4 10  0 12  8  1  2 11  3  7  5  6];[0.794101264916098, 0.794101264916098, 0.7926646694125848, 0.7565388252041894, 0.8189454574871669, 0, 0, 0.7565388252041894, 0.794101264916098, 1, 0.8189454574871669, 0.7769555974392773, 0.794101264916098]
32061;13;13;[10, 9];2;185;[10  1  5  4  6  9  3 12  2  0  7  8 11];[0, 0.944060003875223, 0.7764609160306647, 0.8037562494783949, 0.944060003875223, 0.944060003875223, 0.8623798931923611, 0, 0, 0.8580269409283339, 1, 0, 0.7937554340391703];[10, 9];2;364;[10  1  5  4  6  9  7  3 12  2  0  8 11];[0, 0.944060003875223, 0.7764609160306647, 0.8037562494783949, 0.944060003875223, 0.944060003875223, 0.8623798931923611, 0.8384731320796244, 0, 0.8580269409283339, 1, 0, 0.7937554340391703];[10, 9];2;285;[10  1  5  4  6  9  3 12  7  0  2  8 11];[0.8337611556079791, 0.944060003875223, 0.8256045380411959, 0.852167198653433, 0.944060003875223, 0.944060003875223, 0.8623798931923611, 0.8384731320796244, 0, 0.8580269409283339, 1, 0, 0.852167198653433];[10, 9];2;721;[10  1  5  4  6  3  8  7  9  2  0 11 12];[0, 0.944060003875223, 0.8256045380411959, 0.9069758084012554, 0.944060003875223, 0.944060003875223, 0.9069758084012554, 0.8967065920859344, 0.9014615536103231, 0.8580269409283339, 1, 0, 0]
32062;13;13;[8, 4, 6, 11];4;4158;[ 8  0  2  1  4  5  6  3  7  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[8, 4, 6, 11];4;4208;[ 8  0  2  1  4  5  6  3  7  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[8, 4, 6, 11];4;4258;[ 8  0  2  1  4  5  6  3  7  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[8, 4, 6, 11];4;4308;[ 8  0  2  1  4  5  6  3  7  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0]
32063;13;13;[10, 1, 9, 11];4;70;[10  1  9 11 12  4  3  7  6  5  0  2  8];[0, 0.8390943499654054, 0, 0.8059154456611188, 0.8229263216739379, 0, 0, 0.7703864250154081, 0, 0.8390943499654054, 1, 0.8390943499654054, 0.8229263216739379];[10, 11, 4, 9];4;120;[10 11  4  9 12  3  1  0  7  6  5  2  8];[0, 0, 0, 0.8059154456611188, 0.8229263216739379, 0, 0, 0, 0, 0.8229263216739379, 1, 0.869516257822247, 0.8229263216739379];[10, 11, 4, 9];4;170;[10 11  4  9 12  3  1  0  7  6  5  2  8];[0, 0, 0, 0.8059154456611188, 0.8229263216739379, 0, 0, 0, 0, 0.8229263216739379, 1, 0.869516257822247, 0.8229263216739379];[10, 11, 4, 9];4;270;[10  0 11  4 12  9  3  1  7  6  5  2  8];[0.88884484087914, 0, 0, 0.8059154456611188, 0.8229263216739379, 0, 0, 0, 0, 0.8229263216739379, 1, 0.869516257822247, 0.8229263216739379]
32064;13;13;[9, 10, 11];3;8255;[ 9  0  6  3  5 12  2  1  7  4 10  8 11];[0.8191137550705857, 0, 0, 0.8191137550705857, 0, 0.8191137550705857, 0.8191137550705857, 0, 0, 1, 0, 0, 0.786619442011837];[9, 10, 11];3;4208;[ 9  0  2  1  4  5  6  3  7  8 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[9, 10, 11];3;4258;[ 9  0  2  1  4  5  6  3  7  8 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[9, 10, 11];3;4308;[ 9  0  2  1  4  5  6  3  7  8 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0]
32065;13;13;[10, 2, 8, 9];4;2109;[10  0  2  1  4  5  6  3  7  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[10, 9, 11, 5];4;170;[10  0  9 11 12  5  7  2  6  4  1  3  8];[0.8161624486739231, 0, 0.730373448791232, 0, 0, 0.7490570156995092, 0, 0.7490570156995092, 0, 0.8161624486739231, 1, 0.8161624486739231, 0.8139194163739211];[10, 9, 11, 5];4;220;[10  0  9 11 12  5  7  2  6  4  1  3  8];[0.8161624486739231, 0, 0.730373448791232, 0, 0, 0.7490570156995092, 0, 0.7490570156995092, 0, 0.8161624486739231, 1, 0.8161624486739231, 0.8139194163739211];[10, 9, 11, 2];4;4308;[10  0  9 11 12  2  7  4  8  5  1  3  6];[0.8161624486739231, 0, 0.7784401823839892, 0, 0.7784401823839892, 0.7490570156995092, 0, 0.7784401823839892, 0.7635961686329088, 0.8161624486739231, 1, 0.8161624486739231, 0.8139194163739211]
32066;13;13;[12, 11];2;56;[12 11  0  1  4  5  2  3  7  6  9  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.8899500508757991, 1];[12, 11];2;106;[12 11  0  1  4  5  2  3  7  6  9  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.8899500508757991, 1];[12, 11];2;161;[12  3 11  0  4  5  1  2  7  6  9  8 10];[0, 0, 0, 0.9046514653276273, 0, 0, 0, 0, 0, 0, 0, 0.8899500508757991, 1];[12, 11];2;211;[12  3 11  0  1  4  2  5  7  6  9  8 10];[0.7702277947258267, 0.7702277947258267, 0.7519707501081225, 0.9046514653276273, 0.7702277947258267, 0, 0, 0, 0, 0, 0, 0.8899500508757991, 1]
32067;13;13;[12, 10];2;571;[12  6 11  5 10  1  3  2  7  4  0  9  8];[0, 0.7571186124001752, 0.7156602025279145, 0.7405834243567246, 0, 0.8159080947720777, 0.8159080947720777, 0, 0, 0, 0.8159080947720777, 0.8159080947720777, 1];[12, 10];2;111;[12 11 10  2  8  4  1  0  7  6  5  3  9];[0, 0, 0.8685907053424016, 0, 0.8626220586542307, 0, 0, 0, 0.8685907053424016, 0, 0.8840045741442394, 0.8840045741442394, 1];[12, 9, 11];3;170;[12  4  9 11 10  0  7  2  8  5  1  3  6];[0.8809884499589691, 0, 0.8685907053424016, 0, 0.8965441215868057, 0, 0, 0.8751141371452618, 0.8685907053424016, 0.8965441215868057, 0.8840045741442394, 0.8840045741442394, 1];[12, 10];2;237;[12  7  9  4 10 11  0  2  8  5  1  3  6];[0.8809884499589691, 0, 0.8685907053424016, 0, 0.8965441215868057, 0, 0, 0.8968032742549237, 0.8685907053424016, 0.8965441215868057, 0.8840045741442394, 0.8840045741442394, 1]
32068;13;13;[11, 10];2;8255;[11  1  7  5 12  6  3  2  4  0  9  8 10];[0, 0.8197582178131495, 0, 0, 0, 0.8197582178131495, 0.7915863615410975, 0.8197582178131495, 0, 0, 0, 1, 0.8197582178131495];[11, 10];2;8305;[11  1  7  5 12  6  3  2  4  0  9  8 10];[0, 0.8197582178131495, 0, 0, 0, 0.8197582178131495, 0.7915863615410975, 0.8197582178131495, 0, 0, 0, 1, 0.8197582178131495];[11, 10];2;8355;[11  0  5  1  4  2 12  7  6  3  9  8 10];[0.83854621893772, 0.83854621893772, 0.8354435325759226, 0, 0.83854621893772, 0.83854621893772, 0.7915863615410975, 0.8197582178131495, 0, 0, 0, 1, 0.8197582178131495];[11, 10];2;211;[11  0 10  3  7  4  5  1  2 12  6  9  8];[0.8643443180274151, 0.83854621893772, 0.8354435325759226, 0.8643443180274151, 0.839650676126974, 0.83854621893772, 0.7915863615410975, 0.8507192667606424, 0, 0, 0.8643443180274151, 1, 0.8238821344046835]
32069;13;13;[10, 9];2;2109;[10  0  2  1  4  5  6  3  7  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[10, 9];2;2159;[10  0  2  1  4  5  6  3  7  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[10, 9];2;2209;[10  5 11  0  3  4  2  1  7  6  9  8 12];[0, 0, 0, 0, 0, 0.7594007973955467, 0, 0, 0, 0, 1, 0.7594007973955467, 0];[10, 9];2;270;[10  5 11  7  8  9 12  6  4  1  2  3  0];[0, 0, 0, 0, 0, 0.7594007973955467, 0.699496165579546, 0.7474758653227642, 0.7474758653227642, 0.7474758653227642, 1, 0.7594007973955467, 0.7474758653227642]
32070;13;13;[12, 11, 5, 0, 7];5;571;[12  2 11  6  5  0  8  3  7  4  1  9 10];[0.750200969977285, 0, 0.8390508740687052, 0, 0, 0.8210916058547332, 0.8314764596196051, 0, 0.7445037627085063, 0, 0, 0.8390508740687052, 1];[12, 7, 3, 11, 5];5;170;[12  1  7  3 11  5  0  2  6  4  9  8 10];[0.7254975163085982, 0.7911214485267078, 0, 0.7911214485267078, 0, 0.7911214485267078, 0, 0.7911214485267078, 0, 0, 0, 0.7911214485267078, 1];[12, 7, 3, 11, 5];5;220;[12  1  7  3 11  5  0  2  6  4  9  8 10];[0.7254975163085982, 0.7911214485267078, 0, 0.7911214485267078, 0, 0.7911214485267078, 0, 0.7911214485267078, 0, 0, 0, 0.7911214485267078, 1];[12, 7, 3, 11, 5];5;270;[12  1  7  3 11  5  6  9  8 10  0  2  4];[0.7254975163085982, 0.7911214485267078, 0, 0.7911214485267078, 0, 0.7911214485267078, 0.7910513978667192, 0.7911214485267078, 0.7910513978667192, 0.7910513978667192, 0.771923136106057, 0.7911214485267078, 1]
32071;13;13;[9, 6, 8];3;1084;[ 9  0  2  1  4  5  6  3  7  8 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[9, 6, 8];3;1134;[ 9  0  2  1  4  5  6  3  7  8 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[9, 6, 8];3;1184;[ 9  0  2  1  4  5  6  3  7  8 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[9, 6, 8];3;1234;[ 9  0  2  1  4  5  6  3  7  8 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0]
32072;13;13;[9, 8];2;1084;[ 9  0  2  1  4  5  6  3  7  8 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[9, 8];2;111;[ 9  2  8 10  4  0  1  3  7  6  5 11 12];[0, 0, 0.8409800398018372, 0, 0, 0, 0, 0, 0.8409800398018372, 1, 0.8316381300655452, 0, 0];[9, 8];2;161;[ 9  2  8 10  4  0  1  3  7  6  5 11 12];[0, 0, 0.8409800398018372, 0, 0, 0, 0, 0, 0.8409800398018372, 1, 0.8316381300655452, 0, 0];[9, 8];2;211;[ 9  2  8 10  4  0  1  3  7  6  5 11 12];[0, 0, 0.8409800398018372, 0, 0, 0, 0, 0, 0.8409800398018372, 1, 0.8316381300655452, 0, 0]
32073;13;13;[11, 10];2;4158;[11  0  2  1  4  5  6  3  7  8  9 10 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[11, 9, 12];3;137;[11  7  8  9 12  0  5  2  3 10  4  1  6];[0.7416607319022697, 0, 0.7416607319022697, 0.7400997396597234, 0.7225683205366686, 0.7416607319022697, 0, 0.7443682526089663, 0.7443682526089663, 0.7443682526089663, 0.7225683205366686, 1, 0.7416607319022697];[11, 10];2;170;[11  7  8 10  9  0  3  2 12  5  4  6  1];[0.7592861054903819, 0, 0.7261181661741754, 0.7261181661741754, 0.7225683205366686, 0.7261181661741754, 0.6548749024579513, 0.811007054727018, 0.811007054727018, 0.7592861054903819, 0.7666461429762421, 1, 0.7261181661741754];[11, 10];2;211;[11  2 10  7 12  8  5  1  9  3  0  4  6];[0.7592861054903819, 0.805043982469815, 0.8277636239848745, 0.805043982469815, 0.7225683205366686, 0.8072950595358447, 0.6548749024579513, 0.8277636239848745, 0.811007054727018, 0.805043982469815, 0.8277636239848745, 1, 0.8277636239848745]
32074;13;13;[11, 9];2;120;[11  3  6  7  8  9  2  0  4  5  1 10 12];[0, 0, 0, 0.7052662590083101, 0, 0, 0.7052662590083101, 0.7052662590083101, 0.7052662590083101, 0.7038793840384455, 0, 1, 0];[11, 9];2;170;[11  8 12  5  4  9  0  1  7  3  6  2 10];[0.8163381574125202, 0.7901930943184905, 0, 0.7052662590083101, 0.8278666389208311, 0.8278666389208311, 0.7052662590083101, 0.7851789425007644, 0.8378844697989313, 0.8259403342689791, 0, 1, 0.8378844697989313];[11, 9];2;220;[11  3  4  8 12  9  5  0  1  7  6  2 10];[0.8163381574125202, 0.7901930943184905, 0, 0.854110140472643, 0.854110140472643, 0.8278666389208311, 0.7052662590083101, 0.7851789425007644, 0.8378844697989313, 0.831590808868937, 0, 1, 0.8378844697989313];[11, 9];2;4308;[11  8 12  0  4  1  2  3  7  6  5  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 0.8378844697989313, 0, 0, 1, 0.8378844697989313]
32075;13;13;[11, 7];2;571;[11  0  2  1  4  5  6  3  7  8  9 10 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[11, 8];2;111;[11  0  8  7 10  9 12  4  6  5  2  3  1];[0.7339987386849064, 0, 0, 0, 0.7301414777339447, 0, 0, 0.7339987386849064, 0.7339987386849064, 0.7339987386849064, 0.7339987386849064, 1, 0.7339987386849064];[11, 8];2;161;[11  0  8  7 10  9 12  4  6  5  2  3  1];[0.7339987386849064, 0, 0, 0, 0.7301414777339447, 0, 0, 0.7339987386849064, 0.7339987386849064, 0.7339987386849064, 0.7339987386849064, 1, 0.7339987386849064];[11, 8];2;211;[11  0  8  7 10  9 12  4  6  5  2  3  1];[0.7339987386849064, 0, 0, 0, 0.7301414777339447, 0, 0, 0.7339987386849064, 0.7339987386849064, 0.7339987386849064, 0.7339987386849064, 1, 0.7339987386849064]
32076;13;13;[10, 0, 6, 12];4;8255;[10  0  5  4  9 11  6  1  2  7  3  8 12];[0.8232375744092431, 0.7708687323989124, 0.7708687323989124, 0, 0.7810461923486935, 0.8232375744092431, 0.7810461923486935, 0.7657931514657915, 0, 0.7810461923486935, 1, 0.7810461923486935, 0];[10, 0, 6, 12];4;170;[10  0  5  6  8 12  9  4 11  1  2  7  3];[0.8232375744092431, 0.7708687323989124, 0.7708687323989124, 0, 0.7810461923486935, 0.8232375744092431, 0.789785948019112, 0.7657931514657915, 0.789785948019112, 0.7810461923486935, 1, 0.7810461923486935, 0.789785948019112];[10, 6, 0, 12];4;8355;[10  6  5  0  1  3  4  2  7  8  9 11 12];[0.8232375744092431, 0.7226140767013803, 0, 0, 0, 0.8232375744092431, 0.8404091066686594, 0, 0, 0, 1, 0, 0];[10, 6, 0, 12];4;8405;[10  6  5  0  1  3  4  2  7  8  9 11 12];[0.8232375744092431, 0.7226140767013803, 0, 0, 0, 0.8232375744092431, 0.9345837430064814, 0, 0, 0, 1, 0, 0]
32077;13;13;[9, 6, 11, 2];4;185;[ 9  6 11 10  3  0  2  1  7  5  4  8 12];[0, 0, 0, 0, 0, 0, 0.8721579534074233, 0, 0, 1, 0.8235806343201343, 0.8721579534074233, 0];[9, 6, 11, 2];4;235;[ 9  6 11 10  3  0  2  1  7  5  4  8 12];[0, 0, 0, 0, 0, 0, 0.8721579534074233, 0, 0, 1, 0.8235806343201343, 0.8721579534074233, 0];[9, 6, 11, 8];4;187;[ 9  6 11 10  8  0 12  3  7  5  4  2  1];[0.7867506163337865, 0, 0, 0.7676055469876208, 0, 0, 0.8721579534074233, 0, 0.7867506163337865, 1, 0.8235806343201343, 0.8721579534074233, 0.7867506163337865];[9, 6, 11, 8];4;237;[ 9  6 11 10  8  0 12  3  7  5  4  2  1];[0.7867506163337865, 0, 0, 0.7676055469876208, 0, 0, 0.8721579534074233, 0, 0.7867506163337865, 1, 0.8235806343201343, 0.8721579534074233, 0.7867506163337865]
32078;13;13;[11, 8, 10];3;4158;[11  0  2  1  4  5  6  3  7  8  9 10 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[11, 10, 9];3;2159;[11 10  0  1  4  5  2  3  7  6  9  8 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.8810811984950527, 1, 0];[11, 10, 9];3;4258;[11 10  3 12  4  0  1  2  7  6  5  9  8];[0, 0, 0, 0.7745884476761642, 0, 0, 0, 0, 0, 0, 0.8810811984950527, 1, 0.7745884476761642];[11, 10, 9];3;4308;[11 10  3 12  4  0  1  2  7  6  5  9  8];[0, 0, 0, 0.7745884476761642, 0, 0, 0, 0, 0, 0, 0.8966948373101178, 1, 0.7745884476761642]
32079;13;13;[6, 2, 1, 5];4;185;[ 6  0  2  1  3  4  5  7  8  9 10 11 12];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0];[6, 2, 1, 5];4;235;[ 6  0  2  1  3  4  5  7  8  9 10 11 12];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0];[6, 2, 1, 5];4;285;[ 6  0  2  1  3  4  5  7  8  9 10 11 12];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0];[6, 2, 1, 5];4;335;[ 6  0  2  1  3  4  5  7  8  9 10 11 12];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0]
32080;14;14;[12, 10];2;2109;[12  0  2  1  4  5  6  3  7  8 10  9 11 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[12, 10];2;2159;[12  0  2  1  4  5  6  3  7  8 10  9 11 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[12, 10];2;2209;[12  0  2  1  4  5  6  3  7  8 10  9 11 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[12, 10];2;2259;[12  0  2  1  4  5  6  3  7  8 10  9 11 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0]
32081;14;14;[13, 6, 12, 11];4;314;[13  0  6  2 12  4  1 11  7  8  5  3 10  9];[0.8179872065679519, 0.787553271381764, 0.8179872065679519, 0, 0.7955691593989762, 0, 0.8179872065679519, 0.7816565326840241, 0.7752269489846115, 0, 0, 0.787553271381764, 0.8179872065679519, 1];[13, 12, 1, 11];4;364;[13 12  1  4  9  5  6 11  0  7  2  3 10  8];[0.7834538710780298, 0.8798492200434579, 0.7376852236149217, 0, 0.8798492200434579, 0.8607842940296215, 0.7980292807540047, 0.7816565326840241, 0, 0.8797916839698565, 0, 0.787553271381764, 0.9224294102624171, 1];[13, 12, 1, 11];4;220;[13 12  1  4  9 11  6  3  5  0 10  7  2  8];[0.8458878314924583, 0.8798492200434579, 0.7376852236149217, 0.8782791884453791, 0.8798492200434579, 0.8607842940296215, 0.8782791884453791, 0.7816565326840241, 0, 0.8797916839698565, 0.8412258471088622, 0.8782791884453791, 0.9224294102624171, 1];[13, 12, 1, 11];4;270;[13 12  1  4  9 11  6  3  5  0 10  7  8  2];[0.8458878314924583, 0.8798492200434579, 0.7376852236149217, 0.8782791884453791, 0.8798492200434579, 0.8607842940296215, 0.8782791884453791, 0.8222155410716958, 0.8094559169284338, 0.8797916839698565, 0.8412258471088622, 0.8782791884453791, 0.9224294102624171, 1]
32082;14;14;[10, 11];2;1084;[10  2  9  6  5 13  1  3  0 11  8  7  4 12];[0.8476736578024511, 0.8584838184729711, 0.8641652674076811, 0.8476736578024511, 0.8005496868451278, 0.8584838184729711, 0.8641652674076811, 0.8058743964261388, 0.8058743964261388, 0.8641652674076811, 1, 0.8476736578024511, 0, 0.8584838184729711];[10, 11];2;106;[10 11  2  6  9 13  5  1  0  8  7  3  4 12];[0.8410847583692839, 0.8584838184729711, 0.8641652674076811, 0.7927510387968202, 0, 0.8584838184729711, 0.8641652674076811, 0.8058743964261388, 0.8058743964261388, 0.8641652674076811, 1, 0.9109964418161487, 0, 0.8584838184729711];[10, 11];2;161;[10  9 11  5  8  1  6 13  0  7  3  2  4 12];[0.8410847583692839, 0.8584838184729711, 0.7883873582050211, 0.7927510387968202, 0, 0.8820209552818804, 0.8584838184729711, 0.8058743964261388, 0.8820209552818804, 0.9138695025777852, 1, 0.9109964418161487, 0, 0.8584838184729711];[10, 11];2;220;[10  0  9 11  8  5  6  1 13  7  3  2 12  4];[0.9147850833704898, 0.8584838184729711, 0.7883873582050211, 0.7927510387968202, 0, 0.8820209552818804, 0.8584838184729711, 0.8058743964261388, 0.8820209552818804, 0.9147850833704898, 1, 0.9109964418161487, 0.7456931599045632, 0.8584838184729711]
32083;14;14;[12, 10];2;2109;[12  9  5  0  3  4  2  1  7  6 10  8 11 13];[0, 0, 0, 0, 0, 0.7777569514627741, 0, 0, 0, 0.8543214830602536, 0, 0, 1, 0];[12, 11];2;8305;[12  9 13  6  4  7  5  3  0  1  2  8 11 10];[0, 0, 0, 0, 0.829692846588985, 0.7777569514627741, 0.829692846588985, 0.829692846588985, 0, 0.8543214830602536, 0, 0, 1, 0.8411409697280302];[12, 11];2;8355;[12  9 13  6  4  7  8  5  0  1  2  3 11 10];[0, 0, 0, 0, 0.829692846588985, 0.7777569514627741, 0.829692846588985, 0.829692846588985, 0.7930367583917897, 0.8543214830602536, 0, 0, 1, 0.8411409697280302];[12, 11];2;8405;[12  9 13  6  4  7  8  5  0  1  2  3 11 10];[0, 0, 0, 0, 0.829692846588985, 0.7777569514627741, 0.829692846588985, 0.829692846588985, 0.7930367583917897, 0.8543214830602536, 0, 0, 1, 0.8411409697280302]
32084;14;14;[11, 10];2;4158;[11  0  2  1  4  5  6  3  7  8  9 10 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[11, 10];2;137;[11  0  7  1 10  9  8  5 13  4  2  3  6 12];[0.7296363759947683, 0.7296363759947683, 0, 0, 0, 0.7296363759947683, 0, 0.7296363759947683, 0.7296363759947683, 0.7296363759947683, 0.7296363759947683, 1, 0, 0.7197947019890923];[11, 10];2;187;[11  0  7  1 10  9  8  5 13  4  2  3  6 12];[0.7296363759947683, 0.7296363759947683, 0, 0, 0, 0.7296363759947683, 0, 0.7296363759947683, 0.7296363759947683, 0.7296363759947683, 0.7296363759947683, 1, 0, 0.7197947019890923];[11, 10];2;237;[11  0  7  1 10  9  8  5 13  4  2  3  6 12];[0.7296363759947683, 0.7296363759947683, 0, 0, 0, 0.7296363759947683, 0, 0.7296363759947683, 0.7296363759947683, 0.7296363759947683, 0.7296363759947683, 1, 0, 0.7197947019890923]
32085;14;14;[11, 12, 9, 4];4;2109;[11 12 13  9  2  7  6  0  4  5  1  3 10  8];[0, 0, 0.6359649487360333, 0, 0, 0, 0.6326738370274636, 0.6359649487360333, 0, 0.7541994222830044, 0, 1, 0.762524035616315, 0.762524035616315];[11, 1, 12, 9];4;621;[11  1 12  3 13  4  9  2  7  6  5  0 10  8];[0, 0.7797018605165414, 0.6359649487360333, 0.7771350810601202, 0.7575461506075861, 0, 0.6326738370274636, 0.6359649487360333, 0, 0.7541994222830044, 0, 1, 0.7797018605165414, 0.762524035616315];[11, 1, 12, 9];4;671;[11  1 12  3 13  4  9  2  7  6  5  0 10  8];[0, 0.7797018605165414, 0.6359649487360333, 0.7771350810601202, 0.7575461506075861, 0, 0.6326738370274636, 0.6359649487360333, 0, 0.7541994222830044, 0, 1, 0.7797018605165414, 0.762524035616315];[11, 1, 9, 12];4;8405;[11  0  2  1  4  5  6  3  7  8  9 10 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
32086;14;14;[11, 7, 12, 9];4;8255;[11  7 12  0  2 10  8  1  6  5  4  3  9 13];[0.6708492794469064, 0, 0.6708492794469064, 0, 0, 0, 0, 0.7689400811473612, 0.6608406475616003, 0, 0.6708492794469064, 1, 0.7689400811473612, 0];[11, 8, 12, 9];4;621;[11  3  8 12  0  7  4  2  9  6 10  5  1 13];[0.8133726303763849, 0, 0.7018931110854152, 0.821975071494882, 0.7018931110854152, 0.6534420818210974, 0.6871255896325861, 0.7689400811473612, 0.821975071494882, 0.695440033490748, 0.6708492794469064, 1, 0.821975071494882, 0];[11, 12, 8, 9];4;220;[11 12  3  8  0  9 13  7  2  4  6  5 10  1];[0.8133726303763849, 0, 0.7018931110854152, 0.821975071494882, 0.7018931110854152, 0.6789898322113858, 0.6871255896325861, 0.7689400811473612, 0.821975071494882, 0.8003943212746011, 0.6789898322113858, 1, 0.8866458602991967, 0.794790285656798];[11, 12, 8, 9];4;270;[11 12  0  3  8  9 13  7  4  2  6  5 10  1];[0.8498936763722615, 0, 0.7018931110854152, 0.821975071494882, 0.7024819275313108, 0.6789898322113858, 0.6871255896325861, 0.7933537176725319, 0.821975071494882, 0.8003943212746011, 0.6789898322113858, 1, 0.8866458602991967, 0.794790285656798]
32087;14;14;[11, 10, 12, 1];4;8255;[11 10 12  8  5  7  4  3  6  0  1  2  9 13];[0, 0, 0, 0.6109436642516457, 0.6199761568773944, 0.6199761568773944, 0, 0.6199761568773944, 0.7783381936780434, 0, 0.8033523715336085, 1, 0.8033523715336085, 0];[11, 10, 9, 12];4;137;[11 10  0  9 12 13  5  7  4  8  3  1  6  2];[0.6230885194897404, 0, 0, 0.6109436642516457, 0.6199761568773944, 0.6199761568773944, 0, 0.6199761568773944, 0.6199761568773944, 0.6230885194897404, 0.8194122585751158, 1, 0.6230885194897404, 0.6230885194897404];[11, 10, 9, 12];4;187;[11 10  0  9 12 13  5  7  4  8  3  1  6  2];[0.6230885194897404, 0, 0, 0.6109436642516457, 0.6199761568773944, 0.6199761568773944, 0, 0.6199761568773944, 0.6199761568773944, 0.6230885194897404, 0.8194122585751158, 1, 0.6230885194897404, 0.6230885194897404];[11, 10, 1, 12];4;237;[11 10  1  7 12 13  9  0  4  8  5  3  2  6];[0.6230885194897404, 0.6847070259952075, 0.5885175628035239, 0.6109436642516457, 0.6199761568773944, 0.6199761568773944, 0, 0.6847070259952075, 0.6199761568773944, 0.6773218656566932, 0.8194122585751158, 1, 0.6847070259952075, 0.6847070259952075]
32088;14;14;[9, 10, 8];3;2109;[ 9  7  4  2 10  0  6  1  8  3  5 11 12 13];[0.6050632776647309, 0.5090546660745606, 0.6547629113734229, 0, 0.6547629113734229, 0, 0.5090546660745606, 0.851065456143788, 0.5090546660745606, 1, 0.6547629113734229, 0, 0, 0];[9, 10, 8];3;1134;[ 9  7  5  2 10  4  0  1  8  6  3 11 12 13];[0.6050632776647309, 0.5090546660745606, 0.6547629113734229, 0, 0.6547629113734229, 0.7259607638945631, 0.5090546660745606, 0.851065456143788, 0.5090546660745606, 1, 0.6547629113734229, 0, 0, 0];[9, 10, 8];3;2209;[ 9  7  5  6 11 13  4  2 10  0  8  1  3 12];[0.6050632776647309, 0.5090546660745606, 0.6547629113734229, 0, 0.6547629113734229, 0.7259607638945631, 0.6681605320123364, 0.851065456143788, 0.5090546660745606, 1, 0.6547629113734229, 0.6681605320123364, 0, 0.6681605320123364];[9, 10, 8];3;2259;[ 9  7  5  6 11 13  4  2 10  8  0  1  3 12];[0.6050632776647309, 0.5090546660745606, 0.6547629113734229, 0, 0.6547629113734229, 0.7259607638945631, 0.6681605320123364, 0.851065456143788, 0.6403119006378352, 1, 0.6547629113734229, 0.6681605320123364, 0, 0.6681605320123364]
32089;14;14;[13, 11];2;56;[13 11  6 12  1  3  2  0  7  5  4  8 10  9];[0, 0.7404863045774972, 0, 0, 0, 0, 0.7493065473495761, 0, 0, 0, 0, 0.9544740766661672, 0.7493065473495761, 1];[13, 11];2;106;[13 11 12  0  6  1  8  7  2  4  3  5 10  9];[0.7680591381912933, 0.7404863045774972, 0.6842293776728405, 0, 0, 0, 0.7404863045774972, 0.7291617742708898, 0.7291617742708898, 0, 0, 0.9544740766661672, 0.7873981509306798, 1];[13, 11];2;156;[13 11  4 12  0  6  1  7  8  2  5  3 10  9];[0.7680591381912933, 0.7404863045774972, 0.6950266148184457, 0, 0.8565866698523914, 0, 0.7404863045774972, 0.7291617742708898, 0.7291617742708898, 0, 0, 0.9544740766661672, 0.7873981509306798, 1];[13, 11];2;206;[13 11  4  0  3  5  2  1  7  6  9  8 10 12];[0, 0, 0, 0, 0.8565866698523914, 0, 0, 0, 0, 0, 0, 0.9544740766661672, 0, 1]
32090;14;14;[12, 11, 5, 6];4;4158;[12  1  9  4 11  3 10  5 13  0  2  6  7  8];[0.6084919349909484, 0.6956322113359882, 0, 0.6704341456045756, 0.6956322113359882, 0.6245114814233668, 0, 0, 0, 0.6956322113359882, 0.6245114814233668, 0.6956322113359882, 1, 0.6245114814233668];[12, 7, 11, 9];4;170;[12  7  5 11  1  9  4  3 13 10  0  2  6  8];[0.6084919349909484, 0.6956322113359882, 0, 0.6704341456045756, 0.6956322113359882, 0.7946432123422885, 0, 0.7946432123422885, 0, 0.6956322113359882, 0.6245114814233668, 0.7757843272919878, 1, 0.6245114814233668];[12, 8, 7, 11];4;187;[12  8  7  5 11 13  2  1  9  4  3 10  0  6];[0.6084919349909484, 0.6956322113359882, 0.7554467838852634, 0.6704341456045756, 0.6956322113359882, 0.7946432123422885, 0, 0.7946432123422885, 0.8922888234753346, 0.6956322113359882, 0.6245114814233668, 0.7757843272919878, 1, 0.7554467838852634];[12, 8, 11, 7];4;270;[12  8  2 11  0  7  5 13  9  4  1  3 10  6];[0.8172832583378926, 0.6956322113359882, 0.8208538798240523, 0.6704341456045756, 0.6956322113359882, 0.7946432123422885, 0, 0.7946432123422885, 0.8922888234753346, 0.6956322113359882, 0.6245114814233668, 0.8208538798240523, 1, 0.7009106233061748]
32091;14;14;[13, 1, 12, 11];4;120;[13  4 10  1 12 11  2  0  7  6  5  3  8  9];[0, 0.8109928976623633, 0, 0, 0.8563359690145143, 0, 0, 0, 0, 0, 0.8109928976623633, 0.7850637777837227, 0.8109928976623633, 1];[13, 1, 12, 11];4;170;[13  4 10  1 12 11  6  2  3  9  7  0  5  8];[0, 0.8109928976623633, 0.7793382398303056, 0.7735193311464434, 0.8563359690145143, 0, 0.7793382398303056, 0.7337894490062206, 0, 0.7346462266294225, 0.8109928976623633, 0.7850637777837227, 0.8109928976623633, 1];[13, 9, 12, 6];4;4258;[13  4  9  1 12  8  5  0 11 10  2  6  3  7];[0.7964911692850435, 0.8010963828917722, 0.7793382398303056, 0.7735193311464434, 0.8563359690145143, 0.7964911692850435, 0.7793382398303056, 0.7337894490062206, 0.7964911692850435, 0.8010963828917722, 0.7850637777837227, 0.7850637777837227, 0.8010963828917722, 1];[13, 9, 12, 6];4;4308;[13  4  9  1 12  8  5  0 11 10  2  6  3  7];[0.7964911692850435, 0.8010963828917722, 0.7793382398303056, 0.7735193311464434, 0.8563359690145143, 0.7964911692850435, 0.7793382398303056, 0.7337894490062206, 0.7964911692850435, 0.8010963828917722, 0.7850637777837227, 0.7850637777837227, 0.8010963828917722, 1]
32092;14;14;[10, 8];2;1084;[10  0  2  1  4  5  6  3  7  8  9 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[10, 8];2;1134;[10  0  2  1  4  5  6  3  7  8  9 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[10, 8];2;1184;[10  0  2  1  4  5  6  3  7  8  9 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[10, 8];2;1234;[10  0  2  1  4  5  6  3  7  8  9 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0]
32093;14;14;[10, 8, 9];3;2109;[10  1  8  7  3  4  2  0  6  5  9 11 12 13];[0, 0.8022263599481642, 0, 0.7647129250875883, 0, 0, 0, 0.8022263599481642, 0.8022263599481642, 0, 1, 0, 0, 0];[10, 8, 12, 7];4;621;[10  8  1  6 12  2  3  0  7  5  4  9 11 13];[0, 0.7028615213371262, 0.6534723260662122, 0, 0, 0, 0.7028615213371262, 0, 0.8700577519870029, 0, 1, 0, 0.7028615213371262, 0];[10, 8, 12, 7];4;671;[10  8  1  6 12  2  3  0  7  5  4  9 11 13];[0, 0.7028615213371262, 0.6534723260662122, 0, 0, 0, 0.7028615213371262, 0, 0.8700577519870029, 0, 1, 0, 0.7028615213371262, 0];[10, 8, 12, 7];4;721;[10  8  1  6 12  2  3  0  7  5  4  9 11 13];[0, 0.7028615213371262, 0.6534723260662122, 0, 0, 0, 0.7028615213371262, 0, 0.8700577519870029, 0, 1, 0, 0.7028615213371262, 0]
32094;14;14;[13, 11];2;8255;[13  0  2  1  4  5  6  3  7  8 10  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[13, 11];2;8305;[13  0  2  1  4  5  6  3  7  8 10  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[13, 11];2;8355;[13  0  2  1  4  5  6  3  7  8 10  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[13, 11];2;8405;[13  0  2  1  4  5  6  3  7  8 10  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1]
32096;14;14;[10, 9, 8];3;8255;[10  7  9 13 11  4  0  2  6  5  1  3  8 12];[0.6580993453432606, 0, 0.6436425031110699, 0, 0.6592264280767793, 0, 0, 0.7026252432271548, 0, 0.7026252432271548, 1, 0.6592264280767793, 0, 0.7026252432271548];[10, 8, 9];3;170;[10  3  8  2  0  9 13  7 11  4  1  5  6 12];[0.7039161858166444, 0, 0.7113026200902536, 0.7113026200902536, 0.6592264280767793, 0, 0, 0.7026252432271548, 0.7113026200902536, 0.7026252432271548, 1, 0.7022814322942077, 0, 0.7026252432271548];[10, 9, 8];3;187;[10  2  9  3  8  0 13  7 11  4  1  5  6 12];[0.7039161858166444, 0, 0.7798164157910347, 0.7113026200902536, 0.6592264280767793, 0, 0, 0.7026252432271548, 0.7113026200902536, 0.7798164157910347, 1, 0.7022814322942077, 0, 0.7026252432271548];[10, 9, 8];3;237;[10  2  9  3  8  0 13  7 11  4  1  5  6 12];[0.7039161858166444, 0, 0.8010893736742699, 0.7113026200902536, 0.6592264280767793, 0, 0, 0.7026252432271548, 0.7113026200902536, 0.8010893736742699, 1, 0.7022814322942077, 0, 0.7026252432271548]
32097;14;14;[12, 11, 9];3;4158;[12  6  2  1  8 11  5  4  7  3  0  9 10 13];[0, 0.7317021733921905, 0.7317021733921905, 0, 0.7059795357667505, 0.7263889414156709, 0.7698634081626838, 0, 0.7317021733921905, 0, 0, 0.7317021733921905, 1, 0];[12, 11, 10];3;364;[12  1  8  2 11  5  4 10 13  0  3  6  7  9];[0.5302196987893038, 0.7317021733921905, 0.7317021733921905, 0, 0.7059795357667505, 0.7149100022395444, 0, 0, 0.7317021733921905, 0, 0.7029172213412976, 0.7317021733921905, 1, 0.7029172213412976];[12, 11, 10];3;1184;[12  0 11  1  3  5  4  2  8 10 13  6  7  9];[0.843138316304018, 0.8138697305500034, 0.6907562068401666, 0.7733580368844353, 0.6907562068401666, 0.6907562068401666, 0, 0, 0.6830044834800874, 0, 0.6696243670706347, 0.843138316304018, 1, 0.6696243670706347];[12, 11, 9];3;270;[12  0 11  1  7  9  3  4  2  5  8 10 13  6];[0.843138316304018, 0.8138697305500034, 0.6907562068401666, 0.7733580368844353, 0.7608711505384725, 0.6907562068401666, 0, 0.8044325416719239, 0.6830044834800874, 0.8044325416719239, 0.6696243670706347, 0.843138316304018, 1, 0.6696243670706347]
32098;14;14;[13, 12];2;56;[13 12  8  9  7  4 10  0  6  5  2  3  1 11];[0, 0, 0, 0, 0.7420917002275269, 0, 0, 0.7420917002275269, 0.8680205899891301, 0.8635348938453035, 0.7420917002275269, 0, 0.8877833668786534, 1];[13, 12];2;106;[13 12  7  8  9  1  3  5  2 10  4 11  6  0];[0, 0.840341371829645, 0.7588647816219818, 0.840341371829645, 0.7420917002275269, 0.7750580003032176, 0, 0.8772873368542576, 0.8680205899891301, 0.8635348938453035, 0.7420917002275269, 0.7166344374925248, 0.8877833668786534, 1];[13, 12];2;161;[13  9 12  3  8  6  1  4 10  2  7  5 11  0];[0.634142775552136, 0.840341371829645, 0.7588647816219818, 0.8546651670183657, 0.8319952409662238, 0.7166344374925248, 0.8546651670183657, 0.7420917002275269, 0.8546651670183657, 0.9058666402798449, 0.8319952409662238, 0.7166344374925248, 0.8877833668786534, 1];[13, 12];2;211;[13  9 12  6  7  8  3  1 10  4  2  0 11  5];[0.7645430370853363, 0.840341371829645, 0.7727392857590549, 0.8546651670183657, 0.8319952409662238, 0.7166344374925248, 0.8592720419179324, 0.8592720419179324, 0.8546651670183657, 0.9058666402798449, 0.8319952409662238, 0.7645430370853363, 0.8877833668786534, 1]
32099;14;14;[13, 12, 11];3;8255;[13 12  0  1  4  5  2  3  7  6  8  9 11 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.9502726512199997, 1];[13, 12, 11];3;120;[13 12  7 11  4  3  0  1  6  5  2  8 10  9];[0, 0, 0, 0, 0.7089640564887472, 0, 0, 0.7571433681856716, 0, 0, 0, 0.7571433681856716, 0.9502726512199997, 1];[13, 12, 11];3;170;[13 12  7 11  4  3  0  1  6  5  2  8 10  9];[0, 0, 0, 0, 0.7089640564887472, 0, 0, 0.7571433681856716, 0, 0, 0, 0.7571433681856716, 0.9502726512199997, 1];[13, 12, 11];3;220;[13 12  7 11  4  3  0  1  6  5  2  8 10  9];[0, 0, 0, 0, 0.7089640564887472, 0, 0, 0.7571433681856716, 0, 0, 0, 0.7571433681856716, 0.9502726512199997, 1]


==> results/mixed_runs_results.csv <==
obstacles,exhaustive,discrete_50,discrete_100,euclidean_50,euclidean_100
10,1024,497.0,417.0,477.0,464.0
11,2048,856.0,846.0,635.0,759.0
12,4096,1788.0,1649.0,809.0,792.0
13,8192,4337.0,4182.0,2361.0,1276.0
14,16384,6488.0,9931.0,3527.0,1308.0


==> results/responsibility_discrete_execution_time_analysis.csv <==
ctx_idx,simulation_executions,execution_time_seconds
100000,604,220.43923375
100001,362,131.139379625
100002,627,225.435147708
100003,228,73.938284667
100004,363,118.536988625
100005,625,233.290121292
100006,117,42.082024458
100007,612,294.214725708
100008,613,257.410343875
100009,122,43.387260792
100010,603,231.277460875
100011,621,226.467779792
100012,169,65.240842375
100013,608,219.651045083
100014,616,218.899839084
100015,113,40.783569832999994
100016,359,139.712574792
100017,613,232.296398625
100018,228,82.975212959
100019,605,211.535018583
100020,861,335.013254208
100021,134,50.2281015
100022,1124,426.686186042
100023,357,130.683840541
100024,1123,412.493081541
100025,353,122.86740475
100026,1126,407.461995083
100027,1132,316.03518175000005
100028,1128,267.119751125
100029,614,147.436752791
100030,353,128.664537792
100031,1113,403.808271917
100032,614,214.129386292
100033,1118,483.8335805420001
100034,612,248.871684625
100035,1138,441.443128166
100036,1117,479.0256825830001
100037,1120,444.349831542
100038,1114,441.194141375
100039,1121,457.090329458
100040,2144,895.243404291
100041,2155,903.415159458
100042,1375,528.7434575420001
100043,2152,935.640299084
100044,2145,886.0572630409999
100045,2150,927.415476792
100046,2143,862.254047292
100047,2140,898.9162011660001
100048,626,240.391681375
100049,2154,899.775070167
100050,2136,835.175889708
100051,2145,945.493964958
100052,2145,896.5418325410001
100053,2152,839.9471783749999
100054,2154,914.013254375
100055,1123,383.210198459
100056,2137,783.13130175
100057,2137,902.077382208
100058,2135,829.592174667
100059,1133,467.918574583
100060,4186,1409.396978458
100061,2143,888.765618208
100062,252,102.855852417
100063,229,97.707003709
100064,4212,1949.7795405
100065,4192,1918.25560325
100066,4197,2345.622725792
100067,4188,1719.9912466249998
100068,4213,1871.874634958
100069,4189,1368.184350958
100070,4193,1492.308494875
100071,4201,1282.5498994579998
100072,3171,1347.363060666
100073,4198,1788.858150291
100074,4192,1852.777230375
100075,4200,1730.179991084
100076,4189,1918.171361708
100077,4206,1739.541807459
100078,3168,1093.430930334
100079,3685,1506.19782275
100080,8299,3323.617598041
100081,640,261.589626625
100082,8302,4575.927052583
100083,3174,1350.326975875
100084,4202,1832.75715025
100085,8281,3258.724034167
100086,8298,3296.93293975
100087,8293,3333.906472958
100088,4448,2046.26604375
100089,4187,1813.220591375
100090,4192,1914.541763041
100091,8298,4377.566393833001
100092,8305,4689.086203459
100093,8293,4738.334905833
100094,8300,4404.8180725
100095,8288,4155.9656767920005
100096,8299,4436.598239959
100097,8295,4059.569540791
100098,8294,4076.030213167
100099,8303,4291.788060917001


==> results/responsibility_discrete_execution_time_trend_line.csv <==
line_x,line_y
113.0,-75.76176196223383
195.74747474747477,-35.09850867117535
278.49494949494954,5.564744619883129
361.24242424242425,46.22799791094158
443.989898989899,86.89125120200006
526.7373737373738,127.55450449305854
609.4848484848485,168.21775778411703
692.2323232323233,208.8810110751755
774.979797979798,249.544264366234
857.7272727272727,290.20751765729244
940.4747474747476,330.8707709483509
1023.2222222222223,371.5340242394094
1105.969696969697,412.1972775304679
1188.7171717171718,452.86053082152637
1271.4646464646466,493.52378411258485
1354.2121212121212,534.1870374036433
1436.959595959596,574.8502906947018
1519.707070707071,615.5135439857603
1602.4545454545455,656.1767972768187
1685.2020202020203,696.8400505678773
1767.9494949494951,737.5033038589357
1850.6969696969697,778.1665571499941
1933.4444444444446,818.8298104410526
2016.1919191919194,859.4930637321112
2098.939393939394,900.1563170231697
2181.686868686869,940.8195703142281
2264.4343434343436,981.4828236052866
2347.1818181818185,1022.1460768963451
2429.9292929292933,1062.8093301874035
2512.6767676767677,1103.4725834784617
2595.4242424242425,1144.1358367695202
2678.1717171717173,1184.7990900605787
2760.919191919192,1225.4623433516374
2843.666666666667,1266.1255966426959
2926.414141414142,1306.7888499337544
3009.1616161616166,1347.4521032248128
3091.909090909091,1388.115356515871
3174.656565656566,1428.7786098069296
3257.4040404040406,1469.441863097988
3340.1515151515155,1510.1051163890465
3422.8989898989903,1550.7683696801053
3505.646464646465,1591.4316229711637
3588.3939393939395,1632.094876262222
3671.1414141414143,1672.7581295532805
3753.888888888889,1713.421382844339
3836.636363636364,1754.0846361353974
3919.383838383839,1794.747889426456
4002.1313131313136,1835.4111427175146
4084.878787878788,1876.0743960085729
4167.626262626263,1916.7376492996316
4250.373737373738,1957.4009025906896
4333.121212121213,1998.0641558817485
4415.868686868687,2038.727409172807
4498.616161616162,2079.3906624638653
4581.363636363637,2120.053915754924
4664.111111111111,2160.7171690459822
4746.858585858587,2201.380422337041
4829.606060606061,2242.043675628099
4912.353535353535,2282.7069289191577
4995.101010101011,2323.3701822102166
5077.848484848485,2364.0334355012747
5160.59595959596,2404.6966887923336
5243.343434343435,2445.3599420833916
5326.09090909091,2486.0231953744506
5408.838383838384,2526.6864486655086
5491.585858585859,2567.349701956567
5574.333333333334,2608.012955247626
5657.080808080808,2648.676208538684
5739.828282828284,2689.339461829743
5822.575757575758,2730.002715120801
5905.323232323233,2770.66596841186
5988.070707070708,2811.329221702918
6070.818181818182,2851.9924749939764
6153.565656565657,2892.655728285035
6236.313131313132,2933.3189815760934
6319.060606060607,2973.9822348671523
6401.808080808081,3014.6454881582104
6484.555555555556,3055.308741449269
6567.303030303031,3095.9719947403273
6650.050505050505,3136.635248031386
6732.797979797981,3177.2985013224443
6815.545454545455,3217.9617546135028
6898.29292929293,3258.6250079045617
6981.040404040405,3299.2882611956197
7063.787878787879,3339.951514486678
7146.535353535354,3380.6147677777367
7229.282828282829,3421.278021068795
7312.030303030304,3461.9412743598537
7394.777777777778,3502.604527650912
7477.525252525254,3543.267780941971
7560.272727272728,3583.931034233029
7643.020202020202,3624.5942875240876
7725.767676767678,3665.257540815146
7808.515151515152,3705.9207941062045
7891.262626262627,3746.584047397263
7974.010101010102,3787.2473006883215
8056.757575757576,3827.9105539793795
8139.505050505051,3868.5738072704385
8222.252525252527,3909.2370605614974
8305.0,3949.900313852555


==> results/responsibility_euclidean_execution_time_analysis.csv <==
ctx_idx,simulation_executions,execution_time_seconds
100000,274,150.582152125
100001,234,130.518438583
100002,714,311.979916042
100003,714,287.958201375
100004,222,129.329274458
100005,322,185.3058745
100006,714,301.979746958
100007,216,131.764572
100008,458,264.629479041
100009,330,160.864066792
100010,714,313.47372525000003
100011,458,197.200060042
100012,222,142.77952720899998
100013,458,215.381355
100014,714,303.917816
100015,234,131.503841667
100016,210,135.689240333
100017,586,280.833710042
100018,458,213.006591542
100019,714,320.93251720800004
100020,266,171.166096542
100021,218,139.167244083
100022,210,144.124192333
100023,330,173.01251133399998
100024,210,132.158488791
100025,208,120.976689
100026,330,177.545193708
100027,1226,408.910344209
100028,222,112.8214275
100029,218,100.507243208
100030,714,320.180438291
100031,1226,469.604318792
100032,206,118.454201667
100033,1226,567.729929083
100034,242,146.26444525
100035,394,194.655339709
100036,1226,560.152765959
100037,1226,516.538511458
100038,1226,521.880296583
100039,458,220.00237675
100040,207,127.691003084
100041,338,182.485708084
100042,506,232.408918959
100043,714,326.87122325
100044,618,284.600755375
100045,2250,978.692547208
100046,1226,492.684537458
100047,2250,955.96978625
100048,204,114.178022417
100049,266,167.653681958
100050,234,138.815429958
100051,1482,706.6948793329999
100052,2250,1009.445393167
100053,342,182.871912625
100054,1354,564.1892995840001
100055,1226,483.640150083
100056,1226,498.807162
100057,2250,1056.620361458
100058,206,124.2082355
100059,258,174.632868083
100060,4298,1537.131289541
100061,1258,530.146872875
100062,4298,2017.057658083
100063,2250,1037.527704667
100064,210,124.483733833
100065,730,333.237325708
100066,203,143.288019417
100067,1290,534.74705575
100068,234,164.7272625
100069,346,142.963338625
100070,210,112.362857084
100071,206,106.716277667
100072,3274,1379.232236708
100073,242,135.705003666
100074,218,139.6553795
100075,206,122.805965958
100076,4298,1938.0490775
100077,4298,1914.578865167
100078,906,346.278032292
100079,212,128.39081275
100080,458,186.199762542
100081,8394,4385.142037708
100082,258,167.125194625
100083,714,319.160252709
100084,482,228.298616458
100085,212,106.102752083
100086,470,200.188549542
100087,4298,1547.359188958
100088,208,129.049823875
100089,218,134.405327292
100090,4298,1975.304616333
100091,220,135.65066475
100092,8394,4606.807985584
100093,6346,3186.85035775
100094,8394,4266.155548375
100095,8394,4418.613872833
100096,8394,4402.66925475
100097,2250,866.375130959
100098,266,132.663858375
100099,8394,4302.132431790999


==> results/responsibility_euclidean_execution_time_trend_line.csv <==
line_x,line_y
203.0,67.16587193614005
285.73737373737373,108.77289303366206
368.47474747474746,150.37991413118408
451.21212121212125,191.9869352287061
533.9494949494949,233.59395632622807
616.6868686868687,275.20097742375015
699.4242424242425,316.80799852127217
782.1616161616162,358.41501961879413
864.89898989899,400.0220407163162
947.6363636363637,441.62906181383823
1030.3737373737374,483.2360829113602
1113.1111111111113,524.8431040088823
1195.848484848485,566.4501251064042
1278.5858585858587,608.0571462039263
1361.3232323232323,649.6641673014483
1444.0606060606062,691.2711883989704
1526.79797979798,732.8782094964923
1609.5353535353536,774.4852305940143
1692.2727272727275,816.0922516915364
1775.0101010101012,857.6992727890585
1857.7474747474748,899.3062938865804
1940.4848484848487,940.9133149841025
2023.2222222222224,982.5203360816245
2105.9595959595963,1024.1273571791467
2188.69696969697,1065.7343782766684
2271.4343434343436,1107.3413993741906
2354.1717171717173,1148.9484204717123
2436.909090909091,1190.5554415692345
2519.6464646464647,1232.1624626667563
2602.383838383839,1273.769483764279
2685.1212121212125,1315.3765048618006
2767.858585858586,1356.9835259593228
2850.59595959596,1398.5905470568446
2933.3333333333335,1440.1975681543668
3016.070707070707,1481.8045892518885
3098.808080808081,1523.4116103494107
3181.545454545455,1565.018631446933
3264.2828282828286,1606.6256525444546
3347.0202020202023,1648.2326736419768
3429.757575757576,1689.8396947394986
3512.4949494949497,1731.4467158370207
3595.2323232323233,1773.053736934543
3677.9696969696975,1814.6607580320651
3760.707070707071,1856.2677791295869
3843.444444444445,1897.874800227109
3926.1818181818185,1939.4818213246308
4008.919191919192,1981.088842422153
4091.656565656566,2022.6958635196747
4174.39393939394,2064.302884617197
4257.131313131314,2105.909905714719
4339.868686868687,2147.516926812241
4422.606060606061,2189.123947909763
4505.343434343435,2230.730969007285
4588.080808080808,2272.337990104807
4670.818181818182,2313.9450112023287
4753.555555555556,2355.552032299851
4836.292929292929,2397.1590533973726
4919.030303030303,2438.766074494895
5001.767676767678,2480.373095592417
5084.505050505051,2521.980116689939
5167.242424242425,2563.5871377874614
5249.979797979799,2605.194158884983
5332.717171717172,2646.8011799825053
5415.454545454546,2688.408201080027
5498.19191919192,2730.0152221775493
5580.929292929293,2771.622243275071
5663.666666666667,2813.229264372593
5746.404040404041,2854.836285470115
5829.141414141414,2896.443306567637
5911.878787878788,2938.050327665159
5994.616161616162,2979.657348762681
6077.353535353536,3021.2643698602033
6160.09090909091,3062.8713909577255
6242.828282828284,3104.4784120552476
6325.565656565657,3146.0854331527694
6408.303030303031,3187.6924542502916
6491.040404040405,3229.2994753478133
6573.777777777778,3270.9064964453355
6656.515151515152,3312.5135175428572
6739.252525252526,3354.1205386403794
6821.989898989899,3395.727559737901
6904.727272727273,3437.3345808354234
6987.464646464647,3478.941601932945
7070.20202020202,3520.5486230304673
7152.939393939395,3562.1556441279895
7235.676767676769,3603.7626652255117
7318.414141414142,3645.369686323034
7401.151515151516,3686.9767074205556
7483.88888888889,3728.583728518078
7566.626262626263,3770.1907496155995
7649.363636363637,3811.7977707131217
7732.101010101011,3853.4047918106435
7814.838383838384,3895.0118129081657
7897.575757575758,3936.6188340056874
7980.313131313132,3978.2258551032096
8063.050505050505,4019.8328762007313
8145.78787878788,4061.4398972982535
8228.525252525254,4103.046918395777
8311.262626262627,4144.653939493298
8394.0,4186.260960590819


==> results/responsibility_simulation_execution_time_analysis.csv <==
ctx_idx,simulation_executions,execution_time_seconds
100000,210,126.861471125
100001,218,128.439331458
100002,714,311.566264625
100003,458,201.194319542
100004,220,126.02914
100005,714,336.139956708
100006,714,303.777691458
100007,238,141.81357887500002
100008,714,366.83628175
100009,330,162.200715125
100010,714,309.34871920800003
100011,210,114.010902542
100012,222,138.05419170800002
100013,458,227.829626334
100014,714,303.9725545
100015,206,121.066617417
100016,210,126.766248875
100017,714,326.013443458
100018,214,123.461428708
100019,714,318.501706083
100020,234,156.569223625
100021,218,139.92747879200002
100022,210,140.047211291
100023,330,165.00811537500002
100024,210,132.252415042
100025,208,118.7525935
100026,234,146.96181958399998
100027,258,133.381235959
100028,222,108.1572955
100029,208,121.784499375
100030,1226,528.113460542
100031,1226,469.821700292
100032,206,118.162425709
100033,1226,570.5102728749999
100034,242,145.859002209
100035,298,159.77142425
100036,1226,559.430061417
100037,1226,522.670318708
100038,1226,514.039051666
100039,206,126.129744833
100040,207,127.714247292
100041,338,183.441995792
100042,506,232.209187
100043,2250,976.529628583
100044,2250,933.293720584
100045,2250,976.8000115
100046,1226,494.253977125
100047,2250,957.737437167
100048,210,116.801670042
100049,266,163.205795333
100050,206,128.903048541
100051,266,174.337977209
100052,2250,1018.831484292
100053,274,155.97706062499998
100054,1738,699.217744333
100055,1226,498.632042375
100056,1226,492.510186292
100057,2250,1088.361527666
100058,206,125.722224042
100059,258,175.223388334
100060,298,135.59482920899998
100061,754,360.635104167
100062,4298,2015.211585125
100063,2250,1039.90342
100064,218,127.441853542
100065,1482,628.099394458
100066,203,143.536888708
100067,1482,629.033131875
100068,210,161.601427291
100069,346,149.150131417
100070,218,117.083338708
100071,206,104.276409833
100072,4298,1881.438898083
100073,330,165.90403874999998
100074,218,139.31235633300005
100075,206,123.386951458
100076,4298,1946.555595833
100077,4298,1909.206206042
100078,570,233.773085958
100079,206,126.46186425
100080,714,348.88501320800003
100081,8394,4371.199849459
100082,242,161.05880304200002
100083,8394,4254.672902958
100084,378,149.399898083
100085,4298,1435.12059175
100086,470,197.242757417
100087,202,136.983544708
100088,208,127.758002791
100089,234,140.114232791
100090,8394,4397.236976208001
100091,220,136.136462375
100092,8394,4559.969980166
100093,4298,2035.737021125
100094,8394,4190.411947707999
100095,8394,4397.450500041
100096,4298,1938.384131458
100097,2250,871.1107678330001
100098,266,132.68796070800002
100099,8394,4305.225794167


==> results/responsibility_simulation_execution_time_trend_line.csv <==
line_x,line_y
202.0,72.55765792086835
284.74747474747477,114.04301336164008
367.49494949494954,155.52836880241185
450.24242424242425,197.01372424318356
532.9898989898991,238.49907968395533
615.7373737373738,279.98443512472704
698.4848484848485,321.4697905654988
781.2323232323233,362.9551460062705
863.979797979798,404.44050144704227
946.7272727272727,445.925856887814
1029.4747474747476,487.41121232858575
1112.2222222222222,528.8965677693574
1194.969696969697,570.3819232101291
1277.7171717171718,611.867278650901
1360.4646464646466,653.3526340916727
1443.2121212121212,694.8379895324443
1525.959595959596,736.3233449732162
1608.707070707071,777.8087004139879
1691.4545454545455,819.2940558547596
1774.2020202020203,860.7794112955313
1856.9494949494951,902.2647667363032
1939.6969696969697,943.7501221770748
2022.4444444444446,985.2354776178465
2105.1919191919196,1026.7208330586184
2187.939393939394,1068.20618849939
2270.686868686869,1109.6915439401619
2353.4343434343436,1151.1768993809335
2436.1818181818185,1192.6622548217053
2518.9292929292933,1234.1476102624772
2601.6767676767677,1275.6329657032486
2684.4242424242425,1317.1183211440205
2767.1717171717173,1358.603676584792
2849.919191919192,1400.089032025564
2932.666666666667,1441.5743874663358
3015.414141414142,1483.0597429071074
3098.1616161616166,1524.5450983478793
3180.909090909091,1566.030453788651
3263.656565656566,1607.5158092294225
3346.4040404040406,1649.0011646701944
3429.1515151515155,1690.4865201109662
3511.8989898989903,1731.9718755517379
3594.646464646465,1773.4572309925097
3677.3939393939395,1814.9425864332813
3760.1414141414143,1856.427941874053
3842.888888888889,1897.9132973148248
3925.636363636364,1939.3986527555967
4008.383838383839,1980.8840081963683
4091.1313131313136,2022.3693636371402
4173.878787878788,2063.854719077912
4256.626262626263,2105.340074518684
4339.373737373738,2146.8254299594555
4422.121212121213,2188.3107854002274
4504.868686868687,2229.796140840999
4587.616161616162,2271.2814962817706
4670.363636363637,2312.7668517225425
4753.111111111111,2354.252207163314
4835.858585858587,2395.737562604086
4918.606060606061,2437.2229180448576
5001.353535353535,2478.708273485629
5084.101010101011,2520.1936289264013
5166.848484848485,2561.6789843671727
5249.59595959596,2603.1643398079445
5332.343434343435,2644.6496952487164
5415.09090909091,2686.1350506894883
5497.838383838384,2727.6204061302597
5580.585858585859,2769.1057615710315
5663.333333333334,2810.5911170118034
5746.080808080808,2852.0764724525748
5828.828282828284,2893.561827893347
5911.575757575758,2935.0471833341185
5994.323232323233,2976.5325387748903
6077.070707070708,3018.017894215662
6159.818181818182,3059.5032496564336
6242.565656565657,3100.9886050972054
6325.313131313132,3142.4739605379773
6408.060606060607,3183.959315978749
6490.808080808081,3225.4446714195205
6573.555555555556,3266.9300268602924
6656.303030303031,3308.4153823010643
6739.050505050505,3349.9007377418357
6821.797979797981,3391.386093182608
6904.545454545455,3432.8714486233794
6987.29292929293,3474.356804064151
7070.040404040405,3515.842159504923
7152.787878787879,3557.3275149456945
7235.535353535354,3598.8128703864663
7318.282828282829,3640.298225827238
7401.030303030304,3681.78358126801
7483.777777777778,3723.2689367087814
7566.525252525254,3764.7542921495533
7649.272727272728,3806.239647590325
7732.020202020202,3847.7250030310965
7814.767676767678,3889.2103584718684
7897.515151515152,3930.6957139126403
7980.262626262627,3972.181069353412
8063.010101010102,4013.6664247941835
8145.757575757576,4055.1517802349554
8228.505050505051,4096.637135675727
8311.252525252527,4138.122491116499
8394.0,4179.60784655727


==> results/segmented_long_narrow_combined_exhaustive_observed_results.csv <==
ctx_idx;num_of_obstacles;explanation;explanation_size;runs
20000;10;[9];1;11
20001;10;[0, 6, 7, 8];4;257
20002;10;[1, 2, 7, 8];4;279
20003;10;[2, 7, 8];3;139
20004;10;[1, 6, 7];3;115
20005;10;[8];1;10
20006;10;[6, 7];2;51
20007;10;[9];1;11
20008;10;[0, 6, 7, 8, 9];5;512
20009;10;[3, 8, 9];3;156
20010;10;[0, 7, 9];3;91
20011;10;[3, 7, 8];3;154
20012;10;[7, 9];2;55
20013;10;[0, 8, 9];3;92
20014;10;[8];1;10
20015;10;[0, 7, 8];3;90
20016;10;[0, 7, 8];3;90
20017;10;[6, 7];2;51
20018;10;[0, 4, 8];3;81
20019;10;[6, 8];2;52
20020;11;[7, 10];2;64
20021;11;[0, 5, 6];3;98
20022;11;[0, 10];2;22
20023;11;[0, 8, 9, 10];4;352
20024;11;[7, 9, 10];3;231
20025;11;[0, 8, 9];3;110
20026;11;[8, 9];2;65
20027;11;[0, 4, 8];3;95
20028;11;[8, 9];2;65
20029;11;[0, 9, 10];3;112
20030;11;[7, 9];2;63
20031;11;[10];1;12
20032;11;[0, 8, 9];3;110
20033;11;[0, 6, 7];3;103
20034;11;[2, 8, 10];3;175
20035;11;[0, 2, 5, 9, 10];5;692
20036;11;[9, 10];2;67
20037;11;[2, 9, 10];3;176
20038;11;[0, 2, 3, 4, 9];5;651
20039;11;[0, 3, 9];3;90
20040;12;[0, 9, 10];3;132
20041;12;[10, 11];2;79
20042;12;[0, 3, 8, 9];4;403
20043;12;[8, 9, 10];3;296
20044;12;[1, 9, 10];3;177
20045;12;[0, 9, 11];3;133
20046;12;[10, 11];2;79
20047;12;[0, 1, 8, 10, 11];5;913
20048;12;[10, 11];2;79
20049;12;[0, 10];2;23
20050;12;[1, 10, 11];3;179
20051;12;[3, 7, 9, 10];4;718
20052;12;[3, 6, 10, 11];4;714
20053;12;[0, 6, 10];3;123
20054;12;[9];1;11
20055;12;[0, 3, 4, 10, 11];5;1019
20056;12;[2, 10, 11];3;215
20057;12;[3, 9, 10];3;241
20058;12;[10];1;12
20059;12;[11];1;13
20060;13;[2, 9, 10];3;253
20061;13;[0, 11, 12];3;158
20062;13;[7, 10, 11];3;366
20063;13;[11, 12];2;92
20064;13;[0, 6, 11];3;142
20065;13;[9, 10];2;87
20066;13;[11, 12];2;92
20067;13;[10, 11];2;90
20068;13;[0, 9, 10];3;153
20069;13;[1, 11, 12];3;213
20070;13;[10, 11, 12];3;378
20071;13;[4, 11, 12];3;322
20072;13;[0, 10, 11];3;156
20073;13;[0, 11, 12];3;158
20074;13;[0, 7, 9];3;145
20075;13;[9, 10];2;87
20076;13;[0, 10, 11];3;156
20077;13;[10, 11];2;90
20078;13;[1, 11, 12];3;213
20079;13;[0, 11, 12];3;158
20080;14;[1, 10, 11];3;245
20081;14;[5, 6, 12];3;392
20082;14;[4, 11, 12, 13];4;1345
20083;14;[12, 13];2;106
20084;14;[12, 13];2;106
20085;14;[7, 13];2;91
20086;14;[13];1;15
20087;14;[12, 13];2;106
20088;14;[0, 12, 13];3;184
20089;14;[5, 12];2;77
20090;14;[0, 11, 12];3;182
20091;14;[1, 12, 13];3;250
20092;14;[0, 12, 13];3;184
20093;14;[3, 11, 13];3;349
20094;14;[2, 6, 13];3;284
20095;14;[1, 10, 11];3;245
20096;14;[5, 11, 12];3;412
20097;14;[0, 10, 13];3;181
20098;14;[1, 12];2;39


==> results/segmented_long_narrow_combined_responsibility_discrete_discrete_sampling_results.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
20000;10;10;[9];1;1084;[1 7 5 4 8 0 6 2 9 3];[0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[9];1;1134;[5 1 4 3 7 8 2 0 6 9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 1.0, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[9];1;1184;[2 5 1 0 3 4 7 8 9 6];[0.5, 0.5, 1.0, 0.5, 0.5, 1.0, 0.25, 0.5, 0.5, 0.5];[9];1;1234;[2 5 1 0 3 4 6 7 8 9];[0.5, 0.5, 1.0, 0.5, 0.5, 1.0, 0.5, 0.5, 0.5, 0.5]
20001;10;10;[7, 5, 8, 6];4;1084;[7 5 1 3 9 8 2 0 6 4];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333];[4, 6, 7, 8];4;235;[4 0 5 2 6 7 8 3 1 9];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[4, 6, 7, 8];4;285;[4 0 5 2 6 7 8 3 1 9];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[4, 6, 7, 8];4;335;[4 0 5 2 6 7 8 3 1 9];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333]
20002;10;10;[7, 8, 3, 4];4;1084;[7 8 9 0 3 5 2 1 6 4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5];[7, 8, 3, 4];4;1134;[7 8 9 0 3 4 2 1 6 5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5];[7, 8, 2, 1];4;1184;[0 6 7 8 9 2 3 1 4 5];[1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5];[2, 7, 8, 1];4;1234;[0 2 6 3 7 4 9 8 5 1];[1.0, 0.3333333333333333, 1.0, 0.5, 0.5, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5]
20003;10;10;[3, 7, 8];3;87;[3 4 7 8 1 0 9 2 6 5];[0.25, 0.25, 0.2, 0.5, 0.5, 0.2, 0.2, 0.5, 0.5, 0.25];[9, 7, 8];3;137;[9 1 7 3 8 4 2 0 6 5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0];[9, 7, 8];3;187;[9 1 7 3 8 4 2 0 6 5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0];[9, 7, 8];3;237;[9 1 7 3 8 4 2 0 6 5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0]
20004;10;10;[1, 7, 6];3;120;[0 1 3 5 7 6 8 9 4 2];[0.5, 0.5, 0.25, 0.5, 0.25, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[1, 6, 7];3;364;[0 1 3 4 6 5 7 8 9 2];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[3, 6, 7];3;671;[3 0 1 4 6 5 8 2 7 9];[0.5, 0.5, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[3, 6, 7];3;721;[3 0 1 2 4 5 6 8 7 9];[0.5, 0.5, 0.5, 1.0, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
20005;10;10;[8];1;1084;[0 1 2 4 6 8 9 5 7 3];[0.5, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5];[8];1;1134;[0 1 2 4 6 8 9 5 7 3];[0.5, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5];[8];1;1184;[0 1 2 4 6 5 9 8 7 3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[8];1;1234;[5 0 2 1 6 4 9 8 7 3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5]
20006;10;10;[6, 7];2;1084;[0 2 8 1 4 5 6 3 7 9];[1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[6, 7];2;120;[0 2 6 7 8 3 5 1 4 9];[1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333];[6, 7];2;170;[0 2 6 7 8 3 5 1 4 9];[1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333];[7, 6];2;270;[0 2 3 7 6 8 9 1 4 5];[1.0, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5]
20007;10;10;[9];1;1084;[7 2 5 8 3 1 4 0 9 6];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 1.0, 0.5, 0.3333333333333333];[9];1;1134;[7 1 3 2 6 5 8 0 4 9];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333];[9];1;1184;[7 0 2 1 3 5 6 8 9 4];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5, 0.5];[9];1;1234;[7 0 2 1 3 5 6 8 9 4];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5, 0.5]
20008;10;10;[8, 0, 6, 7, 9];5;1084;[2 8 1 0 4 5 6 3 7 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[6, 0, 8, 7, 9];5;1134;[6 4 0 2 5 8 3 1 7 9];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.5, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333];[0, 6, 8, 7, 9];5;1184;[0 4 6 2 8 5 7 1 9 3];[1.0, 0.3333333333333333, 0.5, 0.25, 1.0, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333];[0, 6, 9, 8, 7];5;1234;[0 4 6 9 8 2 3 1 7 5];[1.0, 0.25, 0.5, 0.25, 1.0, 0.25, 1.0, 0.25, 0.5, 1.0]
20009;10;10;[8, 9, 3];3;1084;[0 1 2 8 9 6 5 3 7 4];[0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[3, 9, 8];3;364;[0 1 2 3 9 8 4 5 7 6];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[3, 9, 8];3;1184;[0 1 2 3 4 6 9 8 7 5];[0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5];[3, 8, 9];3;1234;[7 0 2 1 3 4 6 8 9 5];[0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0, 0.5, 0.5]
20010;10;10;[7, 2, 9];3;61;[7 2 9 1 3 0 8 4 6 5];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 1.0, 0.3333333333333333, 0.5];[7, 4, 9];3;621;[7 4 1 2 3 9 6 0 8 5];[0.3333333333333333, 0.5, 0.5, 0.5, 1.0, 0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5];[7, 4, 9];3;671;[7 4 1 2 3 9 6 0 8 5];[0.3333333333333333, 0.5, 0.5, 0.5, 1.0, 0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5];[7, 4, 9];3;721;[7 4 0 1 3 2 6 9 5 8];[0.5, 0.5, 0.5, 0.5, 1.0, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.5]
20011;10;10;[8, 7, 5];3;61;[8 7 5 6 4 1 9 3 2 0];[0, 0.3333333333333333, 0.2, 0.25, 0.5, 0.5, 0.5, 0.5, 1.0, 0.3333333333333333];[8, 7, 5];3;111;[8 7 5 6 4 1 9 0 3 2];[0.25, 0.3333333333333333, 0.2, 0.25, 0.5, 0.5, 0.5, 0.5, 1.0, 0.3333333333333333];[8, 7, 5];3;161;[8 7 5 6 4 2 1 3 9 0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 1.0, 0.3333333333333333];[5, 8, 7];3;211;[5 8 7 4 3 2 1 0 6 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333]
20012;10;10;[9, 7];2;571;[0 1 6 8 9 5 3 2 7 4];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5];[9, 7];2;1134;[0 1 3 4 6 8 9 2 7 5];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5];[7, 9];2;285;[0 1 3 4 7 6 9 8 5 2];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5];[7, 9];2;335;[7 0 3 1 6 4 9 8 5 2];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0, 0.5, 0.5]
20013;10;10;[3, 9, 8];3;571;[1 3 6 9 2 4 5 0 8 7];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5];[0, 8, 9];3;621;[0 1 2 3 4 5 6 8 9 7];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.25, 0.5, 0.5];[8, 0, 9];3;1184;[8 0 3 1 6 5 7 4 9 2];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5];[8, 0, 9];3;1234;[8 0 3 1 6 5 7 4 9 2];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5]
20014;10;10;[8];1;185;[0 5 7 9 6 4 8 3 2 1];[1.0, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[8];1;1134;[0 3 7 5 9 4 6 2 8 1];[1.0, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[8];1;1184;[0 1 3 4 7 5 9 2 6 8];[1.0, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[8];1;464;[0 6 8 3 5 4 7 1 9 2];[1.0, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 1.0, 0.5, 1.0, 0.5]
20015;10;10;[3, 7, 8];3;571;[3 2 7 5 9 0 4 1 8 6];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5];[0, 7, 8];3;1134;[0 2 3 5 7 9 4 1 6 8];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[0, 7, 8];3;1184;[0 2 3 5 7 9 4 1 6 8];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[0, 7, 8];3;464;[0 1 2 3 5 7 9 8 6 4];[1.0, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5]
20016;10;10;[1, 7, 8];3;1084;[1 9 2 0 6 5 7 4 8 3];[0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[1, 8, 7];3;1134;[1 6 9 8 5 4 2 0 7 3];[0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5];[1, 7, 8];3;1184;[1 3 6 7 9 8 2 0 4 5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5];[1, 7, 8];3;1234;[1 3 6 7 9 8 2 0 4 5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5]
20017;10;10;[7, 6];2;314;[0 8 3 1 7 6 4 2 5 9];[0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25];[6, 7];2;364;[0 1 2 5 3 4 6 7 9 8];[1.0, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[6, 7];2;414;[0 1 2 3 5 4 6 7 8 9];[1.0, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 7];2;464;[0 1 2 3 5 4 6 7 8 9];[1.0, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
20018;10;10;[5, 4, 8];3;314;[5 0 4 1 6 7 9 8 2 3];[0.5, 0.3333333333333333, 0.25, 0.25, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[5, 4, 8];3;621;[5 0 4 2 6 8 3 1 7 9];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[5, 4, 8];3;671;[5 0 4 2 6 8 3 1 7 9];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[5, 4, 8];3;721;[5 0 2 1 6 4 7 8 3 9];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0, 0.5, 0.5, 0.5, 0.3333333333333333]
20019;10;10;[8, 6];2;1084;[9 8 0 1 4 5 2 3 7 6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[6, 8];2;621;[3 4 6 8 9 1 2 0 7 5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5];[6, 8];2;671;[0 3 6 4 9 8 5 1 7 2];[0.5, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5];[6, 8];2;464;[0 1 3 4 6 5 7 8 9 2];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
20020;11;11;[10, 7];2;2109;[ 0  8  2  1  9 10  3  4  7  6  5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 10];2;1134;[ 0  1  7  2  3  5  6  8 10  9  4];[1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 10];2;1184;[ 0  1  3  7  6  2  5  8 10  9  4];[1.0, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 10];2;2259;[ 0  1  3  7  6  2  5  4  8  9 10];[1.0, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
20021;11;11;[3, 6, 5];3;571;[ 1  3  6  5  7 10  8  4  9  2  0];[0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[2, 6, 5];3;235;[ 2 10  3  1  7  6  5  0  4  8  9];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5];[2, 6, 5];3;671;[ 2 10  3  1  7  6  8  5  9  0  4];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[2, 5, 6];3;721;[ 2  7 10  1  3  4  5  0  6  8  9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
20022;11;11;[0, 10];2;2109;[ 0  1  2  8  7  6 10  3  4  5  9];[0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333];[0, 10];2;364;[ 0  1  2  3  5 10  9  8  7  6  4];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5];[0, 10];2;414;[ 0  1  2  3  5 10  9  8  7  6  4];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5];[0, 10];2;2259;[ 0  1  2  3  5  7  9  8 10  4  6];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5]
20023;11;11;[10, 2, 5, 9];4;2109;[ 1 10  3  2  6  5  8  4  9  0  7];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5];[2, 10, 5, 9];4;2159;[ 1  2  6  4 10  3  5  0  7  8  9];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[2, 10, 5, 9];4;2209;[ 1  2  6  4 10  3  5  0  7  8  9];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[0, 9, 10, 8];4;2259;[ 0  1  2  4  6  9 10  3  7  5  8];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
20024;11;11;[9, 10, 7];3;185;[ 9  1 10  0  7  6  3  4  8  2  5];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5];[9, 1, 10, 4];4;364;[ 9  1 10  0  4  5  2  3  7  6  8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5];[9, 3, 8, 10];4;414;[ 9  0  3  1  8 10  4  2  7  6  5];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5];[9, 10, 7];3;1234;[ 9  8  0  1  6 10  3  4  7  5  2];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 1.0, 0.5]
20025;11;11;[0, 8, 9];3;2109;[ 0  1  3  6 10  8  2  4  9  7  5];[0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[0, 8, 9];3;2159;[ 0  1  2  3  5  6  7  8 10  4  9];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[0, 8, 9];3;2209;[ 0  1  2  3  5  6  7  8 10  4  9];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[0, 8, 9];3;2259;[ 0  1  2  3  5  6  7  8 10  4  9];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5]
20026;11;11;[9, 8];2;2109;[ 0  2  3  4  9  8  1  5  7  6 10];[1.0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[8, 9];2;2159;[ 0  1  2  3  4  5  7  8  9  6 10];[1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[9, 8];2;1184;[ 0  3 10  1  4  5  7  2  9  8  6];[1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[8, 9];2;2259;[ 0  3 10  1  4  5  6  2  7  8  9];[1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
20027;11;11;[0, 4, 8];3;1084;[ 0  3  4  2  6  5  7  8 10  9  1];[0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 4, 8];3;1134;[ 0  3  6  4  9  5  7  2 10  8  1];[0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[0, 4, 8];3;1184;[ 0  3  6  4  7  8  9  1  5  2 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[0, 4, 8];3;1234;[ 0  1  2  3  4  6  7  8  9  5 10];[0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333]
20028;11;11;[9, 8];2;2109;[ 1 10  6  0  7  5  9  2  4  3  8];[0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5];[9, 8];2;2159;[ 1 10  3  0  6  5  7  4  9  2  8];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5];[9, 8];2;2209;[ 1  2 10  9  4  5  0  3  7  6  8];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[9, 8];2;2259;[ 1  2 10  9  4  5  0  3  7  6  8];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
20029;11;11;[0, 10, 9];3;2109;[ 0  2  7  8  3  4 10  1  6  5  9];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333];[0, 9, 10];3;1134;[ 0  2  7  8  3  4  9  1 10  5  6];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[0, 10, 9];3;671;[ 0  1  2  5  7  8 10  3  9  4  6];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5];[0, 10, 9];3;2259;[ 0  1  2  5  7  8 10  3  6  4  9];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5]
20030;11;11;[9, 7];2;2109;[ 1 10  5  2  8  4  6  3  9  7  0];[0.2, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5];[7, 9];2;2159;[ 0  1  2 10  5  4  8  3  7  6  9];[0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5];[1, 10, 9];3;671;[ 0  1  2  3 10  4  6  5  9  8  7];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5];[7, 9];2;2259;[ 0  1  2  3 10  8  4  5  7  6  9];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
20031;11;11;[10];1;2109;[ 0 10  3  2  7  6  8  4  5  1  9];[0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5];[10];1;2159;[ 0 10  2  1  4  5  6  3  7  8  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[10];1;2209;[ 0  1  7  5  3  2  4  6  8  9 10];[1.0, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10];1;2259;[ 0  1  6  5  7  9 10  2  4  3  8];[1.0, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5]
20032;11;11;[6, 10, 9];3;314;[ 6  0  5  1  7 10  9  8  2  3  4];[0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.2, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 8, 9];3;111;[ 6  8  9  0  5  4  3  1 10  7  2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[6, 8, 9];3;187;[ 6  1  3  8  9 10  5  0  4  7  2];[0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.5, 0.5];[6, 10, 9];3;464;[ 6  1  3  2  7 10  9  8  4  5  0];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 0.5]
20033;11;11;[0, 6, 7];3;1084;[ 0  1  2  3  4  6  7  9 10  5  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[0, 6, 7];3;1134;[ 0  3  1  2  4  6  7  9 10  5  8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[0, 6, 7];3;1184;[ 0  3  4  8  9 10  2  1  6  7  5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5];[0, 7, 6];3;1234;[ 0  3  5  4  9 10  8  2  7  6  1];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5]
20034;11;11;[10, 8, 9];3;120;[10  8  1  3  6  9  5  2  7  4  0];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5];[10, 8, 9];3;170;[10  8  1  3  6  9  5  4  7  2  0];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5];[4, 8, 10, 3];4;285;[ 4  8 10  1  6  5  3  2  9  7  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[2, 8, 10];3;464;[ 0  2  4  8 10  5  3  1  7  6  9];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
20035;11;11;[0, 2, 9, 5, 10];5;2109;[ 0  1  2  3  4  6  7  8  9  5 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[0, 2, 5, 9, 10];5;2159;[ 0  1  2  3  4  5  6  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 2, 4, 9, 10];5;2209;[ 3  2  4  9  0  5  6  1  7  8 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[0, 2, 9, 10, 5];5;2259;[ 0  1  2  3  4  6  9  8 10  5  7];[0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5]
20036;11;11;[9, 10];2;2109;[ 6  1  5  2  4  0  7  8  9  3 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 1.0, 0.25, 0.25, 0.25, 0.2];[10, 9];2;2159;[ 3  6  1  0  2  5 10  4  7  8  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333, 1.0, 0.25, 0.25, 0.25, 0.3333333333333333];[9, 10];2;2209;[ 3  6  1  0  2  5  9  8 10  4  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 9];2;2259;[ 3  6  1  0  2  4  5  8 10  9  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
20037;11;11;[2, 10, 9];3;1084;[ 2  6  3  0  5  4  7  8 10  9  1];[0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 10, 9];3;1134;[ 2  5  6  8  4  3  7  0 10  9  1];[0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[2, 10, 9];3;2209;[ 2  6  5  4 10  8  3  1  7  0  9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[2, 10, 9];3;335;[ 3  2  5  4  6 10  9  8  7  0  1];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5]
20038;11;11;[1, 10, 8, 2, 9];5;2109;[ 1  7  6  4 10  8  3  2  5  0  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.5];[1, 10, 8, 2, 9];5;2159;[ 1  7  6  4 10  8  3  2  5  0  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[3, 4, 0, 2, 9];5;2209;[ 3  7  4  1  6  8 10  0  5  2  9];[0.3333333333333333, 0.5, 0.25, 1.0, 0.5, 0.3333333333333333, 0.5, 1.0, 0.5, 0.25, 0.5];[3, 4, 9, 2, 0];5;2259;[ 3  7  4  1  6 10  9  8  5  2  0];[0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.5, 1.0, 0.5, 0.5, 0.5]
20039;11;11;[5, 9, 3];3;2109;[ 1  5  6  8  9 10  3  0  2  4  7];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 0, 3];3;111;[ 9  0  3  1  7  6  8  4 10  2  5];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333];[9, 0, 3];3;1184;[ 9  0  6  7 10  2  3  1  8  4  5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 1.0, 0.5];[9, 0, 3];3;2259;[ 9  0  6  7 10  2  3  1  4  5  8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 0.5]
20040;12;12;[10, 5, 9];3;4158;[ 1 10  5  0  6 11  8  4  3  7  9  2];[0.3333333333333333, 0.5, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333];[5, 10, 9];3;4208;[ 1  5 10  8  6  7  4  2  9 11  0  3];[0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[5, 10, 9];3;4258;[ 1  4  5  8 10  7  6  2  9 11  0  3];[0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[0, 10, 9];3;2259;[ 0  1  3  4  6  5  7  8 10  2  9 11];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
20041;12;12;[11, 10];2;4158;[ 4  8 11  0  3  6  2  1 10  7  5  9];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333];[11, 10];2;170;[ 2  4  9  8 11 10  1  0  6  7  3  5];[0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[11, 10];2;220;[ 6  9  4  0 11 10  8  2  7  5  1  3];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[10, 11];2;721;[ 6  7  9  8  4 10  0  2 11  5  1  3];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
20042;12;12;[3, 8, 0, 9];4;571;[ 3  5  7  8  2  0  9  1  6  4 10 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25];[3, 9, 8, 0];4;621;[ 3  2  7  5  9  8  0  1  6  4 10 11];[0.3333333333333333, 0.25, 0.5, 0.5, 0.25, 0.5, 0.25, 0.5, 0.5, 0.5, 0.25, 0.25];[3, 9, 8, 0];4;2209;[ 3  2  7  5  9  8  0 10  6  4  1 11];[0.3333333333333333, 0.25, 0.5, 0.5, 0.25, 0.5, 0.25, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25];[3, 9, 8, 4];4;2259;[ 3  2  7  5  9  8  4  0 10  1  6 11];[0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25]
20043;12;12;[8, 10, 9];3;4158;[ 3  8 11  0  4  6  1  2 10  5  7  9];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0.25, 0.3333333333333333];[10, 8, 9];3;4208;[ 4 10  8  3 11  2  1  0  7  6  5  9];[0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333];[10, 8, 9];3;4258;[ 2  4  6 10  5  3  8  1 11  0  7  9];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333];[10, 8, 9];3;4308;[ 2  4  6 10  3  1  5  0 11  8  7  9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333]
20044;12;12;[1, 10, 9];3;4158;[ 0  1  2  3  5  6  7 11 10  4  9  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[1, 9, 10];3;4208;[ 0  1  2  3  4  5  6  7  9 10 11  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 10, 9];3;4258;[ 2  6  1  0  3  5  7  8 10  9 11  4];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 10, 9];3;4308;[ 2  5  6 11 10  1  3  0  7  4  9  8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
20045;12;12;[1, 8, 11, 0];4;70;[ 1  8 11  0  4  5  2  3  9  6 10  7];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[0, 1, 3, 11];4;1134;[ 0  1  2  3  4  5  7  8 11 10  6  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[0, 9, 11];3;2209;[ 1  0  2  3  4  5  6  7  9 10 11  8];[0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[11, 0, 9];3;4308;[ 1  2 11  0  4  5  7  3  9  8 10  6];[0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
20046;12;12;[10, 11];2;571;[ 0  1  2 10  4  5  7  3 11  6  9  8];[1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.2, 0.3333333333333333, 0.25];[10, 11];2;2159;[ 0  3  5  1  2 10  6  4  7  9 11  8];[1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25];[10, 11];2;4258;[ 0  3  6  5  7  1  2 10  4  8  9 11];[1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25];[10, 11];2;4308;[ 0  3  2  7  6  9 10  1  4  5  8 11];[1.0, 0.3333333333333333, 0.5, 1.0, 0.25, 0.25, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.25]
20047;12;12;[0, 6, 2, 11, 10];5;185;[ 0  6  2  1 11 10  9  8  7  5  4  3];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 6, 2, 10, 11];5;4208;[ 0  6  2  1  3  4  5  8 10  9 11  7];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 7, 2, 10, 11];5;4258;[ 0  7  6  4  3  2  1  5  8  9 10 11];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 7, 2, 10, 11];5;4308;[ 0  7  6  4  3  2  1  5  8  9 10 11];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
20048;12;12;[10, 11];2;4158;[ 0  1  2  3  4  5  6  7  8  9 10 11];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 11];2;4208;[ 0  2  6  7 10  8  3  1  4  5  9 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[11, 10];2;2209;[ 2  1  3  5  7  6 11  8  9  0 10  4];[0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[10, 11];2;2259;[ 2  3  5  1  6  4  7  8 10  9 11  0];[0.25, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
20049;12;12;[10, 0];2;4158;[10  9  3  6  5 11  4  2  7  0  1  8];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.5, 0.3333333333333333];[10, 0];2;137;[10  9  0  1  4  5  2  3  8  6 11  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[10, 0];2;2209;[ 1  3  7  9 10  4  2  0  6  5  8 11];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[10, 0];2;2259;[ 1  3  7  9 10  4  2  0  6  5  8 11];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
20050;12;12;[1, 10, 11];3;120;[ 1  7  5  4 10 11  3  2  6  0  9  8];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[1, 10, 11];3;1134;[ 0  9  5  1  6  7  8  4 10 11  2  3];[0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[1, 10, 11];3;1184;[ 0  9  5  1  6  7  8  4 10 11  2  3];[0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[1, 10, 11];3;2259;[ 0  9  2  1  6  5  7  4 10  8 11  3];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
20051;12;12;[3, 7, 9, 10];4;4158;[ 1  2  3  5  7  6  9  8 10 11  4  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[3, 7, 9, 10];4;4208;[ 1  2  3  5  7  9 10  4  8  6 11  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[3, 7, 9, 10];4;1184;[ 1  2  3  5  7  9 10  0  6  4  8 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[3, 7, 9, 10];4;1234;[ 3  7  2  1  5  9 10  0  6  4  8 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25]
20052;12;12;[11, 10, 6, 3];4;4158;[ 2 11  8  9 10  0  1  5  6  7  4  3];[0.25, 0.25, 1.0, 0.2, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0];[11, 6, 10, 3];4;4208;[ 2 11  8  1  7  6  0  4  9 10  5  3];[0.3333333333333333, 0.5, 1.0, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0];[11, 10, 3, 6];4;2209;[ 2  8 11  0  7  9  1  5 10  3  6  4];[0.3333333333333333, 0.3333333333333333, 1.0, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 1.0];[11, 6, 10, 3];4;4308;[ 0  2 11  8  6  4  1  9 10  7  3  5];[1.0, 0.3333333333333333, 1.0, 0.2, 0.5, 0.2, 0.5, 0.2, 1.0, 0.3333333333333333, 0.3333333333333333, 1.0]
20053;12;12;[0, 6, 10];3;4158;[ 0  5  2  1  3  4  6  7  8  9 10 11];[0.5, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2];[0, 6, 10];3;4208;[ 0  5  2  1  3  4  6  7  8  9 10 11];[0.5, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[0, 6, 10];3;4258;[ 0  5  2  1  7  6  9  8 10  3  4 11];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[0, 6, 10];3;2259;[ 0  5  2  1  3  6  7  8 10  9 11  4];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
20054;12;12;[9];1;4158;[ 3  7 10  2  5  4  6  1 11  8  0  9];[0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25];[9];1;4208;[ 2  8  3  1 10 11  7  0  6  5  4  9];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333];[9];1;4258;[ 2  8  1  0  4  7 10  3 11  5  6  9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333];[9];1;4308;[ 2  8  1  0  4  5  7  3 11 10  6  9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333]
20055;12;12;[0, 3, 4, 11, 10];5;4158;[ 0  2  3  4  6  5  7  8 11 10  1  9];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[0, 3, 4, 10, 11];5;4208;[ 0  1  2  3  4  5  6  7  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 0, 4, 3, 11];5;4258;[10  0  4  2  3  5  6  1  7  8  9 11];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333];[10, 0, 4, 3, 11];5;4308;[10  9  0  4  3  5  2  1  7  6  8 11];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 1.0, 0.3333333333333333]
20056;12;12;[10, 6, 11];3;2109;[ 3 10  5  0  6 11  9  4  7  2  1  8];[0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333];[10, 11, 6];3;137;[ 3  4 10 11  6  5  2  0  9  7  8  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[10, 11, 6];3;187;[ 3  4 10 11  6  5  2  0  9  7  8  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[7, 10, 11];3;335;[ 1  3  7  4 10 11  2  0  6  5  9  8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
20057;12;12;[3, 9, 10];3;4158;[ 3  5 11  1  2  4  6  0  7  8  9 10];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[10, 9, 6];3;364;[10  9  0  1  6  5  3  4 11  7  2  8];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333];[10, 9, 6];3;414;[10  9  0  1  6  5  3  4 11  7  2  8];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333];[3, 10, 9];3;220;[ 3  2 10  9  4  5  1  0  7  6 11  8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333]
20058;12;12;[10];1;87;[ 2 10  5  1  7 11  8  4  6  3  0  9];[0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333];[10];1;235;[ 2 10  1  0  6  5  7  4  9  8 11  3];[0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[10];1;285;[ 2 10  1  0  6  5  7  4  9  8 11  3];[0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[10];1;335;[ 2 10  1  0  6  5  7  4  9  8 11  3];[0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
20059;12;12;[11];1;2109;[ 4  9  5  1 11 10  8  2  0  6  3  7];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[11];1;4208;[ 0  3  4  9  2  5  6  1  7  8 10 11];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[11];1;4258;[ 2  0  3  4  9  8  1  5  7  6 10 11];[0.5, 0.3333333333333333, 1.0, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[11];1;4308;[ 2  0  3  4  9  8  1  5  7  6 10 11];[0.5, 0.3333333333333333, 1.0, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
20060;13;13;[2, 10, 9];3;4158;[ 1  2  3  4  6  5  7  8 10  9 12  0 11];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25];[6, 9, 10];3;2159;[ 1  6  8  2  3  4  5  0  7  9 10 11 12];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[6, 9, 10];3;2209;[ 0  1  6  8  3  4  5  2  7  9 10 12 11];[1.0, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25];[2, 9, 10];3;4308;[ 0  1  2  4  6 12  9  8  7  5  3 10 11];[1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333]
20061;13;13;[6, 11, 12];3;2109;[ 6  9 11  0  3  4  2  1 10  5 12  8  7];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.16666666666666666, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2];[6, 11, 12];3;8305;[ 6  9 11  0  3  4  2  1 10  5  7  8 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2];[3, 11, 12];3;187;[ 3  6 11  9 12  2  1  0  7  5  4  8 10];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[0, 12, 11];3;270;[ 0  3  6  8 12 11  9  1  7  5  4  2 10];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
20062;13;13;[10, 9, 11];3;8255;[ 0  2 12  1  4 10  9  3  7  6  5  8 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.2, 0.2, 0.2, 0.25, 0.25, 0.2, 0.3333333333333333];[7, 11, 10];3;2159;[ 0  2  3  7 12  8  1  4 11  6 10  9  5];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333];[9, 10, 11];3;8355;[ 3  9  2  0  8 12  7  1  6  5  4 10 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333];[9, 10, 11];3;8405;[ 3  9  2  0  8 12  7  1  6  5  4 10 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333]
20063;13;13;[11, 12];2;8255;[ 0  1  2  3  4  5  6  7  8  9 10 11 12];[0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2];[11, 12];2;8305;[ 4 10  6  1 11  9  8  3  0  5  2  7 12];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.2];[11, 12];2;8355;[ 4 10  6  1 11  9  8  3  0  5  2  7 12];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.2];[11, 12];2;8405;[ 4 10  3  1  6  5  7  2  9  8 11  0 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.2]
20064;13;13;[2, 10, 11];3;1084;[ 2 10  3  1  5  9  8  4 12 11  0  6  7];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25];[2, 10, 11];3;4208;[ 2  7  6  5 10  1  4  3  9  8  0 11 12];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25];[2, 10, 11];3;4258;[ 2  7  6  5 10  1  4  3  9  8  0 11 12];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25];[2, 10, 11];3;4308;[ 2  6  5  4  7 10  3  1  9  8  0 11 12];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25]
20065;13;13;[9, 10];2;4158;[ 0  1  2  4  6  5  7  8 12  9 11 10  3];[0.25, 0.25, 0.25, 0.16666666666666666, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25];[9, 10];2;8305;[ 0  2  5  4 11  6  7  1  9  8 12  3 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25];[9, 10];2;4258;[ 3  2  9  8  7  5  0  4 12 11 10  1  6];[0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 10];2;1234;[ 3  2  5  8  9 10  0  1 12  7  4 11  6];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
20066;13;13;[11, 12];2;8255;[ 0  1  2  3  4  5  7  8 11 10 12  6  9];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25];[12, 11];2;621;[ 1  2  3  7 10 12  9  0 11  5  4  8  6];[0.25, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[12, 11];2;671;[ 1  2  3  7 10 12  9  0 11  5  4  8  6];[0.25, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[11, 12];2;8405;[ 1  2  4 11  3  5  6  0  7  9 10 12  8];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
20067;13;13;[10, 11];2;571;[ 1  2 10  0  5  6  7  3 11  8 12  4  9];[0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.16666666666666666, 0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0.3333333333333333, 0.2, 0.2];[10, 11];2;8305;[ 1  2  7 10 12  9  4  3  6  5  0  8 11];[0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.2, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333];[10, 11];2;8355;[ 0  1  2  7 10 12  9  3  4  5  6  8 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333];[10, 11];2;8405;[ 2  5  1  0  3  6  7  8 10  9 12  4 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333]
20068;13;13;[2, 10, 9];3;1084;[ 2 10 12  3  6  9  5  4 11  7  1  8  0];[0.16666666666666666, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333];[2, 10, 9];3;2159;[ 2 10 12  1  6  5  3  4  9  7  8  0 11];[0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333];[10, 2, 9];3;2209;[ 1 10 12  2  4  5  0  3  7  6  9  8 11];[0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333];[10, 2, 9];3;2259;[ 1 10 12  2  4  5  0  3  7  6  9  8 11];[0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333]
20069;13;13;[2, 8, 11];3;8255;[ 2  7  9  3 10 12  0  1  6  5  4  8 11];[0.25, 0.2, 0.3333333333333333, 0.25, 0.2, 0.2, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.2, 0.25];[0, 6, 11, 5];4;1134;[ 0  9  6  2  7  4 10 11 12  5  1  3  8];[0.5, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.5, 0.25, 0.25, 0.25];[2, 8, 11];3;8355;[ 0  9  5  2  6  7  4  3  1  8 10 11 12];[0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.25];[3, 10, 11];3;8405;[ 0  3  4  9 10  5  6  2  7  1  8 11 12];[0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.25, 0.25]
20070;13;13;[11, 10, 12];3;8255;[ 0  1  6 11 10  4  3  2  7  5  9  8 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[10, 11, 12];3;8305;[ 0  1  2  3  4  5  6  8 10  9 11  7 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[12, 10, 11];3;8355;[ 3  4  1  0  2  5  6  8 12  9 10 11  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[12, 11, 10];3;8405;[12  3  4  1  2  5  6  0 11  8 10  9  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0]
20071;13;13;[6, 11, 12];3;8255;[ 6  5  9  3  4 10  8  2  7  0  1 11 12];[0.2, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.2, 0.16666666666666666];[6, 11, 12];3;8305;[ 1  2  3  5  6  8  9  4 10  7  0 11 12];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.2];[6, 11, 12];3;8355;[ 0  1  2  3  5  6  9  8 10 11  7  4 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[6, 11, 12];3;8405;[ 0  1  2  3  5  6  9  8 10 11  7  4 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25]
20072;13;13;[0, 10, 11];3;8255;[12  8  2  4  6  9  3  0  7  5  1 10 11];[0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.5];[0, 10, 11];3;8305;[12  8  0  2  6  5  3  4  9  1  7 10 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.5];[0, 10, 11];3;8355;[12  8  0  1  4  5  2  3  9  6  7 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.5];[0, 11, 10];3;8405;[12  8  0  1  4  5  2  3 11  6  9  7 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5]
20073;13;13;[1, 12, 11];3;8255;[ 1  3  0  4  7  5 12 10  6  2  9  8 11];[0.25, 0.5, 0.2, 0.5, 0.25, 0.25, 0.2, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25];[1, 12, 11];3;8305;[ 1  3  0  4  5 12  9  8  2  6 10  7 11];[0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333];[1, 12, 11];3;8355;[ 1  3  0  4  5 12  9  8  2  6 10  7 11];[0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333];[1, 12, 11];3;8405;[ 1  3  6  0  5  4  9  8 12  2  7 10 11];[0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333]
20074;13;13;[6, 7, 9];3;1084;[ 6 12  8  0 10  5  4  1  7  9 11  2  3];[0.3333333333333333, 0.25, 0.2, 0.16666666666666666, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.5];[6, 7, 9];3;2159;[ 6 12  8  0 10  5  3  1  4  7  9  2 11];[0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.5];[6, 7, 9];3;2209;[ 6  5 12  0  8 10  4  1  3  7  9  2 11];[0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.5];[6, 7, 9];3;4308;[ 6  5 12  0  8 10  3  1  7  4  2  9 11];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.5]
20075;13;13;[10, 9];2;8255;[ 0  2 11  1  4  5  6  3  7  8 10 12  9];[0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2, 0.3333333333333333, 0.2];[10, 9];2;1134;[ 5 12  4  0  8 11  2  6 10  9  7  3  1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5];[10, 9];2;4258;[ 5 12  4  0  8 11  2  6 10  7  1  9  3];[0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5];[9, 10];2;8405;[ 5 12  3  0  4 11  8  2  9  7  1  6 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5]
20076;13;13;[6, 11, 10];3;2109;[ 3  5 12  6  1  7  8 11 10  9  2  4  0];[0.16666666666666666, 0.3333333333333333, 0.2, 0.5, 0.2, 0.5, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25, 0.5];[6, 11, 10];3;4208;[ 3  2  5 12  7  6  8  1 11 10  4  9  0];[0.16666666666666666, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.5];[0, 11, 10];3;4258;[ 3  2  5 12  0  4  6  1  7  8 11 10  9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5];[0, 11, 10];3;4308;[ 3  2  5 12  0  4  6  1  7  8 11 10  9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5]
20077;13;13;[10, 11];2;4158;[ 0  1  2  5  6  9  4  3 10  8  7 11 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.2, 0.2];[10, 11];2;4208;[ 3  7  1  0  2  5  6  9  4  8 10 11 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25];[10, 11];2;4258;[ 3  5  7  8  2  1  6  0  9  4 10 11 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25];[10, 11];2;4308;[ 3  5  7  8  2  1  6  0  9  4 10 11 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25]
20078;13;13;[6, 12, 11];3;8255;[ 0  6 12  4  2  5  7  1 11  8 10  9  3];[0.5, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5];[6, 12, 11];3;8305;[ 0  6 12  3  7  4  9  2  5  1 10  8 11];[0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5];[6, 12, 11];3;8355;[ 0  6  5  4 12  2  7  3  9  1 10  8 11];[0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5];[6, 12, 11];3;8405;[ 0  6  5  4 12  2  7  3  9  1 10  8 11];[0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5]
20079;13;13;[3, 11, 12];3;120;[ 1  3  7 11 10 12  4  2  8  6  0  5  9];[0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.2, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 11, 12];3;1134;[ 1  3  5  4  7 11 10  9 12  6  0  2  8];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 12, 11];3;4258;[ 1  4  2  0  3  5  7  8 12  9 10 11  6];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 12, 11];3;4308;[ 1  4  2  0  3  5  7  8 12  9 10 11  6];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
20080;14;14;[2, 11, 10];3;16448;[ 0  2  3  7  6 13 12  1  4  5  8  9 11 10];[0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.2, 0.2, 0.2, 0.2, 0.25, 0.25];[7, 10, 11];3;8305;[ 0  4  7  2  6  3 10  8 13 12  5  1 11  9];[0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25];[7, 10, 11];3;2209;[ 0  4  7  1  3  2  5  6  8 10 11 12 13  9];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25];[7, 10, 11];3;2259;[ 0  4  7  1  3  2  5  6  8 10 11 12 13  9];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25]
20081;14;14;[6, 5, 12];3;16448;[ 7 11  2  3 13  4  0  1  6  5  9  8 12 10];[0.2, 0.2, 0.25, 0.25, 0.2, 0.2, 0.2, 0.5, 0.2, 0.2, 0.16666666666666666, 0.5, 0.2, 0.25];[7, 2, 12, 10];4;2159;[ 7 11  3  1  5  4  9  2 13 12 10  0  6  8];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.5, 0.2, 0.25, 0.25, 0.5, 0.25, 0.25];[5, 6, 12];3;1184;[ 7 11  5  1  6  3 12  2 13  4 10  9  0  8];[0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.2, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25];[5, 6, 12];3;1234;[ 7 11  5  1  6  3 12  2 13  4 10  9  0  8];[0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.2, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25]
20082;14;14;[4, 12, 11, 13];4;16448;[ 0  1  3  4  6  5  7  8 12  9 10 11 13  2];[0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[4, 11, 12, 13];4;16498;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[4, 11, 12, 13];4;16548;[ 4  8 11  0  3  5  2  1  7  6  9 10 12 13];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[4, 11, 12, 13];4;16598;[ 0  2  6  4 11 12  8  3  7  5  1  9 10 13];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25]
20083;14;14;[12, 13];2;16448;[ 1  2  3  4  5 11  9  6  7  0  8 10 12 13];[0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.16666666666666666, 0.16666666666666666, 0.2, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666];[12, 13];2;16498;[ 1  2  3  4  5 11  7  6  9  8 10  0 12 13];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.2];[12, 13];2;16548;[ 0  1  2  3  4  5  9  8 11 12  7  6 10 13];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2];[12, 13];2;16598;[ 0  1  2  3  4  5  7  8 11  9 12  6 10 13];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2]
20084;14;14;[13, 12];2;16448;[ 0  3  5  4 13  2  6  1  7  8 11  9 10 12];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.3333333333333333];[13, 12];2;16498;[ 0  3  5  4  7 13  2  1  6  8 10  9 11 12];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333];[13, 12];2;16548;[ 0  3  5  4  7 13  2  1  6  8 10  9 11 12];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[13, 12];2;16598;[ 0  3  5  4  6  7 13  8  1  2 10  9 11 12];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333]
20085;14;14;[3, 2, 6, 4, 13];5;87;[ 3  2  6  4 13 10  0  1  7  5 11  9 12  8];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.16666666666666666, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[3, 2, 6, 4, 13];5;137;[ 3  2  6  4 13 10  0  1  7  5 11  9 12  8];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[3, 2, 6, 4, 13];5;187;[ 3  2  6  4 13 10  0  1  7  5  9  8 11 12];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[13, 7];2;16598;[ 3  2  5  4  6 13 10 11  7  0  1  9  8 12];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
20086;14;14;[13];1;16448;[ 1  3 10 11  4  5  0  2  7  6  9  8 12 13];[0.2, 0.25, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.25, 0.25, 0.2, 0.2];[13];1;16498;[ 3  2  5  1  4 11 10  9 13  7  0  6  8 12];[0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25];[13];1;16548;[ 3  2  5  1  4 11 10  9 13  7  0  6  8 12];[0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25];[13];1;16598;[ 3  2  5  9 10  4  0  1 12  7  8 11 13  6];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25]
20087;14;14;[12, 13];2;16448;[ 3  4  7  0  5  1  6  8 12  9 10 11 13  2];[0.2, 0.2, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2];[12, 13];2;16498;[ 3  4  7  1  5  2 11  0  6  8  9 10 12 13];[0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.2, 0.2, 0.2, 0.25, 0.2, 0.2];[12, 13];2;16548;[ 3  4  7  1  5  2  6  8 12  9 10 11  0 13];[0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2];[12, 13];2;16598;[ 3  4  7  0  2  1  5  6  8  9 10 11 12 13];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2]
20088;14;14;[0, 13, 12];3;16448;[ 0  6  9  3  5  4  7  1 11 10 13  2  8 12];[0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25];[0, 13, 12];3;16498;[ 0  6  9  2  3  4  5  1  7 10 11 13  8 12];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25];[0, 12, 13];3;16548;[ 0  6  9  2  3  4  5  1  7  8 10 11 12 13];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[0, 13, 12];3;16598;[ 0  2  6  7  9 13  8  3  4  5  1 10 11 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333]
20089;14;14;[5, 12];2;16448;[ 0  1  2  6 11  5  8  4 10 13  7  3  9 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.2, 0.25, 0.3333333333333333, 0.2, 0.25];[5, 12];2;16498;[ 7  5  0  1  4  2  6 11 10 12  9  8 13  3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[5, 12];2;16548;[ 7  5  0  1  4  2  6  9 11 10 13  8 12  3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[5, 12];2;16598;[ 7  5  0  1  4  2  6  8 13  9 10 11  3 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
20090;14;14;[7, 11, 12];3;2109;[ 6  7  0  2  4  1  3  8 11 10 12  5  9 13];[0.25, 0.2, 0.25, 0.2, 0.25, 0.16666666666666666, 0.5, 0.5, 0.2, 0.16666666666666666, 0.2, 0.2, 0.2, 0.16666666666666666];[7, 11, 12];3;16498;[ 6  7  0  2  5  3  4  9 13 10  1  8 11 12];[0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.5, 0.5, 0.2, 0.25, 0.25, 0.2, 0.2, 0.25];[7, 12, 11];3;8355;[ 6  7  0  1  3  2  5  4  9 10 13 12 11  8];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.5, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25];[7, 11, 12];3;4308;[ 6  7  0  1  3  2  5  4  9 10 11 12 13  8];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.5, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25]
20091;14;14;[12, 1, 13];3;4158;[ 7  8 12  1  9 10  6  2 11 13  0  3  4  5];[0.2, 0.25, 0.25, 0.2, 0.2, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[12, 1, 13];3;16498;[ 7  8 12  0  3  4  2  1  6  5 10  9 11 13];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[5, 12, 13];3;16548;[ 2  5  7  8 10 12  3  0  6  4  1  9 11 13];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[5, 12, 13];3;16598;[ 2  5  7  8 10 12  3  0  6  4  1  9 11 13];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25]
20092;14;14;[12, 13, 8];3;2109;[ 1  2  3  4  6  5  7 12 13  8 11  0 10  9];[0.16666666666666666, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.16666666666666666, 0.16666666666666666, 0.2, 0.25, 0.2];[13, 0, 12];3;16498;[ 3  7 13  1  2  4  5  0  6  8 10  9 12 11];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333];[13, 0, 12];3;16548;[ 3  7 13  1  2  4  5  0  6  8 10  9 12 11];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333];[13, 0, 12];3;16598;[ 3  2  7  4 13  0  5  1  6  8 10  9 12 11];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333]
20093;14;14;[3, 13, 11];3;16448;[ 3  2 13  1  7  6  5  0  4  8 10  9 11 12];[0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.2, 0.2, 0.2, 0.2, 0.2, 0.3333333333333333];[3, 13, 11];3;16498;[ 3  2  4 13  6  5  7  1  8  0 10  9 11 12];[0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.2, 0.2, 0.3333333333333333];[3, 13, 11];3;16548;[ 3  2  4 13  0  5  6  1  7  8 11 10 12  9];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333];[3, 13, 11];3;16598;[ 3  2  6  4 12 13  8  0  7  5  1 10 11  9];[0.25, 0.25, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333]
20094;14;14;[4, 11, 13];3;16448;[ 0  1  3  4  7  6  9  8 10 12  5  2 11 13];[0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2];[4, 11, 13];3;16498;[ 0  1  3  4  6  5  7  8 12  9 10 11  2 13];[0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2];[6, 13, 2];3;16548;[ 0  6  9  8 12 10  3  1 11  7  4  5 13  2];[0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[6, 13, 2];3;16598;[ 0  6  9  8 12 10  3  1 11  7  4  5 13  2];[0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25]
20095;14;14;[1, 10, 11];3;4158;[ 0  2  3  6  1  4  5  7  8  9 10 11 12 13];[0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2];[11, 1, 10];3;4208;[ 0  2  3  6 11  1  5  4  7  8  9 10 12 13];[0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2, 0.25, 0.2, 0.2];[4, 11, 10];3;4258;[ 0  2  3  4  7  6  9  8 12 11 10  1  5 13];[0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2];[10, 5, 6, 11];4;1234;[12 10  5 13  6  0  3  2 11  7  4  8  9  1];[0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.5, 0.3333333333333333]
20096;14;14;[12, 13, 11];3;120;[12 13  1  3  6 11  5  4 10  9  7  2  0  8];[0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[12, 13, 11];3;170;[12 13  1  3  6 11  5  4 10  9  7  2  0  8];[0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[12, 13, 11];3;671;[12 13  1  3  6  7  5  4 11 10  9  0  2  8];[0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[12, 13, 11];3;721;[12 13  1  3  6  7  5  4 11 10  9  0  8  2];[0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
20097;14;14;[10, 0, 13];3;16448;[ 1  6 10  8 11  4  2  0 12  7  3  5  9 13];[0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2];[2, 12, 13];3;16498;[ 1  2  3  6 10 11  8  0 12  7  4  9  5 13];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2];[2, 12, 13];3;16548;[ 1  2  3  6 11 10  9  8 12  7  4  0 13  5];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[2, 12, 13];3;16598;[ 1  2  3  6 11 10  9  8 12  7  4  0 13  5];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25]
20098;14;14;[1, 12];2;4158;[ 0  3  7  4 11  9  2  1 12  5  8 10 13  6];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.14285714285714285, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25];[1, 12];2;16498;[ 0  3  7  4 13 11 10  9  8  5  1  2 12  6];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[1, 12];2;16548;[ 9  8  0  3 11 10  7  4 13  5  1  2  6 12];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[1, 12];2;16598;[ 9  8  0  1  4  7  2  3 13 11 10  5  6 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]


==> results/segmented_long_narrow_combined_responsibility_distance_results_euclidean.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
20000;10;10;[9];1;53;[9 4 1 7 0 6 2 3 8 5];[0.39946586245662247, 0.5272625476064782, 0.26794163553154143, 0.23102200336506554, 0.5754352195608634, 0, 0.2922378240535686, 0.39946586245662247, 0.2026549048907703, 1];[9];1;103;[9 4 8 1 6 0 3 7 5 2];[0.45462855575183303, 0.6378428935922386, 0.29989110744511105, 0.4342593701655871, 0.83385550858952, 0.33183899139876083, 0.541942816100695, 0.38207883272998255, 0.6378428935922386, 1];[9];1;153;[9 7 4 2 6 1 8 3 0 5];[0.45462855575183303, 0.6378428935922386, 0.8276116318394217, 0.5288249726225145, 0.83385550858952, 0.33183899139876083, 0.8143982197363306, 0.863461742742184, 0.6378428935922386, 1];[9];1;203;[9 7 4 2 6 1 8 3 0 5];[0.4888930611097356, 0.6378428935922386, 0.8276116318394217, 0.5288249726225145, 0.83385550858952, 0.33183899139876083, 0.8143982197363306, 0.863461742742184, 0.6378428935922386, 1]
20001;10;10;[7, 8, 6, 0];4;70;[7 8 6 0 3 2 5 1 4 9];[0, 0, 0, 0, 0, 0, 0.39911203286986574, 1, 0.5322081377779745, 0];[7, 8, 6, 9];4;120;[7 8 6 9 3 2 0 1 4 5];[0, 0, 0, 0, 0, 0, 0.49359033441930117, 1, 0.5454935762078367, 0.37682011928163084];[7, 8, 6, 9];4;170;[7 8 6 9 3 2 0 1 4 5];[0, 0, 0.0964433451442155, 0.0964433451442155, 0, 0, 0.49359033441930117, 1, 0.5454935762078367, 0.37682011928163084];[7, 8, 6, 9];4;220;[7 8 6 9 5 0 2 3 4 1];[0.12758049887076178, 0, 0.0964433451442155, 0.0964433451442155, 0, 0.2628353175851965, 0.49359033441930117, 1, 0.7103474682287869, 0.37682011928163084]
20002;10;10;[8, 5, 2, 4];4;1084;[8 5 0 2 7 3 1 4 9 6];[0.693245038745467, 0.1772319974180009, 0.42252056132058335, 0.24278991923761603, 0.14256881530171162, 0.7848282260354312, 0.1398034484097049, 0.24278991923761603, 1, 0.14256881530171162];[8, 5, 2, 4];4;621;[8 5 0 7 2 4 3 6 1 9];[0.693245038745467, 0, 0.42252056132058335, 0.22261760591124244, 0.3188969499326945, 0.7848282260354312, 0.14072951351723317, 0.5213790452658122, 1, 0];[8, 4, 5, 2];4;1184;[8 4 5 0 7 2 3 9 1 6];[0.693245038745467, 0.14368375548966245, 0.5155049018505802, 0.5003219585380448, 0.8412425767675845, 0.7848282260354312, 0.14072951351723317, 0.5213790452658122, 1, 0.15127132070675928];[8, 7, 4, 3];4;1234;[8 7 0 4 5 2 3 1 9 6];[0.8930131647112143, 0.4887039197129876, 0.5155049018505802, 0.5119401622069378, 0.8412425767675845, 0.7848282260354312, 0.21879125547175476, 0.9913219748165574, 1, 0.4887039197129876]
20003;10;10;[8, 9, 7];3;571;[8 9 0 1 4 5 2 3 7 6];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0.211572983933278];[8, 5, 7];3;137;[8 5 9 4 7 0 2 1 6 3];[0.14334284785165474, 0, 0.14334284785165474, 0, 0.14917129751785985, 0.7861789897919216, 0, 0.14917129751785985, 1, 0.211572983933278];[8, 5, 7];3;170;[8 5 9 7 2 6 1 0 4 3];[0.2234734615406809, 0.24600517161901603, 0.31608595253098787, 0, 0, 0.7861789897919216, 0.31608595253098787, 0.7198785189107771, 1, 0.7738964716006679];[8, 5, 7];3;220;[8 5 9 7 2 1 0 3 6 4];[0.2234734615406809, 0.29899166159560975, 0.5134033935510705, 0, 0, 0.7861789897919216, 0, 0.7198785189107771, 1, 0.7738964716006679]
20004;10;10;[6, 5, 7];3;70;[6 5 8 7 3 2 1 0 4 9];[0, 0, 0, 0, 0, 0.23442588681527152, 1, 0.17472137301147928, 0.23442588681527152, 0];[6, 8, 7];3;111;[6 8 7 4 1 0 9 2 5 3];[0.06980356721172562, 0.10375406254202892, 0, 0, 0.28590442606646427, 0, 1, 0.28590442606646427, 0.4280927515886935, 0.06980356721172562];[6, 8, 7];3;161;[6 8 7 4 3 1 9 0 5 2];[0.06980356721172562, 0.10375406254202892, 0, 0.19697839605187742, 0.28590442606646427, 0, 1, 0.28590442606646427, 0.4280927515886935, 0.06980356721172562];[6, 8, 7];3;211;[6 8 7 4 3 5 1 0 9 2];[0.06980356721172562, 0.10375406254202892, 0, 0.19697839605187742, 0.28590442606646427, 0.15670450016318618, 1, 0.28590442606646427, 0.4280927515886935, 0.06980356721172562]
20005;10;10;[8];1;53;[8 6 3 7 4 2 5 0 9 1];[0.2717918089510597, 0, 0.7968965885159272, 0.8125939587369676, 0.7968965885159272, 0.400125586106541, 0.9004752393547429, 0.7990295479511108, 1, 0.2717918089510597];[8];1;103;[8 1 6 3 7 4 2 5 0 9];[0.2818590765939432, 0.9147467798795791, 0.7968965885159272, 0.8125939587369676, 0.7968965885159272, 0.7278059329269098, 0.9004752393547429, 0.7990295479511108, 1, 0.17858047664494123];[8];1;153;[8 1 6 3 7 4 2 5 9 0];[0.2818590765939432, 0.9147467798795791, 0.7968965885159272, 0.8125939587369676, 0.7968965885159272, 0.7278059329269098, 0.9004752393547429, 0.7990295479511108, 1, 0.4630928587036489];[8];1;203;[8 1 6 3 7 4 2 5 9 0];[0.2818590765939432, 0.9147467798795791, 0.7968965885159272, 0.8695839017384427, 0.7968965885159272, 0.7278059329269098, 0.9004752393547429, 0.7990295479511108, 1, 0.4630928587036489]
20006;10;10;[7, 6];2;70;[7 3 9 6 2 1 5 0 4 8];[0, 0, 0, 0.6027532304736888, 0, 0, 0.29028774249140077, 1, 0, 0.4217495477666757];[7, 6];2;106;[7 6 3 9 8 1 2 0 4 5];[0, 0, 0, 0.6027532304736888, 0, 0, 0.628695134661087, 1, 0.2538742893436653, 0.4237305880371573];[7, 6];2;156;[7 6 3 9 8 1 2 0 4 5];[0, 0, 0, 0.6027532304736888, 0, 0, 0.628695134661087, 1, 0.2538742893436653, 0.4237305880371573];[7, 6];2;211;[7 1 6 3 9 8 2 0 4 5];[0, 0.6307328522935087, 0, 0.6027532304736888, 0, 0, 0.6307328522935087, 1, 0.2538742893436653, 0.4237305880371573]
20007;10;10;[9];1;53;[9 1 0 7 5 2 8 3 6 4];[0.7562484659399493, 0.757802752244057, 0.43221526382593667, 0, 0, 0.44255044172065167, 0, 0.6381593948791016, 0.22402123763515053, 1];[9];1;103;[9 5 4 1 0 7 2 6 3 8];[0.7562484659399493, 0.757802752244057, 0.43221526382593667, 0.28185542864486257, 0.7965898922158422, 0.8602500640723579, 0.3288503538687705, 0.6381593948791016, 0.28185542864486257, 1];[9];1;153;[9 5 4 1 0 7 6 3 2 8];[0.7562484659399493, 0.757802752244057, 0.43221526382593667, 0.45840214194591106, 0.7965898922158422, 0.8602500640723579, 0.6158906105852628, 0.6381593948791016, 0.26365828686250037, 1];[9];1;203;[9 5 6 4 1 0 7 2 3 8];[0.7562484659399493, 0.757802752244057, 0.5756430415622701, 0.45840214194591106, 0.7965898922158422, 0.8602500640723579, 0.8113757007108886, 0.6381593948791016, 0.26365828686250037, 1]
20008;10;10;[9, 7, 6, 8, 0];5;1084;[9 7 5 6 3 4 8 1 0 2];[0.3591803283264064, 0.3909327156375356, 0.2261740971186862, 0.6848479947704299, 0.5129965822746125, 0.9240898133665603, 0.8057230281268744, 0.9282267455061999, 0.5124234827507348, 1];[9, 7, 6, 0, 8];5;1134;[9 7 5 4 6 3 0 1 8 2];[0.7552581374672296, 0.684867503558774, 0.44632014335226816, 0.7652509677796115, 0.8178655677853897, 0.9240898133665603, 0.8057230281268744, 0.9282267455061999, 0.5956051234659503, 1];[9, 7, 0, 6, 8];5;1184;[9 2 7 5 0 4 6 3 1 8];[0.8572733033522278, 0.684867503558774, 0.9716493104025115, 0.7652509677796115, 0.8178655677853897, 0.9240898133665603, 0.8057230281268744, 0.9282267455061999, 0.5956051234659503, 1];[9, 7, 0, 6, 8];5;1234;[9 2 7 5 0 4 6 3 1 8];[0.8572733033522278, 0.684867503558774, 0.9716493104025115, 0.7652509677796115, 0.8178655677853897, 0.9240898133665603, 0.8057230281268744, 0.9282267455061999, 0.5956051234659503, 1]
20009;10;10;[9, 3, 8];3;185;[9 4 3 7 1 8 5 2 6 0];[0, 0.6405964197385158, 0.34201747997052656, 0.6883742589379378, 0.7749652117480434, 0.36117349935851956, 0.0920773730560477, 0.6427452947248163, 0.4611212993927154, 1];[9, 3, 8];3;1134;[9 3 0 7 4 6 1 8 5 2];[0.8900470473424035, 0.6405964197385158, 0.34201747997052656, 0.9470126458567609, 0.7749652117480434, 0.36117349935851956, 0.6967500489992048, 0.8406896914399264, 0.4611212993927154, 1];[9, 3, 0, 7, 4, 6, 1, 2];8;414;[9 3 0 7 4 6 1 2 8 5];[0.8900470473424035, 0.6405964197385158, 0.5670870803616922, 0.9470126458567609, 0.7749652117480434, 0.36117349935851956, 0.6967500489992048, 0.8406896914399264, 0.4611212993927154, 1];[9, 6, 3, 0, 7, 4, 1, 2];8;464;[9 6 3 0 7 4 1 2 8 5];[0.8900470473424035, 0.7804028111111994, 0.5670870803616922, 0.9470126458567609, 0.785700503351346, 0.36117349935851956, 0.9572805037714018, 0.8406896914399264, 0.4611212993927154, 1]
20010;10;10;[9, 8, 6, 1, 2];5;87;[9 8 6 1 2 4 0 3 7 5];[0.3166603660513052, 0.5296624954021845, 0.5119439350604169, 0, 0.4638316662499611, 0, 0.6809527284006887, 0, 0.8649912935023475, 1];[9, 5, 8, 6];4;137;[9 5 8 2 6 4 0 3 1 7];[0.5576749062221965, 0.5296624954021845, 0.782702980823533, 0.5367304242135399, 0.6406262619180708, 0.9615033984994044, 0.6809527284006887, 0.31866868199125326, 0.8649912935023475, 1];[9, 5, 8, 6];4;187;[9 5 8 2 6 4 0 1 3 7];[0.5576749062221965, 0.541713264765422, 0.782702980823533, 0.5367304242135399, 0.6406262619180708, 0.9615033984994044, 0.6809527284006887, 0.5365671746625305, 0.8649912935023475, 1];[9, 5, 1, 8];4;220;[9 5 1 8 3 2 6 4 0 7];[0.5576749062221965, 0.8742508532699026, 0.782702980823533, 0.7960462603411849, 0.6406262619180708, 0.9615033984994044, 0.6809527284006887, 0.5365671746625305, 0.8649912935023475, 1]
20011;10;10;[8, 0, 6, 7];4;120;[8 0 1 6 7 2 9 4 3 5];[0.8474728762243927, 0.5032147938016517, 0.2354925190214053, 0.16661971199393363, 0.20681264728010695, 0.08824688817674244, 0.43898078830517395, 0.4217850508004359, 1, 0.2354925190214053];[8, 2, 7, 1];4;170;[8 2 0 7 1 6 4 3 5 9];[0.8474728762243927, 0.5032147938016517, 0.8731512725086982, 0.16661971199393363, 0.20681264728010695, 0.08824688817674244, 0.43898078830517395, 0.509704665968368, 1, 0];[8, 6, 0, 7];4;220;[8 6 2 0 4 7 1 3 5 9];[0.8474728762243927, 0.5032147938016517, 0.8731512725086982, 0.2178797517153162, 0.6898209476465491, 0.08824688817674244, 0.9144236179442892, 0.509704665968368, 1, 0];[8, 7, 3];3;721;[8 6 2 0 4 1 7 3 5 9];[0.8474728762243927, 0.6764757716150194, 0.8731512725086982, 0.2178797517153162, 0.7709008267156621, 0.08824688817674244, 0.9144236179442892, 0.6427048420415785, 1, 0]
20012;10;10;[7, 9];2;571;[7 1 8 9 5 2 4 0 6 3];[0, 0.648040602144454, 0.2935511662258192, 0, 0.2253281157504489, 0.4383992725667484, 0, 1, 0.5389575885059978, 0.4786885085883515];[7, 9];2;364;[7 4 1 8 9 5 2 6 0 3];[0, 0.648040602144454, 0.2935511662258192, 0, 0.6986513487326677, 0.4383992725667484, 0.2627878366937146, 1, 0.5389575885059978, 0.4786885085883515];[7, 9];2;285;[7 8 3 4 1 2 9 5 6 0];[0, 0.648040602144454, 0.5925116959077628, 0.7414359731964204, 0.6986513487326677, 0.4383992725667484, 0.2627878366937146, 1, 0.8125942364330907, 0.4786885085883515];[7, 9];2;335;[7 1 8 3 4 2 9 5 6 0];[0, 0.8952022719178467, 0.5925116959077628, 0.7414359731964204, 0.6986513487326677, 0.4383992725667484, 0.2627878366937146, 1, 0.8125942364330907, 0.4786885085883515]
20013;10;10;[9, 0, 8];3;61;[9 0 8 4 3 5 2 1 7 6];[0.4739120074403509, 0, 0, 0, 0.3245587606181198, 0, 0, 0, 0.4739120074403509, 1];[9, 8, 0];3;137;[9 8 4 0 3 5 2 1 7 6];[0, 0, 0, 0, 0.498894549545419, 0, 0, 0, 0.5841988008778841, 1];[9, 8, 3];3;187;[9 8 4 5 3 2 0 1 7 6];[0, 0, 0, 0, 0.498894549545419, 0.2744297178241318, 0, 0, 0.7330127158412587, 1];[9, 8, 3];3;211;[9 8 3 7 4 5 2 1 6 0];[0, 0, 0, 0.800143992608768, 0.498894549545419, 0.2744297178241318, 0, 0.6559215507549301, 0.8422578551858393, 1]
20014;10;10;[8];1;53;[8 5 9 7 6 3 1 0 4 2];[0.07965135941016807, 0.15310372549744847, 0, 0.23764403718502417, 0.07965135941016807, 0.7771479871008724, 0.34148838591497543, 0.4253932373570571, 1, 0.6096971804104596];[8];1;103;[8 6 5 9 7 4 0 2 3 1];[0.36431326783620893, 0.15310372549744847, 0.35512412933477056, 0.2723951985891986, 0.37804775489132497, 0.7771479871008724, 0.8261746709749094, 0.527533647981515, 1, 0.6096971804104596];[8];1;153;[8 6 5 1 9 7 4 2 0 3];[0.36431326783620893, 0.6211111062865441, 0.38994417731722714, 0.2723951985891986, 0.47449879567700504, 0.7771479871008724, 0.8261746709749094, 0.527533647981515, 1, 0.6096971804104596];[8];1;203;[8 5 6 1 9 0 7 4 2 3];[0.5941191158023748, 0.6211111062865441, 0.38994417731722714, 0.2723951985891986, 0.47449879567700504, 0.926579786726891, 0.8261746709749094, 0.527533647981515, 1, 0.6096971804104596]
20015;10;10;[7, 0, 8];3;185;[7 0 3 1 6 8 5 9 2 4];[0.8806178462139418, 0.46127219530119384, 0.23134210075064715, 0.7300015504865006, 0.10433084446402836, 0.3758549756107284, 0.46127219530119384, 1, 0.46127219530119384, 0.3513776684779509];[7, 0, 8];3;137;[7 0 4 3 8 5 9 2 6 1];[0.8806178462139418, 0, 0.35098489168348307, 0.7300015504865006, 0.8030098970411498, 0.3758549756107284, 0.2329118391223933, 1, 0.7067392226328416, 0.3513776684779509];[7, 0, 8];3;187;[7 0 4 9 8 3 5 1 6 2];[0.8806178462139418, 0.35325431172415456, 0.35098489168348307, 0.7300015504865006, 0.8030098970411498, 0.3758549756107284, 0.35325431172415456, 1, 0.7392604448380498, 0.7842125840668687];[7, 0, 8];3;237;[7 0 4 9 8 3 6 1 5 2];[0.8806178462139418, 0.6150601422713787, 0.35098489168348307, 0.7300015504865006, 0.8030098970411498, 0.511172555006535, 0.6150601422713787, 1, 0.7392604448380498, 0.7842125840668687]
20016;10;10;[8, 5, 7];3;120;[8 5 9 2 7 1 3 0 6 4];[0, 0.22833811805661716, 0.23694786784401947, 0.19512234316431465, 0, 0.4144347089359378, 0, 0.23694786784401947, 1, 0.3274489434948933];[8, 1, 7];3;235;[8 1 5 4 7 9 2 3 6 0];[0, 0.5818180628621511, 0.2958554713359287, 0.19512234316431465, 0.393133982112813, 0.4144347089359378, 0, 0.393133982112813, 1, 0.3927200247057596];[8, 1, 7];3;220;[8 1 5 7 9 2 3 6 4 0];[0.15509039645665854, 0.6066511600688418, 0.2958554713359287, 0.2935809449062014, 0.15509039645665854, 0.46099746136944014, 0.29024920234139934, 0.41613866531189514, 1, 0.3274489434948933];[8, 7, 5];3;211;[8 7 5 1 4 3 0 6 9 2];[0.5001266731967025, 0.6066511600688418, 0.2958554713359287, 0.5163062902540548, 0.5550881984311724, 0.6918738522432326, 0.3456819275227251, 0.8283317363764078, 1, 0.3274489434948933]
20017;10;10;[6, 7];2;56;[6 7 0 1 2 3 5 8 4 9];[0.6354465390892734, 0.6202715008990495, 0.6037082981041025, 0.3038340052935051, 0.2328174213407828, 0.2523761127499558, 1, 0.797330728678749, 0.2404421000957197, 0.23113998155381804];[6, 7];2;106;[6 7 0 1 2 9 8 3 5 4];[0.6354465390892734, 0.6202715008990495, 0.6037082981041025, 0.3038340052935051, 0.2328174213407828, 0.2523761127499558, 1, 0.8490731695256278, 0.3513136039970826, 0.4040153247216146];[6, 7];2;220;[6 0 7 1 2 5 9 8 3 4];[0.9713951495879464, 0.6202715008990495, 0.6037082981041025, 0.3038340052935051, 0.2328174213407828, 0.5704065692939873, 1, 0.8490731695256278, 0.3513136039970826, 0.4040153247216146];[6, 7];2;270;[6 0 7 1 2 5 9 8 3 4];[0.9713951495879464, 0.8358762827955974, 0.6037082981041025, 0.3038340052935051, 0.28093346413847226, 0.5704065692939873, 1, 0.8490731695256278, 0.3513136039970826, 0.4040153247216146]
20018;10;10;[8, 6, 3];3;1084;[8 6 9 7 2 4 5 3 1 0];[0, 0.20802813338900608, 0.5913893849156514, 0.2105289587156171, 0.3749534491700202, 0.29966309290978616, 0.9517074498378031, 0.6267388846019638, 1, 0.7452699816188291];[8, 6, 2, 1];4;170;[8 6 2 9 7 1 5 4 0 3];[0.3611116374096173, 0.5364350557440677, 0.7757844578268664, 0.2105289587156171, 0.4241136536493546, 0.4241136536493546, 0.9544530188981392, 0.6267388846019638, 1, 0.7452699816188291];[8, 6, 2, 1];4;220;[8 6 2 9 7 1 5 4 0 3];[0.3611116374096173, 0.5364350557440677, 0.7757844578268664, 0.30017302614632485, 0.4241136536493546, 0.4241136536493546, 0.9544530188981392, 0.6267388846019638, 1, 0.7452699816188291];[8, 6, 2, 1];4;270;[8 6 2 9 7 1 3 5 4 0];[0.3611116374096173, 0.5364350557440677, 0.7757844578268664, 0.5025638152963903, 0.4241136536493546, 0.4241136536493546, 0.9544530188981392, 0.6267388846019638, 1, 0.7452699816188291]
20019;10;10;[8, 6];2;87;[8 0 2 7 6 4 3 1 5 9];[0.7297597649227253, 0, 0.5612078402920776, 0, 0.10992938262265624, 0, 0.3569853656636616, 0.5358108795778862, 1, 0];[8, 6];2;170;[8 0 7 2 4 6 3 1 5 9];[0.7297597649227253, 0, 0.5612078402920776, 0, 0.38152062475609655, 0, 0.3569853656636616, 0.5912375595174526, 1, 0];[8, 6];2;220;[8 0 7 2 4 6 3 1 5 9];[0.7297597649227253, 0, 0.5612078402920776, 0, 0.38152062475609655, 0, 0.3569853656636616, 0.5912375595174526, 1, 0];[8, 6];2;237;[8 0 7 2 6 4 3 1 5 9];[0.7297597649227253, 0, 0.5612078402920776, 0.24783787034750188, 0.38152062475609655, 0, 0.4894964500341415, 0.5912375595174526, 1, 0]
20020;11;11;[10, 7];2;571;[10  1  4  5  0  3  6  2  7  8  9];[0.6803583497099261, 0.9248321021052046, 0.4141598563484986, 0.6020279037159451, 0.8540405039560516, 0.8316966819125939, 0.5963102439992538, 0.38723576565360257, 0, 0, 1];[10, 7];2;2159;[10  1  0  4  5  9  3  6  2  7  8];[0.9109220921170231, 0.9248321021052046, 0.5653168174554998, 0.6020279037159451, 0.8540405039560516, 0.8316966819125939, 0.5963102439992538, 0.38723576565360257, 0.31824692158723655, 0.6311245955010252, 1];[10, 7];2;2209;[10  1  0  4  5  3  9  6  2  7  8];[0.9109220921170231, 0.9248321021052046, 0.5653168174554998, 0.7086157977378412, 0.8540405039560516, 0.8316966819125939, 0.5963102439992538, 0.49756224189150905, 0.31824692158723655, 0.6311245955010252, 1];[10, 7];2;2259;[10  1  0  4  5  9  3  6  2  7  8];[0.9109220921170231, 0.9248321021052046, 0.5653168174554998, 0.7220361989692713, 0.8540405039560516, 0.8316966819125939, 0.5963102439992538, 0.49756224189150905, 0.46299284874820246, 0.7945855342591037, 1]
20021;11;11;[5, 6, 0];3;61;[ 5  6  0  9  8  4  3  2  7  1 10];[0.7126764909476737, 0, 0, 0, 0.17873654166647973, 1, 0.7544155476849808, 0, 0.17873654166647973, 0.6716233199182551, 0];[5, 6, 0];3;111;[ 5  6  0  9  8  7  4  1  3  2 10];[0.7126764909476737, 0.08412055644401929, 0, 0.08412055644401929, 0.17873654166647973, 1, 0.7544155476849808, 0.47267230614695466, 0.47267230614695466, 0.6716233199182551, 0];[5, 6, 0];3;161;[ 5  6  0  9  8  7  1  4  3  2 10];[0.7126764909476737, 0.31836915890260165, 0, 0.08412055644401929, 0.17873654166647973, 1, 0.7544155476849808, 0.47267230614695466, 0.47267230614695466, 0.6993445541420046, 0];[5, 6, 0];3;211;[ 5  6  0  9  8  7  1  4 10  3  2];[0.7126764909476737, 0.31836915890260165, 0, 0.08412055644401929, 0.23546489717130997, 1, 0.7544155476849808, 0.47267230614695466, 0.47267230614695466, 0.6993445541420046, 0.11543708039929179]
20022;11;11;[10, 0];2;314;[10  8  7  0  2  3  9  6  5  1  4];[0.6091034791316166, 0.21263505150991788, 0.43016248413935276, 0.3640290896219534, 0, 0.2968362496911874, 0.2968362496911874, 0.650429124451349, 0.7145799458806615, 0.3029289282907951, 1];[10, 0];2;2159;[10  4  8  2  7  0  9  5  3  1  6];[0.6091034791316166, 0.21263505150991788, 0.6559902352108813, 0.3640290896219534, 0.9217121058392014, 0.37943802610257554, 0.1100597147053801, 0.650429124451349, 0.7145799458806615, 0.5164462055379094, 1];[10, 0];2;2209;[10  4  2  8  7  0  9  5  1  3  6];[0.6091034791316166, 0.40942419434635324, 0.778796251755655, 0.3640290896219534, 0.9217121058392014, 0.4954464314560982, 0.14898846739594065, 0.650429124451349, 0.7145799458806615, 0.5164462055379094, 1];[10, 0];2;2259;[10  4  2  8  7  0  9  5  1  3  6];[0.6091034791316166, 0.40942419434635324, 0.8986143859996456, 0.3640290896219534, 0.9217121058392014, 0.4954464314560982, 0.29863756970681515, 0.650429124451349, 0.7145799458806615, 0.5164462055379094, 1]
20023;11;11;[10, 0, 9, 8];4;2109;[10  0  6  1  5  9  3  7  4  2  8];[0.3820354895676934, 0.2667230022733033, 0.08859956975876171, 0.1372779899105114, 0.08964324110674957, 0.2667230022733033, 0.2667230022733033, 0.09272365683024462, 0.0758660223922659, 0.13930439276492834, 1];[10, 2, 5, 9];4;621;[10  2  8  5  0  1  7  9  3  6  4];[0.3820354895676934, 0.2514322246638451, 0.8305723039578616, 0.1372779899105114, 0.11724330527558469, 0.41907033894760254, 0.1372779899105114, 0.17162175329890536, 0.8011049553114246, 0.17162175329890536, 1];[10, 2, 5, 9];4;285;[10  2  8  5  0  4  9  1  7  3  6];[0.3820354895676934, 0.2514322246638451, 0.8305723039578616, 0, 0.37623167954216086, 0.41907033894760254, 0, 0.22831448481709052, 0.8011049553114246, 0.2963886388451459, 1];[10, 2, 5, 9];4;1234;[10  2  8  5  0  4  3  9  1  7  6];[0.3820354895676934, 0.2514322246638451, 0.8305723039578616, 0.31569848987740795, 0.37623167954216086, 0.6482071713903862, 0, 0.22831448481709052, 0.8011049553114246, 0.2963886388451459, 1]
20024;11;11;[10, 9, 7];3;2109;[10  5  9  0  8  1  6  3  2  4  7];[0.7402594764285207, 0.5718329333474674, 0.3938378589001108, 0.3947835608245796, 0.1862229584826555, 0.9390590337519893, 0.46067081848270736, 0, 0.5854647475499153, 0.7435218544729165, 1];[10, 5, 9, 3];4;170;[10  5  1  0  9  3  8  2  7  6  4];[0.8183787212406858, 0.8653946513487168, 0.5559873879121008, 0.6087026730214181, 0.40193543927856634, 0.9390590337519893, 0.46067081848270736, 0.5016027433265332, 0.5854647475499153, 0.751273635362266, 1];[10, 9, 7];3;2209;[10  5  1  4  0  9  8  3  2  7  6];[0.8183787212406858, 0.8653946513487168, 0.5559873879121008, 0.6087026730214181, 0.8309508148695754, 0.9390590337519893, 0.46067081848270736, 0.5016027433265332, 0.6663635821711619, 0.751273635362266, 1];[10, 9, 7];3;2259;[10  5  1  4  0  3  9  8  2  7  6];[0.8183787212406858, 0.8653946513487168, 0.5919396966257039, 0.796082003720316, 0.8309508148695754, 0.9390590337519893, 0.46067081848270736, 0.5016027433265332, 0.6663635821711619, 0.751273635362266, 1]
20025;11;11;[9, 3, 5];3;1084;[ 9  4  3  6  8  1  7  0  2  5 10];[0.24999036356796359, 0.24999036356796359, 0.1953478305285331, 0.7817773423526723, 0.8387259839486151, 0, 0.5107423905037922, 0.24999036356796359, 0.38200204145444205, 1, 0];[9, 7, 6];3;1134;[ 9  7  4  3  1  6  8  5  2  0 10];[0, 0.6287028699287545, 0.21986226187268848, 0.7817773423526723, 0.8387259839486151, 0.3046423462345244, 0.5107423905037922, 0.856062672495374, 0.38200204145444205, 1, 0];[9, 7, 6];3;1184;[ 9  4  7  3  5  1  6  8  0  2 10];[0.33304173742026943, 0.6287028699287545, 0.21986226187268848, 0.7817773423526723, 0.9256354908739268, 0.6562382140605133, 0.5107423905037922, 0.856062672495374, 0.38200204145444205, 1, 0];[9, 5, 3];3;335;[ 9  4  5  7  3  0  1  6  8 10  2];[0.7635220997796502, 0.6287028699287545, 0.21986226187268848, 0.7817773423526723, 0.9256354908739268, 0.8655292157778985, 0.5107423905037922, 0.856062672495374, 0.38200204145444205, 1, 0.2566157796350753]
20026;11;11;[9, 8];2;70;[ 9  0  8 10  6  7  4  1  5  3  2];[0.8574309779373723, 0.16086377704595736, 0, 0, 0.16086377704595736, 0, 0.25411226514588103, 0.25411226514588103, 0.4738850854178489, 1, 0.45634031843588185];[9, 8];2;137;[ 9  0  1  8 10  6  7  5  3  2  4];[0.8574309779373723, 0.5777246834727087, 0, 0.19903716939922042, 0, 0.19903716939922042, 0.25411226514588103, 0.25411226514588103, 0.4738850854178489, 1, 0.45634031843588185];[9, 8];2;220;[ 9  5  0  2  1  8 10  3  6  7  4];[0.8574309779373723, 0.5777246834727087, 0.605807465452137, 0.38290999100070106, 0.21950027039887327, 0.888796031917424, 0.25411226514588103, 0.25411226514588103, 0.4738850854178489, 1, 0.45634031843588185];[9, 8];2;335;[ 9  5  0 10  2  1  8  3  6  7  4];[0.8574309779373723, 0.5777246834727087, 0.605807465452137, 0.38290999100070106, 0.21950027039887327, 0.888796031917424, 0.25411226514588103, 0.25411226514588103, 0.4738850854178489, 1, 0.6844363945045379]
20027;11;11;[8, 5, 7];3;2109;[ 8  5 10  4  9  6  3  0  7  1  2];[0, 0, 0, 0, 0.22721540950699906, 0.2428391069800655, 0.15938488275879015, 0, 1, 0.22721540950699906, 0.2428391069800655];[8, 0, 7];3;120;[ 8  9  0  7  3 10  5  4  6  2  1];[0.31723981913437793, 0, 0, 0.2707000795517608, 0.1619125319430832, 0.2428391069800655, 0, 0.31723981913437793, 1, 0.5608592846893167, 0.2707000795517608];[8, 0, 7];3;187;[ 8  9  0 10  7  3  5  4  6  2  1];[0.5194423843003708, 0, 0, 0.2707000795517608, 0.13262517774228993, 0.2428391069800655, 0, 0.31723981913437793, 1, 0.5608592846893167, 0.5194423843003708];[8, 0, 7];3;237;[ 8  9  0 10  7  3  5  2  6  4  1];[0.5194423843003708, 0, 0, 0.2707000795517608, 0, 0.2428391069800655, 0, 0.3894633452071025, 1, 0.5608592846893167, 0.5194423843003708]
20028;11;11;[9, 8];2;56;[ 9  8  0  5  6  4  2  3 10  7  1];[0.36667515295254705, 0, 0.20708734418638222, 0.19897108444893064, 0.24143596582288845, 0.36667515295254705, 0.308393615589064, 0.16222808765343089, 0.44027267026581207, 1, 0.17852502353255303];[9, 8];2;111;[ 9  0  8  3  7  5  6  4  2 10  1];[0.8662185608058378, 0.15337919078470755, 0.20708734418638222, 0.3541478820230886, 0.24143596582288845, 0.308393615589064, 0.308393615589064, 0.3541478820230886, 0.44027267026581207, 1, 0.17852502353255303];[9, 8];2;161;[ 9  0  8  3  7  5  6  4  2 10  1];[0.8662185608058378, 0.15337919078470755, 0.20708734418638222, 0.3541478820230886, 0.2713813672690875, 0.308393615589064, 0.308393615589064, 0.3541478820230886, 0.5560324261762712, 1, 0.17852502353255303];[9, 8];2;220;[ 9  0  6  8  7  3  4  1  5 10  2];[0.8662185608058378, 0.26127641854558703, 0, 0.3541478820230886, 0.34835993273124627, 0.22921243467977218, 0.6257569209670657, 0.3541478820230886, 0.5560324261762712, 1, 0.17852502353255303]
20029;11;11;[9, 2, 10];3;120;[ 9  2  6  7  0 10  5  3  4  1  8];[0.3746247837135331, 0, 0.6980266868830953, 0.11259925952262521, 0, 0.31994402533408683, 0.3972750534128729, 0.3746247837135331, 0, 1, 0.346940136036413];[9, 3, 10];3;1134;[ 9  3  2  0  6 10  5  8  7  1  4];[0.5395565316849852, 0, 0.6980266868830953, 0.7491342278005353, 0, 0.31994402533408683, 0.3972750534128729, 0.18275662074293794, 0.19772957234125615, 1, 0.346940136036413];[9, 4, 10];3;2209;[ 9  7  4  3  2 10  0  5  6  8  1];[0.5395565316849852, 0, 0.6980266868830953, 0.7491342278005353, 0.7633177170323736, 0.4127572645504375, 0.3972750534128729, 0.8076882912413403, 0.19772957234125615, 1, 0.6162543743458372];[9, 4, 10];3;464;[ 9  7  4  3  8  2 10  0  5  6  1];[0.5395565316849852, 0, 0.6980266868830953, 0.7491342278005353, 0.7633177170323736, 0.4127572645504375, 0.3972750534128729, 0.8076882912413403, 0.7141440581687308, 1, 0.6162543743458372]
20030;11;11;[9, 7];2;87;[ 9  0  7  6 10  2  8  4  1  3  5];[0.8698429053830352, 0.16191504796235018, 0.3261392479844792, 0.16191504796235018, 0.29634097854763974, 0, 0.4492314642720152, 0.451235387589488, 0.31231088570850074, 1, 0.342933394625304];[9, 7];2;235;[ 9  0  8  7  6  1 10  2  4  3  5];[0.8698429053830352, 0.3938060534279156, 0.3261392479844792, 0, 0.29634097854763974, 0, 0.4492314642720152, 0.451235387589488, 0.6755337675198698, 1, 0.3785353729992399];[9, 7];2;220;[ 9  0  3  8 10  7  6  1  2  4  5];[0.8698429053830352, 0.3938060534279156, 0.3261392479844792, 0.8405128267893192, 0.29634097854763974, 0, 0.4492314642720152, 0.451235387589488, 0.6755337675198698, 1, 0.5939751909370675];[9, 7];2;270;[ 9  0  3  8 10  7  6  1  2  4  5];[0.8698429053830352, 0.3938060534279156, 0.3261392479844792, 0.8405128267893192, 0.29634097854763974, 0, 0.4492314642720152, 0.48112555277317925, 0.6755337675198698, 1, 0.5939751909370675]
20031;11;11;[10];1;53;[10  9  3  7  1  8  6  2  5  0  4];[0.11804829621022006, 0.27088473960861376, 0.1889102737590376, 0.28113817390320633, 0.11804829621022006, 0.11843819919252864, 0.1889102737590376, 0.2791404175144359, 0.1889102737590376, 0.8585289056163493, 1];[10];1;103;[10  9  1  6  4  5  3  7  0  8  2];[0.2578740469348578, 0.8269550588071898, 0, 0.28113817390320633, 0.6326314462347824, 0.3154403492013266, 0.8212047311128147, 0.2791404175144359, 0.18222053898469337, 0.8585289056163493, 1];[10];1;153;[10  9  1  6  5  4  2  0  3  7  8];[0.4508436216595439, 0.8269550588071898, 0.4682032106712133, 0.28113817390320633, 0.6775101506052876, 0.7006044158601248, 0.8212047311128147, 0.2791404175144359, 0.2310459416492613, 0.8585289056163493, 1];[10];1;203;[10  4  9  1  6  5  8  2  0  3  7];[0.4508436216595439, 0.8269550588071898, 0.484542756942206, 0.28113817390320633, 0.8613468365296683, 0.7006044158601248, 0.8212047311128147, 0.2791404175144359, 0.5970241882072257, 0.8585289056163493, 1]
20032;11;11;[9, 2, 8];3;87;[ 9  1  2  4  8  3  7  5  6  0 10];[0, 0.5770227435423274, 0.576734723567255, 0.4580401301014519, 0.5679834343944559, 0.1702252797295812, 0, 0.3041922904019222, 0.5679834343944559, 1, 0];[9, 2, 8];3;137;[ 9  1  2  4  8  0  3  7  6 10  5];[0.5014432152590125, 0.5770227435423274, 0.576734723567255, 0.4580401301014519, 0.5679834343944559, 0.1702252797295812, 0.20303441942631714, 0.3041922904019222, 0.5679834343944559, 1, 0.1786187764188558];[9, 2, 8];3;220;[ 9  2  1 10  4  8  0  3  6  7  5];[0.5014432152590125, 0.6376210468628961, 0.8509259812749915, 0.4580401301014519, 0.5679834343944559, 0.1702252797295812, 0.4003291446985549, 0.3434441963288711, 0.5679834343944559, 1, 0.5694026624925386];[9, 2, 8];3;270;[ 9  2  1 10  4  8  0  3  6  7  5];[0.5014432152590125, 0.754786762284941, 0.8509259812749915, 0.4580401301014519, 0.5679834343944559, 0.32438348311201776, 0.45492939406122124, 0.3434441963288711, 0.5679834343944559, 1, 0.5772114767534677]
20033;11;11;[7, 0, 6];3;61;[ 7  0  6  9  8  4  2  1 10  3  5];[0.807491898838697, 0.1728922450389164, 0.23517844803631663, 0, 0.24727748120172396, 0, 0.6021607742190052, 1, 0.24727748120172396, 0.29453380200093804, 0.1728922450389164];[7, 0, 6];3;111;[ 7  0  6  4  2  9  3  8  5  1 10];[0.807491898838697, 0, 0.4656449007885023, 0.2495139370574481, 0.544044587007687, 0, 0.6021607742190052, 1, 0.22942913934680045, 0.29453380200093804, 0];[7, 0, 6];3;161;[ 7  0  6  2  4  9  3  8  5  1 10];[0.807491898838697, 0, 0.5713611555090807, 0.2495139370574481, 0.544044587007687, 0, 0.6465051527411438, 1, 0.22942913934680045, 0.29453380200093804, 0];[7, 4, 6];3;721;[ 7  4  0  6  2  8  1  9  3  5 10];[0.807491898838697, 0.4069984866486709, 0.5713611555090807, 0.2495139370574481, 0.9617781705528237, 0, 0.6465051527411438, 1, 0.509052764860846, 0.29453380200093804, 0]
20034;11;11;[10, 9, 8];3;70;[10  9  7  8  2  4  0  6  5  3  1];[0.13228479027835302, 0, 0.18482732502428295, 0, 0.1328123530462879, 0, 0.09043009862706268, 0.37864785839598797, 0.37864785839598797, 0.6451799838074795, 1];[10, 9, 8];3;111;[10  9  8  2  4  0  1  3  7  6  5];[0, 0, 0.1836832973266352, 0, 0, 0, 0, 0, 0.39748104419706826, 0.6451799838074795, 1];[10, 8, 9];3;161;[10  8  9  3  4  2  0  1  7  6  5];[0, 0, 0.1836832973266352, 0.19908318379981366, 0.19908318379981366, 0, 0, 0, 0.8464461495354462, 0.6451799838074795, 1];[10, 8, 9];3;211;[10  8  9  3  5  4  2  7  1  0  6];[0, 0.14018028128565846, 0.1836832973266352, 0.22975797959428929, 0.19908318379981366, 0.22975797959428929, 0, 0.14018028128565846, 0.8464461495354462, 0.6451799838074795, 1]
20035;11;11;[10, 2, 4, 9, 3];5;2109;[10  2  7  4  6  1  8  5  9  0  3];[0.15623499611705613, 0.3679751006152495, 0.7011660490238446, 0.14010049732463553, 0.5090558339676964, 0.2685520535124627, 0.5029673282766987, 0.5976501391408849, 0.3679751006152495, 0.22758872344737602, 1];[10, 3, 2, 4, 9];5;2159;[10  3  2  7  4  6  8  0  5  1  9];[0.41063794152447597, 0.22758872344737602, 0.7011660490238446, 0.8033830094332505, 0.5090558339676964, 0.3055951937436421, 0.5029673282766987, 0.5976501391408849, 0.4935269937418269, 0.22758872344737602, 1];[10, 3, 2, 9, 4];5;2209;[10  3  2  9  7  0  8  4  6  5  1];[0.5624792261506146, 0, 0.7011660490238446, 0.8033830094332505, 0.5090558339676964, 0.3055951937436421, 0.5029673282766987, 0.5976501391408849, 0.5308379943445409, 0.6321757685021827, 1];[10, 3, 2, 9, 4];5;237;[10  3  2  9  4  7  0  8  6  1  5];[0.5624792261506146, 0.35156185955404934, 0.7011660490238446, 0.8033830094332505, 0.5999269654878598, 0.3055951937436421, 0.5029673282766987, 0.5976501391408849, 0.5308379943445409, 0.6321757685021827, 1]
20036;11;11;[9, 10];2;56;[ 9 10  0  5  7  3  6  2  8  1  4];[0.42529622496471176, 0, 0.18284092463911245, 0.29499935733233873, 0, 0.3618321044111939, 0.2831315757205733, 0.3589305312244784, 0.18284092463911245, 1, 0.5949000080033962];[9, 10];2;111;[ 9  8 10  7  0  4  2  6  5  3  1];[0.5144625563832436, 0, 0.4585601860967975, 0.29499935733233873, 0.4651624974254498, 0.3618321044111939, 0.4427625859169499, 0.5374445713674539, 0.777766340296157, 1, 0.5949000080033962];[9, 10];2;1184;[ 9  8  0  7 10  4  2  6  5  1  3];[0.7131410785748334, 0.3632514870354568, 0.4585601860967975, 0.33674474006300326, 0.4651624974254498, 0.38959030905138425, 0.4427625859169499, 0.6785860194677954, 0.777766340296157, 1, 0.5949000080033962];[9, 10];2;1234;[ 9  1  8  0  7 10  4  2  6  5  3];[0.7227876208803448, 0.8094912649045545, 0.4585601860967975, 0.33674474006300326, 0.4651624974254498, 0.38959030905138425, 0.44591852771844726, 0.6785860194677954, 0.777766340296157, 1, 0.5949000080033962]
20037;11;11;[9, 2, 10];3;61;[ 9  2 10  6  5  1  0  7  8  3  4];[0.21699913480657806, 0.23710555066421007, 0.7146344768306652, 0, 0, 0.23710555066421007, 0.38811566899984584, 0.21577338396876858, 0.21577338396876858, 1, 0.38811566899984584];[9, 2, 10];3;120;[ 9  2  6 10  5  1  7  8  3  0  4];[0, 0.23710555066421007, 0.7146344768306652, 0.19852999132041624, 0, 0.23710555066421007, 0.5058830038767288, 0.21577338396876858, 0.21577338396876858, 1, 0.4929509545559789];[9, 2, 10];3;414;[ 9  3  1  2  6  0 10  7  8  5  4];[0.5518617814171455, 0.7244196884635524, 0.7146344768306652, 0.9339661463579473, 0, 0.12399226726768646, 0.7138114205690004, 0.268100131380719, 0.12399226726768646, 1, 0.4929509545559789];[9, 2, 10];3;464;[ 9  3  5  1  2  6  0 10  4  7  8];[0.5518617814171455, 0.7244196884635524, 0.7146344768306652, 0.9339661463579473, 0.287414997873777, 0.8683064554891379, 0.7138114205690004, 0.268100131380719, 0.15025566205873425, 1, 0.4929509545559789]
20038;11;11;[9, 2, 10, 8, 1];5;2109;[ 9  6  2 10  4  8  7  0  3  1  5];[0.21929481173639345, 0, 0.5636100962169716, 0.19269377712960975, 0.44943416834445316, 0, 0.6936435388774085, 0.3254182692369894, 0.44624217407868294, 1, 0.536548671023524];[9, 1, 2, 10, 8];5;2159;[ 9  6  7  1  2 10  8  4  3  0  5];[0.21929481173639345, 0.7093103245699515, 0.5636100962169716, 0.24698729118787766, 0.3035675280706588, 0.135707928139338, 0.957230050706998, 0.8006074339596179, 0.5336858915959207, 1, 0.5383459544333398];[9, 1, 2, 10, 8];5;2209;[ 9  6  7  1  2 10  8  4  0  3  5];[0.2870380640803326, 0.7543323467520997, 0.5636100962169716, 0.24698729118787766, 0.3035675280706588, 0.1554493649674921, 0.957230050706998, 0.8066926434170645, 0.5336858915959207, 1, 0.5383459544333398];[9, 1, 2, 10, 8];5;2259;[ 9  6  7  1  2 10  8  0  4  5  3];[0.4489408885480788, 0.7543323467520997, 0.5636100962169716, 0.27951846831226207, 0.33624051603763133, 0.3205054260971953, 0.957230050706998, 0.8066926434170645, 0.5336858915959207, 1, 0.5383459544333398]
20039;11;11;[9, 7, 8, 3];4;185;[ 9  7  8  6  1  3  4  5 10  0  2];[0.3212985269553969, 0.47317594331510565, 0.15761306280240364, 0.4353710645131075, 0.39100510054811144, 0.3630623401886756, 0.4866621767683551, 0.8801745180999212, 0.7627506837221492, 1, 0.33905672728841674];[9, 7, 8, 3];4;235;[ 9  7  8  6  1  3  4  5 10  0  2];[0.3212985269553969, 0.47317594331510565, 0.15761306280240364, 0.4353710645131075, 0.39390196563009594, 0.3630623401886756, 0.6774578613780488, 0.8801745180999212, 0.7627506837221492, 1, 0.33905672728841674];[9, 8, 2];3;2209;[ 9  8  7  6  3  2  1  4  5 10  0];[0.3212985269553969, 0.47317594331510565, 0.5164911742872679, 0.5691620297989348, 0.39390196563009594, 0.3630623401886756, 0.6774578613780488, 0.8801745180999212, 0.8944156602602134, 1, 0.33905672728841674];[9, 3, 8, 7];4;220;[ 9  3  8  7  6  0  2  1  4  5 10];[0.5868820134981025, 0.47317594331510565, 0.5164911742872679, 0.9381645948402386, 0.39390196563009594, 0.3630623401886756, 0.6774578613780488, 0.8801745180999212, 0.8944156602602134, 1, 0.33905672728841674]
20040;12;12;[10, 5, 9];3;4158;[10  4  6  7  1  5  0 11  8  2  3  9];[0.4111349015565477, 0.5841134928544536, 0.23504574141004522, 0, 0.6644710190893248, 0.4598855283623205, 0.6436975479315569, 0.6069699570963711, 0.23504574141004522, 0, 1, 0.268634920494138];[10, 0, 9];3;621;[10  1  4  6  7  0  2  5  9 11  8  3];[0.5080759257433048, 0.7581451657071989, 0.5080759257433048, 0.21550350059083545, 0.6644710190893248, 0.4598855283623205, 0.6436975479315569, 0.6069699570963711, 0.23504574141004522, 0.26958847074923514, 1, 0.268634920494138];[10, 5, 9];3;4258;[10  5  1  7  4  6  2  0  8  9 11  3];[0.5080759257433048, 0.7581451657071989, 0.5080759257433048, 0.24473710727831585, 0.6644710190893248, 0.8267863545239394, 0.6436975479315569, 0.673800654463048, 0.46452127547757943, 0.26958847074923514, 1, 0.268634920494138];[10, 5, 9];3;4308;[10  8  5  1  7  4  6  0  2  9 11  3];[0.6372604177274138, 0.7581451657071989, 0.30803703612125527, 0.24473710727831585, 0.6644710190893248, 0.8267863545239394, 0.6436975479315569, 0.673800654463048, 0.8298840575993083, 0.26958847074923514, 1, 0.268634920494138]
20041;12;12;[11, 10];2;571;[11  7  8  2 10  4  3  0  9  5  6  1];[0.36375805978337866, 0.11657646297865379, 0.5191772048849086, 0.36908394166065905, 0.36908394166065905, 0.17151845027063153, 0.15745751100695105, 0.7432364878195967, 0.6192065106072475, 0.3525546126548107, 0.4054073950932063, 1];[11, 10];2;235;[11  7  1  8  2 10  0  3  4  9  5  6];[0.432262571423052, 0.6579737313677776, 0.5191772048849086, 0.36908394166065905, 0.36908394166065905, 0.24072790923892148, 0.15745751100695105, 0.7822134483697041, 0.6192065106072475, 0.3525546126548107, 0.48765067051815186, 1];[11, 10];2;285;[11  1  7  8  2 10  0  3  4  9  5  6];[0.432262571423052, 0.8775762474924272, 0.5191772048849086, 0.36908394166065905, 0.36908394166065905, 0.24072790923892148, 0.15745751100695105, 0.7822134483697041, 0.6192065106072475, 0.3525546126548107, 0.48765067051815186, 1];[11, 10];2;211;[11  1 10  7  3  8  2  0  9  5  6  4];[0.432262571423052, 0.8775762474924272, 0.5191772048849086, 0.686240124866825, 0, 0.24072790923892148, 0.15745751100695105, 0.7822134483697041, 0.6192065106072475, 0.3525546126548107, 0.8425328202688482, 1]
20042;12;12;[9, 4, 3, 8];4;2109;[ 9  4  2  3 10  6  1  8  7  5  0 11];[0, 0.2570596870416738, 0.6380660501058227, 0.44694599435495846, 0.8840914499394212, 0.20316601821653504, 0.28785016596635443, 0.22048869111918426, 0.2570596870416738, 1, 0.28785016596635443, 0];[9, 4, 3, 8];4;2159;[ 9  4  2  7  3  0 10  6  8  1  5 11];[0.3948314651589583, 0.2570596870416738, 0.6380660501058227, 0.44694599435495846, 0.8840914499394212, 0.20316601821653504, 0.28785016596635443, 0.6090386406402128, 0.2570596870416738, 1, 0.3948314651589583, 0.18052421044254413];[9, 4, 3, 8];4;2209;[ 9  4  5  2  7  3 10  0  6  1  8 11];[0.3948314651589583, 0.2570596870416738, 0.6380660501058227, 0.44694599435495846, 0.8840914499394212, 0.7547505170060653, 0.28785016596635443, 0.6090386406402128, 0.2570596870416738, 1, 0.3948314651589583, 0.18052421044254413];[9, 4, 3, 8];4;2259;[ 9  4  5  6  7  2  3  0 10  8  1 11];[0.3948314651589583, 0.2531431582933952, 0.6380660501058227, 0.44694599435495846, 0.8840914499394212, 0.7547505170060653, 0.6530565250896472, 0.6511701868073466, 0.3923810312595201, 1, 0.3948314651589583, 0]
20043;12;12;[10, 8, 9];3;87;[10  2  8  6  9  3  1  0  7  5  4 11];[0, 0, 0.7612286146547753, 0, 0, 0, 0.3850287230102679, 0, 0.3850287230102679, 0.2746235353008114, 1, 0];[10, 8, 9];3;137;[10  2  8  6  9  4  1  0  7  5  3 11];[0.07356427439597664, 0.07356427439597664, 0.7612286146547753, 0, 0.24026621422269556, 0, 0.3850287230102679, 0, 0.3850287230102679, 0.2746235353008114, 1, 0];[10, 8, 9];3;187;[10  2  8  6  9  4  1  0  7  5  3 11];[0.07356427439597664, 0.07356427439597664, 0.7612286146547753, 0, 0.2557326031244574, 0, 0.3850287230102679, 0, 0.3850287230102679, 0.2746235353008114, 1, 0];[10, 8, 9];3;220;[10  2  8  9  4  6  1  3  7  5  0 11];[0, 0.1619399264875027, 0.7612286146547753, 0, 0.2557326031244574, 0, 0.2427318611962602, 0, 0.45249208809157637, 0.2746235353008114, 1, 0]
20044;12;12;[10, 1, 9];3;87;[10  1  8  9  5  7 11  3  2  4  6  0];[0, 0.4993173709555372, 0.1173511271803711, 0.12640130948653167, 0.11034544332016964, 0.23107645198781296, 0.11034544332016964, 0.18366527786735729, 0.3918209791823627, 0.2560894303638221, 1, 0.12640130948653167];[10, 1, 9];3;137;[10  1  8  9  5  7  4  3 11  2  6  0];[0, 0.4993173709555372, 0.1173511271803711, 0.16471850611701147, 0.16471850611701147, 0.23107645198781296, 0, 0.18366527786735729, 0.3918209791823627, 0.2560894303638221, 1, 0.1626581218024942];[10, 2, 9];3;671;[10  2  5  1  3  7  8  6  9 11  4  0];[0, 0.4993173709555372, 0.8710966692812286, 0.4726709838786648, 0, 0.5588207956694974, 0.29132691723109533, 0.4585714072619683, 0.3918209791823627, 0.2560894303638221, 1, 0.1626581218024942];[10, 2, 9];3;721;[10  2  8  5  1  3  7  6  9 11  4  0];[0, 0.4993173709555372, 0.8710966692812286, 0.4726709838786648, 0, 0.5588207956694974, 0.29132691723109533, 0.4585714072619683, 0.8577511960290976, 0.2560894303638221, 1, 0.1626581218024942]
20045;12;12;[11, 8, 9];3;4158;[11  1  6  8  3  7  5 10  2  9  4  0];[0, 0.861435916665567, 0.23489197609117463, 0.4536764915531657, 0, 0.2942492869719452, 0.5779191900349476, 0.3034354886751589, 0.557639108737868, 0.21185730131817165, 0.28416139760185083, 1];[11, 0, 9];3;621;[11  1  7  0  9  6  8  3  4  2  5 10];[0.7406800367250986, 0.861435916665567, 0.30243185985627113, 0.4536764915531657, 0.3387423267699526, 0.2942492869719452, 0.5779191900349476, 0.7674931183230441, 0.557639108737868, 0.6314894199719646, 0.28416139760185083, 1];[11, 0, 9];3;4258;[11  1  7  0  9  6  8  3  5  4  2 10];[0.7406800367250986, 0.861435916665567, 0.30243185985627113, 0.4536764915531657, 0.3387423267699526, 0.3920687501090318, 0.5779191900349476, 0.7674931183230441, 0.557639108737868, 0.6314894199719646, 0.28416139760185083, 1];[11, 0, 9];3;2259;[11  2  1  7  0  6  3  9 10  8  5  4];[0.7406800367250986, 0.861435916665567, 0.920418748587613, 0.6464787929685207, 0.3387423267699526, 0.3920687501090318, 0.6948028712874398, 0.7674931183230441, 0.557639108737868, 0.6314894199719646, 0.59270646841584, 1]
20046;12;12;[11, 10];2;56;[11 10  5  7  3  4  6  0  1  2  9  8];[0.24109130723368205, 0.17909628912002717, 0, 0.3917570642441669, 0.3917570642441669, 0.46534195380611204, 0.2576133829059735, 0.4543573752034694, 0, 0, 0.6710547412510028, 1];[11, 10];2;120;[11  3 10  7  5  6  0  1  4  2  9  8];[0.24109130723368205, 0.17909628912002717, 0, 0.8467087318373229, 0.17909628912002717, 0.46534195380611204, 0.2576133829059735, 0.5297423197870065, 0, 0, 0.6710547412510028, 1];[11, 10];2;170;[11  3 10  1  9  7  5  4  6  0  2  8];[0.24109130723368205, 0.5312785239519515, 0, 0.8467087318373229, 0.3228340293128325, 0.46534195380611204, 0.2576133829059735, 0.5297423197870065, 0, 0.5312785239519515, 0.6710547412510028, 1];[11, 10];2;220;[11  3 10  9  7  5  8  2  4  6  0  1];[0.24109130723368205, 0, 0.32788572762326873, 0.8467087318373229, 0.3228340293128325, 0.46534195380611204, 0.2576133829059735, 0.5297423197870065, 0.32788572762326873, 0.5752027521093744, 0.6710547412510028, 1]
20047;12;12;[11, 10, 4, 9, 0];5;4158;[11 10  4  9  6  3  5  2  7  0  1  8];[0, 0, 0, 0.20355384329129042, 0.31527544991855116, 0.19366440108221802, 0.20355384329129042, 0, 0, 0.2869872512875277, 0.4233033502974383, 1];[11, 0, 10, 8, 4];5;235;[11  0 10  6  8  4  3  9  7  5  1  2];[0.4802173125584092, 0, 0, 0.3006863532799139, 0.31527544991855116, 0.19366440108221802, 0.4006243544595852, 0.2429841755357351, 0.39557129940586855, 0.2869872512875277, 0.4233033502974383, 1];[11, 0, 9, 10, 8];5;4258;[11  0  9  7 10  6  8  4  3  5  1  2];[0.5376847461189551, 0, 0, 0.3006863532799139, 0.31527544991855116, 0.2698477831563028, 0.4006243544595852, 0.42600652694670804, 0.39557129940586855, 0.4670544106469844, 0.4233033502974383, 1];[11, 3, 10, 0, 4];5;4308;[11  3 10  0  9  7  6  8  4  5  1  2];[0.5376847461189551, 0.1826008698875487, 0.1826008698875487, 0.9685539706735933, 0.31527544991855116, 0.2698477831563028, 0.4006243544595852, 0.4291338823751899, 0.39557129940586855, 0.4670544106469844, 0.6986047828332957, 1]
20048;12;12;[11, 10];2;120;[11  5  3  0  9 10  6  2  4  1  7  8];[0.6340555658854894, 0, 0.20928599446683746, 0.6882881569031606, 0.16784926316727877, 0.8381531703451872, 0.20928599446683746, 0, 0, 0.2823057428736366, 0.20928599446683746, 1];[11, 10];2;364;[11  2  5  3  0  9 10  1  7  6  4  8];[0.6340555658854894, 0.3938477208016265, 0.8787578551075678, 0.6882881569031606, 0, 0.8381531703451872, 0, 0, 0, 0.574857128012475, 0.4303990145930631, 1];[11, 10];2;671;[11  2 10  7  8  5  3  0  9  1  6  4];[0.6340555658854894, 0.3938477208016265, 0.8787578551075678, 0.6882881569031606, 0, 0.8381531703451872, 0.24030691277506774, 0.8703036911477251, 0.8575494318151896, 0.574857128012475, 0.8785577316031458, 1];[11, 10];2;721;[11  2 10  7  8  5  3  0  9  1  6  4];[0.6340555658854894, 0.3938477208016265, 0.8787578551075678, 0.6882881569031606, 0, 0.8381531703451872, 0.24030691277506774, 0.8703036911477251, 0.8575494318151896, 0.574857128012475, 0.8785577316031458, 1]
20049;12;12;[10, 2, 9];3;70;[10  2  1  9  6  5  3  7  0  4  8 11];[0.3649192613443116, 0.7151958156425843, 0.7995788238379284, 0.4044129578245436, 0.30936625142266583, 0.49640647589016923, 0.5405258267672555, 0.38004615365661215, 0.2599630134982436, 0.6930948993464247, 1, 0.2599630134982436];[10, 2, 9];3;120;[10  2  1  9  6  3  5  7  0  4  8 11];[0.3649192613443116, 0.7151958156425843, 0.7995788238379284, 0.5163126999156594, 0.30936625142266583, 0.49640647589016923, 0.5405258267672555, 0.4115884225309617, 0.30326095711438705, 0.6930948993464247, 1, 0.16374402535818264];[10, 2, 9];3;170;[10  2  1  9  8  6  3  5  7  4  0 11];[0.3649192613443116, 0.7151958156425843, 0.7995788238379284, 0.5163126999156594, 0.36669480340529, 0.49640647589016923, 0.5405258267672555, 0.4115884225309617, 0.6472670986515513, 0.6930948993464247, 1, 0.17686704445084472];[10, 2, 9];3;1234;[10  2  3  1  9  8  6  5  7  4  0 11];[0.3649192613443116, 0.7151958156425843, 0.7995788238379284, 0.7864379351436869, 0.36669480340529, 0.49640647589016923, 0.5405258267672555, 0.4115884225309617, 0.6472670986515513, 0.6930948993464247, 1, 0.20487561180944242]
20050;12;12;[11, 7, 10];3;120;[11  0  8  9  7 10  5  6  2  4  1  3];[0.6982135908462554, 0, 0.17119524505701256, 0, 0, 0.30228107591351144, 0.22402108006617857, 0.4301077620935218, 0.6366833434947301, 0.4392943874046915, 0.3449328721902177, 1];[11, 1, 10];3;621;[11  0  8  1  9  7 10  5  4  6  2  3];[0.6982135908462554, 0.5285946807942167, 0.17119524505701256, 0, 0.2976828619731697, 0.30228107591351144, 0.22402108006617857, 0.4301077620935218, 0.6366833434947301, 0.4392943874046915, 0.3449328721902177, 1];[11, 1, 10];3;2209;[11  9  0  8  1  2  7  5 10  4  6  3];[0.6982135908462554, 0.5285946807942167, 0.5082749124501181, 0, 0.2976828619731697, 0.458364081809455, 0.22716153166244893, 0.5082749124501181, 0.6366833434947301, 0.7487627125605386, 0.3449328721902177, 1];[11, 9, 0, 8, 10];5;237;[11  9  0  8 10  4  1  2  7  5  6  3];[0.6982135908462554, 0.5285946807942167, 0.5082749124501181, 0, 0.6203654349022623, 0.458364081809455, 0.22716153166244893, 0.5082749124501181, 0.6366833434947301, 0.7487627125605386, 0.6203654349022623, 1]
20051;12;12;[7, 3, 10, 9];4;2109;[ 7  6  3  2  8 10  5  1  0  4  9 11];[0.45770745509540467, 0.5333387293636858, 0.6721542322691794, 0.7787496427448531, 0.35636679931810916, 0.5811602948960995, 0.9700012395121707, 1, 0.6721542322691794, 0, 0.609241073015735, 0];[7, 3, 9, 10];4;621;[ 7  6  3  2  8  9 10  0  5  1  4 11];[0.6034046544293538, 0.5333387293636858, 0.6721542322691794, 0.7787496427448531, 0.35636679931810916, 0.5811602948960995, 0.9700012395121707, 1, 0.6721542322691794, 0.617115608334535, 0.609241073015735, 0.2449816975139411];[7, 3, 9, 10];4;2209;[ 7  6  4  3  2  8  9 10  0  5  1 11];[0.6034046544293538, 0.5333387293636858, 0.6721542322691794, 0.7787496427448531, 0.865515293437966, 0.5811602948960995, 0.9700012395121707, 1, 0.6721542322691794, 0.617115608334535, 0.609241073015735, 0.2449816975139411];[7, 3, 9, 10];4;2259;[ 7  6  4  3  2  8  9 10  0  5  1 11];[0.6034046544293538, 0.5333387293636858, 0.6721542322691794, 0.7787496427448531, 0.865515293437966, 0.5811602948960995, 0.9700012395121707, 1, 0.6721542322691794, 0.617115608334535, 0.609241073015735, 0.42477089847371857]
20052;12;12;[10, 6, 3, 11];4;4158;[10  0  2  7  4  6  9  1  3 11  8  5];[0.8539001777682407, 0.432488445134355, 0.8430152419324042, 0.4005715506109958, 0.5411581563251385, 0, 0.46310868874434624, 0.8407262036454282, 0.3566042883728598, 0.4464510250422579, 1, 0.3958579286892459];[10, 3, 6, 11];4;4208;[10  1  0  2  7  3  9  4  6 11  8  5];[0.8662123851982289, 0.9379895319760586, 0.8430152419324042, 0.7972655562951468, 0.5411581563251385, 0.13076037881764677, 0.46310868874434624, 0.8407262036454282, 0.3566042883728598, 0.7260342505996314, 1, 0.3958579286892459];[10, 11, 3, 6];4;4258;[10  1  0 11  2  7  3  9  4  6  8  5];[0.8662123851982289, 0.9379895319760586, 0.8430152419324042, 0.7972655562951468, 0.5411581563251385, 0.2661478327393031, 0.46310868874434624, 0.8407262036454282, 0.3566042883728598, 0.7260342505996314, 1, 0.8507364492869772];[10, 11, 3, 6];4;4308;[10 11  1  0  2  7  3  4  9  6  8  5];[0.8678831225589458, 0.9379895319760586, 0.8430152419324042, 0.7972655562951468, 0.7821909819846447, 0.3481803589691768, 0.46310868874434624, 0.8407262036454282, 0.3566042883728598, 0.7260342505996314, 1, 0.9665485524555577]
20053;12;12;[10, 11, 3, 5];4;70;[10 11  3  5  1  0  9  2  7  4  6  8];[0.17381364933018711, 0.17381364933018711, 0.11885110225379915, 0.39575906412121997, 0.08954076365533221, 0.3080173631207402, 0, 0.11885110225379915, 0, 0.1684420467523045, 1, 0.4058915867766146];[10, 6, 4];3;621;[10  6  7  4 11  3  5  0  1  2  8  9];[0.17381364933018711, 0.17381364933018711, 0.10167225982887974, 0.39575906412121997, 0.5215592098583887, 0.3080173631207402, 0.6226275107351102, 0.5247673925610127, 0.10167225982887974, 0, 1, 0.4058915867766146];[10, 4, 6];3;161;[10  4  6  7 11  3  5  2  1  0  8  9];[0.17381364933018711, 0.17381364933018711, 0.2691606890568718, 0.4895787706065169, 0.6277128445353116, 0.3080173631207402, 0.6226275107351102, 0.5247673925610127, 0.1684952419337057, 0, 1, 0.5232894029842677];[10, 4, 6];3;211;[10  4  6  7 11  3  2  5  1  0  8  9];[0.17381364933018711, 0.17381364933018711, 0.3469559011390346, 0.4895787706065169, 0.6277128445353116, 0.3080173631207402, 0.6226275107351102, 0.5247673925610127, 0.1684952419337057, 0, 1, 0.5232894029842677]
20054;12;12;[9];1;53;[ 9  8 10 11  0  1  2  3  7  6  5  4];[0, 0, 0, 0, 0, 0, 0, 0, 0.7098685333554745, 1, 0.5039243168418712, 0.282354583466355];[9];1;103;[ 9  8 10 11  0  1  2  3  7  6  5  4];[0, 0, 0, 0, 0, 0, 0, 0, 0.7098685333554745, 1, 0.5702976997693491, 0.282354583466355];[9];1;153;[ 9  8 10 11  4  0  2  1  7  6  5  3];[0, 0, 0, 0, 0.19814274107274807, 0, 0, 0, 0.7098685333554745, 1, 0.6222251668415075, 0.282354583466355];[9];1;203;[ 9  8 10 11  7  4  0  1  6  5  2  3];[0, 0, 0, 0, 0.19814274107274807, 0, 0, 0.25574929690200054, 0.7137111034208247, 1, 0.6222251668415075, 0.282354583466355]
20055;12;12;[10, 4, 11, 3, 0];5;4158;[10  7  4  1  2 11  3  5  6  0  9  8];[0, 0.43358212710656113, 0.41812491463896617, 0.33262386743523353, 0.6352255988235211, 0.1696618738753139, 0, 0.858261218873836, 0, 0, 1, 0.39836415530572733];[10, 4, 11, 3, 0];5;4208;[10  7  4  2  6  1 11  3  5  0  9  8];[0.266966008131617, 0.43358212710656113, 0.613959453253282, 0.33262386743523353, 0.6352255988235211, 0.266966008131617, 0.5803645075376987, 0.858261218873836, 0, 0, 1, 0.39836415530572733];[10, 4, 11, 3, 0];5;4258;[10  7  4  2  6  1  8 11  3  0  5  9];[0.266966008131617, 0.4921896397224224, 0.613959453253282, 0.33262386743523353, 0.6352255988235211, 0.266966008131617, 0.5803645075376987, 0.858261218873836, 0.46336632263965727, 0, 1, 0.39836415530572733];[10, 11, 4, 3, 0];5;4308;[10  7  9 11  4  2  6  8  1  3  5  0];[0.266966008131617, 0.4921896397224224, 0.613959453253282, 0.33262386743523353, 0.6352255988235211, 0.266966008131617, 0.5803645075376987, 0.858261218873836, 0.5449520461128442, 0.7503670725239996, 1, 0.6727579892170699]
20056;12;12;[10, 11, 2];3;61;[10 11  2  9  6  5  3  0  7  4  1  8];[0, 0, 0.312202932028625, 0, 0, 0.14461195151080686, 0.2196542929275167, 0, 0, 0.312202932028625, 1, 0.3125079058029631];[10, 11, 7];3;111;[10 11  7  0  2  9  6  5  4  3  1  8];[0.3240371150233389, 0, 0.312202932028625, 0, 0, 0.14461195151080686, 0.2196542929275167, 0.4073102107848281, 0, 0.312202932028625, 1, 0.886141377338439];[10, 11, 7];3;414;[10 11  0  3  7  9  2  6  5  1  4  8];[0.4794989747818763, 0, 0.312202932028625, 0.4794989747818763, 0, 0.14461195151080686, 0.2196542929275167, 0.4073102107848281, 0, 0.3734032507120384, 1, 0.886141377338439];[10, 11, 7];3;464;[10 11  0  3  7  9  2  6  5  1  4  8];[0.4794989747818763, 0, 0.312202932028625, 0.4794989747818763, 0, 0.1499176821247606, 0.2196542929275167, 0.4073102107848281, 0, 0.3734032507120384, 1, 0.886141377338439]
20057;12;12;[10, 6, 9];3;4158;[10  4  5  0  1  6  7 11  3  2  9  8];[0.7108744907953353, 0.6029834142395079, 0.12054537973480253, 0.1853448934415974, 0.8593217382645595, 0.8548479904434966, 0.4224930240890754, 0.33989302851274217, 0.12054537973480253, 0.12054537973480253, 1, 0.29234862673899525];[10, 3, 9];3;4208;[10  4  5  3  0  6  1  2  8  7 11  9];[0.7113614763190108, 0.6029834142395079, 0.5368685373918962, 0.7181945127590311, 0.8593217382645595, 0.8548479904434966, 0.7089436301719984, 0.33989302851274217, 0.3777021684225615, 0.27040569531822767, 1, 0.29234862673899525];[10, 9, 3];3;2209;[10  9  4  5  7  3  0  6  1  2  8 11];[0.7113614763190108, 0.6029834142395079, 0.5368685373918962, 0.7181945127590311, 0.8593217382645595, 0.8548479904434966, 0.7089436301719984, 0.8359099449087581, 0.3777021684225615, 0.8813296974384709, 1, 0.29234862673899525];[10, 8, 9];3;211;[10  8  9  4  5  7  3  0  6  2  1 11];[0.7113614763190108, 0.6029834142395079, 0.7054027347816997, 0.7181945127590311, 0.8593217382645595, 0.8548479904434966, 0.7089436301719984, 0.8359099449087581, 0.9248441566070773, 0.8813296974384709, 1, 0.29234862673899525]
20058;12;12;[10];1;53;[10  2  5  9  3  8  4  0  1  6  7 11];[0.18535840677165724, 0.17754098437154403, 0.6302620566957046, 0.2414338874163106, 0.18535840677165724, 0.49213778151296733, 0, 0, 0.19315469220706077, 0.320121150088119, 1, 0];[10];1;103;[10  2  9  5  3  8  7  1 11  6  4  0];[0.18535840677165724, 0.3825308822941714, 0.6302620566957046, 0.4261728973398125, 0.18535840677165724, 0.49213778151296733, 0.20218577667694224, 0.39510575753277954, 0.4058748411247355, 0.5821321345669834, 1, 0.22318269600195398];[10];1;153;[10  2  9  4  5  3  8  7  1  0 11  6];[0.3734195012259214, 0.3825308822941714, 0.6302620566957046, 0.4261728973398125, 0.5786409745058836, 0.49213778151296733, 0.34014307501975016, 0.39510575753277954, 0.4058748411247355, 0.5821321345669834, 1, 0.3734195012259214];[10];1;203;[10  6  2  9  4  5  3  8  7  1  0 11];[0.3734195012259214, 0.3825308822941714, 0.6302620566957046, 0.4261728973398125, 0.5786409745058836, 0.49213778151296733, 0.6780981737806825, 0.39510575753277954, 0.4058748411247355, 0.5821321345669834, 1, 0.3734195012259214]
20059;12;12;[11];1;53;[11  3  7  2  9  5  0  6  8  1  4 10];[0.3837703276195772, 0, 0.81475718653333, 0.9630043602624119, 0, 0.42240166082195113, 0.3201760525150609, 0.8809506781523014, 0.3061420970768811, 0.5822822700816759, 0, 1];[11];1;103;[11  3  7  2  0  9  1  5  6  8  4 10];[0.6677843853139017, 0.5280389644626355, 0.81475718653333, 0.9630043602624119, 0.2845085659879446, 0.5280389644626355, 0.3201760525150609, 0.8809506781523014, 0.3061420970768811, 0.5822822700816759, 0, 1];[11];1;153;[11  3  7  4  2  0  1  9  5  8  6 10];[0.6677843853139017, 0.5899304763504538, 0.81475718653333, 0.9630043602624119, 0.8684772593069072, 0.4933733610673512, 0.3201760525150609, 0.8809506781523014, 0.45282423151934637, 0.5822822700816759, 0.22978518178786636, 1];[11];1;203;[11  3 10  7  4  2  8  0  1  9  5  6];[0.6677843853139017, 0.5899304763504538, 0.81475718653333, 0.9630043602624119, 0.8684772593069072, 0.4933733610673512, 0.3201760525150609, 0.8809506781523014, 0.7287025847942645, 0.5822822700816759, 0.9027671587151769, 1]
20060;13;13;[9, 10, 2];3;314;[ 9 10 11  2  4 12  6  8  3  7  1  0  5];[0, 0.11062698183789679, 0.6025338111383848, 0.28800756288831564, 0.6025338111383848, 0, 0.5361279565564954, 0.11062698183789679, 0.4778555890816811, 1, 0.7493352656858728, 0.698389790871477, 0.5695125370025869];[9, 10, 2];3;364;[ 9 10 11  2  4 12  6  8  0  1  3  5  7];[0.4520289880150044, 0.43213985915927355, 0.6025338111383848, 0.28800756288831564, 0.6025338111383848, 0, 0.5361279565564954, 0, 0.4778555890816811, 1, 0.7493352656858728, 0.698389790871477, 0.5695125370025869];[9, 10, 2];3;220;[ 9  8 10 11  2  4 12  6  0  1  3  5  7];[0.4520289880150044, 0.43213985915927355, 0.6025338111383848, 0.28800756288831564, 0.6025338111383848, 0, 0.5361279565564954, 0, 0.8545569296360149, 1, 0.7493352656858728, 0.698389790871477, 0.5695125370025869];[9, 10, 2];3;270;[ 9  8 10 11  2  4 12  6  7  0  1  5  3];[0.4520289880150044, 0.43213985915927355, 0.6025338111383848, 0.28800756288831564, 0.6025338111383848, 0.3101645097653429, 0.5361279565564954, 0.5020042581436128, 0.8545569296360149, 1, 0.8020904974053021, 0.698389790871477, 0.5695125370025869]
20061;13;13;[12, 11, 10];3;61;[12 11 10  5  3  0  4  2  8  7  1  6  9];[0.15876524108026732, 0, 0.08974405603429617, 0.23673236837133324, 0.08974405603429617, 0.23960691506444018, 0, 0, 0.08974405603429617, 0, 0.4629517905521267, 0.8152225445899776, 1];[12, 11, 1];3;111;[12 11  1  3  4  7 10  2  5  0  6  9  8];[0.15876524108026732, 0.8059495406234815, 0.3007445320392893, 0.7618956912507971, 0.5810206677498239, 0.23960691506444018, 0, 0.4861405636616434, 0, 0, 0.4629517905521267, 0.8152225445899776, 1];[12, 8, 11];3;161;[12  8 11  1  3  4  5  2  7 10  9  0  6];[0.15876524108026732, 0.8059495406234815, 0.5277529576778781, 0.7618956912507971, 0.5810206677498239, 0.5277529576778781, 0, 0.4861405636616434, 0.8872215879801787, 0.22985630209263755, 0.4629517905521267, 0.8152225445899776, 1];[12, 8, 11];3;211;[12  8 11  1  3  7  4  5  2 10  6  9  0];[0.15876524108026732, 0.8059495406234815, 0.5277529576778781, 0.7618956912507971, 0.5810206677498239, 0.5277529576778781, 0.2632182635507328, 0.6176010465067383, 0.8872215879801787, 0.22985630209263755, 0.4629517905521267, 0.8152225445899776, 1]
20062;13;13;[10, 9, 11];3;8255;[10  9  1  8  7  4  2  0 12  6  3  5 11];[0.13298808233059425, 0.3720880433318482, 0.16955063566497947, 0, 0.17078247457875076, 0, 0, 0.3068606239537075, 0.3720880433318482, 0.5063617053543784, 1, 0, 0.13298808233059425];[10, 9, 11];3;8305;[10  2  9  6  1  8 12  3  7  4  5  0 11];[0, 0.3720880433318482, 0.6907003586482153, 0.3182066263791198, 0.17078247457875076, 0, 0.49758307012605485, 0.3068606239537075, 0.3720880433318482, 0.5063617053543784, 1, 0, 0.3707268411819679];[10, 7, 11];3;4258;[10  2  7 12  4  9  6  0  8  1  3 11  5];[0.43541104003290815, 0.34441484223940283, 0.6907003586482153, 0.3182066263791198, 0.5418120962868229, 0, 0.49758307012605485, 0.6573228423199502, 0.3884903806625683, 0.5063617053543784, 1, 0.23072383809132294, 0.6224126409501615];[10, 11, 7];3;464;[10 11  2  7 12  4  9  6  0  8  1  3  5];[0.43541104003290815, 0.34441484223940283, 0.6907003586482153, 0.3182066263791198, 0.5418120962868229, 0, 0.49758307012605485, 0.6573228423199502, 0.3884903806625683, 0.5063617053543784, 1, 0.837691868375425, 0.6224126409501615]
20063;13;13;[12, 11];2;56;[12 11 10  1  8  7  4  6  9  5  3  2  0];[0, 0.22985286178759684, 0, 0.10134995372762493, 0.10604242968166265, 0.1028667011088005, 0.10604242968166265, 0.22107458210043837, 0.22985286178759684, 0.1028667011088005, 0.29098169976557015, 0.29098169976557015, 1];[12, 11];2;621;[12  3  0  2  6  1  9 11 10  4  7  5  8];[0.626077020698778, 0.3788059831755046, 0.5698578617860133, 0.8766230375629308, 0.2557075280722902, 0, 0.5413026118181472, 0.22107458210043837, 0, 0.2936628812749984, 0.29098169976557015, 0.29098169976557015, 1];[12, 11];2;2209;[12  3 10  0  2  6  1  9  4 11  7  5  8];[0.626077020698778, 0.3788059831755046, 0.5698578617860133, 0.8766230375629308, 0.2557075280722902, 0, 0.5413026118181472, 0.22107458210043837, 0, 0.2936628812749984, 0.6578919809677347, 0.2457472195160182, 1];[12, 11];2;237;[12  3 10  0 11  2  6  1  9  4  7  5  8];[0.626077020698778, 0.3788059831755046, 0.5698578617860133, 0.8766230375629308, 0.2557075280722902, 0, 0.5413026118181472, 0.22107458210043837, 0, 0.34844252791442865, 0.6578919809677347, 0.5710601395021809, 1]
20064;13;13;[11, 10, 0];3;61;[11 10  0  1  4  5  2  3  7  6  9  8 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.4004452705186391, 1, 0];[11, 10, 0];3;120;[11 10 12  0  4  1  2  3  7  6  5  9  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.4004452705186391, 1, 0.1550140334097372];[11, 10, 0];3;170;[11 12 10  0  4  1  2  3  7  6  5  9  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.4004452705186391, 1, 0.45738295133462525];[11, 3, 12];3;211;[11  3 12 10  4  0  1  2  7  6  5  9  8];[0, 0, 0, 0.6943381357803459, 0, 0, 0, 0, 0, 0, 0.4055810348257533, 1, 0.45738295133462525]
20065;13;13;[10, 9];2;61;[10  6  9  5 12  2  0  8  7  4  1  3 11];[0.21748871402120573, 0, 0.23396309880158725, 0, 0, 0.2881637335430969, 0.3879733564266689, 0, 0.17986799548403948, 0.3335484187550442, 1, 0, 0.2881637335430969];[10, 9];2;170;[10  7  8  5  6  9  2  0  4  3  1 11 12];[0.21748871402120573, 0, 0.23396309880158725, 0, 0, 0.3996458376708068, 0.3879733564266689, 0.4905125714697934, 0.4905125714697934, 0.3335484187550442, 1, 0, 0];[10, 9];2;4258;[10 12  3  4  7  8  5  6  9  0  2  1 11];[0.21748871402120573, 0, 0.21748871402120573, 0.5982281000481764, 0.5379131787549747, 0.3996458376708068, 0.3879733564266689, 0.4905125714697934, 0.4905125714697934, 0.3335484187550442, 1, 0, 0.6061598820024306];[10, 9];2;220;[10 12  3  9  4  8  7  5  6 11  0  2  1];[0.21748871402120573, 0, 0.21748871402120573, 0.5982281000481764, 0.5379131787549747, 0.3996458376708068, 0.3879733564266689, 0.4905125714697934, 0.4905125714697934, 0.5887011335416732, 1, 0.36781367463185766, 0.6061598820024306]
20066;13;13;[12, 11];2;120;[12  0 11  1  2  4 10  8  7  9  3  5  6];[0.7791919492170147, 0.38698836252189556, 0.36902621560903137, 0, 0.3673580362212698, 0, 0, 0.21303380555611745, 0.29256450260869044, 0.16559322126965584, 0.31551121081313993, 0.38698836252189556, 1];[12, 11];2;137;[12  1  0 11  3  5  2 10  8  9  4  6  7];[0.7791919492170147, 0.839002142463866, 0.35430091819177195, 0.3661228849535942, 0.08916623622649375, 0.3661228849535942, 0.08916623622649375, 0.08916623622649375, 0.29256450260869044, 0.18274914107685986, 0.31551121081313993, 0.458277292361723, 1];[12, 11];2;187;[12  1  0  5 11  2  4  3 10  8  9  7  6];[0.7791919492170147, 0.839002142463866, 0.47407176086051733, 0.3904819849387648, 0.42703188041302687, 0.5136719158358678, 0, 0.1279420395241311, 0.29256450260869044, 0.16559322126965584, 0.3164677711504349, 0.4882756142202174, 1];[12, 11];2;464;[12  1  0  2  9  5 11  4  3  7 10  8  6];[0.7791919492170147, 0.839002142463866, 0.7091279942886327, 0.3904819849387648, 0.42703188041302687, 0.5136719158358678, 0, 0.3865717145950287, 0.29256450260869044, 0.6939724346589377, 0.3196561449988879, 0.4882756142202174, 1]
20067;13;13;[11, 10];2;70;[11  8  9 10  0  1  2  3  7  6  5  4 12];[0, 0, 0, 0, 0, 0, 0, 0, 0.7738141353755343, 0.7738141353755343, 0.4784119174488263, 1, 0];[11, 10];2;120;[11  8  9 10  6  7  0  1  4  5  2  3 12];[0, 0, 0, 0, 0, 0, 0.05810058494271591, 0.05810058494271591, 0.7738141353755343, 0.7738141353755343, 0.4784119174488263, 1, 0];[11, 10];2;170;[11  8  9 10  5  6  7  0  4  1  2  3 12];[0, 0, 0, 0, 0, 0.1687812834316582, 0.05810058494271591, 0.05810058494271591, 0.7738141353755343, 0.7738141353755343, 0.4784119174488263, 1, 0];[11, 10];2;220;[11  8  9 10 12  5  7  6  4  1  2  3  0];[0, 0, 0, 0, 0, 0.1687812834316582, 0.05810058494271591, 0.05810058494271591, 0.7738141353755343, 0.7738141353755343, 0.4784119174488263, 1, 0.33466671141289756]
20068;13;13;[9, 10, 2];3;61;[ 9 10  2  7  1  3  5  0  6  4  8 11 12];[0, 0.2709683191278754, 0.5738436517820261, 0.2693263576978082, 0, 0.12647282179390879, 0, 0.2913146370631011, 0, 1, 0.6084110078369156, 0, 0];[9, 0, 10];3;137;[ 9  0  3 10  2 11  7  4  5  1  6  8 12];[0.8132931711487934, 0.2709683191278754, 0.5738436517820261, 0.6905778469568751, 0.37210504417552076, 0.29401249411430286, 0, 0.39274620530925364, 0, 1, 0.6084110078369156, 0.39274620530925364, 0];[9, 0, 10];3;414;[ 9  3  0  1 10  2 11  4  7  5  6  8 12];[0.8132931711487934, 0.7201090839416413, 0.5738436517820261, 0.8150180001372033, 0.37210504417552076, 0.12647282179390879, 0, 0.2913146370631011, 0, 1, 0.6084110078369156, 0.43241153600782994, 0];[9, 0, 10];3;270;[ 9  3  0  1 10  7  2 11  4  6 12  5  8];[0.8132931711487934, 0.7201090839416413, 0.5738436517820261, 0.8150180001372033, 0.37210504417552076, 0.12647282179390879, 0.14899079706521565, 0.6043792855406545, 0, 1, 0.6084110078369156, 0.43241153600782994, 0.14899079706521565]
20069;13;13;[11, 10, 3];3;8255;[11 10  5 12  6  2  4  0  3  1  8  7  9];[0.4480170969486657, 0.2044335748561227, 0.5087225593121927, 0.27662443187453983, 0.5001738815185174, 0.7620822135809183, 0.6345953016974035, 0, 0.1667264500093359, 0, 0.8235965440869399, 1, 0.6747690443578502];[11, 10, 3];3;170;[11  7 10  5  3 12  6  2  4  0  9  1  8];[0.4480170969486657, 0.2044335748561227, 0.5087225593121927, 0.725028511111716, 0.5001738815185174, 0.7620822135809183, 0.6345953016974035, 0.9277645026964283, 0.17306352343924075, 0.23361046216694645, 0.873286887856677, 1, 0.6747690443578502];[11, 10, 3];3;220;[11  7 10  5  3 12  1  6  2  4  0  9  8];[0.4480170969486657, 0.7049529006638907, 0.5087225593121927, 0.725028511111716, 0.5001738815185174, 0.7620822135809183, 0.6345953016974035, 0.9277645026964283, 0.17306352343924075, 0.23361046216694645, 0.873286887856677, 1, 0.7049529006638907];[11, 10, 3];3;270;[11  7 10  3  5 12  1  6  2  4  0  8  9];[0.4480170969486657, 0.7049529006638907, 0.5957596281580876, 0.8178054793811648, 0.5001738815185174, 0.7620822135809183, 0.6345953016974035, 0.9277645026964283, 0.3322875332404717, 0.23361046216694645, 0.873286887856677, 1, 0.7049529006638907]
20070;13;13;[12, 10, 11];3;8255;[12  5  2  1  4  8  6  0  9 10  7  3 11];[0.2334595859903149, 0.44610047355013394, 0.44610047355013394, 0, 0.33750687525929474, 0.5412271097827285, 0.2334595859903149, 0, 0.28419555861411827, 0.1832863260625032, 0.1517254483853023, 0, 1];[12, 11, 10];3;8305;[12  8  4  6  5  1  2  3  9 11 10  7  0];[0, 0.5392767152141821, 0.537046307641737, 0.3547753216111375, 0.818794665756816, 0.5412271097827285, 0.7238955427163509, 0.2199394129466155, 0.8672461056109497, 0.3281120510499473, 0.2975790916818891, 0.31140534253162216, 1];[12, 11, 10];3;8355;[12  8  4  9  6  7  5  1  2  3  0 11 10];[0.4812009125421589, 0.5392767152141821, 0.537046307641737, 0.4812009125421589, 0.818794665756816, 0.5412271097827285, 0.7238955427163509, 0.7061352895200737, 0.8672461056109497, 0.8164968568551791, 0.2975790916818891, 0.3654843324141494, 1];[12, 11, 10];3;8405;[12  8  0  4  9  6  7  5  1  2  3 11 10];[0.8389846784733346, 0.5392767152141821, 0.537046307641737, 0.3547753216111375, 0.818794665756816, 0.5412271097827285, 0.7238955427163509, 0.7061352895200737, 0.8672461056109497, 0.8164968568551791, 0.2975790916818891, 0.31140534253162216, 1]
20071;13;13;[12, 11, 6];3;87;[12 11  3  6  1 10  5  2  7  9  4  0  8];[0, 0.5124293407311732, 0.43268830585541534, 0.7730773935846447, 0.15085492879823564, 0.44762819229846473, 0.6948304345993463, 0.3676682724701677, 0, 0.34324295709261643, 0.48187733611621186, 0.8501688287886024, 1];[12, 11, 6];3;137;[12 11  3  6  1  5 10  2  9  7  4  0  8];[0, 0.5124293407311732, 0.43268830585541534, 0.7730773935846447, 0.1918568579418089, 0.5021589959183718, 0.6948304345993463, 0.3676682724701677, 0, 0.40145127168954686, 0.48187733611621186, 0.8501688287886024, 1];[12, 11, 6];3;285;[12 11  3  6  8  1  5 10  2  9  7  4  0];[0, 0.5124293407311732, 0.43268830585541534, 0.7730773935846447, 0.1918568579418089, 0.5021589959183718, 0.6948304345993463, 0.3676682724701677, 0.5860932487615486, 0.40145127168954686, 0.48187733611621186, 0.8501688287886024, 1];[12, 3, 11, 2];4;220;[12  3 11  2  6  8  1  5 10  9  7  4  0];[0, 0.5124293407311732, 0.8132616938584253, 0.9260154436730861, 0.21716891419144543, 0.5021589959183718, 0.6948304345993463, 0.3676682724701677, 0.5860932487615486, 0.40145127168954686, 0.48187733611621186, 0.8501688287886024, 1]
20072;13;13;[11, 0, 10];3;4158;[11  6  1  8  4  5  2  9  0  3 10  7 12];[0.1920116214441923, 0.5216224532226142, 0.23822634696279962, 0.14005247792127365, 0.3714673893508578, 0.28796145593646344, 0.7426277596311576, 0, 0.3883132784655363, 0.23822634696279962, 0.14005247792127365, 1, 0];[11, 0, 10];3;4208;[11  0  6  8  1  9  5  4  7 10  2  3 12];[0.8262780845586946, 0.5216224532226142, 0.2615318973280819, 0.2062685244491784, 0.3714673893508578, 0.40825652617697844, 0.7426277596311576, 0.366764014120752, 0.5263224856964518, 0.49140533163575184, 0.29994864663983556, 1, 0.2062685244491784];[11, 0, 10];3;8355;[11  0  6  5  1  2  8  9  4  7 10 12  3];[0.8262780845586946, 0.6850790077634296, 0.6389309505390677, 0.1829775137825415, 0.3714673893508578, 0.7062842219509877, 0.7426277596311576, 0.366764014120752, 0.6347130532425403, 0.5400885151697744, 0.29994864663983556, 1, 0.2411501097521241];[11, 0, 10];3;4308;[11  0  7  6  5  1  2  8  3  9  4 10 12];[0.8262780845586946, 0.6850790077634296, 0.6389309505390677, 0.6104982153123921, 0.3714673893508578, 0.7062842219509877, 0.7426277596311576, 0.7760826477746685, 0.6347130532425403, 0.5400885151697744, 0.33441034136198644, 1, 0.33441034136198644]
20073;13;13;[11, 12, 10];3;61;[11 12 10  0  4  1  2  3  7  6  5  9  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.21953866872703207, 1, 0.7356538300181922];[11, 12, 10];3;111;[11 12 10  1  3  4  0  2  7  6  5  9  8];[0, 0.1834606263258208, 0, 0.1834606263258208, 0, 0, 0, 0, 0, 0, 0.21953866872703207, 1, 0.7356538300181922];[11, 12, 10];3;161;[11 12 10  1  3  4  0  2  7  6  5  9  8];[0, 0.1834606263258208, 0, 0.1834606263258208, 0, 0, 0, 0, 0, 0, 0.21953866872703207, 1, 0.7385605799934948];[11, 12, 8];3;211;[11 12  8 10  1  3  0  2  7  6  5  4  9];[0, 0.1834606263258208, 0, 0.1834606263258208, 0, 0, 0, 0, 0.3314038777154781, 0, 0.21953866872703207, 1, 0.7385605799934948]
20074;13;13;[9, 6, 7];3;70;[ 9  6  0  7  1  2  8 11  4  5  3 10 12];[0.7496133500807476, 0.5621966400940315, 0.33221515141463764, 0, 0, 0, 0.8549574035941682, 0.6804363871118403, 0.20128490159855308, 1, 0, 0.19483607418766866, 0];[9, 6, 7];3;120;[ 9  6  0  7  1  3  2  5  8 11  4 10 12];[0.7496133500807476, 0.5621966400940315, 0.33221515141463764, 0.5362130393246015, 0, 0.3179693629682894, 0.8549574035941682, 0.6804363871118403, 0.20128490159855308, 1, 0, 0.19483607418766866, 0];[9, 6, 7];3;170;[ 9  6  0  7  1  3  2  5 12 11  8  4 10];[0.7496133500807476, 0.5621966400940315, 0.33221515141463764, 0.5362130393246015, 0.13458007039908682, 0.3179693629682894, 0.8549574035941682, 0.6804363871118403, 0.19483607418766866, 1, 0, 0.24357845981784584, 0.24357845981784584];[9, 6, 7];3;220;[ 9  6  0  7  1  3  2  5 12 11  8  4 10];[0.7496133500807476, 0.5621966400940315, 0.33221515141463764, 0.5362130393246015, 0.13458007039908682, 0.3179693629682894, 0.8549574035941682, 0.6804363871118403, 0.19483607418766866, 1, 0, 0.24357845981784584, 0.24357845981784584]
20075;13;13;[10, 9];2;56;[10  9  0 11 12  1  3  4  7  6  5  2  8];[0.2837642670112546, 0.26265378760167346, 0, 0.25347152644614773, 0.25347152644614773, 0, 0, 0, 0, 0.6294301907377985, 1, 0.26392703604925966, 0.26392703604925966];[10, 9];2;106;[10  9  0 11 12  1  3  4  7  6  5  2  8];[0.2837642670112546, 0.26265378760167346, 0, 0.25347152644614773, 0.25347152644614773, 0, 0, 0, 0, 0.6294301907377985, 1, 0.26392703604925966, 0.26392703604925966];[10, 9];2;156;[10  9 11 12  0  1  3  4  7  6  5  2  8];[0.2837642670112546, 0.26265378760167346, 0, 0.25347152644614773, 0.25347152644614773, 0, 0, 0, 0, 0.6294301907377985, 1, 0.4248389149545892, 0.3118695841530801];[10, 9];2;206;[10  9  0 11 12  1  3  4  7  6  5  2  8];[0.5930868112450571, 0.26265378760167346, 0, 0.25347152644614773, 0.25347152644614773, 0, 0, 0, 0, 0.6294301907377985, 1, 0.4248389149545892, 0.3118695841530801]
20076;13;13;[11, 1, 10];3;70;[11  9  1 10  0 12  3  4  2  7  5  6  8];[0.31226065341482045, 0.3741466485350057, 0.13407340257971342, 0.1361190896305109, 0.1361190896305109, 0, 0, 0, 0, 0.3752777155605677, 0.3613978616101834, 1, 0.2440901220981526];[11, 10, 1];3;120;[11  9 10  1  4  0 12  5  6  2  7  3  8];[0.31226065341482045, 0.3741466485350057, 0.13407340257971342, 0, 0.3296173941152886, 0.21021212821756477, 0.21021212821756477, 0, 0, 0.5491224726947864, 0.4333516451424751, 1, 0.2440901220981526];[11, 9, 10, 5];4;187;[11  9 10  2  5  1  4  0 12  7  3  6  8];[0.31226065341482045, 0.3741466485350057, 0.42600665572559954, 0, 0.3296173941152886, 0.4218499917416361, 0, 0, 0, 0.5491224726947864, 0.45610458453146974, 1, 0.2440901220981526];[11, 9, 3, 10];4;237;[11  2  9  3 10  5  1  4  0 12  7  6  8];[0.31226065341482045, 0.3741466485350057, 0.586793826843621, 0.49391891872102767, 0.3296173941152886, 0.4218499917416361, 0, 0, 0, 0.5491224726947864, 0.45610458453146974, 1, 0.2440901220981526]
20077;13;13;[10, 11];2;70;[10  9  8 11  0  1  2  3  7  6  5  4 12];[0, 0, 0, 0, 0, 0, 0, 0, 0.4368008975501011, 0.5420518524578662, 1, 0.27267074890634113, 0];[10, 11];2;111;[10  9 11  8  6  0  2  1  7  5  4  3 12];[0, 0, 0, 0, 0, 0, 0.3361127371436343, 0, 0.4368008975501011, 0.5420518524578662, 1, 0.4912001627082483, 0];[10, 11];2;156;[10 11  9  8  7  6  0  1  4  5  2  3 12];[0, 0, 0, 0, 0, 0, 0.3361127371436343, 0.34348786124502906, 0.4368008975501011, 0.5420518524578662, 1, 0.5771016397127637, 0];[10, 11];2;206;[10 11  9  8  0  7  6  1  4  5  2  3 12];[0.3731402907913982, 0, 0, 0, 0, 0, 0.3361127371436343, 0.3731402907913982, 0.4368008975501011, 0.5420518524578662, 1, 0.6317748577661664, 0]
20078;13;13;[12, 9, 11];3;185;[12  9  0  5  4 11  1  2 10  8  3  6  7];[0.7366829699950037, 0.493900342335624, 0.294978037687067, 0, 0.7017913699233417, 0.7187197038506966, 0, 0, 0.2345455629308321, 0.8409993548100514, 0.24413887134512302, 0.5451796867621908, 1];[12, 9, 11];3;235;[12  9  0  5  4 11  1  7  2  3 10  8  6];[0.7366829699950037, 0.493900342335624, 0.294978037687067, 0.26730429549805657, 0.7017913699233417, 0.7187197038506966, 0, 0.3017930669631066, 0.2345455629308321, 0.8409993548100514, 0.24413887134512302, 0.5451796867621908, 1];[12, 9, 11];3;170;[12  9  5 11  0  4  1 10  7  2  3  8  6];[0.7366829699950037, 0.493900342335624, 0.294978037687067, 0.26730429549805657, 0.7017913699233417, 0.8316473769594871, 0, 0.3017930669631066, 0.2345455629308321, 0.8409993548100514, 0.3183840520179351, 0.7472285068057108, 1];[12, 9, 11];3;220;[12  9  5 11  0  4  8  6  1  2  3 10  7];[0.7366829699950037, 0.493900342335624, 0.3884251595674542, 0.3391670867890475, 0.7017913699233417, 0.8316473769594871, 0.5470499002489325, 0.3017930669631066, 0.6659944400814654, 0.8409993548100514, 0.3183840520179351, 0.7472285068057108, 1]
20079;13;13;[11, 0, 12];3;314;[11  0  2  8  1  7  5 12  6  4  3  9 10];[0.5297000825137883, 0.1792639589729444, 0.44178239344976195, 0, 0, 0.17915926024120465, 0, 0.1792639589729444, 0.25602392761506343, 0, 0, 1, 0.13950077190370339];[11, 12, 0];3;621;[11  9  1 12  0  2  8  5  7  6  4  3 10];[0.5297000825137883, 0.8285651746038206, 0.44178239344976195, 0, 0, 0.17915926024120465, 0, 0, 0.25602392761506343, 0.9276960613160111, 0, 1, 0.67071690430344];[11, 12, 0];3;671;[11  9  1 12  0  2  8  5  7  6  4  3 10];[0.5297000825137883, 0.8285651746038206, 0.44178239344976195, 0, 0, 0.17915926024120465, 0, 0, 0.25602392761506343, 0.9276960613160111, 0, 1, 0.67071690430344];[11, 10, 12];3;270;[11  9  1 10 12  0  2  8  5  6  4  3  7];[0.5297000825137883, 0.8285651746038206, 0.44178239344976195, 0, 0, 0.17915926024120465, 0, 0, 0.25602392761506343, 0.9276960613160111, 0.7237785736518473, 1, 0.67071690430344]
20080;14;14;[11, 12, 10];3;61;[11 12 10  0  4  1  2  3  7  6  5  9  8 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.3455911808907803, 1, 0.37763340089103364, 0];[11, 12, 10];3;111;[11 12 10  0  4  1  2  3  7  6  5  9  8 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.3455911808907803, 1, 0.37763340089103364, 0];[11, 10, 12];3;161;[11 10 12  0  4  1  2  3  7  6  5  9  8 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7730301600404328, 1, 0.37763340089103364, 0];[11, 10, 12];3;211;[11 10 12  0  4  1  2  3  7  6  5  9  8 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7730301600404328, 1, 0.37763340089103364, 0]
20081;14;14;[12, 0, 9, 1];4;70;[12  0  9  1  3  6  2  4 13  5 10  8  7 11];[0.7888928915639976, 0.5279345612186879, 0.3530185071356872, 0.5279345612186879, 0.3183648010783517, 0.20328293380125392, 0.4778914973840333, 0, 0.1073855199290338, 0.630964216246068, 0.2005493158811314, 0, 1, 0.3183648010783517];[12, 5, 6];3;4208;[12  0 11  9  3  1  8  5  2 13  4  6 10  7];[0.7888928915639976, 0.5279345612186879, 0.3530185071356872, 0.5279345612186879, 0.3183648010783517, 0.40781312222578037, 0.266961068062449, 0, 0.40781312222578037, 0.630964216246068, 0.2005493158811314, 0.7845708522455256, 1, 0.3183648010783517];[12, 2, 11, 13];4;2209;[12  2  0 11  1  9  8  3  7  6 13  4  5 10];[0.7888928915639976, 0.6440551936746369, 0.8571599960124627, 0.5895627560586951, 0.2753831689668173, 0.2357293196539099, 0.36369453975163496, 0.5125161626493536, 0.5895627560586951, 0.630964216246068, 0.2005493158811314, 0.7845708522455256, 1, 0.32432978917744];[12, 13, 2, 11];4;464;[12 13  2  0 11  1  9  3  8  7 10  6  4  5];[0.7888928915639976, 0.7601742725011237, 0.8571599960124627, 0.5895627560586951, 0.2811199793704887, 0.2357293196539099, 0.36369453975163496, 0.5125161626493536, 0.5895627560586951, 0.630964216246068, 0.4281031071215122, 0.7845708522455256, 1, 0.8865232513136525]
20082;14;14;[13, 12, 4, 11];4;16448;[13 10  0  5 12  7  4  1 11  9  2  6  3  8];[0.8510931505202275, 0.48875419761348937, 0.2819849018256319, 0, 0.605194965174757, 0.6926887856845477, 0.24157606921355088, 0.641914470984119, 0, 0.3930333647078563, 0.9118048407826272, 0.42658315450814316, 0.6926887856845477, 1];[13, 11, 4, 12];4;16498;[13  8 11 10  7  0  4  5 12  1  9  2  6  3];[0.8510931505202275, 0.48875419761348937, 0.2819849018256319, 0, 0.7308331914223015, 0.6926887856845477, 0.24157606921355088, 0.8558039554824765, 0.9381637346459285, 0.3930333647078563, 0.9118048407826272, 0.9299677886423441, 0.6926887856845477, 1];[13, 11, 4, 12];4;16548;[13  8 11 10  7  0  4  5 12  1  9  2  6  3];[0.8510931505202275, 0.48875419761348937, 0.2819849018256319, 0.14490096289632964, 0.7308331914223015, 0.6926887856845477, 0.24157606921355088, 0.8558039554824765, 0.9381637346459285, 0.3930333647078563, 0.9118048407826272, 0.9299677886423441, 0.6926887856845477, 1];[13, 11, 4, 12];4;16598;[13  8 11 10  1  7  0  5  4  2  3 12  9  6];[0.8510931505202275, 0.8838106036241059, 0.6191242698509419, 0.5059453226550061, 0.7308331914223015, 0.7458971416511668, 0.24157606921355088, 0.8558039554824765, 0.9381637346459285, 0.3930333647078563, 0.9118048407826272, 0.9299677886423441, 0.46633514723417663, 1]
20083;14;14;[13, 12];2;56;[13 12  3  6  2  4  1  0  7  5  8  9 11 10];[0, 0, 0, 0.34564163190519354, 0, 0, 0.34564163190519354, 0, 0, 0, 0, 0, 0.5515490351560094, 1];[13, 12];2;106;[13 12  0  5 10  2  3  1  7  6  4  8 11  9];[0.5399751749324037, 0, 0.12091840023873646, 0, 0, 0.21642482529288562, 0, 0, 0, 0, 0.21642482529288562, 0, 0.5515490351560094, 1];[13, 12];2;156;[13 12  0  5 10  2  3  1  7  6  4  8 11  9];[0.5399751749324037, 0, 0.12091840023873646, 0, 0, 0.21642482529288562, 0, 0, 0, 0, 0.21642482529288562, 0, 0.5868394784464038, 1];[13, 12];2;206;[13 12  0  5 10  2  3  1  7  6  4  8 11  9];[0.5399751749324037, 0, 0.12091840023873646, 0, 0, 0.21642482529288562, 0, 0, 0, 0, 0.21642482529288562, 0, 0.5868394784464038, 1]
20084;14;14;[13, 12];2;61;[13  1 12  0  4  5  2  3  7  6  8  9 11 10];[0, 0.6648679017721876, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.4086058139392522, 1];[13, 12];2;111;[13  1 12  9 10  4  7  3 11  5  0  2  6  8];[0, 0.6648679017721876, 0, 0.12181565162327207, 0.14495642807432882, 0, 0, 0.14495642807432882, 0, 0.21741727389376755, 0.21741727389376755, 0.12181565162327207, 0.5504185876859288, 1];[13, 12];2;161;[13  1 12  6  3 10  9  4  7 11  0  2  5  8];[0, 0.6648679017721876, 0, 0.29713246449290076, 0.14495642807432882, 0, 0.3674500681012263, 0.14495642807432882, 0, 0.21741727389376755, 0.29713246449290076, 0.12181565162327207, 0.5504185876859288, 1];[13, 12];2;211;[13  1 12  6  3 10  9  4  7 11  8  0  5  2];[0, 0.6648679017721876, 0, 0.29713246449290076, 0.14495642807432882, 0, 0.3674500681012263, 0.14495642807432882, 0.10475254068705302, 0.21741727389376755, 0.29713246449290076, 0.12251592521351858, 0.5504185876859288, 1]
20085;14;14;[13, 11, 6, 10, 2];5;87;[13 11  6 10  2  8  1  7  3  5 12  4  9  0];[0.0845255676445848, 0.26822712957691336, 0.3769240899545959, 0.2095703175452262, 0.20301831591680938, 0.2095703175452262, 0.4771130471100349, 0.2437790402198234, 0.3005975208726446, 0.13454257112542714, 0.43989868518602016, 0.551556001587855, 0.20301831591680938, 1];[13, 11, 0, 6];4;364;[13 12 11  0  6 10  4  2  5  8  1  7  3  9];[0.523969849707494, 0.26822712957691336, 0.3769240899545959, 0.13454257112542714, 0.38258125313310354, 0.3609090342615905, 0.4771130471100349, 0.2437790402198234, 0.3005975208726446, 0.13454257112542714, 0.43989868518602016, 0.551556001587855, 0.911830981449019, 1];[13, 12, 3];3;187;[13 12  6  3 11  0 10  4  2  1  5  8  7  9];[0.5471389312223799, 0.3634932279145711, 0.3769240899545959, 0.6995482523879203, 0.38258125313310354, 0.3609090342615905, 0.8321356782214548, 0.19339760487187838, 0.3005975208726446, 0.19339760487187838, 0.43989868518602016, 0.551556001587855, 0.911830981449019, 1];[13, 7];2;16598;[13 11  1 12  6  3  2  0  7 10  4  5  8  9];[0.5471389312223799, 0.9215986377869988, 0.6836302721419766, 0.6995482523879203, 0.38258125313310354, 0.3609090342615905, 0.8321356782214548, 0.5301352355017898, 0.3005975208726446, 0, 0.43989868518602016, 0.9454661657997988, 0.911830981449019, 1]
20086;14;14;[13];1;53;[13  7  9  2  6  8  4  3 12  0 10  1  5 11];[0.1540720081737192, 0, 0.31106001823689583, 0.16338197809201696, 0.16338197809201696, 0, 0.19205942337598828, 0.6504380102342431, 0.19205942337598828, 0.35894490962730474, 0.09709209898560785, 0, 0.16338197809201696, 1];[13];1;103;[13  7  9 12 11  5  2  8  6  3  4  0  1 10];[0.1540720081737192, 0, 0.31106001823689583, 0.16338197809201696, 0.16338197809201696, 0.3205709535104055, 0.19965689870902947, 0.6504380102342431, 0.3107549629614194, 0.5544425433150869, 0, 0.40269322512372246, 0.5544425433150869, 1];[13];1;153;[13 10  7 12  9  2 11  5  8  1  3  0  6  4];[0, 0.2638841285857495, 0.4253393170796695, 0.10577383694883964, 0, 0.3205709535104055, 0, 0.6504380102342431, 0.3107549629614194, 0.5544425433150869, 0.6864186143327969, 0.40269322512372246, 0.5544425433150869, 1];[13];1;203;[13 10  7 12  9  2 11  5  8  1  3  4  6  0];[0, 0.2638841285857495, 0.4253393170796695, 0.22696898932084095, 0.22696898932084095, 0.3205709535104055, 0.18537051737595825, 0.6504380102342431, 0.3107549629614194, 0.5544425433150869, 0.6864186143327969, 0.4152597303227598, 0.5544425433150869, 1]
20087;14;14;[12, 13];2;120;[12  0 13  5  3 11  6  7  2  8  4  1 10  9];[0.8063864272267786, 0, 0.16388208794225495, 0.4340202537735389, 0, 0.6155639523644613, 0.2243246384014562, 0.16388208794225495, 0.12409915951964409, 0, 0, 0.2812138220897205, 1, 0.6330616962296252];[12, 13];2;235;[12  0  5 13  3  4  7 11  2  1  6  9 10  8];[0.8063864272267786, 0.2568083568491423, 0.26874251866501947, 0.4340202537735389, 0.31654400283508394, 0.6854903631966632, 0.2243246384014562, 0.31654400283508394, 0, 0.1446104643499233, 0.12499245669346679, 0.2812138220897205, 1, 0.6330616962296252];[12, 13];2;220;[12  0  5 13  4  7  1  3 11  2  6  9 10  8];[0.8063864272267786, 0.2943735485824757, 0.26874251866501947, 0.2812138220897205, 0.31654400283508394, 0.6854903631966632, 0.2243246384014562, 0.31654400283508394, 0, 0.1446104643499233, 0.12499245669346679, 0.2812138220897205, 1, 0.6388189615713192];[12, 13];2;237;[12  2  0  5 13  3  4  1  6 11  7  9 10  8];[0.8063864272267786, 0.2943735485824757, 0.9155745093078639, 0.6105405120029785, 0.46083674782724865, 0.6854903631966632, 0.26672423151729535, 0.2100105167987048, 0, 0.1446104643499233, 0, 0.21167798557941805, 1, 0.6437227899826649]
20088;14;14;[12, 13, 9, 11];4;70;[12 13  9 11  7  5  0  1  6  4  2  3 10  8];[0, 0, 0, 0, 0, 0.09095822223204926, 0, 0.09095822223204926, 0, 0.481210249915471, 0, 0.13074260454848918, 1, 0.6839169388723413];[12, 13, 0];3;235;[12 13  9  0  4  3 11  5  7  6  1  2 10  8];[0.32784127424304615, 0, 0, 0.32784127424304615, 0.32784127424304615, 0.09095822223204926, 0, 0.09095822223204926, 0, 0.481210249915471, 0, 0.13074260454848918, 1, 0.6839169388723413];[12, 13, 10];3;170;[12 13  2 10  9  0  3  4 11  7  5  1  6  8];[0.32784127424304615, 0, 0.5444223782182199, 0.32784127424304615, 0.32784127424304615, 0.09095822223204926, 0, 0.09095822223204926, 0, 0.481210249915471, 0.5444223782182199, 0.21617606203120748, 1, 0.8479669802810443];[12, 13, 10];3;220;[12 13  2 10  3  9 11  7  5  4  1  0  6  8];[0, 0, 0.5444223782182199, 0.513715389757199, 0, 0.09095822223204926, 0, 0.09095822223204926, 0, 0.481210249915471, 0.5444223782182199, 0.21617606203120748, 1, 0.8479669802810443]
20089;14;14;[12, 6, 13, 1, 4];5;87;[12  6 13  1  4  2 10 11  8  5  9  3  7  0];[0, 0.4544393336244142, 0.35258124236262817, 0.2021159988144329, 0.3558644749442406, 0.24508679605695055, 0.5232481732814055, 0, 0.24508679605695055, 0.22013993096008652, 0.2670842458484992, 0.2670842458484992, 1, 0.5232481732814055];[12, 5];2;106;[12  5  4  0 13  6  7 11  1  8  2  9 10  3];[0.62494695901341, 0.4544393336244142, 0.35258124236262817, 0, 0.7489674201253481, 0.8442584945087307, 0.5232481732814055, 0.5172473579857865, 0.36771421415753014, 0.24621812606479482, 0.1921642918616596, 0.5161023862443659, 1, 0.5232481732814055];[12, 5];2;156;[12  5  4  2  0  6 13  7 11  8  1 10  9  3];[0.62494695901341, 0.4544393336244142, 0.7047679774067713, 0.32329887822155184, 0.7489674201253481, 0.8442584945087307, 0.5232481732814055, 0.5172473579857865, 0.4640667623285418, 0.3247904381773282, 0.374356225154367, 0.5161023862443659, 1, 0.5232481732814055];[12, 5];2;206;[12  5  4  2  0  1 11  6 13  7  8  9 10  3];[0.62494695901341, 0.6161739490985166, 0.7047679774067713, 0.32329887822155184, 0.8302546045713322, 0.8442584945087307, 0.5232481732814055, 0.5172473579857865, 0.4640667623285418, 0.44941400677588417, 0.374356225154367, 0.551301823104611, 1, 0.5232481732814055]
20090;14;14;[12, 11, 0];3;61;[12 11  0  1  4  5  2  3  7  6  9  8 10 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.4613950300907661, 1, 0];[12, 11, 2];3;111;[12 11  2  7  3  1  0  8 10 13  5  9  6  4];[0.13719091976307823, 0.16691717428520797, 0.6249041473498643, 0.2531440848319709, 0, 0.10348088958057142, 0, 0.6249041473498643, 0.13719091976307823, 0.10348088958057142, 0.10348088958057142, 0.705612756638131, 1, 0.10348088958057142];[12, 11, 2];3;161;[12 11  2  7 13  3  1  0  8 10  5  9  6  4];[0.13719091976307823, 0.16691717428520797, 0.6249041473498643, 0.2531440848319709, 0, 0.10348088958057142, 0, 0.6249041473498643, 0.13719091976307823, 0.10348088958057142, 0.10348088958057142, 0.705612756638131, 1, 0.3997140127029576];[12, 11, 2];3;211;[12 11  2  7 13  3  6  1  0  8 10  5  9  4];[0.13719091976307823, 0.16691717428520797, 0.6249041473498643, 0.2531440848319709, 0, 0.10348088958057142, 0.2198912364711615, 0.6249041473498643, 0.13719091976307823, 0.10348088958057142, 0.10348088958057142, 0.705612756638131, 1, 0.3997140127029576]
20091;14;14;[13, 5, 12];3;571;[13  2  7  5  0 12  1  3 10  4  8 11  6  9];[0.32389261698635863, 0.29061706596555054, 0.9378928857939244, 0.2729697460461642, 0.19864922230978624, 0.36379224257725395, 0.12631808627375932, 0.36379224257725395, 0.15430162556424376, 0.12631808627375932, 0.26687985958034666, 0.15362262531423215, 0.3156443471305563, 1];[13, 2, 8, 12];4;120;[13  2  8 12  0  1  7  5 10  9  3 11  4  6];[0.43067736582836913, 0.4208873773459094, 0.9378928857939244, 0.2729697460461642, 0.19864922230978624, 0.36379224257725395, 0.12846013703302248, 0.36379224257725395, 0.7190241190850403, 0.3390808664615665, 0.3390808664615665, 0.24496765815078084, 0.6637447015263074, 1];[13, 2, 8, 12];4;170;[13  2  8 12  9  7  6  0  1  5 10  3 11  4];[0.5760966175347408, 0.4208873773459094, 0.9378928857939244, 0.2729697460461642, 0.19864922230978624, 0.36379224257725395, 0.6216284980009658, 0.6268809807630477, 0.7190241190850403, 0.6268809807630477, 0.3390808664615665, 0.24496765815078084, 0.6637447015263074, 1];[13, 2, 8, 12];4;220;[13  2  8 12  9  7  6  0  1 10  5  3 11  4];[0.5760966175347408, 0.4479074767991408, 0.9378928857939244, 0.2729697460461642, 0.19864922230978624, 0.2972259988014722, 0.6216284980009658, 0.6268809807630477, 0.7190241190850403, 0.6268809807630477, 0.3072930739131546, 0.24496765815078084, 0.6637447015263074, 1]
20092;14;14;[12, 13, 11];3;87;[12 10 13  3 11  0  9  1  7  6  5  4  2  8];[0.2800843708123182, 0, 0, 0.28197911973105777, 0, 0, 0, 0, 0, 0.2559835553412673, 0.7206819035986066, 0.28197911973105777, 1, 0.3096871152366247];[12, 11, 13];3;120;[12 11 10 13  0  1  2  3  7  6  5  4  8  9];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7206819035986066, 0.9138863942686319, 1, 0.3096871152366247];[12, 11, 13];3;170;[12 11 10 13  8  0  2  1  7  6  5  4  3  9];[0, 0, 0, 0, 0, 0, 0, 0, 0.19549527751062534, 0, 0.7206819035986066, 0.9138863942686319, 1, 0.462120361286655];[12, 11, 13];3;220;[12 11 10 13  8  0  2  1  7  6  5  4  3  9];[0, 0, 0, 0, 0, 0, 0, 0, 0.19549527751062534, 0, 0.7206819035986066, 0.9138863942686319, 1, 0.462120361286655]
20093;14;14;[13, 3, 11];3;16448;[13  3  9  2  7 10 12  6  8 11  4  1  5  0];[0, 0, 0.4277308680094752, 0.8280408400542633, 0.06477361504858524, 0, 0.20427858686851744, 0.41495636602167113, 0.19914129692572882, 0.6909078512832694, 0.400344440843603, 0.136490203080242, 0.20427858686851744, 1];[13, 3, 11];3;8305;[13  3  9  2  7 10  5  0  8 12  6  4 11  1];[0.28816010439308576, 0, 0.5049083304888584, 0.8280408400542633, 0.15264733025994603, 0.28816010439308576, 0.20427858686851744, 0.41495636602167113, 0.28816010439308576, 0.6909078512832694, 0.400344440843603, 0.136490203080242, 0.20427858686851744, 1];[13, 3, 11];3;16548;[13  7  3  4  1  9 10  2 11  6  5  0  8 12];[0.28816010439308576, 0.7214319914105897, 0.5187910529057007, 0.8280408400542633, 0.7636867783737291, 0.28816010439308576, 0.3448001973560672, 0.9072934937579386, 0.28816010439308576, 0.6909078512832694, 0.5220390626874359, 0.42228900940769637, 0.2458660995896639, 1];[13, 3, 11];3;16598;[13  7  3  4  1  9  8 10  2 12 11  6  5  0];[0, 0.7214319914105897, 0.5187910529057007, 0.8280408400542633, 0.7636867783737291, 0.1790858445515899, 0.3448001973560672, 0.9072934937579386, 0.6169869758621745, 0.6909078512832694, 0.5220390626874359, 0.42228900940769637, 0.4888911513372619, 1]
20094;14;14;[13, 6, 2];3;16448;[13  6 11  5 10  3  7 12  4  1  0  2  8  9];[0.15842828176616924, 0.2054794157347544, 0, 0.4024425261937424, 0.24170685182441765, 0.5096529422275613, 0.6648781101147702, 0.29830210236147203, 0, 0, 0.40912570595198217, 0.540366556305654, 0.26087820026430963, 1];[13, 6, 2];3;16498;[13  6  9 11  5  0  1 10  3  8  7  4 12  2];[0.5015164263522303, 0.5015164263522303, 0.1879629345239896, 0.4024425261937424, 0.2626392487786229, 0.5096529422275613, 0.6648781101147702, 0.29830210236147203, 0.3498463148461777, 0.5569946772960775, 0.40912570595198217, 0.540366556305654, 0.26087820026430963, 1];[13, 2, 6];3;285;[13  9  2  6 11  5  1  0 10  3  8  7  4 12];[0.5015164263522303, 0.5015164263522303, 0.6826497290364653, 0.4024425261937424, 0.29737081150317446, 0.5096529422275613, 0.6648781101147702, 0.29830210236147203, 0.3498463148461777, 0.7771533262590336, 0.40912570595198217, 0.540366556305654, 0.26087820026430963, 1];[13, 9, 10];3;16598;[13  9  0  6  2 11  4  5  3 10  8  7  1 12];[0.7665442878404384, 0.2663712285842241, 0.6826497290364653, 0.41400606164639725, 0.5148251629066826, 0.5096529422275613, 0.7251647724141244, 0.29830210236147203, 0.3498463148461777, 0.7771533262590336, 0.40912570595198217, 0.540366556305654, 0.26087820026430963, 1]
20095;14;14;[11, 1, 10];3;185;[11  2 12  1  9 10  7 13  6  8  0  3  4  5];[0, 0.23927059813186485, 0.3787106069745882, 0, 0, 0, 0.07388232222975712, 0.14534436918074134, 0.07388232222975712, 0.14534436918074134, 0.14534436918074134, 1, 0.3153474604206017, 0.09389380810292604];[11, 1, 10];3;137;[11  1 13  7 10  2 12  3  8  0  4  5  6  9];[0.1005163533374141, 0.8254228436560413, 0.3787106069745882, 0.19501014963517505, 0.1005163533374141, 0, 0, 0.5809152154100756, 0.1005163533374141, 0, 0.5470374213422738, 1, 0.3153474604206017, 0.8254228436560413];[11, 1, 10];3;187;[11  1 13  7 10  2 12  4  8  3  6  0  5  9];[0, 0.8254228436560413, 0.3787106069745882, 0.19501014963517505, 0.2636726315436429, 0, 0.1512747723054042, 0.6617342363620331, 0.2636726315436429, 0, 0.5470374213422738, 1, 0.3153474604206017, 0.8254228436560413];[11, 1, 10];3;237;[11  1 13  7 10  4  2  8 12  9  3  6  5  0];[0, 0.8254228436560413, 0.3787106069745882, 0.19501014963517505, 0.5253463517717003, 0, 0.1512747723054042, 0.6617342363620331, 0.33539095950470094, 0.25154293328231647, 0.5470374213422738, 1, 0.3153474604206017, 0.8254228436560413]
20096;14;14;[12, 7, 11];3;571;[12  7  2 11  5  8  0 13  9  4  1  3  6 10];[0.2619226571620409, 0, 0.3760833352749942, 0, 0.08401241680910712, 0.2619226571620409, 0, 0.5484391353953513, 0.2619226571620409, 0.08401241680910712, 0, 0.3485590236492917, 1, 0.23344806906465698];[12, 7, 11];3;364;[12  9  7  2 11 10 13  5  0  8  1  3  6  4];[0.2619226571620409, 0.185096953681147, 0.3760833352749942, 0, 0, 0.2619226571620409, 0, 0.5484391353953513, 0.2619226571620409, 0.6538943524522074, 0.33955653116586443, 0.3485590236492917, 1, 0.33955653116586443];[12, 13, 11];3;671;[12 13  9  7  2 11  5  0  8  1  3  4  6 10];[0.2619226571620409, 0.185096953681147, 0.3760833352749942, 0, 0, 0.2619226571620409, 0, 0.5484391353953513, 0.2619226571620409, 0.6538943524522074, 0, 0.3485590236492917, 1, 0.7518542428951706];[12, 13, 11];3;270;[12  8 13  9  7 11  0  2  6  1  3  5  4 10];[0.42247834330074485, 0.185096953681147, 0.3760833352749942, 0, 0, 0, 0.24912625719484854, 0.5484391353953513, 0.8204206357716195, 0.6538943524522074, 0, 0.546103793620854, 1, 0.7518542428951706]
20097;14;14;[13, 1, 3, 11, 9];5;87;[13  1  3 11  9 10  0  5  8  6  2  4 12  7];[0.45885302897598285, 0.8101977527711722, 0.1964492462072798, 0.7717019485006893, 0.18731729562988558, 0.45885302897598285, 0.22830989725712947, 0.12141368698836191, 0.36357224404610455, 0.4846873130679152, 0.45885302897598285, 0.5915962368968123, 0.14704239631468527, 1];[13, 0, 10];3;364;[13 12  1  3 11  9  0 10  4  6  5  8  2  7];[0.4908531037623859, 0.8101977527711722, 0.2608401568774699, 0.7717019485006893, 0.4818064530341713, 0.4304927055039846, 0.4818064530341713, 0, 0.36357224404610455, 0.5687402344900362, 0.4908531037623859, 0.5915962368968123, 0.8793270721799464, 1];[13, 12, 1, 0];4;170;[13 12  1  0  3  6  8 11  9  5 10  4  7  2];[0.8098115216717281, 0.8101977527711722, 0.1964492462072798, 0.7717019485006893, 0.330848175094283, 0.4370874172660482, 0.6959486477155108, 0.28577990661615804, 0.5926996390170548, 0.5687402344900362, 0.3684562939309375, 0.5915962368968123, 0.8793270721799464, 1];[13, 12, 1, 0];4;220;[13 12  1  0  3 11  8  6  4 10  2  9  5  7];[0.8098115216717281, 0.8101977527711722, 0.5761708390780781, 0.7717019485006893, 0.631204620258729, 0.4370874172660482, 0.6959486477155108, 0.28577990661615804, 0.7319145051703734, 0.5687402344900362, 0.5761708390780781, 0.7574430563256515, 0.8793270721799464, 1]
20098;14;14;[12, 1];2;8255;[12  4  9  1  2  5 11  6 10  7  0  3  8 13];[0.2493861069429775, 0.47403299590426995, 0.464444309732641, 0, 0.5461862836362805, 0.4101317818008352, 0.3198804157571511, 0.295402861967685, 0, 0.5350409068078448, 0.3198804157571511, 0.3998500917962915, 1, 0];[12, 1];2;8305;[12  4  1 10  6  9  2  5 11  7  0  8  3 13];[0.2676367846874724, 0.6649688258201591, 0.464444309732641, 0, 0.7924496821841696, 0.45741074820823424, 0.5910748936389216, 0.295402861967685, 0.23956696757022186, 0.5350409068078448, 0.6158526235887214, 0.3998500917962915, 1, 0];[12, 1];2;8355;[12 11  9  4  3  1 10  6  2  5  7  0  8 13];[0.2676367846874724, 0.6649688258201591, 0.464444309732641, 0.7659485715185098, 0.7924496821841696, 0.45741074820823424, 0.5910748936389216, 0.295402861967685, 0.23956696757022186, 0.8679640116049219, 0.6158526235887214, 0.8920487818444868, 1, 0];[12, 1];2;8405;[12  2 11  9  4  3 10  1  6  5  7  0  8 13];[0.2915225761495349, 0.6649688258201591, 0.9035757878023537, 0.7659485715185098, 0.7924496821841696, 0.45741074820823424, 0.5910748936389216, 0.295402861967685, 0.23956696757022186, 0.8679640116049219, 0.6659145997380311, 0.8920487818444868, 1, 0]


==> results/segmented_long_narrow_combined_responsibility_multiple_explanations_results_10.csv <==
obstacles,discrete,distance
0.1,0.0,0.2
0.2,0.0,0.2625
0.3,0.00625,0.26805555555555555
0.4,0.06875,0.27690170940170944
0.5,0.08541666666666667,0.3811392773892774
0.6,0.1927156177156177,0.47129370629370637
0.7,0.26690850815850814,0.5390413752913752
0.8,0.4006517094017094,0.6531740481740482
0.9,0.7036324786324786,0.8103719891219893
1.0,1.0,1.0


==> results/segmented_long_narrow_combined_responsibility_multiple_explanations_results_11.csv <==
obstacles,discrete,distance
0.09090909090909091,0.0,0.05
0.18181818181818182,0.05,0.05
0.2727272727272727,0.05909090909090908,0.13182234432234433
0.36363636363636365,0.06363636363636363,0.22339362026862025
0.45454545454545453,0.07175324675324675,0.23702998390498392
0.5454545454545454,0.0893239113827349,0.3285070689114807
0.6363636363636364,0.18028368690133395,0.41075673509497035
0.7272727272727273,0.2149240465416936,0.49106973779574403
0.8181818181818182,0.366708830385301,0.6029556610400263
0.9090909090909091,0.5527589036780214,0.7724520906080503
1.0,1.0,1.0


==> results/segmented_long_narrow_combined_responsibility_multiple_explanations_results_12.csv <==
obstacles,discrete,distance
0.08333333333333333,0.0,0.15
0.16666666666666666,0.05,0.15
0.25,0.05333333333333333,0.20217391304347826
0.3333333333333333,0.05333333333333333,0.22529891304347824
0.4166666666666667,0.06265010351966874,0.2439324534161491
0.5,0.11482401656314697,0.3102066355598964
0.5833333333333334,0.13758920959688223,0.40261982674706465
0.6666666666666666,0.16404883692607478,0.4739200292605024
0.75,0.22621483375959076,0.5713871551451475
0.8333333333333334,0.39177287120381754,0.6697368254177716
0.9166666666666666,0.5774566772280967,0.7956857958616271
1.0,1.0,1.0


==> results/segmented_long_narrow_combined_responsibility_multiple_explanations_results_13.csv <==
obstacles,discrete,distance
0.07692307692307693,0.0,0.0
0.15384615384615385,0.0,0.05
0.23076923076923078,0.0,0.10763157894736844
0.3076923076923077,0.0,0.25123168936326834
0.38461538461538464,0.0,0.2742103218419008
0.46153846153846156,0.0,0.33883891102540986
0.5384615384615384,0.0,0.390102833474687
0.6153846153846154,0.006,0.4715057083775619
0.6923076923076923,0.0963931623931624,0.5122068288944719
0.7692307692307693,0.1793162393162393,0.6009824988131625
0.8461538461538461,0.32547202797202796,0.6840272688155984
0.9230769230769231,0.46747746697746706,0.829060999895096
1.0,1.0,1.0


==> results/segmented_long_narrow_combined_responsibility_multiple_explanations_results_14.csv <==
obstacles,discrete,distance
0.07142857142857142,0.0,0.05
0.14285714285714285,0.0,0.10108695652173913
0.21428571428571427,0.0,0.16146394064872327
0.2857142857142857,0.0,0.19875779569074006
0.35714285714285715,0.0030341880341880345,0.21310975602615628
0.42857142857142855,0.00597536450477627,0.2344247114955235
0.5,0.00966817496229261,0.26876023947635197
0.5714285714285714,0.017964715023538552,0.3090317136596708
0.6428571428571429,0.08040861099684629,0.3656734165389005
0.7142857142857143,0.11100244278313331,0.4313173102153979
0.7857142857142857,0.14119539259404984,0.5126222823397194
0.8571428571428571,0.23747137293652637,0.628447689250493
0.9285714285714286,0.42208117720585747,0.8084644117444034
1.0,1.0,1.0


==> results/segmented_long_narrow_runs_results.csv <==
obstacles,exhaustive,discrete_50,discrete_100,euclidean_50,euclidean_100
10,1024,685.0,719.0,286.0,270.0
11,2048,1593.0,1323.0,674.0,667.0
12,4096,2786.0,2619.0,1528.0,983.0
13,8192,5159.0,5001.0,1532.0,1216.0
14,16384,11278.0,12945.0,3149.0,2968.0


==> results/segmented_long_wide_combined_exhaustive_observed_results.csv <==
ctx_idx;num_of_obstacles;explanation;explanation_size;runs
21000;10;[7, 8, 9];3;176
21001;10;[8, 9];2;56
21002;10;[6, 7, 8];3;173
21003;10;[1, 7, 8, 9];4;316
21004;10;[6, 7, 8, 9];4;386
21005;10;[0, 6, 7, 8];4;257
21006;10;[1, 6, 7, 8];4;313
21007;10;[0, 4, 5, 8, 9];5;503
21008;10;[2, 6, 7, 8];4;348
21009;10;[0, 7, 8];3;90
21010;10;[0, 5, 7, 8];4;254
21011;10;[6, 8, 9];3;175
21012;10;[6, 7, 8];3;173
21013;10;[1, 7, 8, 9];4;316
21014;10;[6, 7, 8, 9];4;386
21015;10;[0, 7, 8];3;90
21016;10;[0, 8, 9];3;92
21017;10;[7, 8, 9];3;176
21018;10;[2, 3, 4, 5, 6, 7, 8];7;961
21019;10;[7, 8, 9];3;176
21020;11;[0, 3, 9, 10];4;317
21021;11;[0, 7, 8];3;107
21022;11;[0, 9, 10];3;112
21023;11;[2, 8, 9, 10];4;492
21024;11;[0, 1, 3, 4, 6, 7, 8, 9];8;1883
21025;11;[8, 9, 10];3;232
21026;11;[5, 6, 7];3;213
21027;11;[6, 7, 8, 9];4;558
21028;11;[8, 9, 10];3;232
21029;11;[0, 5, 7, 8, 9];5;764
21030;11;[0, 7, 10];3;109
21031;11;[2, 3, 8, 9];4;455
21032;11;[0, 1, 2, 8, 10];5;589
21033;11;[8, 9];2;65
21034;11;[0, 1, 2, 3, 4, 5, 6, 7, 8, 9];10;2037
21035;11;[5, 7, 8, 9, 10];5;1023
21036;11;[8, 10];2;66
21037;11;[0, 9, 10];3;112
21038;11;[4, 8, 10];3;211
21039;11;[0, 9, 10];3;112
21040;12;[0, 3, 9, 11];4;407
21041;12;[3, 9, 10];3;241
21042;12;[0, 2, 11];3;98
21043;12;[3, 5, 8, 9, 10];5;1512
21044;12;[0, 2, 10, 11];4;380
21045;12;[8, 9, 10];3;296
21046;12;[1, 10, 11];3;179
21047;12;[1, 9, 10];3;177
21048;12;[0, 3, 7, 11];4;402
21049;12;[9, 10, 11];3;299
21050;12;[0, 9, 10];3;132
21051;12;[0, 9, 10, 11];4;464
21052;12;[9, 10];2;77
21053;12;[0, 1, 2, 3, 7, 8, 9, 10];8;3368
21054;12;[4, 5, 9, 10];4;737
21055;12;[9, 10, 11];3;299
21056;12;[0, 3, 4, 10, 11];5;1019
21057;12;[5, 9, 10];3;277
21058;12;[1, 6, 8, 10];4;570
21059;12;[1, 2, 8, 9, 10];5;1205
21060;13;[0, 10, 11, 12];4;598
21061;13;[3, 10, 11];3;292
21062;13;[0, 1, 6, 7, 9, 10, 11];7;4544
21063;13;[10, 11, 12];3;378
21064;13;[10, 11];2;90
21065;13;[0, 10, 11];3;156
21066;13;[2, 9, 11, 12];4;882
21067;13;[2, 11, 12];3;258
21068;13;[10, 11, 12];3;378
21069;13;[0, 9, 10, 11, 12];5;1588
21070;13;[2, 6, 11];3;242
21071;13;[7, 9, 10, 11];4;1085
21072;13;[9, 10, 11];3;375
21073;13;[2, 9, 10, 11];4;880
21074;13;[1, 9, 10, 11];4;760
21075;13;[0, 11, 12];3;158
21076;13;[0, 9, 10, 11];4;595
21077;13;[0, 7, 10, 11];4;586
21078;13;[11, 12];2;92
21079;13;[8, 9, 10];3;369
21080;14;[11, 12];2;104
21081;14;[0, 1, 3, 5, 6, 10, 12];7;6907
21082;14;[0, 9, 11, 12];4;750
21083;14;[10, 11, 12];3;467
21084;14;[1, 10, 12];3;246
21085;14;[6, 10, 11];3;430
21086;14;[1, 11, 12, 13];4;976
21087;14;[0, 4, 10, 11];4;667
21088;14;[0, 8, 10, 11, 12];5;2178
21089;14;[0, 10, 11, 13];4;754
21090;14;[2, 10, 12, 13];4;1140
21091;14;[3, 11, 12];3;348
21092;14;[3, 9, 10];3;341
21093;14;[11, 12, 13];3;470
21095;14;[6, 11, 12];3;433
21096;14;[10, 11];2;101
21097;14;[5, 6, 7, 11, 12];5;3360
21098;14;[3, 11, 12];3;348
21099;14;[1, 2, 8, 10, 11, 12];6;5082


==> results/segmented_long_wide_combined_responsibility_discrete_discrete_sampling_results.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
21000;10;10;[7, 8, 9];3;1084;[7 8 3 0 6 4 1 2 5 9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.25];[7, 8, 9];3;1134;[2 7 6 8 3 1 5 0 4 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25];[7, 8, 9];3;414;[7 2 8 1 3 4 9 0 6 5];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 1.0, 0.5, 0.3333333333333333];[7, 8, 9];3;270;[7 2 5 8 9 1 3 0 6 4];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.5, 0.5]
21001;10;10;[8, 9];2;1084;[1 2 3 4 6 5 0 7 8 9];[0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 9];2;1134;[7 1 3 2 5 4 6 8 9 0];[0.25, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5, 0.5];[8, 9];2;1184;[7 1 3 2 5 4 6 8 9 0];[0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5, 0.5];[8, 9];2;1234;[0 7 2 1 3 4 5 6 8 9];[1.0, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5, 0.5]
21002;10;10;[7, 6, 8];3;571;[7 4 1 3 6 8 9 0 5 2];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 6, 8];3;364;[7 4 0 1 5 3 6 8 9 2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 6, 8];3;671;[7 4 0 1 3 2 5 6 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 6, 8];3;721;[1 7 2 0 3 4 5 6 8 9];[0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333]
21003;10;10;[1, 7, 8, 9];4;1084;[1 2 3 4 5 7 0 6 8 9];[0.25, 0.5, 0.5, 0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25];[1, 9, 7, 8];4;1134;[0 1 2 3 4 5 9 6 7 8];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[1, 9, 7, 8];4;1184;[2 0 1 3 4 5 6 9 7 8];[0.5, 0.5, 1.0, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[1, 9, 7, 8];4;1234;[2 0 1 3 4 5 6 9 7 8];[0.5, 0.5, 1.0, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
21004;10;10;[6, 7, 9, 8];4;1084;[0 2 6 1 3 5 7 9 4 8];[1.0, 0.25, 0.5, 0.25, 0.2, 0.25, 0.5, 0.25, 0.2, 0.25];[6, 9, 7, 8];4;1134;[0 5 4 2 6 1 9 3 7 8];[1.0, 0.3333333333333333, 0.5, 0.25, 0.5, 1.0, 0.5, 0.25, 0.2, 0.3333333333333333];[6, 7, 8, 9];4;1184;[0 4 5 2 6 1 3 7 8 9];[1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 9, 8, 7];4;1234;[0 3 5 4 6 2 9 8 1 7];[1.0, 0.3333333333333333, 0.5, 1.0, 1.0, 1.0, 0.5, 0, 0.5, 0.5]
21005;10;10;[0, 6, 7, 8];4;571;[0 6 5 4 7 8 9 1 2 3];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[0, 6, 7, 8];4;364;[0 6 5 4 7 8 9 3 2 1];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[0, 6, 7, 8];4;671;[0 2 5 4 6 7 9 8 1 3];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[0, 6, 7, 8];4;721;[0 2 5 4 6 7 9 8 1 3];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
21006;10;10;[3, 8, 7, 6];4;1084;[3 2 5 8 9 4 0 1 7 6];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[3, 8, 7, 6];4;1134;[3 2 5 8 9 4 0 1 7 6];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[3, 8, 7, 6];4;1184;[0 2 3 5 9 8 1 4 7 6];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[1, 8, 7, 6];4;1234;[2 0 1 3 5 8 9 4 7 6];[0.5, 0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
21007;10;10;[0, 4, 8, 9, 5];5;1084;[0 2 4 8 9 5 3 1 6 7];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5];[0, 4, 5, 9, 8];5;1134;[0 2 3 4 7 5 9 8 6 1];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5];[0, 4, 5, 8, 9];5;1184;[1 0 2 3 4 5 7 8 9 6];[0.5, 1.0, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5];[0, 4, 5, 8, 9];5;1234;[1 0 2 3 4 5 7 8 9 6];[0.5, 1.0, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5]
21008;10;10;[7, 6, 5, 8];4;1084;[0 7 6 5 9 3 1 2 4 8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[7, 6, 5, 8];4;1134;[0 7 6 5 9 3 1 2 4 8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[7, 6, 5, 8];4;1184;[0 7 6 5 9 3 1 2 4 8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[3, 7, 6, 8];4;464;[0 1 3 5 7 6 9 8 4 2];[0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5]
21009;10;10;[6, 8, 7];3;571;[2 6 5 8 9 4 3 1 7 0];[0.25, 0.25, 1.0, 0.25, 0.3333333333333333, 0.5, 1.0, 0.25, 0.5, 0.3333333333333333];[6, 7, 8];3;170;[2 6 5 3 7 8 9 4 1 0];[0.25, 0.25, 1.0, 0.5, 0.3333333333333333, 0.5, 1.0, 0.5, 0.5, 0.5];[6, 7, 8];3;220;[2 6 5 3 7 8 9 1 4 0];[0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.5, 1.0, 0.5, 0.5, 0.5];[6, 7, 8];3;721;[1 2 6 3 7 5 9 8 4 0];[0, 1.0, 1.0, 0.5, 0.3333333333333333, 0.5, 1.0, 0.5, 0.5, 0.5]
21010;10;10;[5, 8, 0, 7];4;1084;[5 8 3 0 6 1 9 2 7 4];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333];[1, 5, 8, 7];4;621;[1 5 8 2 3 4 6 0 7 9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[8, 1, 5, 7];4;671;[8 1 4 2 3 5 6 0 7 9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333];[5, 8, 1, 7];4;237;[5 8 4 1 7 6 0 3 2 9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5, 0.5, 1.0, 0.3333333333333333]
21011;10;10;[6, 8, 9];3;1084;[0 2 1 4 6 5 7 8 3 9];[0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[6, 8, 9];3;1134;[0 2 1 3 4 5 6 7 8 9];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 6, 9];3;1184;[8 0 2 1 5 6 3 4 7 9];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333];[8, 6, 9];3;1234;[1 5 8 2 3 6 0 4 7 9];[0.5, 1.0, 0.5, 0.5, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333]
21012;10;10;[7, 8, 6];3;1084;[1 9 2 0 4 5 7 3 8 6];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5];[6, 7, 8];3;1134;[5 0 6 1 7 8 9 2 4 3];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 0.5];[7, 6, 8];3;414;[5 0 3 1 7 6 9 8 4 2];[0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 0.5];[6, 7, 8];3;721;[5 0 2 1 3 4 6 7 8 9];[0.5, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5, 0.5, 0.5, 0.5]
21013;10;10;[1, 7, 9, 8];4;1084;[0 1 2 3 4 5 6 7 9 8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[8, 1, 7, 9];4;1134;[8 0 2 1 4 5 6 3 7 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333];[1, 8, 7, 9];4;285;[1 3 8 5 7 4 9 0 6 2];[0.3333333333333333, 1.0, 0.3333333333333333, 1.0, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0, 0.5];[1, 8, 7, 9];4;335;[1 3 8 5 7 4 9 0 6 2];[0.3333333333333333, 1.0, 0.3333333333333333, 1.0, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0, 0.5]
21014;10;10;[8, 7, 9, 6];4;571;[4 8 3 0 7 5 9 1 6 2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333];[8, 7, 9, 6];4;621;[1 4 8 3 7 5 9 0 6 2];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333];[8, 6, 7, 9];4;671;[8 0 3 1 6 5 7 4 9 2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333];[8, 7, 6, 9];4;1234;[8 0 7 2 3 4 5 1 6 9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333]
21015;10;10;[5, 7, 8];3;1084;[3 5 1 0 2 4 6 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 7, 8];3;1134;[9 0 5 3 6 7 8 4 1 2];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 1.0];[0, 8, 7];3;1184;[0 9 6 3 8 5 2 1 7 4];[1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0];[0, 7, 8];3;1234;[0 9 3 1 7 6 8 5 4 2];[1.0, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 1.0]
21016;10;10;[0, 8, 9];3;1084;[0 1 2 3 4 5 6 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 8, 9];3;1134;[3 2 6 4 7 1 0 5 8 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[3, 8, 9];3;1184;[3 2 5 4 6 7 0 1 8 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[3, 8, 9];3;1234;[3 2 5 4 6 7 0 1 8 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
21017;10;10;[7, 9, 8];3;1084;[1 7 2 0 3 4 5 6 9 8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333];[7, 8, 9];3;1134;[6 0 2 1 7 5 8 3 4 9];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5, 0.5, 0.3333333333333333];[7, 8, 9];3;1184;[6 0 2 1 7 5 8 3 4 9];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5, 0.5, 0.3333333333333333];[7, 8, 9];3;1234;[6 7 0 1 3 2 5 8 4 9];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0, 1.0, 0.5, 0.3333333333333333]
21018;10;10;[3, 2, 7, 4, 5, 6, 8];7;571;[3 2 7 1 0 4 5 6 8 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[2, 5, 4, 6, 8, 3, 7];7;621;[0 2 5 4 6 8 3 1 7 9];[1.0, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[2, 5, 4, 6, 7, 8, 3];7;1184;[0 2 5 4 6 7 9 8 1 3];[1.0, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[2, 4, 6, 5, 7, 8, 3];7;1234;[0 2 1 4 6 5 7 8 9 3];[1.0, 0.5, 1.0, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
21019;10;10;[7, 9, 8];3;1084;[7 3 4 2 6 9 0 1 5 8];[0.25, 0.25, 0.5, 0.5, 0.5, 0.25, 0.5, 1.0, 0.25, 0.3333333333333333];[7, 8, 9];3;1134;[7 0 3 2 5 4 6 8 1 9];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333];[7, 8, 9];3;671;[7 0 3 2 5 4 6 8 9 1];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5, 0.5];[7, 8, 9];3;1234;[2 7 1 0 3 4 5 6 8 9];[0.5, 0.5, 1.0, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5, 0.5]
21020;11;11;[4, 10, 9, 8];4;571;[ 1  2  3  7  4 10  9  8  5  6  0];[0.2, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 6, 10, 9];4;2159;[ 1  2  3  7  6 10  5  0  4  8  9];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[2, 6, 10, 9];4;2209;[ 1  2  3  7  6  8 10  0  4  5  9];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[0, 3, 10, 9];4;2259;[ 0  1  2  3  5  6  7  8 10  4  9];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5]
21021;11;11;[8, 7, 9];3;185;[ 3  8  2  1  7 10  9  4  6  5  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[8, 4, 7];3;1134;[ 3  6 10  8  2  4  1  0  9  7  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[0, 8, 7];3;1184;[ 0  3  6  8 10  4  2  1  9  7  5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[0, 8, 7];3;1234;[ 0  3  6  8  9 10  2  1  4  7  5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5]
21022;11;11;[10, 4, 9];3;2109;[ 1  3  7  8 10  4  2  0  6  5  9];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[10, 0, 9];3;2159;[ 5  8 10  0  3  6  2  1  9  4  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5];[10, 4, 9];3;2209;[ 5  1 10  8  3  4  2  0  7  6  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[2, 5, 9, 10];4;335;[ 2  5  1  8  9 10  3  0  7  6  4];[0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5]
21023;11;11;[2, 9, 10, 8];4;185;[ 0  2  6  9  7 10  8  1  4  5  3];[0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[2, 9, 10, 8];4;1134;[ 0  2  6  9  5  4  7  1 10  8  3];[0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[2, 10, 9, 8];4;671;[ 0  1  2  5  6 10  9  8  7  4  3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5];[2, 9, 8, 10];4;721;[ 0  1  2  3  5  6  9  8 10  4  7];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5]
21024;11;11;[3, 6, 7, 8, 9, 2, 4, 0];8;2109;[10  3  6  7  8  9  5  2  4  0  1];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0];[3, 8, 7, 6, 9, 2, 4, 0];8;2159;[10  3  8  7  6  9  5  2  4  0  1];[0.25, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0];[3, 8, 1, 7, 9, 6, 4, 0];8;2209;[10  3  8  1  7  9  6  5  4  2  0];[0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0];[0, 7, 3, 8, 4, 1, 9, 6];8;2259;[ 0 10  7  3  8  4  5  1  9  6  2];[1.0, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0]
21025;11;11;[10, 8, 9];3;2109;[ 6 10  2  0  5  1  4  3  7  8  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.5];[10, 8, 9];3;2159;[ 6 10  2  0  3  5  7  1  4  8  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.5];[10, 8, 9];3;2209;[ 6 10  2  0  3  5  7  1  4  8  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.5];[0, 10, 7, 9];4;721;[ 0  2  6 10  3  5  7  1  9  8  4];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
21026;11;11;[5, 6, 7];3;1084;[ 0  1  5  4  6  7  9  8 10  2  3];[0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 5, 7];3;621;[ 6  0  4  5  9  3  1  2  7  8 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25];[6, 5, 7];3;220;[ 6  0  4  2  5  7  9  3  1  8 10];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[6, 5, 7];3;270;[ 6  0  4  2  5  7  9  3  1  8 10];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
21027;11;11;[9, 8, 7, 6];4;2109;[ 1 10  9  8  7  0  3  4  5  2  6];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5];[8, 6, 7, 9];4;137;[ 8  1  6  7  9  2  3  0  4  5 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333];[8, 6, 9, 7];4;220;[ 8  1  6  3  9  7  2  0  4  5 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333];[8, 6, 9, 7];4;270;[ 8  1  6  3  9  7  2  0  4  5 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333]
21028;11;11;[8, 9, 10];3;2109;[ 7  1  4  5  6  8  3  2  0  9 10];[0.25, 0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 1.0, 0.5, 0.25, 0.25];[8, 10, 9];3;2159;[ 7  1  4  5  6  8  3  2 10  0  9];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 1.0, 0.5, 0.25, 0.3333333333333333];[8, 9, 10];3;2209;[ 7  1  4  5  6  8  9  2 10  3  0];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 1.0, 0.5, 0.5, 0.3333333333333333];[9, 8, 10];3;2259;[ 7  1  4  2  5  6  9  8  0  3 10];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 1.0, 0.5, 0.5, 0.3333333333333333]
21029;11;11;[1, 9, 7, 8, 6];5;2109;[ 1  4 10  9  7  8  5  3  0  6  2];[0.25, 0.5, 0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[1, 9, 6, 8, 7];5;2159;[ 4  1 10  9  6  5  3  2  8  7  0];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[1, 9, 8, 6, 7];5;2209;[ 4  1  9  8 10  6  3  0  5  7  2];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5];[0, 7, 9, 8, 5];5;2259;[ 4  0  7  1  9 10  8  5  3  6  2];[0.5, 0.5, 0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5]
21030;11;11;[0, 10, 7];3;2109;[ 0  1  3  4  5  9 10  2  7  6  8];[0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[0, 7, 10];3;2159;[ 3  0  1  5  7  4  9  8 10  2  6];[0.5, 0.5, 0.25, 1.0, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 10, 7];3;2209;[ 0  3  9  1  6  5 10  4  7  2  8];[1.0, 0.5, 0.25, 1.0, 0.5, 0.5, 0.5, 0.25, 0.25, 1.0, 0.5];[0, 7, 10];3;2259;[ 0  3  7  9  2  4  5  1  6 10  8];[1.0, 0.5, 0.5, 1.0, 0.5, 0.5, 0.5, 1.0, 0.25, 1.0, 0.5]
21031;11;11;[3, 9, 2, 8];4;2109;[ 3  6  0  9  5  2  8  1 10  4  7];[0.5, 0.25, 0.3333333333333333, 1.0, 0, 0.3333333333333333, 1.0, 0, 0.3333333333333333, 0.5, 0.25];[3, 9, 2, 8];4;1134;[ 3  6  0  9  5  2  8  1  7  4 10];[0.5, 0.25, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333, 0.5, 0.25];[3, 9, 2, 8];4;1184;[ 3  7  6  0  1  9  5  2  4  8 10];[0.5, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 1.0, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333];[3, 9, 8, 2];4;1234;[ 3  7  6  0  4  1  9  8  5  2 10];[0.5, 0.5, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 1.0, 1.0, 0.5, 0.5, 0.3333333333333333]
21032;11;11;[0, 2, 8, 1, 10];5;2109;[ 3  0  2  5  7  6  8  1 10  9  4];[0.3333333333333333, 0.25, 0.3333333333333333, 1.0, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[2, 1, 0, 8, 10];5;2159;[ 3  2  5  1  0  4  6  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 1, 0, 8, 10];5;2209;[ 3  2  6  5  7  1  0  4  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 1, 0, 8, 10];5;2259;[ 3  2  6  5  7  1  0  4  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
21033;11;11;[8, 9];2;2109;[ 1  5  3  0  6  4 10  8  7  2  9];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[9, 8];2;2159;[ 1  5  9  3  6  4  8  0 10  2  7];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333];[9, 8];2;2209;[ 1  5  7  9 10  3  4  0  8  6  2];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5];[9, 8];2;2259;[ 1  5  7  9 10  3  4  0  8  6  2];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5]
21034;11;11;[1, 2, 3, 4, 6, 5, 7, 8, 9, 0];10;2109;[ 1  2  3  4  6  5  7  8 10  9  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 5, 6, 0, 3, 1, 4, 7, 8, 9];10;1134;[ 2  5  6  0  3  1  4  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 1, 3, 2, 6, 5, 0, 7, 4, 9];10;2209;[ 8  1  3  2  6  5 10  0  7  4  9];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5];[8, 1, 2, 6, 5, 3, 0, 7, 4, 9];10;2259;[10  8  1  2  6  5  3  0  7  4  9];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 1.0]
21035;11;11;[5, 8, 9, 7, 10];5;2109;[ 0  2  5  8  9  4  3  1  7  6 10];[1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[5, 8, 9, 7, 10];5;2159;[ 0  2  5  8  9  4  3  1  7  6 10];[1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[5, 8, 9, 7, 10];5;2209;[ 0  1  2  3  5  8  9  4  7  6 10];[1.0, 1.0, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[5, 8, 9, 7, 10];5;2259;[ 0  1  2  3  5  8  9  4  7  6 10];[1.0, 1.0, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
21036;11;11;[8, 10];2;571;[ 2  8  3  1  7  6  9  5 10  0  4];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[8, 10];2;2159;[ 2  9  1  0  4  5  6  3  7  8 10];[0, 0, 1.0, 0, 0, 0, 0, 0, 0, 1.0, 0];[8, 10];2;2209;[ 2  9  1  0  4  5  6  3  7  8 10];[0, 0, 1.0, 0, 0, 0, 0, 0, 0, 1.0, 0];[8, 10];2;2259;[ 2  9  1  0  4  5  6  3  7  8 10];[0, 0, 1.0, 0, 0, 0, 0, 0, 0, 1.0, 0]
21037;11;11;[10, 9, 0];3;61;[10  9  0  1  7  6  2  5  8  3  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[10, 9, 0];3;111;[10  9  0  1  6  5  2  4  8  7  3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[9, 10, 0];3;187;[ 4  9 10  0  3  5  2  1  7  6  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[9, 10, 0];3;237;[ 4  9 10  0  3  5  2  1  7  6  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
21038;11;11;[10, 8, 4];3;2109;[ 1  2  3  6 10  8  5  4  9  7  0];[0.2, 0.5, 0.5, 0.5, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[9, 10, 8];3;2159;[ 0  1  2  3  6  9  7  5 10  8  4];[0.5, 0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[9, 10, 8];3;2209;[ 0  1  2  3  6  9  7  5 10  8  4];[0.5, 0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[9, 10, 8];3;2259;[ 0  1  2  3  6  9  7  5 10  8  4];[0.5, 0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
21039;11;11;[9, 10, 0];3;2109;[ 1  2  3  4  9 10  8  0  7  6  5];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 10, 9];3;2159;[ 8  0  2  1  4  5  6  3 10  9  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.3333333333333333];[0, 9, 10];3;2209;[ 8  0  2  1  4  5  6  3  7  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333];[0, 9, 10];3;2259;[ 8  0  2  1  4  5  6  3  7  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333]
21040;12;12;[3, 9, 11, 0];4;4158;[ 3  5  7  9 11  1  2  0  6  4  8 10];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[3, 11, 9, 0];4;4208;[ 2  6 10  3  5  4  7  1 11  9  0  8];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333];[3, 0, 9, 11];4;4258;[ 2  6 10  1  3  4  5  0  7  9 11  8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333];[3, 0, 9, 11];4;4308;[ 2  6 10  1  3  4  5  0  7  8  9 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
21041;12;12;[3, 10, 9];3;4158;[ 0  1  2  3  5  8 10  7 11  4  6  9];[0.5, 0.5, 0.5, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25];[3, 10, 9];3;4208;[ 0  1  2  3  4  5  6  7  8 11 10  9];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333];[3, 9, 10];3;4258;[ 0  1  2  3  4  5  6  7  8  9 11 10];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[3, 9, 10];3;2259;[ 0  1  2  7  6  3  5  4  8  9 10 11];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
21042;12;12;[0, 2, 11];3;4158;[ 0  5  2  1  3  4  6  7  8  9 11 10];[0.5, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25];[0, 11, 2];3;2159;[ 0  3  5  4 11  8  6 10  7  2  1  9];[0.5, 0.25, 0.25, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.5];[0, 2, 11];3;4258;[ 0  2  3  4  5 11  9  8  1  6 10  7];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5];[0, 2, 11];3;4308;[ 0  2  3  4  5 11  9  8  7  6  1 10];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5]
21043;12;12;[5, 9, 3, 8, 10];5;4158;[ 0  2  6  5  9  3  8 11  7  4  1 10];[0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.2, 0.25];[5, 9, 3, 8, 10];5;4208;[ 0  1  2  5  6  9  4  3  7  8 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[5, 9, 3, 8, 10];5;4258;[ 0  1  2  4  6  5  7  9  3  8 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25];[0, 1, 4, 5, 7, 9, 11, 10, 3];9;2259;[ 0  1  2  4  6  5  7  9 11 10  3  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
21044;12;12;[11, 2, 0, 10];4;4158;[ 1 11  2  0  6  9  8  4  3  7 10  5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5];[11, 2, 0, 10];4;4208;[ 1 11  2  0  4  5  6  3  9  8  7 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5];[1, 11, 2, 0, 4, 5, 6, 3, 7];9;671;[ 1 11  2  0  4  5  6  3  7  8  9 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[1, 11, 2, 0, 4, 5, 6, 3, 7];9;721;[ 1 11  2  0  4  5  6  3  7  8  9 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
21045;12;12;[9, 10, 8];3;2109;[ 5  9  4  3  7  2 10  1  6  0  8 11];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25];[9, 10, 8];3;2159;[ 0  4  5  9 10  2  3  1  7  6  8 11];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25];[9, 10, 8];3;2209;[ 0  4  5  9 10  2  3  1  7  6  8 11];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[9, 10, 8];3;2259;[ 0  4  5  9 10  2  3  1  7  6  8 11];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
21046;12;12;[10, 6, 11];3;2109;[ 5  4 10  0  6  3  7  2  9  8 11  1];[0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[10, 1, 11];3;4208;[ 3 10  5  4  2  1  6  0  7  8  9 11];[0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25];[10, 1, 11];3;4258;[ 3 10  1  0  4  5  2  6  7  8  9 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25];[11, 10, 1];3;335;[11  3 10  0  4  5  1  2  6  7  9  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 1.0]
21047;12;12;[1, 9, 10];3;4158;[ 0  1  2  3  5  9 11  4  7  6  8 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[2, 10, 9];3;4208;[ 0  2  4 10  3  5  9  1 11  6  7  8];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333];[2, 10, 9];3;4258;[ 0  2  6  4 10 11  3  1  9  5  7  8];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.5, 0.5];[2, 10, 9];3;4308;[ 0  2  3  4  6 11 10  1  9  5  7  8];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.5, 0.5]
21048;12;12;[0, 3, 7, 11];4;4158;[ 0  2  3  4  6  5 10  8  7  1  9 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[0, 3, 11, 7];4;4208;[ 0  1  2  3  4  5  6  8 11 10  7  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[0, 3, 7, 11];4;4258;[ 0  1  2  3  4  5  6  7  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 3, 7, 11];4;4308;[ 6 10  2  0  3  4  5  1  7  8  9 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
21049;12;12;[11, 10, 9];3;4158;[ 0  1  5  4  6 11 10  8  7  3  2  9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[9, 10, 11];3;4208;[ 9  0  5  1  6 10  8  4 11  7  2  3];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333];[9, 10, 11];3;4258;[ 9  0  5  1  6  7  8  4 10 11  2  3];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333];[9, 10, 11];3;4308;[ 9  6  4  0  5  7  8  1 10 11  2  3];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333]
21050;12;12;[10, 9, 8];3;120;[ 3  2 10  9 11  8  1  0  7  6  5  4];[0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.2, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 10, 9];3;170;[ 5  8 11  3 10  9  7  2  1  6  4  0];[0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[8, 10, 9];3;220;[ 5  8 11  3 10  9  7  2  1  6  4  0];[0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[8, 9, 10];3;721;[ 2  5 11  8  7  9  6  3 10  4  1  0];[0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
21051;12;12;[11, 10, 9, 8, 4];5;185;[11 10  9  8  6  7  4  3  5  2  1  0];[0.2, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5];[9, 11, 10, 0];4;2159;[ 3  7  9  8 11 10  4  1  6  5  0  2];[0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[3, 9, 11, 10, 5];5;2209;[ 3  7  9  8 11 10  2  1  4  6  5  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[3, 5, 11, 10, 9];5;2259;[ 3  5  7  8 11 10  9  1  2  6  4  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5]
21052;12;12;[9, 10];2;4158;[ 1  2  6  7  5  0  4 11  3  8  9 10];[0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333];[9, 10];2;4208;[ 1  2  6  7  5  0  4  8 11  3  9 10];[0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[9, 10];2;4258;[ 1  2  6  7  5  0  4  8 11  3  9 10];[0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[9, 10];2;4308;[ 1  2  6  7  5  0  4  8 11  9  3 10];[0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
21053;12;12;[3, 1, 0, 7, 10, 2, 9, 8];8;4158;[ 3 11  1  0  7  6 10  4  5  2  9  8];[0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5];[1, 3, 0, 7, 2, 10, 8, 9];8;4208;[ 1  3 11  0  4  6  7  2 10  8  5  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5];[2, 1, 3, 0, 7, 8, 10, 9];8;4258;[ 2  1  3 11  4  5  6  0  7  8 10  9];[0.3333333333333333, 0.5, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5];[2, 1, 3, 9, 0, 7, 8, 10];8;4308;[ 2  1  3  5 11  9  0  4  7  6  8 10];[0.3333333333333333, 0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
21054;12;12;[5, 4, 9, 10];4;571;[ 3  2  5  4  6  7  9  8 10 11  0  1];[0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 5, 4, 10];4;621;[ 3  2  9  5  6  7  8  4 10 11  1  0];[0.25, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[9, 5, 4, 10];4;1184;[ 3  2  9  1  6  5  7  4 10  8 11  0];[0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[9, 5, 4, 10];4;1234;[ 3  2  9  1  6  5  7  4 10  8 11  0];[0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
21055;12;12;[9, 10, 11];3;4158;[ 3  0  1  2  4  5  6  7  8  9 10 11];[0.2, 0.2, 0.2, 1.0, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2];[9, 10, 11];3;4208;[ 3  0  1  2  4  5  6  7  8  9 10 11];[0.25, 0.25, 0.25, 1.0, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[9, 10, 11];3;4258;[ 3  0  1  2  4  5  6  7  8  9 10 11];[0.25, 0.25, 0.25, 1.0, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[11, 9, 10];3;4308;[ 3  1  5 11  2  4  6  0  7  8  9 10];[0.25, 0.3333333333333333, 0.25, 1.0, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333]
21056;12;12;[8, 0, 3, 10, 11];5;4158;[ 1  8  9  0  4  5  2  3  7  6 10 11];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2];[4, 0, 11, 3, 10];5;4208;[ 1  2  7  4  5  0  9  8 11  3  6 10];[0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[4, 3, 0, 11, 10];5;4258;[ 1  2  7  4  3  0  5  8 11  9  6 10];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[4, 3, 0, 10, 11];5;4308;[ 1  2  7  4  3  0  5  6  8  9 10 11];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
21057;12;12;[9, 5, 10];3;2109;[ 8  2  9  4  3  5  1  0  7  6 10 11];[0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 1.0, 0.3333333333333333, 0.25, 0.25];[5, 9, 10];3;2159;[ 8  5 11  3  6  7  4  2  9 10  1  0];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5];[9, 5, 10];3;4258;[ 8  2  9  5 11  6  3  0  4  7 10  1];[0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.5];[9, 5, 10];3;4308;[ 8  2  9  5 11  3  1  0  7  6  4 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.5]
21058;12;12;[1, 6, 10, 8];4;4158;[ 5  4  0  1  3  2  6  7 11 10  9  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333];[1, 6, 10, 8];4;4208;[ 5  4  0  1  3  2  6  7  9 10 11  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 1, 10, 8];4;4258;[ 5  4 11  0  3  2  6  1  7  9 10  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5];[6, 1, 10, 8];4;4308;[ 0  4  5 11  3  2  6  1  7  9 10  8];[1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5]
21059;12;12;[2, 1, 8, 9, 10];5;4158;[ 0  2  3  4  7  5 11  1  6  8  9 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333];[1, 2, 8, 10, 9];5;4208;[ 0  1  2  3  4  5  7  8 10  9 11  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 2, 8, 10, 9];5;4258;[ 0  1  2  3  4  5  7  8 10  9 11  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 2, 8, 9, 10];5;2259;[ 0  1  2  3  4  5  6  7  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
21060;13;13;[7, 12, 10, 11];4;8255;[ 2  7 12  1  3  4  6  0 10  5  9  8 11];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.2, 0.3333333333333333];[7, 12, 10, 11];4;8305;[ 2  7 12  1  3  4  5  0  6  8 10  9 11];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333];[7, 12, 10, 11];4;8355;[ 2  7  6  5 12  3  0  1  4  8 10  9 11];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333];[7, 12, 10, 11];4;8405;[ 2  7  6  5 12  3  0  1  4  8 10  9 11];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333]
21061;13;13;[11, 3, 10];3;4158;[ 6 12 11  4  5  3  0  2 10  7  9  8  1];[0.25, 0.16666666666666666, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5];[10, 3, 11];3;1134;[ 2  6 12 10  3  4  1  0 11  5  7  9  8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.5];[10, 3, 11];3;1184;[ 2  6 12 10  3  4  1  0 11  5  7  9  8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.5];[10, 3, 11];3;1234;[ 2  6 12 10  3  4  1  0 11  5  7  9  8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.5]
21062;13;13;[0, 6, 5, 11, 7, 9, 10];7;8255;[ 0 12  6  5  3  2 11  1  7  4  9  8 10];[0.5, 0.2, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.2, 0.2, 0.25, 0.5];[0, 6, 9, 11, 5, 7, 10];7;8305;[ 0  4  6 12  9 11  5  3  7  1  2  8 10];[0.5, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.5];[0, 6, 7, 11, 5, 9, 10];7;8355;[ 0  3  6  4  7 11  5  1 12  9  2  8 10];[1.0, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333];[0, 6, 7, 11, 5, 10, 9];7;8405;[ 0  3  6  4  7 11  5  1 10  9 12  2  8];[1.0, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
21063;13;13;[11, 10, 12];3;1084;[ 3  9 11  0  4  5  1  2 10 12  7  6  8];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.2, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[11, 10, 12];3;2159;[ 0  2  3  9 11  5  4  1 10  6 12  7  8];[0.5, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[12, 11, 10];3;8355;[ 0  2 12  1  4 11  9  3  7  6  5  8 10];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5];[12, 11, 10];3;8405;[ 0  2  3  8 12 11  4  1  9  7  5  6 10];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5]
21064;13;13;[11, 10];2;2109;[ 2  7  9  1  3  4 12  0 11  5 10  8  6];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.16666666666666666, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.2, 0.25];[10, 11];2;621;[ 3  2  7  8 12 10  9  1 11  6  4  0  5];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[10, 11];2;8355;[ 3  2  7  8 12 10  9  1  6  5  4  0 11];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[10, 11];2;8405;[ 3  2  7  8 12 10  9  1  6  5  4  0 11];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
21065;13;13;[10, 11, 0];3;2109;[ 1  3  5  4  6 10  9  8 12 11  0  2  7];[0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25];[0, 10, 11];3;4208;[ 3  6  8  1  2  4  5  0  7  9 10 11 12];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[11, 10, 0];3;1184;[ 7 11  5  3  8 10  6  2  4  0  1  9 12];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25];[0, 11, 10];3;4308;[ 0  7  6 11  3  2  5  1  4  8 10  9 12];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25]
21066;13;13;[9, 12, 2, 11];4;8255;[ 7  9 12  1  5  4  3  2 11  6 10  8  0];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[2, 9, 12, 11];4;8305;[ 2  5  9  8  7 12  3  0  6  4  1 10 11];[0.25, 0.25, 0.5, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.25, 0.3333333333333333];[2, 9, 12, 11];4;8355;[ 2  5  9  8 12 11  7  0  6  4  1  3 10];[0.25, 0.25, 0.5, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333];[2, 9, 12, 11];4;8405;[ 2  5  9  8 12 11  6  7  4  0  1  3 10];[0.25, 0.25, 0.5, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.5]
21067;13;13;[2, 11, 12];3;8255;[ 0  4  6  8  9  2  3  1  7  5 10 11 12];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[2, 11, 12];3;8305;[ 0  1  2  3  4  6  7  8 11  9 12  5 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[11, 2, 12];3;8355;[11  0  2  1  4  5  6  3  7  8  9 12 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333];[11, 2, 12];3;8405;[11  0  2  1  4  5  6  3  7  8  9 12 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333]
21068;13;13;[10, 12, 11];3;4158;[ 0  2  3  5  6  9 10  1 12  4  8 11  7];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[10, 11, 12];3;8305;[ 0  2  3  5  6  9 10  1  7  4  8 11 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[12, 11, 10];3;2209;[ 0  1  2  3  5  6  9  8 12 11 10  4  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[12, 11, 10];3;2259;[ 0  1  2  3  5  6  9  8 12 11 10  4  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
21069;13;13;[12, 9, 8, 11, 10];5;8255;[ 2 12  9  8  7  3  5  4 11 10  0  6  1];[0.25, 0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.5];[7, 6, 9, 12, 11];5;2159;[ 2  7  6  8  9 12  5  3  4 11 10  0  1];[0.25, 0.16666666666666666, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.5];[7, 6, 9, 12, 11];5;8355;[ 2  7  6  8  9 12  3  0  4  5  1 11 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.5];[7, 6, 9, 12, 11];5;8405;[ 2  7  6  8  9 12  3  0  4  5  1 11 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.5]
21070;13;13;[6, 2, 11];3;8255;[ 6  8  9  0  5  4  2  1 10  7 12  3 11];[0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25];[2, 6, 11];3;8305;[ 0  2  3  6 11 10  9  8 12  5  4  1  7];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 6, 11];3;8355;[ 0  2  3  6 11 10  9  8 12  5  4  1  7];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 6, 11];3;8405;[ 0  2  3  6 11 10  9  8 12  5  4  1  7];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
21071;13;13;[11, 10, 7, 9];4;8255;[ 1  4  5 11 12  2  6  0 10  7  9  3  8];[0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[7, 11, 9, 10];4;8305;[ 1  2  7 11  5  4  6  0  9  8 12  3 10];[0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333];[7, 11, 9, 10];4;8355;[ 1  2  7 11  3  4  5  0  6  8  9 12 10];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333];[7, 11, 9, 10];4;4308;[ 1  2  7 11  3  4  5  0  6  8  9 10 12];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
21072;13;13;[11, 10, 9];3;8255;[ 6 11 10  0  5  4  3  2 12  7  9  8  1];[0.25, 0.16666666666666666, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[11, 10, 9];3;8305;[ 6 11 10  0  5  4  3  2 12  7  9  8  1];[0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[11, 10, 9];3;8355;[ 3 12  6  4 11 10  2  0  7  5  1  9  8];[0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5];[10, 11, 9];3;8405;[ 0  3  7 12  2  4  6  1 10 11  5  9  8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5]
21073;13;13;[2, 11, 9, 10];4;8255;[ 3  2  7  1  0  5  6  8 12 11  4  9 10];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.2, 0.25, 0.25];[2, 10, 11, 9];4;8305;[ 3  2  7  1  0  4  5  6  8 10 11 12  9];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25];[2, 9, 10, 11];4;8355;[ 0  2  3  7  8  1  5  4  6  9 10 11 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[2, 9, 10, 11];4;8405;[ 0  2  3  7  8  1  5  4  6  9 10 11 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25]
21074;13;13;[11, 1, 9, 10];4;8255;[ 3 11  1  0  4  5  6  2  7  8  9 12 10];[0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.16666666666666666, 0.5, 0.25];[11, 9, 8, 10];4;1134;[ 3  4 11  5  6  9  8  0 12 10  1  2  7];[0.3333333333333333, 0.25, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[11, 9, 8, 10];4;1184;[ 3  4 11  5  6  9  8  0 12 10  1  2  7];[0.3333333333333333, 0.25, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[11, 9, 8, 10];4;1234;[ 3  4 11  5  6  9  8  0 12 10  1  2  7];[0.3333333333333333, 0.25, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
21075;13;13;[0, 11, 12];3;8255;[ 0  2  3  4  9  1  6  5  7 10 11 12  8];[0.5, 0.25, 0.5, 0.5, 0.5, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25];[0, 11, 12];3;8305;[ 0  2  3  4  6  9 10  1  7  5  8 11 12];[0.5, 0.25, 0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[0, 11, 12];3;8355;[ 0  2  3  4  6  9 10  1  7  5  8 11 12];[0.5, 0.25, 0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[0, 11, 12];3;8405;[ 0  2  3  4  7  6 10  9  5  1  8 11 12];[0.5, 0.25, 0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25]
21076;13;13;[7, 9, 10, 11];4;185;[ 3  2  7  9 10 11  0  1 12  6  5  8  4];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[0, 10, 9, 11];4;621;[ 0  1  2  3  4  7 10  9 11 12  6  5  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 9, 11, 10];4;2209;[ 0  1  2  3  4  7  9  8 12 11 10  5  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 9, 10, 11];4;8405;[ 0  1  2  3  4  5  7  8 12  9 10 11  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
21077;13;13;[3, 10, 7, 11];4;185;[ 3 10  9  0  7 11  1  5 12  6  2  4  8];[0.3333333333333333, 0.25, 0.2, 0.5, 0.2, 0.25, 0.2, 0.25, 0.2, 0.3333333333333333, 0.5, 0.25, 0.25];[3, 10, 11, 7];4;4208;[ 3  5 10  9  2  6  1  0 11  7 12  8  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.25];[3, 10, 11, 7];4;2209;[ 3  5 10  9  2  6  1  0 11  7  4  8 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.25];[3, 10, 11, 7];4;2259;[ 3  5 10  9  2  6  1  0 11  7  4  8 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.25]
21078;13;13;[11, 12];2;8255;[ 2  7  5  0  6 11 10  1  4  3  9  8 12];[0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[11, 12];2;8305;[ 1  2  7  9 11  5  6  0 10  3  4  8 12];[0.3333333333333333, 1.0, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.25];[11, 12];2;8355;[ 1  2  7  9 11  5  6  0 10  3  4  8 12];[0.3333333333333333, 1.0, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.25];[11, 12];2;8405;[ 1  2  7  9 11  5  6  0 10  3  4  8 12];[0.3333333333333333, 1.0, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.25]
21079;13;13;[9, 8, 10];3;8255;[ 7  4  1  6  3  2  0  5  9 11 12  8 10];[0.25, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.5, 0.2, 0.25, 0.2, 0.25, 0.25];[10, 8, 9];3;8305;[10  7  4  1  6 12  8  2  5  3  0  9 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 1.0, 0.25, 0.3333333333333333];[10, 8, 9];3;8355;[10  1  7  2  4  6  8 12  5  3  0  9 11];[0.25, 0.5, 0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 1.0, 0.25, 0.3333333333333333];[10, 8, 9];3;2259;[10 11  1  2  7  4  6  8 12  9  0  3  5];[0.25, 0.5, 0.5, 0.25, 0.5, 0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 1.0, 1.0, 0.3333333333333333]
21080;14;14;[11, 12];2;8255;[ 2  4  1  0  7 13  8 10  9 11  3  5 12  6];[0.3333333333333333, 0.3333333333333333, 0.5, 0.2, 0.5, 0.2, 0.16666666666666666, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.2, 0.3333333333333333];[11, 12];2;16498;[ 2  4  1  0  7 13  8 10  9  6  3  5 11 12];[0.3333333333333333, 0.3333333333333333, 0.5, 0.2, 0.5, 0.2, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.2, 0.3333333333333333];[11, 12];2;16548;[ 2  4  1  0  7  6 13  8 11  3 10  9 12  5];[0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[11, 12];2;16598;[ 6  2  4  0  7  1 13  3  5  8 10  9 11 12];[0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 1.0, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333]
21081;14;14;[1, 10, 6, 0, 3, 5, 12];7;16448;[ 1  8 13  2  7 10  6  4 11  9  0  3  5 12];[0.2, 0.3333333333333333, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333];[1, 6, 10, 0, 3, 5, 12];7;16498;[ 1  6  9  8 13 10  4  2 11  7  0  3  5 12];[0.2, 0.3333333333333333, 0.25, 0.2, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333];[5, 7, 4, 10, 6, 11, 12];7;16548;[ 5  7  4 10  1  6  8  0 13 11  9  2  3 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.2, 0.3333333333333333];[5, 7, 4, 10, 6, 11, 12];7;16598;[ 5  7  4 10  1  6  8  0 13 11  9  2 12  3];[0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333]
21082;14;14;[1, 11, 12, 9];4;16448;[ 1  4 10  3  6  5  7  0 13  8 11 12  2  9];[0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25];[1, 11, 12, 9];4;16498;[13  1 10  4  7  6  3  0 11 12  9  8  5  2];[0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 1.0];[1, 11, 9, 12];4;16548;[13  1 10  4  6  5  3  0 11  7  9  8 12  2];[0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 1.0];[1, 11, 9, 12];4;16598;[13  1 10  4  6  5  3  0 11  7  9  8 12  2];[0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 1.0]
21083;14;14;[10, 12, 11];3;16448;[ 0  1  2  3 13 10  4  5  7  6  9  8 12 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.3333333333333333, 0.16666666666666666, 0.2, 0.3333333333333333];[10, 12, 11];3;16498;[ 0  1  2  3 13 10  5  6  8  4  7  9 12 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.25, 0.2, 0.3333333333333333, 0.16666666666666666, 0.2, 0.3333333333333333];[10, 11, 12];3;16548;[ 0  1  2  3 10 13  8  5 11  9  4  6  7 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.2, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333];[10, 12, 11];3;8405;[ 0  1  2  3  4 10  9  8 13 12  5  6 11  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
21084;14;14;[4, 6, 12];3;16448;[ 5  4 11  8 13  6  0  1 12  9  2  3  7 10];[0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333];[4, 6, 12];3;16498;[ 5  4 11  8 13  3  0  1 10  6  2  9 12  7];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[4, 6, 12];3;16548;[ 5  4 11  8 13  3  0  1  7  6  2  9 10 12];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[4, 6, 12];3;16598;[ 5  4 11  8 13  3  0  1  7  6  2  9 10 12];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333]
21085;14;14;[10, 9, 11];3;8255;[ 0  1  2  3 10  9  4  5  7  6  8 11 12 13];[0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.2, 0.2, 0.2, 0.25, 0.25, 0.2, 0.2, 0.2];[9, 10, 11];3;16498;[ 0  1  2  5 13  9  3  6 12  7 10  4 11  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333];[11, 9, 10];3;2209;[ 0  1  2  5 11 13  9  3 10  7  6  8 12  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[11, 9, 10];3;2259;[ 0  1  2  5 11 13  9  3 10  7  6  8 12  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333]
21086;14;14;[1, 11, 12, 13];4;16448;[ 1  5  7  3 10 11  9  6  2  0  4  8 12 13];[0.2, 0.5, 0.25, 0.3333333333333333, 0.2, 0.5, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2];[1, 11, 12, 13];4;16498;[ 1  5  7  3 11 10  9  8  6  4  0  2 12 13];[0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2];[1, 11, 12, 13];4;16548;[ 1  5  3  0  7 10  9  8 11  6  2  4 12 13];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2];[1, 0, 12, 13, 10];5;2259;[ 1  5  2  0  3  7  9  8 12 13 10 11  6  4];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
21087;14;14;[9, 8, 11, 10];4;16448;[ 5  9  7  1  8  2  4  0 13 12 11  3  6 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.5, 0.2, 0.3333333333333333, 0.3333333333333333, 0.5, 0.2, 0.25, 0.25, 0.25];[9, 11, 10, 8];4;1134;[ 5  9  7  1 11 10  8  2 13  6  0  4 12  3];[0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[9, 2, 11, 10];4;8355;[ 5  9  2  0  3  7  8  1 13 11 10  4  6 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[9, 2, 11, 10];4;8405;[ 5  9  2  0  3  7  8  1 13 11 10  4  6 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
21088;14;14;[12, 0, 8, 10, 11];5;16448;[12 13  9  0  4  1  2  3  7  6  5  8 10 11];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333];[12, 0, 8, 10, 11];5;16498;[12 13  9  0  4  1  2  3  7  6  5  8 10 11];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333];[12, 0, 8, 10, 11];5;16548;[12 13  9  0  4  1  2  3  7  6  5  8 10 11];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333];[8, 12, 0, 11, 10];5;16598;[ 2  5  7  8 12 13  9  0  6  4  1  3 11 10];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333]
21089;14;14;[6, 11, 9, 13];4;2109;[ 1  2  6  4 11  9  7  3 12 13  8 10  5  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25];[3, 12, 13, 11];4;2159;[ 3  5  6 12  4  2  9  1 13 11 10  7  8  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333];[3, 12, 13, 11];4;16548;[ 3  5  6 12  4  2  9  1 13 11  7  0 10  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333];[5, 12, 13, 11];4;16598;[ 5  3 12  2  6  4  9  1 13 11  7  0 10  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333]
21090;14;14;[2, 10, 13, 12];4;16448;[ 2  9  1  0  4  5  6  3  7  8 10 11 13 12];[0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.2, 0.25];[2, 10, 13, 12];4;16498;[ 2  9  1  0  4  5  6  3  7  8 10 11 13 12];[0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.2, 0.25];[2, 12, 10, 13];4;16548;[ 2  9  5  1 12  4  3  0  7  6 10  8 11 13];[0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25];[2, 12, 10, 13];4;16598;[ 2  9  5  1 12  4  3  0  7  6 10  8 11 13];[0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25]
21091;14;14;[3, 12, 11];3;16448;[ 3  5  7 10 12 13  2  0  6  4  1  8 11  9];[0.2, 0.2, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333];[11, 3, 12];3;1134;[ 1 11  6  3  7 10  9  5 13 12  4  2  0  8];[0.2, 0.5, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[13, 11, 12];3;16548;[ 1 13 11  8  5  0  2  3 10  7  6  9 12  4];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[13, 11, 12];3;16598;[ 1 13 11  8  4  0  2  3  7  6  5  9 10 12];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
21092;14;14;[10, 3, 9];3;4158;[ 0  2  6  4 10 12 11  3  7  5  1  9  8 13];[0.25, 0.2, 0.25, 0.2, 0.25, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25, 0.25, 0.25, 0.2];[3, 10, 9];3;4208;[ 6  5 13  0  4  3  8  2 11 12 10  9  7  1];[0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[3, 10, 9];3;4258;[ 6  5 13  0  3  2  4  1  7  8 10  9 11 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[3, 10, 9];3;4308;[ 6  5 13  0  3  2  4  1  7  8 10  9 11 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333]
21093;14;14;[11, 13, 12];3;4158;[ 0  5  6  1  3  2  4  7  8 11 13 12 10  9];[0.3333333333333333, 0.2, 0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.16666666666666666, 0.16666666666666666, 0.2, 0.2, 0.2];[13, 11, 12];3;16498;[ 0  3  5  4  6  7 13  8 11  2 10  1  9 12];[0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.3333333333333333];[13, 11, 12];3;16548;[ 0  1  3  4  6  5  7  8 13  2 11 10  9 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.3333333333333333];[11, 13, 12];3;16598;[ 5 11  3  0  6  4  7  1 13  8  2 10  9 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.5, 0.2, 0.3333333333333333]
21095;14;14;[7, 11, 12];3;8255;[ 2  7  8  4 10  1  3  0  6  5  9 11 12 13];[0.2, 0.25, 0.3333333333333333, 0.2, 0.25, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.2, 0.2, 0.2];[7, 11, 12];3;8305;[ 2  7  8  1  3  4  5  0  6  9 10 11 12 13];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25];[7, 11, 12];3;8355;[ 2  7  8  1  3  4  5  0  6  9 10 11 12 13];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25];[7, 11, 12];3;8405;[ 2  7  8  1  3  4  5  0  6  9 10 11 12 13];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25]
21096;14;14;[10, 11];2;4158;[ 2  6  4  3  9  7  8 10  5  0  1 11 13 12];[0.2, 0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.2, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.16666666666666666, 0.2];[11, 10];2;16498;[ 2  6  3  1  4 11 10  9 12  8  7  0  5 13];[0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.2, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2];[10, 11];2;671;[ 2  6  1  0  3  4 10  9 11 12  7  5  8 13];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[11, 10];2;16598;[ 2  6  1  0  3  4  9  8 12 11 10  5  7 13];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25]
21097;14;14;[7, 5, 11, 12, 6];5;16448;[ 1  2  3  4  7  5 11  8 13 12  6  0 10  9];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25];[11, 7, 5, 12, 6];5;16498;[ 3  8 11  1  7  5  2  4 13 12 10  0  6  9];[0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25];[12, 11, 6, 7, 5];5;16548;[12  3  8 11  6  1  2  4 13  7  5  9  0 10];[0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 1.0, 0.25];[12, 7, 5, 11, 6];5;16598;[12  1  3  2  7  5  8  4 11  6 13  9  0 10];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 1.0, 0.25]
21098;14;14;[5, 11, 12];3;8255;[ 2  5  6  9 13  7  4  3 11 12 10  8  1  0];[0.2, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333];[12, 11, 5];3;1134;[12 11  2  6  9 10  5  4 13  0  1  3  7  8];[0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[12, 11, 5];3;1184;[12 11  2  6  9 10  5  4 13  0  1  3  7  8];[0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[12, 11, 5];3;1234;[12 11  2  6  9 10  5  4 13  0  1  3  7  8];[0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
21099;14;14;[1, 2, 12, 8, 11, 10];6;16448;[ 1  2  4  0  3  5  6  9 13 12  7  8 11 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.2, 0.25, 0.25];[1, 2, 8, 10, 11, 12];6;16498;[ 1  2  4 13  3  5  6  0  7  8 10  9 11 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[1, 2, 8, 10, 11, 12];6;16548;[ 1  2  4 13  3  5  6  0  7  8 10  9 11 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[1, 2, 11, 8, 10, 12];6;16598;[ 1  2  7  4 13 11  3  0  6  5  9  8 10 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333]


==> results/segmented_long_wide_combined_responsibility_distance_results_euclidean.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
21000;10;10;[8, 9, 7];3;87;[8 6 9 3 7 4 2 1 5 0];[0, 0, 0, 0.6171502818969581, 0.1001101213601345, 0, 0.9491156307161235, 0.33620685258940486, 1, 0.6860205791740278];[8, 9, 7];3;137;[8 6 3 9 7 4 2 1 5 0];[0, 0, 0, 0.781271809643285, 0.1001101213601345, 0, 0.9491156307161235, 0.4023420549405029, 1, 0.6860205791740278];[8, 9, 7];3;187;[8 6 3 9 7 4 2 1 5 0];[0, 0, 0.23973034906997726, 0.781271809643285, 0.4220776904934812, 0, 0.9491156307161235, 0.45945138536025926, 1, 0.6860205791740278];[8, 9, 7];3;237;[8 6 3 9 7 4 2 1 5 0];[0, 0, 0.23973034906997726, 0.781271809643285, 0.4220776904934812, 0, 0.9491156307161235, 0.45945138536025926, 1, 0.6860205791740278]
21001;10;10;[9, 8];2;1084;[9 1 5 0 7 6 3 8 2 4];[0.5054512354092185, 0.7200185369560508, 0.19735513685802067, 0.2892577378003525, 0.1862339255706922, 0.5054512354092185, 0.35080186063944696, 0.4003990261517603, 0.25526035454771095, 1];[9, 8];2;170;[9 1 8 2 0 6 7 3 5 4];[0.6526036499206241, 0.9025205865670304, 0.675885325311919, 0.41797694608876806, 0.2758547899724302, 0.27700355249286024, 0.6128687035425586, 0.45773516367188605, 0.7494894421402368, 1];[9, 8];2;1184;[9 1 5 2 6 8 0 4 7 3];[0.6526036499206241, 0.9727349989450409, 0.8180888755419033, 0.41797694608876806, 0.5673863842337981, 0.8507123044802383, 0.760237504669845, 0.45773516367188605, 0.7494894421402368, 1];[9, 8];2;335;[9 1 5 2 7 6 8 0 3 4];[0.6526036499206241, 0.9727349989450409, 0.8180888755419033, 0.6453351947029129, 0.5673863842337981, 0.8507123044802383, 0.760237504669845, 0.7646015035989385, 0.7494894421402368, 1]
21002;10;10;[8, 7, 6];3;87;[8 7 5 6 1 4 0 3 2 9];[0, 0.3431814666162771, 0, 0, 0.24656230417445613, 0.4624140414338392, 0.44120588637404834, 0.5959900852734062, 1, 0];[8, 7, 6];3;111;[8 7 6 5 1 4 3 0 2 9];[0.1968978361364695, 0.3431814666162771, 0.14165108418423572, 0.1968978361364695, 0.24656230417445613, 0.4624140414338392, 0.5624250013981974, 0.9034236778682558, 1, 0];[8, 7, 6];3;161;[8 7 6 5 1 4 3 0 2 9];[0.1968978361364695, 0.3431814666162771, 0.14165108418423572, 0.1968978361364695, 0.24656230417445613, 0.4624140414338392, 0.5624250013981974, 0.9034236778682558, 1, 0];[8, 7, 6];3;237;[8 7 1 6 5 4 3 0 2 9];[0.1968978361364695, 0.8060740956099627, 0.14165108418423572, 0.1968978361364695, 0.24656230417445613, 0.4624140414338392, 0.5624250013981974, 0.9034236778682558, 1, 0]
21003;10;10;[8, 7, 1, 9];4;1084;[8 2 0 5 7 1 4 6 3 9];[0.6803010537691629, 0.5606948184571072, 0.7090290175581283, 0.29737729701099447, 0.5426606353539877, 0.6794328594907407, 0.32034495066618324, 0.6740126583905306, 1, 0];[8, 7, 1, 9];4;1134;[8 2 0 5 7 1 4 9 6 3];[0.6803010537691629, 0.5606948184571072, 0.7090290175581283, 0.29737729701099447, 0.5426606353539877, 0.6794328594907407, 0.32034495066618324, 0.6740126583905306, 1, 0.3907647672037413];[8, 9, 7, 1];4;1184;[8 9 2 0 5 7 1 4 3 6];[0.6803010537691629, 0.5606948184571072, 0.7090290175581283, 0.42536046765848295, 0.5426606353539877, 0.6794328594907407, 0.3403820676812208, 0.6740126583905306, 1, 0.7640891573975195];[8, 9, 7, 1];4;1234;[8 2 9 6 0 5 7 1 4 3];[0.6803010537691629, 0.5606948184571072, 0.8959303236088365, 0.42536046765848295, 0.5426606353539877, 0.6794328594907407, 0.7069197750415538, 0.6740126583905306, 1, 0.7640891573975195]
21004;10;10;[9, 8, 6, 7];4;70;[9 8 6 7 5 1 4 0 3 2];[0.24221121499899248, 0.4030345293186635, 0, 0.20189034913607867, 0.2444582169010214, 0.6221483862705729, 0.6912421904915563, 0.6912421904915563, 0.7013832296295763, 1];[9, 7, 8, 6];4;170;[9 0 7 8 6 5 2 1 3 4];[0.9046508307939335, 0.4030345293186635, 0.5322030667419394, 0.3973154308755277, 0.2444582169010214, 0.6221483862705729, 0.6412986149953528, 0.7692461258817398, 0.7013832296295763, 1];[9, 7, 8, 6];4;220;[9 0 7 8 6 5 2 4 1 3];[0.9046508307939335, 0.4030345293186635, 0.5322030667419394, 0.3973154308755277, 0.5170169607121401, 0.6221483862705729, 0.6412986149953528, 0.7692461258817398, 0.7013832296295763, 1];[9, 6, 7, 8];4;1234;[9 6 0 5 7 2 8 4 1 3];[0.9046508307939335, 0.4030345293186635, 0.715411740061408, 0.3973154308755277, 0.5170169607121401, 0.7802084241925495, 0.9195050835645177, 0.7692461258817398, 0.7013832296295763, 1]
21005;10;10;[8, 6, 0, 7];4;314;[8 1 6 4 0 5 7 2 3 9];[0.43825299476498825, 0.8222807805053204, 0.4033664590174539, 0.38606359909860294, 0.5891546956219653, 0.428823817925722, 0.605312098938787, 0.428823817925722, 1, 0];[8, 6, 0, 7];4;621;[8 1 3 4 2 6 0 5 7 9];[0.43825299476498825, 0.8222807805053204, 0.7739200892196325, 0.7879610783228063, 0.7804119595704457, 0.428823817925722, 0.605312098938787, 0.428823817925722, 1, 0];[8, 6, 7, 0];4;671;[8 1 6 3 4 2 5 7 0 9];[0.43825299476498825, 0.8222807805053204, 0.7739200892196325, 0.7879610783228063, 0.7804119595704457, 0.5758884333958226, 0.8211229189736814, 0.4467021578690772, 1, 0.2050951013010649];[8, 6, 7, 0];4;721;[8 2 4 1 6 3 5 7 0 9];[0.43825299476498825, 0.8222807805053204, 0.9636315884481254, 0.7879610783228063, 0.9304997101087942, 0.5758884333958226, 0.8211229189736814, 0.4467021578690772, 1, 0.2050951013010649]
21006;10;10;[8, 2, 0, 1, 7];5;185;[8 5 2 0 1 4 7 3 6 9];[0.586286247441532, 0.38766090057257435, 0.7328256694684473, 0.2145286618825111, 0.2973983672178136, 0.8754156927748308, 0.13625615000606878, 0.2330709593759486, 1, 0];[8, 6, 1, 7];4;1134;[8 5 6 2 1 3 0 9 4 7];[0.586286247441532, 0.7710243961211323, 0.8197807037192624, 0.7030624500593715, 0.2973983672178136, 0.8754156927748308, 0.8666522668534753, 0.2330709593759486, 1, 0.3787565738737643];[8, 6, 1, 7];4;671;[8 5 6 0 2 1 3 4 7 9];[0.8657989999759804, 0.7710243961211323, 0.8197807037192624, 0.7030624500593715, 0.5431151056346869, 0.8754156927748308, 0.8666522668534753, 0.38917559687116415, 1, 0.3787565738737643];[8, 6, 7, 1];4;721;[8 5 6 0 7 2 1 3 4 9];[0.8657989999759804, 0.7710243961211323, 0.8197807037192624, 0.7030624500593715, 0.5431151056346869, 0.932381662487972, 0.8666522668534753, 0.8552245815401718, 1, 0.3787565738737643]
21007;10;10;[9, 8, 5, 0, 4];5;1084;[9 8 7 1 5 0 2 6 4 3];[0.552699689107381, 0.6781364713549654, 0.4665630954851368, 0, 0, 0.6764708651097261, 0.1098445806735793, 0.7377376915748104, 0.8390928362458395, 1];[9, 8, 5, 4, 0];5;1134;[9 8 7 5 1 3 4 0 2 6];[0.552699689107381, 0.6781364713549654, 0.4665630954851368, 0.5571673472072176, 0.5571673472072176, 0.7084325459283384, 0.4277401315197278, 0.7399408858790845, 0.8390928362458395, 1];[9, 8, 5, 4, 0];5;1184;[9 7 8 5 1 3 4 0 2 6];[0.552699689107381, 0.6781364713549654, 0.4665630954851368, 0.5571673472072176, 0.5571673472072176, 0.7578004049039719, 0.4277401315197278, 0.9394674651495216, 0.8390928362458395, 1];[9, 8, 5, 4, 0];5;1234;[9 7 8 1 5 6 3 4 0 2];[0.552699689107381, 0.7741330324404032, 0.4665630954851368, 0.5571673472072176, 0.5571673472072176, 0.7578004049039719, 0.691122178941331, 0.9394674651495216, 0.8390928362458395, 1]
21008;10;10;[8, 2, 6, 7];4;70;[8 2 6 7 3 1 9 0 4 5];[0, 0.1966818213936003, 0.5843538286571126, 0.1966818213936003, 0, 0, 0.5843538286571126, 0.24992270936020944, 1, 0.10245429787246318];[8, 5, 7, 6];4;235;[8 5 9 4 7 2 6 0 1 3];[0.3532282083515333, 0.1966818213936003, 0.5843538286571126, 0.1966818213936003, 0.6903668628119985, 0.7723308454607634, 0.5843538286571126, 0.6903668628119985, 1, 0.76955698349657];[8, 5, 6, 7];4;187;[8 5 9 6 7 4 3 2 0 1];[0.3532282083515333, 0.29504167104024476, 0.3902385789711823, 0.6209085585250653, 0.6903668628119985, 0.7723308454607634, 0.7515982689098649, 0.6903668628119985, 1, 0.76955698349657];[8, 6, 5, 7];4;237;[8 6 5 9 7 4 3 2 0 1];[0.3532282083515333, 0.29504167104024476, 0.592553518504393, 0.6209085585250653, 0.6903668628119985, 0.7723308454607634, 0.7912251759857659, 0.6903668628119985, 1, 0.76955698349657]
21009;10;10;[8, 0, 7];3;1084;[8 0 5 2 1 6 7 9 4 3];[0.8767835582845335, 0.318305035672585, 0.3915287383049456, 0, 0, 0.6097421614350159, 0.2818713297560921, 0.2579874189177474, 1, 0.24059085847342504];[8, 0, 7];3;621;[8 0 5 6 2 1 7 9 3 4];[0.8767835582845335, 0.3915014896269281, 0.3915287383049456, 0.18343124640442707, 0, 0.6097421614350159, 0.5639677628709482, 0.3077329567032537, 1, 0.24059085847342504];[8, 0, 7];3;220;[8 0 5 2 6 7 1 3 4 9];[0.8880740261967127, 0.3915014896269281, 0.5663321204776687, 0.28218405001885116, 0.269068481488091, 0.6097421614350159, 0.5639677628709482, 0.4085474166654741, 1, 0.24059085847342504];[8, 0, 7];3;220;[8 0 9 7 3 5 2 6 4 1];[0.8880740261967127, 0.3915014896269281, 0.5663321204776687, 0.663688986069975, 0.533895809860404, 0.6097421614350159, 0.5639677628709482, 0.6654978134293245, 1, 0.6654978134293245]
21010;10;10;[8, 0, 5, 7];4;1084;[8 0 1 3 5 2 9 4 6 7];[0.9643503533972704, 0.7467327862920989, 0.6083534344977938, 0.6475463731909888, 0.36724024662236726, 0.6457513228295926, 0.3045665225005691, 0.29507574893345834, 1, 0.4785871947893073];[8, 0, 5, 7];4;1134;[8 0 1 3 5 2 9 4 6 7];[0.9643503533972704, 0.7467327862920989, 0.6083534344977938, 0.6475463731909888, 0.36724024662236726, 0.6457513228295926, 0.3045665225005691, 0.29507574893345834, 1, 0.5673478832909419];[8, 0, 6, 7];4;1184;[8 0 2 6 1 3 5 9 4 7];[0.9643503533972704, 0.7467327862920989, 0.8788821569415189, 0.6475463731909888, 0.36724024662236726, 0.6457513228295926, 0.7859928789580263, 0.3543287893040613, 1, 0.5673478832909419];[8, 0, 6, 7];4;1234;[8 0 2 6 5 1 3 4 9 7];[0.9643503533972704, 0.7467327862920989, 0.8788821569415189, 0.6475463731909888, 0.579129186453943, 0.761754552816474, 0.7859928789580263, 0.3543287893040613, 1, 0.5780688045326356]
21011;10;10;[8, 9, 6];3;1084;[8 7 4 2 9 0 6 1 5 3];[0.4071753209467221, 0.28351672268267253, 0.5024781281699019, 0, 0.5112901288687604, 0.28351672268267253, 0.30218058545789395, 0.5624966509544103, 1, 0.49926066538136343];[8, 6, 9];3;235;[8 6 2 9 5 0 7 4 3 1];[0.6896215527047714, 0.3467122073927097, 0.7699675059515544, 0.3930379896409143, 0.5291529935515795, 0.6896215527047714, 0.8143649346177496, 0.5624966509544103, 1, 0.7387014263277213];[8, 6, 9];3;1184;[8 5 6 2 1 3 9 7 4 0];[0.4071753209467221, 0.7525649759159369, 0.7699675059515544, 0.7461152848107775, 0.5291529935515795, 0.9028281061998719, 0.8143649346177496, 0.5624966509544103, 1, 0.7387014263277213];[8, 6, 9];3;1234;[8 5 6 2 1 3 9 7 4 0];[0.4071753209467221, 0.7525649759159369, 0.7699675059515544, 0.7461152848107775, 0.5291529935515795, 0.9028281061998719, 0.8143649346177496, 0.5624966509544103, 1, 0.7387014263277213]
21012;10;10;[8, 7, 6];3;1084;[8 1 2 5 7 0 4 9 3 6];[0.5097401801059599, 0.8083840736526466, 0.7366365512767492, 0.16256335145957979, 0.37814244328373675, 0.7089490725806791, 0, 0.555420209622755, 1, 0.35969667053936494];[8, 7, 6];3;1134;[8 1 2 5 7 0 4 9 3 6];[0.5097401801059599, 0.8083840736526466, 0.7366365512767492, 0.32885605972608906, 0.4634201973809108, 0.7089490725806791, 0, 0.555420209622755, 1, 0.35969667053936494];[8, 6, 7];3;671;[8 1 2 5 6 7 0 4 3 9];[0.5097401801059599, 0.8083840736526466, 0.7366365512767492, 0.36794197478518054, 0.4685391822683052, 0.7089490725806791, 0.6606210052872015, 0.555420209622755, 1, 0.35969667053936494];[8, 6, 7];3;721;[8 4 1 5 2 6 7 0 3 9];[0.5097401801059599, 0.8083840736526466, 0.7708449794273593, 0.36794197478518054, 0.8614817409995434, 0.7966741945006407, 0.6606210052872015, 0.555420209622755, 1, 0.35969667053936494]
21013;10;10;[8, 6, 7, 9];4;1084;[8 0 6 4 7 1 5 2 9 3];[0.891623044255129, 0.39761528064793916, 0.25438841792636524, 0.12748307282917953, 0.568305158335272, 0.274083922971956, 0.6268466323171104, 0.39761528064793916, 1, 0.19139368894625633];[8, 7, 6, 9];4;235;[8 7 0 6 9 4 3 5 1 2];[0.891623044255129, 0.25438841792636524, 0.25438841792636524, 0.3872663166234048, 0.6293846979140498, 0.36796141818184575, 0.7911189158984241, 0.973276978866229, 1, 0.771554278831372];[8, 7, 1, 9];4;1184;[8 7 0 1 6 9 4 2 5 3];[0.8922070850106691, 0.8082776315531282, 0.6214129582756862, 0.3872663166234048, 0.6293846979140498, 0.41408369953479324, 0.7911189158984241, 0.973276978866229, 1, 0.771554278831372];[8, 7, 6, 9];4;1234;[8 7 0 6 1 9 4 2 5 3];[0.8922070850106691, 0.833403985201093, 0.6214129582756862, 0.3872663166234048, 0.6293846979140498, 0.41408369953479324, 0.8509363878445336, 0.973276978866229, 1, 0.771554278831372]
21014;10;10;[8, 9, 7, 6];4;70;[8 9 7 6 3 2 0 1 4 5];[0, 0, 0, 0, 0, 0, 0.44298115660101106, 0.49244411043357234, 1, 0.49573522631224876];[8, 7, 6, 9];4;120;[8 7 6 9 5 2 3 0 4 1];[0, 0, 0, 0, 0, 0.3538857020847587, 0.5324866576879947, 0.5329429325103291, 1, 0.49573522631224876];[8, 6, 7, 9];4;187;[8 6 3 7 9 5 2 1 4 0];[0, 0, 0, 0.6501541412959665, 0, 0.3538857020847587, 0.6851388764086431, 0.5329429325103291, 1, 0.49573522631224876];[8, 6, 7, 9];4;237;[8 6 3 7 9 5 2 1 4 0];[0, 0, 0, 0.6501541412959665, 0, 0.3538857020847587, 0.6851388764086431, 0.6467578045240512, 1, 0.49573522631224876]
21015;10;10;[8, 1, 6];3;1084;[8 3 4 9 2 1 0 5 7 6];[0.51740711141982, 0.5391722579758254, 0.5762919677674996, 0.8508488667231437, 0.8428353466291024, 0.34278480466695227, 0.15070187263610912, 0.2677632463504522, 1, 0.7801473953375992];[8, 5, 7];3;1134;[8 3 4 9 5 6 0 1 2 7];[0.51740711141982, 0.4476568608133105, 0.29874887267645156, 0.8508488667231437, 0.8428353466291024, 0.7221971010100797, 0.5916240333626024, 0.2838303401337667, 1, 0.7801473953375992];[8, 7, 5];3;220;[8 7 3 4 9 5 1 6 0 2];[0.51740711141982, 0.7031434235582203, 0.29874887267645156, 0.8508488667231437, 0.8428353466291024, 0.7221971010100797, 0.5916240333626024, 0.9181491381712051, 1, 0.7801473953375992];[8, 7, 5];3;270;[8 7 3 4 9 5 1 0 6 2];[0.6377907298226563, 0.7031434235582203, 0.29874887267645156, 0.8508488667231437, 0.8428353466291024, 0.7221971010100797, 0.5916240333626024, 0.9181491381712051, 1, 0.7801473953375992]
21016;10;10;[9, 0, 8];3;185;[9 0 7 2 5 3 8 1 6 4];[0.6128130795148523, 0.2979672879462212, 0.4876020905313048, 0.45175698005183074, 0, 0.45175698005183074, 0, 0.5338097946418774, 0.42626797209087264, 1];[9, 3, 8];3;364;[9 3 2 6 0 7 5 8 4 1];[0.6128130795148523, 0.2979672879462212, 0.7436240104769644, 0.8154534650948141, 0.42425271495621464, 0.5960963237954278, 0.6935597079519604, 0.6057904970014012, 0.42626797209087264, 1];[9, 3, 8];3;414;[9 3 2 6 0 7 5 8 4 1];[0.6128130795148523, 0.2979672879462212, 0.7436240104769644, 0.8154534650948141, 0.42425271495621464, 0.5960963237954278, 0.6978268625140589, 0.6057904970014012, 0.42626797209087264, 1];[9, 3, 8];3;1234;[9 3 2 6 0 7 5 1 4 8];[0.6128130795148523, 0.5195550878474198, 0.7436240104769644, 0.8154534650948141, 0.5064626857689564, 0.5960963237954278, 0.6978268625140589, 0.6057904970014012, 0.42626797209087264, 1]
21017;10;10;[8, 9, 7];3;571;[8 0 6 1 9 4 5 7 2 3];[0.966296223504137, 0.7225429860106066, 0.23645250822561603, 0, 0.43948686577036883, 0.34886209459848533, 0.7275583282490234, 0.31494858849743146, 1, 0.5256414217957145];[8, 9, 7];3;1134;[8 0 6 1 9 4 5 7 3 2];[0.966296223504137, 0.7225429860106066, 0.23645250822561603, 0.27561776807063454, 0.43948686577036883, 0.34886209459848533, 0.7275583282490234, 0.31494858849743146, 1, 0.5256414217957145];[8, 9, 7];3;1184;[8 0 6 1 9 4 5 3 7 2];[0.966296223504137, 0.7225429860106066, 0.23645250822561603, 0.33258346164569047, 0.5043544220439777, 0.4203931411989481, 0.7275583282490234, 0.31494858849743146, 1, 0.6024302378746977];[8, 9, 7];3;1234;[8 0 6 1 9 4 5 3 2 7];[0.966296223504137, 0.7225429860106066, 0.31813057144455364, 0.33258346164569047, 0.6878182178289988, 0.5086924746924003, 0.7275583282490234, 0.31494858849743146, 1, 0.7169599031934304]
21018;10;10;[8, 2, 4, 5, 7, 3, 6];7;571;[8 2 4 5 7 0 1 3 6 9];[0.5758564239754337, 0.5624039678522093, 0.8821296115782119, 0.45277724517527995, 0.707866322917164, 0.6493616164492988, 0.4303064760618351, 0.5758564239754337, 1, 0];[8, 2, 5, 4, 3, 7, 6];7;621;[8 2 5 4 3 1 7 0 6 9];[0.5758564239754337, 0.6694778275101584, 0.8850519808299333, 0.7005528647207063, 0.707866322917164, 0.8660046637869898, 0.5729848645511179, 0.5758564239754337, 1, 0.26395539988249656];[8, 2, 5, 4, 3, 6, 7];7;671;[8 2 5 4 3 0 1 6 7 9];[0.6760352296310089, 0.6694778275101584, 0.8850519808299333, 0.7005528647207063, 0.707866322917164, 0.8660046637869898, 0.609778291242567, 0.4220680878777147, 1, 0.26395539988249656];[8, 2, 5, 4, 3, 6, 7];7;721;[8 0 2 5 4 3 1 6 7 9];[0.8903327390206115, 0.6917075001972379, 0.8850519808299333, 0.7005528647207063, 0.707866322917164, 0.8660046637869898, 0.609778291242567, 0.4220680878777147, 1, 0.26395539988249656]
21019;10;10;[8, 7, 9];3;1084;[8 4 6 1 2 0 7 3 5 9];[0.5671599549232345, 0.6209340909592429, 0.5696395556895274, 0.3214967705265459, 0.925609354798159, 0.16503048287150898, 0.6820441993068065, 0.32363165171427105, 1, 0.0946942408348267];[8, 7, 9];3;1134;[8 4 7 6 1 2 0 3 9 5];[0.5671599549232345, 0.6209340909592429, 0.5696395556895274, 0.3820230546663025, 0.925609354798159, 0.22091327092923976, 0.6820441993068065, 0.7246846236227312, 1, 0.31494143118947165];[8, 7, 9];3;1184;[8 4 0 3 7 6 5 1 2 9];[0.9013491006009502, 0.6209340909592429, 0.5696395556895274, 0.7903174103721438, 0.925609354798159, 0.6776769668669264, 0.6820441993068065, 0.7246846236227312, 1, 0.5269410544335402];[8, 7, 9];3;1234;[8 4 0 1 3 7 6 5 2 9];[0.9013491006009502, 0.8299869331493914, 0.5696395556895274, 0.7903174103721438, 0.925609354798159, 0.6776769668669264, 0.6820441993068065, 0.7482367474507259, 1, 0.5269410544335402]
21020;11;11;[9, 6, 2, 10];4;2109;[ 9  6  0  2  5  1  8 10  3  4  7];[0.6677301401781417, 0.5060410086212437, 0.6259020362521435, 0.27606473818440713, 0.2532985031569531, 0.5060410086212437, 0.8393669637609907, 0.2290004598899045, 0.4194696746314671, 1, 0.3453227350914859];[9, 6, 2, 10];4;2159;[ 9  5  6  0  2  8 10  4  3  1  7];[0.6677301401781417, 0.2290004598899045, 0.6259020362521435, 0.27606473818440713, 0.30838201798491666, 0.9418940081701539, 0.8393669637609907, 0.2290004598899045, 0.5565874319148136, 1, 0.3453227350914859];[9, 6, 2, 10];4;671;[ 9  5  6  4  1  8  0  2 10  3  7];[0.6677301401781417, 0.7178364537057209, 0.6259020362521435, 0.42616607826733643, 0.7529209708619984, 0.9418940081701539, 0.8393669637609907, 0, 0.6799109630890099, 1, 0.43207797940743664];[9, 4, 8, 10];4;2259;[ 9  5  4  6  1  8  0  2  7 10  3];[0.6677301401781417, 0.7178364537057209, 0.666309472032489, 0.42616607826733643, 0.842545983782567, 0.9418940081701539, 0.8393669637609907, 0.4342546624671139, 0.6799109630890099, 1, 0.43207797940743664]
21021;11;11;[8, 7, 9];3;87;[ 8  3  7  9  2  0 10  6  5  1  4];[0.20698938052125443, 0, 0.20698938052125443, 0.41184269683491004, 0, 0.13584920140183354, 0.13584920140183354, 0.41184269683491004, 1, 0.36405174809243657, 0.18108144407112098];[8, 9, 7];3;137;[ 8  9  3  7  2 10  0  1  6  5  4];[0, 0, 0.2533071987038637, 0.41184269683491004, 0, 0, 0, 0.41184269683491004, 1, 0.5722393724452984, 0.18108144407112098];[8, 7, 9];3;161;[ 8  7  9  1  0  2 10  3  6  5  4];[0.49103343116830045, 0.6596583404102309, 0.2533071987038637, 0.1604869250218161, 0, 0, 0, 0.9231616821615294, 1, 0.7936827430469511, 0.18108144407112098];[8, 7, 9];3;211;[ 8  7  9  1  0  2  3  5 10  4  6];[0.49103343116830045, 0.6596583404102309, 0.2533071987038637, 0.21184931544289023, 0.18732922053792336, 0.21184931544289023, 0, 0.9231616821615294, 1, 0.7936827430469511, 0.18732922053792336]
21022;11;11;[9, 0, 10];3;2109;[ 9  6  0  5  4  3  1  2 10  7  8];[0.7465003514406506, 0.4126368661177735, 0.4090273016002388, 0.46054332097559714, 0.4846907769363656, 0.7099199449741402, 0.8050809561719678, 0.31961284135234774, 0, 1, 0.4056432897263062];[9, 4, 10];3;2159;[ 9  4  6  0  3  5  1  7  2 10  8];[0.7465003514406506, 0.4982430478414144, 0.4090273016002388, 0.7211391377325109, 0.8454615769393288, 0.7099199449741402, 0.8050809561719678, 0.41381792896066194, 0, 1, 0.4056432897263062];[9, 4, 10];3;2209;[ 9  4  1  6  0  3  5  2  7 10  8];[0.7465003514406506, 0.8111515200386786, 0.5212851066818671, 0.7211391377325109, 0.8454615769393288, 0.7099199449741402, 0.8050809561719678, 0.4144096678360297, 0.31087661788533777, 1, 0.4056432897263062];[9, 4, 10];3;211;[ 9  4 10  1  6  2  0  3  5  7  8];[0.7465003514406506, 0.8111515200386786, 0.7507614711580629, 0.7211391377325109, 0.8454615769393288, 0.7099199449741402, 0.8050809561719678, 0.4144096678360297, 0.31087661788533777, 1, 0.8211847859836542]
21023;11;11;[10, 8, 9, 5];4;70;[10  8  9  5  7  3  0  1  6  4  2];[0, 0, 0, 0, 0, 0.3516981011466719, 0, 0.2583022496736596, 0.7220112500925897, 0.6793126230536107, 1];[10, 8, 9, 5];4;120;[10  8  9  5  1  2  7  6  4  3  0];[0, 0.49533480806565783, 0.4251913818226912, 0, 0.1396364245022198, 0.574025128467963, 0.1786737385902157, 0.36011437761758563, 0.7220112500925897, 0.6793126230536107, 1];[10, 8, 9, 5];4;187;[10  8  7  9  5  1  2  4  0  3  6];[0.3807973076450818, 0.49533480806565783, 0.4251913818226912, 0.30172649251917455, 0.3807973076450818, 0.574025128467963, 0.1786737385902157, 0.7216886306125659, 0.7220112500925897, 0.6793126230536107, 1];[10, 8, 9, 5];4;237;[10  8  7  9  5  1  2  4  0  3  6];[0.3807973076450818, 0.49533480806565783, 0.4251913818226912, 0.30172649251917455, 0.3807973076450818, 0.574025128467963, 0.1786737385902157, 0.7216886306125659, 0.7220112500925897, 0.6793126230536107, 1]
21024;11;11;[9, 4, 0, 1, 8, 3, 6, 7];8;314;[ 9  4  0  1  8  3  6  7  2 10  5];[0.8691122845361786, 0.7003745742739654, 0.20820010228501162, 0.5610925929306313, 0.8808317611142816, 0, 0.4758708549006304, 0.3339886082303488, 0.5989991240464808, 1, 0.17973099944437737];[9, 4, 0, 8, 1, 7, 3, 6];8;1134;[ 9  4  0  8  1  2  7  3  5  6 10];[0.8691122845361786, 0.7003745742739654, 0.6602033972998712, 0.6299258520651695, 0.8808317611142816, 0.5300963297238807, 0.4758708549006304, 0.6529702217016721, 0.7506473545723047, 1, 0.19390269349714936];[9, 4, 0, 1, 8, 7, 3, 6];8;1184;[ 9  4  0  1  8  2  7  3  5  6 10];[0.8691122845361786, 0.8369807561568121, 0.6602033972998712, 0.6299258520651695, 0.8808317611142816, 0.5697171068468568, 0.5060452528891931, 0.6529702217016721, 0.7506473545723047, 1, 0.1971310756570782];[9, 4, 8, 0, 1, 6, 7, 3];8;1234;[ 9  4  8  0  1  6  2  7  3  5 10];[0.8691122845361786, 0.8369807561568121, 0.6602033972998712, 0.6299258520651695, 0.8808317611142816, 0.5874935115207426, 0.7322757379987198, 0.6529702217016721, 0.8775178645871216, 1, 0.1971310756570782]
21025;11;11;[9, 8, 10];3;120;[ 9  8  2  6  7 10  5  0  4  3  1];[0.14365129097006443, 0, 0.33784674912448787, 0, 0, 0.14365129097006443, 0.3086822886688478, 0.2609215354302198, 0.4569431494669189, 1, 0.14883341406062445];[9, 10, 6, 7];4;120;[ 9 10  6  7  8  0  5  3  4  1  2];[0.14365129097006443, 0, 0, 0, 0, 0.14365129097006443, 0.3086822886688478, 0.2609215354302198, 0.2609215354302198, 1, 0.33702065752819327];[9, 10, 6, 7];4;170;[ 9 10  6  7  8  1  5  0  3  2  4];[0.14365129097006443, 0.1550097285221722, 0, 0.10148895377741073, 0, 0.1550097285221722, 0.3086822886688478, 0.2609215354302198, 0.2609215354302198, 1, 0.5464198006676058];[9, 10, 6, 7];4;220;[ 9 10  6  7  8  1  5  0  3  2  4];[0.14365129097006443, 0.1550097285221722, 0, 0.10148895377741073, 0, 0.1550097285221722, 0.3086822886688478, 0.2609215354302198, 0.2609215354302198, 1, 0.70117136160185]
21026;11;11;[7, 5, 6];3;185;[ 7  0  8  9  5  6  2  1  3  4 10];[0.7216177841287006, 0.31310017899862086, 0.4330311464414118, 0.11654864628285759, 0, 0.4572075055782193, 0.4481556461333126, 1, 0.6780448500652817, 0.5380995802172863, 0];[7, 3, 4, 6];4;235;[ 7  3  4  0  8  6  9  1  5  2 10];[0.7216177841287006, 0.506885672907938, 0.4330311464414118, 0.8294995448301257, 0.7497584838566713, 0.4572075055782193, 0.5816679057075645, 1, 0.6780448500652817, 0.5380995802172863, 0];[7, 1, 3, 6];4;285;[ 7  1  9  3  6  4  8  0  5  2 10];[0.7216177841287006, 0.9090011628540321, 0.4330311464414118, 0.8294995448301257, 0.7497584838566713, 0.4899633780607389, 0.8213631384952218, 1, 0.7484372941777043, 0.8867026700733831, 0];[7, 1, 3, 6];4;335;[ 7  1  9  3  6  4  8  0  5  2 10];[0.7216177841287006, 0.9090011628540321, 0.4330311464414118, 0.8294995448301257, 0.7497584838566713, 0.4899633780607389, 0.8213631384952218, 1, 0.7484372941777043, 0.8867026700733831, 0]
21027;11;11;[9, 8, 7, 6];4;70;[ 9  8  7  6  4  5  2  3  1  0 10];[0, 0, 0.18854588452524437, 0.18854588452524437, 0.3288896753948427, 0.26118522909492053, 0.35935949761551833, 0.4997006601804831, 0.6213866773242519, 1, 0];[9, 6, 8, 7];4;137;[ 9  6  8  4  7  1  3  5  0  2 10];[0, 0.48893155110419656, 0, 0.28676078857022524, 0.5475996431785168, 0.26118522909492053, 0.8547043235842234, 0.4997006601804831, 0.6213866773242519, 1, 0];[9, 6, 7, 8];4;170;[ 9  6  7  8  4  1  3  5  0  2 10];[0, 0.48893155110419656, 0, 0.3429569002880295, 0.5475996431785168, 0.23379973820094135, 0.8547043235842234, 0.6910153539724502, 0.6213866773242519, 1, 0];[9, 6, 7, 8];4;220;[ 9  6  7  8  4  1  3  5  0  2 10];[0, 0.48893155110419656, 0, 0.3429569002880295, 0.5475996431785168, 0.23379973820094135, 0.8547043235842234, 0.6910153539724502, 0.6213866773242519, 1, 0]
21028;11;11;[10, 8, 9];3;2109;[10  5  0  2  8  1  7  6  9  4  3];[0.8073579879526086, 0.6657277554462164, 0.7455014468170623, 0.11100853242028266, 0.2248231728755745, 0.8267925501280283, 0.6061561470812599, 0.6657277554462164, 0.7113166952261428, 0.5630086311962499, 1];[10, 8, 9];3;2159;[10  3  5  0  2  8  1  7  6  9  4];[0.8073579879526086, 0.6657277554462164, 0.7455014468170623, 0.9124842451462324, 0.2248231728755745, 0.8267925501280283, 0.6061561470812599, 0.6657277554462164, 0.7113166952261428, 0.5630086311962499, 1];[10, 8, 9];3;2209;[10  3  7  5  0  2  8  6  1  9  4];[0.8073579879526086, 0.6015246671623642, 0.7455014468170623, 0.9124842451462324, 0.5574973057956717, 0.8267925501280283, 0.6061561470812599, 0.8631810486852004, 0.7113166952261428, 0.5630086311962499, 1];[10, 8, 9];3;2259;[10  3  7  5  0  6  2  8  1  9  4];[0.8073579879526086, 0.6015246671623642, 0.7455014468170623, 0.9124842451462324, 0.5574973057956717, 0.8267925501280283, 0.7730033591616845, 0.8631810486852004, 0.7113166952261428, 0.5630086311962499, 1]
21029;11;11;[9, 0, 8, 7, 5];5;1084;[ 9  0  4  6  8  1  3  2  7  5 10];[0.8443307921797174, 0.47100633423884775, 0.25287203093010563, 0.25287203093010563, 0.8124162262891897, 0, 0.5482782996593617, 0.2498161922701357, 0.4861772441627397, 1, 0];[9, 1, 6, 8, 7];5;2159;[ 9  1  0  4  6  3  2  8  7 10  5];[0.8443307921797174, 0.9511805824032887, 0.5075516515117662, 0.5772377075972996, 0.8124162262891897, 0.1367810557087707, 0.7122916175715786, 0.4498320672644728, 0.4861772441627397, 1, 0.17265038161641416];[9, 1, 6, 8, 7];5;1184;[ 9  1  0  4  6  2  3  5  8  7 10];[0.8443307921797174, 0.9511805824032887, 0.6101627213047054, 0.5772377075972996, 0.8124162262891897, 0.5433747892937405, 0.7122916175715786, 0.47531446402898575, 0.4861772441627397, 1, 0.33214236382902557];[9, 1, 6, 8, 7];5;1234;[ 9  4  1  0  6  2  3  8  5  7 10];[0.8443307921797174, 0.9511805824032887, 0.6101627213047054, 0.5772377075972996, 0.9933787762938929, 0.5433747892937405, 0.7122916175715786, 0.47531446402898575, 0.5729307025532121, 1, 0.33214236382902557]
21030;11;11;[10, 7, 0];3;2109;[10  4  7  8  9  0  3  1  6  5  2];[0.390172104655365, 0.28196607271501484, 0, 0.30248945083587225, 0.8106806654381852, 0.1619561891927352, 0.25140325021008203, 0.6266500792496634, 0.4199984957384048, 0.4119234585598137, 1];[10, 0, 7];3;2159;[10  4  0  7  8  5  9  1  3  6  2];[0.7600506885586167, 0.41173470515080113, 0, 0.40781334686244963, 0.9724038190048979, 0.44242108100217414, 0.3393831183052679, 0.6266500792496634, 0.49224757886095044, 0.4400177698226328, 1];[10, 0, 7];3;2209;[10  4  0  7  8  5  9  1  3  2  6];[0.8330169971057239, 0.41173470515080113, 0.40089170762048093, 0.40781334686244963, 0.9724038190048979, 0.44242108100217414, 0.3393831183052679, 0.6266500792496634, 0.49224757886095044, 0.4400177698226328, 1];[10, 0, 7];3;2259;[10  4  0  8  7  3  9  5  1  2  6];[0.8330169971057239, 0.41173470515080113, 0.40089170762048093, 0.5291863540675175, 0.9724038190048979, 0.44242108100217414, 0.3393831183052679, 0.6266500792496634, 0.820973648936935, 0.45721765513708434, 1]
21031;11;11;[9, 8, 2, 3];4;1084;[ 9  8  2  5  6  0  7  1  4  3 10];[0.39601634631786814, 0.25212967660796143, 0.7467049095884616, 0, 0.25212967660796143, 0.5612854410964087, 0.5178198154198321, 0.2654251170259151, 0.7640415417431249, 1, 0];[9, 8, 2, 3];4;2159;[ 9  1  8  2  5  4  6 10  7  0  3];[0.39601634631786814, 0.845083501942601, 0.7467049095884616, 0, 0.6104947047266694, 0.6720356690085012, 0.5178198154198321, 0.434193513416726, 0.7640415417431249, 1, 0.5094375684027345];[9, 8, 2, 3];4;1184;[ 9  1  8  2  5  3  4  0  7  6 10];[0.5739824406744753, 0.845083501942601, 0.7467049095884616, 0.6530106435311943, 0.6104947047266694, 0.6720356690085012, 0.5178198154198321, 0.5739824406744753, 0.7640415417431249, 1, 0.5094375684027345];[9, 8, 2, 3];4;1234;[ 9  1  8  2  3  5  4  0  7  6 10];[0.5739824406744753, 0.845083501942601, 0.7467049095884616, 0.6760044933388508, 0.6104947047266694, 0.6720356690085012, 0.5178198154198321, 0.5739824406744753, 0.7640415417431249, 1, 0.5094375684027345]
21032;11;11;[10, 0, 1, 2, 8];5;2109;[10  3  7  0  1  2  4  6  5  9  8];[0.7051729296711915, 0.43531079792440347, 0.407150005178274, 0.7728717888759804, 0.19295819918744267, 0.1454313090448347, 0.15134106293697352, 0.7145660540191877, 0, 0.13075217938733513, 1];[10, 0, 1, 2, 8];5;2159;[10  3  7  5  0  4  1  2  6  8  9];[0.7051729296711915, 0.43531079792440347, 0.407150005178274, 0.7728717888759804, 0.4399696496338989, 0.7093351742690964, 0.37293698365869793, 0.7145660540191877, 0.32153647064669744, 0.24242444756996648, 1];[10, 0, 1, 2, 8];5;2209;[10  3  7  5  0  1  4  2  8  6  9];[0.7051729296711915, 0.609959300228789, 0.407150005178274, 0.7728717888759804, 0.454109616768494, 0.7093351742690964, 0.2960191835215866, 0.7145660540191877, 0.32153647064669744, 0.2624163335943316, 1];[10, 0, 1, 8, 2];5;2259;[10  7  3  5  0  9  1  8  4  2  6];[0.7051729296711915, 0.609959300228789, 0.407150005178274, 0.7728717888759804, 0.454109616768494, 0.7093351742690964, 0.2960191835215866, 0.8157453589481857, 0.47042931538972327, 0.6784121587089355, 1]
21033;11;11;[9, 8];2;70;[ 9  1  8  6  7  0  3  5  4  2 10];[0.33518679465567264, 0.8334154365979813, 0, 0.2738454548274759, 0, 0.198272341794577, 0.3426818944450208, 0.33518679465567264, 0.5289883343542827, 1, 0];[9, 8];2;170;[ 9  1  0  8  5  3  7  6  2 10  4];[0.6382521364727115, 0.8334154365979813, 0.3259559604374733, 0.38606268921718323, 0.1677356529373355, 0.4378742441928338, 0.3426818944450208, 0.38606268921718323, 0.5289883343542827, 1, 0.17868216326837005];[9, 8];2;1184;[ 9  1  4  0  2  3  8  5  6  7 10];[0.7032183769168364, 0.8334154365979813, 0.5816892625003963, 0.559705831764858, 0.70404295062189, 0.4378742441928338, 0.3426818944450208, 0.2674883452024888, 0.5347910544890447, 1, 0.17868216326837005];[9, 8];2;1234;[ 9  1  2  4  0  3  8  7 10  5  6];[0.7032183769168364, 0.8334154365979813, 0.8004228090531922, 0.559705831764858, 0.70404295062189, 0.4378742441928338, 0.41774943717468366, 0.49735020069436914, 0.5347910544890447, 1, 0.49730114924888974]
21034;11;11;[9, 2, 8, 6, 7, 4, 1, 0, 3, 5];10;1084;[ 9  2  8  6  7  4  1  0  3  5 10];[0.3170911065665206, 0.3279969945179974, 0.7315508613348521, 0.2502118715811223, 0.4441588422548024, 0.2468148989087372, 0.67711137024493, 0.4774302624356068, 0.7315508613348521, 1, 0];[9, 7, 5, 2, 6, 1, 8, 0, 4, 3];10;2159;[ 9  7  5  2  6  1  8  0  4 10  3];[0.5693239860619757, 0.6002714662248602, 0.7508362823216775, 0.2502118715811223, 0.4441588422548024, 0.7634256309869268, 0.7221775555225501, 0.9071261674331957, 0.5800402341608931, 1, 0.32351155721375807];[9, 7, 2, 5, 8, 6, 3, 1, 0, 4];10;1184;[ 9  7  2  5  8  6  3  1  0  4 10];[0.5693239860619757, 0.6002714662248602, 0.8309361150108172, 0.6178962964087428, 0.4941295496510029, 0.7634256309869268, 0.7221775555225501, 0.9071261674331957, 0.7387605725031992, 1, 0.38773792886438163];[9, 7, 2, 3, 4, 5, 8, 6, 0, 1];10;2259;[ 9  7  2  3  4  5 10  8  6  0  1];[0.6008767475112933, 0.6002714662248602, 0.8309361150108172, 0.818853643053259, 0.807155799638511, 0.7634256309869268, 0.7221775555225501, 0.9071261674331957, 0.7387605725031992, 1, 0.7553124760362688]
21035;11;11;[10, 8, 9, 7, 5];5;2109;[10  2  8  3  1  9  7  5  6  4  0];[0, 0.7342177697392693, 0.9081688953390614, 0.8346836695404437, 0.1962302030670875, 0.44384877590286687, 0.3234952251839217, 0.4478515083234482, 0.835950374019345, 0.6557273857916309, 1];[10, 8, 9, 7, 5];5;2159;[10  2  0  8  3  6  1  9  4  7  5];[0.8435738295142297, 0.7342177697392693, 0.9081688953390614, 0.8346836695404437, 0.5773996263185469, 0.44384877590286687, 0.8326983753978786, 0.4478515083234482, 0.835950374019345, 0.6557273857916309, 1];[10, 8, 5, 9, 7];5;2209;[10  2  0  8  3  6  5  1  9  4  7];[0.8435738295142297, 0.7342177697392693, 0.9081688953390614, 0.8346836695404437, 0.5773996263185469, 0.7898436106054857, 0.8326983753978786, 0.4478515083234482, 0.835950374019345, 0.6557273857916309, 1];[10, 8, 5, 9, 7];5;2259;[10  2  0  8  3  6  5  1  9  7  4];[0.8435738295142297, 0.7342177697392693, 0.9081688953390614, 0.8346836695404437, 0.5773996263185469, 0.7898436106054857, 0.8326983753978786, 0.6346247962157913, 0.835950374019345, 0.7097033235893702, 1]
21036;11;11;[10, 8];2;56;[10  8  1  9  2  6  3  0  7  5  4];[0, 0.19526878460187516, 0.1263384487456834, 0, 0, 0, 0.10558740297640783, 0, 0.6371983435326187, 0.19526878460187516, 1];[10, 8];2;106;[10  8  1  9  2  6  4  3  7  5  0];[0, 0.19526878460187516, 0.1263384487456834, 0.09173963660297098, 0.09173963660297098, 0, 0.10558740297640783, 0, 0.6592865901329124, 0.19526878460187516, 1];[10, 8];2;156;[10  8  1  9  2  6  4  3  7  5  0];[0, 0.19526878460187516, 0.1263384487456834, 0.09173963660297098, 0.09173963660297098, 0, 0.10558740297640783, 0, 0.6864536514348155, 0.19526878460187516, 1];[10, 8];2;206;[10  8  1  9  2  6  4  3  7  5  0];[0, 0.19526878460187516, 0.1263384487456834, 0.09173963660297098, 0.09173963660297098, 0, 0.10558740297640783, 0, 0.6864536514348155, 0.19526878460187516, 1]
21037;11;11;[10, 9, 8];3;70;[10  9  4  8  7  1  6  5  2  0  3];[0, 0.27846716215163975, 0, 0, 0.7085176784852545, 0.21126150830324988, 0.25292790986477925, 0.4927227531618887, 0.5169176512066072, 0.8402811798913002, 1];[10, 9, 0];3;111;[10  9  0  1  7  4  8  2  6  5  3];[0.7893157145860592, 0.7694413267023003, 0.27010013195489757, 0, 0.7085176784852545, 0.21241860653829175, 0.25292790986477925, 0.7694413267023003, 0.5169176512066072, 0.8402811798913002, 1];[10, 9, 2];3;161;[10  9  2  0  1  7  4  8  6  5  3];[0.7893157145860592, 0.7694413267023003, 0.814207501471942, 0, 0.7085176784852545, 0.21241860653829175, 0.25292790986477925, 0.7694413267023003, 0.5169176512066072, 0.8402811798913002, 1];[10, 9, 2];3;211;[10  9  2  0  1  4  7  8  3  5  6];[0.7893157145860592, 0.7796317476687495, 0.814207501471942, 0.3440667717230047, 0.7085176784852545, 0.2592670282392855, 0.25292790986477925, 0.6593034014531058, 0.5169176512066072, 0.8402811798913002, 1]
21038;11;11;[10, 4, 8];3;2109;[10  5  0  4  1  8  2  9  6  3  7];[0.6828546743403697, 0.5522536646415692, 0.44767281864945646, 0.22462579144007527, 0.5522536646415692, 0.7993971038796277, 0.25437284060380944, 0.09997004958013156, 0.5508258530206547, 0.3205582603797587, 1];[10, 9, 8];3;2159;[10  5  0  7  2  6  9  4  8  1  3];[0.7924086293579814, 0.25118153981394653, 0.6673616400151983, 0.22462579144007527, 0.5818197225998721, 0.7993971038796277, 0.63143071175907, 0.673987756729632, 0.4026896837412641, 0.6095205445995989, 1];[10, 4, 8];3;285;[10  4  5  0  2  8  7  6  9  1  3];[0.7924086293579814, 0.25118153981394653, 0.7197703357636368, 0.22462579144007527, 0.8598750567540522, 0.7993971038796277, 0.63143071175907, 0.6833533197380306, 0.6958792991033256, 0.6095205445995989, 1];[10, 4, 8];3;335;[10  4  5  0  2  8  7  6  9  1  3];[0.7924086293579814, 0.5633853072393293, 0.7197703357636368, 0.4374515734169474, 0.8598750567540522, 0.7993971038796277, 0.63143071175907, 0.6833533197380306, 0.6958792991033256, 0.6095205445995989, 1]
21039;11;11;[10, 0, 9];3;571;[10  0  5  1  8  7  2  3  9  4  6];[0.7007993533694028, 0.5348067113934093, 0.3359481984946435, 0.1345197895154951, 0.12149298426032698, 0.6229071303511268, 0, 0.3647159107038968, 0.5210523189522378, 0.1345197895154951, 1];[10, 0, 9];3;621;[10  0  5  4  1  8  9  7  2  6  3];[0.7007993533694028, 0.5348067113934093, 0.3359481984946435, 0, 0.6040250033395579, 0.6861252162671091, 0.19573721221411888, 0.40300983455381734, 0.5210523189522378, 0.4787802532533762, 1];[10, 0, 9];3;671;[10  4  0  5  6  1  8  9  7  2  3];[0.7007993533694028, 0.5348067113934093, 0.3359481984946435, 0.23169796526681974, 0.7229883788817526, 0.6861252162671091, 0.5990243138457546, 0.40300983455381734, 0.5210523189522378, 0.4787802532533762, 1];[10, 9, 0];3;1234;[10  4  9  0  5  6  1  8  3  7  2];[0.7007993533694028, 0.567646098479259, 0.3359481984946435, 0.40320412255981025, 0.7229883788817526, 0.6861252162671091, 0.5990243138457546, 0.40300983455381734, 0.5210523189522378, 0.709585221214977, 1]
21040;12;12;[11, 3, 9, 0];4;4158;[11  3  8  9  7  4  1  2  0  5  6 10];[0.1293202098706125, 0.3051697151221305, 0.23192200465989657, 0.5733332711833554, 0.3372956984657151, 0.1293202098706125, 0, 0.37758696735897174, 0.5588384912215391, 0.48094000491482675, 0, 1];[11, 10, 7, 1, 8];5;170;[11 10  7  3  1  8  6  9  4  5  2  0];[0.173017766471232, 0.6725902498814418, 0.23192200465989657, 0.7030623795642411, 0.3372956984657151, 0.2931070451026234, 0.5804203156181095, 0.7926494386201149, 0.6641367149576056, 0.48094000491482675, 0.8860110328783996, 1];[11, 10, 7, 1, 8];5;220;[11 10  7  3  1  8  6  9  0  4  5  2];[0.37325368725663655, 0.6725902498814418, 0.25322212462694266, 0.7030623795642411, 0.3372956984657151, 0.3096856486616013, 0.5804203156181095, 0.7926494386201149, 0.6641367149576056, 0.48094000491482675, 0.8860110328783996, 1];[11, 10, 7, 1, 8];5;270;[11 10  7  3  1  8  6  9  0  4  2  5];[0.37325368725663655, 0.6725902498814418, 0.34781842552511777, 0.7030623795642411, 0.369373954753491, 0.3096856486616013, 0.5804203156181095, 0.7926494386201149, 0.6641367149576056, 0.48094000491482675, 0.9348760238476631, 1]
21041;12;12;[10, 9, 3];3;4158;[10  0  4  9 11  5  2  1  8  6  7  3];[0.9275224164311132, 0.3487786860935823, 0.44244321831885774, 0, 0.926751312149596, 0.7489062113610495, 0.0741988151109494, 0.0741988151109494, 0.325662233998782, 0.8197543353554878, 1, 0.7498041928065586];[10, 9, 3];3;4208;[10  0  4  7  9 11  5  6  3  8  2  1];[0.9275224164311132, 0.4038966896140854, 0.44244321831885774, 0.5049349501847383, 0.926751312149596, 0.7489062113610495, 0.6339145551823663, 0.8444079333930512, 0.45038301090128147, 0.8197543353554878, 1, 0.7498041928065586];[10, 0, 4, 9, 7, 6];6;220;[10  0  4  9  7  6 11  5  1  3  8  2];[0.9275224164311132, 0.546936971492092, 0.44244321831885774, 0.5049349501847383, 0.926751312149596, 0.7489062113610495, 0.7761761968273453, 0.8444079333930512, 0.45038301090128147, 0.8494042093288817, 1, 0.7498041928065586];[10, 9, 3];3;4308;[10  0  4  1  9  7  6 11  5  3  8  2];[0.9275224164311132, 0.8948872949873131, 0.44244321831885774, 0.5049349501847383, 0.926751312149596, 0.7489062113610495, 0.7761761968273453, 0.8444079333930512, 0.48749785308416516, 0.8494042093288817, 1, 0.7498041928065586]
21042;12;12;[11, 0, 2];3;4158;[11  4  0  9  6 10  2  5  7  3  8  1];[0.7249383565630142, 0, 0.2689808542504821, 0.1310534081498898, 0.7943694199507699, 0.2392621209672144, 0.6355514519732467, 0.2273342231459112, 0.1310534081498898, 0.6826565717153167, 0.329840472260858, 1];[11, 2, 0];3;4208;[11  4  2  3  0  9  6 10  5  7  1  8];[0.7249383565630142, 0, 0.7937260646530266, 0.7665758009866146, 0.7943694199507699, 0.5618594425809572, 0.6355514519732467, 0.2273342231459112, 0, 0.6826565717153167, 0.6312664883962933, 1];[11, 2, 0];3;4258;[11  4  2  3  0  9  6 10  5  7  1  8];[0.7249383565630142, 0, 0.7937260646530266, 0.7665758009866146, 0.7943694199507699, 0.6281724354240793, 0.6355514519732467, 0.4267684194439931, 0, 0.6826565717153167, 0.6312664883962933, 1];[11, 2, 0];3;4308;[11  4  2  3  0  7  9  6 10  1  5  8];[0.7249383565630142, 0.6282105646769438, 0.7937260646530266, 0.7665758009866146, 0.7943694199507699, 0.6281724354240793, 0.6355514519732467, 0.6920277256272027, 0.2084991465505196, 0.6826565717153167, 0.6312664883962933, 1]
21043;12;12;[10, 9, 8, 5, 3];5;4158;[10  6  7  9  8  5  2  0  4  3  1 11];[0.13346977793561993, 0, 0.2844555786190601, 0, 0, 0.5054949822984428, 0.8501638104878991, 0.7406058325997936, 0.5765827845470208, 0.6594719540488704, 1, 0];[10, 9, 8, 5, 3];5;4208;[10  6  7  9  8  5 11  2  4  3  0  1];[0.13346977793561993, 0, 0.2844555786190601, 0.1670046631797681, 0.20997350684690697, 0.5054949822984428, 0.8501638104878991, 0.7406058325997936, 0.5765827845470208, 0.6594719540488704, 1, 0.4182319403368149];[10, 9, 8, 5, 3];5;4258;[10  6  7  0  9  1  8  4  5 11  3  2];[0.6911599784858715, 0.6655698729187359, 0.2844555786190601, 0.3037179512007829, 0.5194693916992398, 0.5054949822984428, 0.8501638104878991, 0.7406058325997936, 0.5765827845470208, 0.6656024190379923, 1, 0.4916988834034455];[10, 9, 8, 3, 5];5;4308;[10  6  7  0  9  1  8  3  4  5 11  2];[0.6911599784858715, 0.6655698729187359, 0.2844555786190601, 0.5446244945461374, 0.5194693916992398, 0.5054949822984428, 0.8501638104878991, 0.7406058325997936, 0.5765827845470208, 0.6656024190379923, 1, 0.4916988834034455]
21044;12;12;[11, 6, 9, 8];4;120;[11  6  1  5  9  8 10  3  7  0  2  4];[0.15162942028440865, 0.6356042479059899, 0.10637052592913133, 0.33114090011971986, 0, 0.5853599946315597, 0.8946383133318794, 0.22973173522215465, 0.40376066799727706, 0.5380624954010984, 0.40376066799727706, 1];[11, 4, 6, 1, 9];5;137;[11  4  6  1  9  5  0 10  2  8  3  7];[0.5793716614500176, 0.6356042479059899, 0.48007261521680117, 0.33114090011971986, 0.9175558014363554, 0.5853599946315597, 0.8946383133318794, 0.28353381823992935, 0.4172080265357097, 0.5904706413718571, 0.5066326497997512, 1];[11, 6, 9, 8];4;4258;[11  4  6  0  1  9  5 10  2  8  3  7];[0.7852293256610512, 0.6356042479059899, 0.48007261521680117, 0.33114090011971986, 0.9175558014363554, 0.5853599946315597, 0.8946383133318794, 0.28353381823992935, 0.4172080265357097, 0.5904706413718571, 0.5066326497997512, 1];[11, 6, 9, 8];4;4308;[11  4  6  0 10  1  9  5  2  8  3  7];[0.7852293256610512, 0.6356042479059899, 0.48007261521680117, 0.33114090011971986, 0.9175558014363554, 0.5853599946315597, 0.8946383133318794, 0.28353381823992935, 0.4172080265357097, 0.5904706413718571, 0.6995371593688102, 1]
21045;12;12;[10, 9, 8];3;2109;[10  3  4  5  2  6  9  1  7  0  8 11];[0, 0, 0.4316838490729862, 0.5293812447747761, 0.48854970550545296, 0.4750962803162199, 0.4237174808034295, 0, 0, 0.28477598733197396, 1, 0];[10, 9, 8];3;2159;[10  1  5  0  3  4  2  6  7  9  8 11];[0.560264257066957, 0.6473698321277304, 0.4316838490729862, 0.5293812447747761, 0.48854970550545296, 0.560264257066957, 0.4237174808034295, 0.36865493792874215, 0.26062195810390343, 0.28709985679178224, 1, 0];[10, 9, 8];3;2209;[10  3  1  0  5  4  2  6  7  9  8 11];[0.560264257066957, 0.6473698321277304, 0.4316838490729862, 0.7856641930520016, 0.48854970550545296, 0.560264257066957, 0.4237174808034295, 0.36865493792874215, 0.26062195810390343, 0.28709985679178224, 1, 0.18955824985158545];[10, 9, 8];3;2259;[10  7  3  6  1  5  0  4  2  9  8 11];[0.560264257066957, 0.6473698321277304, 0.4316838490729862, 0.7856641930520016, 0.48854970550545296, 0.560264257066957, 0.6865541857962958, 0.8907388527970552, 0.26062195810390343, 0.28709985679178224, 1, 0.18955824985158545]
21046;12;12;[11, 5, 9, 10];4;185;[11  3  5  8  7  9 10  6  4  0  1  2];[0, 0, 0, 0.5108892651586887, 0, 0.48421147870650266, 0.07154833305057909, 0.26422073637820137, 0.3604481443006896, 0.22572544701967398, 0.11980233367229896, 1];[11, 10, 5, 9];4;170;[11 10  3  5  9  8  0  4  7  6  1  2];[0.220277070650676, 0, 0, 0.5108892651586887, 0.21582790259372017, 0.48421147870650266, 0, 0.13010409754886085, 0.3604481443006896, 0.4181806875793869, 0.6934826826942204, 1];[11, 6, 10];3;414;[11  6  8 10  3  5  2  9  0  4  7  1];[0.220277070650676, 0, 0.42834704349004493, 0.5108892651586887, 0.21582790259372017, 0.48421147870650266, 0.8175634056927753, 0.13010409754886085, 0.7738649694952999, 0.4181806875793869, 0.6934826826942204, 1];[11, 6, 10];3;464;[11  6  8 10  3  5  2  9  0  4  7  1];[0.220277070650676, 0, 0.42834704349004493, 0.5108892651586887, 0.21582790259372017, 0.48421147870650266, 0.8175634056927753, 0.13010409754886085, 0.7738649694952999, 0.4181806875793869, 0.6934826826942204, 1]
21047;12;12;[10, 1, 9];3;4158;[10  0  6  1  5 11  8  3  2  4  7  9];[0.5074596681548232, 0.42537723119192955, 0.0899674153406924, 0.0899674153406924, 0.0899674153406924, 0.33688768091345656, 0.46406952399774265, 0, 0.17626220560242914, 0, 1, 0.18713987956287864];[10, 9, 8];3;111;[10  9  8  0  6  1  2  5  7  3 11  4];[0.5074596681548232, 0.42537723119192955, 0.37879342015687417, 0.21459188965821147, 0, 0.33688768091345656, 0.46406952399774265, 0.22898804404231154, 0.5997813596610003, 0.8364601272153679, 1, 0.18713987956287864];[10, 9, 7];3;161;[10  9  7  8  0  1  6  2  5  3 11  4];[0.5074596681548232, 0.48711990602463007, 0.37879342015687417, 0.21459188965821147, 0, 0.33688768091345656, 0.46406952399774265, 0.7688031211616807, 0.5997813596610003, 0.8364601272153679, 1, 0.18713987956287864];[10, 9, 7];3;211;[10  9  7  8  2  3  0  1  6  5 11  4];[0.5074596681548232, 0.48711990602463007, 0.5893296298938817, 0.5893296298938817, 0, 0.33688768091345656, 0.46406952399774265, 0.7688031211616807, 0.5997813596610003, 0.8364601272153679, 1, 0.18713987956287864]
21048;12;12;[11, 0, 7, 3];4;4158;[11  2  8  5  0  1  9  4  7  6  3 10];[0.7773891286210884, 0.3831180019657902, 0.9344129902024776, 0, 0.27890001661196956, 0.8611890557941931, 0.12633839249873846, 0.21604733007169394, 0.8644098215346294, 0.3425985038473736, 0, 1];[11, 0, 3, 7];4;4208;[11  2  8  5  0  3 10  1  9  6  4  7];[0.7773891286210884, 0.519694082030494, 0.9344129902024776, 0.773061940049206, 0.27890001661196956, 0.8611890557941931, 0.28604332711376257, 0.21604733007169394, 0.9019635920959285, 0.3425985038473736, 0.5276084544723589, 1];[11, 7, 0, 3];4;4258;[11  2  8  5 10  1  7  0  3  9  4  6];[0.7773891286210884, 0.8202473718258646, 0.9344129902024776, 0.773061940049206, 0.32731440872401685, 0.8611890557941931, 0.28604332711376257, 0.7783709997026481, 0.9019635920959285, 0.3425985038473736, 0.8216298064938102, 1];[11, 0, 7, 3];4;4308;[11  2  8  5 10  1  0  7  3  9  4  6];[0.779549129323863, 0.8202473718258646, 0.9344129902024776, 0.773061940049206, 0.32731440872401685, 0.8611890557941931, 0.28604332711376257, 0.7783709997026481, 0.9019635920959285, 0.4215303971954722, 0.8216298064938102, 1]
21049;12;12;[11, 10, 9];3;2109;[11  6  7  0  1  2 10  3  8  4  9  5];[0.42861367338928363, 0.42861367338928363, 0.42062776018246634, 0.29557273441876813, 0.2678135607777586, 0.10271744390240597, 0.44324627068485345, 0.44324627068485345, 0.28994432217692956, 0.2063754665944786, 0.29557273441876813, 1];[11, 9, 10];3;2159;[11  7  9  1 10  3  0  6  2  8  4  5];[0.4701057122936757, 0.5885503184650708, 0.42062776018246634, 0.49088770779461505, 0.1755801265832616, 0, 0.44886648461345285, 0.8253537168006949, 0.28994432217692956, 0.5885503184650708, 0.5247539063492213, 1];[11, 10, 9];3;2209;[11  7 10  1  9  3  0  6  2  8  4  5];[0.4701057122936757, 0.5885503184650708, 0.42062776018246634, 0.49088770779461505, 0.1755801265832616, 0, 0.44886648461345285, 0.8253537168006949, 0.28994432217692956, 0.5885503184650708, 0.775418349773912, 1];[11, 10, 9];3;4308;[11  7  5 10  4  9  1  0  3  6  2  8];[0.5705324684130042, 0.5885503184650708, 0.42062776018246634, 0.49088770779461505, 0.7562069540598868, 0.806718382177849, 0.44886648461345285, 0.8253537168006949, 0.28994432217692956, 0.5885503184650708, 0.775418349773912, 1]
21050;12;12;[9, 8, 10];3;61;[ 9  8 10  5  7  3  0  1  6  4  2 11];[0, 0, 0, 0, 0, 0.37188251604124034, 0, 0.3455270524732487, 0.6088998882033806, 1, 0.514978860708049, 0];[9, 8, 10];3;111;[ 9  8 10  5  7  2  4  3  6  0  1 11];[0, 0, 0.2800908712403031, 0, 0.2800908712403031, 0.37188251604124034, 0, 0.3455270524732487, 0.6683736639184213, 1, 0.514978860708049, 0];[9, 8, 10];3;161;[ 9  8 10  5  7  2  4  3  6  0  1 11];[0, 0, 0.2800908712403031, 0, 0.2800908712403031, 0.37188251604124034, 0, 0.3455270524732487, 0.6683736639184213, 1, 0.514978860708049, 0];[9, 8, 10];3;237;[ 9  8  0  5 10  7  4  2  3 11  6  1];[0.5515769487846297, 0, 0.2800908712403031, 0.19995949565420548, 0.2800908712403031, 0.5515769487846297, 0, 0.3455270524732487, 0.6683736639184213, 1, 0.514978860708049, 0.15694765137183805]
21051;12;12;[9, 10, 2, 7, 11];5;2109;[ 9 10  2  5  7  4 11  3  1  8  6  0];[0, 0.22793514736199488, 0.6420171865299478, 0.27906991046402413, 0.5707426122951014, 0.5732508654902636, 0, 0.5732508654902636, 0.22793514736199488, 1, 0.9302497480975134, 0.4477103539034394];[9, 10, 2, 4, 11];5;137;[ 9 10  2  4 11  7  5  3  1  8  0  6];[0.1940631798464652, 0.22793514736199488, 0.6420171865299478, 0.27906991046402413, 0.6387792733666772, 0.29135021943963446, 0.13021239018176128, 0.5752431735461099, 0.22793514736199488, 1, 0.9302497480975134, 0.6312888924683197];[9, 10, 2, 11, 4];5;2209;[ 9 10  2  3 11  4  1  7  5  8  6  0];[0, 0.5859075635756551, 0.8569025216779746, 0.7754679874231506, 0.6387792733666772, 0.29135021943963446, 0.15144885979388384, 0.5752431735461099, 0.24402852817672055, 1, 0.9302497480975134, 0.6856796235566697];[9, 10, 2, 11, 4];5;335;[ 9 10  2  3 11  4  6  1  0  7  5  8];[0.5827867855216714, 0.5859075635756551, 0.8569025216779746, 0.7754679874231506, 0.6387792733666772, 0.29135021943963446, 0.6092785132974101, 0.5752431735461099, 0.24402852817672055, 1, 0.9302497480975134, 0.6856796235566697]
21052;12;12;[10, 9];2;1084;[10  8  2  6  0  7  1  5  9  3 11  4];[0.4525914983281429, 0.30713500019200535, 0.8580637305888028, 0.20927160602964667, 0.15657888912837348, 0.28954040668474196, 0.6178680550044959, 0.3650369120936249, 0.8636402186778254, 0.23522485341542612, 1, 0.1906848513208346];[10, 9];2;621;[10  8  2  9  4  5  6  0  7  1  3 11];[0.4981122148923787, 0.30713500019200535, 0.8580637305888028, 0.20927160602964667, 0.7666723224008557, 0.7297774947260083, 0.6178680550044959, 0.3650369120936249, 0.8636402186778254, 0.7722291323257146, 1, 0.1906848513208346];[10, 9];2;2209;[10  8  2  9  4  5  3  7  6  0  1 11];[0.4981122148923787, 0.4403142885412578, 0.862380060651927, 0.7218275018129378, 0.7666723224008557, 0.7297774947260083, 0.6178680550044959, 0.6545612794459824, 0.8636402186778254, 0.7722291323257146, 1, 0.1906848513208346];[10, 9];2;2259;[10  4  8  2  3  9  5  1  7  6  0 11];[0.4981122148923787, 0.7137145672205882, 0.862380060651927, 0.785452388011055, 0.9074375347838922, 0.7297774947260083, 0.6178680550044959, 0.6545612794459824, 0.8636402186778254, 0.7722291323257146, 1, 0.1906848513208346]
21053;12;12;[10, 1, 0, 2, 9, 8, 3, 7];8;4158;[10  5  6  1 11  0  2  9  8  3  7  4];[0.5573504424081532, 0.5719632735817993, 0.5226235668221905, 0.4047525936970562, 0.3854187361736701, 0.6672300802854391, 0.6275520873165651, 0.4047525936970562, 0.4820687756681118, 0.5045043199363084, 1, 0.5573504424081532];[10, 7, 9, 1, 2, 8, 0, 3];8;4208;[10  4  7  9  5  6  1 11  2  8  0  3];[0.47772398563652735, 0.5719632735817993, 0.5577838777130614, 0.255283921997663, 0.8241083896828689, 0.6672300802854391, 0.6275520873165651, 0.7877936713419582, 0.4820687756681118, 0.7382787831169734, 1, 0.5713874227993242];[10, 7, 9, 1, 3, 2, 0, 8];8;4258;[10  4  7  9  5  6  1 11  3  2  0  8];[0.5270575212085347, 0.5719632735817993, 0.5577838777130614, 0.565679623896312, 0.8241083896828689, 0.6672300802854391, 0.6275520873165651, 0.7877936713419582, 0.4820687756681118, 0.7382787831169734, 1, 0.5713874227993242];[10, 7, 9, 1, 3, 2, 0, 8];8;4308;[10  4  6  7  9  5  1 11  3  2  0  8];[0.5270575212085347, 0.5719632735817993, 0.5577838777130614, 0.565679623896312, 0.8241083896828689, 0.6672300802854391, 0.8096704988977357, 0.7877936713419582, 0.4820687756681118, 0.7382787831169734, 1, 0.5713874227993242]
21054;12;12;[9, 7, 10, 8];4;87;[ 9  7  4 10  8  1  5  3  2  0  6 11];[0, 0.18997979205631346, 0.1410776808089527, 0.1806383688093373, 0.628238303603471, 0.18997979205631346, 0, 0.628238303603471, 0.26684848519846255, 1, 0.40224291843522614, 0];[9, 7, 10, 8];4;137;[ 9  7  4 10  8  3  5  1  2  0  6 11];[0, 0.13969056136254016, 0.1001918124865962, 0.1806383688093373, 0.628238303603471, 0.1806383688093373, 0, 0.628238303603471, 0.26684848519846255, 1, 0.5646915421441695, 0];[9, 10, 7, 8];4;187;[ 9 10  7  4  8  3  5  1  2  0  6 11];[0, 0.13969056136254016, 0.1001918124865962, 0.1806383688093373, 0.628238303603471, 0.1806383688093373, 0, 0.628238303603471, 0.26684848519846255, 1, 0.7017912964601439, 0];[9, 10, 7, 8];4;237;[ 9 10  7  4  8  3  5  1  2  0  6 11];[0.07896434354091159, 0.13969056136254016, 0.1001918124865962, 0.1806383688093373, 0.628238303603471, 0.1806383688093373, 0.07896434354091159, 0.628238303603471, 0.26684848519846255, 1, 0.713145123081876, 0.07896434354091159]
21055;12;12;[11, 10, 9];3;61;[11 10  9  3  6  5  2  0  7  4  1  8];[0, 0, 0, 0.17146083698842246, 0, 0.13131861351560928, 0.17146083698842246, 0, 0, 0.3400568601269576, 0.6320858946244645, 1];[11, 10, 9];3;111;[11 10  9  3  6  8  5  0  7  4  1  2];[0.11005130292366322, 0, 0, 0.17146083698842246, 0.11005130292366322, 0.13131861351560928, 0.17146083698842246, 0.11005130292366322, 0.14991593040107834, 0.3400568601269576, 0.6320858946244645, 1];[11, 10, 9];3;161;[11 10  9  0  6  3  8  5  7  4  1  2];[0.4744718801085415, 0, 0, 0.17146083698842246, 0, 0.13131861351560928, 0.17146083698842246, 0, 0.14991593040107834, 0.5388985573957707, 0.6320858946244645, 1];[11, 10, 9];3;211;[11 10  9  0  6  3  8  5  7  4  1  2];[0.4744718801085415, 0, 0, 0.17146083698842246, 0, 0.13131861351560928, 0.17146083698842246, 0, 0.14991593040107834, 0.5388985573957707, 0.6320858946244645, 1]
21056;12;12;[11, 4, 10, 0, 3];5;4158;[11  4 10  8  6  5  9  0  2  7  1  3];[0.38741271204631683, 0.20916904567522845, 0.3191552453515011, 0, 0.8704435074803384, 0.5704753739527696, 0.7139464247416747, 0.29357133236222643, 0.7364073532740687, 0.5166740658613471, 0.8149493115868502, 1];[11, 4, 10, 0, 3];5;4208;[11  4 10  8  6  9  5  1  0  2  7  3];[0.38741271204631683, 0.4161363641366213, 0.3191552453515011, 0, 0.8704435074803384, 0.5704753739527696, 0.7139464247416747, 0.29357133236222643, 0.7364073532740687, 0.6999010595808098, 0.8149493115868502, 1];[11, 4, 10, 3, 0];5;4258;[11  4  6 10  3  8  9  5  7  0  1  2];[0.4364976224512826, 0.4161363641366213, 0.3191552453515011, 0.7580987011953874, 0.8704435074803384, 0.6945728886961682, 0.8416430076965599, 0.4761237151138772, 0.7364073532740687, 0.6999010595808098, 0.8149493115868502, 1];[11, 4, 10, 3, 0];5;4308;[11  4 10  6  3  8  9  5  7  0  1  2];[0.4364976224512826, 0.4161363641366213, 0.3191552453515011, 0.7580987011953874, 0.8704435074803384, 0.6945728886961682, 0.8416430076965599, 0.4761237151138772, 0.7364073532740687, 0.6999010595808098, 0.8654733068552576, 1]
21057;12;12;[10, 5, 9];3;185;[10  5  2  0  3  9  7  8  4 11  1  6];[0.2913329642477628, 0.1427897072514865, 0.41585812493304486, 0.2861964496442025, 0.169932199833561, 0.5706817572013277, 0.12768038120895847, 0.18444771772418841, 0.18444771772418841, 0.264238352498784, 1, 0.16486815845269262];[10, 5, 9];3;621;[10  3  8  0  5  4  2  6  9  1 11  7];[0.6659594431105257, 0.2536575343695734, 0.41585812493304486, 0.8594247136745545, 0.46883751313886957, 0.5706817572013277, 0.41195498581015316, 0, 0.8063912064343394, 0.26667643355062587, 1, 0.2267839518427059];[10, 5, 9];3;2209;[10  3  8  0  5  6  4  2  7  1  9 11];[0.6659594431105257, 0.3621698340701004, 0.41585812493304486, 0.8594247136745545, 0.46883751313886957, 0.5706817572013277, 0.4795958419053237, 0.3621698340701004, 0.8063912064343394, 0.3597382913891796, 1, 0.3597382913891796];[10, 9, 5];3;335;[10  9  3  1  8  0  5  6  4  2 11  7];[0.6659594431105257, 0.8163388344690095, 0.41585812493304486, 0.8594247136745545, 0.46883751313886957, 0.5706817572013277, 0.48563710244859126, 0, 0.8063912064343394, 0.9010689919687888, 1, 0.23038942913698726]
21058;12;12;[10, 6, 8, 1];4;4158;[10  6 11  5  0  4  8  2  7  1  9  3];[0.6862182506189308, 0.32028649222295164, 0.4844489548645085, 0, 0.6455747677312365, 0.7402226953983433, 0.8818834466572055, 0.4474834477440739, 0.5032863202225218, 0.2469866188113317, 1, 0.8683623846442942];[10, 6, 8, 1];4;4208;[10  6 11  5  2  4  0  8  7  3  1  9];[0.6862182506189308, 0.32028649222295164, 0.711126322806604, 0.40344551339931584, 0.7053959343213012, 0.7402226953983433, 0.8818834466572055, 0.4680563639395907, 0.5032863202225218, 0.2469866188113317, 1, 0.8683623846442942];[10, 6, 1, 8];4;4258;[10  6 11  3  5  7  2  4  0  1  8  9];[0.6862182506189308, 0.5424976510474386, 0.711126322806604, 0.8654358923449079, 0.7053959343213012, 0.7402226953983433, 0.8818834466572055, 0.7233672927078784, 0.5358213221892456, 0.2469866188113317, 1, 0.8683623846442942];[10, 6, 1, 8];4;4308;[10  6 11  3  7  2  5  4  0  1  8  9];[0.6862182506189308, 0.5424976510474386, 0.7448550501201687, 0.8654358923449079, 0.7053959343213012, 0.7402226953983433, 0.8818834466572055, 0.8350718621290102, 0.5358213221892456, 0.3710633730070757, 1, 0.8683623846442942]
21059;12;12;[10, 1, 2, 8, 9];5;4158;[10 11  1  4  7  2  6  8  0  3  5  9];[0.25871868602665793, 0.6832691958835798, 0.3312817677337509, 0.25871868602665793, 0.6158540589985732, 0.24085733962768263, 0.3312817677337509, 0.5550448446928655, 0.30904505902071594, 0.24085733962768263, 1, 0.7642188575834823];[10, 1, 9, 2, 8];5;4208;[10 11  1  4  5  7  0  3  9  2  6  8];[0.47791296199530386, 0.6832691958835798, 0.3312817677337509, 0.40659480959548705, 0.6158540589985732, 0.5963177389816238, 0.3312817677337509, 0.5963177389816238, 0.30904505902071594, 0.385661973707689, 1, 0.7642188575834823];[10, 8, 1, 9, 2];5;4258;[10  7  3 11  8  1  5  4  0  9  6  2];[0.47791296199530386, 0.6832691958835798, 0.3312817677337509, 0.8176025774909662, 0.6158540589985732, 0.6525707148810648, 0.3312817677337509, 0.8737002086941129, 0.7009525982228587, 0.385661973707689, 1, 0.7642188575834823];[10, 9, 8, 1, 2];5;4308;[10  0  9  7  3 11  8  1  5  4  6  2];[0.9071049327699671, 0.6832691958835798, 0.3449646929405094, 0.8176025774909662, 0.6158540589985732, 0.6525707148810648, 0.3449646929405094, 0.8737002086941129, 0.7009525982228587, 0.8780901011859273, 1, 0.7642188575834823]
21060;13;13;[12, 11, 1, 10];4;185;[12 11  1  3  7  2 10  4  6  5  0  9  8];[0, 0.6643247296666226, 0.2296332927079564, 0.5149428824618674, 0.19745260948643864, 0, 0, 0.23288798139511935, 0, 0, 0.21657401110191163, 0.7729713407554399, 1];[12, 11, 1, 10];4;1134;[12 11  1  5  8  3  6  2  7 10  4  0  9];[0, 0.6643247296666226, 0.4380874014728305, 0.5149428824618674, 0.19745260948643864, 0.6580712726252371, 0.4380874014728305, 0.23288798139511935, 0.6580712726252371, 0, 0.21657401110191163, 0.7729713407554399, 1];[12, 11, 1, 10];4;671;[12 11  1  5  8  2  3  4 10  7  6  0  9];[0, 0.6643247296666226, 0.547864185803102, 0.5149428824618674, 0.31130768406973375, 0.6580712726252371, 0, 0.23288798139511935, 0.6580712726252371, 0, 0.3001172251173722, 0.7729713407554399, 1];[12, 11, 1, 10];4;464;[12  3 11  1  5  8  2 10  4  7  6  0  9];[0, 0.7592878467230764, 0.547864185803102, 0.8334511101375732, 0.31130768406973375, 0.6580712726252371, 0, 0.23288798139511935, 0.6580712726252371, 0, 0.31411726390988226, 0.7729713407554399, 1]
21061;13;13;[10, 3, 11];3;314;[10  1  3  6 11  5  2  9  0  4  7  8 12];[0.22016965993332296, 0.8076610646153216, 0.2800272081118548, 0.43056082348821567, 0, 0.29036413552370643, 0.3266174124422232, 0, 0, 0.2800272081118548, 1, 0.3236646984114732, 0];[10, 3, 11];3;364;[10  1  7  0  5  3 11  2  6  9 12  8  4];[0.6313679807147512, 0.8076610646153216, 0.40272357145983384, 0.46485747680717177, 0, 0.46485747680717177, 0.3731184378220352, 0.6313679807147512, 0.15548258474931784, 0.22144874953390517, 1, 0.4520545573829093, 0.15548258474931784];[10, 11, 7, 0];4;285;[10  1  8 11  5  7  0  9  3  2 12  6  4];[0.6313679807147512, 0.8076610646153216, 0.40272357145983384, 0.43056082348821567, 0, 0.6724664775636211, 0.3731184378220352, 0.6313679807147512, 0.7886779125586076, 0.5442502236456277, 1, 0.7551064149056501, 0.38700467643338904];[10, 11, 7, 0];4;335;[10  1  8 11  5  7  0  3  9  2 12  6  4];[0.6313679807147512, 0.8076610646153216, 0.40272357145983384, 0.6208082565695061, 0.18670291545849263, 0.6724664775636211, 0.3731184378220352, 0.6313679807147512, 0.7886779125586076, 0.5442502236456277, 1, 0.7551064149056501, 0.38700467643338904]
21062;13;13;[11, 0, 7, 9, 5, 10, 6];7;8255;[11  0  7  8  9  5 10 12  2  4  6  3  1];[0.8830076674532958, 0, 0.15869673604622478, 0, 0.15665914387411287, 0.22575846934956148, 0.14782040692355233, 0.6583360177259192, 0.6221540713807837, 0.37672640099709703, 0.19970152690746232, 1, 0.19970152690746232];[11, 0, 1, 7, 9, 10, 6];7;8305;[11  0  1  5  2  7  8  4  9 10 12  3  6];[0.8830076674532958, 0.7773304253512812, 0.6623354671437378, 0.24066525488786664, 0.45649695544004487, 0.7256506961389729, 0.20728500281023454, 0.6583360177259192, 0.6221540713807837, 0.37672640099709703, 0.32649316510619514, 1, 0.2885198899420654];[11, 0, 1, 7, 9, 10, 6];7;8355;[11  0  1  5  2  7  8  4  9 10 12  3  6];[0.9127778723423998, 0.7773304253512812, 0.6623354671437378, 0.24066525488786664, 0.552029645575813, 0.7256506961389729, 0.20728500281023454, 0.6583360177259192, 0.6221540713807837, 0.37672640099709703, 0.32649316510619514, 1, 0.2885198899420654];[11, 0, 1, 6, 7, 9, 10];7;8405;[11  0  1  6  5  2  7  8  4  9 12 10  3];[0.9127778723423998, 0.7773304253512812, 0.6623354671437378, 0.31785752371233283, 0.552029645575813, 0.7256506961389729, 0.7518090696023085, 0.6583360177259192, 0.6221540713807837, 0.3959060391679337, 0.32649316510619514, 1, 0.3428402144817247]
21063;13;13;[12, 11, 10];3;1084;[12  2  5 11  0  8  7  4 10  6  1  3  9];[0.420448106881019, 0, 0.5623259296160964, 0, 0.1721554653502087, 0.5623259296160964, 0, 0.1721554653502087, 0.33579568841926144, 0, 0.10495029877678246, 0.4653905377072632, 1];[12, 11, 10];3;170;[12  2  5 11  0 10  6  8  7  4  1  3  9];[0.420448106881019, 0, 0.5623259296160964, 0, 0.1721554653502087, 0.5623259296160964, 0.34556887252883817, 0.1721554653502087, 0.33579568841926144, 0, 0.41318974742759795, 0.4653905377072632, 1];[12, 10, 11];3;220;[12 10  6  2  5 11  0  8  7  4  1  3  9];[0.420448106881019, 0, 0.5623259296160964, 0, 0.1721554653502087, 0.5623259296160964, 0.7489013294376046, 0.1721554653502087, 0.33579568841926144, 0, 0.8939994079556042, 0.47509416388983733, 1];[12, 10, 11];3;270;[12 10  6  2  5 11  0  8  7  4  1  3  9];[0.420448106881019, 0, 0.5623259296160964, 0, 0.1721554653502087, 0.5623259296160964, 0.7489013294376046, 0.1721554653502087, 0.33579568841926144, 0, 0.8939994079556042, 0.47509416388983733, 1]
21064;13;13;[11, 10];2;61;[11  3 10  9  8 12  2  0  7  6  5  4  1];[0.19814940275142895, 0, 0.2199059340482303, 0.6178470351393104, 0, 0, 0, 0, 0.29331661247093405, 0.4842461618918068, 0.4864437209022667, 1, 0.28475330393254644];[11, 10];2;111;[11  3 10  9  8 12  5  0  7  6  4  2  1];[0.23816723048618307, 0, 0, 0.6178470351393104, 0, 0.23816723048618307, 0, 0, 0.29331661247093405, 0.4842461618918068, 0.4864437209022667, 1, 0.28475330393254644];[11, 10];2;161;[11  3 10  9  1 12  4  8  0  5  6  7  2];[0.23816723048618307, 0.3590038424934789, 0, 0.6178470351393104, 0.30261785174832445, 0.23816723048618307, 0.168593340942572, 0.168593340942572, 0.29331661247093405, 0.4842461618918068, 0.4864437209022667, 1, 0.3580000381707983];[11, 10];2;220;[11  9  3 10  1 12  5  4  8  0  6  7  2];[0.19814940275142895, 0.3590038424934789, 0, 0.6178470351393104, 0.30261785174832445, 0.3344279707493184, 0.168593340942572, 0.168593340942572, 0.29331661247093405, 0.7844545234847352, 0.5787732136557757, 1, 0.3580000381707983]
21065;13;13;[11, 10, 5, 2];4;1084;[11  8  3  4  9 10  5  6  1  2  7 12  0];[0, 0.2956394664650119, 0.2653377950579671, 0.7124846564279264, 0.6524945004983392, 0.310244329543604, 0.310244329543604, 0.21475886964956992, 0.9073122222809922, 0.48434863887410007, 0.4344852175925536, 1, 0.1524786220804208];[11, 10, 0];3;8305;[11  8  2  1  7  3  4 12  5  9 10  6  0];[0, 0.7733585698637848, 0.8668901843958121, 0.7124846564279264, 0.6524945004983392, 0.5445200008144097, 0.310244329543604, 0.7453668204088082, 0.9073122222809922, 0.5445200008144097, 0.4344852175925536, 1, 0.5831344370873431];[11, 8, 10, 7, 3];5;285;[11  8  2 10  1  7  3  4 12  9  5  6  0];[0, 0.7733585698637848, 0.8668901843958121, 0.7124846564279264, 0.6524945004983392, 0.5445200008144097, 0.310244329543604, 0.7453668204088082, 0.9073122222809922, 0.5445200008144097, 0.8362981885659588, 1, 0.5831344370873431];[11, 8, 10, 7, 3];5;335;[11  8  2 10  1  7  3  4 12  9  5  0  6];[0.42491323473383685, 0.8076114169697793, 0.8668901843958121, 0.7124846564279264, 0.6524945004983392, 0.5445200008144097, 0.39302550933088853, 0.7453668204088082, 0.9073122222809922, 0.5445200008144097, 0.8362981885659588, 1, 0.5831344370873431]
21066;13;13;[12, 11, 2, 9];4;8255;[12  5 11  4  1 10  3  2  8  7  6  0  9];[0, 0.5567023111046252, 0.44017795082624606, 0.5277748174999226, 0.5994159088426436, 0.7833582595698679, 0.10274854823475593, 0.24206786843013448, 0.30801763173355035, 0, 0.5407577846580879, 0.6447205129320256, 1];[12, 2, 11, 9];4;8305;[12  2  1  5 10  4 11  7  3  6  8  0  9];[0.2373250990511409, 0.796480354844602, 0.8029738866652519, 0.5277748174999226, 0.6638565664439404, 0.7833582595698679, 0.38736564923136746, 0.5622643693851849, 0.30801763173355035, 0, 0.7593028861713094, 0.6447205129320256, 1];[12, 2, 11, 9];4;8355;[12  2  1  5 10  4 11  7  3  0  6  8  9];[0.5039421322840183, 0.796480354844602, 0.8029738866652519, 0.5277748174999226, 0.6638565664439404, 0.7833582595698679, 0.38736564923136746, 0.5622643693851849, 0.30801763173355035, 0.20099758226729464, 0.7593028861713094, 0.6447205129320256, 1];[12, 2, 11, 9];4;8405;[12  2  1  5 10  4 11  7  0  3  6  8  9];[0.5317688834423963, 0.796480354844602, 0.8073743253973941, 0.5277748174999226, 0.6638565664439404, 0.7833582595698679, 0.38736564923136746, 0.5622643693851849, 0.30801763173355035, 0.20099758226729464, 0.7593028861713094, 0.6447205129320256, 1]
21067;13;13;[12, 2, 11];3;8255;[12  8  9  2 10  6  7  4  0  1 11  3  5];[0.23949321805340945, 0.22158316857497665, 0.5344175926721411, 0, 0.2410109926285471, 0, 0.29808091558488997, 0.2919391115432273, 0.8914330426947463, 0.5618742860398911, 0.38022456863017123, 0.15951999901416475, 1];[12, 2, 11];3;364;[12  8  7  9  0  2 11 10  5  6  1  4  3];[0.6135479990182429, 0.2716051006384118, 0.5344175926721411, 0.21925474293979372, 0.2410109926285471, 0.3093651183850007, 0.29808091558488997, 0.6379930274014782, 0.8914330426947463, 0.6303639296966409, 0.38022456863017123, 0.5045212502290468, 1];[12, 2, 11];3;671;[12  8  1  9  0  2 11  6 10  7  5  4  3];[0.620719838979033, 0.649753420460225, 0.5344175926721411, 0.21925474293979372, 0.2410109926285471, 0.3093651183850007, 0.46963878937472175, 0.33802272612525264, 0.8914330426947463, 0.6303639296966409, 0.38022456863017123, 0.5045212502290468, 1];[12, 2, 11];3;721;[12  8  6  2  1  9  0 11 10  7  5  4  3];[0.6219453544659084, 0.649753420460225, 0.6928063401424717, 0.21925474293979372, 0.2410109926285471, 0.3093651183850007, 0.8227168260336594, 0.3624189545700076, 0.8914330426947463, 0.6303639296966409, 0.38022456863017123, 0.5045212502290468, 1]
21068;13;13;[11, 12, 10];3;120;[11 12  6 10  3  0  2  1  7  5  4  9  8];[0, 0, 0, 0, 0, 0, 0.30581855981081546, 0, 0, 0, 0.280743389858936, 1, 0.5009604225575639];[11, 12, 10];3;120;[11 12  2 10  9  1  0  4  6  7  3  5  8];[0.31984007251031216, 0.39568154268253164, 0.4399061785215052, 0, 0.31984007251031216, 0, 0.30581855981081546, 0, 0, 0.39568154268253164, 0.4399061785215052, 1, 0.5009604225575639];[11, 10, 12];3;161;[11 10 12  1  9  0  4  6  3  7  5  2  8];[0.31984007251031216, 0.39568154268253164, 0, 0.27332177040876215, 0.31984007251031216, 0.09320052036834028, 0.30581855981081546, 0.27332177040876215, 0, 0.39568154268253164, 0.7362127753440393, 1, 0.5009604225575639];[11, 10, 12];3;220;[11 10  5 12  9  1  4  0  6  3  7  8  2];[0.31984007251031216, 0.39568154268253164, 0, 0.27332177040876215, 0.31984007251031216, 0.5147549733802218, 0.30581855981081546, 0.27332177040876215, 0.19744098958658657, 0.39568154268253164, 0.7362127753440393, 1, 0.5147549733802218]
21069;13;13;[11, 0, 12, 9, 10];5;120;[11  0 12  1  9 10  2  8  4  5  3  6  7];[0.6750973674289679, 0.47855669333319584, 0.2088990064732093, 0, 0.1651052425811759, 0.1651052425811759, 0, 0, 0.1708856073349686, 0.4613563424430152, 0.40431897162066366, 1, 0.6750973674289679];[11, 10, 0, 12, 9];5;235;[11 10  0 12  6  1  9  7  2  8  3  5  4];[0.6750973674289679, 0.47855669333319584, 0.2088990064732093, 0, 0, 0, 0.5233639499140519, 0.41095968621884765, 0.1708856073349686, 0.4613563424430152, 0.8142983186197794, 1, 0.6750973674289679];[11, 10, 0, 12, 9];5;285;[11 10  0 12  6  3  9  5  7  2  8  1  4];[0.6750973674289679, 0, 0.2088990064732093, 0.5060052112815243, 0, 0.41281378235522764, 0.5233639499140519, 0.41095968621884765, 0.1708856073349686, 0.4726476294055037, 0.8142983186197794, 1, 0.6750973674289679];[11, 7, 12, 6, 9];5;2259;[11  7 10  0 12  6  3  9  5  2  8  1  4];[0.6750973674289679, 0, 0.2088990064732093, 0.5060052112815243, 0, 0.41281378235522764, 0.5233639499140519, 0.8527202341715803, 0.1708856073349686, 0.48535271854692835, 0.8142983186197794, 1, 0.6750973674289679]
21070;13;13;[11, 6, 2];3;8255;[11  1  6  7  0  8  2  5  9 10 12  3  4];[0.7490273935230916, 0.9387187446029726, 0.6711370581846868, 0, 0, 0.5417298510306925, 0.7912025598075704, 0.7501750967273628, 0.6872074725322007, 0.5063293689408707, 0.48424538694180697, 1, 0.3458265067881138];[11, 6, 2];3;8305;[11  1  6  0  7  8  2  5  9 10  4 12  3];[0.7683041341969744, 0.9387187446029726, 0.6711370581846868, 0, 0.39365422702274144, 0.5417298510306925, 0.7912025598075704, 0.7501750967273628, 0.6872074725322007, 0.5063293689408707, 0.48424538694180697, 1, 0.3458265067881138];[11, 2, 6];3;220;[11  1  2  6  0  7  8 10  5  9 12  4  3];[0.7683041341969744, 0.9387187446029726, 0.8002992847524989, 0.3293653415945746, 0.39365422702274144, 0.5417298510306925, 0.7912025598075704, 0.7501750967273628, 0.6872074725322007, 0.5063293689408707, 0.6819404581787396, 1, 0.4036586553401953];[11, 2, 6];3;8405;[11  1  9  2  6  0  7  8 10  3  5 12  4];[0.7683041341969744, 0.9387187446029726, 0.8002992847524989, 0.6130524565517483, 0.39365422702274144, 0.5417298510306925, 0.7912025598075704, 0.7501750967273628, 0.6872074725322007, 0.8284442712442941, 0.6819404581787396, 1, 0.4036586553401953]
21071;13;13;[11, 10, 7, 9];4;8255;[11  8  0  3 10  7  9  5 12  4  1  2  6];[0.5902994514573952, 0.34757034750755483, 0, 0.5902994514573952, 0.38568683563190037, 0.39333638948460203, 0, 0.5569778779501324, 0.6222351548037759, 0.3947040685638992, 0.586263656132727, 1, 0.39333638948460203];[11, 10, 7, 9];4;8305;[11  6  4  8  0 10  7  3  2  9 12  5  1];[0.6039236149786221, 0.34757034750755483, 0.4429454713176057, 0.5569778779501324, 0.6936740777031594, 0.39333638948460203, 0.7391662488484536, 0.5569778779501324, 0.6222351548037759, 0.42131400277923636, 0.586263656132727, 1, 0.39333638948460203];[11, 9, 10, 7];4;4258;[11  6  4  5  9 10  8  0  7  3  2  1 12];[0.6039236149786221, 0.34757034750755483, 0.4429454713176057, 0.5569778779501324, 0.6936740777031594, 0.652365183580596, 0.7391662488484536, 0.5569778779501324, 0.6222351548037759, 0.6453872692084552, 0.6224121274905396, 1, 0.2172902198206697];[11, 9, 10, 7];4;4308;[11  8  9  6  0  5  4 10  2  3  7  1 12];[0.729311593479858, 0.34757034750755483, 0.6080755829743905, 0.5569778779501324, 0.6936740777031594, 0.7268458361901652, 0.7391662488484536, 0.5569778779501324, 0.9283822332357506, 0.822885816983844, 0.6224121274905396, 1, 0.2172902198206697]
21072;13;13;[10, 11, 9];3;185;[10  8 11  7  9  2  4  6 12  0  1  3  5];[0, 0, 0.25024141216258744, 0, 0.25024141216258744, 0, 0.08396987369024533, 0.42269267888550305, 0.8374002506995414, 0.3140285386872534, 1, 0.7724255002713752, 0.08396987369024533];[10, 11, 9];3;170;[10  8 11  6  7  9  2  4  3  5  1  0 12];[0, 0, 0.25024141216258744, 0.12756316871501056, 0.25024141216258744, 0, 0.4957372930854882, 0.42269267888550305, 0.8374002506995414, 0.3140285386872534, 1, 0.7724255002713752, 0];[10, 11, 9];3;285;[10  8 11  6  5  3  9  7  4  2  1  0 12];[0, 0, 0.25024141216258744, 0.44692144358618685, 0.25024141216258744, 0.44692144358618685, 0.4957372930854882, 0.42269267888550305, 0.8374002506995414, 0.43636020151103144, 1, 0.7724255002713752, 0];[10, 11, 9];3;270;[10 11  8  9  6  3  5  7  0  2  4  1 12];[0.36111202586293967, 0.1300305566431053, 0.25024141216258744, 0.44692144358618685, 0.25024141216258744, 0.44692144358618685, 0.4957372930854882, 0.42269267888550305, 0.8374002506995414, 0.6243615000617307, 1, 0.8374446418706732, 0]
21073;13;13;[11, 12, 8, 10, 9];5;87;[11 12  8 10  9  7  2  0  6  5  4  3  1];[0, 0, 0, 0, 0, 0, 0, 0.17260749329322225, 0.46893360108281446, 0.21949170991664707, 0.3575173463935334, 1, 0.591284387106818];[11, 10, 12, 8, 9];5;170;[11 10 12  8  1  9  7  6  2  4  3  5  0];[0, 0.2945959528329934, 0.12787980228519488, 0.12310968017855625, 0.12310968017855625, 0.12310968017855625, 0.12787980228519488, 0.17260749329322225, 0.46893360108281446, 0.21949170991664707, 0.8400192607408923, 1, 0.591284387106818];[11, 10, 9, 12, 8];5;187;[11 10  9 12  8  1  3  2  7  6  5  4  0];[0.08438121381304385, 0.2945959528329934, 0.23041302191741073, 0.23041302191741073, 0.12310968017855625, 0.12310968017855625, 0.12787980228519488, 0.17260749329322225, 0.46893360108281446, 0.6657075714956723, 0.904839628385649, 1, 0.591284387106818];[11, 10, 9, 12, 8];5;237;[11 10  9 12  8  1  3  2  7  0  6  4  5];[0.1520996102088291, 0.2945959528329934, 0.23041302191741073, 0.23041302191741073, 0.13795363162653387, 0, 0.1520996102088291, 0.17260749329322225, 0.46893360108281446, 0.736827388134575, 0.904839628385649, 1, 0.591284387106818]
21074;13;13;[9, 2, 10, 11];4;1084;[ 9  2  4  1 10 11  3  8  6  5  7  0 12];[0, 0.6731985937932353, 0.9491924210193702, 0.3782037543717449, 0.7690316066453124, 0.178624283955718, 0.18257537749236508, 0, 0.3630291100543021, 1, 0.6286624622269956, 0.3848278551224531, 0];[9, 2, 10, 11];4;4208;[ 9  2  7  4  6  1 10  8 11  3  5  0 12];[0, 0.6731985937932353, 0.9491924210193702, 0.3782037543717449, 0.7690316066453124, 0.178624283955718, 0.7167579018205659, 0.824068202920221, 0.5926702920821744, 1, 0.6286624622269956, 0.3848278551224531, 0];[9, 2, 10, 11];4;4258;[ 9  2  7  4  6  8  1 10  3 11  5  0 12];[0, 0.6731985937932353, 0.9491924210193702, 0.4145677604069273, 0.7690316066453124, 0.33527754760107015, 0.7167579018205659, 0.824068202920221, 0.7099622559851216, 1, 0.6286624622269956, 0.3848278551224531, 0];[9, 2, 10, 11];4;4308;[ 9  2  8  7  4  6  1 10  3 11  5  0 12];[0.2721669413434001, 0.6731985937932353, 0.9491924210193702, 0.4145677604069273, 0.7690316066453124, 0.33527754760107015, 0.7167579018205659, 0.824068202920221, 0.9001301537952066, 1, 0.6286624622269956, 0.3848278551224531, 0]
21075;13;13;[12, 11, 4];3;61;[12 11  4  5  3  9 10  2  8  6  1  0  7];[0, 0, 0.3406858773610208, 0.4833633195381868, 0.7291240402203434, 0.6293604110956565, 0.1312915416548012, 0, 0.18921506165303573, 0.4833633195381868, 0.4358801958899749, 0.8944321070114913, 1];[12, 11, 4];3;111;[12 11  4  5  3  9 10  7  2  8  1  0  6];[0, 0, 0.3406858773610208, 0.4833633195381868, 0.7291240402203434, 0.6293604110956565, 0, 0.3863379298453655, 0.18921506165303573, 0.4833633195381868, 0.4358801958899749, 0.8944321070114913, 1];[12, 11, 4];3;161;[12 11  4  5  3  9 10  1  7  2  6  0  8];[0.24939125723520472, 0.42600047986010836, 0.3406858773610208, 0.4833633195381868, 0.7291240402203434, 0.6293604110956565, 0.24939125723520472, 0.3863379298453655, 0.18921506165303573, 0.4833633195381868, 0.4358801958899749, 0.8944321070114913, 1];[12, 11, 4];3;220;[12 11  1  4  0  5  3  9 10  7  2  6  8];[0.7165782562230754, 0.7892522787207296, 0.3406858773610208, 0.4833633195381868, 0.7291240402203434, 0.6293604110956565, 0.2524725433465072, 0.3863379298453655, 0.18921506165303573, 0.4833633195381868, 0.4358801958899749, 0.8944321070114913, 1]
21076;13;13;[11, 12, 9, 10];4;70;[11 12  9 10  8  0  6  4  1  5  2  3  7];[0.1353875275947761, 0.07826570539863636, 0, 0, 0.09733787984880068, 0.07826570539863636, 0.1353875275947761, 0, 0.2677033058960248, 0.5102309433049802, 0.5079176200571233, 1, 0.7636959666685189];[11, 12, 9, 10];4;137;[11 12  5  9 10  7  8  4  0  1  2  3  6];[0.17634587655582315, 0.17634587655582315, 0.1744390933976827, 0.14653714390923459, 0.22287321019354384, 0.734399168399507, 0.1353875275947761, 0.47639970877553817, 0.2677033058960248, 0.5114640732044845, 0.5079176200571233, 1, 0.7636959666685189];[11, 12, 10, 9];4;220;[11 12  5 10  6  9  7  0  8  2  4  1  3];[0.30170780073340375, 0.17634587655582315, 0.2886438072868198, 0.14653714390923459, 0.22287321019354384, 0.734399168399507, 0.527440606724677, 0.47639970877553817, 0.30170780073340375, 0.5114640732044845, 0.5719962043372353, 1, 0.7636959666685189];[11, 9, 12, 10];4;237;[11  9 12  5 10  6  7  0  8  3  2  4  1];[0.4190113592505074, 0.19222453602214618, 0.2886438072868198, 0.36640690539990034, 0.22287321019354384, 0.734399168399507, 0.5344100632490812, 0.47639970877553817, 0.4190113592505074, 0.8055363255373769, 0.5719962043372353, 1, 0.7636959666685189]
21077;13;13;[11, 4, 8, 6, 10];5;185;[11  4  8  6  7  9 10  5 12  3  2  0  1];[0, 0, 0, 0.12568238840779733, 0.40059328863450777, 0.18465240281499187, 0.2857208100741606, 0.25364982352225995, 0.40059328863450777, 0.25364982352225995, 0.18465240281499187, 1, 0.18465240281499187];[11, 8, 4, 10, 9];5;170;[11  5  8  4 10  9  7  3  6  1  2  0 12];[0, 0, 0, 0.23206945880193067, 0.40059328863450777, 0.43082830180363757, 0.21956663377613328, 0.25364982352225995, 0.40059328863450777, 0.25364982352225995, 0.32901827653710286, 1, 0];[11, 8, 10, 1];4;1184;[11  5  8  4  7 10  1  3 12  9  6  2  0];[0, 0.270857400264498, 0, 0.23206945880193067, 0.40059328863450777, 0.43082830180363757, 0.09314233521528478, 0.3423597790756384, 0.40059328863450777, 0.09314233521528478, 0.32901827653710286, 1, 0.09314233521528478];[11, 6, 9, 10, 8];5;335;[11  6  9  5 10  8  4 12  7  1  3  2  0];[0, 0.270857400264498, 0, 0.23206945880193067, 0.40059328863450777, 0.43082830180363757, 0.5535718911306323, 0.3423597790756384, 0.40059328863450777, 0.5535718911306323, 0.41057413168202267, 1, 0.3814815900850852]
21078;13;13;[12, 11];2;8255;[12  1  4  9 10  8  7  0  6  2  5  3 11];[0.29004930869490164, 0.8530050642729334, 0.20434128106737612, 0, 0.7639157241168304, 0, 0.2216301671549676, 0.3240045261023692, 0.5233139495546295, 0.6446031961040068, 0.5290604836481054, 0, 1];[12, 11];2;8305;[12  9  1  4 10  8  7  2  0  6  5  3 11];[0.29004930869490164, 0.8530050642729334, 0.33491551485299265, 0, 0.7639157241168304, 0.18240574591072556, 0.2216301671549676, 0.3552401343042359, 0.5233139495546295, 0.9067922950950167, 0.5290604836481054, 0, 1];[12, 11];2;8355;[12  9  3  1  4  0 10  8 11  7  2  5  6];[0.5995241528406716, 0.8530050642729334, 0.33491551485299265, 0.8989637584263386, 0.7639157241168304, 0.2727113710619037, 0.2216301671549676, 0.3552401343042359, 0.5233139495546295, 0.9067922950950167, 0.5290604836481054, 0.39205368337214397, 1];[12, 11];2;1234;[12  9  3 10  1  4  2  0  8 11  7  6  5];[0.5995241528406716, 0.8530050642729334, 0.7629189913246154, 0.8989637584263386, 0.7639157241168304, 0.2727113710619037, 0.3327011396753814, 0.3552401343042359, 0.5233139495546295, 0.9067922950950167, 0.8723233459263036, 0.39205368337214397, 1]
21079;13;13;[10, 8, 9];3;1084;[10  6  5  3  8  4  7  0 11  9  1  2 12];[0.21741745535753165, 0, 0, 0.6276377562890636, 0.2954454262435102, 0.6276377562890636, 0.6941064704379505, 0.2539319015035325, 0.566665906159673, 0.1519629718613196, 1, 0.17360251002350582, 0];[10, 8, 9];3;235;[10  8  6  3  5  9 11  1  4  7  2  0 12];[0.23466931378116354, 0.3302075487383918, 0.24023572774106286, 0.6276377562890636, 0.3302075487383918, 0.6276377562890636, 0.6941064704379505, 0.2539319015035325, 0.9067778180566246, 0.5195800227372785, 1, 0.5195800227372785, 0.170407198312423];[10, 8, 9];3;285;[10  8  6  3  5  9 11  4  2  7  0  1 12];[0.23466931378116354, 0, 0.4011420395268543, 0.6276377562890636, 0.516989381564373, 0.6276377562890636, 0.6941064704379505, 0.2539319015035325, 0.9067778180566246, 0.5195800227372785, 1, 0.5195800227372785, 0];[10, 8, 9];3;464;[10  8  6  9  5  3  4  1  2 11  7  0 12];[0.23466931378116354, 0.41259694667124913, 0.4011420395268543, 0.6276377562890636, 0.516989381564373, 0.6276377562890636, 0.6941064704379505, 0.2539319015035325, 0.9067778180566246, 0.6590155610120544, 1, 0.2740738448795579, 0]
21080;14;14;[12, 11];2;87;[12 10 11  6 13  7  9  5  8  0  2  1  4  3];[0.17790817730274383, 0, 0.1542885997617129, 0, 0, 0.18083629474210827, 0.494684441710661, 0.20043164881486317, 0.18083629474210827, 0.20043164881486317, 0.6826990510329553, 0.6327973743703016, 1, 0.22611452319291314];[12, 11];2;170;[12 10 13 11  1  6  8  5  7  9  0  3  2  4];[0.17790817730274383, 0.5870417234758013, 0.1542885997617129, 0.16512482137321569, 0, 0.3465511205093725, 0.5870417234758013, 0.3465511205093725, 0.37139410651363514, 0.20043164881486317, 0.6826990510329553, 0.6327973743703016, 1, 0.6771695426696984];[12, 11];2;220;[12 10 13 11  1  6  8  5  7  3  9  0  2  4];[0.17790817730274383, 0.5870417234758013, 0.1542885997617129, 0.3020672034057964, 0, 0.3465511205093725, 0.5870417234758013, 0.3465511205093725, 0.37139410651363514, 0.20043164881486317, 0.6826990510329553, 0.6327973743703016, 1, 0.6771695426696984];[12, 11];2;237;[12  6 10 13 11  0  1  8  5  7  3  9  2  4];[0.44905183155888, 0.4383856738789952, 0.1542885997617129, 0.3020672034057964, 0, 0.3465511205093725, 0.7017529139208472, 0.3465511205093725, 0.37139410651363514, 0.20043164881486317, 0.6826990510329553, 0.6327973743703016, 1, 0.6771695426696984]
21081;14;14;[12, 0, 2, 3, 8, 9, 10];7;16448;[12  0  7  2  5  1  3 13  8  4  6  9 11 10];[0.7334638410315707, 0.18307137038967844, 0.572329837024607, 0.18092479263267652, 0, 0.37984712912619834, 0, 0.664343256161051, 0.1410650800780833, 0, 0, 0, 1, 0.14505497959576902];[12, 9, 0, 2, 11, 10, 8];7;8305;[12  9  0  7  2  5 11  4  3 10  1 13  8  6];[0.7334638410315707, 0.18307137038967844, 0.572329837024607, 0.20566175392187117, 0.20566175392187117, 0.37984712912619834, 0, 0.664343256161051, 0.16496023321888625, 0.8743638278937792, 0.19215607920935507, 0.2828842903058879, 1, 0.18066142346090142];[12, 9, 0, 2, 11, 10, 8];7;16548;[12  9  1  0  7  2  5  6 13 11  3  4 10  8];[0.7334638410315707, 0.7912145888573562, 0.572329837024607, 0.27894661338713883, 0.19901100122294077, 0.37984712912619834, 0.308025298575328, 0.664343256161051, 0.16496023321888625, 0.8743638278937792, 0.19696946638268711, 0.2828842903058879, 1, 0.308025298575328];[12, 8, 9, 0, 2, 10, 11];7;16598;[12  8  9  1  0  7 13  4  2  5 10  6 11  3];[0.7334638410315707, 0.7912145888573562, 0.572329837024607, 0.27894661338713883, 0.5900807381333386, 0.4330996825009164, 0.308025298575328, 0.664343256161051, 0.9083366119861603, 0.8743638278937792, 0.3576448446669919, 0.2828842903058879, 1, 0.5900807381333386]
21082;14;14;[11, 1, 9, 12];4;16448;[11  5  1  7  8  6  2 10  9 13  4  3  0 12];[0, 0.4479263333323198, 0.3566463075895638, 0, 0.12294599250008059, 0.497309864929543, 0.39303116411116445, 0.43897912675768214, 0.42276019732025244, 0.16235187492350175, 0.16549242330297892, 1, 0, 0.12294599250008059];[11, 9, 1, 12];4;16498;[11  9  5  7 13  1  8  6  2  4 10 12  0  3];[0, 0.4479263333323198, 0.3566463075895638, 0, 0.34905490716405213, 0.497309864929543, 0.39303116411116445, 0.49385716204766905, 0.42276019732025244, 0.5905560613575213, 0.300401177940935, 1, 0.19812747080539897, 0.49385716204766905];[11, 9, 1, 12];4;8355;[11  4  9  5  7 13  1  8  6  2  3 10 12  0];[0, 0.4479263333323198, 0.3566463075895638, 0.3446611851459607, 0.6663423307556968, 0.497309864929543, 0.39303116411116445, 0.49385716204766905, 0.42276019732025244, 0.5905560613575213, 0.300401177940935, 1, 0.19812747080539897, 0.49385716204766905];[11, 0, 9, 12];4;8405;[11  7  0  4  9  5  1  8  6  2  3 10 12 13];[0.8574641259627755, 0.4479263333323198, 0.3566463075895638, 0.3446611851459607, 0.6663423307556968, 0.497309864929543, 0.39303116411116445, 0.8637909797050453, 0.42276019732025244, 0.5905560613575213, 0.300401177940935, 1, 0.19812747080539897, 0]
21083;14;14;[11, 10, 12];3;120;[11 13  9 10 12  6  4  1  2  0  3  7  5  8];[0.1569101402407721, 0.16201157497661156, 0.16201157497661156, 0.1353273703466663, 0.16201157497661156, 0.09975120130936127, 0.17809602820538512, 0.11969029888029668, 0, 0.6918261835294125, 0.6790831953053958, 1, 0.1801854391236701, 0.8086815544438011];[11, 13, 9, 10, 2];5;170;[11 13  9 10  0  2 12  6  4  1  3  5  8  7];[0.3323635185525003, 0.16201157497661156, 0.24607477584580975, 0.1353273703466663, 0.16628832686916978, 0.09975120130936127, 0.17809602820538512, 0, 0.06862081465975166, 0.6918261835294125, 0.6790831953053958, 1, 0.1801854391236701, 0.8086815544438011];[11, 9, 10, 1];4;285;[11 13  9 10  0  1  3 12  2  4  5  6  7  8];[0.3323635185525003, 0.2783275602813019, 0.16201157497661156, 0.2783275602813019, 0.16201157497661156, 0, 0, 0, 0, 0.6918261835294125, 0.6790831953053958, 1, 0.20644056685668233, 0.8086815544438011];[11, 10, 12];3;270;[11 13  9 10 12  7  0  3  1  2  4  6  5  8];[0.3323635185525003, 0.2783275602813019, 0.16201157497661156, 0.2783275602813019, 0.16201157497661156, 0, 0.14892710497437403, 0.40075020162854896, 0, 0.6918261835294125, 0.6790831953053958, 1, 0.5198271484926944, 0.8086815544438011]
21084;14;14;[12, 4, 6];3;16448;[12  4  3 10 13  0 11  6  9  7  8  1  5  2];[0.22912991353673448, 0.1391247388993367, 0, 0.5038626026078679, 0.7116562305052168, 0, 0.1538138024618164, 0.1538138024618164, 0.15203942387575328, 0.1538138024618164, 0.25481088862733664, 0.20234308244522398, 1, 0.25481088862733664];[12, 4, 6];3;16498;[12  4  0 11  6  5  3  1 13  9  8  2  7 10];[0.7076320421431556, 0.462566069053805, 0.24122387215232574, 0.5038626026078679, 0.7116562305052168, 0.5057150989080336, 0.5871414406899808, 0.2062388342366933, 0.34232031665984997, 0.35656511840702343, 0, 0.68999075924781, 1, 0.43653178133838927];[12, 4, 6];3;16548;[12  0  4 11 10  6  5  3  1 13  9  8  2  7];[0.7926822716849147, 0.462566069053805, 0.24122387215232574, 0.5038626026078679, 0.7116562305052168, 0.5057150989080336, 0.5871414406899808, 0.22043098287585958, 0.34232031665984997, 0.37734369010789787, 0.6355671109334811, 0.68999075924781, 1, 0.43653178133838927];[12, 4, 6];3;16598;[12  2  3  0  4 11 10  6  5  1 13  9  8  7];[0.7926822716849147, 0.462566069053805, 0.8818601630069776, 0.8221941514773767, 0.7116562305052168, 0.5339065576304769, 0.5883054391783032, 0.22043098287585958, 0.34232031665984997, 0.37734369010789787, 0.6355671109334811, 0.68999075924781, 1, 0.43653178133838927]
21085;14;14;[11, 10, 6];3;2109;[11  1  7 10  2 12  6  3  0  4  9  5  8 13];[0.16623925483385962, 0.8318428745470483, 0.23058749048825278, 0.20197151860761764, 0.16623925483385962, 0.14567071936126225, 0.20197151860761764, 0.7393819110453491, 0, 0.16623925483385962, 0.6101363234815309, 1, 0.20197151860761764, 0];[11, 6, 10];3;621;[11  1  7  2  6 10  9 13  8  3  5  0  4 12];[0, 0.8318428745470483, 0.7372577621280736, 0.17606400801060618, 0, 0.14567071936126225, 0.7246778578691971, 0.7393819110453491, 0.2575641625605624, 0.38904240457719774, 0.6101363234815309, 1, 0, 0.3410171639227018];[11, 9, 10];3;2209;[11  1  9  7  2  6  3 10 13  8  5  0 12  4];[0.1254151256363671, 0.8318428745470483, 0.7372577621280736, 0.7134567906424564, 0, 0.14567071936126225, 0.7246778578691971, 0.7393819110453491, 0.2742749815189874, 0.7819407308913647, 0.6101363234815309, 1, 0.1254151256363671, 0.4027432463323136];[11, 10, 9];3;220;[11  1 10  9  5  7  2  6  3 12 13  4  8  0];[0.19198445560582558, 0.8318428745470483, 0.7372577621280736, 0.7134567906424564, 0.36660098101382427, 0.777568995543428, 0.7246778578691971, 0.7393819110453491, 0.2742749815189874, 0.7819407308913647, 0.803686172817902, 1, 0.4540217710374086, 0.4027432463323136]
21086;14;14;[13, 4, 12, 10];4;16448;[13  4 11  5  6  3 12  8  0  1  9  7  2 10];[0.4548688293284111, 0.27850455311930433, 0, 0.46414095091461244, 0.8833595783013222, 0.8113440138465157, 0.5655721997695268, 0.1571688630538342, 0.45793341136307636, 0.1571688630538342, 0, 0.877388864023333, 0.4638341689750889, 1];[13, 4, 10, 12];4;2159;[13  4 11  5 10  1  2  6  0  3 12  8  7  9];[0.5593293071494294, 0.5658755202459262, 0.5658755202459262, 0.46414095091461244, 0.8833595783013222, 0.8113440138465157, 0.5655721997695268, 0.4194216988629562, 0.45793341136307636, 0, 0.6765177780840395, 0.877388864023333, 0.4638341689750889, 1];[13, 4, 10, 12];4;4258;[13  4 11  6  5  8 10  1  2  0  3 12  7  9];[0.5593293071494294, 0.5658755202459262, 0.5658755202459262, 0.46414095091461244, 0.8833595783013222, 0.8113440138465157, 0.8671659284076101, 0.4194216988629562, 0.7014073338157351, 0.23408272219778695, 0.6765177780840395, 0.877388864023333, 0.4638341689750889, 1];[13, 4, 10, 12];4;4308;[13  4 11  6  5  8 10  1  2  0  3 12  7  9];[0.5593293071494294, 0.5658755202459262, 0.5658755202459262, 0.46414095091461244, 0.8833595783013222, 0.8113440138465157, 0.8671659284076101, 0.4194216988629562, 0.7014073338157351, 0.33405661068593506, 0.6765177780840395, 0.877388864023333, 0.4638341689750889, 1]
21087;14;14;[10, 7, 11, 4];4;1084;[10  2  7  3 12  5 11  4  6  0  1  9  8 13];[0, 0, 0.6928295602326172, 0.4020796418708185, 0.14717787775057442, 0.2660263655750603, 0, 0.4474686008177836, 0, 0, 1, 0.16091243825913215, 0.2660263655750603, 0];[10, 9, 2, 11];4;1134;[10  9  0  2  4  7  1  3 11  5 12  8  6 13];[0.7658864451853202, 0.4868040163553195, 0.6928295602326172, 0.4020796418708185, 0.6344377741176581, 0.2660263655750603, 0, 0.5150259254356819, 0.2647619085689982, 0.9034339951573215, 1, 0.3475098138705316, 0.2660263655750603, 0];[10, 9, 8, 11];4;8355;[10  9  3  8  0  2  4  7  1 11 12  5  6 13];[0.7658864451853202, 0.4868040163553195, 0.6928295602326172, 0.8440097212130592, 0.6344377741176581, 0.2660263655750603, 0.20757499627209097, 0.5150259254356819, 0.8350331692956551, 0.9034339951573215, 1, 0.3475098138705316, 0.2660263655750603, 0.1809011521579718];[10, 9, 8, 11];4;4308;[10  9  3  8  0  4  2  7  1 11  6  5 12 13];[0.7658864451853202, 0.4868040163553195, 0.6928295602326172, 0.8440097212130592, 0.7047210697348926, 0.2660263655750603, 0.29189437201530954, 0.5150259254356819, 0.8350331692956551, 0.9034339951573215, 1, 0.3475098138705316, 0.2660263655750603, 0.1809011521579718]
21088;14;14;[8, 10, 12, 13, 11, 5];6;314;[ 8 10 12  6 13  2 11  5  7  4  1  3  0  9];[0, 0, 0.19569589886381394, 0, 0, 0.16870662485912077, 0.2903239561422847, 0, 1, 0, 0.6565655171428406, 0.19569589886381394, 0.29143584527776184, 0.2903239561422847];[8, 10, 12, 11, 0];5;16498;[ 8 10 12  6 11  0 13  2  4  5  1  3  7  9];[0.33082871361126764, 0, 0.19569589886381394, 0, 0.1876689881224174, 0.16870662485912077, 0.3828162351041384, 0, 1, 0, 0.6565655171428406, 0.3828162351041384, 0.4512338700091642, 0.2903239561422847];[8, 10, 12, 11, 0];5;1184;[ 8 10 12  6 11  0 13  2  9  7  4  1  5  3];[0.33082871361126764, 0.1768289948905976, 0.2843954816457731, 0, 0.1876689881224174, 0.16870662485912077, 0.3828162351041384, 0.26674464095893946, 1, 0.2843954816457731, 0.6565655171428406, 0.3828162351041384, 0.4512338700091642, 0.2903239561422847];[8, 10, 12, 11, 0];5;1234;[ 8 10 13 12 11  0  9  2  7  6  4  3  1  5];[0.2843954816457731, 0, 0.2843954816457731, 0, 0, 0, 0, 0.26674464095893946, 1, 0.2843954816457731, 0.6565655171428406, 0.38445281937307646, 0.4512338700091642, 0.4535358956142517]
21089;14;14;[13, 11, 10, 9];4;120;[13 11  5 10  9  1  6  0  4  7  8 12  2  3];[0.15886789990622616, 0.18909719447538537, 0.10070653545170474, 0.08620178508051482, 0.15886789990622616, 0.42630072766181243, 0.18909719447538537, 0.11089347369535288, 0.10285103241329012, 0.2887167509489889, 0.42630072766181243, 0.5331692348271284, 0.10285103241329012, 1];[13, 11, 10, 9];4;137;[13 11 10 12  9  1  6  4  2  8  3  5  0  7];[0.07228992990296028, 0.18909719447538537, 0.10070653545170474, 0.08620178508051482, 0.10070653545170474, 0.08363710308389405, 0.18909719447538537, 0, 0.08620178508051482, 0.2668325076185319, 0.46325499727341, 0.5331692348271284, 0.4152881945492049, 1];[13, 6, 9, 11];4;170;[13  6  9 11 10 12  8  0  7  5  2  4  1  3];[0.34170587991484763, 0, 0.20132060154917197, 0, 0.1787500936254828, 0.22565647549333104, 0.9030955237550783, 0.34170587991484763, 0.35346920343825916, 0.6703268354331705, 0.46325499727341, 0.5331692348271284, 0.4152881945492049, 1];[13, 6, 10, 11];4;335;[13  8  6 10  9 11 12  5  7  0  2  4  1  3];[0.34170587991484763, 0, 0.20132060154917197, 0, 0.1787500936254828, 0.38954801556483537, 0.9030955237550783, 0.34170587991484763, 0.9649557146023235, 0.6703268354331705, 0.8708396004689657, 0.5331692348271284, 0.4152881945492049, 1]
21090;14;14;[13, 10, 2, 12];4;16448;[13  3 10  5  9 11  2  0  7  8  1  6  4 12];[0.2735059569261313, 0.2188700869992005, 0.3644370047603283, 0.5722645425215077, 0, 0.4904514654792981, 0.2188700869992005, 0.2735059569261313, 0.2632835361359533, 0.4904514654792981, 0.5722645425215077, 0.48470616117178306, 0, 1];[13, 3, 10, 12, 9];5;137;[13  3 10 12  9  5 11  2  0  7  1  6  8  4];[0.2735059569261313, 0.2188700869992005, 0.3644370047603283, 0.5722645425215077, 0, 0.4904514654792981, 0.2188700869992005, 0.2735059569261313, 0.2188700869992005, 0.4904514654792981, 0.5722645425215077, 0.48470616117178306, 0.4979306839541758, 1];[13, 8, 12, 10];4;285;[13  8 12  3 10  5  9 11  2  4  0  7  1  6];[0.2735059569261313, 0.11068624110035813, 0.3644370047603283, 0.5722645425215077, 0.32079243474885055, 0.4904514654792981, 0.09696976001420181, 0.2735059569261313, 0.7615014472822117, 0.4904514654792981, 0.5722645425215077, 0.48470616117178306, 0.6159981781132028, 1];[13, 8, 12, 10];4;270;[13  7  8 12 10  3  5  9 11  1  4  2  0  6];[0.11068624110035813, 0.38670043705286844, 0.1741007200079696, 0.5722645425215077, 0.3678296128057907, 0.4904514654792981, 0.09696976001420181, 0.8877724588825813, 0.7615014472822117, 0.4904514654792981, 0.5722645425215077, 0.48470616117178306, 0.6159981781132028, 1]
21091;14;14;[12, 13, 11];3;571;[12  9  7 13 11 10  8  5  4  6  2  3  0  1];[0, 0, 0, 0, 0.25216329797244763, 0.39359979850043497, 0.24552133658477296, 0.5786271590025444, 0.39620336915135446, 0.8039178994753394, 0.40086919635114765, 0.4062628471231427, 1, 0.497808113162081];[12, 11, 13];3;2159;[12  9  0  5 11  7  1 13 10  3  8  6  4  2];[0.6814840809015694, 0.5376276765265005, 0.21041373741643904, 0.3978686855211723, 0.25216329797244763, 0.6041848838444189, 0.3243772536528939, 0.5786271590025444, 0.39620336915135446, 0.8039178994753394, 0.40086919635114765, 0.5928629174888816, 1, 0.497808113162081];[12, 3, 11];3;1184;[12  9  2  6  1  0  7  3  5 11 13 10  8  4];[0.6814840809015694, 0.7445557399211435, 0.7868443880964668, 0.6085838192348186, 0.25216329797244763, 0.6041848838444189, 0.7805999699680408, 0.6477202220526993, 0.39620336915135446, 0.8039178994753394, 0.48488486557960486, 0.5928629174888816, 1, 0.5014527428026326];[12, 3, 11];3;1234;[12  0  9  2  6  1  7  3  5 11 10 13  8  4];[0.8184018807080989, 0.7445557399211435, 0.7868443880964668, 0.6339472887248787, 0.25216329797244763, 0.6041848838444189, 0.7805999699680408, 0.6477202220526993, 0.39620336915135446, 0.8039178994753394, 0.546941796908409, 0.5928629174888816, 1, 0.5014527428026326]
21092;14;14;[9, 5, 8, 10];4;70;[ 9  5  8 10 12  1  3  0  7  6  4  2 11 13];[0, 0.12708522445679915, 0, 0.12708522445679915, 0, 0.41076361185184734, 0, 0, 0.3375424270011427, 1, 0.3375424270011427, 0, 0.12708522445679915, 0];[9, 2, 10, 5];4;120;[ 9  2 10  5  3  6  0  1  7  4  8 11 12 13];[0, 0, 0.5517336517900694, 0.20362993062945856, 0, 0.41076361185184734, 0.19301540103228107, 0, 0, 1, 0.5379773425667898, 0, 0, 0];[9, 2, 10, 5];4;170;[ 9  2 10  5  7  3  6  1  4  0  8 11 12 13];[0, 0, 0.5517336517900694, 0.20362993062945856, 0, 0.41076361185184734, 0.19301540103228107, 0.3015033357019779, 0, 1, 0.5379773425667898, 0, 0, 0];[9, 10, 2, 5];4;220;[ 9 10  2  5  7  3  6  1  4  0  8 11 12 13];[0, 0, 0.5517336517900694, 0.20362993062945856, 0, 0.41076361185184734, 0.19301540103228107, 0.3362544986619528, 0, 1, 0.759112022857463, 0, 0, 0]
21093;14;14;[13, 11, 12];3;70;[13 11  4 12  3  0  2  1  7  6  5  8 10  9];[0, 0, 0, 0, 0.36837071170515634, 0, 0, 0, 0, 0, 0, 0.44696946973871404, 0.31164878396041384, 1];[13, 11, 12];3;111;[13 11 12  4  3  0  2  1  7  6  5  8 10  9];[0, 0, 0, 0, 0.36837071170515634, 0, 0, 0, 0, 0, 0, 0.6840516880800448, 0.5351617977192668, 1];[13, 11, 12];3;161;[13 11 12  4  3  0  2  1  7  6  5  8 10  9];[0, 0, 0, 0, 0.36837071170515634, 0, 0, 0, 0, 0, 0, 0.8655037579606492, 0.7240136067564826, 1];[13, 11, 12];3;211;[13 11 12  4 10  0  2  1  7  6  5  3  8  9];[0, 0, 0, 0, 0.36837071170515634, 0, 0, 0, 0, 0, 0.24799021543224092, 0.8655037579606492, 0.7240136067564826, 1]
21095;14;14;[11, 9, 12];3;120;[11  9  0  6  8 12  2  1  7  5  4  3 10 13];[0.23950018660708686, 0, 0, 0, 0, 0, 0.23950018660708686, 0, 0.23950018660708686, 0.4147360808338296, 0, 1, 0.19478484451612643, 0];[11, 12, 9];3;111;[11 12  9  5  4  8  0  6  7  1  2  3 10 13];[0.23950018660708686, 0, 0, 0, 0.3512831906136451, 0.3839262962242549, 0.23950018660708686, 0, 0.23950018660708686, 0.4147360808338296, 0, 1, 0.624330958323604, 0];[11, 12, 9];3;161;[11 12  9  5  4  0 13  1  7  6  2  3 10  8];[0.3418557315424637, 0, 0, 0, 0.3512831906136451, 0.3839262962242549, 0, 0, 0, 0.4147360808338296, 0, 1, 0.624330958323604, 0.3379737869868869];[11, 12, 9];3;211;[11 12  9  5  4  0 13 10  6  7  3  1  2  8];[0.3418557315424637, 0, 0, 0, 0.3512831906136451, 0.3839262962242549, 0.10538772481028708, 0.10538772481028708, 0, 0.4147360808338296, 0.1608622956885736, 1, 0.8269925151017056, 0.3379737869868869]
21096;14;14;[11, 10];2;16448;[11  9  0  7 13 12  3  2  4  6  8  5  1 10];[0.6593037683956576, 0, 0.2021872392720841, 0.40120522004196585, 0.08085068058465883, 0.06327101653234404, 0.08085068058465883, 0.6294643240807275, 0.06327101653234404, 0.9200352279062655, 0, 1, 0.40793324197202824, 0.41201756024726044];[11, 10];2;8305;[11  4  9  2  0  7  3  1 10 13 12  8  6  5];[0.6593037683956576, 0.5800644830953564, 0.8321780820559859, 0.5800644830953564, 0.9333847464356225, 0, 0, 0.6294643240807275, 0.2668177070468786, 0.9200352279062655, 0.4543016576847797, 1, 0.40793324197202824, 0.42962606568652706];[11, 10];2;8355;[11  4  9  2  0  7  3  1 10 13 12  8  6  5];[0.6593037683956576, 0.5800644830953564, 0.8321780820559859, 0.5800644830953564, 0.9333847464356225, 0, 0, 0.6294643240807275, 0.2668177070468786, 0.9200352279062655, 0.5529120314222243, 1, 0.40793324197202824, 0.42962606568652706];[11, 10];2;8405;[11  4  9  2  0  8  7 10  3 13 12  6  1  5];[0.6593037683956576, 0.21922628064542743, 0.8321780820559859, 0.6187069749561538, 0.9333847464356225, 0, 0.24609214922233932, 0.6294643240807275, 0.6546671429351884, 0.9200352279062655, 0.6266495330980953, 1, 0.40793324197202824, 0.42962606568652706]
21097;14;14;[11, 12, 6, 7, 5];5;16448;[11 10  9  0  4 12 13  6  1  8  7  3  5  2];[0.418743501342727, 0.2530517486507617, 0, 0.15009985939028234, 0.418743501342727, 0, 0.25622616309379037, 0.1704159076851944, 0.19289200684653623, 0.834845700345774, 0.9719580802923372, 1, 0.3676341158032161, 0.2919021844322326];[11, 12, 7, 5, 6];5;4208;[11 10  4  9  3 12  7  5  6 13  2  0  8  1];[0.2919021844322326, 0.14308849573625257, 0.29227816284526703, 0.6616795135683597, 0.8661608000631129, 0.44660191876433575, 0.36877610682324036, 0.4999556076743608, 0.2511480083995357, 0.834845700345774, 0.9719580802923372, 1, 0.6579168734213203, 0.29227816284526703];[11, 12, 5, 7, 6];5;16548;[11 10  4  9  3 12 13  5  7  6  2  8  0  1];[0.2456718756105691, 0, 0.3648138389182737, 0.6740488145492305, 0.8661608000631129, 0.6087759268430799, 0.36877610682324036, 0.4999556076743608, 0.2511480083995357, 0.834845700345774, 0.9719580802923372, 1, 0.6579168734213203, 0.6096680146886964];[11, 12, 6, 5, 7];5;4308;[11 10  4  9  3 12  6 13  5  7  2  0  8  1];[0.29569238636899237, 0.14925212120984496, 0.3648138389182737, 0.6740488145492305, 0.8661608000631129, 0.6087759268430799, 0.6425440105625834, 0.4999556076743608, 0.2511480083995357, 0.834845700345774, 0.9719580802923372, 1, 0.6579168734213203, 0.6096680146886964]
21098;14;14;[11, 3, 12];3;16448;[11  3 10 13  1 12  5  7  6  8  0  2  4  9];[0.09424967023903957, 0.453059294638516, 0.09424967023903957, 0.47989127186328306, 0.09387165915960441, 0.325385143858303, 0.18452401322723208, 0.29347175518909374, 0.09424967023903957, 0.09020557366790284, 0.47989127186328306, 1, 0.325385143858303, 0.47989127186328306];[11, 12, 5];3;621;[11  0 10  2  1 12  5  7  3  6  4  9  8 13];[0.6197603605583649, 0.41164524651838535, 0.5675733469854588, 0.23151070900278242, 0.16053262527606227, 0.325385143858303, 0.18452401322723208, 0.2924547446575542, 0.060307458775054855, 0.060307458775054855, 0.5765443228760883, 1, 0.325385143858303, 0.060307458775054855];[11, 5, 12];3;16548;[11  0  9 10  2  5  1  7 13  6  3 12  4  8];[0.6197603605583649, 0.41164524651838535, 0.5675733469854588, 0.23151070900278242, 0.16053262527606227, 0.5666150710406339, 0.2514337638032429, 0.3707494074371139, 0, 0.5804098377445512, 0.5765443228760883, 1, 0.22125617573875134, 0.28367638947530105];[11, 5, 12];3;211;[11  5 12  0  9 10  2  1  7 13  6  3  4  8];[0.6197603605583649, 0.41164524651838535, 0.5675733469854588, 0.23151070900278242, 0.1911203610371215, 0.7310668154925196, 0.2514337638032429, 0.3707494074371139, 0.1911203610371215, 0.5804098377445512, 0.5765443228760883, 1, 0.7196998348636161, 0.28367638947530105]
21099;14;14;[10, 11, 8, 1, 2, 12];6;16448;[10 11  8  1  4 13  2  3  5  0 12  6  7  9];[0.2523038317055318, 0.4567360001575788, 0.3088242971016958, 0.2648670154062783, 0.3402318223341756, 0.2523038317055318, 0, 0, 0.4965972528270797, 0, 1, 0.902235496259286, 0.19552761421501233, 0.3088242971016958];[10, 11, 1, 8, 2, 12];6;1134;[10 11  1  8  6  0  7  2 12  3  4 13  5  9];[0.40198826092376577, 0.8223961558647341, 0.378768856396103, 0.3453977839741028, 0.3402318223341756, 0.2613845407005252, 0.4379817914410817, 0.378768856396103, 0.4965972528270797, 0, 1, 0.902235496259286, 0.36569475777176463, 0.3088242971016958];[10, 11, 1, 8, 4, 9, 3, 6, 12];9;671;[10 11  1  8  4  9  3  6 12  0  2  7  5 13];[0.40198826092376577, 0.8223961558647341, 0.378768856396103, 0.6178040391213678, 0.702395136668643, 0.35996482244211814, 0.47190263422994005, 0.378768856396103, 0.752314310875431, 0.6178040391213678, 1, 0.902235496259286, 0.47190263422994005, 0.3088242971016958];[10, 11, 1, 8, 2, 12];6;16598;[10 11  1  8  2  4  9  3 12 13  7  6  0  5];[0.40198826092376577, 0.8223961558647341, 0.712704962220939, 0.6178040391213678, 0.702395136668643, 0.35996482244211814, 0.4379817914410817, 0.5127395565044978, 0.752314310875431, 0.6178040391213678, 1, 0.902235496259286, 0.5743596686307499, 0.5127395565044978]


==> results/segmented_long_wide_combined_responsibility_multiple_explanations_results_10.csv <==
obstacles,discrete,distance
0.1,0.0,0.0
0.2,0.0,0.0
0.3,0.0,0.0625
0.4,0.0,0.12916666666666668
0.5,0.0,0.22916666666666666
0.6,0.05833333333333333,0.25555555555555554
0.7,0.0875,0.34305555555555556
0.8,0.21736111111111106,0.5097222222222222
0.9,0.4376388888888889,0.7583333333333334
1.0,1.0,1.0


==> results/segmented_long_wide_combined_responsibility_multiple_explanations_results_11.csv <==
obstacles,discrete,distance
0.09090909090909091,0.0,0.0
0.18181818181818182,0.0,0.05
0.2727272727272727,0.007142857142857143,0.05714285714285714
0.36363636363636365,0.014285714285714285,0.15226190476190476
0.45454545454545453,0.07142857142857142,0.21940476190476194
0.5454545454545454,0.07142857142857142,0.2548015873015873
0.6363636363636364,0.13857142857142857,0.30144209956709955
0.7272727272727273,0.13857142857142857,0.35170364357864353
0.8181818181818182,0.27055555555555555,0.5073160173160172
0.9090909090909091,0.531998556998557,0.7818118686868687
1.0,1.0,1.0


==> results/segmented_long_wide_combined_responsibility_multiple_explanations_results_12.csv <==
obstacles,discrete,distance
0.08333333333333333,0.0,0.0
0.16666666666666666,0.0,0.0
0.25,0.0,0.06547619047619048
0.3333333333333333,0.0,0.11547619047619047
0.4166666666666667,0.0,0.1902009167303285
0.5,0.008333333333333333,0.21294728800611154
0.5833333333333334,0.02121212121212121,0.23805296664120196
0.6666666666666666,0.02909090909090909,0.2750998217468806
0.75,0.149991341991342,0.3520589084118496
0.8333333333333334,0.23014574314574315,0.48981279178338005
0.9166666666666666,0.42213924963924965,0.7263775995246584
1.0,1.0,1.0


==> results/segmented_long_wide_combined_responsibility_multiple_explanations_results_13.csv <==
obstacles,discrete,distance
0.07692307692307693,0.0,0.0
0.15384615384615385,0.0,0.0
0.23076923076923078,0.0,0.05714285714285714
0.3076923076923077,0.0,0.07678571428571428
0.38461538461538464,0.016666666666666666,0.07991071428571428
0.46153846153846156,0.016666666666666666,0.12571022727272727
0.5384615384615384,0.016666666666666666,0.16919507575757575
0.6153846153846154,0.041666666666666664,0.20011228354978358
0.6923076923076923,0.11393939393939394,0.2803043831168831
0.7692307692307693,0.15968614718614718,0.4234051365301365
0.8461538461538461,0.2828963744588745,0.5096006909756909
0.9230769230769231,0.4752113095238095,0.7545227480852481
1.0,1.0,1.0


==> results/segmented_long_wide_combined_responsibility_multiple_explanations_results_14.csv <==
obstacles,discrete,distance
0.07142857142857142,0.0,0.0
0.14285714285714285,0.0,0.0
0.21428571428571427,0.0,0.05384615384615384
0.2857142857142857,0.0,0.06801282051282051
0.35714285714285715,0.0027777777777777775,0.07857891545391546
0.42857142857142855,0.007168458781362007,0.10433822558822559
0.5,0.02567204301075269,0.13020728145728144
0.5714285714285714,0.03167562724014337,0.1578512234762235
0.6428571428571429,0.03167562724014337,0.2063675839079065
0.7142857142857143,0.07580768246090827,0.2851588698766118
0.7857142857142857,0.11802699988183858,0.3809748335554787
0.8571428571428571,0.1927990468313049,0.5552046291764033
0.9285714285714286,0.39455985806792254,0.7503169874540841
1.0,1.0,1.0


==> results/segmented_long_wide_runs_results.csv <==
obstacles,exhaustive,discrete_50,discrete_100,euclidean_50,euclidean_100
10,1024,956.0,932.0,652.0,636.0
11,2048,1609.0,1674.0,981.0,1224.0
12,4096,3271.0,3417.0,2484.0,2015.0
13,8192,6065.0,5795.0,2763.0,2876.0
14,16384,12028.0,12239.0,8037.0,4163.0


==> results/segmented_short_narrow_combined_exhaustive_observed_results.csv <==
ctx_idx;num_of_obstacles;explanation;explanation_size;runs
18000;10;[7, 8];2;54
18001;10;[1, 5, 6, 7, 9];5;579
18002;10;[0, 8, 9];3;92
18003;10;[6, 7, 9];3;174
18004;10;[0, 6, 7];3;87
18005;10;[7, 8];2;54
18006;10;[0, 1, 8];3;63
18007;10;[7, 8];2;54
18008;10;[0, 1, 8, 9];4;204
18009;10;[8, 9];2;56
18010;10;[2, 7, 8];3;139
18011;10;[8, 9];2;56
18012;10;[2, 5, 6];3;132
18013;10;[6, 7];2;51
18014;10;[5, 8, 9];3;172
18015;10;[1, 6, 7, 8];4;313
18016;10;[3, 7, 8];3;154
18017;10;[2, 5, 6, 7];4;342
18018;10;[3, 8, 9];3;156
18019;10;[3, 4, 6];3;143
18020;11;[7, 9, 10];3;231
18021;11;[0, 6, 7, 8, 9];5;768
18022;11;[2, 7, 8, 9];4;489
18023;11;[8, 9, 10];3;232
18024;11;[0, 8, 9];3;110
18025;11;[4, 7, 9];3;208
18026;11;[9, 10];2;67
18027;11;[0, 8, 9, 10];4;352
18028;11;[0, 7, 9];3;108
18029;11;[3, 5];2;41
18030;11;[2, 4, 5, 6, 7];5;934
18031;11;[0, 5, 8];3;100
18032;11;[8, 10];2;66
18033;11;[4, 9, 10];3;212
18034;11;[8, 9, 10];3;232
18035;11;[8, 9, 10];3;232
18036;11;[7, 8, 10];3;230
18037;11;[1, 3, 4, 6, 7];5;834
18038;11;[7, 8, 10];3;230
18039;11;[9, 10];2;67
18040;12;[10, 11];2;79
18041;12;[9, 10];2;77
18042;12;[7, 9];2;71
18043;12;[0, 3, 7, 10];4;401
18044;12;[8, 9, 10];3;296
18045;12;[1, 3, 5, 9, 10];5;1242
18046;12;[10, 11];2;79
18047;12;[2, 10];2;42
18048;12;[2, 9, 10];3;213
18049;12;[8, 9];2;74
18050;12;[0, 10, 11];3;134
18051;12;[2, 7, 9];3;207
18052;12;[5, 10, 11];3;279
18053;12;[9, 10];2;77
18054;12;[0, 8, 9];3;129
18055;12;[2, 8, 10, 11];4;667
18056;12;[9, 10];2;77
18057;12;[5, 6, 7];3;265
18058;12;[0, 8, 9];3;129
18059;12;[10, 11];2;79
18060;13;[1, 10, 11, 12];4;763
18061;13;[10, 11, 12];3;378
18062;13;[8, 9, 10];3;369
18063;13;[4, 9, 10, 11];4;1020
18064;13;[5, 10, 11];3;341
18065;13;[10, 11, 12];3;378
18066;13;[0, 4, 8, 9, 10];5;1509
18067;13;[0, 11, 12];3;158
18068;13;[10, 12];2;91
18069;13;[0, 2, 6, 7];4;458
18070;13;[0, 3, 10, 11, 12];5;1462
18071;13;[11, 12];2;92
18072;13;[11, 12];2;92
18073;13;[0, 10, 11];3;156
18074;13;[5, 8, 9];3;334
18075;13;[8, 9, 10];3;369
18076;13;[7, 8];2;78
18077;13;[9, 11];2;88
18078;13;[0, 8, 10];3;150
18079;13;[0, 2, 3, 12];4;442
18080;14;[5, 10, 11];3;409
18081;14;[3, 10, 11];3;345
18082;14;[3, 7, 8];3;330
18083;14;[5, 8, 10];3;401
18084;14;[10, 12];2;102
18085;14;[12, 13];2;106
18086;14;[1, 7, 8];3;230
18087;14;[2, 8, 10, 11];4;1126
18088;14;[0, 6, 9, 10];4;712
18089;14;[11, 12];2;104
18090;14;[1, 11, 12];3;248
18091;14;[7, 8, 9, 10];4;1437
18092;14;[10, 11];2;101
18093;14;[0, 9, 10, 11];4;747
18094;14;[9, 11, 12];3;464
18095;14;[1, 12, 13];3;250
18096;14;[9, 11, 12];3;464
18097;14;[11, 12];2;104
18098;14;[6, 13];2;85
18099;14;[11, 12];2;104


==> results/segmented_short_narrow_combined_responsibility_discrete_discrete_sampling_results.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
18000;10;10;[8, 7];2;185;[5 8 2 0 6 4 7 1 9 3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[8, 7];2;621;[3 5 8 1 2 4 6 0 7 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[7, 8];2;187;[3 5 7 8 2 1 4 0 6 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[7, 8];2;237;[7 3 5 8 2 1 4 0 6 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333]
18001;10;10;[6, 5, 4, 7, 8];5;314;[0 6 5 4 7 8 9 3 2 1];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 6, 5, 4, 8];5;170;[7 6 5 4 9 8 3 2 0 1];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[4, 7, 5, 6, 8];5;220;[4 7 5 6 9 8 3 2 0 1];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 0.5, 0.5];[4, 5, 6, 7, 8];5;464;[4 3 5 2 6 7 9 8 1 0];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5, 0.5, 0.5, 0.5, 0.5]
18002;10;10;[0, 8, 9];3;1084;[0 5 2 1 3 4 6 7 8 9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 8, 9];3;1134;[0 7 5 4 3 2 1 6 8 9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[0, 9, 8];3;1184;[0 9 7 4 3 2 5 1 6 8];[1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 1.0];[0, 9, 8];3;335;[0 9 3 2 7 6 8 4 5 1];[1.0, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 1.0]
18003;10;10;[7, 6, 9];3;571;[0 2 3 4 7 6 5 8 9 1];[0.5, 0.25, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 6, 9];3;1134;[0 2 3 4 7 6 1 5 8 9];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[6, 7, 9];3;1184;[0 1 2 3 4 6 7 5 8 9];[0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[6, 7, 9];3;1234;[0 1 2 3 4 6 7 9 5 8];[0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5]
18004;10;10;[7, 0, 6];3;61;[7 0 6 3 9 5 4 2 8 1];[0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.5];[7, 0, 6];3;621;[7 0 5 3 6 9 2 1 4 8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 1.0, 0.3333333333333333, 0.5];[6, 7, 0];3;161;[6 7 0 3 5 9 2 1 4 8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 1.0, 1.0, 0.3333333333333333, 0.5];[6, 7, 0];3;211;[6 7 0 2 5 3 4 8 9 1];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 1.0, 1.0, 0.5, 0.5]
18005;10;10;[7, 8];2;120;[0 2 3 7 6 8 9 5 4 1];[0.3333333333333333, 0.14285714285714285, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 8];2;621;[0 1 2 3 4 5 6 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 8];2;671;[0 1 2 3 4 5 6 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 8];2;721;[0 1 2 3 4 5 6 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
18006;10;10;[1, 0, 8];3;1084;[2 5 9 1 3 4 6 0 7 8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[1, 0, 8];3;1134;[1 2 5 9 3 4 6 0 7 8];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[0, 1, 8];3;1184;[3 0 1 2 4 5 9 8 7 6];[0.5, 0.5, 0.5, 1.0, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[0, 1, 8];3;1234;[3 0 1 2 4 5 9 8 7 6];[0.5, 0.5, 0.5, 1.0, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
18007;10;10;[7, 8];2;61;[0 7 8 4 2 3 9 1 6 5];[0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.5, 0.5, 0.25];[7, 8];2;111;[0 7 8 2 3 4 6 1 9 5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[7, 8];2;414;[7 0 3 1 5 4 6 8 9 2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333];[7, 8];2;721;[7 0 2 1 3 4 5 6 8 9];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333]
18008;10;10;[1, 8, 5, 9];4;1084;[1 2 3 4 6 8 5 0 7 9];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[1, 5, 9, 8];4;235;[1 7 6 5 9 8 3 2 4 0];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[1, 5, 9, 8];4;285;[1 7 6 5 9 8 3 2 4 0];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[7, 5, 8, 9];4;335;[7 1 4 5 6 8 9 3 2 0];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 1.0, 0.5, 0.5]
18009;10;10;[9, 8];2;571;[1 2 3 4 6 5 9 8 7 0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[8, 9];2;1134;[3 8 1 0 4 5 6 2 7 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[8, 9];2;1184;[3 4 6 8 2 1 5 0 7 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[8, 9];2;1234;[3 4 6 8 2 1 5 0 7 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
18010;10;10;[2, 7, 8];3;314;[2 6 4 3 5 7 9 8 1 0];[0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 2, 7];3;137;[8 2 6 4 7 5 9 3 1 0];[0.2, 0.2, 0.5, 0.2, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333];[8, 6, 7];3;285;[8 1 6 2 5 4 7 0 9 3];[0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333];[8, 2, 7];3;721;[8 1 3 2 6 0 5 4 7 9];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333]
18011;10;10;[9, 8];2;185;[2 6 9 1 7 4 8 0 5 3];[0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[9, 8];2;621;[2 6 9 1 5 4 7 0 8 3];[0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[9, 8];2;220;[3 2 6 7 9 8 0 1 4 5];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5];[9, 8];2;464;[1 2 3 4 7 6 9 8 5 0];[0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5]
18012;10;10;[2, 5, 6];3;314;[0 1 2 3 4 5 6 7 9 8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[5, 2, 6];3;364;[5 4 0 1 3 2 6 7 9 8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[2, 5, 6];3;414;[2 4 5 0 3 1 6 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 5, 6];3;464;[0 2 5 4 3 1 6 7 8 9];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
18013;10;10;[6, 7];2;314;[0 1 2 3 4 5 6 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 6];2;621;[7 9 2 0 3 4 5 1 6 8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[7, 6];2;671;[7 9 2 0 3 4 5 1 6 8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[7, 6];2;721;[1 3 7 8 9 4 2 0 6 5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5]
18014;10;10;[6, 8, 9];3;1084;[1 7 6 4 0 2 5 8 9 3];[0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[6, 8, 9];3;1134;[1 7 6 4 8 0 5 2 9 3];[0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333];[6, 9, 8];3;220;[1 7 6 4 9 8 0 2 5 3];[0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5];[6, 8, 9];3;335;[1 3 6 4 7 8 9 0 5 2];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5]
18015;10;10;[8, 6, 7, 1];4;571;[8 0 6 7 4 3 1 2 5 9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 1.0, 0.3333333333333333];[7, 8, 4, 1, 3];5;235;[7 8 4 0 1 3 5 2 6 9];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 1.0, 0.3333333333333333];[7, 8, 5, 1, 2];5;414;[7 8 4 0 5 1 9 2 6 3];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 1.0, 0.5];[7, 8, 5, 1, 2];5;464;[7 8 4 0 5 1 9 2 6 3];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 1.0, 0.5]
18016;10;10;[3, 7, 8];3;314;[1 0 3 4 7 5 6 8 9 2];[0.5, 1.0, 0.2, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[3, 7, 8];3;621;[1 0 3 4 7 6 2 5 8 9];[0.5, 1.0, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[3, 7, 8];3;671;[1 0 3 4 7 6 2 5 8 9];[0.5, 1.0, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[3, 7, 8];3;1234;[1 0 2 3 4 6 7 8 9 5];[0.5, 1.0, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5]
18017;10;10;[7, 6, 4, 5];4;314;[3 7 6 4 2 1 0 5 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[6, 5, 4, 7];4;137;[3 6 5 4 7 8 0 2 1 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[6, 5, 4, 7];4;187;[3 6 5 4 7 8 0 2 1 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[6, 5, 4, 7];4;237;[3 6 5 4 7 8 0 2 1 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333]
18018;10;10;[3, 8, 9];3;1084;[3 4 5 8 6 1 7 0 9 2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[3, 8, 9];3;1134;[1 2 3 4 5 8 6 0 7 9];[0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[3, 9, 8];3;414;[2 3 5 4 9 8 0 1 7 6];[0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[3, 9, 8];3;1234;[3 2 5 4 9 0 6 1 7 8];[0.3333333333333333, 0.3333333333333333, 1.0, 1.0, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
18019;10;10;[6, 3, 4];3;1084;[8 0 2 1 5 6 7 3 9 4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333];[6, 3, 4];3;621;[8 0 6 3 4 2 5 1 7 9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333];[8, 0, 2, 1, 4, 6];6;220;[8 0 2 1 4 6 9 3 7 5];[0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.5];[8, 0, 2, 1, 4, 6];6;270;[8 0 2 1 4 6 9 3 7 5];[0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.5]
18020;11;11;[7, 9, 10];3;2109;[ 7  9  3  0  5  4  6  2  8  1 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25];[7, 9, 10];3;1134;[ 7  9  3  0  5  4  6  2 10  8  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[7, 10, 9];3;170;[ 1  7 10  9  3  4  2  0  6  5  8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5];[7, 9, 10];3;270;[ 1  7  6  9 10  2  3  0  4  5  8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5]
18021;11;11;[8, 0, 7, 6, 9];5;2109;[10  8  0  1  7  6  3  4  9  2  5];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[0, 8, 9, 6, 7];5;2159;[ 0  4  5  8  9 10  6  1  3  7  2];[0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5];[0, 6, 8, 9, 7];5;2209;[ 0  1  2  3  4  5  6  8 10  9  7];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5];[6, 0, 9, 8, 7];5;2259;[ 6  0  3  2  5  4  9  8 10  1  7];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 1.0, 0.3333333333333333, 0.5, 0.5, 0.5]
18022;11;11;[7, 2, 8, 9];4;1084;[ 1  7  2  0  3  4  6  8 10  9  5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 6, 8, 9];4;1134;[ 1  7  6  0  3  2  4  8 10  9  5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 6, 8, 9];4;2209;[ 1  7  6  5 10  3  0  2  4  8  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[7, 6, 8, 9];4;2259;[ 1  7  6  5 10  8  3  2  4  0  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5]
18023;11;11;[8, 10, 9];3;2109;[ 0  1  2  8  7  6 10  3  4  5  9];[1.0, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333];[10, 9, 8];3;2159;[ 0  1  2  3  5 10  9  8  7  6  4];[1.0, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5];[10, 9, 8];3;2209;[ 0  1  2  3  5 10  9  8  7  6  4];[1.0, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5];[0, 7, 9, 8];4;464;[ 0  7  2  1  3  5  9  8 10  4  6];[1.0, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5]
18024;11;11;[0, 8, 9];3;120;[10  0  5  2  8  9  7  3  6  4  1];[0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0];[0, 8, 9];3;364;[10  0  2  1  8  9  5  3  7  6  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0];[0, 8, 9];3;414;[10  0  2  1  8  9  5  3  7  6  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0];[0, 8, 9];3;464;[10  0  2  1  8  9  5  3  7  6  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0]
18025;11;11;[9, 10, 7];3;314;[ 5  9 10  0  6  7  4  2  8  3  1];[0.25, 0.2, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[7, 10, 9];3;621;[ 7 10  2  0  3  5  8  1  9  4  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[7, 10, 9];3;671;[ 1  3  7 10  2  4  5  0  9  8  6];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[7, 10, 9];3;2259;[ 1  3  7 10  2  4  5  0  6  8  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
18026;11;11;[10, 9];2;56;[10  9  1  2  6  8  3  7  4  5  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[10, 9];2;170;[ 2 10  3  1  8  9  5  0  7  6  4];[0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0];[10, 9];2;285;[ 1  2 10  6  8  9  4  3  7  5  0];[0.25, 1.0, 1.0, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.5, 0.3333333333333333, 1.0];[10, 9];2;1234;[ 1  2 10  6  8  7  5  4  9  3  0];[0.25, 1.0, 1.0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0]
18027;11;11;[0, 9, 8, 10];4;2109;[ 0  5  9  2  3  4  6  1  7  8 10];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[3, 10, 9, 8];4;1134;[ 3 10  1  0  5  6  7  2  9  8  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[3, 10, 9, 8];4;1184;[ 3  2  6 10  0  5  7  1  9  8  4];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[3, 10, 8, 9];4;2259;[ 3  2  6  5 10  8  0  1  7  4  9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
18028;11;11;[5, 9, 7];3;571;[ 5  0 10  4  6  2  9  1  7  3  8];[0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5];[5, 9, 7];3;621;[ 5  0  6  2 10  8  4  9  7  3  1];[0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 1.0, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5];[5, 9, 7];3;2209;[ 5  0  6  2 10  8  4  1  9  3  7];[0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 1.0, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5];[5, 9, 7];3;2259;[ 5  0  6  2 10  8  3  1  9  4  7];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5]
18029;11;11;[5, 3];2;185;[ 7  5  9  0  3  2  4  1  6  8 10];[0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[3, 5];2;111;[ 3  2  5  4  6  7 10  9  1  0  8];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[3, 5];2;220;[ 6  3  4  2  5  7  9  0  1  8 10];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[3, 5];2;335;[ 6  0  3  2  5  4  7  8 10  9  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
18030;11;11;[2, 6, 4, 7, 5];5;1084;[ 1  2  8  6  9  4  3  0  7  5 10];[0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.2];[2, 7, 5, 4, 6];5;2159;[ 1  2  7  8  5  4  6  3 10  9  0];[0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[2, 7, 4, 5, 6];5;2209;[ 1  2  7  4  8  5  6  3 10  9  0];[0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[2, 4, 7, 6, 5];5;1234;[ 1  2  3  4  7  8 10  0  6  5  9];[0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5]
18031;11;11;[1, 7, 8];3;571;[ 0  9  2  1  4  7  8  3  6  5 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25];[0, 5, 8];3;2159;[ 9  0  2  1  4  5  6  3  7 10  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333];[7, 1, 8];3;1184;[ 9  2  7  1  3  4  5  0  6  8 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333];[7, 1, 8];3;1234;[ 9  2  7  1  3  4  5  0  6  8 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333]
18032;11;11;[8, 10];2;120;[ 3  7  6  8  9 10  2  0  4  5  1];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 10];2;2159;[ 0  6  8  2  3  4  5  1  7  9 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[8, 10];2;2209;[ 0  6  8  2  3  4  5  1  7  9 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[8, 10];2;2259;[ 0  6  9  8  3  4  2  1  7  5 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
18033;11;11;[3, 9, 10, 8];4;185;[ 3  0  2  7  9 10  8  6  4  1  5];[0.3333333333333333, 0.2, 0.3333333333333333, 1.0, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 4, 9];3;2159;[ 3  1  6 10  2  4  5  0  7  8  9];[0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[10, 4, 9];3;2209;[ 3  1  6  7 10  8  2  0  4  5  9];[0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[9, 10, 4];3;2259;[ 3  1  2  5  7  6  9  8 10  0  4];[0.3333333333333333, 0.5, 0.5, 1.0, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
18034;11;11;[10, 8, 9];3;2109;[ 3  2 10  1  8  5  4  0  7  6  9];[0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5];[10, 8, 9];3;2159;[ 3  2 10  1  8  0  4  5  7  6  9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5];[10, 9, 8];3;671;[ 3  2 10  9  5  6  1  0  8  7  4];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[9, 8, 10];3;270;[ 9  0  2  1  8 10  3  5  6  7  4];[0.5, 0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5]
18035;11;11;[9, 8, 10];3;2109;[ 1  5  6  0  4  3  9  8 10  2  7];[0.25, 1.0, 0.2, 0.25, 0.25, 0.5, 0.5, 0.2, 0.25, 0.25, 0.25];[8, 9, 10];3;2159;[ 1  8  6  5  4  2  7  0  9  3 10];[0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25];[8, 9, 10];3;2209;[ 1  8  5  2  6  4  7  0  9  3 10];[0.3333333333333333, 1.0, 0.5, 0.25, 0.5, 0.5, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25];[8, 9, 10];3;2259;[ 1  8  5  2  6  7  4  0  9  3 10];[0.3333333333333333, 1.0, 0.5, 0.25, 0.5, 0.5, 0.5, 0.5, 1.0, 0.3333333333333333, 0.25]
18036;11;11;[7, 10, 8];3;2109;[ 0  6  3  1  5  4  7 10  2  8  9];[0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[8, 7, 10];3;2159;[ 0  6  8  3  5  4  7  1 10  9  2];[0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[0, 8, 4, 7];4;1184;[ 0  6  8  2  3  4  5  1  7  9 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[0, 8, 4, 7];4;1234;[ 0  6  8  2  3  4  5  1  7  9 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
18037;11;11;[6, 4, 7, 1, 3];5;1084;[ 5  9  2  0  6  4  7  1  3  8 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25];[8, 3, 1, 7, 6];5;1134;[ 5  8  9  0  3  4  2  1  7  6 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25];[8, 3, 1, 7, 6];5;1184;[ 0  5  9  8  3  4  2  1  7  6 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[4, 3, 1, 7, 6];5;1234;[ 0  4  5  8  9 10  3  1  7  6  2];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5]
18038;11;11;[7, 10, 8];3;314;[ 1  2  5  4  7 10  9  8  6  3  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 8, 10];3;2159;[ 0  1  2  3  4  5  6  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 8, 10];3;2209;[ 1  2  5  0  3  4  6  7  8  9 10];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 8, 10];3;2259;[ 1  2  5  0  3  4  6  7  8  9 10];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
18039;11;11;[9, 10];2;185;[ 6  4  0  2  5  9 10  1  7  3  8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[10, 9];2;1134;[ 0  4  6 10  3  2  5  1  9  7  8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.5];[10, 9];2;1184;[ 0  4  6 10  3  2  5  1  9  7  8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.5];[10, 9];2;1234;[ 0  1  3  4  6 10  5  2  9  7  8];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.5]
18040;12;12;[10, 11];2;1084;[ 1  2  3  4  7 10  8  6  9 11  5  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[10, 11];2;106;[10 11  0  1  4  5  2  3  9  7  6  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5];[10, 11];2;285;[ 7  0  6  1 10 11  5  3  9  4  2  8];[0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.25, 0.3333333333333333, 0.5, 0.5];[10, 11];2;464;[ 7  0  6  1 10 11  3  2  4  5  9  8];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
18041;12;12;[9, 10];2;4158;[11  9  0  1  4  5  2  3  7  6  8 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5];[9, 10];2;4208;[ 4  9 11  0  3  5  2  1  7  6  8 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[9, 10];2;4258;[ 4  9 11  0  3  5  2  1  7  6  8 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[9, 10];2;4308;[ 4  9 11  0  3  5  2  1  7  6  8 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
18042;12;12;[9, 7];2;120;[11  9  0  2  7  4  6  3  8 10  5  1];[0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.25, 0.25, 0.16666666666666666, 0.25, 0.3333333333333333, 0.2, 0.5, 0.2, 0.5];[9, 7];2;235;[11  9  0  2  6  7  3  1  4  5  8 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.2, 0.5];[9, 7];2;414;[ 6  9 11  0  7 10  3  2  4  5  1  8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5];[9, 7];2;464;[ 6  9 11  0  7 10  3  2  4  5  1  8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5]
18043;12;12;[0, 3, 7, 10];4;1084;[ 0  1  2  3  4  7  9  8 10  6  5 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2];[7, 4, 2, 10];4;4208;[ 5  7  4 11  3  2  1  0  6  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[0, 7, 3, 10];4;4258;[ 0  7  5  4 11  3  1  2  6  8  9 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[0, 7, 3, 10];4;4308;[ 0  7  5  4 11  3  1  2  6  8  9 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
18044;12;12;[10, 8, 9];3;4158;[ 2  4  7  1  6 11 10  0  5  3  8  9];[0.2, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.2, 0.16666666666666666, 0.25, 0.25];[8, 9, 10];3;4208;[ 3  2  0  4  6  5  7  8 11  1  9 10];[0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[8, 10, 9];3;4258;[ 3  2  1  0  4  5  6  7  8 10 11  9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[10, 9, 8];3;2259;[ 3  2 10  9  4  5  1  0  7  6  8 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
18045;12;12;[1, 7, 4, 10, 8, 0, 6];7;571;[ 1  3  7  4 10  8  2  0  6  5  9 11];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2];[1, 3, 9, 10, 5];5;4208;[ 1  6 11  8  7  4  3  0  9 10  5  2];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[1, 3, 5, 9, 10];5;4258;[ 1  6 11  8  3  4  2  0  7  5  9 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[1, 5, 3, 9, 10];5;4308;[ 0  1  6  5 11  8  3  2  7  4  9 10];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
18046;12;12;[10, 11];2;571;[10  0  3  2  6  9  8  7 11  5  4  1];[0.3333333333333333, 0.14285714285714285, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333];[10, 11];2;621;[10  0  3  2  6  9  8  7 11  5  4  1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333];[10, 11];2;4258;[10  2  7  1  3  6  8  0  9 11  4  5];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333];[10, 11];2;721;[ 2 10  1  0  6  9  8  3 11  4  5  7];[0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333]
18047;12;12;[2, 10];2;1084;[ 9  2  6  0 10  4  7  1  8 11  3  5];[0.3333333333333333, 0.25, 0.5, 0.2, 0.25, 0.16666666666666666, 0.5, 0.25, 0.25, 1.0, 0.3333333333333333, 0.25];[2, 10];2;1134;[ 9  2  6  4  7 10  8  0 11  1  5  3];[0.3333333333333333, 0.25, 0.5, 0.2, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333];[2, 10];2;4258;[ 9  2  6  4  7 10  8  0 11  5  1  3];[0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333];[2, 10];2;4308;[ 9  2  6  1  3  4  5  0  7  8 10 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333]
18048;12;12;[9, 2, 10];3;2109;[ 0  1  3  5  6  8  9  2  7  4 10 11];[0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2];[7, 10, 9];3;4208;[ 0  3  6  7 11 10  9  8  1  5  2  4];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 10, 9];3;4258;[ 0  1  3  4  6  5  7  8 10  9 11  2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 10, 9];3;4308;[ 5  4  0  1  6  3  7  8 10  9 11  2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
18049;12;12;[8, 9];2;1084;[ 0  2  7  8  3  4  5  1  6  9 10 11];[0.25, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2, 0.25, 0.25, 0.2, 0.2, 0.2];[8, 9];2;1134;[ 0  1  2  3  4  5  6  7  8  9 10 11];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[8, 9];2;2209;[ 7  4 10  0  3  2  5  1  6  8  9 11];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[9, 8];2;4308;[ 0  5  4  1  7 11 10  2  6  3  9  8];[0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333]
18050;12;12;[0, 10, 11];3;2109;[ 0  2  3  5  6  9  7  4 10  8 11  1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[5, 10, 11];3;4208;[ 2  5  3  0  6  1  4  7  8  9 10 11];[0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25];[5, 10, 11];3;4258;[ 2  5  3  0  6  1  4  7  8  9 10 11];[0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25];[5, 11, 10];3;4308;[ 2  5  3  0  7  6 11  8  4  1  9 10];[0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333]
18051;12;12;[3, 7, 9];3;1084;[ 0  1  3  4  6  5  7  8 10  9  2 11];[0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2];[5, 9, 7];3;621;[ 0  5  9  8 11  3  2  1  7  6  4 10];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[7, 5, 9];3;285;[ 0  7  5  4  9 11  8  3  6  1  2 10];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[7, 5, 9];3;335;[ 0  7  5  4  9 11  8  3  6  1  2 10];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
18052;12;12;[5, 10, 11];3;4158;[ 0  2  3  5  6 10  4  1  7  8  9 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[5, 11, 10];3;4208;[ 5  0  2  1  3  6 11  8  7  4  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[5, 11, 10];3;4258;[ 5  0  2  1  3  6 11  8  7  4  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[5, 11, 10];3;4308;[ 5  0  2  1  3  6 11  8  7  4  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333]
18053;12;12;[9, 10];2;4158;[ 1  2  3  5  8  0 11  6  7  4  9 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.2, 0.2, 0.25];[10, 9];2;4208;[ 1  2  3  5 10 11  8  0  7  6  4  9];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[9, 10];2;671;[ 5  9  3  1  6  4  7  2 10  8 11  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[9, 10];2;2259;[ 5  9  2  0  3  4  6  1  7  8 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
18054;12;12;[10, 9, 8];3;2109;[ 7 10  5  2  9  6  3  1  4  0  8 11];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.25];[10, 9, 8];3;4208;[ 7 10  5  1  6 11  9  2  4  3  0  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333];[4, 9, 8];3;4258;[ 7  4 10  9  5  3  1  2 11  6  0  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333];[4, 9, 8];3;2259;[ 7  4 10  9  3  2  0  1  6  5  8 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
18055;12;12;[3, 11, 7, 9, 10];5;2109;[ 0  2  3  6 11  1  5  4  7  9 10  8];[0.5, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333];[11, 2, 8, 10];4;4208;[11  0  3  2  7  6  8  1  9 10  4  5];[0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0];[11, 2, 8, 10];4;4258;[11  0  3  2  4  5  6  1  7  8  9 10];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0];[11, 2, 8, 10];4;4308;[11  0  3  2  9  5  4  1  7  6  8 10];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0]
18056;12;12;[9, 10];2;2109;[ 1  6  5  3  9  8  2  0  7  4 10 11];[0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2];[9, 10];2;4208;[ 1  6  3  2  7  5  9  8 11  0  4 10];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[9, 10];2;4258;[ 1  6  3  2  7  5  9  8 10 11  4  0];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 9];2;4308;[ 1  6  2  0  3  5  7  8 10  9 11  4];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
18057;12;12;[5, 7, 6];3;2109;[ 3 10  9  8 11  0  2  4  5  7  6  1];[0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 6, 5];3;1134;[ 7 11 10  8  9  0  3  1  6  5  4  2];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[7, 6, 5];3;4258;[ 2  7 10  8 11  3  1  0  9  6  4  5];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[7, 6, 5];3;4308;[ 2  7 10  8 11  3  1  0  6  9  4  5];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5]
18058;12;12;[3, 8, 9];3;4158;[ 3  7  8  1  5 11 10  0  6  4  2  9];[0.25, 0.25, 0.2, 0.3333333333333333, 0.2, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25];[0, 8, 9];3;2159;[ 0  2  3  4  7  5 10  8  6  1  9 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[0, 8, 9];3;1184;[ 0  1  2  3  4  5  6  7  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 9, 8];3;2259;[ 0  9 10  1  4  5  2  3  7  6  8 11];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
18059;12;12;[10, 11];2;2109;[ 0  1  2  3  4  5  6  9 10  8 11  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[11, 10];2;2159;[11  8  0  1  4  5  2  3  9  6 10  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[11, 10];2;2209;[11  8  0  1  4  5  2  3  9  6 10  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[11, 10];2;2259;[11  8  0  1  4  5  2  3  9  6 10  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
18060;13;13;[3, 12, 9, 10, 11];5;1084;[ 3  7  5  4 12  9  8 10 11  0  1  2  6];[0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[12, 1, 11, 10];4;4208;[ 3  7  5  4 12  1  6  2 11  8 10  9  0];[0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[12, 1, 10, 11];4;8355;[ 3  2  5  4  7 12  0  1  6  8 10  9 11];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[1, 12, 10, 11];4;8405;[ 1  2  3  4  7  5 12  0  6  8 10  9 11];[0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333]
18061;13;13;[10, 11, 12];3;8255;[ 0  1  2  3  4  5  6  7  8  9 10 11 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 11, 12];3;8305;[ 0  2  8  1  4  5  6  3  7  9 10 11 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[10, 11, 12];3;8355;[ 0  2  8  1  4  5  6  3  7  9 10 11 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[12, 10, 11];3;8405;[ 0  2  3  7 12  8  1  4  6  5 10  9 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333]
18062;13;13;[10, 8, 9];3;4158;[ 3  7 10  8  5  4  2  0 11  6  1  9 12];[0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.2];[8, 9, 10];3;170;[ 0  3  7  8  9 10  2  1  6  5  4 11 12];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2];[9, 10, 8];3;2209;[ 1  0  3  7  9 10  8  2  6  5  4 11 12];[0.3333333333333333, 1.0, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2];[1, 7, 10, 9];4;335;[ 1  0  2  3  7 10  9  8 12  6  4  5 11];[0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
18063;13;13;[4, 9, 10, 11];4;8255;[ 2  4  5  9 10  1  3  0  7  6  8 12 11];[0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25];[4, 10, 9, 11];4;8305;[ 0  5  4  2 10  9  3  1  7  6  8 11 12];[0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[4, 10, 9, 11];4;8355;[ 0  5  4  2 10  9  3  1  7  6  8 11 12];[0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[7, 10, 11, 12];4;8405;[ 0  7  5  4  2  9 10  1  6  3  8 11 12];[0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25]
18064;13;13;[5, 11, 10];3;8255;[ 0  2  3  5  7 11 12  1  8  6 10  9  4];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333];[5, 11, 10];3;8305;[ 0  2  3  5  7 11 12  1  8  6  4  9 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333];[5, 11, 10];3;2209;[12  9  0  2  6  5  3  4 11  7 10  1  8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[5, 11, 10];3;2259;[12  9  0  2  6  5  3  4 11  7 10  1  8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
18065;13;13;[10, 11, 12];3;8255;[ 3  5  7  0  2  1  4  9 10  8 11  6 12];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.16666666666666666];[11, 10, 12];3;2159;[ 3  5  7 11 10  1  2  0  9  4 12  6  8];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[11, 10, 12];3;8355;[ 0  1  3  5  7 11 10  8  6  4  2  9 12];[0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[10, 11, 12];3;8405;[ 0  1  2  3  5  6  7  8 10  9 11  4 12];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25]
18066;13;13;[0, 8, 4, 10, 9];5;8255;[ 0  1  7  5 11  8  4  3 10  6 12  2  9];[0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25];[0, 4, 10, 9, 8];5;4208;[ 0  1  5  4  7 10  9  8 11  6  2  3 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[0, 9, 4, 10, 8];5;8355;[12 11  0  1  7  9  5  4 10  8  2  3  6];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[0, 4, 10, 8, 9];5;8405;[12 11  0  1  6  7  5  4 10  8  9  3  2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
18067;13;13;[0, 12, 11];3;4158;[ 0  1  3  4  6  5 10  9 12  2  7 11  8];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[0, 12, 11];3;4208;[ 0  1  2  3  4  5  6  8 12  9 10 11  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 11, 12];3;8355;[ 0  1  2  3  4  5  6  7  8  9 10 11 12];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 11, 12];3;8405;[ 0  1  3  4 10  9  2  5  7  6  8 11 12];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
18068;13;13;[12, 10];2;1084;[ 5  4 12  1  6  3  9  2 11 10  7  0  8];[0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333];[10, 12];2;170;[ 2  4  5  9 10 12  6  1 11  7  3  8  0];[0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[10, 12];2;285;[ 3  2  5  4 10 12  9  0  7  6  1  8 11];[0.25, 0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[10, 12];2;4308;[ 3  0  1  2  4  5  7  9 11 10 12  6  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
18069;13;13;[0, 7, 6, 2];4;2109;[ 0  4  7  1 10 12  9  3  6  5  2  8 11];[0.5, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[0, 6, 7, 2];4;8305;[ 0  4  5  1  6  7  9  8 12 11 10  3  2];[0.5, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 2, 6, 7];4;414;[ 0  1  5  4  3  2  6  7  8  9 10 11 12];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 2, 6, 7];4;464;[ 0  1  5  4  3  2  6  7  8  9 10 11 12];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
18070;13;13;[4, 10, 2, 11, 12];5;4158;[ 4  9 10  0  3  5  2  1 11  7 12  6  8];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[3, 10, 0, 11, 12];5;8305;[ 3  6  5  4  7 10  9  8  1  0  2 11 12];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[1, 6, 10, 11, 12];5;8355;[ 1  3  5  4  6  7  9  8 10  2  0 11 12];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[0, 3, 10, 11, 12];5;8405;[ 0  1  3  4  6  5  7  8 10  9  2 11 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25]
18071;13;13;[12, 11];2;8255;[10 12  9  1  7  2  3  4  6  0  5  8 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.25, 0.5];[11, 12];2;8305;[ 7 11 10  9 12  0  2  1  6  5  4  3  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.5, 0.5];[12, 11];2;187;[ 3  7  9 12 11 10  8  1  6  5  4  2  0];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[12, 11];2;237;[ 3  7  9 12 11 10  8  1  6  5  4  2  0];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
18072;13;13;[12, 11];2;120;[ 0  1  3  7 12 11  2  4  6  5  9  8 10];[0.25, 0.25, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25, 0.25];[12, 11];2;8305;[ 1  0  3 12  7  6  9  5 11  2  4  8 10];[0.3333333333333333, 1.0, 0.2, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.3333333333333333];[12, 11];2;8355;[ 1  0  3 12  6  5  7  4 11  8  9  2 10];[0.3333333333333333, 1.0, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333];[12, 11];2;8405;[ 1  0  3  4  7 12  5  2  6  8 11  9 10];[0.3333333333333333, 1.0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333]
18073;13;13;[0, 10, 11];3;8255;[ 0  1  2  3  5  6  9  8 10 12  7  4 11];[0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25];[4, 11, 10];3;4208;[ 2  6  4  3 11  0  5  1 12  8  9 10  7];[0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[4, 11, 10];3;4258;[ 2  6  4  3 11  0  5  1 12  8  9 10  7];[0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[3, 11, 10];3;4308;[ 2  6  3  1  7  4 11  0  5  8  9 10 12];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25]
18074;13;13;[7, 8, 9];3;4158;[ 7  5 10  8 12  4  1  2  3  6  0  9 11];[0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333];[5, 9, 8];3;4208;[ 5  4  7 12 11 10  9  8  3  2  6  0  1];[0.2, 0.2, 0.25, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[5, 9, 8];3;2209;[ 5  4  7 12 11 10  9  8  6  1  2  3  0];[0.25, 0.25, 0.25, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[5, 9, 8];3;8405;[ 5  4  1  3  6  7  9  8 12 11 10  2  0];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
18075;13;13;[10, 9, 8];3;185;[ 1  3 11  0 10  9  8  2 12  6  5  4  7];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.2, 0.16666666666666666, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[8, 9, 10];3;4208;[ 5 11  3  1  6  2  4  0  7  8  9 10 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25];[10, 9, 8];3;8355;[ 5 11  3  1  6 10  9  2 12  7  0  4  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[10, 9, 8];3;8405;[ 5 11  3  1  6 10  9  2 12  7  0  4  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
18076;13;13;[7, 8];2;4158;[ 0  3  6 10  7  5  9  2 11  1  4  8 12];[0.25, 0.16666666666666666, 0.2, 0.25, 0.16666666666666666, 0.2, 0.25, 0.2, 0.16666666666666666, 0.2, 0.25, 0.2, 0.16666666666666666];[7, 8];2;8305;[ 0  4 12  2  3  6 11  1 10  5  7  9  8];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25, 0.25, 0.3333333333333333];[7, 8];2;8355;[ 0  3  5  4  6  7 10 11 12  2  1  9  8];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 8];2;464;[ 0  3  5  4  6  7  9  8 12 11 10  2  1];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
18077;13;13;[10, 11];2;8255;[ 2 12  7  3  4  0  5  1  6  8 10  9 11];[0.2, 0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.2, 0.2, 0.2, 0.2, 0.5];[10, 11];2;621;[ 2 12  6  3  7  4 10  0 11  5  9  8  1];[0.25, 0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5];[10, 11];2;1184;[ 2 12  3  0  6  5  7  4 10 11  9  8  1];[0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5];[10, 11];2;1234;[ 2 12  3  0  6  5  7  4 10 11  9  8  1];[0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5]
18078;13;13;[10, 1, 8];3;4158;[ 5 11 10  1  7  8  6  2 12  9  0  3  4];[0.2, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25];[1, 8, 10];3;111;[ 1  8 10  5 11  7  2  0  6 12  4  3  9];[0.25, 0.5, 0.25, 0.2, 0.2, 0.3333333333333333, 0.25, 0.25, 0.5, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25];[1, 8, 10];3;285;[ 1  8  2  0  6  5 10  4 11  7 12  9  3];[0.3333333333333333, 0.5, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[1, 8, 10];3;1234;[ 1  3  8  0  4  5  6  2 11 10  7  9 12];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25]
18079;13;13;[0, 12, 3, 2];4;2109;[ 0  4  9  6 12  7  3  2  5  1 10  8 11];[0.3333333333333333, 0.2, 0.2, 0.2, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.3333333333333333, 0.2, 0.2, 0.25];[0, 12, 3, 2];4;2159;[ 0  4  6  9 10 12  3  1  7  5  2  8 11];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[0, 12, 3, 2];4;2209;[ 0  4  6  9 10 12  3  1  7  5  2  8 11];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[0, 12, 2, 3];4;8405;[ 0  4  6 12 11 10  9  8  7  5  2  3  1];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
18080;14;14;[11, 5, 10];3;2109;[ 2 13 11  9  4  0  1  3  5  7 10  6  8 12];[0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2, 0.16666666666666666, 0.25, 0.2, 0.25, 0.16666666666666666, 0.25];[11, 5, 10];3;8305;[ 0  2  3  4  7 13 11  9 12  6  1  5 10  8];[0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25];[11, 8, 10];3;16548;[ 0  9 13  1  4  6  2  3 12  7 11  8  5 10];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333];[5, 10, 11];3;8405;[ 0  9 13  1  4  5  2  3  7  6 10  8 11 12];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333]
18081;14;14;[3, 10, 11];3;8255;[ 2  5  8  3  7  4  9  0 12 13 10 11  6  1];[0.25, 0.16666666666666666, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25];[3, 10, 11];3;8305;[ 2  5  3  1  6  4  8  0  7  9 10 11 12 13];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25];[3, 10, 11];3;8355;[ 2  5  3  1  6  4  8  0  7  9 10 11 12 13];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25];[3, 11, 10];3;8405;[ 2  5  3  1  6  4  7  8 11  0  9 10 12 13];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25]
18082;14;14;[3, 7, 8];3;16448;[ 1  2  3  5  6 13 12  0  7  4  8  9 11 10];[0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.2, 0.2, 0.2, 0.25, 0.25];[3, 7, 8];3;4208;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[5, 8, 7];3;671;[ 0  1  5  8  9  4  3  2  7  6 10 11 12 13];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[5, 8, 7];3;721;[ 0  1  5  8  9  4  3  2  7  6 10 11 12 13];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25]
18083;14;14;[8, 5, 10];3;16448;[11 13  8  0  9  2  7  4 12  5  1  3  6 10];[0.25, 0.2, 0.25, 0.2, 0.25, 0.2, 0.2, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333];[10, 9, 7];3;16498;[ 0 10  9 13 11  8  7  2  4 12  1  3  6  5];[0.3333333333333333, 0.2, 0.25, 0.2, 0.25, 0.2, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[10, 8, 5];3;414;[ 0  4  9 13 11 10  8  5  2 12  7  6  1  3];[0.3333333333333333, 0.2, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[7, 10, 9];3;335;[11  0  6  7 13 10  9  2  8 12  4  5  1  3];[0.3333333333333333, 0.2, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333]
18084;14;14;[12, 10];2;2109;[ 2  7 12  3  9  1  0  5 11  6 10  8 13  4];[0.2, 0.25, 0.3333333333333333, 0.25, 0.14285714285714285, 0.2, 0.2, 0.3333333333333333, 0.2, 0.25, 0.2, 0.2, 0.3333333333333333, 0.2];[12, 10];2;4208;[ 2  7 12  1  3  4  5  0 11  8 10  9 13  6];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[12, 10];2;2209;[ 2  7 12  1  3  4  5  0  6  8 10  9 11 13];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[12, 10];2;2259;[ 2  7 12  1  3  4  5  0  6  8 10  9 11 13];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25]
18085;14;14;[12, 13];2;16448;[ 0  1  2  4  7 11  9  8 12 13  5 10  6  3];[0.25, 0.25, 0.25, 0.16666666666666666, 0.25, 0.2, 0.16666666666666666, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.2];[12, 13];2;1134;[ 1  4  7  0  3  2  9  8 12 13 10 11  6  5];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[12, 13];2;16548;[ 1  2  7  4 12  3  8  0 11 13 10  9  6  5];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[12, 13];2;721;[ 1  2  7 12  3  4  6  0 13  8 10  9  5 11];[0.25, 1.0, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25]
18086;14;14;[1, 7, 8];3;16448;[ 0  1  2  3  4  5  6 10 13 12  7  8 11  9];[0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.2, 0.16666666666666666, 0.2, 0.2];[1, 7, 8];3;8305;[ 1  2  6  7 12 13  9  0 10  4  3  5  8 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333];[1, 7, 8];3;16548;[ 1  2  6  7 12 13  9  5 11 10  0  8  4  3];[0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[1, 7, 8];3;16598;[ 1  2  6  7 12 13  9  5 11  4  0  8 10  3];[0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333]
18087;14;14;[10, 5, 11, 8];4;8255;[ 0  3  7  4 10  5 11  2 13 12  6  1  8  9];[0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25];[6, 8, 10, 11];4;8305;[ 6  8  4  0  7 10  9  3  5  2  1 11 12 13];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[6, 8, 10, 11];4;8355;[ 6  8  4  0  7 10  9  3  5  2  1 11 12 13];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[6, 8, 10, 11];4;8405;[ 6  8  4  0  5  7  9  3 10  2  1 11 12 13];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25]
18088;14;14;[4, 10, 6, 9];4;16448;[ 1  2  4  8 10 12  7  3 13  6  0  5 11  9];[0.2, 0.5, 0.5, 0.25, 0.5, 0.2, 0.2, 0.25, 0.5, 0.2, 0.5, 0.2, 0.5, 0.25];[4, 10, 6, 9];4;16498;[ 1  2  4  8 10 12  6  3  5  9  7  0 13 11];[0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.2, 0.5, 0.25];[4, 10, 6, 9];4;16548;[ 1  2  4  8 10 12  6  3  5  9  7  0 13 11];[0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.2, 0.5, 0.25];[4, 10, 6, 9];4;16598;[ 1  2  7  4 10 12  8  5 13  6  3  9  0 11];[0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333]
18089;14;14;[12, 11];2;571;[ 3 12  7  2 13  4  0  1 11  6  8 10  5  9];[0.2, 0.2, 0.25, 0.5, 0.25, 0.16666666666666666, 0.2, 0.25, 0.2, 0.16666666666666666, 0.2, 0.2, 0.5, 0.25];[12, 11];2;1134;[ 3 12  2  1  7 13  8  4 10 11  0  6  5  9];[0.2, 0.25, 0.25, 0.5, 0.25, 0.16666666666666666, 0.2, 0.25, 0.25, 0.16666666666666666, 0.25, 0.2, 0.5, 0.25];[12, 11];2;2209;[ 3 12  2  1  6  5  7  4 13  8 11 10  0  9];[0.2, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.16666666666666666, 0.25, 0.25, 0.5, 0.25];[12, 11];2;721;[ 3 12  2  1  6  5  7  4 11  8 10  9 13  0];[0.2, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25]
18090;14;14;[1, 11, 12];3;8255;[ 3  7  6  4 10  9  2  1  5  0  8 11 12 13];[0.2, 0.2, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.2];[1, 12, 11];3;16498;[ 1  2  3  4  6  5  7  8 12  9 10 11 13  0];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[1, 11, 12];3;8355;[ 0  6  9  2  3  4  5  1  7  8 10 11 12 13];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[1, 12, 11];3;4308;[ 3  0  6  4  9  8  5  1 12  7 10 11 13  2];[0.3333333333333333, 0.25, 0.2, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25]
18091;14;14;[9, 10, 7, 8];4;4158;[ 6  9 10  7 11  5  0  1 12 13  2  8  3  4];[0.25, 0.25, 0.25, 0.2, 0.16666666666666666, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[9, 7, 10, 8];4;8305;[ 6  9  4  0  7 11 10  2 13  5  1  3  8 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[9, 7, 10, 8];4;16548;[12  6  9  0  3  4  2  1 13  7 11 10  5  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333];[9, 7, 10, 8];4;16598;[12  6  9  0  3  4  2  1 13  7 11 10  5  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333]
18092;14;14;[10, 11];2;4158;[ 0  1  2  3  7  6 10  8 13 12 11  4  9  5];[0.25, 0.25, 0.25, 0.25, 0.2, 0.16666666666666666, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25];[10, 11];2;4208;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 11];2;4258;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[11, 10];2;8405;[ 2  5  7 11 13  1  3  0  6  4  9  8 10 12];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333]
18093;14;14;[0, 11, 10, 9];4;16448;[ 8  0  3  2  6 13 11  7 10  4  1  9 12  5];[0.25, 0.2, 0.25, 0.25, 0.2, 0.16666666666666666, 0.25, 0.25, 1.0, 0.2, 0.2, 0.25, 0.2, 0.25];[10, 0, 11, 9];4;16498;[10  8  0  2  7  6  3  4 11 13  5  1  9 12];[0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 1.0, 0.2, 1.0, 0.25, 0.2, 0.25];[10, 0, 11, 9];4;16548;[10  8  0  2  7  6  3  4 11 13  5  1  9 12];[0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 1.0, 0.2, 1.0, 0.25, 0.2, 0.25];[10, 0, 9, 11];4;8405;[10  8  0  1  4  5  2  3  7  6  9 11 12 13];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 1.0, 0.25, 1.0, 0.25, 0.25, 0.25]
18094;14;14;[11, 9, 12];3;8255;[ 0  1  3  4  6  5 10  8 13  2 11  9 12  7];[0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.16666666666666666, 0.25, 0.2, 0.25, 0.2, 0.2, 0.25];[9, 11, 12];3;16498;[ 0  1  3  4  6  5 10  8 13  2  7  9 11 12];[0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.2, 0.2, 0.25];[12, 9, 11];3;4258;[ 6  4  0  1  3  2  5  8 12  9 10 11 13  7];[0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.5, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[9, 11, 12];3;16598;[ 6  4  0 13  3  2  5  1  7  8 10  9 11 12];[0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333]
18095;14;14;[12, 5, 13];3;8255;[ 3 12  6  5  8  1  4  0 11  7 10  9 13  2];[0.25, 0.25, 0.2, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.25];[12, 1, 13];3;16498;[ 3 12  6  1  8  9  5  2  7  4  0 10 11 13];[0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25];[12, 1, 13];3;8355;[ 3 12  1  0  6 10  8  5 13  9  2  4  7 11];[0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333];[12, 1, 13];3;2259;[ 3 12  1  0  5  6  8  2 11 13 10  9  7  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
18096;14;14;[9, 11, 12];3;8255;[ 3  2  5  1  0  4  6  7  8  9 10 11 12 13];[0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2];[9, 11, 12];3;364;[ 3  2  5  4  9  7 11 12  6  0  1  8 10 13];[0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.2, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2];[9, 12, 11];3;16548;[ 2  6  4  3  5  9  7  0 12  8 10 11 13  1];[0.25, 0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[9, 11, 12];3;8405;[ 2  6  4  3  5  9  0  1  7  8 10 11 12 13];[0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25]
18097;14;14;[12, 11];2;4158;[ 2  4  9  8 13  3  1  0 12  7  6 11  5 10];[0.2, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.16666666666666666, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.2, 0.2, 0.3333333333333333];[12, 11];2;8305;[ 3  2  5  4  7 13  9  8 12 11  1  6  0 10];[0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333];[12, 11];2;8355;[ 1  2  3  4  6  5  7  8 13  9 12  0 11 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333];[12, 11];2;8405;[ 7 13  3  1  5  4  6  2 12  8  9  0 11 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.5]
18098;14;14;[13, 6];2;8255;[ 3  2  7  5 12 13 10  9  6  4  1  0 11  8];[0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333];[6, 13];2;16498;[ 0  2  3  4  6  5  7  8 13 10 12  9  1 11];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333];[6, 13];2;16548;[ 0  9  3  2  6  5  7  4 13  8 10 12 11  1];[0.5, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[6, 13];2;16598;[ 0  9  3  2  6  5  7  4 13  8 10 12  1 11];[0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
18099;14;14;[11, 12];2;16448;[ 0  2  3  4  6  5  9  8 10 11 13  1  7 12];[0.25, 0.16666666666666666, 0.25, 0.25, 0.25, 0.25, 0.25, 0.16666666666666666, 0.25, 0.25, 0.25, 0.2, 0.16666666666666666, 0.2];[11, 12];2;8305;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[11, 12];2;187;[ 4 11 10  8 12  0  2  1  7  6  5  3  9 13];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[12, 11];2;270;[ 0  4 10 13 12 11  8  2  7  6  5  3  1  9];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]


==> results/segmented_short_narrow_combined_responsibility_distance_results_euclidean.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
18000;10;10;[8, 7];2;61;[8 2 7 6 0 9 5 1 3 4];[0.47653684933614526, 0.23432009264579884, 0.8256822040386733, 0.23432009264579884, 0, 0.3120699800345627, 0.7573994613560754, 0.8201004509055333, 1, 0.4079447651581541];[8, 7];2;111;[8 2 7 6 4 1 9 3 5 0];[0, 0.5947030307121487, 0.8256822040386733, 0.3548088333326556, 0.5947030307121487, 0, 0.7573994613560754, 0.8201004509055333, 1, 0.4079447651581541];[8, 7];2;161;[8 2 7 5 6 1 4 9 3 0];[0, 0.5947030307121487, 0.8256822040386733, 0.3548088333326556, 0.5947030307121487, 0.7669611012221731, 0.7573994613560754, 0.8201004509055333, 1, 0.4079447651581541];[8, 7];2;211;[8 2 7 5 6 1 4 9 3 0];[0, 0.5947030307121487, 0.8256822040386733, 0.3548088333326556, 0.5947030307121487, 0.7669611012221731, 0.7573994613560754, 0.8201004509055333, 1, 0.4079447651581541]
18001;10;10;[6, 7, 3, 5, 8];5;87;[6 7 3 5 8 4 2 0 1 9];[0, 0, 0.33708345297592174, 0.6651905195234593, 0.4075836468051927, 0.6420884337937979, 1, 0.7437250509501019, 0.6414609997052177, 0];[6, 5, 7, 3, 8];5;235;[6 0 5 7 3 8 4 2 1 9];[0.8865684573012479, 0.23282890754033478, 0.33708345297592174, 0.6953861843358944, 0.4075836468051927, 0.8359367367631491, 1, 0.7437250509501019, 0.6414609997052177, 0.23282890754033478];[6, 5, 8, 4, 7];5;285;[6 0 5 8 4 7 3 1 2 9];[0.8865684573012479, 0.3761212070662425, 0.33708345297592174, 0.6953861843358944, 0.7598040110444292, 0.8359367367631491, 1, 0.7437250509501019, 0.8297779080344958, 0];[6, 5, 8, 4, 7];5;335;[6 1 0 5 8 4 7 3 2 9];[0.8865684573012479, 0.905980023144541, 0.5720915798990007, 0.6953861843358944, 0.7598040110444292, 0.8359367367631491, 1, 0.7437250509501019, 0.8297779080344958, 0]
18002;10;10;[9, 4, 8];3;314;[9 6 4 3 0 2 8 7 5 1];[0.7772675167925684, 0, 0.6481659998138781, 0.8091843158199592, 0.8122934651435175, 0.26884847370744713, 0.8474755059657595, 0.6073314008512051, 0.63130343490369, 1];[9, 4, 8];3;364;[9 6 4 3 0 2 8 7 5 1];[0.7772675167925684, 0.3966636455729598, 0.6481659998138781, 0.8091843158199592, 0.8122934651435175, 0.5096786690504972, 0.8474755059657595, 0.6073314008512051, 0.6471442657259976, 1];[9, 4, 8];3;285;[9 4 6 3 1 0 8 2 7 5];[0.7772675167925684, 0.796745003363229, 0.6481659998138781, 0.8091843158199592, 0.9164525902351384, 0.5096786690504972, 0.8474755059657595, 0.6073314008512051, 0.7728478348564618, 1];[9, 4, 8];3;335;[9 4 6 3 1 0 8 2 7 5];[0.7772675167925684, 0.796745003363229, 0.6481659998138781, 0.8091843158199592, 0.9164525902351384, 0.5096786690504972, 0.8474755059657595, 0.6073314008512051, 0.7728478348564618, 1]
18003;10;10;[9, 7, 6];3;1084;[9 3 0 8 7 6 1 2 4 5];[0.6213786563730695, 0.4208122399929105, 0, 0.8203850307630571, 0, 0, 0.4643614677335763, 0.49397206860224546, 0.5416694266435246, 1];[9, 6, 7];3;1134;[9 0 1 3 8 2 6 7 4 5];[0.8389009174495585, 0.8234711945812944, 0.7593696377161899, 0.8203850307630571, 0.48704820384616454, 0, 0.5329717371249048, 0.49397206860224546, 0.8082471573818263, 1];[9, 6, 7];3;1184;[9 8 0 3 1 2 6 7 4 5];[0.8389009174495585, 0.8234711945812944, 0.7593696377161899, 0.8336638141495076, 0.48704820384616454, 0.2725481088882587, 0.5329717371249048, 0.49397206860224546, 0.9529519610399882, 1];[9, 6, 7];3;1234;[9 8 0 3 1 2 6 7 4 5];[0.8389009174495585, 0.8234711945812944, 0.7593696377161899, 0.8336638141495076, 0.48704820384616454, 0.4626163769493355, 0.5329717371249048, 0.49397206860224546, 0.9529519610399882, 1]
18004;10;10;[7, 6, 0];3;61;[7 6 0 4 2 5 3 1 8 9];[0.6095133460035749, 0.41837316749784226, 0.5888766028386029, 0.4330529873457606, 0.5991128670609744, 0.5888766028386029, 0.6683600098603513, 1, 0.41837316749784226, 0.2755592793299477];[7, 6, 0];3;111;[7 6 0 2 3 4 1 8 9 5];[0.8260944371556184, 0.41837316749784226, 0.7964587789025654, 0.7725691470807327, 0.5991128670609744, 0.2755592793299477, 0.9075158520425403, 1, 0.41837316749784226, 0.4108164044493865];[7, 6, 2, 3];4;170;[7 6 2 3 0 4 1 5 8 9];[0.8260944371556184, 0.5305060408772738, 0.8671872625887307, 0.8456670498425171, 0.6988841064390432, 0.48516117434095957, 0.9075158520425403, 1, 0, 0];[7, 6, 2, 3];4;220;[7 6 2 3 0 4 1 5 9 8];[0.8260944371556184, 0.5305060408772738, 0.8671872625887307, 0.8456670498425171, 0.6988841064390432, 0.48516117434095957, 0.9075158520425403, 1, 0, 0.2875051479041101]
18005;10;10;[8, 7];2;56;[8 7 3 1 9 2 0 4 6 5];[0, 0.42544180134622067, 0.32430907932327036, 0.42544180134622067, 0, 0, 0, 0.7730844783686549, 1, 0.42544180134622067];[8, 7];2;106;[8 7 3 1 9 2 0 4 6 5];[0, 0.42544180134622067, 0.32430907932327036, 0.42544180134622067, 0, 0, 0, 0.7730844783686549, 1, 0.42544180134622067];[8, 7];2;156;[8 7 3 1 9 2 0 4 6 5];[0, 0.42544180134622067, 0.32430907932327036, 0.42544180134622067, 0, 0, 0, 0.7730844783686549, 1, 0.42544180134622067];[8, 7];2;206;[8 7 3 1 9 2 0 4 6 5];[0, 0.42544180134622067, 0.32430907932327036, 0.42544180134622067, 0, 0, 0, 0.7730844783686549, 1, 0.42544180134622067]
18006;10;10;[8, 0, 7, 5, 2];5;87;[8 0 7 5 2 4 3 9 6 1];[0.9521704122427156, 0, 0.715112198459085, 0.5634557836197958, 0.714146829324579, 0.8825278093721985, 0.36204707177447104, 0.9252965887440581, 1, 0.36766544386425426];[8, 0, 1];3;111;[8 0 1 7 5 2 4 3 9 6];[0.9521704122427156, 0.9305808856615765, 0.8289521301604909, 0.6045480702924136, 0.714146829324579, 0.8825278093721985, 0.5922027679958362, 0.9252965887440581, 1, 0.6045480702924136];[8, 0, 1];3;161;[8 0 1 7 5 2 6 4 3 9];[0.9521704122427156, 0.9305808856615765, 0.8289521301604909, 0.6045480702924136, 0.7614604172944376, 0.8825278093721985, 0.7771576170200064, 0.9252965887440581, 1, 0.6045480702924136];[8, 0, 1];3;211;[8 0 1 7 5 2 6 4 3 9];[0.9633502454091123, 0.9305808856615765, 0.8289521301604909, 0.6045480702924136, 0.7614604172944376, 0.8825278093721985, 0.7771576170200064, 0.9252965887440581, 1, 0.6045480702924136]
18007;10;10;[7, 8];2;120;[7 0 2 6 9 8 4 3 5 1];[0.6951598838326191, 0, 0.6858647887652617, 0.2550010191355986, 0.561480170931641, 0, 0.6782693916468365, 1, 0.6490786204741382, 0.6490786204741382];[7, 8];2;137;[7 4 0 8 2 6 1 3 9 5];[0.6951598838326191, 0.4696461667565019, 0.6858647887652617, 0.42127497277512854, 0.8192080049567626, 0, 0.6782693916468365, 1, 0.6858859478933934, 0.42127497277512854];[7, 8];2;187;[7 4 0 8 2 6 1 3 9 5];[0.6951598838326191, 0.4696461667565019, 0.6858647887652617, 0.42127497277512854, 0.8192080049567626, 0, 0.6782693916468365, 1, 0.6858859478933934, 0.42127497277512854];[7, 8];2;211;[7 0 8 2 6 3 1 5 9 4];[0.6951598838326191, 0.4696461667565019, 0.6858647887652617, 0.6465220647711486, 0.299179381103565, 0.403067152399337, 0.6782693916468365, 1, 0.6858859478933934, 0.403067152399337]
18008;10;10;[9, 8, 6, 5];4;70;[9 8 6 5 1 7 3 2 4 0];[0, 0.3123878435962172, 0, 0, 0, 0.6530689736324796, 0.6911235872297042, 0.3123878435962172, 0.7351274778833209, 1];[9, 5, 8, 1];4;120;[9 5 8 1 7 2 3 0 6 4];[0, 0.3123878435962172, 0, 0, 0, 0.7697165584657356, 0, 0.3123878435962172, 0.7351274778833209, 1];[9, 5, 8, 0];4;170;[9 5 8 0 1 7 3 2 6 4];[0.47887594159390606, 0.47887594159390606, 0, 0.24721472260222366, 0, 0.7697165584657356, 0, 0.3123878435962172, 0.7351274778833209, 1];[9, 5, 8, 0];4;220;[9 5 8 0 1 7 3 2 6 4];[0.47887594159390606, 0.47887594159390606, 0, 0.24721472260222366, 0, 0.7697165584657356, 0, 0.3123878435962172, 0.7402160771833128, 1]
18009;10;10;[9, 8];2;56;[9 8 6 0 2 5 4 7 1 3];[0.38614075311868884, 0.27276574545876003, 0.3280892369280017, 0, 0.28108198691782577, 0.3113194101805828, 0.5718377015896962, 0.28108198691782577, 0.6822586611527034, 1];[9, 8];2;120;[9 5 8 7 6 4 0 2 1 3];[0.38614075311868884, 0, 0.32743701729776786, 0, 0.4701864679222347, 0.8566603813643457, 0.5718377015896962, 0.6563645092925152, 0.6822586611527034, 1];[9, 8];2;170;[9 5 8 7 1 6 0 3 4 2];[0.49868032061780043, 0.6425096226859358, 0.32743701729776786, 0.49868032061780043, 0.4701864679222347, 0.8566603813643457, 0.5718377015896962, 0.6563645092925152, 0.6822586611527034, 1];[9, 8];2;220;[9 7 5 8 6 0 3 4 2 1];[0.48907584678791205, 0, 0.32743701729776786, 0.40751759404059795, 0.40751759404059795, 0.8566603813643457, 0.6572874217454133, 0.9310738615515691, 0.6822586611527034, 1]
18010;10;10;[8, 7, 6];3;61;[8 7 6 0 2 3 5 1 4 9];[0.18155123616998012, 0, 0.18155123616998012, 0, 0, 0, 0.18155123616998012, 0.6301784014732513, 1, 0];[8, 7, 6];3;120;[8 7 9 6 1 0 3 2 4 5];[0.26880133119247607, 0.3429200725038213, 0, 0, 0, 0, 0.3617994819536069, 0.7793849551906321, 1, 0.3617994819536069];[8, 7, 6];3;170;[8 7 9 6 1 4 0 2 5 3];[0.26880133119247607, 0.3429200725038213, 0, 0, 0.3000365565576678, 0, 0.3617994819536069, 0.7917457251600984, 1, 0.3617994819536069];[8, 7, 6];3;211;[8 7 6 0 3 2 5 1 4 9];[0, 0, 0, 0, 0, 0, 0.657545886908959, 0.7917457251600984, 1, 0]
18011;10;10;[9, 8];2;56;[9 8 0 1 4 5 2 3 7 6];[0, 0, 0, 0, 0, 0, 0, 0, 0.7887177259107698, 1];[9, 8];2;106;[9 8 0 1 4 5 2 3 7 6];[0, 0, 0, 0, 0, 0, 0, 0, 0.8473720704381006, 1];[9, 8];2;156;[9 8 0 1 4 5 2 3 7 6];[0, 0, 0, 0, 0, 0, 0, 0, 0.8473720704381006, 1];[9, 8];2;206;[9 8 0 1 4 5 2 3 7 6];[0, 0, 0, 0, 0, 0, 0, 0, 0.8473720704381006, 1]
18012;10;10;[5, 2, 6];3;314;[5 3 7 2 0 8 1 6 4 9];[0.6637608113365799, 0.4745842672406282, 0.6896135117200795, 0.7916717969102685, 0, 1, 0.44282271474453855, 0.6958310418433502, 0.4860373393058596, 0];[5, 9, 6];3;621;[5 8 3 9 7 2 0 1 6 4];[0.6637608113365799, 0.5913935585910657, 0.6896135117200795, 0.7916717969102685, 0.47248199734960306, 1, 0.48328069786400274, 0.6958310418433502, 0.8972687948635892, 0.7071830341262476];[5, 9, 6];3;671;[5 8 3 1 9 7 2 0 6 4];[0.6637608113365799, 0.7368085740981567, 0.6896135117200795, 0.7916717969102685, 0.47248199734960306, 1, 0.6373950703772355, 0.6958310418433502, 0.8972687948635892, 0.7071830341262476];[5, 9, 6];3;721;[5 8 9 3 1 7 2 0 6 4];[0.6637608113365799, 0.7368085740981567, 0.6896135117200795, 0.7916717969102685, 0.47248199734960306, 1, 0.6386716274796033, 0.6958310418433502, 0.9506258130886478, 0.9489554191230304]
18013;10;10;[7, 6];2;56;[7 6 0 1 3 2 5 4 8 9];[0, 0, 0, 0, 0, 0, 0.7667077900255195, 1, 0, 0];[7, 6];2;106;[7 6 0 1 3 2 5 4 8 9];[0, 0, 0, 0, 0, 0, 0.8289580594601563, 1, 0, 0];[7, 6];2;156;[7 6 0 1 3 2 5 4 8 9];[0, 0, 0, 0, 0, 0, 0.8289580594601563, 1, 0, 0];[7, 6];2;206;[7 6 0 1 3 2 5 4 8 9];[0, 0, 0, 0, 0, 0, 0.8289580594601563, 1, 0, 0]
18014;10;10;[8, 5, 9];3;87;[8 2 5 4 9 7 1 0 6 3];[0, 0.2473821953836377, 0.9402994685980955, 0, 0.8089669213044577, 0.9137798509653693, 0, 0.5923081638694527, 1, 0.6323734253993043];[8, 2, 5, 1];4;120;[8 2 5 1 4 3 9 7 6 0];[0.38636970700454204, 0.8285385649611482, 0.9402994685980955, 0.7261655599703886, 0.8089669213044577, 0.9137798509653693, 0.5746660600625202, 0.5923081638694527, 1, 0.6384657708435231];[8, 2, 5, 1];4;170;[8 2 5 1 4 3 7 0 9 6];[0.681645544499624, 0.8285385649611482, 0.9402994685980955, 0.7261655599703886, 0.8089669213044577, 0.9137798509653693, 0.5746660600625202, 0.681645544499624, 1, 0.6384657708435231];[8, 2, 5, 0];4;220;[8 2 5 0 7 1 4 3 6 9];[0.8483528691827884, 0.8285385649611482, 0.9402994685980955, 0.7261655599703886, 0.8089669213044577, 0.9137798509653693, 0.6956558726302418, 0.8431320010144091, 1, 0.6384657708435231]
18015;10;10;[8, 7, 6, 2];4;1084;[8 7 6 3 0 2 9 4 5 1];[0.7323817869670549, 0, 0.7275149448029578, 0.7850258217886189, 0.5208750305966627, 0.40499501312063857, 0.9022559584250226, 0.9081946393108783, 1, 0.558860255474483];[8, 7, 6, 2];4;1134;[8 7 6 3 4 0 2 1 9 5];[0.7323817869670549, 0.5626002467679045, 0.7275149448029578, 0.8773419993913603, 0.811718948410642, 0.5506862191859525, 0.9022559584250226, 0.9081946393108783, 1, 0.558860255474483];[8, 7, 6, 2];4;170;[8 7 6 2 3 4 5 0 1 9];[0.7328338784561128, 0.5626002467679045, 0.8948252275466302, 0.8773419993913603, 0.811718948410642, 0.7572042148217469, 0.9022559584250226, 0.9081946393108783, 1, 0.558860255474483];[8, 7, 6, 2];4;220;[8 7 6 2 3 4 5 0 1 9];[0.7328338784561128, 0.5626002467679045, 0.8948252275466302, 0.8773419993913603, 0.811718948410642, 0.7572042148217469, 0.9022559584250226, 0.9081946393108783, 1, 0.558860255474483]
18016;10;10;[7, 8, 3];3;571;[7 4 8 5 3 2 0 1 6 9];[0, 0, 0.2558422242089467, 0.55101521859083, 0.5950072213586248, 0.5822236262008087, 0, 1, 0.5924815471798244, 0];[7, 8, 3];3;1134;[7 8 2 5 4 3 9 1 6 0];[0, 0, 0.7818212974201809, 0.55101521859083, 0.5950072213586248, 0.5966018806497405, 0, 1, 0.7872773827577983, 0.21402764133240132];[7, 1, 8, 4];4;187;[7 1 8 2 4 5 3 0 9 6];[0.45740068639790166, 0.8792804395121411, 0.7818212974201809, 0.590834050966242, 0.7543274452992204, 0.5966018806497405, 0, 1, 0.7872773827577983, 0.21402764133240132];[7, 0, 1, 8];4;220;[7 0 1 8 2 4 6 5 3 9];[0.9408817529319669, 0.8792804395121411, 0.7818212974201809, 0.590834050966242, 0.7543274452992204, 0.5966018806497405, 0.6483979768297485, 1, 0.7872773827577983, 0.21402764133240132]
18017;10;10;[7, 2, 5, 6];4;185;[7 3 2 9 5 8 6 1 4 0];[0, 0, 0.560226522697649, 0.5630832997422547, 0, 0.49983429450167116, 0.3523161684755981, 1, 0.49479357725352063, 0.5252851807477048];[7, 2, 6, 5];4;137;[7 2 6 0 5 3 1 4 8 9];[0.6171333618355774, 0, 0.9425072417697138, 0.5630832997422547, 0, 0.5989619777901887, 0.7853060359553512, 1, 0, 0];[7, 2, 6, 5];4;220;[7 2 6 0 4 5 3 1 8 9];[0.6171333618355774, 0, 0.9425072417697138, 0.5630832997422547, 0.6050668862012565, 0.5989619777901887, 0.8238433182699476, 1, 0, 0];[7, 2, 6, 5];4;270;[7 2 6 4 0 5 3 8 1 9];[0.6171333618355774, 0, 0.9425072417697138, 0.5630832997422547, 0.7592253003545345, 0.5989619777901887, 0.8238433182699476, 1, 0.4496752755730763, 0]
18018;10;10;[9, 8, 3];3;314;[9 8 0 3 4 5 2 1 7 6];[0.7023833712599736, 0, 0, 0.6669302324991515, 0.6319041086815057, 0, 0, 0, 0.7155163843904969, 1];[9, 8, 3];3;170;[9 8 0 3 4 1 6 2 7 5];[0.7023833712599736, 0.2297124681180703, 0, 0.6669302324991515, 0.6319041086815057, 0, 0.2297124681180703, 0, 0.7155163843904969, 1];[9, 8, 3];3;220;[9 8 0 3 4 2 6 1 7 5];[0.7023833712599736, 0, 0.5930533957481069, 0.6669302324991515, 0.6319041086815057, 0, 0.23493925753268205, 0, 0.7155163843904969, 1];[9, 8, 3];3;270;[9 8 0 3 4 2 6 5 7 1];[0.7023833712599736, 0, 0.5930533957481069, 0.6669302324991515, 0.6319041086815057, 0.45183974136906774, 0.5878121472667444, 0, 0.7155163843904969, 1]
18019;10;10;[6, 3, 4];3;1084;[6 1 0 7 3 8 9 5 2 4];[0.7834760467577232, 0.8728871447316514, 0.4338746978719118, 0.6446438796542995, 0, 0.46304361480817824, 1, 0.7472540490136874, 0.5788443812934547, 0.5401538102926947];[6, 3, 4];3;1134;[6 7 1 0 9 3 8 2 5 4];[0.7834760467577232, 0.8728871447316514, 0.49720382167504246, 0.6446438796542995, 0.3618029128669477, 0.46304361480817824, 1, 0.890431759317639, 0.5788443812934547, 0.7754981928940565];[6, 3, 4];3;671;[6 7 1 3 4 0 9 8 2 5];[0.7834760467577232, 0.8728871447316514, 0.6243771108657845, 0.8432960355168694, 0.7888589547641085, 0.46304361480817824, 1, 0.890431759317639, 0.6480989543643798, 0.7754981928940565];[6, 3, 4];3;464;[6 7 1 2 0 3 9 4 8 5];[0.8574776729695339, 0.8728871447316514, 0.8644048648386462, 0.8432960355168694, 0.7888589547641085, 0.5161527757697497, 1, 0.890431759317639, 0.6480989543643798, 0.801766762690382]
18020;11;11;[9, 10, 7];3;185;[ 9  3  1 10  6  0  7  2  4  5  8];[0.4321875866708581, 0.5666425441095255, 0, 0.717317341541382, 0, 0, 0.4440891716404306, 0.4321875866708581, 0, 1, 0.47272111111511417];[9, 7, 10];3;170;[ 9  3  7  6  1 10  4  0  8  2  5];[0.15060569510993704, 0.5666425441095255, 0, 0.717317341541382, 0.35316818220864915, 0, 0.5710214332347243, 0.6960415554132492, 0.15060569510993704, 1, 0.47272111111511417];[9, 7, 10];3;285;[ 9  7  3  0  6  1 10  4  5  2  8];[0.6354069797087194, 0.5666425441095255, 0, 0.717317341541382, 0.37221025539017866, 0, 0.5710214332347243, 0.8609468135682896, 0, 1, 0.47272111111511417];[9, 7, 10];3;721;[ 9  7  3  0  6  1  5 10  8  4  2];[0.6354069797087194, 0.5666425441095255, 0, 0.717317341541382, 0.37221025539017866, 0.5160755639646325, 0.5710214332347243, 0.8609468135682896, 0.4185349606977868, 1, 0.47272111111511417]
18021;11;11;[7, 0, 6, 8, 9];5;1084;[ 7  0  6  4  1  2  8  3  5  9 10];[0.8635179165711327, 0.7188512668703487, 0.68112208907204, 0.6709471416808804, 0.7714993074843205, 0.48987016183231774, 0.8634027560120114, 1, 0.6788697375148606, 0.42516933636147203, 0];[7, 6, 0, 8, 9];5;1134;[ 7  6  0  4  3  1  2  8  5  9 10];[0.8757441853497594, 0.7188512668703487, 0.68112208907204, 0.7492243234930618, 0.7714993074843205, 0.48987016183231774, 0.9294996134094899, 1, 0.6788697375148606, 0.42516933636147203, 0];[7, 6, 0, 8, 9];5;2209;[ 7  6  0  8  4  3  1  2 10  5  9];[0.8757441853497594, 0.7188512668703487, 0.68112208907204, 0.7492243234930618, 0.7714993074843205, 0.48987016183231774, 0.9294996134094899, 1, 0.7996007440959688, 0.47973157396055677, 0.5019215108426293];[7, 6, 0, 8, 9];5;2259;[ 7  6  0  3  8  4  1  2 10  5  9];[0.8757441853497594, 0.7188512668703487, 0.68112208907204, 0.8024212463609891, 0.7714993074843205, 0.48987016183231774, 0.9294996134094899, 1, 0.7996007440959688, 0.47973157396055677, 0.5019215108426293]
18022;11;11;[9, 7, 8, 3];4;87;[ 9  7  8  0  3  4  2  1  6  5 10];[0, 0, 0, 0, 0, 0, 0, 0.8359687003694191, 0.7004958932703969, 1, 0];[9, 7, 8, 3];4;137;[ 9  7  8  0  3  4  2  1  6  5 10];[0, 0, 0, 0, 0, 0, 0, 0.8359687003694191, 0.7004958932703969, 1, 0];[9, 7, 8, 3];4;187;[ 9  7  8  0  3  4  2  1  6  5 10];[0, 0, 0, 0, 0, 0, 0, 0.8359687003694191, 0.7004958932703969, 1, 0];[9, 7, 8, 3];4;237;[ 9  7  8  0  3  4  2  1  6  5 10];[0, 0, 0, 0, 0, 0, 0, 0.8359687003694191, 0.7004958932703969, 1, 0]
18023;11;11;[9, 0, 8, 2, 1];5;120;[ 9  5  0  8  2  1  6  4  7  3 10];[0.8607943487505035, 0.7353260196021062, 0.8360014018276004, 0, 0.5069645753829836, 0.8739339373025327, 0.6597801900269417, 0, 0.8578017064346659, 1, 0];[9, 0, 8, 2, 1];5;170;[ 9  5  0  8  2  1  6  4  3  7 10];[0.8607943487505035, 0.7353260196021062, 0.8360014018276004, 0.4685759695820635, 0.5069645753829836, 0.885396177966651, 0.6597801900269417, 0, 0.8578017064346659, 1, 0];[9, 0, 8, 2, 1];5;220;[ 9  5  0  8  2  1  3  6  7  4 10];[0.8607943487505035, 0.7925135214827125, 0.8360014018276004, 0.7506157702170017, 0.5701980143055568, 0.885396177966651, 0.6597801900269417, 0.5701980143055568, 0.8578017064346659, 1, 0];[9, 1, 0, 8, 2];5;270;[ 9  1  5  0  8  2  3  6  7  4 10];[0.8607943487505035, 0.9602371202338297, 0.8360014018276004, 0.7506157702170017, 0.5701980143055568, 0.885396177966651, 0.6597801900269417, 0.5701980143055568, 0.8578017064346659, 1, 0]
18024;11;11;[9, 8, 0];3;61;[ 9  8  0  1  4  5  2  3  7  6 10];[0, 0, 0, 0, 0, 0, 0, 0, 0.7264513139449846, 1, 0];[9, 8, 0];3;111;[ 9  8  0  1  4  5  2  3  7  6 10];[0, 0, 0, 0, 0, 0, 0, 0, 0.8532113229398698, 1, 0];[9, 8, 6];3;161;[ 9  8  6  7  3  2  0  1  4  5 10];[0, 0, 0, 0, 0, 0, 0.16136566206227335, 0.16136566206227335, 0.8532113229398698, 1, 0];[9, 8, 0];3;211;[ 9  8  0  7 10  5  6  3  4  1  2];[0.5508559463407079, 0, 0, 0, 0, 0.2587101612942902, 0.16136566206227335, 0.5508559463407079, 0.8532113229398698, 1, 0.4008112763379474]
18025;11;11;[9, 8, 7];3;571;[ 9  8  0  1  4  5  2  3  7  6 10];[0, 0, 0, 0, 0, 0, 0, 0, 0.4932724831180095, 1, 0];[9, 8, 7];3;137;[ 9  8  0  5  7  6  3  2  4  1 10];[0.4912311627141048, 0, 0, 0, 0, 0.4912311627141048, 0.31617460743074116, 0.4912311627141048, 0.4932724831180095, 1, 0];[9, 7, 8];3;161;[ 9  7  8  0  3  4  2  1  6  5 10];[0, 0, 0, 0, 0, 0, 0, 0.7647602248427806, 0.4932724831180095, 1, 0];[9, 7, 8];3;211;[ 9  7  8  0  3  4  2  1  6  5 10];[0, 0, 0, 0, 0, 0, 0, 0.7647602248427806, 0.4932724831180095, 1, 0]
18026;11;11;[10, 9];2;56;[10  9  4  2  5  3  6  8  7  0  1];[0, 0, 0.7147326036284285, 0.31804620910935405, 0.7824604181665591, 0.6021782928639019, 0.23912961690773826, 0, 0.23912961690773826, 0.7845078086140749, 1];[10, 9];2;106;[10  9  1  4  6  2  5  3  7  0  8];[0, 0.859389175501386, 0.7147326036284285, 0.31804620910935405, 0.7824604181665591, 0.6021782928639019, 0.7612468209905273, 0, 0, 0.8716289062169414, 1];[10, 9];2;156;[10  9  1  4  6  2  0  5  3  7  8];[0.6658345939181965, 0.859389175501386, 0.7147326036284285, 0.31804620910935405, 0.7824604181665591, 0.6021782928639019, 0.7612468209905273, 0, 0, 0.9546456994367981, 1];[10, 9];2;206;[10  9  6  1  5  4  2  0  3  7  8];[0.6658345939181965, 0.859389175501386, 0.7147326036284285, 0.31804620910935405, 0.7824604181665591, 0.7925296874246099, 0.8929155654821201, 0, 0, 0.9546456994367981, 1]
18027;11;11;[10, 8, 9, 6];4;70;[10  8  9  6  2  1  4  3  7  5  0];[0, 0.24938794626667865, 0.24938794626667865, 0, 0.2046856193839397, 0, 0.35310151916796745, 0, 0.8975718038378585, 0.7007483336775117, 1];[10, 8, 9, 6];4;120;[10  8  9  6  4  3  2  0  7  5  1];[0, 0, 0, 0.34947522206513887, 0.34947522206513887, 0, 0.3545319633569941, 0, 0.8975718038378585, 0.7007483336775117, 1];[10, 8, 9, 6];4;170;[10  8  9  6  4  3  2  0  7  5  1];[0, 0, 0, 0.34947522206513887, 0.34947522206513887, 0, 0.6622790769130034, 0, 0.8975718038378585, 0.7007483336775117, 1];[10, 8, 9, 6];4;220;[10  8  9  6  3  2  1  0  7  5  4];[0, 0, 0, 0.4841367347408191, 0, 0, 0.6622790769130034, 0, 0.8975718038378585, 0.7007483336775117, 1]
18028;11;11;[7, 0, 9];3;87;[ 7  0  5  8  9  4  1  2  6  3 10];[0.9256056747893364, 0.2889638165113579, 0.2889638165113579, 0, 0.31576215682454367, 0.8563070260499439, 0, 1, 0.6367937095762131, 0.4802698372582286, 0];[7, 0, 9];3;170;[ 7  0  4  5  9  8  3  1  2  6 10];[0.9256056747893364, 0.2889638165113579, 0.2889638165113579, 0.3423898074019804, 0.898319990623599, 0.8563070260499439, 0, 1, 0.6367937095762131, 0.6860962365438596, 0];[7, 0, 9];3;220;[ 7  0  4  5  9  8  6  1  3  2 10];[0.9256056747893364, 0.5129098208734134, 0, 0.4982291249559655, 0.898319990623599, 0.8563070260499439, 0.5618396307467624, 1, 0.6367937095762131, 0.6860962365438596, 0];[7, 0, 9];3;335;[ 7  0  4  5 10  9  8  6  3  1  2];[0.9256056747893364, 0.5129098208734134, 0.5091338907970354, 0.5501909652906309, 0.898319990623599, 0.8563070260499439, 0.5618396307467624, 1, 0.6367937095762131, 0.6860962365438596, 0.7014698078900137]
18029;11;11;[3, 5];2;56;[ 3  5  0 10  7  4  9  1  6  2  8];[0.29632188886597116, 0, 0, 1, 0.2844005909187699, 0.8352657073242864, 0, 0.2844005909187699, 0, 0.25423926869061336, 0.29632188886597116];[3, 5];2;106;[ 3  5  7  0 10  4  6  2  1  8  9];[0.29632188886597116, 0, 0.2857481847630716, 1, 0.2857481847630716, 0.8352657073242864, 0.2857481847630716, 0.4289278825135272, 0, 0, 0.29632188886597116];[3, 5];2;156;[ 3  5  4  7 10  0  6  2  1  8  9];[0.29632188886597116, 0, 0.2857481847630716, 1, 0.43235499909540037, 0.8352657073242864, 0.2857481847630716, 0.43235499909540037, 0, 0, 0.43235499909540037];[3, 5];2;206;[ 3  5  4  7  0 10  6  2  1  8  9];[0.29632188886597116, 0, 0.2857481847630716, 1, 0.47820520024496244, 0.8352657073242864, 0.2857481847630716, 0.47820520024496244, 0, 0, 0.29632188886597116]
18030;11;11;[7, 6, 2, 4, 5];5;1084;[ 7  3  9  6 10  1  2  0  4  5  8];[0, 0, 0, 0.49471308195004005, 0, 0, 0.36928922194297087, 1, 0, 0.49471308195004005, 0.36928922194297087];[7, 6, 5, 4, 2];5;1134;[ 7  3 10  9  6  1  5  0  4  2  8];[0, 0.3030061153509834, 0, 0.7075788194786311, 0, 0.212957529607476, 0.36928922194297087, 1, 0, 0.49471308195004005, 0.7075788194786311];[7, 6, 5, 4, 2];5;2209;[ 7  3 10  9  6  1  5  8  4  2  0];[0, 0.3030061153509834, 0, 0.7075788194786311, 0, 0.212957529607476, 0.36928922194297087, 1, 0.20017710560537025, 0.49471308195004005, 0.7075788194786311];[7, 4, 6, 5, 2];5;2259;[ 7  3 10  4  9  6  0  1  8  5  2];[0.30753997816408235, 0.30753997816408235, 0, 0.7075788194786311, 0.5993983841693857, 0.212957529607476, 0.36928922194297087, 1, 0.29275262903658356, 0.49471308195004005, 0.7075788194786311]
18031;11;11;[8, 1, 7];3;61;[ 8  1  7  3 10  4  9  2  6  5  0];[0, 0.14247745465609957, 0, 0.14247745465609957, 0.14247745465609957, 0, 0, 0.14247745465609957, 1, 0.1342155803739015, 0.14247745465609957];[8, 7, 1];3;2159;[ 8  7  9 10  5  4  3  0  6  1  2];[0, 0, 0, 0, 0.2528520951462973, 0.2528520951462973, 0, 0.7128171482059884, 1, 0.3873100725702468, 0.3873100725702468];[8, 7, 1];3;2209;[ 8  7  9 10  4  1  5  0  6  2  3];[0.1915223778332294, 0.32775678883273135, 0.14920237227952132, 0, 0.32775678883273135, 0.2528520951462973, 0.1915223778332294, 0.747387587781233, 1, 0.3873100725702468, 0.3873100725702468];[8, 7, 1];3;2259;[ 8  7  9 10  4  1  0  5  6  3  2];[0.28847253495173447, 0.32775678883273135, 0, 0, 0.32775678883273135, 0.2528520951462973, 0.24057079665304315, 0.754425935212102, 1, 0.3873100725702468, 0.3873100725702468]
18032;11;11;[10, 8];2;571;[10  0  7  1  9  4  3  6  8  2  5];[0.7297570875608569, 0.5164024965042798, 0.25122355985699596, 0.39806157640174744, 0.4646519974905735, 0.14056203185830374, 0.32047105287332756, 0.7297570875608569, 0.25122355985699596, 0.5164024965042798, 1];[10, 8];2;137;[10  5  0  9  8  4  6  3  7  1  2];[0.9111676148997742, 0, 0, 0, 0.4646519974905735, 0.9664338973381404, 0.32047105287332756, 0, 0.8249111794957383, 0.8759161833900347, 1];[10, 8];2;187;[10  5  0  9  8  4  6  2  3  7  1];[0.9111676148997742, 0, 0.4165341104601791, 0.4165341104601791, 0.7438782586255122, 0.9664338973381404, 0.7438782586255122, 0.4165341104601791, 0.8249111794957383, 0.8759161833900347, 1];[10, 8];2;237;[10  5  0  9  8  4  6  3  2  1  7];[0.9111676148997742, 0, 0.5464760346167281, 0.6754901350006244, 0.7438782586255122, 0.9664338973381404, 0.7438782586255122, 0, 0.8249111794957383, 0.8759161833900347, 1]
18033;11;11;[10, 4, 9];3;2109;[10  6  8  7  3  4  1  5  2  0  9];[0, 0.5718940502161018, 0.24641201665530266, 0.6117878026576321, 0.6117878026576321, 0.4723834139974544, 0.8886081047107246, 0.7022121325066623, 0.81962610562385, 0, 1];[10, 4, 9];3;2159;[10  6  8  7  3  4  5  1  2  0  9];[0.5303407262187206, 0.6003420829722276, 0.5891601818008826, 0.6117878026576321, 0.6117878026576321, 0.6029442711605494, 0.8886081047107246, 0.7022121325066623, 0.81962610562385, 0, 1];[10, 9, 4];3;2209;[10  6  8  0  2  9  7  4  3  5  1];[0.8025885983239929, 0.6003420829722276, 0.7436028630325338, 0.6117878026576321, 0.6117878026576321, 0.6029442711605494, 0.8886081047107246, 0.7022121325066623, 0.81962610562385, 0.7248532395728242, 1];[10, 9, 4];3;2259;[10  6  5  8  0  2  9  7  3  1  4];[0.8025885983239929, 0.6003420829722276, 0.7436028630325338, 0.6811905638241293, 0.597012602003303, 0.8197814565346848, 0.8886081047107246, 0.7022121325066623, 0.81962610562385, 0.7248532395728242, 1]
18034;11;11;[10, 9, 8];3;571;[10  9  0  3  1  2  5  6  8  4  7];[0.8587176827897622, 0.6065626271319204, 0.6065626271319204, 0.609493402155241, 0.25419683735850374, 0.48640454189188886, 0.4641470859527446, 0, 0.3768739930069093, 0.9639382135993391, 1];[10, 9, 8];3;2159;[10  9  0  6  1  3  7  5  2  8  4];[0.9501983455871871, 0.630148905399302, 0.39869366638597425, 0.609493402155241, 0.32171476287333817, 0.48640454189188886, 0.8018851441031215, 0.5397374180645035, 0.3768739930069093, 0.9639382135993391, 1];[10, 9, 8];3;2209;[10  9  0  6  1  3  7  5  8  2  4];[0.9501983455871871, 0.630148905399302, 0.47548567802292524, 0.609493402155241, 0.32171476287333817, 0.48640454189188886, 0.8018851441031215, 0.5397374180645035, 0.47548567802292524, 0.9639382135993391, 1];[10, 9, 8];3;270;[10  9  0  7  6  8  3  1  5  2  4];[0.9501983455871871, 0.630148905399302, 0.45901302334603167, 0.7704095685626565, 0.32171476287333817, 0.48640454189188886, 0.8018851441031215, 0.8043262893052995, 0.7800077567100027, 0.9639382135993391, 1]
18035;11;11;[8, 10, 9];3;87;[ 8 10  4  9  3  0  2  1  7  6  5];[0, 0, 0, 0, 0.5966745176696865, 0, 0, 0, 1, 0.4922426985482121, 0.8362707794819874];[8, 10, 9];3;364;[ 8 10  4  9  6  2  5  0  7  3  1];[0.2138079347268739, 0, 0.3200179087891567, 0, 0.6529510283236075, 0.2138079347268739, 0.34870862654297496, 0.2138079347268739, 1, 0.4922426985482121, 0.8362707794819874];[8, 9, 10];3;161;[ 8  9 10  2  5  0  4  6  7  3  1];[0.6700754929698437, 0, 0.6800999477500195, 0, 0.6529510283236075, 0.6800999477500195, 0.34870862654297496, 0, 1, 0.875742494267399, 0.8362707794819874];[8, 9, 10];3;211;[ 8  9 10  2  5  0  4  7  1  6  3];[0.6700754929698437, 0.49108298923141314, 0.6800999477500195, 0.2881117652438186, 0.6529510283236075, 0.6800999477500195, 0.34870862654297496, 0.49108298923141314, 1, 0.875742494267399, 0.8362707794819874]
18036;11;11;[8, 7, 10];3;120;[ 8  3  7 10  9  6  2  4  1  5  0];[0, 0.2999775145140467, 0.4209075462041897, 0.9088556413243346, 0.33410769786190836, 0.2999775145140467, 0.7951316602739449, 0.8698216935049442, 1, 0.8291959201536834, 0.8506599762285487];[8, 7, 10];3;137;[ 8  3  7 10  0  9  6  1  4  5  2];[0.8379044503818314, 0.704578565389793, 0, 0.9088556413243346, 0.33410769786190836, 0.19158460007372186, 0.7951316602739449, 0.8698216935049442, 1, 0.8291959201536834, 0.8506599762285487];[8, 7, 10];3;187;[ 8  3  7 10  0  9  6  1  4  2  5];[0.8379044503818314, 0.704578565389793, 0.31782163614092335, 0.9748133991633865, 0.33410769786190836, 0.19158460007372186, 0.7951316602739449, 0.8698216935049442, 1, 0.8291959201536834, 0.8506599762285487];[8, 7, 10];3;237;[ 8  3  7 10  0  9  6  1  5  2  4];[0.8379044503818314, 0.704578565389793, 0.4833882726379056, 0.9748133991633865, 0.33410769786190836, 0.5051426397604047, 0.7951316602739449, 0.8698216935049442, 1, 0.8291959201536834, 0.8506599762285487]
18037;11;11;[7, 3, 4, 1, 6];5;2109;[ 7  3  4  1  0  2  9  6  5 10  8];[0.7410425896894449, 0.7820757545494296, 0.7221444892462691, 0.8443578923239659, 0.7992111481002787, 0.6502325354543046, 0.7068960982328992, 1, 0, 0.7108256110813376, 0.2803141166706073];[7, 3, 8, 1, 6];5;1134;[ 7  0  3  8  4  1  2  9  6  5 10];[0.9105198317070811, 0.7820757545494296, 0.7221444892462691, 0.8443578923239659, 0.7992111481002787, 0.6502325354543046, 0.7068960982328992, 1, 0.8345220652645342, 0.7108256110813376, 0];[7, 6, 3, 8, 1];5;1184;[ 7  0  6  3  8  1  4  2  5  9 10];[0.9105198317070811, 0.82046137411567, 0.7221444892462691, 0.8443578923239659, 0.7992111481002787, 0.6502325354543046, 0.8890185136265247, 1, 0.8345220652645342, 0.6038325269857893, 0.4639233046473457];[7, 6, 3, 8, 1];5;1234;[ 7  0  6  3  8  1  4  5  2  9 10];[0.9105198317070811, 0.82046137411567, 0.7221444892462691, 0.8443578923239659, 0.7941354381216976, 0.7900038711984055, 0.8890185136265247, 1, 0.8345220652645342, 0.615220002664808, 0.4639233046473457]
18038;11;11;[8, 7, 10];3;70;[ 8  6  7 10  5  9  3  2  4  0  1];[0, 0, 0, 0.32282356618784885, 0, 0.45831581610742905, 0.48666655827310895, 0.4842202892018604, 1, 0.32282356618784885, 0.4767844271344093];[8, 9, 5, 7];4;235;[ 8  3  9  5  7  4  2  1  6  0 10];[0, 0, 0, 0.32282356618784885, 0.15112441885688724, 0.32282356618784885, 0, 0.28443963368291936, 1, 0.32282356618784885, 0];[8, 9, 10];3;2209;[ 8  9  0  1  4  5  2  3  7  6 10];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0.3336349524775446, 0];[8, 9, 10];3;237;[ 8  9  2  7 10  3  1  0  6  5  4];[0, 0, 0.2437770270352926, 0, 0, 0, 0, 0.2437770270352926, 1, 0.3336349524775446, 0.2437770270352926]
18039;11;11;[10, 9];2;61;[10  4  9  0  3  5  2  1  7  6  8];[0, 0, 0, 0, 0.43952804893018715, 0, 0, 0, 0, 0.43952804893018715, 1];[10, 9];2;106;[10  9  2  8  4  0  1  3  7  6  5];[0, 0, 0.24769746521300168, 0, 0, 0, 0, 0, 0.24769746521300168, 0.5883388310782195, 1];[10, 9];2;156;[10  9  2  8  0  4  1  3  7  6  5];[0.1906527237585396, 0, 0.24769746521300168, 0, 0, 0, 0, 0, 0.24769746521300168, 0.8136946144691889, 1];[10, 9];2;206;[10  9  2  8  0  4  1  3  7  6  5];[0.1906527237585396, 0, 0.24769746521300168, 0, 0, 0, 0, 0, 0.24769746521300168, 0.8309528762617773, 1]
18040;12;12;[11, 10];2;314;[11  7  2  5  8  1 10  9  4  6  0  3];[0, 0.6641838063978388, 0.7960486287983211, 0, 0.21325211523283852, 0.7539110729740925, 0, 0.8513267201697204, 0.6641838063978388, 0.2755133481609023, 0.486230423797428, 1];[11, 10];2;2159;[11  6  7  2  5  1  8  9 10  4  0  3];[0, 0.6641838063978388, 0.7960486287983211, 0, 0.2030284397265398, 0.7539110729740925, 0.9896431778588446, 0.8513267201697204, 0.6641838063978388, 0.2755133481609023, 0.2755133481609023, 1];[11, 2, 9];3;1184;[11  6  2  7  4  5  8  1  3  9 10  0];[0, 0.6641838063978388, 0.8779653023146833, 0.34868329852244345, 0.8356296404879553, 0.7539110729740925, 0.9896431778588446, 0.8513267201697204, 0.6641838063978388, 0.2755133481609023, 0.2755133481609023, 1];[11, 10];2;1234;[11  6  0  2  7  4  5 10  8  1  3  9];[0.9768530336259713, 0.6641838063978388, 0.8779653023146833, 0.34868329852244345, 0.8356296404879553, 0.7539110729740925, 0.9896431778588446, 0.8513267201697204, 0.6641838063978388, 0, 0.7238631718160851, 1]
18041;12;12;[10, 9];2;56;[10  9  2  5  1  4  3  0  7  6  8 11];[0, 0.25537747319616916, 0.5428870752584796, 0, 0, 0.5428870752584796, 0, 0, 0, 0.7873307007068242, 1, 0];[10, 9];2;106;[10  9  1  2  5  8 11  7  6  4  0  3];[0, 0.695839648174138, 0.5428870752584796, 0, 0, 0.5428870752584796, 0, 0.3089272473542043, 0.46788424781588217, 0.7873307007068242, 1, 0.3089272473542043];[10, 9];2;156;[10  9  1 11  5  2  6  8  3  7  0  4];[0, 0.695839648174138, 0.5428870752584796, 0.38722215841301516, 0, 0.5428870752584796, 0.5054402780874477, 0, 0.46788424781588217, 0.7873307007068242, 1, 0.556847688730162];[10, 9];2;206;[10  9  1 11  5  2  6  8  3  7  4  0];[0, 0.695839648174138, 0.5428870752584796, 0.38722215841301516, 0.1714294362876279, 0.5428870752584796, 0.5054402780874477, 0.2888574806385114, 0.46788424781588217, 0.7873307007068242, 1, 0.556847688730162]
18042;12;12;[9, 7];2;185;[ 9  3  2  4 10 11  7  0  8  6  5  1];[0.35753385552776495, 0, 0.6301704831573537, 0.9642591204769034, 0.5786333407267202, 0.18864689962255637, 0.23833474502471588, 0.462506943684976, 0.35753385552776495, 1, 0.462506943684976, 0.462506943684976];[9, 7];2;1134;[ 9  3  0  2  8  5  4  6 10  7 11  1];[0.7969381722532751, 0.3876037861664841, 0.6301704831573537, 0.9642591204769034, 0.5786333407267202, 0.6164094413392024, 0.5572172621797851, 0.462506943684976, 0.6164094413392024, 1, 0.462506943684976, 0.462506943684976];[9, 7];2;1184;[ 9  3  0  2  8  5  4  6 10  7  1 11];[0.7969381722532751, 0.3876037861664841, 0.6943077980024107, 0.9642591204769034, 0.5786333407267202, 0.6164094413392024, 0.5572172621797851, 0.46664291227235194, 0.6164094413392024, 1, 0.5173357872925779, 0];[9, 7];2;220;[ 9  3  0  7  8  2  4 10  1  5 11  6];[0.7969381722532751, 0.5097752153467393, 0.6943077980024107, 0.9642591204769034, 0.5786333407267202, 0.3160631251975456, 0.2076401061131703, 0.7546131810342439, 0.6966921870333703, 1, 0.5173357872925779, 0.3160631251975456]
18043;12;12;[10, 2, 4, 7];4;2109;[10  9  1  5  8  2  4  7  6  3  0 11];[0, 0.7797662175553157, 0.4333068617415555, 0, 0.4210071357168538, 0.6082810221364544, 0, 0.31176969066864796, 0.5871927485514371, 0.8887507961350527, 1, 0];[10, 7, 2, 4];4;2159;[10  9  0  8  6  1 11  5  7  2  4  3];[0.8138629266636285, 0.7797662175553157, 0.31277570420485745, 0, 0.31277570420485745, 0.6082810221364544, 0.7807907924854111, 0.5518541921285266, 0.7993700289612286, 0.8887507961350527, 1, 0.6836815975448364];[10, 0, 7, 3];4;671;[10  9  8  0  6  1  7  3  5  2  4 11];[0.8138629266636285, 0.7797662175553157, 0.47263625579025664, 0.6189988977601154, 0.22681660648543078, 0.6082810221364544, 0.7807907924854111, 0.6921581644844235, 0.8870439927133101, 0.8887507961350527, 1, 0];[10, 3, 0, 7];4;1234;[10  9  8  3  4  0  6  1  7  2  5 11];[0.8138629266636285, 0.7797662175553157, 0.6239811135958706, 0.8224575901890138, 0.8166860289112983, 0.6082810221364544, 0.7807907924854111, 0.6921581644844235, 0.8870439927133101, 0.8887507961350527, 1, 0]
18044;12;12;[10, 9, 3, 7];4;70;[10  9  3  7  8  2  1  0  6  5  4 11];[0, 0, 0, 0.4227746291008126, 0, 0, 0, 0.4227746291008126, 0.4227746291008126, 0.7413702872467643, 1, 0];[10, 9, 8];3;120;[10  9  3  8 11  2  6  7  4  5  1  0];[0, 0, 0.3575752266883976, 0.5494991483839781, 0, 0, 0.3575752266883976, 0.3575752266883976, 0.5494991483839781, 0.7413702872467643, 1, 0.5167104351446539];[10, 9, 8];3;170;[10  9  3  8  7  6  2  0  4  5  1 11];[0, 0, 0.3575752266883976, 0.5494991483839781, 0, 0, 0.3575752266883976, 0.4708987093692618, 0.5494991483839781, 0.7413702872467643, 1, 0];[10, 9, 8];3;220;[10  9  3  8  7  6  2  0  4  5  1 11];[0, 0, 0.3575752266883976, 0.5494991483839781, 0, 0, 0.3575752266883976, 0.4708987093692618, 0.5494991483839781, 0.7413702872467643, 1, 0]
18045;12;12;[10, 8, 7, 11, 6];5;4158;[10  8  7  0 11  3  2  1  6  5  4  9];[0.43429513820484744, 0, 0, 0, 0, 0, 0, 0.5168602580483826, 0.7267535000959336, 0, 1, 0.43429513820484744];[10, 8, 7, 11, 6];5;4208;[10  8  7  0 11  3  2  1  6  5  4  9];[0.43429513820484744, 0, 0, 0, 0, 0, 0, 0.5612020815004494, 0.7267535000959336, 0, 1, 0.43429513820484744];[10, 8, 7, 11, 6];5;4258;[10  8  7  0 11  3  2  1  6  5  4  9];[0.43429513820484744, 0, 0, 0, 0, 0, 0, 0.6224628150128643, 0.7267535000959336, 0, 1, 0.43429513820484744];[10, 8, 7, 11, 6];5;4308;[10  8  7  0 11  3  2  1  6  5  4  9];[0.43429513820484744, 0, 0, 0, 0, 0, 0, 0.6224628150128643, 0.7267535000959336, 0, 1, 0.43429513820484744]
18046;12;12;[10, 11];2;120;[10  6 11  5  7  8  3  1  2  0  4  9];[0, 0.4688392860152074, 0.4127436091092867, 0.5259347173394403, 0, 0.7214496673318413, 0.7214496673318413, 0.7014264737667367, 0.6157046800420007, 0, 1, 0.7214496673318413];[10, 11];2;106;[10 11  7  8  5  3  6  1  0  9  2  4];[0.4517600698293354, 0.4688392860152074, 0.4127436091092867, 0.5259347173394403, 0.37348336507730573, 0.5259347173394403, 0.5259347173394403, 0.7014264737667367, 0.6157046800420007, 0.42704003368042126, 1, 0.8647249770944336];[10, 11];2;156;[10 11  7  8  5  3  6  1  0  9  4  2];[0.4517600698293354, 0.4688392860152074, 0.36170388469536, 0.5259347173394403, 0.37348336507730573, 0.5259347173394403, 0.5259347173394403, 0.7014264737667367, 0.6157046800420007, 0.42704003368042126, 1, 0.8647249770944336];[10, 11];2;206;[10 11  7  9  8  3  5  6  1  0  4  2];[0.4517600698293354, 0.4688392860152074, 0.36170388469536, 0.5259347173394403, 0.40485400271115324, 0.5259347173394403, 0.5259347173394403, 0.7014264737667367, 0.6157046800420007, 0.6432774205391387, 1, 0.8647249770944336]
18047;12;12;[10, 3];2;314;[10  7  3 11  9  2  0  6  4  5  1  8];[0.4349345436881619, 0, 0.47610048945684497, 0.6712482624513656, 0, 0, 0.25193184511600136, 0.8346507664735163, 0, 0.6396415092472711, 1, 0.6555085800231382];[10, 4];2;106;[10  4  7  3 11  9  1  2  0  5  8  6];[0.4349345436881619, 0.6189527790636105, 0.47610048945684497, 0.6712482624513656, 0.8697997486930623, 0.34734936437602126, 0.25193184511600136, 0.8346507664735163, 0.33188196176823914, 0.6396415092472711, 1, 0.6555085800231382];[10, 11];2;4258;[10  8 11  4  0  7  6  3  1  5  2  9];[0.8618388990464975, 0.6189527790636105, 0, 0.6712482624513656, 0.8697997486930623, 0.44871731432784406, 0.7857462860433256, 0.8346507664735163, 0.9648587752227463, 0, 1, 0.9070910481660153];[10, 11];2;4308;[10  8 11  4  0  7  6  5  3  1  2  9];[0.8618388990464975, 0.6320623607759541, 0, 0.6712482624513656, 0.8697997486930623, 0.6838807799924501, 0.7857462860433256, 0.8346507664735163, 0.9648587752227463, 0, 1, 0.9070910481660153]
18048;12;12;[9, 7, 10];3;4158;[ 9  0  5  6  1  4  3 11  8  7 10  2];[0.8676669452519467, 0.7594111721792286, 0, 0.6027497980877169, 0.6259501168389874, 0.8247201886832018, 0.7780627512986468, 0.37226646538967867, 0.37226646538967867, 1, 0.27853770839166186, 0.5558558529177936];[9, 10, 5, 6];4;170;[ 9 10  0  5  6  1  4  3 11  2  7  8];[0.8676669452519467, 0.7594111721792286, 0.5490004825527302, 0.6027497980877169, 0.6259501168389874, 0.8247201886832018, 0.7780627512986468, 0.4542814872384742, 0, 1, 0.871834011415316, 0.5558558529177936];[9, 10, 5, 6];4;220;[ 9 10  0  5  6  1  4  3 11  2  7  8];[0.8692206531962898, 0.7594111721792286, 0.5490004825527302, 0.6027497980877169, 0.6259501168389874, 0.8247201886832018, 0.7780627512986468, 0.4542814872384742, 0, 1, 0.871834011415316, 0.5558558529177936];[9, 10, 2];3;4308;[ 9  4 10  0  5  6  1  3 11  2  7  8];[0.8692206531962898, 0.7594111721792286, 0.5490004825527302, 0.6027497980877169, 0.9127766845267862, 0.8247201886832018, 0.7780627512986468, 0.4542814872384742, 0, 1, 0.871834011415316, 0.5558558529177936]
18049;12;12;[9, 8];2;120;[ 9  7  5  3  8 11  2  0  6  4  1 10];[0, 0, 0, 0.34205581264602214, 0, 0.4880237327126239, 0, 0.4880237327126239, 0.2335675459073936, 1, 0, 0.2335675459073936];[9, 8];2;364;[ 9  7  5  1 11  2  3  8  6  4  0 10];[0, 0.4801756708470543, 0.39871594264311977, 0.34205581264602214, 0, 0.4880237327126239, 0, 0.4880237327126239, 0.294197129546906, 1, 0, 0.39871594264311977];[9, 8];2;156;[ 9  8  7  5  1 11  2  3  6  4  0 10];[0, 0.4801756708470543, 0.39871594264311977, 0.34205581264602214, 0, 0.4880237327126239, 0, 0.4880237327126239, 0.7503727617701388, 1, 0, 0.39871594264311977];[9, 8];2;206;[ 9  8 10  5  7  1 11  2  3  6  0  4];[0, 0.4801756708470543, 0.39871594264311977, 0.34205581264602214, 0, 0.5410968781601617, 0, 0.4801756708470543, 0.7503727617701388, 1, 0.7325726383225332, 0.39871594264311977]
18050;12;12;[11, 5, 10];3;1084;[11  6  5  7  2  0  8 10  3  9  1  4];[0.4569068087039517, 0.1580218726114718, 0.4569068087039517, 0.39223202129122076, 0, 0.6535295865861304, 0.7625429158132219, 0.506795095322213, 0.3995692388507038, 0.37764109662509016, 0.3995692388507038, 1];[11, 10, 4];3;137;[11 10  6  7  4  5  3  1  9  2  0  8];[0.4569068087039517, 0.5604387821925693, 0.4569068087039517, 0.677443650462653, 0.6796568339937282, 0.6792600500883141, 0.7625429158132219, 0.7617297412069438, 0.2358691644778436, 0.5249659394307772, 0.8050043605441317, 1];[11, 4, 10];3;187;[11  3  4  5 10  6  7  9  1  2  0  8];[0.4569068087039517, 0.5604387821925693, 0.4569068087039517, 0.937249071164338, 0.937249071164338, 0.904197259201853, 0.7625429158132219, 0.7617297412069438, 0.42350005762195025, 0.7159310886333411, 0.8050043605441317, 1];[11, 4, 10];3;237;[11  3  4  5 10  1  9  6  7  2  0  8];[0.4569068087039517, 0.8360526899392675, 0.4569068087039517, 0.937249071164338, 0.937249071164338, 0.904197259201853, 0.7625429158132219, 0.7617297412069438, 0.42350005762195025, 0.820374812581959, 0.8526608341826646, 1]
18051;12;12;[9, 7, 2];3;70;[ 9  7  1  2  3  4  5  0  6  8 10 11];[0, 0.5543930254896728, 0, 0, 0, 0, 0, 0.5665809888282042, 0, 1, 0, 0];[9, 7, 2];3;120;[ 9  7  1  2  3  4  5  0  6  8 10 11];[0, 0.5543930254896728, 0, 0, 0, 0, 0, 0.5665809888282042, 0, 1, 0, 0];[9, 7, 2];3;170;[ 9  7  1  2 11  0  3  4  6  5  8 10];[0.4173256933774638, 0.5543930254896728, 0.4833402776678888, 0, 0, 0, 0, 0.7881029653676951, 0, 1, 0, 0.4173256933774638];[9, 7, 2];3;237;[ 9  7 11  1  2  0  3  4  6  5  8 10];[0.4173256933774638, 0.7276088156938421, 0.4833402776678888, 0, 0, 0, 0, 0.7881029653676951, 0, 1, 0, 0.7561946891308965]
18052;12;12;[10, 11, 6];3;185;[10 11  2  6  3  9  0  1  8  7  4  5];[0.22629317810590577, 0.22629317810590577, 0.33286110372971334, 0.30795032834966335, 0, 0, 0.33286110372971334, 0.2166829038208236, 0.22629317810590577, 0.27313218966286007, 1, 0.7073032761515667];[10, 11, 5];3;111;[10 11  5  1  6  2  3  9  7  8  4  0];[0, 0.3364837823654995, 0.33286110372971334, 0.30795032834966335, 0.18580814157347572, 0.431811431977833, 0.33286110372971334, 0.2166829038208236, 0.2166829038208236, 0.27313218966286007, 1, 0.7073032761515667];[10, 11, 6];3;220;[10 11  2  6  5  8  1  9  7  4  0  3];[0, 0.3364837823654995, 0.6530155150902452, 0, 0, 0.46915196827918665, 0.6033593718967154, 0.2166829038208236, 0.46915196827918665, 0.27313218966286007, 1, 0.7073032761515667];[10, 11, 5];3;220;[10 11  2  5  7  6  4  3  8  0  1  9];[0.3524605308021802, 0.3364837823654995, 0.6530155150902452, 0.35276785392486787, 0.5424621134370256, 0.6409102559339062, 0.6033593718967154, 0.6143910416407448, 0.3524605308021802, 0.27313218966286007, 1, 0.7073032761515667]
18053;12;12;[10, 9];2;56;[10  9  0  1  4  5  2  3  7  6  8 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.6866872560428072, 1, 0];[10, 9];2;106;[10  9  0  1  4  5  2  3  7  6  8 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.6866872560428072, 1, 0];[10, 9];2;156;[10  9  0  1  4  5  2  3  7  6  8 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.6866872560428072, 1, 0];[10, 9];2;206;[10  9  5  4 11  3  0  1  7  6  2  8];[0, 0, 0, 0, 0.14455559329819806, 0.14455559329819806, 0, 0, 0, 0.6866872560428072, 1, 0.14455559329819806]
18054;12;12;[9, 8, 3];3;571;[ 9  8  6  3 10 11  4  0  7  5  1  2];[0, 0, 0, 0.5180610461305932, 0.3408350981896436, 0, 0.6165773262287837, 0, 0.8109162177371204, 1, 0.5180610461305932, 0.37291210624391086];[9, 8, 3];3;2159;[ 9  8  6  3 10 11  4  2  0  7  5  1];[0.15116913398027726, 0, 0.2824913348080115, 0.5180610461305932, 0.3408350981896436, 0.15116913398027726, 0.7641408922738054, 0.15116913398027726, 0.8109162177371204, 1, 0.5180610461305932, 0.3408350981896436];[9, 8, 3];3;2209;[ 9  8  6  3 10 11  4  2  0  7  5  1];[0.15116913398027726, 0, 0.2824913348080115, 0.5180610461305932, 0.3408350981896436, 0.15116913398027726, 0.7641408922738054, 0.15116913398027726, 0.8109162177371204, 1, 0.5180610461305932, 0.3408350981896436];[9, 8, 7, 6];4;220;[ 9  8  7  6  3 10 11  4  2  5  1  0];[0, 0, 0.2824913348080115, 0.5180610461305932, 0.3408350981896436, 0, 0.7641408922738054, 0.7660716428477684, 0.8109162177371204, 1, 0.5180610461305932, 0.3408350981896436]
18055;12;12;[11, 9, 10, 4, 0, 1, 7];7;185;[11  9 10  4  0  1  7  8  6  5  2  3];[0.5444780905013, 0.471240597887415, 0, 0, 0.6791355371152237, 0.19552094562825847, 0.3170373551185299, 0.41706382933017705, 0.34183590647896545, 0.9393221640952087, 0.7863105051224032, 1];[11, 8, 10, 2];4;4208;[11  9  8  7 10  4  5  0  3  1  2  6];[0.5909423145705027, 0.471240597887415, 0.43567511000113485, 0.4894203039104036, 0.6791355371152237, 0.601378930428419, 0.3170373551185299, 0.8657079256082163, 0.8818375128327018, 0.9393221640952087, 0.7884215106958493, 1];[11, 8, 9, 7, 10, 1];6;220;[11  8  9  7 10  1  5  0  4  3  2  6];[0.6924834126359812, 0.7621119270825291, 0.4412820969411391, 0.4894203039104036, 0.6791355371152237, 0.6924834126359812, 0.3170373551185299, 0.8657079256082163, 0.9706285491064366, 0.9393221640952087, 0.8558862429577205, 1];[11, 9, 7, 5, 10];5;335;[11  8  9  7  5  1 10  4  0  3  2  6];[0.5909423145705027, 0.8710525934986781, 0.4412820969411391, 0.4894203039104036, 0.6791355371152237, 0.8753365582854462, 0.3976863380870389, 0.87660730660973, 0.9706285491064366, 0.9393221640952087, 0.8558862429577205, 1]
18056;12;12;[9, 10];2;4158;[ 9  8  4 11  3  1  2  6  7  5  0 10];[0, 0.7249823762688343, 0.6888336960788708, 0.7444255153012916, 0.7680453444454725, 0, 0.5490384401054352, 0, 0.8033651708938149, 1, 0, 0.7680453444454725];[9, 10];2;4208;[ 9  6  8  2  4 11  3  1  5  7 10  0];[0, 0.7249823762688343, 0.7901130527862618, 0.7444255153012916, 0.7835744027105899, 0.6840387500496838, 0.8728272871432939, 0.6411464462849412, 0.8033651708938149, 1, 0.5318506249176691, 0.7444255153012916];[9, 10];2;4258;[ 9  6  0  8  2  4  3  1  5  7 11 10];[0.8244573651981407, 0.7249823762688343, 0.7901130527862618, 0.7536944781127872, 0.7835744027105899, 0.6840387500496838, 0.8728272871432939, 0.6411464462849412, 0.822411006501008, 1, 0.5318506249176691, 0.6411464462849412];[9, 10];2;464;[ 9  6  0  8  2  4  3 10  1  5  7 11];[0.8244573651981407, 0.7249823762688343, 0.7901130527862618, 0.7536944781127872, 0.7835744027105899, 0.6840387500496838, 0.8728272871432939, 0.6411464462849412, 0.822411006501008, 1, 0.7389240384837326, 0.6411464462849412]
18057;12;12;[5, 7, 6];3;61;[ 5  7  6  8  2  3  0  1  4  9 10 11];[0, 0, 0.33202203702013594, 0, 0, 1, 0.6447519211546657, 0.7683998051113802, 0.4638563262031006, 0, 0, 0];[5, 7, 6];3;111;[ 5  7  6  8  4  2  0  3  1  9 10 11];[0, 0, 0.33202203702013594, 0, 0.3829714764260221, 1, 0.7737358737088741, 0.8079722780083084, 0.5166519346776003, 0, 0, 0];[5, 7, 6];3;170;[ 5  8  7  6  4  2 11  3  1  0  9 10];[0, 0, 0.33202203702013594, 0, 0.3829714764260221, 1, 0.7737358737088741, 0.8079722780083084, 0.8382966381415065, 0, 0, 0.21834908905968417];[5, 7, 6];3;220;[ 5  8  7  6 10  4  2 11  1  0  3  9];[0, 0, 0.33202203702013594, 0, 0.3829714764260221, 1, 0.7737358737088741, 0.8079722780083084, 0.8382966381415065, 0, 0.6526489160937173, 0.21834908905968417]
18058;12;12;[9, 8, 4];3;70;[ 9  6  8  4  3  1  2  0  7  5 10 11];[0, 0, 0, 0.2699733866242072, 0.3585345649961378, 0, 0.8460053668138987, 0, 0.5754834518996177, 1, 0, 0];[9, 5, 8];3;137;[ 9  5  6  0  8 11  4  2  7  3 10  1];[0.7452398450942276, 0, 0.2819320048902458, 0.2699733866242072, 0.3585345649961378, 0.9851445973438062, 0.8460053668138987, 0.2819320048902458, 0.5754834518996177, 1, 0.22230543602022404, 0.3836271419132604];[9, 5, 8];3;414;[ 9  5  6  0  1  4  7  8 11  3 10  2];[0.7500387713117258, 0.6614649589243875, 0, 0.31476880806899726, 0.6300780602737147, 0.9851445973438062, 0.8460053668138987, 0.6099930736124406, 0.5754834518996177, 1, 0.22230543602022404, 0.3836271419132604];[9, 5, 8];3;721;[ 9  5  1  6  2  0  4  7  8 11  3 10];[0.7500387713117258, 0.916952616365099, 0.8458698633952896, 0.31476880806899726, 0.6300780602737147, 0.9851445973438062, 0.8460053668138987, 0.6099930736124406, 0.6085101283889639, 1, 0.22230543602022404, 0.3836271419132604]
18059;12;12;[11, 10];2;87;[11  8 10  6  9  0  2  1  7  5  4  3];[0, 0, 0, 0, 0, 0, 0.3097717235776228, 0, 0.4277969730230029, 0.3097717235776228, 0.4277969730230029, 1];[11, 10];2;106;[11 10  6  9  3  0  2  1  7  5  4  8];[0, 0, 0, 0, 0, 0, 0.5972280512853375, 0, 0, 0.5972280512853375, 0.7947429679497064, 1];[11, 10];2;156;[11 10  9  0  4  1  2  3  7  6  5  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.6019213541089581, 0.7947429679497064, 1];[11, 10];2;206;[11 10  9  0  4  1  2  3  7  6  5  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.6019213541089581, 0.7947429679497064, 1]
18060;13;13;[10, 12, 11, 1];4;120;[10 12  9 11  0  1  2  3  7  6  5  4  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.4053179921717912, 1, 0.3192560304212057, 0.6159147500769818];[10, 12, 11, 9, 6];5;137;[10 12 11  9  6  0  2  1  7  5  4  3  8];[0, 0, 0, 0, 0, 0, 0.24111038274205032, 0, 0, 0.4053179921717912, 1, 0.5750675983613983, 0.6159147500769818];[10, 3, 12, 11, 9];5;414;[10  3 12  2  6 11  5  9  4  7  1  0  8];[0, 0, 0.6345021912943183, 0.9700400248727847, 0.2568870099629592, 0.4532572223495742, 0.6065286966104958, 0, 0, 0.4053179921717912, 1, 0.5750675983613983, 0.6438838683989935];[10, 3, 12, 11, 9];5;464;[10  3 12  6  2 11  5  9  4  8  1  7  0];[0, 0.20068786891348364, 0.6345021912943183, 0.9700400248727847, 0.2568870099629592, 0.4532572223495742, 0.654737929676999, 0.20068786891348364, 0.20068786891348364, 0.4053179921717912, 1, 0.5750675983613983, 0.654737929676999]
18061;13;13;[11, 10, 12];3;120;[11 10  7  5  8 12  2  0  6  4  1  3  9];[0, 0, 0.28357815584025775, 0, 0, 0.4841509821548256, 0, 0.4841509821548256, 0.4841509821548256, 0, 0.6796227436490043, 1, 0.4594973558359772];[11, 10, 12];3;621;[11  1 10  3  7  4  5  8 12  2  6  0  9];[0, 0.6928883826916213, 0.4165717921658092, 0.5767938854308905, 0.5184147670598755, 0.4841509821548256, 0, 0.5767938854308905, 0.4841509821548256, 0, 0.6928883826916213, 1, 0.4594973558359772];[11, 12, 10];3;187;[11  8 12  1 10  3  7  4  2  5  6  0  9];[0, 0.6928883826916213, 0.4165717921658092, 0.5767938854308905, 0.5184147670598755, 0.4165717921658092, 0, 0.5767938854308905, 0.8531492284619011, 0, 0.6928883826916213, 1, 0.7448495921998087];[11, 12, 10];3;237;[11  8 12  1 10  3  7  4  2  5  6  0  9];[0, 0.6928883826916213, 0.4165717921658092, 0.5767938854308905, 0.5184147670598755, 0.4165717921658092, 0.2785653298613049, 0.5767938854308905, 0.8531492284619011, 0, 0.6928883826916213, 1, 0.7448495921998087]
18062;13;13;[9, 7, 10, 0];4;70;[ 9  7 10  0  3  4  2  1  6  5  8 11 12];[0, 0, 0, 0, 0, 0, 0, 0.8213202703914863, 0, 1, 0.4427847048240813, 0, 0];[9, 7, 10, 0];4;120;[ 9  7 10  0  3  4  2  1  6  5  8 11 12];[0, 0, 0, 0, 0, 0, 0, 0.8213202703914863, 0, 1, 0.6075083006261919, 0, 0];[9, 10, 8];3;187;[ 9  7 10  4  8  3  0  1  6  5  2 11 12];[0, 0, 0, 0, 0.19488413036751698, 0, 0, 0.8213202703914863, 0.19488413036751698, 1, 0.6075083006261919, 0, 0];[9, 10, 8];3;2259;[ 9  7 10  2  8  3  1  0  6  5  4 11 12];[0, 0, 0.4055974497091367, 0, 0, 0, 0, 0.8213202703914863, 0.39828428508601216, 1, 0.6075083006261919, 0, 0]
18063;13;13;[11, 10, 8, 12];4;1084;[11  5 10  8  9  6  1  4 12  7  3  0  2];[0, 0.3807240913904252, 0, 0, 0.271836957654778, 0.6698999970592597, 0.4379957802994597, 0.23942109875837292, 0.46527035072479567, 0.4385401434781102, 0.6328736275493562, 1, 0.271836957654778];[11, 7, 10, 12];4;8305;[11  3  7 10  5  2  8  9  6  0 12  1  4];[0.43799214365260847, 0.3807240913904252, 0.6629663982449041, 0.8116209084714286, 0.3449550318391156, 0.6698999970592597, 0.4379957802994597, 0.7590425231304955, 0.46527035072479567, 0.4385401434781102, 0.711098362182421, 1, 0.3977048030536416];[11, 7, 10, 12];4;8355;[11  3  7 10  5  2  9  1 12  8  6  0  4];[0.43799214365260847, 0.5374774698746075, 0.6629663982449041, 0.8116209084714286, 0.3449550318391156, 0.6698999970592597, 0.4379957802994597, 0.7590425231304955, 0.46527035072479567, 0.5626481518449359, 0.711098362182421, 1, 0.5008356455603076];[11, 7, 10, 12];4;8405;[11  3  2  7 10  5  0  9  1 12  8  6  4];[0.5996515892110724, 0.5374774698746075, 0.7860717454907173, 0.9108328614120518, 0.3449550318391156, 0.6698999970592597, 0.4379957802994597, 0.7590425231304955, 0.46527035072479567, 0.5626481518449359, 0.711098362182421, 1, 0.5008356455603076]
18064;13;13;[10, 9, 11, 12];4;87;[10  9  3 11 12  1  4  7  6  5  0  2  8];[0, 0.5730418261401238, 0, 0.8066846182684274, 0.5303231333650019, 0, 0, 0.2673904531955102, 0, 0.8643169529834406, 1, 0.7982062786765738, 0.7982062786765738];[10, 9, 11, 12];4;137;[10  9  3 11 12  6  1  4  7  5  0  2  8];[0, 0.5730418261401238, 0, 0.8066846182684274, 0.5303231333650019, 0, 0.601382906224443, 0.2673904531955102, 0, 0.8643169529834406, 1, 0.7982062786765738, 0.7982062786765738];[10, 9, 12, 11];4;220;[10  9  0  3 12 11  1  6  4  2  7  5  8];[0.8201139038939302, 0.6670098842571588, 0.45226739449565717, 0.8066846182684274, 0.597463106180851, 0, 0.601382906224443, 0.2673904531955102, 0, 0.8643169529834406, 1, 0.7982062786765738, 0.7982062786765738];[10, 5, 11];3;270;[10  9  0  5  3 11 12  1  6  4  2  7  8];[0.8201139038939302, 0.6670098842571588, 0.45226739449565717, 0.8066846182684274, 0.597463106180851, 0.8172141011834912, 0.601382906224443, 0.2673904531955102, 0, 0.9007445765953594, 1, 0.7982062786765738, 0.7982062786765738]
18065;13;13;[12, 11, 10];3;87;[12  8 11  2 10  6  5  0  4  7  1  3  9];[0.26670977368180415, 0.16285970647951312, 0.6158985702626631, 0.16285970647951312, 0.23242205184143, 0.26670977368180415, 0.5799639756081898, 0.16285970647951312, 0.8639682031820853, 0, 0.5799639756081898, 0.8639682031820853, 1];[12, 11, 10];3;1134;[12  9 11  2  0  8  1  7 10  6  3  5  4];[0.7048207693196379, 0.6574961301320927, 0.7968110389299594, 0.39891107443630475, 0.23242205184143, 0.23946293783697412, 0.5799639756081898, 0.6574961301320927, 0.6622721923733286, 0.9403208986150371, 0.5799639756081898, 0.9260241289104197, 1];[12, 9, 11, 2, 8];5;671;[12  9 11  2  0  8  1  7  3 10  6  5  4];[0.7048207693196379, 0.6574961301320927, 0.7968110389299594, 0.6305107393140554, 0.23242205184143, 0.23946293783697412, 0.5799639756081898, 0.6574961301320927, 0.6622721923733286, 0.9403208986150371, 0.5799639756081898, 0.9260241289104197, 1];[12, 9, 11, 2, 8];5;721;[12  9 11  2  0  8  1  7  3  5  6 10  4];[0.7048207693196379, 0.6574961301320927, 0.7968110389299594, 0.6305107393140554, 0.3281351354701701, 0.5951557261473596, 0.5951557261473596, 0.6574961301320927, 0.7039546361941945, 0.9403208986150371, 0.5799639756081898, 0.9260241289104197, 1]
18066;13;13;[8, 9, 0, 10, 4];5;4158;[ 8 12  9  7  5  1  2  3  0 10  4  6 11];[0.5163132044455867, 0.5892438319883136, 0.5892438319883136, 0.5163132044455867, 0.18563342833404076, 0.5892438319883136, 0, 0.6362558280323363, 1, 0.6713342910422253, 0.4942954654906542, 0, 0.7791623195278871];[8, 0, 10, 9, 4];5;4208;[ 8  0 12 10  3  7  9  1  5  2  4  6 11];[0.856810983826298, 0.5892438319883136, 0.5892438319883136, 0.7066843666886011, 0.18563342833404076, 0.5892438319883136, 0, 0.6796151059174048, 1, 0.678814707683542, 0.7319522163293872, 0, 0.7791623195278871];[8, 9, 0, 10, 4];5;8355;[ 8  9  0 11 12  3 10  7  1  2  5  6  4];[0.856810983826298, 0.5892438319883136, 0.5892438319883136, 0.7760901324985013, 0.18563342833404076, 0.5892438319883136, 0.2740510334615006, 0.6796151059174048, 1, 0.9087777792441061, 0.7536492307911816, 0.7980736685954521, 0.7791623195278871];[8, 9, 0, 10, 4];5;8405;[ 8  9  0 11 12  3 10  7  1  2  5  6  4];[0.856810983826298, 0.5892438319883136, 0.5892438319883136, 0.7760901324985013, 0.18563342833404076, 0.5892438319883136, 0.28350823923673363, 0.6796151059174048, 1, 0.9087777792441061, 0.7536492307911816, 0.7980736685954521, 0.7791623195278871]
18067;13;13;[11, 0, 12];3;87;[11  1 10  0 12  6  9  3  7  4  2  5  8];[0.6289151302914132, 0.9156864064483582, 0, 0.20531688534903958, 0, 0, 0.47858695114248206, 0.20531688534903958, 0, 0.42730705492437715, 0.6289151302914132, 1, 0.5563598235692411];[11, 2, 12];3;170;[11  2  1  8  0 12  6 10  9  4  3  7  5];[0.8376888196151742, 0.9156864064483582, 0.95713141983765, 0.20531688534903958, 0.33165122694344673, 0, 0.47858695114248206, 0.20531688534903958, 0.867566909237966, 0.33165122694344673, 0.4484347494770952, 1, 0.5563598235692411];[11, 2, 12];3;1184;[11  2  1 10  8  0  5 12  6  9  4  3  7];[0.8376888196151742, 0.9156864064483582, 0.95713141983765, 0.20531688534903958, 0.33165122694344673, 0.6676134670557282, 0.47858695114248206, 0.20531688534903958, 0.867566909237966, 0.33165122694344673, 0.8802589123101091, 1, 0.6549655159412031];[11, 2, 12];3;4308;[11  2  1 10  8  0  5 12  6  3  9  4  7];[0.8376888196151742, 0.9156864064483582, 0.95713141983765, 0.4300869499379204, 0.3507195983983735, 0.730169617927115, 0.47858695114248206, 0, 0.867566909237966, 0.4233050664351226, 0.8802589123101091, 1, 0.6549655159412031]
18068;13;13;[12, 10];2;70;[12 11 10  6  5  0  2  3  1  8  7  4  9];[0.30989910171724594, 0.2835070622498183, 0.30272084762133883, 0.2835070622498183, 0, 0.4728240960408036, 0.4728240960408036, 0, 0.2835070622498183, 0, 0.5050686385846458, 0.626078520103414, 1];[12, 10];2;120;[12 11 10  6  5  0  2  3  1  8  9  4  7];[0.30989910171724594, 0.2835070622498183, 0.30272084762133883, 0.2835070622498183, 0, 0.4728240960408036, 0.4728240960408036, 0, 0.2835070622498183, 0.20621249201580097, 0.5050686385846458, 0.626078520103414, 1];[12, 10];2;170;[12  0 11 10  7  5  6  3  2  1  8  9  4];[0.7322764829242763, 0.2835070622498183, 0.30272084762133883, 0.4325610862959591, 0, 0.4728240960408036, 0.4728240960408036, 0.5196217808473701, 0.2835070622498183, 0.20621249201580097, 0.5442797230342712, 0.626078520103414, 1];[12, 10];2;220;[12  0 10 11  7  5  6  3  1  8  9  2  4];[0.7322764829242763, 0.2835070622498183, 0.20621249201580097, 0.4325610862959591, 0, 0.4728240960408036, 0.4728240960408036, 0.5196217808473701, 0.2835070622498183, 0.2409677873619281, 0.6387028416089153, 0.626078520103414, 1]
18069;13;13;[7, 6, 2, 0];4;70;[ 7  6  2  0  4  1  9  3 12  5 10  8 11];[0.7771748475662246, 0.7485454677320673, 0.8069141872250882, 0.22462127771599844, 0.7732817436508903, 0, 0.8644609423932988, 1, 0, 0.31095212346397283, 0, 0, 0.22462127771599844];[7, 6, 2, 0];4;621;[ 7  1  3  6  2  0  4  9  5  8 10 11 12];[0.7771748475662246, 0.9175014443040022, 0.8069141872250882, 0.8711155795012029, 0.7732817436508903, 0, 0.8644609423932988, 1, 0, 0.5457953115648075, 0, 0, 0];[7, 1, 6, 8];4;4258;[ 7  1  3  6  4  2  0 11  9  8 12  5 10];[0.7771748475662246, 0.9175014443040022, 0.8069141872250882, 0.8711155795012029, 0.8135971356185019, 0, 0.8644609423932988, 1, 0.3925554332926222, 0.5457953115648075, 0, 0.637514101026781, 0.3925554332926222];[7, 6, 4, 2];4;1234;[ 7  1  3  6  4  2  0 11  9  5  8 12 10];[0.7771748475662246, 0.9175014443040022, 0.8069141872250882, 0.8711155795012029, 0.8135971356185019, 0.48344516893414424, 0.8644609423932988, 1, 0.3925554332926222, 0.5457953115648075, 0, 0.637514101026781, 0.3925554332926222]
18070;13;13;[12, 0, 10, 11, 3];5;2109;[12  0  2  6 10  8  9  1 11  3  4  5  7];[0.8612959641895408, 0.36562146760382225, 0.6341183985083126, 0.34082049550523125, 0.20266063850795346, 0.20266063850795346, 0.5960926771125068, 0.20266063850795346, 0.5869998660978749, 0.503370728830334, 0.5960926771125068, 0.34111826383525845, 1];[12, 0, 10, 11, 3];5;8305;[12  0  5  2  4  6 10  8  7  9 11  1  3];[0.8612959641895408, 0.36562146760382225, 0.7097257469393551, 0.34082049550523125, 0.6359796028808138, 0.7132245693787189, 0.5960926771125068, 0.5346096259985533, 0.5869998660978749, 0.5193181441165278, 0.5960926771125068, 0.47453876180595533, 1];[12, 11, 0, 10, 3];5;8355;[12 11  0  4  5  2  7  6 10  8  9  3  1];[0.8612959641895408, 0.36562146760382225, 0.7097257469393551, 0.4790566532525947, 0.7866631829829631, 0.7132245693787189, 0.5960926771125068, 0.6594228539619684, 0.5869998660978749, 0.5193181441165278, 0.5960926771125068, 0.9544839101739021, 1];[12, 11, 2, 9, 10];5;8405;[12 11  2  7  0  9  4  5 10  1  8  6  3];[0.8612959641895408, 0.6068887080830487, 0.8919791021445481, 0.4790566532525947, 0.7866631829829631, 0.7132245693787189, 0.4868591728522737, 0.8903075421342798, 0.5869998660978749, 0.8252618626146304, 0.6503629455263138, 0.9544839101739021, 1]
18071;13;13;[11, 12];2;185;[11  9  3  6 12  2  8  1  7  5  4  0 10];[0, 0, 0.3630889126284793, 0.7604773557884587, 0, 0, 0.674713938372425, 0, 0.2465883806799792, 0.9733593002873066, 0, 1, 0.6120148551163318];[11, 12];2;235;[11  9  0  8  3  6 12  4  5  2  7  1 10];[0.842199203160993, 0, 0.3630889126284793, 0.7604773557884587, 0.40791927707441444, 0.40791927707441444, 0.674713938372425, 0, 0.8334084839642066, 0.9733593002873066, 0, 1, 0.6120148551163318];[11, 12];2;4258;[11  9  0  8  3  6  1  5 12  2  4  7 10];[0.842199203160993, 0.6521191352276683, 0.3630889126284793, 0.8271442706916335, 0.245229958116788, 0.6182513973980143, 0.674713938372425, 0, 0.8334084839642066, 0.9733593002873066, 0, 1, 0.6120148551163318];[11, 12];2;4308;[11  9  0  8  3  1  6  2  5 12  4  7 10];[0.842199203160993, 0.766325887618075, 0.6768343014430747, 0.8271442706916335, 0.245229958116788, 0.6182513973980143, 0.6768343014430747, 0, 0.8334084839642066, 0.9733593002873066, 0, 1, 0.6120148551163318]
18072;13;13;[12, 11];2;8255;[12  7  6 11  1  0  8 10  9  2  4  3  5];[0.7267019638869813, 0.7492362902719075, 0.30738189762929796, 0, 0.22360715665295255, 0, 0.7913695817556605, 0.7934228944460566, 0.6972502826261806, 0.3694764466790373, 0.5922309745036205, 0.7531326998201447, 1];[12, 11];2;106;[12 11  2  1  7  6  3  0  4  5  8 10  9];[0.7267019638869813, 0.7979567444590399, 0.8709742440735824, 0.7581607742584611, 0.7145972857404513, 0.7145972857404513, 0.7913695817556605, 0.7934228944460566, 0.6972502826261806, 0.3694764466790373, 0.3835478257988074, 0.9255162763352205, 1];[12, 11];2;156;[12 11  1  2  7  6  3  0  4  5  8 10  9];[0.7267019638869813, 0.9250756045795363, 0.8709742440735824, 0.7581607742584611, 0.7145972857404513, 0.7145972857404513, 0.7913695817556605, 0.7934228944460566, 0.6972502826261806, 0.3694764466790373, 0.3835478257988074, 0.9255162763352205, 1];[12, 11];2;206;[12 11  1  2  0  7  6  3  4  5  8 10  9];[0.8651260258955982, 0.9250756045795363, 0.8709742440735824, 0.7581607742584611, 0.7145972857404513, 0.7145972857404513, 0.7913695817556605, 0.7934228944460566, 0.6972502826261806, 0.3694764466790373, 0.3835478257988074, 0.9255162763352205, 1]
18073;13;13;[11, 1, 10];3;185;[11  6  9  1 10 12  7  2  5  4  0  3  8];[0, 0.43892008625191137, 0.13065786650708944, 0, 0, 0.13065786650708944, 0.6156294972059893, 0.3439986494336843, 0, 0.6156294972059893, 0.43892008625191137, 1, 0.38783481742619835];[11, 6, 9, 10];4;120;[11  6  9 10  5  3  1  7  4  2  0  8 12];[0, 0.3528480873180339, 0, 0.41232118248579935, 0.1759457840148956, 0.41232118248579935, 0.6156294972059893, 0.3439986494336843, 0, 0.6156294972059893, 0.5269049817337526, 1, 0];[11, 6, 9, 10];4;187;[11  6  9  2 10  0  8  3  5  1  7  4 12];[0.5070669480250253, 0.35818262816366603, 0.580358076427325, 0.41232118248579935, 0.1759457840148956, 0.41232118248579935, 0.6156294972059893, 0.3439986494336843, 0.4984134576017835, 0.6156294972059893, 0.5269049817337526, 1, 0];[11, 10, 1];3;211;[11 10  1  6  9  0  8  7  4  5  2  3 12];[0.5070669480250253, 0.7841277896824029, 0, 0, 0.1759457840148956, 0.1759457840148956, 0.6156294972059893, 0.37812588097674327, 0.4984134576017835, 0.6156294972059893, 0.7946505548752875, 1, 0]
18074;13;13;[8, 7, 9];3;2109;[ 8  0  1  7  9 10  2  3  6  4  5 12 11];[0.8971583554143153, 0.7437135978553933, 0.3577623111154841, 0.1867446498673009, 0.17973324775654825, 0.15913860018881215, 0.1867446498673009, 0.6454735136122476, 1, 0.5004195756066624, 0.4091224707300578, 0, 0.15913860018881215];[8, 5, 9];3;4208;[ 8  0  6  5  1  7  9  2 10 11  4  3 12];[0.8971583554143153, 0.7437135978553933, 0.4746999824445823, 0, 0.17973324775654825, 0.768818752589267, 0.7997907853741334, 0.6454735136122476, 1, 0.5004195756066624, 0.4091224707300578, 0.3886607739567855, 0];[8, 5, 9];3;4258;[ 8  0  6  1  5  7  9  2 10 11  4  3 12];[0.8971583554143153, 0.7818509768474521, 0.4746999824445823, 0, 0.17973324775654825, 0.768818752589267, 0.7997907853741334, 0.6454735136122476, 1, 0.5004195756066624, 0.4091224707300578, 0.3886607739567855, 0];[8, 7, 9];3;4308;[ 8  0  6  7  1  5  3  2 11  9 10  4 12];[0.8971583554143153, 0.7818509768474521, 0.5720891717236195, 0.7567901131042367, 0.17973324775654825, 0.768818752589267, 0.8481936984057382, 0.8411797825640293, 1, 0.5004195756066624, 0.4091224707300578, 0.5720891717236195, 0]
18075;13;13;[8, 9, 10];3;87;[ 8  1  9 10  4  0  2  3  7  6  5 11 12];[0, 0.6414780121716455, 0, 0, 0, 0, 0, 0, 1, 0.539327107939744, 0.47255655953212555, 0, 0];[8, 9, 10];3;111;[ 8  9 10  0  4  1  2  3  7  6  5 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0.78641655485522, 0.6058017635349934, 0, 0];[8, 9, 10];3;161;[ 8  9 10  0  4  1  2  3  7  6  5 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0.78641655485522, 0.6058017635349934, 0, 0];[8, 9, 10];3;211;[ 8  9 10  0  4  1  2  3  7  6  5 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0.8899618241332826, 0.7095861121499811, 0, 0]
18076;13;13;[8, 7];2;70;[ 8  9 12  7  4  2  5  3  6  0  1 10 11];[0, 0, 0.26150985189919684, 0, 0.26150985189919684, 0.26150985189919684, 0, 0.45142804611921084, 1, 0.5117492075933933, 0, 0, 0.5117492075933933];[8, 7];2;120;[ 8  2  7  9 12  5  1  3  6  4  0 10 11];[0, 0.3662680098624149, 0.7819204769043704, 0, 0, 0.3662680098624149, 0, 0.5440705357326491, 1, 0.5117492075933933, 0, 0, 0.5117492075933933];[8, 7];2;1184;[ 8  2 10  1  6 11  7  9 12  0  3  4  5];[0.4918420151405724, 0.6338954669347383, 0.7819204769043704, 0.22407575233350382, 0.22407575233350382, 0, 0.5542750016959164, 0.5440705357326491, 1, 0.5117492075933933, 0.6432858609693145, 0.5542750016959164, 0.5117492075933933];[8, 7];2;1234;[ 8  2 10  1  6 11  7  9 12  0  3  4  5];[0.4918420151405724, 0.6338954669347383, 0.7819204769043704, 0.36690069271552245, 0.22407575233350382, 0, 0.5542750016959164, 0.5440705357326491, 1, 0.5117492075933933, 0.6432858609693145, 0.5542750016959164, 0.5117492075933933]
18077;13;13;[11, 10];2;61;[11  1 10  8 12  3  5  0  7  6  4  2  9];[0, 0.6983546439582647, 0, 0.3062692648534849, 0, 0.3062692648534849, 0, 0, 0.37135362219396145, 0, 0.6983546439582647, 1, 0.3376805067665081];[11, 10];2;111;[11  1 10  9  4  0  2  3  7  6  5  8 12];[0, 0.6983546439582647, 0, 0, 0, 0, 0, 0, 0, 0.4335422827308197, 0.6983546439582647, 1, 0];[11, 10];2;156;[11 10  9  0  4  1  2  3  7  6  5  8 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.4335422827308197, 0.7074322474538696, 1, 0];[11, 10];2;206;[11 10  9  0  4  1  2  3  7  6  5  8 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.4335422827308197, 0.7074322474538696, 1, 0]
18078;13;13;[10, 8, 9];3;61;[10  8  9  0  7  3  2  1  6  5  4 11 12];[0.41851557673668627, 0, 0, 0.3287318385700069, 0, 0, 0, 0.3287318385700069, 0.585729389906737, 0.585729389906737, 1, 0, 0];[10, 8, 9];3;111;[10  8  9  0  7  3  5  2  6  4  1 11 12];[0.41851557673668627, 0, 0, 0.3287318385700069, 0, 0.2801209484418932, 0, 0.3287318385700069, 0.585729389906737, 0.585729389906737, 1, 0, 0];[10, 8, 9];3;161;[10  8  9  0  4  7  3 11  5  6  1  2 12];[0.41851557673668627, 0, 0, 0.3287318385700069, 0.39377366471298647, 0.2801209484418932, 0, 0.3287318385700069, 0.585729389906737, 0.585729389906737, 1, 0.3130104532014894, 0];[10, 8, 9];3;211;[10  8  9  0  4  3 11  5  1  7  2  6 12];[0.41851557673668627, 0.21429505839777815, 0, 0.3376173855933042, 0.39377366471298647, 0.2801209484418932, 0, 0, 0.585729389906737, 0.585729389906737, 1, 0.3130104532014894, 0]
18079;13;13;[12, 0, 2, 3];4;8255;[12  0 10  6  7 11  2  5  9  8  1  3  4];[0.7860523687027532, 0, 0.5380142822587666, 0, 0, 0.4715491675681272, 0.6874826728201396, 0.6476876693336159, 0.2822427296255109, 0.34741800145240476, 0.7860523687027532, 0.5607396385149753, 1];[12, 0, 2, 3];4;8305;[12  0 11  8  2  5  6  9  7  1  4  3 10];[0.8256853169534091, 0.5752125652201632, 0.7330110599183985, 0.3845274432549906, 0.3845274432549906, 0.6949698728727738, 0.6874826728201396, 0.6476876693336159, 0.7603631781703565, 0.6555973913283869, 0.3845274432549906, 0.8142823625127051, 1];[12, 0, 2, 3];4;8355;[12  6 11  0  8  2  5  3  1  9  7 10  4];[0.8256853169534091, 0.6647310055907085, 0.7330110599183985, 0.6834799975445169, 0, 0.6949698728727738, 0.8396412551767838, 0.6476876693336159, 0.7603631781703565, 0.6555973913283869, 0.4428192569283603, 0.8378380643176543, 1];[12, 0, 2, 3];4;8405;[12  6 11  0  4 10  8  9  2  5  1  7  3];[0.8256853169534091, 0.6647310055907085, 0.7330110599183985, 0, 0.8143608129571882, 0.6956944988798197, 0.8396412551767838, 0.6476876693336159, 0.7603631781703565, 0.7390805345435395, 0.8143608129571882, 0.8378380643176543, 1]
18080;14;14;[11, 10, 0, 1, 3, 7];6;120;[11 10  0  1  3  7  6  2  4  5  9  8 12 13];[0.21481581723566306, 0.21481581723566306, 0, 0.21481581723566306, 0, 0, 0.1817189307183094, 0.21481581723566306, 0, 0, 0.761361968717181, 1, 0, 0];[11, 10, 12, 9];4;120;[11 10 12  9  8  6  3  0  1  7  2  5  4 13];[0.21481581723566306, 0.21481581723566306, 0.19791838015422064, 0.21481581723566306, 0, 0.19791838015422064, 0.32936241019685014, 0.21481581723566306, 0.3496581217157912, 0.3496581217157912, 0.761361968717181, 1, 0.549806874567748, 0];[11, 8, 10];3;161;[11  8 10 12  9  0  3  1  7  6  2  5  4 13];[0.21481581723566306, 0.21481581723566306, 0, 0.21481581723566306, 0, 0, 0.1817189307183094, 0.21481581723566306, 0.8929224163168737, 0.3836479734682547, 0.761361968717181, 1, 0.549806874567748, 0];[11, 8, 10];3;211;[11  8 10 12  9  3  7  5 13  0  1  6  4  2];[0.21481581723566306, 0.21481581723566306, 0, 0.29894680432018705, 0, 0.29894680432018705, 0.1817189307183094, 0.29894680432018705, 0.8929224163168737, 0.3836479734682547, 0.761361968717181, 1, 0.549806874567748, 0.2746335168504712]
18081;14;14;[11, 13, 10];3;314;[11 13  1 12  9 10  8  2  6  7  4  3  0  5];[0, 0.5216750792173142, 0.31395978820677073, 0, 0, 0, 0.31395978820677073, 0, 0.4137197282932461, 0.5216750792173142, 0.5001576732056233, 1, 0.5216750792173142, 0.5592558024612895];[11, 13, 10];3;364;[11  2 13  1  9 12 10  5  8  7  6  4  0  3];[0, 0.5216750792173142, 0.5685636297951978, 0, 0.2805733779481139, 0.45974200653141584, 0.31395978820677073, 0.3829620879932461, 0.4137197282932461, 0.5216750792173142, 0.5001576732056233, 1, 0.5216750792173142, 0.5685636297951978];[11, 13, 10];3;414;[11 12  2 13  9  1 10  5  8  7  6  4  0  3];[0, 0.5001576732056233, 0.5685636297951978, 0, 0.2805733779481139, 0.45974200653141584, 0.31395978820677073, 0.3829620879932461, 0.4137197282932461, 0.5001576732056233, 0.5001576732056233, 1, 0.8686632683225985, 0.5685636297951978];[11, 13, 10];3;464;[11 12  2 13  9  1 10  5  8  7  6  4  0  3];[0, 0.5001576732056233, 0.5685636297951978, 0, 0.2805733779481139, 0.45974200653141584, 0.31395978820677073, 0.3829620879932461, 0.4137197282932461, 0.5001576732056233, 0.5001576732056233, 1, 0.8686632683225985, 0.5685636297951978]
18082;14;14;[8, 9, 7];3;4158;[ 8  9  6  0  3  4  2  1  7  5 10 11 12 13];[0, 0, 0, 0, 0, 0, 0.4585241613003658, 0, 1, 0.6688658183443538, 0, 0, 0, 0];[8, 9, 7];3;4208;[ 8  9  6  0  3  4  2  1  7  5 10 11 12 13];[0, 0, 0, 0, 0, 0, 0.4585241613003658, 0, 1, 0.6688658183443538, 0, 0, 0, 0];[8, 9, 7];3;4258;[ 8  9  6  0  3  4  2  1  7  5 10 11 12 13];[0, 0, 0, 0, 0, 0, 0.4585241613003658, 0, 1, 0.6688658183443538, 0, 0, 0, 0];[8, 9, 7];3;4308;[ 8  9  6  0  3  4  2  1  7  5 10 11 12 13];[0, 0, 0, 0, 0, 0, 0.4585241613003658, 0, 1, 0.6688658183443538, 0, 0, 0, 0]
18083;14;14;[10, 7, 9];3;1084;[10  7  4  8  3  9  0  6 11  5  1  2 12 13];[0.6837081439211887, 0, 0, 0.7219660229812913, 0.8269479155742491, 0, 0.5208834584579269, 0.8733527883909628, 0.7521359636401603, 0.6837081439211887, 1, 0.40360164571468876, 0, 0];[10, 7, 9];3;364;[10  7  4  2  8  9  3  5  6 11 13  1  0 12];[0, 0.21306748658261127, 0.8090237228449156, 0.7219660229812913, 0.8269479155742491, 0.6659383048432695, 0.5208834584579269, 0.8733527883909628, 0.7521359636401603, 0.7357447911182056, 1, 0.40360164571468876, 0, 0.21306748658261127];[10, 7, 9];3;187;[10  7  4  2  9  8  3  5  6 11  1  0 12 13];[0, 0.3659916565999712, 0.8090237228449156, 0.7219660229812913, 0.8269479155742491, 0.6659383048432695, 0.5208834584579269, 0.8733527883909628, 0.7521359636401603, 0.7524449263968396, 1, 0.40360164571468876, 0, 0];[10, 7, 9];3;220;[10  7  4  9  2  5  8  3  6 11  1  0 12 13];[0.3052870513438177, 0.3659916565999712, 0.8090237228449156, 0.7219660229812913, 0.8269479155742491, 0.7802274369626091, 0.5208834584579269, 0.8733527883909628, 0.7521359636401603, 0.8257089275906733, 1, 0.40360164571468876, 0, 0]
18084;14;14;[12, 10];2;61;[12  2 10  4  6  8  0  7  5  3  1  9 11 13];[0.24616108703412798, 0, 0.6182887295755304, 0, 0.5648279175352442, 0, 0.24616108703412798, 0.23804508075591466, 0.24616108703412798, 0, 0.6182887295755304, 0, 1, 0];[12, 10];2;111;[12  2 10  4  3  5  1  0  7  6  9  8 11 13];[0, 0, 0.6182887295755304, 0, 0.5648279175352442, 0, 0, 0, 0, 0, 0.6182887295755304, 0, 1, 0];[12, 10];2;156;[12 10  0  1  4  5  2  3  7  6  9  8 11 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.6438166375555493, 0, 1, 0];[12, 10];2;206;[12 10 11  0  4  1  2  3  7  6  5  9  8 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7806048477987453, 0.5844675398354677, 1, 0]
18085;14;14;[12, 13];2;314;[12 11  0  1  4  9 13  6 10  8  5  2  7  3];[0.5903920729118538, 0.5469889449517321, 0, 0, 0.5469889449517321, 0.28781224825586466, 0.47217354857488925, 0, 0.40933468417927893, 0.5423554579420563, 0.4572191109269657, 0.9126094769595227, 1, 0.47708958249872285];[12, 13];2;1134;[12  1 11  4  5  9  0 13  6 10  8  2  7  3];[0.5903920729118538, 0.9146495218479139, 0, 0, 0.7156836578777366, 0.6534769969095715, 0.47217354857488925, 0, 0.40933468417927893, 0.629303722676011, 0.4572191109269657, 0.9126094769595227, 1, 0.47708958249872285];[12, 13];2;16548;[12  1 11  5  4  9  8  0  3 13  6 10  7  2];[0.5903920729118538, 0.9146495218479139, 0, 0.5141018202482281, 0.7156836578777366, 0.7718300858271597, 0.47217354857488925, 0, 0.5998590400786814, 0.629303722676011, 0.4572191109269657, 0.9126094769595227, 1, 0.504356228800051];[12, 13];2;2259;[12  1 11  3 10 13  5  4  9  8  0  6  7  2];[0.5903920729118538, 0.9146495218479139, 0, 0.8585346691457153, 0.7156836578777366, 0.7718300858271597, 0.47217354857488925, 0, 0.5998590400786814, 0.629303722676011, 0.8038354823675951, 0.9126094769595227, 1, 0.7976459922530402]
18086;14;14;[8, 4, 7];3;61;[ 8  4  7  9  2 11  3  0  6  5  1 10 12 13];[0, 0, 0.2446933857886848, 0, 0.6948429460732546, 0, 0, 0.6516185834224388, 1, 0.4423412781635341, 0, 0.2446933857886848, 0, 0];[8, 6, 7];3;137;[ 8  6  4  7  9  2  1  3 10  0  5 11 12 13];[0, 0.19785683367605705, 0.43241957952136767, 0.19785683367605705, 0.6948429460732546, 0, 0.6951122967691841, 0.6516185834224388, 1, 0.6497884170646934, 0.19785683367605705, 0, 0, 0];[8, 6, 7];3;187;[ 8  6  4  7  9  2  1  3 10  0  5 11 12 13];[0, 0.19785683367605705, 0.43241957952136767, 0.19785683367605705, 0.6948429460732546, 0, 0.6951122967691841, 0.6516185834224388, 1, 0.6497884170646934, 0.19785683367605705, 0, 0, 0];[8, 6, 7];3;237;[ 8  6  4  7  9 12  1  2  3 10  5  0 11 13];[0, 0.4514027075374799, 0.43241957952136767, 0.19785683367605705, 0.726497513849535, 0, 0.726497513849535, 0.6516185834224388, 1, 0.6497884170646934, 0.19785683367605705, 0, 0.4514027075374799, 0]
18087;14;14;[11, 2, 8, 10];4;8255;[11  0 12  2  4  5  1  3  7  6  9  8 10 13];[0.8531934821445395, 0, 0.7669884445196483, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0.7735088880934186, 0];[11, 2, 8, 10];4;8305;[11  0 12  2  9  6  3  1  7  5  4  8 10 13];[0.8531934821445395, 0, 0.7669884445196483, 0.5242114288206585, 0, 0, 0.6056199521521837, 0, 0, 0.7388985376103248, 0, 1, 0.7735088880934186, 0];[11, 12, 9, 6, 10];5;1184;[11  0 12  2  9  1  6  3 10 13  5  7  4  8];[0.8531934821445395, 0.6293092205180076, 0.7669884445196483, 0.5242114288206585, 0, 0.2972624510559049, 0.6056199521521837, 0.2792376088440868, 0, 0.7388985376103248, 0.4564633244712943, 1, 0.7735088880934186, 0.2972624510559049];[11, 3, 12, 9, 1, 10];6;464;[11  0  3 12  2  9  1 10  6 13  5  7  8  4];[0.8531934821445395, 0.6293092205180076, 0.7669884445196483, 0.7868026205777384, 0, 0.2972624510559049, 0.6056199521521837, 0.2792376088440868, 0.2475575057786858, 0.7388985376103248, 0.6109198737367193, 1, 0.7735088880934186, 0.2972624510559049]
18088;14;14;[9, 3, 6, 10];4;4158;[ 9  3  8  6  5 11  4  7  1  0  2 10 12 13];[0, 0, 0, 0.9129001074240551, 0.33123804780738547, 0.37945062957236797, 0.6862832092489103, 0.3218523802003296, 0.8082308899528231, 1, 0, 0.37945062957236797, 0, 0];[9, 3, 10, 6];4;8305;[ 9  3  0  8 10  6 12  4  5 11  7  2  1 13];[0.8612476447441324, 0, 0, 0.9129001074240551, 0.38294648708340046, 0.38294648708340046, 0.6862832092489103, 0.3218523802003296, 0.8082308899528231, 1, 0.6909215933272377, 0.37945062957236797, 0.40864954108516877, 0];[9, 3, 10, 6];4;8355;[ 9  3  0  4  8 10  6  7 11 12  1  2  5 13];[0.8612476447441324, 0, 0, 0.9129001074240551, 0.8366608092424493, 0, 0.6862832092489103, 0.6281130271932326, 0.8082308899528231, 1, 0.6909215933272377, 0.5637914414475792, 0.40864954108516877, 0];[9, 3, 10, 6];4;8405;[ 9  3  0  4  8 10  6  7  1 11 12  2  5 13];[0.8612476447441324, 0.5970336011593438, 0.44294544814903275, 0.9129001074240551, 0.8366608092424493, 0, 0.6862832092489103, 0.6281130271932326, 0.8082308899528231, 1, 0.6909215933272377, 0.5637914414475792, 0.495555055673365, 0]
18089;14;14;[12, 11];2;56;[12 11 10  7 13  4  5  8  0  6  3  1  2  9];[0.18197719798339868, 0, 0, 0, 0.2927920027723126, 0.24590899449621248, 0.12582471290550393, 0.2927920027723126, 0.24590899449621248, 0, 0.41758295310412963, 0.41758295310412963, 1, 0.2927920027723126];[12, 11];2;106;[12 11 10  5  8  0  6  7  4  1  2  3  9 13];[0.18197719798339868, 0, 0, 0, 0, 0.24590899449621248, 0.12582471290550393, 0.12582471290550393, 0.24590899449621248, 0, 0.5048450498513881, 0.7474055544921147, 1, 0];[12, 11];2;156;[12 11  9 13 10  5  8  0  7  6  2  3  4  1];[0.18197719798339868, 0, 0, 0, 0, 0.24590899449621248, 0.12582471290550393, 0.12582471290550393, 0.24590899449621248, 0.6688483419572964, 0.5048450498513881, 0.7474055544921147, 1, 0.5707041791722386];[12, 11];2;206;[12 11  9 13 10  5  8  0  7  6  2  3  4  1];[0.18197719798339868, 0, 0, 0, 0, 0.24590899449621248, 0.12582471290550393, 0.12582471290550393, 0.24590899449621248, 0.6688483419572964, 0.5048450498513881, 0.7474055544921147, 1, 0.5707041791722386]
18090;14;14;[12, 11, 1];3;314;[12  3  2  6 13 11  9  1  4 10  8  0  7  5];[0, 0.209908342107386, 0.6499661391882943, 0.6499661391882943, 0.209908342107386, 0, 0.6056829472655595, 0, 0.2008066842102535, 0.21477001221516287, 0.2008066842102535, 0.37151801345480945, 1, 0.5493186260896429];[12, 10, 11, 3, 2];5;137;[12 10 11  3  2  6  8  7 13  9  4  5  1  0];[0, 0, 0.6499661391882943, 0.6499661391882943, 0.20500688433156417, 0.20500688433156417, 0.6056829472655595, 0.5898436381310163, 0.5898436381310163, 0.3706033269993463, 0.8159168117765837, 0.6696930428006403, 1, 0.5493186260896429];[12, 11, 1];3;1184;[12  5 10 11  2  3  6  7  8  1  0 13  9  4];[0.3917573976376357, 0.5607098278564232, 0.6499661391882943, 0.6499661391882943, 0, 0.9351975652857152, 0.6225011947564821, 0.5898436381310163, 0.5898436381310163, 0.3706033269993463, 0.8159168117765837, 0.6696930428006403, 1, 0.3894037003336707];[12, 11, 1];3;1234;[12  5 11 10  2  3  7  6  1  0  8 13  9  4];[0.3917573976376357, 0.5607098278564232, 0.6499661391882943, 0.6499661391882943, 0, 0.9351975652857152, 0.6225011947564821, 0.6383900920650692, 0.3917573976376357, 0.383591844414966, 0.8159168117765837, 0.8578178727983825, 1, 0.3894037003336707]
18091;14;14;[9, 8, 7, 10];4;16448;[ 9 13  3 12  8  0  5 11  4  1  2  6  7 10];[0.40947848843009427, 0.17908202823182978, 0, 0.4881717656099872, 0.29192825206462863, 0.3242086055581164, 0, 0, 0.47598419412641507, 1, 0, 0.3242086055581164, 0.47598419412641507, 0.518741030827559];[9, 8, 7, 10];4;16498;[ 9  4 11 13  8  3 12  0  5  6  1  2  7 10];[0.40947848843009427, 0, 0, 0.4881717656099872, 0.6045574830180145, 0.37928246241598473, 0, 0, 0.4969725617212978, 1, 0, 0.5600419021190259, 0.46485181515017204, 0.518741030827559];[9, 8, 7, 10];4;16548;[ 9  4  6  5  3 11 12 13  8  0  1  2  7 10];[0.40947848843009427, 0, 0, 0.6333609163428742, 0.8131035998074051, 0.6777043264778762, 0.6777043264778762, 0, 0.4969725617212978, 1, 0, 0.6318757017769688, 0.5769208492248037, 0.518741030827559];[9, 8, 7, 10];4;4308;[ 9  5  4 11 12 13  8  3  7  0  2 10  6  1];[0.40947848843009427, 0, 0.22953962373668665, 0.4881717656099872, 0.8131035998074051, 0.8188828433407752, 0, 0.48705073054314557, 0.4969725617212978, 1, 0.22953962373668665, 0.6422668748427125, 0.5769208492248037, 0.518741030827559]
18092;14;14;[11, 10];2;571;[11  6  0  9  3  5 12 10  4  7  1  2  8 13];[0.6546137755378026, 0, 0, 0.41031817598780246, 0.20887890079285362, 0.33041644646010265, 0.7296673141219887, 0, 0, 0.6435014177330545, 0.3186703523461316, 1, 0.3186703523461316, 0];[11, 10];2;364;[11  2  6  1  0  9 13 10  7  3  5 12  4  8];[0.6546137755378026, 0.6778392443015405, 0.8402313714749767, 0.41031817598780246, 0.2965710765526397, 0.33041644646010265, 0.7296673141219887, 0.47127565058549353, 0, 0.6435014177330545, 0.48489162242210615, 1, 0.3090168517812221, 0.48489162242210615];[11, 10];2;187;[11  1  6  2 10  0  9  5  7  3 12  4 13  8];[0.6546137755378026, 0.9230376770930773, 0.8402313714749767, 0.4142536883932668, 0.2965710765526397, 0.6389371300747752, 0.8621885584392489, 0.47127565058549353, 0, 0.6435014177330545, 0.6731159904872163, 1, 0.3090168517812221, 0.2965710765526397];[11, 10];2;8405;[11  1  6  2  5 10  0  9  7  3  8 12  4 13];[0.6546137755378026, 0.9230376770930773, 0.8402313714749767, 0.4142536883932668, 0.2965710765526397, 0.8111355910900936, 0.8621885584392489, 0.47127565058549353, 0.3766221941287305, 0.6435014177330545, 0.7478281195222977, 1, 0.3090168517812221, 0.2965710765526397]
18093;14;14;[11, 10, 9, 5];4;185;[11 10  9  3  5  4  1  0  2  6  7  8 12 13];[0.31313621237672024, 0.31313621237672024, 0.21807693632062145, 0.3873451501662075, 0.32719971722231533, 0.36763898282026314, 0.21807693632062145, 0, 0, 0.4783003590747673, 0.6645252802743579, 1, 0, 0];[11, 10, 9, 5];4;364;[11  8  1 10 13  2  9  5  3  4  6  0  7 12];[0, 0.8389634043007551, 0.509211290958592, 0.4041709501446142, 0.32719971722231533, 0.4522445583791919, 0.2859179317639857, 0, 0.8588049469300593, 0.4783003590747673, 0.6645252802743579, 1, 0, 0.509211290958592];[11, 10, 9, 0];4;8355;[11 10  8  1  9  2  3  0  5  6 12  4  7 13];[0.49310552788743667, 0.8389634043007551, 0.7144373178162593, 0.5378925377458222, 0.38936536531635, 0.4522445583791919, 0.4083320216555912, 0, 0.8588049469300593, 0.7920306069405401, 0.8986911776802861, 1, 0.38936536531635, 0];[11, 10, 9, 0];4;8405;[11 10  8  1  9  2  3  0  5  6 12  4  7 13];[0.49310552788743667, 0.8389634043007551, 0.7144373178162593, 0.5378925377458222, 0.38936536531635, 0.4522445583791919, 0.4083320216555912, 0, 0.8588049469300593, 0.7920306069405401, 0.8986911776802861, 1, 0.38936536531635, 0]
18094;14;14;[12, 11, 9];3;87;[12  3 11  7  9  5  4  2  6  0  1  8 10 13];[0, 0, 0, 0.4520800791233647, 0.2654504770115392, 0.3156070345499879, 0, 0.4195768065391775, 0, 0.34648594896648666, 0, 0.44198263682499533, 1, 0];[12, 11, 9];3;137;[12 11  3 10  9  2  1  0  7  6  5  4  8 13];[0, 0, 0.2182635702528652, 0.34971531541613005, 0, 0, 0, 0, 0, 0.34648594896648666, 0.34971531541613005, 0.8205672101367235, 1, 0];[12, 11, 9];3;187;[12 11  3 10  9  2  1  0  7  6  5  4  8 13];[0, 0, 0.2182635702528652, 0.34971531541613005, 0, 0, 0, 0, 0, 0.34648594896648666, 0.34971531541613005, 0.8205672101367235, 1, 0];[12, 11, 9];3;237;[12 11  3 10  9  2  1  0  7  6  5  4  8 13];[0, 0, 0.2182635702528652, 0.34971531541613005, 0, 0, 0, 0, 0, 0.34648594896648666, 0.34971531541613005, 0.8205672101367235, 1, 0]
18095;14;14;[13, 1, 12];3;16448;[13  0  6  1 12  5  8  9 11 10  4  2  7  3];[0.9407092222872675, 0.7443683887451571, 0.3229661517399441, 0.3229661517399441, 0.3853637461578675, 0.7286604767099821, 0.7763885212734601, 0.3229661517399441, 0.6145474390515014, 0.49021732069411394, 0.3878873781983073, 0.3878873781983073, 0.7405655809517573, 1];[13, 1, 12];3;16498;[13  0  6  1 12  5  4  8  9 10  2  7 11  3];[0.9535500026368493, 0.7443683887451571, 0.45415916546681645, 0, 0.6264004318902817, 0.7286604767099821, 0.7763885212734601, 0.40036515517324445, 0.6145474390515014, 0.49021732069411394, 0.45415916546681645, 0.3878873781983073, 0.7405655809517573, 1];[13, 1, 12];3;671;[13  0  4  6  1 12  5  8 10  9  3  7 11  2];[0.9535500026368493, 0.7443683887451571, 0, 0.4127841708526746, 0.9294002323058878, 0.7286604767099821, 0.7763885212734601, 0.40036515517324445, 0.6145474390515014, 0.49021732069411394, 0.5640357457371807, 0.3755987048232, 0.7405655809517573, 1];[13, 1, 12];3;8405;[13  1  2  0  9  4  6 12  5  8  7 10  3 11];[0.9535500026368493, 0.9795710382282474, 0.9644798814735518, 0.4127841708526746, 0.9294002323058878, 0.7286604767099821, 0.7763885212734601, 0.5730535431445889, 0.6145474390515014, 0.9334458451778488, 0.5640357457371807, 0.3755987048232, 0.7405655809517573, 1]
18096;14;14;[12, 11, 0, 4];4;185;[12 11  0  1  4  5  2  3  7  6  9  8 10 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7322638297011915, 1, 0];[12, 11, 0, 4];4;235;[12 11  0  1  4  5  2  3  7  6  9  8 10 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7322638297011915, 1, 0];[12, 11, 0, 4];4;220;[12 11 13  0  4  1  2  3  7  6  5  8 10  9];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7322638297011915, 1, 0.6889161624145191];[12, 11, 0, 4];4;270;[12 11 13  0  4  1  2  3  7  6  5  8 10  9];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7322638297011915, 1, 0.6889161624145191]
18097;14;14;[12, 11];2;61;[12  4 11  1  7  9 10  0  5  6  2  3  8 13];[0.5516236021305256, 0.6842021536305605, 0, 0, 0.7774184341887208, 0.26388327770127934, 0.2587389122730413, 0.6693136990695935, 0, 0.5827738335963226, 0.5516236021305256, 0.6949979140426964, 1, 0];[12, 11];2;235;[12  2  4  8 11  1  7  9 10  0  6  5  3 13];[0.5516236021305256, 0.6842021536305605, 0.9146333175697394, 0, 0.9138525388349037, 0.26388327770127934, 0.38308805079150055, 0.6693136990695935, 0.8560458711757335, 0.5827738335963226, 0.5516236021305256, 0.7028447425479227, 1, 0];[12, 11];2;285;[12  2  4  8  5 10 11  1  7  9  0  3  6 13];[0.5345841683121227, 0.6842021536305605, 0.9146333175697394, 0.5345841683121227, 0.9138525388349037, 0.8268764087128531, 0.38308805079150055, 0.6693136990695935, 0.8560458711757335, 0.5827738335963226, 0.7812829436778828, 0.7453556014856559, 1, 0];[12, 11];2;335;[12  2  4  8  5 10 11  1  7  9  0  3  6 13];[0.5345841683121227, 0.6842021536305605, 0.9146333175697394, 0.5345841683121227, 0.9138525388349037, 0.8268764087128531, 0.463552613612315, 0.6693136990695935, 0.8560458711757335, 0.5827738335963226, 0.7812829436778828, 0.7453556014856559, 1, 0]
18098;14;14;[13, 6];2;16448;[13  7  5  1  4  9 12  6  8 10  3  0  2 11];[0, 0.681765307117646, 0, 0, 0.681765307117646, 0.821552034444467, 0.46486654969652497, 0.8559416762893056, 0.42522600136985017, 0.5512369965834268, 0.4029957873559889, 0, 0.471246378405141, 1];[13, 6];2;16498;[13  7  5  1  4  9  6 12  8  2 10  3  0 11];[0, 0.681765307117646, 0.4073872343300211, 0, 0.681765307117646, 0.821552034444467, 0.47475630578336525, 0.8559416762893056, 0.42522600136985017, 0.5512369965834268, 0.4029957873559889, 0, 0.471246378405141, 1];[13, 6];2;16548;[13  7  5 11  2 12  4  1  9  0 10  6  8  3];[0.6416190492139374, 0.681765307117646, 0.7268167245424982, 0, 0.681765307117646, 0.821552034444467, 0.47475630578336525, 0.8559416762893056, 0.42522600136985017, 0.6763585241047634, 0.5360406197479306, 0.7750688142402387, 0.7268167245424982, 1];[13, 6];2;16598;[13  3  8  7  5 11 12  2  1  4  9  0 10  6];[0.6416190492139374, 0.681765307117646, 0.7268167245424982, 0.895494312852583, 0.681765307117646, 0.821552034444467, 0.5178447030647291, 0.8559416762893056, 0.8691726139503714, 0.6763585241047634, 0.5360406197479306, 0.7750688142402387, 0.7268167245424982, 1]
18099;14;14;[12, 11];2;56;[12 11  5  9 13  2  7  4  6  0  1  3 10  8];[0, 0, 0.6537057075009399, 0, 0.5510855441834835, 0.7509132400309448, 0, 0.588758132297344, 0, 0.7134559585243918, 0, 0.8086820650954164, 1, 0.6778886492022315];[12, 11];2;106;[12 11  5 13  9  2  7  4  8 10  6  0  1  3];[0.2552527775574213, 0, 0.6537057075009399, 0, 0.5510855441834835, 0.7509132400309448, 0.2552527775574213, 0.6446072192314999, 0.3046145673546428, 0.7134559585243918, 0.2552527775574213, 0.8086820650954164, 1, 0.7464024078169923];[12, 11];2;156;[12 11  5 13  9  2  7  4 10  8  1  3  6  0];[0, 0, 0.6537057075009399, 0, 0.5510855441834835, 0.7509132400309448, 0, 0.6446072192314999, 0.3046145673546428, 0.7134559585243918, 0.3769095675074686, 0.8086820650954164, 1, 0.7464024078169923];[12, 11];2;211;[12  9 11  5 13  2  7  4  6 10  3  8  1  0];[0, 0, 0.6537057075009399, 0.3199375373291508, 0.5510855441834835, 0.7509132400309448, 0.4101483886055828, 0.6446072192314999, 0.3046145673546428, 0.8168152518802799, 0.3769095675074686, 0.8086820650954164, 1, 0.7464024078169923]


==> results/segmented_short_narrow_combined_responsibility_multiple_explanations_results_10.csv <==
obstacles,discrete,distance
0.1,0.0,0.0
0.2,0.0,0.15
0.3,0.0125,0.265
0.4,0.0125,0.3088131313131313
0.5,0.08547619047619047,0.3414141414141414
0.6,0.12054112554112553,0.4129256854256854
0.7,0.1914177489177489,0.49614357864357866
0.8,0.29370670995671,0.6959992784992786
0.9,0.6683441558441559,0.8094606782106781
1.0,1.0,1.0


==> results/segmented_short_narrow_combined_responsibility_multiple_explanations_results_11.csv <==
obstacles,discrete,distance
0.09090909090909091,0.0,0.0
0.18181818181818182,0.0,0.125
0.2727272727272727,0.05,0.13214285714285715
0.36363636363636365,0.05,0.1625
0.45454545454545453,0.05,0.27185064935064934
0.5454545454545454,0.12142857142857144,0.3138961038961039
0.6363636363636364,0.2017857142857143,0.36058441558441556
0.7272727272727273,0.2196428571428571,0.4293181818181818
0.8181818181818182,0.36314935064935067,0.5343073593073593
0.9090909090909091,0.6059632034632034,0.8363636363636363
1.0,1.0,1.0


==> results/segmented_short_narrow_combined_responsibility_multiple_explanations_results_12.csv <==
obstacles,discrete,distance
0.08333333333333333,0.0,0.0
0.16666666666666666,0.003333333333333333,0.20833333333333331
0.25,0.003333333333333333,0.2619047619047619
0.3333333333333333,0.003333333333333333,0.2916269841269841
0.4166666666666667,0.003333333333333333,0.3543650793650793
0.5,0.025,0.3738095238095238
0.5833333333333334,0.041666666666666664,0.42553751803751805
0.6666666666666666,0.04722222222222222,0.5193488455988455
0.75,0.15972222222222224,0.5833241247057037
0.8333333333333334,0.2944318181818182,0.6932929862535125
0.9166666666666666,0.5020328282828282,0.8197606706159337
1.0,1.0,1.0


==> results/segmented_short_narrow_combined_responsibility_multiple_explanations_results_13.csv <==
obstacles,discrete,distance
0.07692307692307693,0.0,0.0
0.15384615384615385,0.0,0.05
0.23076923076923078,0.005555555555555555,0.23055555555555554
0.3076923076923077,0.005555555555555555,0.268989898989899
0.38461538461538464,0.061111111111111116,0.2801208513708514
0.46153846153846156,0.1202020202020202,0.3218216505716506
0.5384615384615384,0.13215488215488216,0.4069623432123432
0.6153846153846154,0.16943362193362194,0.45783565971065965
0.6923076923076923,0.26632515632515635,0.514600283975284
0.7692307692307693,0.2771717171717172,0.586059126059126
0.8461538461538461,0.37103294853294855,0.7050814953020835
0.9230769230769231,0.6177965552965553,0.8461675511307863
1.0,1.0,1.0


==> results/segmented_short_narrow_combined_responsibility_multiple_explanations_results_14.csv <==
obstacles,discrete,distance
0.07142857142857142,0.0,0.0
0.14285714285714285,0.0,0.1
0.21428571428571427,0.0,0.15
0.2857142857142857,0.0,0.16270833333333334
0.35714285714285715,0.0,0.23586233668879847
0.42857142857142855,0.0,0.2620481710450049
0.5,0.0038461538461538464,0.2978632988759271
0.5714285714285714,0.01217948717948718,0.42840996219772903
0.6428571428571429,0.034849824088954526,0.47933113308022984
0.7142857142857143,0.2145630399348935,0.5310960215901193
0.7857142857142857,0.31780915118443726,0.5851743628194359
0.8571428571428571,0.4937183349608679,0.6944705682347676
0.9285714285714286,0.778311023185682,0.8560901969098204
1.0,1.0,1.0


==> results/segmented_short_narrow_runs_results.csv <==
obstacles,exhaustive,discrete_50,discrete_100,euclidean_50,euclidean_100
10,1024,536.0,627.0,290.0,367.0
11,2048,1032.0,1457.0,461.0,604.0
12,4096,2112.0,2780.0,907.0,1102.0
13,8192,4884.0,4854.0,1366.0,1865.0
14,16384,9509.0,9444.0,3469.0,3711.0


==> results/segmented_short_wide_combined_exhaustive_observed_results.csv <==
ctx_idx;num_of_obstacles;explanation;explanation_size;runs
19000;10;[2, 7, 8];3;139
19001;10;[0, 5, 6, 7];4;251
19002;10;[6, 8, 9];3;175
19003;10;[7, 8, 9];3;176
19004;10;[1, 3, 4, 7, 8];5;555
19005;10;[2, 6, 7, 8];4;348
19006;10;[6, 8];2;52
19007;10;[3, 9];2;41
19008;10;[0, 4, 5, 7];4;242
19009;10;[6, 7];2;51
19010;10;[7, 8];2;54
19011;10;[2, 4, 5, 6, 7];5;603
19012;10;[6, 8, 9];3;175
19013;10;[8, 9];2;56
19014;10;[0, 6, 7, 8];4;257
19015;10;[5, 8, 9];3;172
19016;10;[0, 4, 5, 6, 7];5;498
19017;10;[0, 1, 2, 3, 4, 5, 6, 7, 8, 9];10;1024
19018;10;[0, 1, 3, 5, 6, 7, 9];7;895
19019;10;[4, 6, 7];3;161
19020;11;[2, 5, 7, 8];4;477
19021;11;[8, 9, 10];3;232
19022;11;[0, 1, 4, 8, 9, 10];6;1135
19023;11;[0, 6, 8, 9, 10];5;771
19024;11;[8, 9, 10];3;232
19025;11;[3, 7, 8, 9];4;524
19026;11;[5, 6, 7];3;213
19027;11;[6, 8, 9];3;226
19028;11;[7, 9, 10];3;231
19029;11;[0, 3, 4, 5, 6, 7, 8, 9];8;1929
19030;11;[1, 7, 9, 10];4;435
19031;11;[0, 6, 7, 8];4;343
19032;11;[9, 10];2;67
19033;11;[5, 9, 10];3;222
19034;11;[0, 8, 9];3;110
19035;11;[5, 6];2;53
19036;11;[4, 7, 8];3;207
19037;11;[9, 10];2;67
19038;11;[3, 6, 7];3;188
19039;11;[1, 6, 7];3;139
19040;12;[0, 9, 10, 11];4;464
19041;12;[9, 10, 11];3;299
19042;12;[1, 7, 8, 11];4;577
19043;12;[4, 10, 11];3;264
19044;12;[1, 5, 8, 9, 10];5;1316
19045;12;[0, 6, 7, 8];4;445
19046;12;[5, 8];2;61
19047;12;[1, 8, 9];3;174
19048;12;[2, 9, 10];3;213
19049;12;[6, 8, 9, 10];4;786
19050;12;[8, 9, 10, 11];4;794
19051;12;[1, 6, 8, 9];4;569
19052;12;[2, 5, 9];3;198
19053;12;[7, 9, 10];3;293
19054;12;[8, 9];2;74
19055;12;[0, 2, 3, 4, 5, 6, 8, 10];8;3518
19056;12;[3, 9, 10];3;241
19057;12;[8, 9, 10];3;296
19058;12;[0, 6, 7, 8, 10];5;1111
19059;12;[1, 4, 8, 9, 10];5;1296
19060;13;[7, 10, 11];3;366
19061;13;[6, 8, 9, 11, 12];5;2372
19062;13;[11, 12];2;92
19063;13;[0, 3, 7, 9, 10, 11];6;3038
19064;13;[0, 8, 9, 11];4;590
19065;13;[0, 10, 11, 12];4;598
19066;13;[1, 10, 12];3;212
19067;13;[6, 7];2;72
19068;13;[0, 8, 9];3;149
19069;13;[10, 11, 12];3;378
19070;13;[8, 9, 10];3;369
19071;13;[7, 9, 10, 11];4;1085
19072;13;[3, 7, 8, 9];4;948
19073;13;[7, 8, 9, 11];4;1080
19074;13;[5, 7, 11, 12];4;1048
19075;13;[4, 11, 12];3;322
19076;13;[1, 10, 11];3;211
19077;13;[10, 11, 12];3;378
19078;13;[8, 10];2;84
19079;13;[0, 2, 9, 10];4;473
19080;14;[5, 10, 11];3;409
19081;14;[0, 2, 12, 13];4;591
19082;14;[0, 8, 9, 11];4;738
19083;14;[10, 11, 12];3;467
19084;14;[6, 8, 11, 12, 13];5;3447
19085;14;[1, 8, 10];3;237
19086;14;[6, 10, 11];3;430
19087;14;[10, 12];2;102
19088;14;[11, 12, 13];3;470
19089;14;[10, 12, 13];3;469
19090;14;[12, 13];2;106
19091;14;[8, 9];2;92
19092;14;[1, 11, 12, 13];4;976
19093;14;[1, 5, 8, 9, 11, 12];6;5485
19094;14;[4, 5, 8, 9, 10];5;3258
19095;14;[1, 9, 11, 12];4;970
19096;14;[11, 12];2;104
19097;14;[5, 7, 10, 11, 12, 13];6;6442
19098;14;[6, 10, 11];3;430
19099;14;[10, 12, 13];3;469


==> results/segmented_short_wide_combined_responsibility_discrete_discrete_sampling_results.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
19000;10;10;[2, 7, 8];3;571;[0 2 1 3 4 5 6 7 8 9];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 7, 8];3;1134;[0 2 3 4 7 5 9 1 6 8];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[2, 7, 8];3;1184;[0 2 3 4 7 5 9 1 6 8];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[2, 7, 8];3;464;[0 2 3 4 6 5 7 8 9 1];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
19001;10;10;[5, 0, 7, 6];4;1084;[1 5 9 8 3 4 2 0 7 6];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[0, 6, 5, 7];4;621;[0 1 2 4 6 5 9 8 7 3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[0, 6, 5, 7];4;671;[0 1 2 4 6 5 9 8 7 3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[0, 6, 5, 7];4;721;[0 1 2 4 6 5 9 8 7 3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5]
19002;10;10;[6, 9, 8];3;185;[6 9 2 0 7 4 8 1 5 3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[6, 9, 8];3;1134;[1 6 9 2 3 4 7 0 8 5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[6, 8, 9];3;1184;[0 1 3 4 6 5 7 8 9 2];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[6, 8, 9];3;1234;[0 1 3 4 6 5 7 8 9 2];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
19003;10;10;[8, 9, 7];3;1084;[1 8 9 2 6 5 3 4 7 0];[0.25, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[8, 9, 7];3;621;[1 0 3 4 6 8 9 2 7 5];[0.5, 1.0, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5];[7, 8, 9];3;1184;[1 0 2 3 4 5 6 7 8 9];[0.5, 1.0, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[7, 8, 9];3;1234;[1 0 2 3 4 5 6 7 8 9];[0.5, 1.0, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
19004;10;10;[4, 1, 3, 7, 8];5;1084;[0 4 2 1 3 5 6 7 8 9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 3, 1, 7, 8];5;1134;[0 4 9 2 3 5 6 1 7 8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[3, 4, 7, 1, 8];5;1184;[0 3 6 4 7 9 2 1 5 8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5];[3, 4, 7, 1, 8];5;1234;[0 2 3 4 6 5 7 9 1 8];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5]
19005;10;10;[6, 8, 2, 7];4;314;[6 8 2 0 7 5 9 1 4 3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[6, 8, 2, 7];4;1134;[3 6 8 1 2 5 7 0 9 4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[2, 6, 7, 8];4;671;[0 2 3 4 6 5 7 8 9 1];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[2, 6, 7, 8];4;721;[0 2 3 4 6 5 7 8 9 1];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
19006;10;10;[8, 7];2;571;[1 2 4 8 5 3 9 0 7 6];[0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333];[6, 8];2;235;[0 1 2 4 6 5 8 3 9 7];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333];[6, 8];2;285;[0 1 2 4 6 5 8 3 7 9];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[6, 8];2;464;[0 1 2 4 6 5 7 8 3 9];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333]
19007;10;10;[0, 6, 5, 4, 7, 8, 9];7;185;[0 6 5 4 7 8 9 2 3 1];[0.5, 0, 0.25, 0.25, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[3, 9];2;1134;[0 1 2 3 4 5 6 7 8 9];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[3, 9];2;1184;[0 1 2 3 4 5 6 7 8 9];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[9, 3];2;1234;[2 0 1 4 6 5 7 8 9 3];[0.5, 0.5, 1.0, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
19008;10;10;[4, 8, 7, 5];4;1084;[2 4 6 8 3 1 7 0 9 5];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[1, 5, 4, 7];4;1134;[1 2 5 4 6 8 9 0 7 3];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[1, 5, 4, 7];4;1184;[1 2 5 4 6 8 9 0 7 3];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[1, 4, 5, 7];4;721;[1 2 3 4 6 5 9 8 7 0];[0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5]
19009;10;10;[6, 7];2;87;[0 6 5 2 7 9 3 1 4 8];[0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333];[6, 7];2;1134;[0 6 2 1 3 4 5 7 9 8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333];[6, 7];2;671;[0 2 6 4 3 1 5 7 8 9];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 7];2;721;[0 2 3 4 6 8 5 1 7 9];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
19010;10;10;[7, 8];2;571;[0 7 8 4 3 2 5 1 6 9];[0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.5, 0.25];[7, 8];2;621;[0 4 7 8 9 2 3 1 6 5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5];[7, 8];2;220;[0 2 6 4 7 8 9 1 5 3];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5];[7, 8];2;270;[0 2 6 4 7 8 9 1 5 3];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5]
19011;10;10;[6, 2, 5, 4, 7];5;185;[6 0 2 1 5 4 7 8 9 3];[0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 1.0, 0.25, 0.25, 0.25];[6, 3, 5, 4, 7];5;1134;[6 0 3 2 5 4 7 8 9 1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 4, 3, 5, 7];5;414;[6 4 0 1 3 2 5 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[5, 6, 4, 3, 7];5;721;[5 6 4 3 2 7 8 0 1 9];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0, 1.0, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25]
19012;10;10;[6, 8, 9];3;1084;[6 1 3 8 2 4 5 0 7 9];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 1.0, 0.25, 0.3333333333333333, 0.25];[6, 8, 9];3;137;[6 8 7 3 9 1 2 0 4 5];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 1.0, 0.3333333333333333, 1.0, 0.3333333333333333];[6, 8, 9];3;187;[6 8 7 3 9 1 2 0 4 5];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 1.0, 0.3333333333333333, 1.0, 0.3333333333333333];[6, 8, 9];3;335;[6 8 3 0 7 5 9 1 4 2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 1.0, 0.3333333333333333]
19013;10;10;[9, 8];2;1084;[1 2 7 9 5 4 6 3 0 8];[0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5];[9, 8];2;621;[1 2 3 7 9 8 0 4 6 5];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5];[9, 8];2;671;[1 2 3 7 9 8 0 4 6 5];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5];[8, 9];2;721;[0 1 2 3 7 8 9 4 6 5];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5]
19014;10;10;[8, 0, 6, 7];4;185;[2 8 1 0 6 7 5 3 4 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25];[3, 6, 8, 7];4;170;[3 2 6 8 0 7 1 5 4 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.25, 0.5, 0.3333333333333333, 0.5, 0.25];[3, 6, 8, 7];4;671;[1 2 3 5 6 8 4 0 7 9];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[3, 6, 8, 7];4;335;[1 2 3 5 6 8 7 0 9 4];[0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
19015;10;10;[5, 9, 8];3;1084;[0 2 5 9 3 4 6 1 7 8];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[5, 9, 8];3;1134;[0 1 2 3 5 6 9 4 7 8];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[5, 8, 9];3;671;[0 1 2 3 5 6 7 8 9 4];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[5, 8, 9];3;1234;[0 1 2 3 4 5 6 7 8 9];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
19016;10;10;[1, 7, 3, 6, 5];5;1084;[1 7 3 0 6 4 9 8 5 2];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[1, 2, 5, 7, 6];5;170;[0 1 2 5 7 6 9 8 4 3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[0, 4, 6, 5, 7];5;1184;[0 1 2 4 6 5 7 8 9 3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[0, 4, 6, 5, 7];5;1234;[0 1 2 4 6 5 7 8 9 3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
19017;10;10;[0, 1, 2, 3, 5, 7, 9, 6, 8, 4];10;1084;[0 1 2 3 5 7 9 6 8 4];[0.5, 0.5, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[0, 1, 2, 3, 5, 7, 9, 4, 6, 8];10;1134;[0 1 2 3 5 7 9 4 6 8];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[0, 1, 2, 3, 5, 6, 7, 9, 4, 8];10;1184;[0 1 2 3 5 6 7 9 4 8];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[7, 4, 0, 1, 3, 2, 5, 6, 9, 8];10;1234;[7 4 0 1 3 2 5 6 9 8];[0.5, 0.5, 0.5, 0.5, 1.0, 0.5, 0.5, 1.0, 0.3333333333333333, 0.5]
19018;10;10;[6, 9, 0, 5, 3, 7, 1];7;571;[6 4 9 0 5 3 7 1 8 2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[1, 7, 6, 9, 3, 0, 5];7;1134;[1 7 6 4 9 3 0 2 5 8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5];[0, 1, 6, 7, 9, 5, 3];7;1184;[0 1 6 4 7 8 9 2 5 3];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5];[0, 1, 7, 6, 9, 5, 3];7;1234;[0 1 2 4 7 6 9 8 5 3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5]
19019;10;10;[4, 6, 7];3;185;[0 2 3 4 6 5 7 8 9 1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 7, 6];3;364;[0 1 2 4 7 3 5 6 8 9];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 4, 6];3;414;[7 0 4 1 3 2 5 6 8 9];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333];[7, 4, 6];3;464;[7 0 4 1 3 2 5 6 8 9];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333]
19020;11;11;[2, 5, 7, 8];4;314;[ 3  6  2  1  5  4  7  8  9 10  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[7, 2, 5, 8];4;621;[ 3  7  6  0  2  1  5  4  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25];[7, 2, 5, 8];4;671;[ 3  7  6  0  2  1  5  4  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 7, 8, 5];4;464;[ 3  2  6  7  8  0  5  1  4  9 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
19021;11;11;[8, 9, 10];3;2109;[ 0  1  2  3  4  5  6  7  8  9 10];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[8, 10, 9];3;1134;[ 2  6  1  0  3  4  7  8 10  9  5];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 10, 9];3;1184;[ 2  6  1  0  3  4  7  8 10  9  5];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 9, 8];3;1234;[ 2  4  6 10  3  1  7  0  9  8  5];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
19022;11;11;[0, 4, 9, 1, 10, 8];6;2109;[ 0  7  5  4  9  3  1  2 10  8  6];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[0, 1, 4, 9, 10, 8];6;2159;[ 6  0  2  1  3  4  5  7  9 10  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[0, 1, 4, 8, 9, 10];6;2209;[ 6  0  2  1  3  4  5  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 8, 4, 1, 0, 10];6;2259;[ 6  2  9  8  3  4  1  0  7  5 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
19023;11;11;[0, 6, 8, 9, 10];5;2109;[ 0  1  2  3  4  5  6  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 6, 8, 9, 10];5;2159;[ 1  0  2  3  4  5  6  7  8  9 10];[0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 0, 6, 8, 9];5;2209;[ 1  2 10  0  4  5  6  3  7  8  9];[0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[6, 10, 0, 8, 9];5;2259;[ 1  2  6  7 10  3  5  0  4  8  9];[0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
19024;11;11;[8, 9, 10];3;571;[ 0  2  7  8  3  4  9  1 10  5  6];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[8, 9, 10];3;2159;[ 0  2  3  4  7  6  8  1  5  9 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[9, 8, 10];3;671;[ 0  2  3  4  7  6  9  8 10  1  5];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 8, 10];3;721;[ 0  2  3  4  7  6  9  8 10  1  5];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
19025;11;11;[8, 9, 6, 7];4;2109;[ 1 10  8  4  9  6  2  0  5  7  3];[0.25, 0.5, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5];[8, 6, 7, 9];4;621;[ 0  1  2  8 10  6  7  4  9  5  3];[0.5, 0.5, 0.5, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[8, 6, 7, 9];4;671;[ 0  1  2  8 10  6  7  4  9  3  5];[0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[0, 1, 8, 9, 7];5;335;[ 0  1  2  8  9 10  7  4  6  3  5];[0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5]
19026;11;11;[6, 5, 7];3;571;[ 0  1  6  5  7 10  9  8  4  3  2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 5, 6];3;621;[ 7  4  8  0  3  2  5  1  6  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 5, 6];3;671;[ 2  7  5  4  8  3  0  1  6  9 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 5, 6];3;721;[ 2  7  5  4  8  3  0  1  6  9 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
19027;11;11;[9, 6, 8];3;2109;[ 1  7 10  9  6  5  2  0  4  3  8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5];[9, 6, 8];3;2159;[ 1  7 10  9  3  4  2  0  6  5  8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5];[6, 9, 8];3;2209;[ 1  7  6  5 10  9  3  2  4  0  8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[6, 9, 8];3;2259;[ 1  7  6  5 10  9  3  2  4  0  8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5]
19028;11;11;[7, 9, 10];3;185;[ 7  9  6  0  4  2 10  1  5  3  8];[0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.2, 0.3333333333333333, 0.5, 0.2, 0.5, 0.25];[7, 9, 10];3;2159;[ 7  8  9  0  3  4  2  1  6  5 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333];[7, 9, 10];3;2209;[ 7  8  9  0  3  4  2  1  6  5 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333];[7, 9, 10];3;721;[ 2  7  9  8  5  4  1  0 10  6  3];[0.3333333333333333, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333]
19029;11;11;[4, 3, 8, 2, 6, 5, 7, 9];8;1084;[ 4  3  8  2  6  1  5  0  7  9 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.2];[4, 3, 8, 2, 5, 6, 9, 7];8;2159;[ 4  3  8  1  2  5  6  0 10  9  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333];[4, 3, 8, 2, 5, 6, 9, 7];8;2209;[ 4  3  8  1  2  5  6  0 10  9  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333];[5, 4, 3, 8, 2, 6, 7, 9];8;1234;[ 5  4  3  8  2  1  6  0  7  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25]
19030;11;11;[7, 1, 9, 10];4;2109;[ 0  7  2  1  3  4  9  5  6  8 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25];[6, 4, 10, 9];4;2159;[ 0  3  6  4  7 10  2  1  5  8  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[7, 6, 10, 9];4;2209;[ 7  0  4  3  6 10  2  1  5  8  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5];[7, 1, 10, 9];4;2259;[ 7  0  3  1  6  4 10  8  5  2  9];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0, 0.5, 0.3333333333333333, 0.5]
19031;11;11;[4, 6, 7, 8];4;314;[ 4  3  6  2  7 10  9  8  5  0  1];[0.2, 0.2, 0.25, 0.25, 1.0, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25];[4, 7, 6, 8];4;1134;[ 4  7 10  0  1  3  5  2  6  8  9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 1.0, 0.25, 0.25, 0.5, 0.25, 0.25, 0.5];[4, 7, 6, 8];4;2209;[ 4  7 10  0  5  2  6  1  9  8  3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[4, 7, 6, 8];4;1234;[ 4  7 10  0  3  2  5  1  6  8  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
19032;11;11;[10, 9];2;61;[ 4 10  9  8  2  3  1  0  5  7  6];[0.25, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.2, 0.25, 0.5, 0.5, 0.5];[10, 9];2;111;[ 4 10  9  8  6  1  2  3  7  5  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5];[9, 10];2;220;[ 2  4  9  8 10  6  1  3  7  5  0];[0.25, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5];[9, 10];2;270;[ 7  2  4  8  9 10  3  0  6  5  1];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5]
19033;11;11;[9, 7, 10];3;2109;[ 1  8  3  0  9  7  2  4  6  5 10];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25];[5, 10, 9];3;1134;[ 1  6  8  2  3  5  7  0 10  9  4];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[5, 10, 9];3;1184;[ 1  6  8  2  3  5  7  0 10  9  4];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[5, 9, 10];3;2259;[ 1  6  8  2  3  4  5  0  7  9 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
19034;11;11;[10, 9, 8];3;2109;[ 1 10  3  0  7  5  9  4  6  2  8];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5];[10, 8, 9];3;2159;[ 1  7 10  2  3  4  5  0  6  8  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[10, 8, 9];3;2209;[ 1  7 10  2  3  4  5  0  6  8  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[10, 8, 9];3;2259;[ 1  7 10  2  3  4  5  0  6  8  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
19035;11;11;[5, 6];2;61;[ 5  8  6  3 10  2  4  1  9  7  0];[0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333];[5, 6];2;2159;[ 5  8  3  0  7  6  9  2 10  1  4];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[6, 5];2;187;[ 3  2  6  5  7  8 10  1  9  0  4];[0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.25, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[6, 5];2;237;[ 3  2  6  5  7 10  9  8  1  0  4];[0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.25, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
19036;11;11;[4, 7, 8];3;2109;[ 1  2  5  9 10  4  3  0  7  6  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[4, 7, 8];3;2159;[ 1  2  3  4  6  5  7  9 10  0  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[4, 7, 8];3;2209;[ 0 10  2  1  4  5  6  3  7  8  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[4, 7, 8];3;2259;[ 6  0  5  3 10  2  4  1  7  8  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
19037;11;11;[9, 10];2;571;[ 2  9  1  0  5  6  7  3 10  8  4];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[9, 10];2;621;[ 2  9  1  0  5  6  7  3 10  8  4];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[9, 10];2;2209;[ 2  8  9  0  5  6  1  3 10  7  4];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[9, 10];2;2259;[ 3  2  4  8  9  5  0  1  7  6 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
19038;11;11;[6, 7, 3];3;314;[ 6  7  0  1  5  3  4  8  2  9 10];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25];[6, 7, 3];3;364;[ 6  7  5  0  1  3  4  8 10  9  2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 7, 3];3;671;[ 6  7  5  0  3  2  1  4  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 7, 3];3;721;[ 6  7  5  0  3  2  1  4  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
19039;11;11;[1, 6, 7];3;314;[ 1  3  6  8  2  5  7  0 10  9  4];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25];[1, 6, 7];3;364;[ 0  1  2  3  4  5  6  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 6, 7];3;414;[ 0  1  2  3  4  5  6  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 8, 7];3;721;[ 6  8  2  0  3  4  5  1  7  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
19040;12;12;[8, 11, 9, 10];4;4158;[ 6  8  3  1  4  2 11  0  7  5  9 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333];[3, 9, 11, 10];4;4208;[ 3  2  6  8  5  4  9  1 11  0  7 10];[0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333];[3, 9, 10, 11];4;4258;[ 3  2  6  8  5  4  9  1 10 11  7  0];[0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 9, 10, 11];4;4308;[ 3  2  6  8  5  4  9  1 10 11  7  0];[0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
19041;12;12;[10, 9, 11];3;4158;[ 1  2  3  4  5 10  9  8 11  7  0  6];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 10, 11];3;4208;[ 1  2  3  4  7  5  9  8 10 11  6  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 11, 9];3;4258;[ 0  5 10  8 11  3  2  1  4  7  9  6];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5];[11, 10, 9];3;464;[ 0  2  5  8 11 10  9  1  7  6  4  3];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5]
19042;12;12;[9, 3, 4, 7, 10, 8];6;2109;[ 5  9  2  0  3  4  6  1  7 10  8 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25];[9, 3, 4, 7, 10, 8];6;2159;[ 5  9  2  0  3  4  6  1  7 10  8 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25];[9, 3, 4, 7, 8, 10];6;2209;[ 5  9  2  0  3  4  6  1  7  8 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[11, 1, 7, 8];4;4308;[ 6  5 11  9  3  2  0  1  7  4  8 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
19043;12;12;[4, 10, 11];3;4158;[ 3  2  6  4  7  8  9  0 10 11  1  5];[0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 0.16666666666666666, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[4, 11, 10];3;4208;[ 3  2  5  4  6  7  9  8 11  0  1 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[4, 11, 10];3;4258;[ 3  2  5  4  6  7  9  8 11  0  1 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[4, 11, 10];3;4308;[ 3  2  5  4  6  7  9  8 11  0  1 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5]
19044;12;12;[8, 10, 5, 2, 9];5;2109;[ 4  8 10  0  3  5  2  1  7  6  9 11];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[1, 5, 10, 8, 9];5;4208;[ 0  1  3  4  7  5 10  8 11  2  6  9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[6, 8, 5, 7, 9];5;2209;[ 6  8  3  0  5  4  7  1 11  2  9 10];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 1.0, 0.25, 0.25, 0.3333333333333333];[6, 8, 5, 7, 9];5;1234;[ 6  8  2  0  3  4  5  1  7  9 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
19045;12;12;[0, 7, 8, 6];4;2109;[ 0  1  3  5  7 11 10  2  8  4  6  9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333];[8, 2, 6, 7];4;235;[ 5  8  2  0  3  6  7  1 10  9 11  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 0, 6, 7];4;1184;[ 5  8  9  0  3  6  2  1 10  7 11  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[8, 0, 6, 7];4;1234;[ 5  8  9  0  3  6  2  1 10  7 11  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
19046;12;12;[5, 8];2;185;[ 3  5  7  1  4  8  6  0 10  9 11  2];[0.25, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25];[5, 8];2;621;[ 3  5  7  1  4 11  9  8  6  2  0 10];[0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[5, 8];2;414;[ 3  7  5  4 10  1  8  6  9 11  0  2];[0.25, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[5, 8];2;4308;[ 0  2  3  4  7  5 10 11  6  1  9  8];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
19047;12;12;[10, 9, 8];3;4158;[ 3  2  7 11 10  9  6  4  5  0  1  8];[0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.16666666666666666, 0.25, 0.3333333333333333, 0.3333333333333333];[10, 8, 9];3;2159;[ 0  2  3  7 10 11  8  5  4  6  9  1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[10, 8, 9];3;220;[10  8  0  2  6  9  3  7 11  5  4  1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[10, 8, 9];3;270;[10  8  0  2  6  9  3  7 11  4  1  5];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
19048;12;12;[3, 9, 10];3;4158;[ 3  7  4  2  9 11  8  0 10  6  1  5];[0.25, 0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.2, 0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[3, 9, 10];3;4208;[ 3  7  5  4  2 11  9  8  0 10  6  1];[0.25, 0.2, 0.3333333333333333, 0.5, 0.5, 0.5, 0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[3, 9, 10];3;4258;[ 3  7  5  4 11  8  2  6  9  0  1 10];[0.25, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5];[2, 9, 10];3;4308;[ 1  2  3  4  7  5 11  8  9  6  0 10];[0.25, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5]
19049;12;12;[1, 5, 6, 8, 9, 3];6;185;[ 1  5  6  8  9 11  3  0  2  4  7 10];[0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333];[6, 10, 9, 8];4;364;[ 1  3  6  5 11 10  9  8  0  2  7  4];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 6, 8, 10];4;1184;[11  9  0  1  5  6  2  3  8 10  7  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[9, 10, 6, 8];4;4308;[ 1  4  7  9 10 11  3  0  6  5  2  8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5]
19050;12;12;[11, 9, 8, 10];4;4158;[ 1  4  5  0 11  9  3  2  7  6  8 10];[0.3333333333333333, 0.5, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[10, 9, 8, 11];4;4208;[ 1  4  5  0  7 10  9  8 11  6  2  3];[0.3333333333333333, 0.5, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 10, 9, 11];4;2209;[ 1  4  2  0  3  5  7  8 10  9 11  6];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[11, 8, 9, 10];4;4308;[ 1  4 11  2  3  5  6  0  7  8  9 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
19051;12;12;[2, 6, 8, 9];4;1084;[ 0  2  1  3  4  6  7  8 10  9 11  5];[0.5, 0.25, 0.5, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[2, 9, 6, 8];4;1134;[ 0  2  5  4  9  3  6  1  7  8 10 11];[0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[1, 2, 7, 9, 6];5;1184;[ 0  1  2 10  7  5  9  4  6  3  8 11];[0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25];[1, 2, 7, 9, 6];5;1234;[ 0  1  2 10  7  5  9  4  6  3  8 11];[0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25]
19052;12;12;[8, 7, 9, 3];4;314;[ 1  8  2  0  4  7  9  3  6  5 10 11];[0.25, 0.5, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.5, 0.25, 0.2, 0.2];[5, 2, 9];3;4208;[ 1  5 10  8 11  3  2  0  7  6  4  9];[0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.5, 0.25, 0.5, 0.5];[2, 5, 9];3;1184;[ 1  2  5  4 11 10  9  8  3  7  6  0];[0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5];[9, 5, 2];3;1234;[ 9  1  5  2 11 10  8  4  3  7  6  0];[0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5, 0.5]
19053;12;12;[7, 9, 10];3;571;[ 0  1  3  5  7  6  9  8 10 11  4  2];[0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[7, 9, 10];3;2159;[ 0  1  2  3  4  5  6  7  8  9 10 11];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 7, 9];3;2209;[ 5 10  2  0  3  4  6  1  7  8  9 11];[0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25];[10, 9, 7];3;2259;[ 6  5 10  0  4  2  9  1  7  3  8 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25]
19054;12;12;[9, 8];2;314;[ 0  1  3  5  7 10  9  8 11  6  2  4];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 8];2;4208;[10  9  0  1  5  7  2  3  8 11  6  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[9, 8];2;1184;[ 4  9 10  0  3  5  2  1  8  7 11  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[9, 8];2;2259;[ 4  9 10  0  3  5  2  1  7  6  8 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
19055;12;12;[5, 4, 6, 3, 10, 0, 2, 8];8;4158;[ 5 11  4  1  6  3 10  0  7  2  9  8];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5];[7, 10, 4, 6, 1, 3, 8, 2];8;4208;[ 7  5 10 11  4  6  1  3  8  2  0  9];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.5];[2, 5, 10, 3, 0, 6, 4, 8];8;4258;[ 2  5  7 11 10  1  3  0  6  4  9  8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[2, 5, 10, 3, 0, 6, 4, 8];8;4308;[ 2  5  7 11 10  1  3  0  6  4  9  8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
19056;12;12;[6, 9, 10];3;2109;[ 2  8 11  4  6  5  3  0  9  7 10  1];[0.25, 0.2, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333];[3, 9, 10];3;4208;[ 2  8  3  0  7  4 11  1  6  5  9 10];[0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333];[3, 9, 10];3;2209;[ 2  8  3  0  7  6  9  4 10 11  5  1];[0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 9, 10];3;4308;[ 1  2  7  8  3  4  5  0  6  9 10 11];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
19057;12;12;[8, 10, 9];3;1084;[ 3  2  6  5  8  0  4  1 10  9 11  7];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25];[8, 9, 10];3;2159;[ 1  2  3  5  6  8 11  0  9  4 10  7];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[8, 9, 10];3;4258;[ 6  8  3  1  7  5 11  2  4  0  9 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333];[8, 9, 10];3;4308;[ 0  6 11  8  3  5  2  1  9  7  4 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5]
19058;12;12;[0, 7, 8, 6, 10];5;4158;[ 0  3  2  4  7 11  9  8  1  6  5 10];[0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333];[0, 7, 8, 10, 6];5;4208;[ 0  2  3  5  7  4  9  8 10 11  6  1];[0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 7, 8, 10, 9];5;2209;[ 0  2  3  5  1  4  7  8 10  9 11  6];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 6, 7, 8, 10];5;2259;[ 0  2  3  5  1  4  6  7  8  9 10 11];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
19059;12;12;[3, 4, 6, 9, 10];5;4158;[ 3  4 11  1  2  5  6  0  9  8 10  7];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333];[3, 6, 4, 9, 10];5;4208;[ 3  2  6  4  7  9  8  1 11  0  5 10];[0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333];[10, 3, 6, 9, 4];5;4258;[10  3  6  2  7  9  8  4  1  0 11  5];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.5, 0.5, 0.5, 0.5, 1.0, 0.3333333333333333];[10, 3, 6, 4, 9];5;2259;[10  3  5  2  6  7  8  4  9  0  1 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 1.0, 0.3333333333333333]
19060;13;13;[10, 11, 7];3;571;[ 5  9 12  3 10 11  1  0  7  6  4  2  8];[0.2, 0.2, 0.2, 0.25, 0.2, 0.3333333333333333, 0.2, 0.2, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[10, 11, 7];3;2159;[ 0 10  9  5 12  3  2  1 11  8  7  4  6];[0.5, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333];[10, 11, 7];3;4258;[ 0 10  3  1  6 12  9  5 11  7  2  8  4];[0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333];[10, 11, 7];3;4308;[ 0 10  3  1  6 11  9  5 12  7  2  4  8];[0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
19061;13;13;[8, 9, 11, 6, 12];5;8255;[ 7  4  8  0  3  2  5  1 10  9 11  6 12];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2];[12, 8, 11, 6, 9];5;8305;[ 0 12  3  2  7  5  8  4 11 10  6  1  9];[0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5];[12, 11, 8, 9, 6];5;8355;[ 0 12  2  1  4  5  7  3 11  8 10  9  6];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[8, 12, 11, 9, 6];5;8405;[ 0  8 12  1  4  5  2  3 11  7 10  9  6];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
19062;13;13;[12, 11];2;8255;[ 1  6  5  3 10  4  8  0 12 11  9  2  7];[0.25, 0.5, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.16666666666666666, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[12, 11];2;8305;[ 1  6  5  3 10  4  7  0 12  8  9 11  2];[0.25, 0.5, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[11, 12];2;8355;[ 1  6 11  3  5 10  8  2  7  4  0  9 12];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25];[11, 12];2;8405;[ 0  1  6  5 11  3  7  2 10  8 12  4  9];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333]
19063;13;13;[0, 3, 11, 7, 10, 9];6;8255;[ 0  1  3  5  6 11 12  2  7  4 10  8  9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333];[0, 3, 11, 7, 9, 10];6;8305;[ 0  1  3  5  6 11 12  2  7  4  9  8 10];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[0, 11, 3, 7, 9, 10];6;8355;[12  0  2  1  4  5 11  3  7  6  9  8 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 1.0];[0, 11, 3, 7, 9, 10];6;8405;[12  0  2  1  4  5 11  3  7  6  9  8 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 1.0]
19064;13;13;[0, 8, 9, 11];4;4158;[ 0  1  2  3  4  5  6  7  8  9 10 11 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2];[3, 11, 9, 8];4;8305;[ 3 11 10  9 12  0  1  2  7  6  5  4  8];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 11, 9, 8];4;8355;[ 0  5 10  3 12 11  9  1  7  6  4  2  8];[0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[0, 11, 9, 8];4;8405;[ 0  5 10  3  6 11  9  2 12  7  1  4  8];[0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
19065;13;13;[2, 11, 10, 12];4;314;[ 2  8 11  3 10  9  5 12  0  4  1  6  7];[0.2, 0.16666666666666666, 0.3333333333333333, 0.25, 0.2, 0.25, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[0, 10, 11, 12];4;621;[ 0  1  2  8 10 11  5  3 12  7  6  9  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[0, 10, 11, 12];4;8355;[ 0  1  2  3 10 11  8  4  7  6  5  9 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[0, 11, 10, 12];4;2259;[ 0  1  2  3  4  5  7  8 11 10 12  6  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
19066;13;13;[5, 6, 12, 10];4;2109;[ 3  2  5  4  6  7  9  8 12 11 10  0  1];[0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[12, 1, 10];3;8305;[ 3 12  1  0  4  5  6  2  7  8 10  9 11];[0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5];[12, 10, 1];3;8355;[ 0  3 12  9  5 10  2  1  7  6  4  8 11];[0.5, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5];[12, 10, 1];3;8405;[ 0  2  3  7 12  9  5  4 10  6  1  8 11];[0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5]
19067;13;13;[6, 7];2;8255;[ 0 10  2  1 12 11  9  5  8  6  3  4  7];[0.5, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666, 0.2, 0.25, 0.5, 0.25, 0.25];[6, 7];2;235;[ 0 10  2  1  5  6  7  3 12  8  9 11  4];[0.5, 0.25, 0.25, 0.25, 0.16666666666666666, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25];[6, 7];2;285;[ 0 10  2  1  5  6  7  3 12  8  9 11  4];[0.5, 0.25, 0.25, 0.25, 0.16666666666666666, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25];[7, 6];2;721;[ 0 10  7  4  9  2  3  1  6  5  8 11 12];[0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25]
19068;13;13;[0, 8, 9];3;8255;[ 0  3  5  4  6  7 12 10 11  2  8  1  9];[0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333];[0, 8, 9];3;2159;[ 3 11  5  0  6  7  8  4 10 12  9  2  1];[0.3333333333333333, 0.2, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333];[4, 8, 9];3;8355;[ 3  4 11  1  6  5  7  0 10  8 12  2  9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333];[4, 8, 9];3;8405;[ 3  4 11  1  6  5  7  0 10  8 12  2  9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333]
19069;13;13;[10, 11, 12];3;8255;[ 2  7 10  3  5  4  6  1 11  0  9  8 12];[0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.25, 0.2];[11, 10, 12];3;8305;[ 2  7  6  4  1  3  5 11 10  0  9  8 12];[0.2, 0.25, 0.5, 0.25, 0.5, 0.25, 0.5, 0.5, 0.2, 0.2, 0.25, 0.25, 0.2];[11, 12, 10];3;4258;[ 2  7  6  4  0  1 11  8 12  3  5 10  9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333];[11, 12, 10];3;4308;[ 2  7  6  4  0  1 11  8 12  3  5 10  9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333]
19070;13;13;[8, 9, 10];3;8255;[ 4  8  5  2  7  6  1  0 11  9 12  3 10];[0.25, 0.25, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.2, 0.25, 0.25];[8, 9, 10];3;2159;[ 4  8  3  0  6  5  7  2  1  9 10 11 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.25];[10, 8, 9];3;4258;[ 4 11 10  8  6  0  3  2  5  7  1  9 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.25];[10, 8, 9];3;4308;[ 4 11 10  8  6  0  3  2  5  7  9  1 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25]
19071;13;13;[7, 9, 10, 11];4;4158;[ 0  8  2  1  4  5  6  3  7  9 10 11 12];[0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25];[7, 9, 10, 11];4;4208;[ 0  8  2  1  4  5  6  3  7  9 10 11 12];[0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25];[7, 9, 10, 11];4;4258;[ 0  8  2  1  4  5  6  3  7  9 10 11 12];[0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25];[7, 10, 9, 11];4;8405;[ 0  2  6  8 12  4  3  1  7  5 10  9 11];[0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333]
19072;13;13;[7, 9, 10, 8];4;2109;[ 6  7  5  9 10  2  3  0  4  1  8 11 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[3, 7, 9, 8];4;364;[ 3  7  6  5 11 10  9  8 12  0  1  2  4];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 7, 9, 8];4;414;[ 3  7  6  5 11 10  9  8 12  0  1  2  4];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 7, 9, 8];4;464;[ 3  7  6  5 11 10  9  8 12  0  1  2  4];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
19073;13;13;[7, 8, 9, 11];4;4158;[ 0  1  2  3  4  5  6  7  8  9 10 11 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[7, 8, 9, 11];4;4208;[ 3  2 10  1  4  5  6  0  7  8  9 11 12];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[7, 8, 9, 11];4;4258;[ 3  2 10  1  4  5  6  0  7  8  9 11 12];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[9, 7, 8, 11];4;4308;[ 3  2  5  9 10  4  0  1  7  6  8 11 12];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25]
19074;13;13;[6, 11, 12, 10];4;2109;[ 0  6  5  4  7 11 12  3  2  1 10  9  8];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[6, 11, 12, 10];4;8305;[ 0  6  5  4  7 11 12  3  2  1  9  8 10];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[5, 7, 12, 11];4;8355;[ 0  3  5  4  6  7 12 11  1  2  9  8 10];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[5, 7, 11, 12];4;8405;[ 1  3  0  2  4  5  6  7 11 12  9  8 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333]
19075;13;13;[4, 12, 11];3;8255;[ 3  0  1  2  4  5  7  8 12  9  6 11 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333];[4, 12, 11];3;8305;[ 3  0  1  2  4  5  7  8 12  9  6 11 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333];[4, 12, 11];3;8355;[ 3  0  1  2  4  5  7  8 12  9 10 11  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[11, 4, 12];3;8405;[ 3  8 11  0  4  5  1  2 12  7  9 10  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
19076;13;13;[2, 11, 10];3;2109;[ 0  2  3  4  5 11 12  1  7  6 10  9  8];[0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.16666666666666666, 0.2, 0.2, 0.25, 0.25];[1, 10, 11];3;4208;[ 0  1  2  3  4  5  6  7  8  9 10 11 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[1, 10, 11];3;4258;[ 0  1  2  3  4  5  6  7  8  9 10 11 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[1, 10, 11];3;4308;[ 0  1  2  3  4  5  6  7  8  9 10 11 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25]
19077;13;13;[11, 12, 10];3;120;[ 5 11  7  3 12 10  6  2  8  4  1  0  9];[0.2, 0.2, 0.25, 0.3333333333333333, 0.2, 0.5, 0.25, 0.3333333333333333, 0.25, 0.16666666666666666, 0.25, 0.5, 0.3333333333333333];[11, 12, 10];3;2159;[ 5 11  7  3 12  1  2  0  6  4 10  8  9];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.5, 0.3333333333333333];[11, 10, 12];3;4258;[ 5 11  2  0  3  4  6  1  7  9 10 12  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[11, 10, 12];3;4308;[ 5 11  2  0  3  4  6  1  7  9 10 12  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
19078;13;13;[8, 10];2;8255;[ 7 12  5  0  6 11  9  1  3  4  2  8 10];[0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.5];[8, 10];2;2159;[ 6  7 12  8  5  4  0  1 11  9 10  3  2];[0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[8, 10];2;8355;[ 0  7  6  8 11 12  4  5 10  9  3  1  2];[0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[8, 10];2;8405;[ 0  7  6  8 12 11  9  3 10  5  4  2  1];[0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5]
19079;13;13;[2, 0, 9, 10];4;8255;[ 1  6  5  3  2  0  4  7  8  9 11 12 10];[0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25];[0, 9, 10, 2];4;8305;[ 1  6  3  0  5  9 10  2  7  4  8 11 12];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[2, 0, 9, 10];4;8355;[ 1  6  2  0  3  5  9  8 10 11  7  4 12];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[2, 0, 9, 10];4;8405;[ 1  6  2  0  3  5  7  8 12  9 10 11  4];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
19080;14;14;[10, 5, 11];3;16448;[ 0 10  6  2  8  4  5  1 12  7  9 11 13  3];[0.5, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.25];[10, 5, 11];3;16498;[ 0  1 10  9  6  8  2  7 13  4  3  5 11 12];[0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.25, 0.3333333333333333];[10, 5, 11];3;16548;[ 0  1 10  9  6  8  2  7 13  4  3  5 11 12];[0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.25, 0.3333333333333333];[10, 5, 11];3;16598;[ 0  1 10  9  7  6  2  4  8 13  5  3 11 12];[0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.25, 0.3333333333333333]
19081;14;14;[9, 7, 13, 12];4;16448;[ 5  9  3  0  7  4  8  2 10 13  6  1 11 12];[0.25, 0.2, 0.25, 0.25, 0.25, 0.5, 0.2, 0.25, 0.25, 0.5, 0.25, 0.2, 0.2, 0.25];[9, 7, 12, 13];4;16498;[ 5  9  7  0 11  2  3  1  6  4  8 10 12 13];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25];[4, 10, 12, 13];4;16548;[ 5  4 10  0  6  7  8  1 11 12  2  3  9 13];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.2];[4, 10, 13, 12];4;1234;[ 5  4 10  0  6  7  8  1 13 12 11  3  2  9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
19082;14;14;[2, 9, 11, 8];4;4158;[ 2  9 12  0  6  5  1  4 11  7 10  8 13  3];[0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[2, 9, 8, 11];4;8305;[ 2  5  7  9 12  1  3  0  6  4 10  8 11 13];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[2, 9, 8, 11];4;8355;[ 2  7  5  4 12  9  3  1  6  0 10  8 11 13];[0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[0, 9, 8, 11];4;8405;[ 0  2  5  4  7 12 10  9  6  3  1  8 11 13];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25]
19083;14;14;[12, 11, 10];3;185;[ 3  2  6  8 12 11 10  1 13  7  4  0  5  9];[0.2, 0.2, 0.25, 0.25, 0.2, 0.16666666666666666, 0.25, 0.2, 0.25, 0.16666666666666666, 0.25, 0.25, 0.25, 0.2];[12, 11, 10];3;364;[ 3  2  6  7 12 11 10  8 13  5  1  0  4  9];[0.2, 0.2, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25];[10, 11, 12];3;16548;[ 4  8 10  1  3  5  2  0  7  6 11 12 13  9];[0.25, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.5, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25];[10, 11, 12];3;16598;[ 4  8  7  1 10 13  2  3  6  5  0 11 12  9];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.5, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333]
19084;14;14;[6, 8, 12, 11, 13];5;16448;[ 0  6  8  3  5  4  7  2 12  9 10 11  1 13];[0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.2];[6, 8, 12, 11, 13];5;8305;[ 0  6  8  3  5  4  7  2 12  9 10 11 13  1];[0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25];[6, 8, 11, 12, 13];5;16548;[ 0  1  6  8 11  4  3  2  7  5  9 10 12 13];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[6, 8, 11, 12, 13];5;16598;[ 0  1  6  8 11  4  3  2  7  5  9 10 12 13];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25]
19085;14;14;[1, 8, 10];3;8255;[ 1  4 13  3  5  2  6  0  7  8 10  9 11 12];[0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.3333333333333333];[1, 8, 10];3;16498;[ 1  2  5  4  7 13 12 11  9  6  3  8  0 10];[0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 8, 10];3;16548;[ 1  2  5  4  7 13 12 11  6  3  0  8 10  9];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 8, 10];3;16598;[ 1  2  5  4  7 13 12 11  6  3  0  8 10  9];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
19086;14;14;[11, 10, 6];3;16448;[ 0  4 11  8  3  5  2  1 12  7  9 10 13  6];[0.25, 0.2, 0.2, 0.2, 0.25, 0.2, 0.16666666666666666, 0.2, 0.25, 0.2, 0.2, 0.25, 0.2, 0.2];[6, 11, 10];3;8305;[13  0  2  1  4  6  7  3 11  8 10  9  5 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 1.0];[6, 11, 10];3;8355;[13  0  2  1  4  6  7  3 11  8 10  9  5 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 1.0];[11, 6, 10];3;16598;[13  3  7  2  8 12  0  1 11  6  4  9 10  5];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 1.0]
19087;14;14;[12, 10];2;16448;[ 1  2  7  5 12  9  6  0 13  3  4  8 11 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.25];[12, 10];2;16498;[ 1  2  5  4  7 12  9  8 13  6  0 10  3 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25];[12, 10];2;16548;[ 1  2  3  4  7  5  9  8 12  0  6 10 13 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25];[12, 10];2;16598;[ 0  1  2  3  4  5  7  8 12  9  6 10 13 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25]
19088;14;14;[12, 13, 11];3;314;[ 6  4 12  3  7 13 11  5  1  0  2  8  9 10];[0.2, 0.2, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.2, 0.16666666666666666, 0.25, 0.3333333333333333, 0.25];[12, 11, 13];3;8305;[ 0  4  6  9 12  2  3  1  7  5 11 10 13  8];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[12, 11, 13];3;8355;[ 0  1  6  4 10 12  9  3  7  5  2 11 13  8];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[12, 11, 13];3;16598;[ 0  1  6  4 10 12  9  3  7  5  2  8 11 13];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25]
19089;14;14;[10, 13, 12];3;16448;[ 6  5 10  1  4  3  8  2  9 13  7  0 11 12];[0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.2, 0.16666666666666666, 0.25];[12, 10, 13];3;8305;[ 3 12  6  0 11 10  5  2  8  4  1  9 13  7];[0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25];[12, 13, 10];3;1184;[ 3 12  5  0  6 11  8  4 13 10  1  2  7  9];[0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[3, 12, 7, 13];4;2259;[ 3 12  1  0  6  5  7  4 13  8 11 10  2  9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
19090;14;14;[13, 12];2;16448;[ 0  1  3  4  6  5 13 11 12  7  9  8  2 10];[0.25, 0.25, 0.16666666666666666, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.2, 0.16666666666666666, 0.25, 0.2, 0.25];[12, 13];2;16498;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[13, 12];2;16548;[ 2  8 13  0  4  5  1  3  7  6 10  9 11 12];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[12, 13];2;16598;[ 1  2  3  8 12 13  4  0  7  6  5  9 11 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333]
19091;14;14;[9, 8];2;4158;[ 2  4  7  0  5  6 13  9  1  3 10  8 11 12];[0.25, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25];[9, 8];2;16498;[ 2  7  6  4 11 12  9  3  5  0  1 10 13  8];[0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[9, 8];2;414;[ 2  6  5  4  7 11  9  8 13 12  3  0  1 10];[0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 8];2;464;[ 2  7  5  6 12 11  9  8 13  0  1  3  4 10];[0.25, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
19092;14;14;[1, 11, 12, 13];4;16448;[ 1  9 11  6 12  8  5  4  7  3  0  2 10 13];[0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.25, 0.16666666666666666];[1, 11, 12, 13];4;8305;[ 1  4  6  9 11  7  5  3  8 12 10  0 13  2];[0.2, 0.3333333333333333, 0.16666666666666666, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.2];[1, 11, 12, 13];4;16548;[ 1  4  6  9 11  2  3  0  7  5  8 10 12 13];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25];[1, 11, 13, 12];4;16598;[ 1  3  6  4  7 11 10  9 13  5  0  2  8 12];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
19093;14;14;[1, 12, 10, 5, 11, 8];6;16448;[ 1  2  7  4 12 13 10  9  6  5  0  3 11  8];[0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.2, 0.2, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25];[1, 5, 9, 8, 12, 11];6;16498;[ 1  2  7  0  5  4  9  8 12 13 10 11  6  3];[0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[1, 5, 9, 8, 12, 11];6;16548;[ 1  2  7  0  5  4  9  8 12 13 10 11  6  3];[0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[1, 5, 10, 8, 11, 12];6;16598;[ 1  2  7  5 13 10  3  0  6  4  9  8 11 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333]
19094;14;14;[10, 9, 8, 5, 4];5;16448;[ 2 10  9  8 12  0  1  3  7  6  5  4 13 11];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25];[10, 9, 8, 5, 4];5;8305;[ 2 10  9  8 12  0  1  3  7  6  5  4 11 13];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[4, 10, 9, 8, 5];5;8355;[ 2  7  6  4 12 10  9  8  5  0  1  3 11 13];[0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[9, 8, 10, 4, 5];5;16598;[13  9  2  7  8 10  6  4 12  0  1  3  5 11];[0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5]
19095;14;14;[1, 9, 11, 12];4;16448;[ 7 10  4  1  6  3  8  5  9 13 11  2 12  0];[0.16666666666666666, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5, 0.2, 0.2, 0.25];[1, 11, 9, 12];4;16498;[ 7 10 13  1  6  4  3  2 11  5  9  8 12  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5, 0.25, 0.25, 0.5];[1, 11, 9, 12];4;16548;[ 7 10 13  1  6  4  3  2 11  5  9  8 12  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5, 0.25, 0.25, 0.5];[0, 10, 12, 8, 11];5;8405;[ 0  3  7 10 13  4  2  1 12  6  5  8 11  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.5]
19096;14;14;[11, 12];2;4158;[ 0  1  2  3  4  5  6  7  8 10 11 12 13  9];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25];[11, 12];2;16498;[ 5 11 13  0  3  4  2  1  7  6 10  8 12  9];[0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[11, 12];2;16548;[ 5  4  9  8 13 11  0  1  7  6  2  3 10 12];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[12, 11];2;8405;[ 5  4 13 12 11 10  9  8  7  6  2  3  1  0];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
19097;14;14;[5, 7, 11, 13, 10, 12];6;16448;[ 1  5  4  7 11  3  0  2 13  8  9 10  6 12];[0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.5, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.16666666666666666, 0.25];[5, 12, 7, 11, 10, 13];6;16498;[ 1  5  6 12  7  4 11  3  2  0  9  8 10 13];[0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25];[5, 12, 7, 11, 10, 13];6;16548;[ 1  5  6 12  7 11  9  4  2  0  3  8 10 13];[0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25];[5, 12, 7, 11, 10, 13];6;16598;[ 1  5  6 12  4  7  9  2 11  3  0  8 10 13];[0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25]
19098;14;14;[6, 11, 10];3;16448;[ 1  2  3  4  7  6  9  8 13 11 10  0  5 12];[0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25];[6, 10, 11];3;16498;[ 0  3  1  2  4  6  7  8 13  9 10 11  5 12];[0.5, 0.25, 0.25, 0.5, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25];[6, 10, 11];3;16548;[ 0  3  4  8  2  6  7  1 12  9 10 11 13  5];[0.5, 0.25, 0.25, 0.5, 0.5, 0.2, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25];[6, 10, 11];3;8405;[ 0  3  4  8  2  5  6  1  7  9 10 11 12 13];[0.5, 0.25, 0.25, 0.5, 0.5, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25]
19099;14;14;[13, 10, 12];3;16448;[ 2  7  4  6 13  9  3  1  5  0 10  8 11 12];[0.2, 0.2, 0.5, 0.2, 0.25, 0.2, 0.25, 0.5, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25];[10, 13, 12];3;16498;[ 2  7  0  8 10  4  3  1  6  5  9 11 13 12];[0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25];[10, 12, 13];3;16548;[ 2  7  0  8 10  4  3  1  6  5  9 11 12 13];[0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25];[10, 12, 13];3;16598;[ 2  7  0  8 10  4  3  1  6  5  9 11 12 13];[0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25]


==> results/segmented_short_wide_combined_responsibility_distance_results_euclidean.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
19000;10;10;[8, 7, 5, 0];4;70;[8 7 5 0 3 1 2 4 6 9];[0.5809341751031755, 0.31383504987875704, 0.30272990486883317, 0.33144152140904143, 0, 0.8958922667143108, 0, 0.9469579681589959, 1, 0];[8, 7, 4];3;120;[8 7 5 4 0 1 9 3 2 6];[0.5809341751031755, 0.49074659362392914, 0.30272990486883317, 0.4747104513083067, 0.6303777525223049, 0.8958922667143108, 0, 0.9469579681589959, 1, 0.49074659362392914];[8, 7, 4];3;220;[8 7 5 1 4 0 3 2 6 9];[0.5809341751031755, 0.6571104673824901, 0.30272990486883317, 0.4747104513083067, 0.6303777525223049, 0.8958922667143108, 0.19300405620006392, 0.9469579681589959, 1, 0];[8, 7, 2];3;211;[8 7 2 5 4 1 0 3 6 9];[0.5809341751031755, 0.6571104673824901, 0.9114403580596736, 0.4747104513083067, 0.6693824027481486, 0.8958922667143108, 0.3086006605192349, 0.9469579681589959, 1, 0]
19001;10;10;[6, 3, 1, 7, 5];5;185;[6 3 1 9 7 4 5 0 8 2];[0.3039898841541601, 0.5459901920894463, 0, 0.7482692829805472, 0.5243007924246699, 0.3039898841541601, 1, 0.5243007924246699, 0.2598699162071422, 0.5459901920894463];[6, 7, 0, 5];4;235;[6 3 7 0 1 4 5 9 2 8];[0.6326887812540557, 0.5607687052905702, 0.2675975600161432, 0.7482692829805472, 0.515495947654017, 0.467153361402662, 1, 0.6758300541867218, 0.2675975600161432, 0.28882343174500563];[6, 7, 0, 5];4;285;[6 3 7 0 4 1 5 9 2 8];[0.6326887812540557, 0.5852950181189773, 0.2675975600161432, 0.7482692829805472, 0.6145412547351, 0.5257428714071466, 1, 0.6758300541867218, 0.2675975600161432, 0.4048085259673832];[6, 7, 0, 5];4;335;[6 3 1 7 0 4 5 9 2 8];[0.6326887812540557, 0.6904253401515787, 0.2675975600161432, 0.7550471809464373, 0.6145412547351, 0.5257428714071466, 1, 0.6758300541867218, 0.2675975600161432, 0.4048085259673832]
19002;10;10;[9, 6, 8];3;185;[9 0 4 7 6 2 8 1 5 3];[0.9322103005646482, 0.5043875355555307, 0.6050313435545223, 0, 0.7815253739531673, 0, 0.6905791161812981, 0.7351641538101441, 0.5355466377896434, 1];[9, 0, 4, 8];4;120;[9 0 4 8 7 6 1 2 5 3];[0.9322103005646482, 0.6668166516202982, 0.6050313435545223, 0, 0.7815253739531673, 0.479893735790478, 0.6905791161812981, 0.7351641538101441, 0.760427585961701, 1];[9, 6, 8];3;1184;[9 0 1 6 4 8 7 3 2 5];[0.9322103005646482, 0.8384059270084625, 0.6050313435545223, 0.7340122571138005, 0.7815253739531673, 0.479893735790478, 0.8347424921827733, 0.7351641538101441, 0.760427585961701, 1];[9, 6, 8];3;1234;[9 0 2 6 7 1 4 8 3 5];[0.9322103005646482, 0.8384059270084625, 0.9166358502018709, 0.7340122571138005, 0.7815253739531673, 0.479893735790478, 0.8831978485750618, 0.847450796483213, 0.760427585961701, 1]
19003;10;10;[8, 9, 7];3;185;[8 9 6 3 4 7 1 0 5 2];[0.43099304888498496, 0.46219456942682996, 0, 0.7687515605978696, 0.6569395505012869, 0.3726914879420546, 0.7694287356251375, 0.5727503394472577, 1, 0.9501196222843437];[8, 9, 7];3;621;[8 9 2 0 6 3 4 7 1 5];[0.8526745791648896, 0.46219456942682996, 0.8666093395714712, 0.7687515605978696, 0.6569395505012869, 0.3903946471497647, 0.7694287356251375, 0.639850299170704, 1, 0.9501196222843437];[8, 9, 7];3;671;[8 9 6 3 2 0 4 7 1 5];[0.8590289016122158, 0.46219456942682996, 0.8666093395714712, 0.868404405128772, 0.6569395505012869, 0.3903946471497647, 0.9138727554640126, 0.639850299170704, 1, 0.9501196222843437];[8, 9, 7];3;1234;[8 9 6 3 2 0 5 4 7 1];[0.8590289016122158, 0.46219456942682996, 0.8666093395714712, 0.868404405128772, 0.6569395505012869, 0.7979037439135495, 0.9138727554640126, 0.6515725571011922, 1, 0.9501196222843437]
19004;10;10;[7, 3, 8, 4, 1];5;1084;[7 2 9 0 3 8 6 4 5 1];[0.7221791085026712, 0, 0.8351022749595745, 0.521886019443515, 0.37709787571378206, 0.1808501443889676, 0.43117743279644805, 1, 0.4889698576284526, 0.7227023155249924];[7, 3, 1, 8, 4];5;1134;[7 3 2 6 1 9 0 5 8 4];[0.7221791085026712, 0.7304160013642494, 0.8351022749595745, 0.9170886626181466, 0.37709787571378206, 0.5561852236914222, 0.7797950075760298, 1, 0.5281080260501351, 0.7227023155249924];[7, 3, 8, 1, 4];5;1184;[7 3 2 6 8 0 1 9 5 4];[0.7594124812164071, 0.7304160013642494, 0.8351022749595745, 0.9170886626181466, 0.37709787571378206, 0.5561852236914222, 0.7797950075760298, 1, 0.7649050762192984, 0.7227023155249924];[7, 3, 8, 4, 1];5;1234;[7 3 2 6 8 0 4 1 9 5];[0.7594124812164071, 0.7304160013642494, 0.8351022749595745, 0.9170886626181466, 0.7425860450227386, 0.5561852236914222, 0.7797950075760298, 1, 0.7649050762192984, 0.7227023155249924]
19005;10;10;[8, 7, 6, 2];4;314;[8 5 9 0 7 6 2 1 4 3];[0.7752345253054194, 0.371797587635551, 0.510343897168865, 0, 0, 0.9131794725664033, 0.6851860387955249, 0.7305530879488649, 1, 0.8743350484016483];[8, 6, 7, 2];4;621;[8 6 5 9 7 0 3 4 2 1];[0.7752345253054194, 0.4156885424825567, 0.510343897168865, 0.6734164688026852, 0.5466245744388297, 0.9131794725664033, 0.9167369080792629, 0.8442321435814836, 1, 0.8743350484016483];[8, 6, 7, 2];4;1184;[8 6 5 9 7 0 3 1 4 2];[0.835955730845422, 0.6214284605907389, 0.510343897168865, 0.6734164688026852, 0.6214284605907389, 0.9131794725664033, 0.9167369080792629, 0.8442321435814836, 1, 0.8743350484016483];[8, 1, 6, 9, 7, 0];6;335;[8 1 6 5 9 7 0 3 4 2];[0.835955730845422, 0.954713673737808, 0.510343897168865, 0.6734164688026852, 0.5523290531817079, 0.9131794725664033, 0.9167369080792629, 0.8442321435814836, 1, 0.8743350484016483]
19006;10;10;[8, 6];2;56;[8 6 2 4 5 0 1 3 7 9];[0.531997044645486, 0.4959537272828765, 0.6450135220706334, 0, 0.6392739606288196, 0.6173058908677052, 0.676201715168918, 0, 1, 0];[8, 6];2;106;[8 6 0 5 2 4 7 1 3 9];[0.6691738185290267, 0.5443597001180277, 0.6450135220706334, 0, 0.6392739606288196, 0.6567890441511668, 0.676201715168918, 0.5694749302182434, 1, 0];[8, 6];2;156;[8 6 5 0 2 4 7 1 3 9];[0.6691738185290267, 0.5443597001180277, 0.6450135220706334, 0.24760545295864042, 0.6392739606288196, 0.676181372693886, 0.676201715168918, 0.5694749302182434, 1, 0];[8, 6];2;211;[8 1 6 5 0 2 4 7 3 9];[0.6691738185290267, 0.7236713578801931, 0.6450135220706334, 0.24760545295864042, 0.6392739606288196, 0.676181372693886, 0.676201715168918, 0.6282736910711529, 1, 0]
19007;10;10;[9, 3];2;56;[9 3 8 5 4 6 0 2 1 7];[0.7406281962413833, 0.4899319042196091, 0.5512763830159663, 0.9179200423469047, 0.7663748051838701, 0.7928035344009957, 0.7654507474798622, 0.3355133112633868, 0.8427145858829759, 1];[9, 3];2;106;[9 3 1 8 5 4 6 0 2 7];[0.7406281962413833, 0.8918032983149791, 0.5512763830159663, 0.9179200423469047, 0.7663748051838701, 0.7928035344009957, 0.7654507474798622, 0.3355133112633868, 0.8427145858829759, 1];[9, 3];2;1184;[9 5 3 2 1 8 6 0 7 4];[0.7780500906751423, 0.8918032983149791, 0.8928796273822726, 0.9179200423469047, 0.7663748051838701, 0.9815896359959155, 0.7919534476006056, 0.7709236080817093, 0.8427145858829759, 1];[9, 3];2;1234;[9 5 3 2 1 8 6 0 7 4];[0.7780500906751423, 0.8918032983149791, 0.8928796273822726, 0.9179200423469047, 0.7663748051838701, 0.9815896359959155, 0.7919534476006056, 0.7709236080817093, 0.8427145858829759, 1]
19008;10;10;[4, 7, 8, 5];4;120;[4 9 7 8 0 5 6 1 3 2];[0.41043460871203213, 0.1709026816277066, 0, 0.1709026816277066, 1, 0.41043460871203213, 0.30067057604486935, 0.5725220311728684, 0.5456810003312722, 0.9510326066328451];[4, 1, 5, 7];4;170;[4 9 1 2 5 7 8 0 6 3];[0, 0.8961587028686693, 0.802509516717154, 0, 1, 0.6402081905515801, 0, 0.5725220311728684, 0.5456810003312722, 0.9510326066328451];[4, 1, 7, 5];4;220;[4 9 1 2 7 5 8 0 6 3];[0, 0.8961587028686693, 0.802509516717154, 0, 1, 0.6402081905515801, 0, 0.6997135944510329, 0.5456810003312722, 0.9510326066328451];[4, 1, 5, 7];4;270;[4 9 1 2 5 7 8 6 0 3];[0, 0.8961587028686693, 0.802509516717154, 0, 1, 0.7792426574442574, 0.3691575657132937, 0.7307123471000795, 0.5456810003312722, 0.9510326066328451]
19009;10;10;[7, 6];2;70;[7 5 4 6 3 0 2 1 8 9];[0.19874107124622686, 0, 0.19874107124622686, 0.30159477488642816, 0.5091775554847668, 0.6549093653034812, 0.41087688358648966, 1, 0, 0];[7, 6];2;106;[7 6 0 5 4 8 1 3 2 9];[0.6610199236959075, 0.3478571295440815, 0, 0.30159477488642816, 0.5091775554847668, 0.6549093653034812, 0.690431913175472, 1, 0.4539050661796176, 0];[7, 6];2;156;[7 6 0 5 8 4 1 3 2 9];[0.6610199236959075, 0.3478571295440815, 0, 0.30159477488642816, 0.5091775554847668, 0.6549093653034812, 0.7213360649190138, 1, 0.5423218916655095, 0];[7, 6];2;220;[7 1 5 6 0 8 4 3 2 9];[0.8298782953445093, 0.9361329009291952, 0, 0.30159477488642816, 0.5091775554847668, 0.8996054047851705, 0.863965447496819, 1, 0.5423218916655095, 0]
19010;10;10;[8, 7];2;61;[8 6 7 0 9 4 2 5 1 3];[0.5277858049149203, 0, 0.16989857422322371, 0, 0.35962713505444005, 0.16989857422322371, 0.7212093729496244, 0.6628941578187159, 1, 0.5277858049149203];[8, 7];2;106;[8 7 6 0 9 3 4 2 5 1];[0.5277858049149203, 0, 0.17086396129375434, 0.3867279964901024, 0.35962713505444005, 0.17086396129375434, 0.7212093729496244, 0.8547992196968416, 1, 0.5277858049149203];[8, 7];2;156;[8 7 6 0 9 3 4 2 5 1];[0.5277858049149203, 0, 0.3256761665856007, 0.3867279964901024, 0.35962713505444005, 0, 0.7650047632993163, 0.8547992196968416, 1, 0.5277858049149203];[8, 7];2;206;[8 7 6 0 9 4 3 2 5 1];[0.5277858049149203, 0, 0.3256761665856007, 0.3867279964901024, 0.446932206287056, 0, 0.7650047632993163, 0.8547992196968416, 1, 0.5277858049149203]
19011;10;10;[6, 5, 4, 7, 3];5;314;[6 5 0 8 4 7 1 3 2 9];[0.7332458844493104, 0, 0, 0, 0.6580715423101098, 0.9171480015530435, 1, 0.32986246072922815, 0.7080404852874923, 0];[6, 5, 4, 2, 7];5;235;[6 5 0 8 4 2 7 1 3 9];[0.7517496565930966, 0.46636316185089693, 0.5817845304254184, 0.2548588214094282, 0.6580715423101098, 0.9171480015530435, 1, 0.5411813928309405, 0.7080404852874923, 0.2548588214094282];[6, 5, 7, 4, 2];5;414;[6 5 7 4 1 0 8 2 3 9];[0.7517496565930966, 0.7605794475794212, 0.5817845304254184, 0.3690798284178178, 0.7927953902148859, 0.9171480015530435, 1, 0.8884237542270769, 0.7080404852874923, 0];[6, 5, 7, 3, 4];5;237;[6 5 7 3 4 1 0 8 2 9];[0.7517496565930966, 0.7605794475794212, 0.5817845304254184, 0.8826523008094903, 0.7927953902148859, 0.9171480015530435, 1, 0.8884237542270769, 0.7080404852874923, 0]
19012;10;10;[8, 9, 6];3;61;[8 9 6 0 3 4 2 1 7 5];[0.5196680655557464, 0, 0, 0, 0, 0, 0.7137790659557363, 0, 1, 0.8180143171685552];[8, 9, 6];3;111;[8 9 6 4 3 2 0 1 7 5];[0, 0, 0, 0, 0.5656358551540228, 0, 0.7137790659557363, 0, 1, 0.8180143171685552];[8, 9, 6];3;161;[8 9 6 0 3 4 2 1 7 5];[0, 0, 0, 0, 0, 0, 0.7158966207471482, 0, 1, 0.8180143171685552];[8, 9, 6];3;211;[8 9 6 0 3 4 2 1 7 5];[0, 0, 0, 0, 0, 0, 0.7158966207471482, 0, 1, 0.876934809296843]
19013;10;10;[8, 9];2;56;[8 9 4 3 1 7 0 2 5 6];[0.6942373097574569, 0.7465205171510767, 0.6498494773548547, 0.8332501952191029, 0.9139988309885408, 0.42614963812775003, 0, 0.7172512067723091, 1, 0.9796781840133826];[8, 9];2;106;[8 9 7 4 0 3 1 5 2 6];[0.9087977966042665, 0.7465205171510767, 0.6507945354718755, 0.8332501952191029, 0.9139988309885408, 0.7392866667051712, 0.28627157456059726, 0.9202890533354745, 1, 0.9796781840133826];[8, 9];2;156;[8 9 7 4 0 2 3 1 5 6];[0.9087977966042665, 0.7465205171510767, 0.8788165415839313, 0.8332501952191029, 0.9139988309885408, 0.7392866667051712, 0.28627157456059726, 0.9202890533354745, 1, 0.9796781840133826];[8, 9];2;206;[8 9 2 7 4 0 5 3 1 6];[0.9087977966042665, 0.7465205171510767, 0.9721116881306237, 0.8332501952191029, 0.9139988309885408, 0.8508851723530305, 0.28627157456059726, 0.9202890533354745, 1, 0.9796781840133826]
19014;10;10;[8, 7, 6, 3];4;87;[8 7 6 1 3 2 5 0 4 9];[0, 0.5930442292472214, 0, 0, 0, 0, 0.5930442292472214, 0.6010022024194278, 1, 0];[8, 0, 6, 7];4;120;[8 0 6 7 3 2 5 1 4 9];[0.7693670950880707, 0, 0, 0, 0, 0, 0.7693670950880707, 0.6010022024194278, 1, 0];[8, 0, 6, 7];4;170;[8 0 6 7 5 3 2 1 4 9];[0.7693670950880707, 0, 0, 0.22878965733274975, 0, 0.2823896059035043, 0.7693670950880707, 0.6010022024194278, 1, 0];[8, 0, 6, 7];4;220;[8 0 6 7 5 3 2 1 4 9];[0.7693670950880707, 0, 0, 0.2626169741251795, 0, 0.2823896059035043, 0.7693670950880707, 0.6170850578819933, 1, 0]
19015;10;10;[9, 5, 8];3;1084;[9 3 0 4 6 2 5 7 1 8];[0.7869830389123553, 0.3736855679520729, 0.6046538290086908, 0.8665532943394151, 0.7028429561149456, 0.5337037352906437, 0.6046538290086908, 0.4609708610748325, 0.3736855679520729, 1];[9, 8, 5];3;1134;[9 4 3 0 8 7 6 2 5 1];[0.7869830389123553, 0, 0.6046538290086908, 0.8665532943394151, 0.8753320768101772, 0.5337037352906437, 0.6046538290086908, 0.6639334653818411, 0.7044312686051356, 1];[9, 8, 5];3;1184;[9 1 0 4 3 8 7 2 6 5];[0.8775487917434551, 0.9071668458597751, 0.6120809676539911, 0.8665532943394151, 0.8753320768101772, 0.5337037352906437, 0.603230818810202, 0.6639334653818411, 0.7074536672033119, 1];[9, 6, 1, 0, 4, 3, 8];7;335;[9 6 1 0 4 3 8 7 5 2];[0.8775487917434551, 0.9071668458597751, 0.6120809676539911, 0.8665532943394151, 0.8753320768101772, 0.6405408156875219, 0.928047698357753, 0.6639334653818411, 0.7074536672033119, 1]
19016;10;10;[7, 6, 0, 4, 5];5;1084;[7 6 0 2 3 8 9 4 1 5];[0.8108913080119654, 0.4310273780080697, 0.7111382852031575, 0.6696734167034158, 0.45326596573172856, 0.3697094780102079, 0.817656299988763, 1, 0.5614396806733203, 0.45326596573172856];[7, 4, 6, 0, 5];5;621;[7 4 6 0 3 2 8 5 1 9];[0.8108913080119654, 0.4083746073975269, 0.7111382852031575, 0.759958848654377, 0.8661991165696653, 0.5410823523186692, 0.817656299988763, 1, 0.5614396806733203, 0];[7, 0, 5, 4, 6];5;187;[7 0 5 4 6 3 2 8 1 9];[0.9225189952518466, 0.4083746073975269, 0.7111382852031575, 0.759958848654377, 0.8661991165696653, 0.9156564075350042, 0.817656299988763, 1, 0.5614396806733203, 0.36380400857679024];[7, 0, 5, 4, 6];5;335;[7 0 5 1 4 6 3 2 8 9];[0.9225189952518466, 0.8991987302144038, 0.7452055832714445, 0.759958848654377, 0.8661991165696653, 0.9156564075350042, 0.8384538188650896, 1, 0.5614396806733203, 0.36380400857679024]
19017;10;10;[9, 2, 7, 6, 0, 5, 4, 1, 8, 3];10;1084;[9 2 7 6 0 5 4 1 8 3];[0.5967713939256182, 0.4083839222513433, 0.8324282988184992, 0, 0.48308925430530614, 0.5692963770478383, 0.7068356277634521, 0.8278364295214493, 0.21603965870580313, 1];[9, 1, 7, 3, 2, 5, 6, 0, 8, 4];10;1134;[9 1 7 3 2 5 6 0 8 4];[0.661815603101023, 0.887042058349697, 0.8324282988184992, 0.8658842422264746, 0.48308925430530614, 0.7577565643514549, 0.7357387738105668, 0.8814538719500763, 0.5555657620958616, 1];[9, 7, 1, 3, 8, 2, 6, 5, 0, 4];10;1184;[9 7 1 3 8 2 6 5 0 4];[0.661815603101023, 0.887042058349697, 0.8324282988184992, 0.8658842422264746, 0.5344829838873437, 0.7577565643514549, 0.7686557057048291, 0.8922271283365216, 0.8325303226763217, 1];[9, 1, 7, 3, 4, 8, 2, 6, 5, 0];10;1234;[9 1 7 3 4 8 2 6 5 0];[0.661815603101023, 0.9051471108781891, 0.8324282988184992, 0.8658842422264746, 0.8339214387143015, 0.7577565643514549, 0.7686557057048291, 0.8922271283365216, 0.8325303226763217, 1]
19018;10;10;[9, 3, 5, 0, 1, 6, 7];7;1084;[9 8 3 5 0 1 2 4 6 7];[0.7655868462943096, 0.7341398287067553, 0.559541937483327, 0.8616459607860171, 0.48926354545663475, 0.7946869105364229, 0.36090228154636045, 0, 0.9056327291645984, 1];[9, 3, 0, 5, 1, 6, 7];7;1134;[9 2 8 3 0 5 1 4 6 7];[0.8190224412388074, 0.7341398287067553, 0.9101928189189458, 0.8616459607860171, 0.6951614779372864, 0.7946869105364229, 0.6673084065596464, 0.3666862918645986, 0.9056327291645984, 1];[9, 3, 0, 1, 6, 5, 7];7;1184;[9 2 8 3 0 1 6 5 4 7];[0.8190224412388074, 0.7991140346975458, 0.9101928189189458, 0.8616459607860171, 0.6951614779372864, 0.7946869105364229, 0.7971914142081574, 0.6872899131997999, 0.9056327291645984, 1];[9, 6, 3, 0, 1, 5, 7];7;1234;[9 2 8 6 3 0 1 5 4 7];[0.8564792302814732, 0.7991140346975458, 0.9101928189189458, 0.8616459607860171, 0.6951614779372864, 0.7946869105364229, 0.8923675184960776, 0.6872899131997999, 0.9056327291645984, 1]
19019;10;10;[7, 4, 6];3;314;[7 3 0 2 4 9 8 6 5 1];[0.7030580975567546, 0, 0.6888624548643195, 0.7701062825519006, 0.36378900623973126, 0, 0.28117259558816665, 1, 0.31443621225815155, 0.36378900623973126];[7, 6, 4];3;621;[7 3 0 2 1 8 6 5 4 9];[0.7030580975567546, 0.5972755164339253, 0.6888624548643195, 0.7701062825519006, 0.40107240590859433, 0.4828491481339765, 0.5697683852111151, 1, 0.5801109802099514, 0];[7, 6, 4];3;671;[7 1 5 3 0 2 8 6 4 9];[0.7030580975567546, 0.9035439509210172, 0.6888624548643195, 0.7701062825519006, 0.40107240590859433, 0.7925045852460435, 0.5697683852111151, 1, 0.5801109802099514, 0];[7, 6, 4];3;721;[7 1 6 5 3 2 0 8 4 9];[0.7030580975567546, 0.9035439509210172, 0.7058002107629524, 0.7701062825519006, 0.488482818246748, 0.7925045852460435, 0.8752125122326037, 1, 0.5801109802099514, 0.3968257140577099]
19020;11;11;[7, 3, 5, 8, 0];5;120;[ 7  3  5  8  6  0 10  2  4  1  9];[0.16261210870820322, 0, 0.16261210870820322, 0.7600459803676178, 0, 0.5519423253122067, 0.4302403470391843, 1, 0.5127869138877326, 0, 0.16261210870820322];[7, 3, 8, 5, 0];5;170;[ 7  3  8  6  5  0  9  1  4  2 10];[0.5060588029947622, 0, 0, 0.7600459803676178, 0, 0.5519423253122067, 0.5627824655286565, 1, 0.7299747358565368, 0.3752490601807434, 0];[7, 8, 4, 5];4;220;[ 7  3  8  4  6  5  0  9  2  1 10];[0.5060588029947622, 0, 0.3673648077669281, 0.7600459803676178, 0.7289953250849862, 0.5519423253122067, 0.60178149298478, 1, 0.7299747358565368, 0.3752490601807434, 0];[7, 8, 4, 5];4;270;[ 7  6  3  8  4  5  0  9  2  1 10];[0.5060588029947622, 0, 0.3673648077669281, 0.7600459803676178, 0.7289953250849862, 0.5519423253122067, 0.7765930243753371, 1, 0.7299747358565368, 0.3752490601807434, 0]
19021;11;11;[9, 10, 8];3;61;[ 9 10  8  0  4  1  2  3  7  6  5];[0, 0, 0, 0, 0, 0, 0, 0, 0.6529438746887826, 1, 0.7172714708940044];[9, 10, 8];3;111;[ 9 10  8  0  4  1  2  3  7  6  5];[0, 0, 0, 0, 0, 0, 0, 0, 0.6529438746887826, 1, 0.7172714708940044];[9, 10, 8];3;161;[ 9 10  8  0  4  1  2  3  7  6  5];[0, 0, 0, 0, 0, 0, 0, 0, 0.6529438746887826, 1, 0.7172714708940044];[9, 10, 8];3;211;[ 9 10  8  0  4  1  2  3  7  6  5];[0, 0, 0, 0, 0, 0, 0, 0, 0.6529438746887826, 1, 0.750076734855098]
19022;11;11;[10, 1, 8, 4, 9, 0];6;2109;[10  2  3  1  8  6  4  9  5  0  7];[0.2245788774234348, 0.4972052781298838, 0.6785100865712514, 0.570521650569512, 0.38803981590701664, 0.26581112084479563, 0.40927206864664606, 0, 0.40927206864664606, 0.35375859741181437, 1];[10, 8, 0, 1, 9, 4];6;2159;[10  2  5  6  8  0  1  9  3  4  7];[0.6466147186609613, 0.5737757871512474, 0.8096838304939821, 0.570521650569512, 0.5009343698287351, 0.7299162180953183, 0.6931660454629793, 0.35884540862234043, 0.6591953264678734, 0.5737757871512474, 1];[10, 0, 8, 4, 1, 9];6;2209;[10  7  3  5  2  6  0  8  4  1  9];[0.6870309550604611, 0.5737757871512474, 0.8096838304939821, 0.8294717317871315, 0.5847556112162976, 0.8280629893642095, 0.6931660454629793, 0.9316899243223662, 0.6591953264678734, 0.5737757871512474, 1];[10, 0, 8, 4, 1, 9];6;2259;[10  7  0  3  5  2  6  8  4  1  9];[0.8423261636181305, 0.5737757871512474, 0.8096838304939821, 0.8294717317871315, 0.5847556112162976, 0.8280629893642095, 0.6931660454629793, 0.9316899243223662, 0.6591953264678734, 0.5737757871512474, 1]
19023;11;11;[10, 0, 9, 8, 6];5;2109;[10  0  2  9  4  1  3  8  5  7  6];[0.9312049697663409, 0.4405710078333526, 0.7779468872755819, 0.4405710078333526, 0.7259554502699911, 0.40903848512870233, 0.3322943467628073, 0.3752590768901033, 0.4353438585997494, 0.741987693827643, 1];[10, 0, 9, 8, 6];5;2159;[10  0  5  7  4  2  1  9  8  3  6];[0.9312049697663409, 0.7453386285996715, 0.7779468872755819, 0.4455679547987094, 0.8272044420722614, 0.897768719990648, 0.3322943467628073, 0.8878640825485304, 0.49962168282352, 0.741987693827643, 1];[10, 0, 9, 8, 6];5;2209;[10  0  5  7  2  4  9  1  3  8  6];[0.9312049697663409, 0.7453386285996715, 0.8485218550719789, 0.6632592200958923, 0.8272044420722614, 0.897768719990648, 0.5214266424770513, 0.8878640825485304, 0.593050073554098, 0.7553768376058718, 1];[10, 0, 9, 8, 6];5;2259;[10  0  5  7  2  4  1  9  3  8  6];[0.9312049697663409, 0.8118334157499109, 0.8792503593893113, 0.6632592200958923, 0.8272044420722614, 0.897768719990648, 0.5214266424770513, 0.8878640825485304, 0.593050073554098, 0.7553768376058718, 1]
19024;11;11;[8, 9, 10];3;61;[ 8  9 10  2  3  1  6  0  7  5  4];[0, 0.20457095158094582, 0.45060239919044504, 0.20457095158094582, 0, 0, 0.20457095158094582, 0, 1, 0.8570506714075579, 0.8235663218309742];[8, 10, 9];3;111;[ 8 10  9  1  3  2  6  0  7  5  4];[0, 0.20457095158094582, 0.20457095158094582, 0.20457095158094582, 0, 0, 0.20457095158094582, 0, 1, 0.8570506714075579, 0.8619794511612394];[8, 10, 9];3;161;[ 8 10  9  1  3  2  6  0  7  5  4];[0, 0.20457095158094582, 0.20457095158094582, 0.20457095158094582, 0, 0, 0.20457095158094582, 0, 1, 0.8570506714075579, 0.8619794511612394];[8, 10, 9];3;211;[ 8 10  9  1  3  2  6  0  7  5  4];[0, 0.20457095158094582, 0.20457095158094582, 0.20457095158094582, 0, 0, 0.20457095158094582, 0, 1, 0.8570506714075579, 0.8619794511612394]
19025;11;11;[9, 4, 2, 8, 7];5;185;[ 9 10  4  2  0  8  7  6  3  1  5];[0.7425477183578922, 0, 0.7861381854630501, 0.4949388916494382, 0.8296358634294774, 0, 0.5077130405686924, 0.7006891841507681, 0.714038253785783, 1, 0.8591751777836595];[9, 5, 8, 7];4;2159;[ 9  0 10  1  4  2  5  8  7  6  3];[0.8710593497757538, 0.8334197381070887, 0.7861381854630501, 0.4949388916494382, 0.8296358634294774, 0.7701281484734201, 0.5077130405686924, 0.7006891841507681, 0.714038253785783, 1, 0.8591751777836595];[9, 5, 8, 7];4;2209;[ 9  0 10  1  4  2  5  8  7  6  3];[0.8710593497757538, 0.8334197381070887, 0.7861381854630501, 0.4949388916494382, 0.8296358634294774, 0.7701281484734201, 0.5077130405686924, 0.7006891841507681, 0.714038253785783, 1, 0.8591751777836595];[9, 5, 8, 7];4;2259;[ 9  0 10  1  4  2  5  8  7  6  3];[0.8710593497757538, 0.8334197381070887, 0.7861381854630501, 0.4949388916494382, 0.8316512932532064, 0.7701281484734201, 0.5926859207798783, 0.7006891841507681, 0.7480236195863031, 1, 0.8591751777836595]
19026;11;11;[7, 9, 1, 6];4;70;[ 7  9  1  6  8  5 10  3  4  2  0];[0, 0.6475128721730725, 0.25027436049021956, 0.45480755757194496, 0.37816156020589253, 0.4894149504727989, 0.515528804709075, 1, 0.515528804709075, 0.7786331193872437, 0.4580625018136349];[7, 6, 5];3;364;[ 7  4  1  9  6  0  5  8 10  3  2];[0.7003230836733026, 0.7856909368211501, 0.25027436049021956, 0.3994460609472633, 0.8273596369821503, 0.4894149504727989, 0.7187559409181471, 1, 0.4580625018136349, 0.7786331193872437, 0.4580625018136349];[7, 6, 0, 1];4;285;[ 7  4  6  0  1  9  2  5 10  8  3];[0.8023046557693336, 0.7856909368211501, 0.5930547421733416, 0.3994460609472633, 0.8273596369821503, 0.4894149504727989, 0.8250829699003104, 1, 0.4580625018136349, 0.7786331193872437, 0.4580625018136349];[7, 5, 6];3;464;[ 7  5  4  6  3  0  1  9  2  8 10];[0.8023046557693336, 0.7856909368211501, 0.5930547421733416, 0.8132028535556567, 0.8273596369821503, 0.9066650627697338, 0.8250829699003104, 1, 0.4580625018136349, 0.7786331193872437, 0.4580625018136349]
19027;11;11;[9, 7, 8, 1, 3];5;571;[ 9  7  8  0  1  3  5 10  4  2  6];[0.6010243266450868, 0.310930519534696, 0, 0.2710079986703896, 0.20199994922910555, 0.2370806086033993, 0, 0.7370650042788862, 0.7056385832073208, 1, 0.2370806086033993];[9, 8, 6];3;235;[ 9 10  7  8  0  2  6  1  4  5  3];[0.6010243266450868, 0.3439540322132419, 0.44986209433122004, 0.2710079986703896, 0.3404804459435134, 0.30781173941117396, 0.3439540322132419, 0.7370650042788862, 0.7056385832073208, 1, 0.7785379574578171];[9, 2, 8, 1, 7];5;220;[ 9  2  8 10  1  7  0  5  4  6  3];[0.6010243266450868, 0.7500631821364233, 0.945661187820231, 0.2710079986703896, 0.3404804459435134, 0.4235599943183234, 0.3404804459435134, 0.7370650042788862, 0.8657218657967644, 1, 0.7785379574578171];[9, 8, 6];3;1234;[ 9  2  8  4 10  1  7  0  6  5  3];[0.6010243266450868, 0.7500631821364233, 0.945661187820231, 0.2710079986703896, 0.783062630289602, 0.4235599943183234, 0.5875489373310291, 0.7370650042788862, 0.8657218657967644, 1, 0.7785379574578171]
19028;11;11;[10, 9, 8];3;1084;[10  1  3  0  9  6  5  2  8  4  7];[0.4287502283803606, 0.44586783945068736, 0.2784747365924432, 0.4287502283803606, 0, 0.28717347414749717, 0.31098172922336925, 0, 0.2784747365924432, 0.40542781394567673, 1];[10, 7, 9];3;111;[10  7  9  6  1  0  3  4  5  2  8];[0.4287502283803606, 0.44586783945068736, 0.21228427224893687, 0.4287502283803606, 0.41120918771061465, 0.28717347414749717, 0.5605147857035665, 0.7850207757190917, 0, 0.7117220839621593, 1];[10, 7, 9];3;187;[10  6  7  9  1  2  3  0  4  5  8];[0.4287502283803606, 0.4809217201081585, 0.4809217201081585, 0.4287502283803606, 0.41120918771061465, 0.2944841735827058, 0.9225099860729885, 0.7850207757190917, 0, 0.7117220839621593, 1];[10, 7, 9];3;237;[10  6  7  9  1  2  8  3  0  4  5];[0.4287502283803606, 0.4809217201081585, 0.4809217201081585, 0.4287502283803606, 0.41120918771061465, 0.2944841735827058, 0.9225099860729885, 0.9217865740141182, 0.45917881735692756, 0.7117220839621593, 1]
19029;11;11;[8, 0, 3, 6, 4, 9, 5, 7];8;1084;[ 8  0  3  6 10  4  9  5  1  7  2];[0.7217644500194107, 0.4162430203752979, 0, 0.6372458716628712, 0.5063881020526769, 0.4162430203752979, 0.6253746873620676, 0.33001918225606236, 1, 0.5037120987928745, 0.6253746873620676];[8, 6, 0, 5, 3, 7, 9, 4];8;621;[ 8  6  0  5  3  7  9  1  4  2 10];[0.7217644500194107, 0.5654485623634959, 0.49383127016144757, 0.6372458716628712, 0.536536506142326, 0.6438746863386315, 0.7965706770029127, 0.6095941247935465, 1, 0.6095941247935465, 0];[8, 9, 6, 4, 0, 5, 3, 7];8;414;[ 8  9  6  4  0  5  3  7  1  2 10];[0.7217644500194107, 0.5654485623634959, 0.5269111520726127, 0.6372458716628712, 0.7678196646555472, 0.6438746863386315, 0.7965706770029127, 0.5905827871654609, 1, 0.8965597331103614, 0];[8, 9, 4, 3, 6, 0, 5, 7];8;721;[ 8  9  4  3  6  0  5 10  7  1  2];[0.7217644500194107, 0.5654485623634959, 0.5269111520726127, 0.7997273481107333, 0.8753165219135979, 0.693575816325242, 0.7965706770029127, 0.5905827871654609, 1, 0.8965597331103614, 0.693575816325242]
19030;11;11;[9, 7, 10, 6];4;70;[ 9  7 10  6  5  3  0  1  4  2  8];[0.4851298207856726, 0.355152566611312, 0, 0.5360295563692657, 0.355152566611312, 0.5638168739772216, 0.6090541149783018, 0.7481020253700174, 0, 1, 0.709925442683403];[9, 1, 7, 10];4;364;[ 9  2  1  0  7 10  8  6  5  3  4];[0.7861028245422279, 0.8219034986400484, 0.8412935135536975, 0.5360295563692657, 0.33764846782017127, 0.5638168739772216, 0.6090541149783018, 0.7481020253700174, 0.6890623178051287, 1, 0.709925442683403];[9, 1, 7, 10];4;414;[ 9  0  2  1  7 10  8  6  5  4  3];[0.9285673718746709, 0.8219034986400484, 0.8412935135536975, 0.5360295563692657, 0.5483695404619201, 0.5796732282629881, 0.6090541149783018, 0.7481020253700174, 0.6934591036335279, 1, 0.709925442683403];[9, 1, 7, 10];4;721;[ 9  0  2  1  7 10  8  5  6  4  3];[0.9285673718746709, 0.8219034986400484, 0.8412935135536975, 0.5360295563692657, 0.5483695404619201, 0.6310938981640595, 0.6090541149783018, 0.7481020253700174, 0.6934591036335279, 1, 0.7165021909223607]
19031;11;11;[8, 0, 7, 6];4;70;[ 8  0  7  6  5  4  9  1 10  3  2];[0.8412379482832246, 0.2713827510213084, 0, 0, 0.2769054851208509, 0.5103551581880049, 0.6801586772633764, 0.7784307970940686, 1, 0.2769054851208509, 0.2713827510213084];[8, 0, 7, 6];4;120;[ 8  0  7  6  2  5  4  9  1  3 10];[0.8412379482832246, 0.39477641246583356, 0.6245741129056112, 0.3263252886456474, 0.4959933903519295, 0.5103551581880049, 0.6801586772633764, 0.7784307970940686, 1, 0.44867374547159816, 0];[8, 0, 7, 6];4;170;[ 8  0  7  6  2  4  3  5  9  1 10];[0.8821292088184106, 0.39477641246583356, 0.6245741129056112, 0.6093686276145008, 0.6093686276145008, 0.5103551581880049, 0.6801586772633764, 0.7784307970940686, 1, 0.44867374547159816, 0];[8, 0, 7, 6];4;220;[ 8  0  7  6  2  1  4  3  5  9 10];[0.8821292088184106, 0.6146018417607426, 0.6245741129056112, 0.6093686276145008, 0.6093686276145008, 0.5103551581880049, 0.6801586772633764, 0.7784307970940686, 1, 0.44867374547159816, 0]
19032;11;11;[9, 10];2;120;[ 9  0 10  8  6  4  7  3  5  1  2];[0.8755157609098745, 0, 0, 0, 0.3774679262384289, 0, 0.3774679262384289, 0.3654348287904285, 0.5364409696999917, 1, 0.7364962174939895];[9, 10];2;170;[ 9  2  0  4 10  8  3  5  7  1  6];[0.8755157609098745, 0, 0.8790847979587255, 0.523886120407346, 0.8571366092525085, 0.5227017065347692, 0, 0.3654348287904285, 0.5364409696999917, 1, 0.7364962174939895];[9, 10];2;285;[ 9  2  0  4  7 10  1  8  5  3  6];[0.8755157609098745, 0.6827624980152951, 0.8790847979587255, 0, 0.8571366092525085, 0.5227017065347692, 0, 0.821454199730388, 0.5364409696999917, 1, 0.7364962174939895];[9, 10];2;335;[ 9  2  0 10  4  7  1  8  5  6  3];[0.8755157609098745, 0.6827624980152951, 0.8790847979587255, 0, 0.8571366092525085, 0.5227017065347692, 0.4125627136459832, 0.821454199730388, 0.5364409696999917, 1, 0.8664172665321775]
19033;11;11;[9, 10, 7];3;2109;[ 9  0 10  3  2  7  5  6  4  8  1];[0.9569134720056724, 0, 0.5862401391173953, 0.7133451554178104, 0.4048227978217735, 0.5023405238749059, 0.4300602039396155, 0.5862401391173953, 0.2843639377638984, 1, 0.7647480219392394];[9, 10, 5];3;2159;[ 9  0 10  3  6  2  5  4  7  8  1];[0.9569134720056724, 0, 0.6149276820961316, 0.7133451554178104, 0.4048227978217735, 0.5023405238749059, 0.7127949071622556, 0.4048227978217735, 0.2843639377638984, 1, 0.825339008459469];[9, 5, 10];3;2209;[ 9  0  5 10  3  6  1  2  4  7  8];[0.9569134720056724, 0.7029299597902943, 0.6149276820961316, 0.7133451554178104, 0.4111182740062522, 0.9496492211059421, 0.7127949071622556, 0.3327145846943492, 0, 1, 0.825339008459469];[9, 5, 10];3;464;[ 9  0  5 10  6  8  3  1  2  4  7];[0.9569134720056724, 0.7029299597902943, 0.6149276820961316, 0.7133451554178104, 0.4111182740062522, 0.9496492211059421, 0.7710809676036473, 0.3327145846943492, 0.7587012672345335, 1, 0.825339008459469]
19034;11;11;[9, 10, 8];3;70;[ 9 10  1  8  6  7  4  5  0  3  2];[0.12070009147020129, 0.5083649142401017, 0, 0, 0.2296997704615772, 0.2296997704615772, 0.33842003055840664, 0.33842003055840664, 0.5083649142401017, 1, 0.5927228228739844];[9, 10, 8];3;120;[ 9 10  1  8  6  7  4  5  3  2  0];[0.12070009147020129, 0.5083649142401017, 0.16441818083542475, 0.1707086935264406, 0.260603852152628, 0.2296997704615772, 0.33842003055840664, 0.33842003055840664, 0.5083649142401017, 1, 0.5927228228739844];[9, 0, 8];3;161;[ 9  0  8 10  3  6  7  4  1  5  2];[0.8887311157132912, 0.260603852152628, 0, 0.36878145758659, 0.260603852152628, 0.24699463068742153, 0.33842003055840664, 0.33842003055840664, 0.8306610050800891, 1, 0.7755498198938621];[9, 0, 8];3;211;[ 9  0  8 10  1  3  6  7  5  2  4];[0.8887311157132912, 0.5955388949141099, 0, 0.36878145758659, 0, 0.24699463068742153, 0.33842003055840664, 0.33842003055840664, 0.8668751015408933, 1, 0.7755498198938621]
19035;11;11;[6, 5];2;56;[ 6  5  3  0  7  8  2  9  1  4 10];[0.7865601030657892, 0.41679831181453575, 0.5508278976746569, 0.8454034964924738, 0, 0.857652211192984, 1, 0.6906445616885588, 0.6665156172505473, 0.44469279590459, 0];[6, 5];2;137;[ 6  3  5  4  0  2  7 10  8  9  1];[0.7865601030657892, 0.41679831181453575, 0.7265971638968619, 0.859169092628947, 0.8473921605836254, 0.857652211192984, 1, 0.6906445616885588, 0.6665156172505473, 0.5481374997979246, 0.6826903454095183];[6, 5];2;220;[ 6  7  3  5  4  0  8  2 10  9  1];[0.7865601030657892, 0.41679831181453575, 0.7265971638968619, 0.859169092628947, 0.8473921605836254, 0.857652211192984, 1, 0.8779206585079282, 0.7790794346785159, 0.5481374997979246, 0.6826903454095183];[6, 5];2;270;[ 6  7  3  5  4  2  0  8 10  1  9];[0.7865601030657892, 0.6541622610345474, 0.7996257465050006, 0.859169092628947, 0.8473921605836254, 0.857652211192984, 1, 0.8779206585079282, 0.7790794346785159, 0.5481374997979246, 0.6826903454095183]
19036;11;11;[8, 7, 4];3;2109;[ 8 10  1  9  5  2  6  7  0  4  3];[0.6389078582512294, 0.7098694433573035, 0.6556430229849296, 0.22426348359357198, 0.4975248569170333, 0.6600305844935096, 0.6431403930281208, 0.6389078582512294, 1, 0.6859124382462437, 0.7854991817358834];[8, 4, 7];3;2159;[ 8 10  1  0  9  5  2  6  3  4  7];[0.6859142776228737, 0.7098694433573035, 0.6556430229849296, 0.5569857794767241, 0.4975248569170333, 0.6600305844935096, 0.6431403930281208, 0.4371589963451183, 1, 0.6859124382462437, 0.7854991817358834];[8, 7, 4];3;2209;[ 8  6 10  3  1  0  9  5  2  7  4];[0.6859142776228737, 0.7098694433573035, 0.6556430229849296, 0.7565822260088281, 0.4975248569170333, 0.6600305844935096, 0.8170050686451469, 0.545636903083495, 1, 0.6859124382462437, 0.7854991817358834];[8, 3, 7, 9];4;464;[ 8  6  0 10  1  3  7  9  2  5  4];[0.7940142994473729, 0.7569746278781483, 0.6652106361418533, 0.7565822260088281, 0.49806465564064784, 0.6600305844935096, 0.8170050686451469, 0.7336742744878879, 1, 0.6859124382462437, 0.7854991817358834]
19037;11;11;[10, 9];2;2109;[10  6  3  8  1  9  4  5  7  0  2];[0.41065561921794247, 0.8364634693319672, 0, 0.8687083777453207, 0.5818162056975659, 0.5598306925578661, 0.9293485593327511, 0.4523735186551443, 0.8523074648416281, 0.699288958782737, 1];[10, 9];2;2159;[10  6  3  8  1  7  9  5  4  0  2];[0.41065561921794247, 0.8364634693319672, 0, 0.8687083777453207, 0.5818162056975659, 0.6556381975385439, 0.9293485593327511, 0.8286492760519399, 0.8523074648416281, 0.699288958782737, 1];[10, 9];2;2209;[10  6  3  8  2  1  7  9  0  5  4];[0.6603718270333634, 0.8364634693319672, 0.8475538578616841, 0.8687083777453207, 0.5818162056975659, 0.6556381975385439, 0.9293485593327511, 0.8286492760519399, 0.8523074648416281, 0.7693290671234624, 1];[10, 9];2;2259;[10  2  6  9  3  5  8  1  7  0  4];[0.6603718270333634, 0.8364634693319672, 0.9464143911820972, 0.8687083777453207, 0.5818162056975659, 0.8554379955543793, 0.9293485593327511, 0.8286492760519399, 0.8523074648416281, 0.8968975548832795, 1]
19038;11;11;[7, 6, 8];3;70;[ 7  6  9  8  3  0  4  2 10  1  5];[0.3606325296312088, 0, 0.18650860097140554, 0.37877402621967765, 0.18650860097140554, 0, 0.865256342129439, 1, 0.49641750090089265, 0.5166080097069005, 0.18072866923831024];[7, 6, 8];3;111;[ 7  6  8  9  3  0  4  5  2 10  1];[0.3606325296312088, 0, 0.18650860097140554, 0.37877402621967765, 0.3201245432619944, 0.20631731489700264, 0.8767236599024314, 1, 0.6533302697468367, 0.5166080097069005, 0.18072866923831024];[7, 6, 8];3;161;[ 7  6  8  9  5  4  2  3 10  0  1];[0, 0, 0.18650860097140554, 0.18650860097140554, 0.18650860097140554, 0.23416857195571256, 0.8767236599024314, 1, 0.6533302697468367, 0.5166080097069005, 0.18072866923831024];[7, 6, 8];3;211;[ 7  6  8  9  5  4  2  3 10  0  1];[0, 0, 0.18650860097140554, 0.18650860097140554, 0.18650860097140554, 0.23416857195571256, 0.8767236599024314, 1, 0.6533302697468367, 0.5166080097069005, 0.18072866923831024]
19039;11;11;[7, 6, 1];3;61;[ 7  6  1  8  0  3 10  4  5  2  9];[0.5039296516840072, 0.5160614235515278, 0, 0.31658916347369453, 0.17638777700544536, 0.15734745328563057, 0.5314606468722037, 1, 0.5160614235515278, 0, 0.17638777700544536];[7, 1, 6];3;170;[ 7  9  1  5  0  6  2  4  3  8 10];[0.6434681784832781, 0.6671894975921429, 0.5524733261025172, 0.31658916347369453, 0.4744624108881238, 0.6495322202578202, 0.5564590554612906, 1, 0, 0.9651197349179443, 0];[7, 1, 6];3;220;[ 7  9  1  5  0  6  2  4  3  8 10];[0.6434681784832781, 0.6671894975921429, 0.5524733261025172, 0.31658916347369453, 0.4744624108881238, 0.6495322202578202, 0.5790643303238165, 1, 0, 0.9651197349179443, 0];[7, 1, 6];3;335;[ 7  9  1  5  0  2  6  4  3  8 10];[0.6434681784832781, 0.6671894975921429, 0.5918801083855103, 0.31658916347369453, 0.4744624108881238, 0.6495322202578202, 0.5790643303238165, 1, 0, 0.9651197349179443, 0]
19040;12;12;[11, 8, 10, 9];4;2109;[11  8 10  0  7  3  9  6  1  2  5  4];[0.6719848790360592, 0.36491418208464704, 0.36491418208464704, 0.64595165893249, 0, 0.27592772043367114, 0.4569761290372515, 0.6719848790360592, 0.8716294192519564, 0.6119816282809911, 0.8215837777988529, 1];[11, 8, 10, 9];4;170;[11  8 10  7  3  9  6  5  2  4  1  0];[0, 0, 0.4198129167995886, 0.64595165893249, 0, 0.5227926347906304, 0.6062343843359809, 0.7044509007935242, 0.8716294192519564, 0.6119816282809911, 0.8215837777988529, 1];[11, 8, 10, 9];4;285;[11  8 10  7  6  3  9  5  1  2  4  0];[0, 0.4961040900620518, 0.4198129167995886, 0.64595165893249, 0.3267471712289153, 0.5227926347906304, 0.7032513406497614, 0.7044509007935242, 0.8716294192519564, 0.6202016188251231, 0.8215837777988529, 1];[11, 8, 10, 9];4;335;[11  8 10  6  7  3  9  5  1  2  0  4];[0.37321415171960476, 0.4961040900620518, 0.4198129167995886, 0.64595165893249, 0.3267471712289153, 0.5227926347906304, 0.7292997575702211, 0.7044509007935242, 0.8716294192519564, 0.6202016188251231, 0.8215837777988529, 1]
19041;12;12;[10, 9, 11];3;4158;[10  0  9  2  6  7  3  1  8 11  5  4];[0.7744209634040831, 0.37305230537310186, 0.5618332819057295, 0.5506270605443822, 0, 0.25283024856075637, 0.5618332819057295, 0.5553036443447695, 0.37305230537310186, 0.6044115868116633, 1, 0.34094276325252243];[10, 9, 11];3;2159;[10  9  0  7  6  2  3  1 11  8  4  5];[0.7744209634040831, 0.5479932985938122, 0.5618332819057295, 0.5506270605443822, 0.3150099358526483, 0.25283024856075637, 0.5618332819057295, 0.6705953057689077, 0.37305230537310186, 0.8019069387947972, 1, 0.5479932985938122];[10, 9, 11];3;161;[10  9 11  8  0  7  3  2  6  1  4  5];[0.7744209634040831, 0.5479932985938122, 0.5618332819057295, 0.729645730411362, 0.3150099358526483, 0.3049112938040684, 0.5618332819057295, 0.7529867979783287, 0.7893453520904442, 0.8019069387947972, 1, 0.7893453520904442];[10, 11, 9];3;220;[10  6 11  9  0  2  7  3  8  1  4  5];[0.7744209634040831, 0.3949630358301895, 0.756436786844443, 0.729645730411362, 0.3150099358526483, 0.3049112938040684, 0.9076065340476792, 0.7529867979783287, 0.7015690637453582, 0.8019069387947972, 1, 0.824643898147619]
19042;12;12;[8, 1, 11, 7];4;4158;[ 8  5  1 11  9  7  2 10  4  6  0  3];[0.2803940857472733, 0.8757485778388129, 0.6379557810972046, 0, 0.5279924263057767, 0.9370007610031765, 0.4294138034624001, 0.6855129859368877, 1, 0.7128823760052039, 0.5554945740422805, 0.7174730032720342];[8, 7, 1, 11];4;4208;[ 8  2  5  7  1  3  6 11  9  4 10  0];[0.2803940857472733, 0.8757485778388129, 0.9457710030642761, 0.849769298147686, 0.6786099595895659, 0.9370007610031765, 0.7392596349160473, 0.8817377776069633, 1, 0.7128823760052039, 0.6058132090464726, 0.7174730032720342];[8, 7, 1, 11];4;4258;[ 8  2  5  7  1  3  6 11  9  4 10  0];[0.4638960513683656, 0.8757485778388129, 0.9457710030642761, 0.849769298147686, 0.6786099595895659, 0.9370007610031765, 0.7392596349160473, 0.8817377776069633, 1, 0.7128823760052039, 0.6058132090464726, 0.7174730032720342];[8, 7, 1, 11];4;4308;[ 8  2  5  7  1  3  4 11 10  6  9  0];[0.547519336817513, 0.8757485778388129, 0.9457710030642761, 0.849769298147686, 0.8264826429519687, 0.9370007610031765, 0.7392596349160473, 0.8817377776069633, 1, 0.7128823760052039, 0.7637909665168335, 0.8185024079859107]
19043;12;12;[11, 4, 10];3;4158;[11  5  1  2  8  9  4  0  3  7 10  6];[0.5536155821900024, 0.789261007026879, 0.6741251246401418, 0.4923402791443213, 0.5536155821900024, 0.9651917523658513, 0.17166408083709822, 0.46966233720702255, 0.6166171344522985, 0.5756561027347669, 0.26317436499856867, 1];[11, 4, 10];3;1134;[11  5  9  4  1  3  2  0 10  8  7  6];[0.640508811769066, 0.789261007026879, 0.6741251246401418, 0.6742719199353212, 0.7926479656784854, 0.9651917523658513, 0.47992504905838573, 0.6020910129872625, 0.6166171344522985, 0.8716154825463898, 0.6329233861773309, 1];[11, 4, 10];3;1184;[11  5  9  4  1  0  3  2 10  8  7  6];[0.7575964277004916, 0.789261007026879, 0.6741251246401418, 0.6742719199353212, 0.7926479656784854, 0.9651917523658513, 0.47992504905838573, 0.6020910129872625, 0.6166171344522985, 0.8716154825463898, 0.6329233861773309, 1];[11, 10, 4];3;4308;[11  5  2  7 10  9  3  4  1  0  6  8];[0.7575964277004916, 0.789261007026879, 0.964280290244726, 0.8278131849214521, 0.7926479656784854, 0.9651917523658513, 0.686810529654839, 0.9263121992472005, 0.6166171344522985, 0.8716154825463898, 0.8737284237873358, 1]
19044;12;12;[9, 6, 5, 10, 7, 1, 2];7;185;[ 9  6  5 10  7  1  2  4  0  3  8 11];[0, 0.19887858391953595, 0.19866324512941197, 0, 0.19866324512941197, 0.7019545188883222, 0.7570128415657865, 0.37906615581566433, 0, 1, 0.6502583227376442, 0];[9, 6, 5, 7, 8];5;1134;[ 9  6  5  2 10  7  4  8  1  0  3 11];[0, 0, 0.6706947069424861, 0, 0.5077586562507264, 0.7019545188883222, 0.7570128415657865, 0.5511372472092927, 0.43573407256769187, 1, 0.6502583227376442, 0];[9, 7, 6, 5, 8];5;1184;[ 9  7  6  5  2 10  8  4  1  0  3 11];[0, 0, 0.6706947069424861, 0, 0.537407976636511, 0.7019545188883222, 0.7570128415657865, 0.8304114693993062, 0.5629131584687587, 1, 0.6502583227376442, 0];[9, 7, 6, 5, 8];5;1234;[ 9  7  6  5  2 10  8  4  1  0  3 11];[0, 0, 0.6706947069424861, 0, 0.537407976636511, 0.7019545188883222, 0.7570128415657865, 0.8304114693993062, 0.5629131584687587, 1, 0.6502583227376442, 0]
19045;12;12;[7, 8, 1, 6];4;314;[ 7  3  8  1  2 10  4  6  5  0  9 11];[0, 0.6543166536830524, 0.6000046370797018, 0.8577601993173596, 0.5165168641189979, 0.3747511363362862, 0.4188704718650668, 1, 0.6771707875374526, 0, 0.5361452313251295, 0];[7, 3, 5, 6, 8];5;137;[ 7  3  5  6  8  1  2 10  4  0  9 11];[0, 0.6543166536830524, 0.6000046370797018, 0.8577601993173596, 0.5165168641189979, 0.8469500495822377, 0.7970028886861354, 1, 0.6771707875374526, 0, 0.5364786361964756, 0];[7, 3, 5, 6, 8];5;187;[ 7  3  5  6  8  1 10  0 11  2  4  9];[0.6271457613338207, 0.6543166536830524, 0.6000046370797018, 0.8577601993173596, 0.5165168641189979, 0.8469500495822377, 0.7970028886861354, 1, 0.6771707875374526, 0, 0.6398855439564768, 0.6271457613338207];[7, 3, 5, 6, 8];5;237;[ 7  3  5  6  8  1 10  0 11  4  2  9];[0.6271457613338207, 0.6543166536830524, 0.6000046370797018, 0.8577601993173596, 0.6180222219963643, 0.8469500495822377, 0.7970028886861354, 1, 0.6771707875374526, 0.4414248893257914, 0.6398855439564768, 0.6271457613338207]
19046;12;12;[8, 5];2;56;[ 8  5  2  4 10  1  0  6  9 11  7  3];[0.4140998246446838, 0.47845570092265743, 0.7337242212295088, 0, 0.4804523205080691, 0.7740063793950249, 0.2721154199976403, 0, 1, 0.2721154199976403, 0.4804523205080691, 0.2713533338321128];[8, 5];2;106;[ 8  5  2  3  0  4 10  1  9 11  6  7];[0.5622441090487659, 0.47845570092265743, 0.7337242212295088, 0.5726828012933816, 0.4804523205080691, 0.7740063793950249, 0.1657304649322044, 0.14137729139251878, 1, 0.38556241072175756, 0.4804523205080691, 0.2713533338321128];[8, 5];2;161;[ 8  1  5  2  3  0  7  4  9  6 10 11];[0.6296957493329662, 0.8893466653751221, 0.7337242212295088, 0.6639524832512186, 0.5269533625052049, 0.8161728582271396, 0.1682310876781433, 0.6296957493329662, 1, 0.38556241072175756, 0, 0];[8, 5];2;206;[ 8  5  1  4  2  3  7  0 10  9  6 11];[0.6296957493329662, 0.8893466653751221, 0.7337242212295088, 0.6639524832512186, 0.7426277751118988, 0.8906508146162222, 0.1682310876781433, 0.6296957493329662, 1, 0.38556241072175756, 0.425756952235784, 0]
19047;12;12;[9, 8, 6];3;61;[ 9  8  6  2  5  3  7  1  4  0 10 11];[0, 0, 0.25509234407665254, 0.14060480993993543, 0, 0.25509234407665254, 0.36581876418920295, 0.14060480993993543, 0.6403849094043597, 1, 0, 0];[9, 8, 1];3;120;[ 9  8  7  1  6 11  5  2  0  4  3 10];[0.21583605568279154, 0.41822379777997165, 0.25509234407665254, 0, 0.21583605568279154, 0.25509234407665254, 0.41822379777997165, 0.6173594819799431, 0.6403849094043597, 1, 0, 0.3676671865778802];[9, 8, 6];3;187;[ 9  8  7  0  6  1 11  5  2  4  3 10];[0.6000644068379068, 0.41822379777997165, 0.25509234407665254, 0, 0.1546650400327689, 0.25509234407665254, 0.41822379777997165, 0.6554345377424888, 0.6989193113036306, 1, 0, 0.3676671865778802];[9, 4, 8];3;237;[ 9  0  4 11  8  7  6  1  2  5  3 10];[0.8227828959234559, 0.41822379777997165, 0.25509234407665254, 0, 0.7960419885872193, 0.25509234407665254, 0.41822379777997165, 0.6554345377424888, 0.6989193113036306, 1, 0, 0.7727997765813776]
19048;12;12;[9, 7, 10];3;61;[ 9  7 10  8  4  5  0  1  6  3  2 11];[0.33425456611490895, 0.33425456611490895, 0, 0, 0.6059176047849492, 0.33425456611490895, 0, 0.7481603974475616, 0.6508905478833256, 1, 0.7477556767778589, 0];[9, 7, 10];3;137;[ 9  1  6  7 10  8  4  0 11  5  2  3];[0.6048009701802831, 0.8099715800438007, 0, 0, 0.6059176047849492, 0.3178080479405165, 0.7691330405137429, 0.7481603974475616, 0.6508905478833256, 1, 0.7477556767778589, 0.5464628253773692];[9, 7, 10];3;220;[ 9  1  5  6  7 10  8  4  0 11  2  3];[0.6048009701802831, 0.8099715800438007, 0, 0, 0.6059176047849492, 0.8049012520032485, 0.78206671096567, 0.7481603974475616, 0.6508905478833256, 1, 0.7477556767778589, 0.5464628253773692];[9, 7, 10];3;270;[ 9  6  1  5  7 10  8  4  0 11  2  3];[0.6048009701802831, 0.8099715800438007, 0.2909351015245909, 0, 0.6059176047849492, 0.8049012520032485, 0.950489226879403, 0.7481603974475616, 0.6529350656503302, 1, 0.7477556767778589, 0.5464628253773692]
19049;12;12;[8, 9, 10, 6];4;2109;[ 8  9  2 10  1  4  7  3 11  5  6  0];[0, 0.4778362134686546, 0.6691933485090545, 0.2121137695256977, 0.4079284423277374, 0.1913653070508157, 0, 0.3629702106337203, 1, 0.8107964713243617, 0.5184990509743653, 0.2121137695256977];[8, 9, 10, 6];4;170;[ 8  9  2  4 10  6  3  0  1  7  5 11];[0.5386836490647662, 0.4778362134686546, 0.8027441529675525, 0.5407790801683794, 0.7673390206590063, 0.33028141651469045, 0.6484607067646381, 0.39432886426146163, 1, 0.8107964713243617, 0.7058263291207933, 0];[8, 9, 10, 6];4;285;[ 8  3  9  2  4 10  6  0  1  7  5 11];[0.5386836490647662, 0.4778362134686546, 0.8027441529675525, 0.8601296561996715, 0.7673390206590063, 0.33269425801974556, 0.6484607067646381, 0.39432886426146163, 1, 0.8107964713243617, 0.7672547921306991, 0];[8, 9, 10, 6];4;2259;[ 8  3  7  9  2  4 10  0  1  6  5 11];[0.7065938660980254, 0.6798565904508322, 0.8027441529675525, 0.8601296561996715, 0.7673390206590063, 0.33269425801974556, 0.6484607067646381, 0.831007577291093, 1, 0.8107964713243617, 0.7672547921306991, 0.2990935937321897]
19050;12;12;[10, 9, 0, 5, 11];5;120;[10  9  0  2  5 11  1  3  6  4  7  8];[0.6219340651699646, 0.3293721752067786, 0.6024267715567287, 0.27908387123856115, 0, 0.5767698938552719, 0.20880371640461695, 0, 0, 0.7314274001196748, 1, 0.41832886470388236];[10, 9, 8, 11];4;4208;[10  7  5  9  0  1  2  8 11  6  4  3];[0.6985130447541978, 0.6985130447541978, 0.6024267715567287, 0.4034560796441835, 0.41935722064927056, 0.7712318382269728, 0.4357641818750764, 0.9756077707689138, 0.5653968004611023, 0.7314274001196748, 1, 0.4980955276700149];[10, 9, 8, 11];4;414;[10  7  9  8  5 11  2  0  1  6  4  3];[0.6985130447541978, 0.6985130447541978, 0.7381955290842702, 0.4034560796441835, 0.41935722064927056, 0.7712318382269728, 0.485371464445031, 0.9756077707689138, 0.7786158643260839, 0.8389560343858663, 1, 0.7601277920427074];[10, 9, 8, 11];4;721;[10  7  9  6  8  5 11  2  1  0  4  3];[0.6985130447541978, 0.6985130447541978, 0.7381955290842702, 0.4034560796441835, 0.41935722064927056, 0.7712318382269728, 0.8174971725893784, 0.9756077707689138, 0.7786158643260839, 0.8389560343858663, 1, 0.7601277920427074]
19051;12;12;[9, 0, 3, 1, 4, 2, 6];7;185;[ 9  0  3  1  4  2  6  5  7  8 10 11];[0.7595926472314333, 0.5291536233475178, 0, 0.5966477602811698, 0.49710362219988075, 0, 0, 0, 0, 1, 0, 0];[9, 2, 6, 8];4;621;[ 9  0  2  3  1  5  6  4  8 11  7 10];[0.7595926472314333, 0.5291536233475178, 0.6087120398701527, 0.5966477602811698, 0.49710362219988075, 0.503336865881839, 0.503336865881839, 0.23037577672285464, 0.4783020413012927, 1, 0, 0.3932674894868503];[9, 1, 6, 8];4;671;[ 9  0  1  3  2  5  6  4  8 11  7 10];[0.7595926472314333, 0.6742420778077939, 0.6087120398701527, 0.6188948604893626, 0.49710362219988075, 0.503336865881839, 0.503336865881839, 0.23037577672285464, 0.4783020413012927, 1, 0, 0.3932674894868503];[9, 1, 6, 8];4;721;[ 9  0  1  3  2  5  6  4  8 11 10  7];[0.7595926472314333, 0.6742420778077939, 0.6087120398701527, 0.6188948604893626, 0.49710362219988075, 0.503336865881839, 0.503336865881839, 0.23037577672285464, 0.4783020413012927, 1, 0.37679677462720246, 0.3932674894868503]
19052;12;12;[9, 2, 4, 0, 8];5;87;[ 9  2  4  0  8 11  7 10  6  1  5  3];[0.5409970137508323, 0.3540787297562641, 0.6989603687210931, 0.2621523942713193, 0.5571886921848054, 0.3540787297562641, 0.420981682882931, 0.5182882987576185, 0.5409970137508323, 1, 0.46470796622156274, 0.5409970137508323];[9, 8, 3, 7];4;364;[ 9  0  8  3  2  1  4  7 10 11  5  6];[0.948902982900209, 0.58806099316098, 0.6989603687210931, 0.7647955130927571, 0.5571886921848054, 0.44233871931742036, 0.420981682882931, 0.5182882987576185, 0.8485515395947959, 1, 0.46470796622156274, 0.4551386003614293];[9, 8, 3, 7];4;671;[ 9  4  0  8  1  3  2 10  7  5 11  6];[0.948902982900209, 0.7914038708558109, 0.6989603687210931, 0.7647955130927571, 0.9621620434535012, 0.47165957041300505, 0.420981682882931, 0.5182882987576185, 0.8485515395947959, 1, 0.5549767538708706, 0.4551386003614293];[9, 5, 2];3;2259;[ 9  4  0  8  1  3  5  2  7 10  6 11];[0.948902982900209, 0.7914038708558109, 0.7090224784866046, 0.7647955130927571, 0.9621620434535012, 0.7188820242448976, 0.4322744744263847, 0.49636260784382075, 0.8485515395947959, 1, 0.46470796622156274, 0.41549297704404337]
19053;12;12;[10, 9, 8];3;70;[10  4  9  8  7  3  0  1  6  5  2 11];[0, 0, 0, 0, 0.6083145806044945, 0, 0, 0.2013693994765919, 0.3224522413033589, 0.5119684507856971, 1, 0];[10, 8, 9];3;120;[10  8  4  9  7  3  0  1  6  5  2 11];[0, 0, 0, 0, 0.6083145806044945, 0, 0, 0.2013693994765919, 0.7445089783716031, 0.5119684507856971, 1, 0];[10, 8, 9];3;161;[10  8  9  4  7  3  0  1  6  5  2 11];[0, 0, 0, 0, 0.6083145806044945, 0, 0, 0.2013693994765919, 0.7445089783716031, 0.7166104544945598, 1, 0];[10, 8, 9];3;211;[10  8  9  4  7  3  0  1  6  5  2 11];[0, 0, 0, 0, 0.6083145806044945, 0, 0, 0.2013693994765919, 0.7445089783716031, 0.7166104544945598, 1, 0]
19054;12;12;[9, 8];2;61;[ 9  7  8  4  2 10  1  0  6 11  5  3];[0.4137573436969523, 0.4137573436969523, 0.5165794114538154, 0, 0.5416417892565596, 0, 0.34816119301580173, 0.6652341894803114, 0.5734270104790972, 1, 0.4179314965510712, 0.20150593761021363];[9, 8];2;120;[ 9  7  3  8  4  2 10  5  1  0  6 11];[0.4137573436969523, 0.4137573436969523, 0.5165794114538154, 0.6353691967263358, 0.5416417892565596, 0.46261052519369145, 0.34816119301580173, 0.6652341894803114, 0.5734270104790972, 1, 0.5119856450965263, 0.33010949310075877];[9, 8];2;170;[ 9  7  3  8  4 10  2  5  1  0  6 11];[0.4137573436969523, 0.4137573436969523, 0.5165794114538154, 0.6353691967263358, 0.5416417892565596, 0.46261052519369145, 0.34816119301580173, 0.6652341894803114, 0.5734270104790972, 1, 0.5310721351682877, 0.33010949310075877];[9, 8];2;220;[ 9  5  7  8  4 10  2  0  1  3  6 11];[0.4137573436969523, 0.4137573436969523, 0.5165794114538154, 0.389919534260721, 0.6190613347796192, 0.867932104485856, 0.34816119301580173, 0.6652341894803114, 0.6377512780271624, 1, 0.5310721351682877, 0]
19055;12;12;[8, 1, 11, 4, 6, 2, 7, 3];8;4158;[ 8  1 11  4  6  5  9 10  0  2  7  3];[0.44850737182795697, 0.8801430715860069, 0.40095652191045345, 0, 0.6314401019666952, 0.5939141205339652, 0.6089581965995985, 0.25965847744370224, 1, 0.5291327465214739, 0.47187479521180387, 0.6314401019666952];[8, 1, 6, 7, 4, 11, 3, 2];8;4208;[ 8  1  6  0  7  9  4 11  5 10  3  2];[0.8383589844894506, 0.8801430715860069, 0.4369386302718582, 0.4484472734869431, 0.6314401019666952, 0.5939141205339652, 0.8496814257738212, 0.6909854868006783, 1, 0.6541721788292717, 0.47187479521180387, 0.6314401019666952];[8, 1, 6, 11, 7, 4, 3, 2];8;4258;[ 8  1  6  0 11  7  9  4  5 10  3  2];[0.8383589844894506, 0.8801430715860069, 0.4369386302718582, 0.46152188899942276, 0.5947048011266403, 0.5939141205339652, 0.8496814257738212, 0.6909854868006783, 1, 0.6541721788292717, 0.47187479521180387, 0.8109274900033139];[8, 1, 6, 11, 2, 7, 4, 3];8;4308;[ 8  1  6  0 11  2  7  9 10  4  5  3];[0.8383589844894506, 0.8801430715860069, 0.7222321403570013, 0.46152188899942276, 0.5947048011266403, 0.5939141205339652, 0.8496814257738212, 0.6909854868006783, 1, 0.6783681049742643, 0.596589705446281, 0.8109274900033139]
19056;12;12;[9, 10, 2, 7];4;185;[ 9  1 10  0  2  7  4 11  8  6  5  3];[0.4108857611678383, 0.4611614669937613, 0.37959684064056504, 0, 0.3205848001189153, 0, 0.30235185676485427, 0.37959684064056504, 0.30861522671706143, 1, 0.4611614669937613, 0.3205848001189153];[9, 10, 6];3;364;[ 9 10  2  5  1  0  6  7  8  4 11  3];[0.4108857611678383, 0.4108857611678383, 0.49710506261731485, 0, 0.3205848001189153, 0.49710506261731485, 0.38570904939036926, 0.37959684064056504, 0.3445540218397179, 1, 0.7023853311168058, 0.3205848001189153];[9, 10, 3];3;187;[ 9 10  7  3 11  5  2  8  1  0  6  4];[0.4108857611678383, 0.4108857611678383, 0.49710506261731485, 0.5321729180895026, 0, 0.49710506261731485, 0.38570904939036926, 0.7739138678624528, 0.4409953478276758, 1, 0.8697084875073379, 0.5108820821137773];[9, 10, 3];3;270;[ 9 10  0  7  3 11  5  2  8  4  6  1];[0.8566831714065372, 0.38570904939036926, 0.49710506261731485, 0.5819006586285195, 0.3938707896031995, 0.49710506261731485, 0.38570904939036926, 0.7739138678624528, 0.4409953478276758, 1, 0.8697084875073379, 0.5108820821137773]
19057;12;12;[10, 9, 8];3;185;[10  9  4  6 11  0  8  3  7  1  5  2];[0.5115804406051805, 0.2851792726178985, 0, 0.4321845590025196, 0.5724265556642896, 0.20808743742171437, 0.5352877380256521, 0.410416037426317, 0.4502802395350465, 0.5974342992535914, 1, 0.5352877380256521];[10, 8, 9];3;170;[10  8  6  3 11  9  4  0  1  5  7  2];[0.5115804406051805, 0.48926441599551324, 0, 0.6092969917065536, 0.5115804406051805, 0.3962489356111218, 0.7937808081622483, 0.3962489356111218, 0.8640353288137312, 0.5976068357880999, 1, 0.6092969917065536];[10, 8, 9];3;161;[10  8  9  6  0  5  3  1  7 11  4  2];[0.7287811199376307, 0.5270500574846252, 0.5033368423291049, 0.625796789755018, 0.5035518013368495, 0.7072617184474668, 0.7937808081622483, 0.5036270855805475, 0.8640353288137312, 0.8262009755732864, 1, 0.5036270855805475];[10, 9, 8];3;211;[10  9  8  1  6  0  5  3  7 11  4  2];[0.7287811199376307, 0.8544186760924325, 0.5033368423291049, 0.625796789755018, 0.5035518013368495, 0.7072617184474668, 0.7937808081622483, 0.5036270855805475, 0.8640353288137312, 0.8748337308292121, 1, 0.5036270855805475]
19058;12;12;[8, 10, 3, 9, 7];5;4158;[ 8  2 10  1  3 11  4  9  7  0  6  5];[0.3273132068663269, 0.7496485682849423, 0.8987573041788005, 0.7327632842507013, 0.5722554847366457, 0, 0, 0.43984248897823863, 1, 0.4988269970544623, 0.7750531953938906, 0.7327632842507013];[8, 0, 10, 6, 7];5;4208;[ 8  2  5  0 10  1  3 11  4  9  6  7];[0.786094685279508, 0.7496485682849423, 0.8987573041788005, 0.7327632842507013, 0.5722554847366457, 0.7904615170623615, 0.5209592483687893, 0.4560830563379256, 1, 0.5291642223025284, 0.7750531953938906, 0.7327632842507013];[8, 0, 10, 6, 7];5;4258;[ 8  2  1  5  0 10  3 11  4  9  6  7];[0.786094685279508, 0.8327573326119041, 0.8987573041788005, 0.7327632842507013, 0.5722554847366457, 0.8000756505675283, 0.5209592483687893, 0.4560830563379256, 1, 0.5291642223025284, 0.7750531953938906, 0.7327632842507013];[8, 6, 0, 10, 7];5;4308;[ 8  6  2  1  5  0 10  7 11  3  4  9];[0.786094685279508, 0.8327573326119041, 0.8987573041788005, 0.7327632842507013, 0.5722554847366457, 0.8000756505675283, 0.9010987507607187, 0.7513692704746712, 1, 0.5291642223025284, 0.7750531953938906, 0.7327632842507013]
19059;12;12;[10, 1, 9, 4, 8];5;2109;[10  1  9  4  7  2  0  3  6  5  8 11];[0.5415409005798, 0.8067261239649989, 0.5780357615757178, 0.4398880111603347, 0.6241723766891817, 0.3393672569731872, 0.41143348493081283, 0.5785261460513919, 0, 0.7098248705426388, 1, 0];[10, 1, 9, 8, 4];5;2159;[10  2  1  7  9  8  4  0  3  6  5 11];[0.5430623850844838, 0.8067261239649989, 0.9298726551622716, 0.4398880111603347, 0.6241723766891817, 0.3393672569731872, 0.41143348493081283, 0.7975137246643819, 0.6334542441188444, 0.7098248705426388, 1, 0];[10, 11, 2, 7, 1, 4, 9];7;285;[10 11  2  7  1  4  9  8  0  3  6  5];[0.5430623850844838, 0.8067261239649989, 0.9298726551622716, 0.4398880111603347, 0.7409350325942715, 0.3393672569731872, 0.41143348493081283, 0.8558920146287975, 0.6334542441188444, 0.7098248705426388, 1, 0.9300430625850875];[10, 11, 2, 7, 4, 1, 9];7;335;[10 11  2  7  4  1  9  6  8  0  3  5];[0.5430623850844838, 0.8067261239649989, 0.9298726551622716, 0.4398880111603347, 0.8250210333000663, 0.3393672569731872, 0.6795238978778815, 0.8558920146287975, 0.6334542441188444, 0.7753582348826576, 1, 0.9300430625850875]
19060;13;13;[7, 11, 3, 9, 4];5;2109;[ 7 11  3  9  2  4  1  0  6  5  8 10 12];[0, 0, 0, 0.8400147698058273, 0, 0, 0, 1, 0, 0.6910125397394324, 0, 0.9476061128590386, 0];[7, 11, 3, 9, 4];5;137;[ 7 11  3  9  4  1  2  0  6  5  8 10 12];[0, 0, 0, 0.8400147698058273, 0.37929642170937194, 0, 0, 1, 0, 0.6910125397394324, 0, 0.9476061128590386, 0];[7, 11, 3, 9, 4];5;187;[ 7 11  3  9  4  8  2  0  6  5  1 10 12];[0, 0, 0, 0.8400147698058273, 0.37929642170937194, 0, 0, 1, 0.28833980485603194, 0.6910125397394324, 0, 0.9476061128590386, 0];[7, 11, 3, 9, 4];5;237;[ 7 11  3  9  4  8  6  2 10  5  1  0 12];[0, 0, 0.1399479612898781, 0.8400147698058273, 0.37929642170937194, 0, 0.1399479612898781, 1, 0.28833980485603194, 0.6910125397394324, 0.1399479612898781, 0.9476061128590386, 0]
19061;13;13;[12, 1, 10, 11, 9, 3, 8];7;314;[12  1  5 10 11  9  3  8  6  2  0  7  4];[0.21945141554291525, 0.9299615156708756, 0.21945141554291525, 0.43199736026777213, 0, 0.6100009132516178, 0.24006086738598895, 0.1774167217345184, 0.3830745998731019, 0.43199736026777213, 0.5927493081255669, 0.46378210259651875, 1];[12, 6, 9, 11, 8];5;1134;[12  7  1  0  6  9  5 10 11  8  3  4  2];[0.8199857057036626, 0.9299615156708756, 0, 0.28780567467207185, 0.28780567467207185, 0.6362516218301142, 0.8105510528914582, 0.944472331893193, 0.3830745998731019, 0.7520270589512801, 0.5927493081255669, 0.5544702007618594, 1];[12, 8, 6, 9, 11];5;8355;[12  7  1  8  2  4  0  6  9  5 10 11  3];[0.8199857057036626, 0.9299615156708756, 0.8641562558352667, 0.26313734453896126, 0.8576701773564538, 0.6362516218301142, 0.8105510528914582, 0.944472331893193, 0.8687996837749707, 0.7520270589512801, 0.5927493081255669, 0.5544702007618594, 1];[12, 11, 8, 6, 9];5;8405;[12  7  1 11  8  2  4  0  6 10  9  5  3];[0.8199857057036626, 0.9299615156708756, 0.8641562558352667, 0.26313734453896126, 0.8576701773564538, 0.6362516218301142, 0.8105510528914582, 0.944472331893193, 0.8687996837749707, 0.7520270589512801, 0.8008202563060954, 0.9076942418979765, 1]
19062;13;13;[11, 12];2;8255;[11  5  8  4  6  1 10  9  0  7  2  3 12];[0.21129923011003707, 0.5179752506779218, 0, 0, 0.6791980008644398, 0.8482690981432679, 0.5382973732763118, 0, 0.7443196189788428, 0.3826637991668645, 0.4080568816665226, 1, 0];[11, 12];2;8305;[11  5 12  8  4  9  6  1  2  0 10  7  3];[0.50762657612267, 0.5179752506779218, 0.50762657612267, 0, 0.6791980008644398, 0.8482690981432679, 0.5382973732763118, 0.23187832205205497, 0.7443196189788428, 0.5557724247136866, 0.4080568816665226, 1, 0.8460812199890257];[11, 12];2;187;[11  3  5 12  2  8  7  4  9  6  1 10  0];[0, 0.5179752506779218, 0.8157933661197881, 0.877583918998673, 0.6791980008644398, 0.8482690981432679, 0.5382973732763118, 0.7289400691181994, 0.7443196189788428, 0.5557724247136866, 0.4080568816665226, 1, 0.8460812199890257];[11, 12];2;721;[11  0  3  5 12  2  8  7  4  9  6  1 10];[0.9141204497501549, 0.5179752506779218, 0.8157933661197881, 0.877583918998673, 0.6791980008644398, 0.8482690981432679, 0.5382973732763118, 0.7289400691181994, 0.7443196189788428, 0.5557724247136866, 0.4080568816665226, 1, 0.8460812199890257]
19063;13;13;[10, 6, 11, 8, 9, 1];6;8255;[10  6  0 11  5  8  7 12  4  9  3  1  2];[0.8981676212588627, 0.4456884869316099, 0.38453958202210725, 0.4562712342606364, 0.58683513688449, 0.8230085553585841, 0.9352209928316735, 0.7045664518992468, 0.7948312774950157, 0.4562712342606364, 1, 0.8642597170402126, 0.6260276392317414];[10, 6, 11, 8, 9, 1];6;8305;[10  6  0 11  4  5  8  7 12  9  1  3  2];[0.8981676212588627, 0.5810804843379465, 0.4877753356247134, 0.5679674410664782, 0.8465217646479195, 0.8230085553585841, 0.9352209928316735, 0.7045664518992468, 0.7948312774950157, 0.5882383898205602, 1, 0.8642597170402126, 0.6260276392317414];[10, 6, 11, 8, 9, 1];6;8355;[10  6  0 11  2  4  5  8  7  9 12  1  3];[0.8981676212588627, 0.5810804843379465, 0.8507081279127606, 0.5679674410664782, 0.8465217646479195, 0.8230085553585841, 0.9352209928316735, 0.7045664518992468, 0.7948312774950157, 0.6404257738318158, 1, 0.8642597170402126, 0.6404257738318158];[10, 6, 11, 8, 9, 1];6;8405;[10  6  0 11  2  4  5  8  7  9 12  1  3];[0.8981676212588627, 0.5810804843379465, 0.8507081279127606, 0.5679674410664782, 0.8465217646479195, 0.8231462036322906, 0.9352209928316735, 0.7045664518992468, 0.7948312774950157, 0.6404257738318158, 1, 0.8642597170402126, 0.6404257738318158]
19064;13;13;[11, 9, 4, 8];4;185;[11  6  9  4  2  8  7  0  5  3  1 10 12];[0.29831648677129097, 0, 0.5169449692559569, 0, 0.6297006885772054, 0, 0.7506591274457128, 0.29831648677129097, 0.5124939631360955, 0.6924597938241019, 0, 1, 0];[11, 3, 8, 9];4;621;[11  3  6  8  9  4  2  0  1  7  5 10 12];[0.4489505355187544, 0.4489505355187544, 0.5239586809624767, 0.9334128328620873, 0.7757367241852183, 0, 0.9302630289092076, 0.29831648677129097, 0.8742711025285319, 0.8237034016501881, 0, 1, 0];[11, 3, 8, 9];4;285;[11  3  6  8  9  4  1  0  2  5  7 10 12];[0.7441835055442555, 0.7554116990520287, 0.5239586809624767, 0.9334128328620873, 0.7757367241852183, 0.41913280398903596, 0.9302630289092076, 0.2297100488142446, 0.8742711025285319, 0.8237034016501881, 0, 1, 0];[11, 3, 8, 9];4;335;[11  3  6  8  1  9  4  0  7  2  5 10 12];[0.7441835055442555, 0.8267995000849221, 0.5239586809624767, 0.9334128328620873, 0.7757367241852183, 0.41913280398903596, 0.9302630289092076, 0.6666324194518225, 0.8742711025285319, 0.8237034016501881, 0, 1, 0]
19065;13;13;[11, 8, 10, 12];4;571;[11  8 10  7  1  4  9  3 12  5  0  2  6];[0, 0.5810044691246949, 0, 0.5183828016794881, 0.5719399206976273, 0, 0, 0.7435584229202911, 0.8848155948556002, 0.5277526952469923, 0.8709526063991473, 1, 0.44467477928083055];[11, 8, 10, 12];4;364;[11  8 10  7  5  1  4 12  9  3  0  2  6];[0, 0.5810044691246949, 0, 0.5183828016794881, 0.5719399206976273, 0.6483867693442672, 0, 0.7435584229202911, 0.8848155948556002, 0.5277526952469923, 0.8709526063991473, 1, 0.5429068996999827];[11, 8, 10, 12];4;1184;[11  8 10  7  5  9  3  1  4 12  6  0  2];[0.3724378771084328, 0.5810044691246949, 0, 0.6217468007026482, 0.5719399206976273, 0.6483867693442672, 0.5122421169661175, 0.7435584229202911, 0.8848155948556002, 0.6217468007026482, 0.8709526063991473, 1, 0.5429068996999827];[11, 1, 10, 12];4;335;[11  1  8 10  7  5 12  3  9  4  6  0  2];[0.3724378771084328, 0.8981130096491314, 0, 0.6217468007026482, 0.5719399206976273, 0.6483867693442672, 0.5122421169661175, 0.7435584229202911, 0.8848155948556002, 0.6217468007026482, 0.8709526063991473, 1, 0.6462922295043085]
19066;13;13;[10, 12, 1];3;1084;[10  2  6 11  4  9 12  5  7  1  3  0  8];[0, 0, 0.8330007501137036, 0, 0.3687845759174417, 0.29735061951566166, 0.715499950275626, 0.29735061951566166, 0, 0.3687845759174417, 1, 0.602687497228809, 0.3675456750164358];[10, 12, 1];3;2159;[10  2  0 11  6 12  1  5  9  4  8  3  7];[0.7343404970384347, 0.4756409756239639, 0.8330007501137036, 0.20243721008502635, 0.24516326089258272, 0.46478011705432526, 0.715499950275626, 0, 0.20243721008502635, 0.45495722950280537, 1, 0.7289655094166553, 0.663949587194039];[10, 1, 12];3;2209;[10  3  2  1  9  0  7 11  6 12  5  4  8];[0.7343404970384347, 0.7772500520932308, 0.8330007501137036, 0.8472578518518565, 0.24516326089258272, 0.46478011705432526, 0.715499950275626, 0.731151694631486, 0, 0.7727250778923074, 1, 0.7289655094166553, 0.663949587194039];[10, 12, 1];3;2259;[10  3  2 12  1  9  0  7 11  6  5  8  4];[0.7343404970384347, 0.7772500520932308, 0.8330007501137036, 0.8472578518518565, 0.24516326089258272, 0.6718467028044954, 0.715499950275626, 0.731151694631486, 0.6254087300181008, 0.7727250778923074, 1, 0.7289655094166553, 0.7917416105246337]
19067;13;13;[6, 7];2;56;[ 6  7 12  9  1  2  5 11  8  4  0  3 10];[0, 0.4625415074925715, 0.40633951974035326, 0, 0, 0.21981225080898534, 1, 0.6045154243876801, 0.21981225080898534, 0.5453066850936338, 0, 0.21981225080898534, 0.5453066850936338];[6, 7];2;106;[ 6  7 12  9  8  2  5  1 11  4  0  3 10];[0, 0.4625415074925715, 0.48905522440788474, 0, 0, 0.48905522440788474, 1, 0.7204971880779754, 0.5325971155830865, 0.5453066850936338, 0, 0.23113894140663893, 0.5453066850936338];[6, 7];2;156;[ 6  7  8  9 12  2  5  1  3 11  4  0 10];[0, 0.4625415074925715, 0.48905522440788474, 0.26605745742482134, 0, 0.48905522440788474, 1, 0.7204971880779754, 0.7128109407621215, 0.5453066850936338, 0, 0.23113894140663893, 0.5453066850936338];[6, 7];2;206;[ 6  7  8  9 12  2  5  1 11  4  3 10  0];[0, 0.4625415074925715, 0.48905522440788474, 0.26605745742482134, 0.3216197797741201, 0.48905522440788474, 1, 0.7204971880779754, 0.7128109407621215, 0.5453066850936338, 0.18296062695876208, 0.4408984790490026, 0.5453066850936338]
19068;13;13;[9, 4, 8];3;185;[ 9  4  7  2  5  6  8 10 11 12  1  3  0];[0, 0.18426787962705451, 0.6834566198248198, 0, 0.9232885664897502, 0.6544005101257623, 0.5830267611951384, 0.7170855241732681, 0.5830267611951384, 1, 0.44390730094378467, 0.313142692884765, 0.18426787962705451];[9, 4, 8];3;8305;[ 9  4  0  7  2  6  5  8 10 12 11  3  1];[0.828521745398506, 0, 0.6834566198248198, 0, 0.9232885664897502, 0.6544005101257623, 0.6700382308934337, 0.7170855241732681, 0.5772914110752501, 1, 0.44390730094378467, 0.313142692884765, 0.3329621582630532];[9, 4, 8];3;8355;[ 9  4  5  0  7  2  6 10  8  3 12 11  1];[0.828521745398506, 0, 0.6834566198248198, 0.3737332266966703, 0.9232885664897502, 0.8454430185185741, 0.6809901482909574, 0.7170855241732681, 0.5772914110752501, 1, 0.6125339917840495, 0.313142692884765, 0.3329621582630532];[9, 4, 8];3;721;[ 9  4  5  0  1  7  8  2  6 10 12  3 11];[0.828521745398506, 0.8210230168828284, 0.6834566198248198, 0.3737332266966703, 0.9232885664897502, 0.8454430185185741, 0.6809901482909574, 0.7170855241732681, 0.702064457442511, 1, 0.6125339917840495, 0.313142692884765, 0.4555083792055445]
19069;13;13;[12, 11, 10];3;8255;[12  4  5  0  8 11  2  3  7  6  1  9 10];[0.5329079008310116, 0, 0.1775902428679454, 0, 0.8457078666973544, 0.576702714588982, 0, 0, 0.2618827319878915, 0, 0, 0.1775902428679454, 1];[12, 11, 10];3;364;[12  4  0  9  7 11  5 10  6  1  2  3  8];[0.8255161652434752, 0, 0, 0, 0.8457078666973544, 0.576702714588982, 0, 0.6558176695194954, 0, 0.7764769180000948, 0.5710619550088859, 0.6558176695194954, 1];[12, 11, 10];3;414;[12  4  0  9  5 11  7 10  1  6  2  3  8];[0.8255161652434752, 0.26184946147423166, 0, 0, 0.8457078666973544, 0.7572698608513267, 0, 0.6558176695194954, 0, 0.7764769180000948, 0.5710619550088859, 0.6558176695194954, 1];[12, 11, 10];3;464;[12  4  0  9  5 11  7 10  1  2  6  3  8];[0.8255161652434752, 0.26184946147423166, 0.19473054775101387, 0, 0.8457078666973544, 0.7572698608513267, 0.19473054775101387, 0.6558176695194954, 0, 0.7764769180000948, 0.5710619550088859, 0.6558176695194954, 1]
19070;13;13;[10, 8, 9];3;4158;[10  0  6  2  4  8  7 12  3  1  9  5 11];[0.9510441123308262, 0.47013619383767563, 0.7738205135004519, 0.48260477938298413, 0.7496028139214803, 0.4117902018899705, 0.8506308173847953, 0.5339315334742963, 0.7408022845763865, 0.4230753792723277, 1, 0.3722615936631154, 0.5006856419566613];[10, 8, 9];3;4208;[10  0  6  2  4  8  7 12  1  9  3  5 11];[0.957006462977336, 0.5004662987110176, 0.7738205135004519, 0.48260477938298413, 0.7496028139214803, 0.4117902018899705, 0.8506308173847953, 0.5006856419566613, 0.7408022845763865, 0.5004662987110176, 1, 0.3722615936631154, 0.5006856419566613];[10, 8, 9];3;2209;[10  0  6  2  1  4  8  7  3  9  5 11 12];[0.957006462977336, 0.7629610712861338, 0.7738205135004519, 0.5827445045145855, 0.7496028139214803, 0.4117902018899705, 0.8506308173847953, 0.6236818649427472, 0.7408022845763865, 0.4230753792723277, 1, 0.3722615936631154, 0];[10, 8, 9];3;8405;[10  0  6  4 11  2  1  8  3  7 12  9  5];[0.957006462977336, 0.7629610712861338, 0.7738205135004519, 0.6659354278711798, 0.788315112559076, 0.4117902018899705, 0.8506308173847953, 0.6236818649427472, 0.7408022845763865, 0.4230753792723277, 1, 0.788315112559076, 0.535709852785927]
19071;13;13;[11, 10, 9, 7];4;8255;[11 12  1  5  4 10  9  7  8  3  0  6  2];[0.35595954472426977, 0.7317477036843599, 0.20405973923699758, 0.40531675903256814, 0.568937608209463, 0.5974896703937059, 0.2509203070402222, 0.535250130620245, 0.49034963263457115, 0.535250130620245, 0.5463481974124252, 1, 0.8111646126677492];[11, 9, 10, 7];4;8305;[11  9 12  1  8 10  5  4  0  3  7  6  2];[0.46950334581030484, 0.7317477036843599, 0, 0.40531675903256814, 0.568937608209463, 0.5974896703937059, 0.3446555970273006, 0.36271680001826834, 0.7152066605702759, 0.8443758526986489, 0.6167197211926959, 1, 0.8111646126677492];[11, 9, 10, 7];4;8355;[11  9  8 12 10  7  1  2  5  4  6  0  3];[0.46950334581030484, 0.7317477036843599, 0.6201826543893669, 0.40531675903256814, 0.568937608209463, 0.5974896703937059, 0.5218320736877395, 0.7579994834202156, 0.8297845455970134, 0.8443758526986489, 0.7781684173554054, 1, 0.8111646126677492];[11, 9, 10, 7];4;8405;[11  9  8 12 10  7  1  2  5  4  0  6  3];[0.5451499086536186, 0.7317477036843599, 0.6201826543893669, 0.40531675903256814, 0.568937608209463, 0.5974896703937059, 0.5218320736877395, 0.7579994834202156, 0.8297845455970134, 0.8443758526986489, 0.7781684173554054, 1, 0.8111646126677492]
19072;13;13;[8, 9, 3, 7];4;1084;[ 8  0  9  3  4  2  7 12 11  6  1  5 10];[0.9211831824532628, 0, 0.3864438105132828, 0.640963047090563, 0.4781878228481336, 0, 0, 0.3864438105132828, 1, 0.6549065065723161, 0, 0.33993521663937537, 0.3406108317680844];[8, 9, 3, 7];4;1134;[ 8  0  5  9  3 12  7  2  4 10 11  1  6];[0.9211831824532628, 0, 0.5158323186711617, 0.640963047090563, 0.4781878228481336, 0.8512421580636742, 0, 0.5269907688434706, 1, 0.6549065065723161, 0.3581420171165647, 0.33993521663937537, 0.5269907688434706];[8, 7, 9, 3];4;414;[ 8  0  5  7  9  3  2  1  4 10 12 11  6];[0.9442394748595907, 0.4861793487197318, 0.5158323186711617, 0.640963047090563, 0.4861793487197318, 0.8512421580636742, 0.239950014178994, 0.6995094939280893, 1, 0.6549065065723161, 0.3581420171165647, 0.33993521663937537, 0.3406108317680844];[8, 3, 7, 9];4;335;[ 8  0  5  6  3  7  9  2  4  1 10 12 11];[0.9442394748595907, 0.4861793487197318, 0.5158323186711617, 0.7101492924154508, 0.4861793487197318, 0.8512421580636742, 0.7431892513682182, 0.6995094939280893, 1, 0.6549065065723161, 0.36668136748983937, 0, 0.3406108317680844]
19073;13;13;[8, 9, 11, 7];4;2109;[ 8  3  9 11  2  7 12  5  6  4  1  0 10];[0, 0, 0.7205565714659241, 0.8599407268525799, 0, 0.22939889261929539, 0, 0.6479422739514115, 1, 0.8527729254487258, 0, 0.7941653511809238, 0.22939889261929539];[8, 11, 9, 7];4;621;[ 8 11  3 12  9  2  0  7  6  4  1  5 10];[0.6880993445875526, 0, 0.7205565714659241, 0.8599407268525799, 0, 0, 0.46208737397597116, 0.6479422739514115, 1, 0.8527729254487258, 0, 0.8920521699337159, 0.8542793669801811];[8, 11, 9, 7];4;8355;[ 8 11  3 12  9  2  0  7  1  6 10  5  4];[0.6880993445875526, 0.5580709941222419, 0.7205565714659241, 0.8599407268525799, 0, 0, 0.46208737397597116, 0.6479422739514115, 1, 0.8527729254487258, 0.40127226275197403, 0.8920521699337159, 0.8542793669801811];[8, 11, 9, 7];4;8405;[ 8 11  3 12  9  2  0  7  1  6 10  4  5];[0.6880993445875526, 0.5580709941222419, 0.7205565714659241, 0.8599407268525799, 0.4236495719089751, 0, 0.4876559584231388, 0.6479422739514115, 1, 0.8527729254487258, 0.4236495719089751, 0.8920521699337159, 0.8542793669801811]
19074;13;13;[11, 12, 6, 10];4;120;[11 12  6  2  8 10  1  0  3  5  7  4  9];[0.38058684932448444, 0.38058684932448444, 0.4801195826084635, 0.26026697814171335, 0, 0.21237044147583595, 0.5675605039130254, 0, 0.4801195826084635, 0, 0.42215687430493215, 1, 0.704763690261196];[11, 12, 10, 6];4;120;[11 12 10  6  8  2  1  0  3  5  7  4  9];[0.38058684932448444, 0.38058684932448444, 0.4801195826084635, 0.26026697814171335, 0, 0.21237044147583595, 0.5675605039130254, 0, 0.4801195826084635, 0, 0.6233999492858101, 1, 0.8788822078589404];[11, 12, 8, 10];4;187;[11 12  8  1 10  5  6  2  9  7  3  0  4];[0.129431232391644, 0.78247768646233, 0.36838614723389823, 0.33119203935601027, 0.129431232391644, 0.5760256986089588, 0.5675605039130254, 0.33119203935601027, 0.8359010009895423, 0.33119203935601027, 0.6233999492858101, 1, 0.8788822078589404];[11, 10, 12, 8];4;220;[11 10 12  8  1  0  5  6  2  9  3  7  4];[0.6483816100781992, 0.78247768646233, 0.36838614723389823, 0.33119203935601027, 0.10817700020325964, 0.5760256986089588, 0.5675605039130254, 0.33119203935601027, 0.8359010009895423, 0.33119203935601027, 0.9022626775364292, 1, 0.8788822078589404]
19075;13;13;[12, 11, 10];3;4158;[12  9 11  1  2 10  3  0  6  8  7  5  4];[0.4419232102661237, 0.4763552734055665, 0.4763552734055665, 0.4444685352496071, 0, 0, 0.39168561798619955, 0.3082804416937015, 0.3681029675749442, 0.6921115688546835, 0.4444685352496071, 0.5943578335793432, 1];[12, 11, 10];3;111;[12 11 10  9  1  0  7  5  3  6  8  2  4];[0.6289983764660936, 0.688820584383772, 0, 0.3941961069495493, 0, 0.42455458128604767, 0.39168561798619955, 0.5915873506969116, 0.3681029675749442, 0.6921115688546835, 0.7149537245418779, 0.7694854112272675, 1];[12, 5, 11];3;161;[12  5 11 10  9  1  0  7  2  3  6  8  4];[0.6289983764660936, 0.688820584383772, 0.5055065018024413, 0.3941961069495493, 0, 0.8036362792156896, 0.39168561798619955, 0.6245166878304179, 0.3681029675749442, 0.6921115688546835, 0.7149537245418779, 0.7694854112272675, 1];[12, 5, 11];3;211;[12  5 11  4  3  6 10  9  1  2  7  0  8];[0.6289983764660936, 0.688820584383772, 0.6663731445294072, 0.7297680663623569, 0.742804236432412, 0.8036362792156896, 0.7297680663623569, 0.6461471370684556, 0.3639139721617822, 0.6921115688546835, 0.7149537245418779, 0.7694854112272675, 1]
19076;13;13;[11, 10, 1];3;120;[11 10  3  1  4  5  0  2  7  6  9  8 12];[0, 0.201885559593868, 0, 0.21974918961760406, 0, 0, 0, 0, 0, 0, 0.411454075047608, 1, 0];[11, 7, 10];3;120;[11  4  7 10  6  5  3  1  0  2  9  8 12];[0, 0.201885559593868, 0, 0.201885559593868, 0.48504467111684557, 0.37568301591752623, 0.37568301591752623, 0.46884055551747095, 0, 0, 0.44435332103405817, 1, 0];[11, 10, 2];3;161;[11 10  2  4  7  5  6  1  3  0  9  8 12];[0, 0.201885559593868, 0.5543089782075971, 0.201885559593868, 0.48504467111684557, 0.37568301591752623, 0.37568301591752623, 0.46884055551747095, 0, 0, 0.7959961931804782, 1, 0];[11, 10, 2];3;211;[11 10  2  0  4  7  5  6  1  3  9  8 12];[0.538277971557357, 0.201885559593868, 0.5543089782075971, 0.201885559593868, 0.48504467111684557, 0.37568301591752623, 0.37568301591752623, 0.46884055551747095, 0, 0, 0.7959961931804782, 1, 0]
19077;13;13;[12, 11, 10];3;70;[12  9 11 10  4  0  2  1  5  7  3  6  8];[0.19024738386365406, 0.19024738386365406, 0.19024738386365406, 0, 0.35707041734815764, 0.19024738386365406, 0, 0, 0, 0.7656802818378922, 0.45197526215884715, 0.4854682395518158, 1];[12, 10, 11];3;137;[12  9 10  4 11  2  7  6  3  5  1  0  8];[0, 0, 0.4538514215517806, 0.2532153230008809, 0.6873690188063536, 0, 0.4335108839926386, 0.4397315731231475, 0, 0.7656802818378922, 0.7538605346478121, 0.4854682395518158, 1];[12, 10, 11];3;187;[12  9 10  4 11  7  6  0  5  1  2  3  8];[0, 0, 0, 0, 0.6873690188063536, 0, 0.3438761574215127, 0.4397315731231475, 0, 0.7656802818378922, 0.7538605346478121, 0.5199501203671805, 1];[12, 10, 11];3;270;[12  1 10  9  4 11  6  3  7  5  0  2  8];[0, 0.8691467810085489, 0, 0.45149096268906685, 0.6873690188063536, 0, 0.45149096268906685, 0.4397315731231475, 0, 0.7656802818378922, 0.8643646117269619, 0.5199501203671805, 1]
19078;13;13;[10, 8];2;87;[10  5  1  8  2  7 12  9  0  4  3 11  6];[0.3765585644102411, 0.7697931135311756, 0.492565559186252, 0.3720830115151537, 0.3765585644102411, 0.9280912856776777, 0, 0.4541959134996427, 0.6771040759628325, 0.38963941406855995, 1, 0.3464119244967089, 0.44197395932060013];[10, 8];2;1134;[10  5  1  7  8  6  9  0 11  4  2  3 12];[0.394407782463669, 0.7697931135311756, 0.26518503660728165, 0, 0.32496679806345957, 0.9280912856776777, 0.48255932669554275, 0.6971077298149838, 0.6771040759628325, 0.44487490093243987, 1, 0.3464119244967089, 0];[10, 8];2;2209;[10  5  7  4  1 12  9  8  6  2  3 11  0];[0.394407782463669, 0.7697931135311756, 0.5204724275718887, 0.5091129570502106, 0.8327437046629947, 0.9280912856776777, 0.5429362434578581, 0.847227644493768, 0.6771040759628325, 0.7514792511624434, 1, 0.4094473877836248, 0.757141389473648];[10, 8];2;2259;[10  5  7  4  6  1 12  9  8  3  2  0 11];[0.4757191816525152, 0.7697931135311756, 0.5204724275718887, 0.7065504207147469, 0.8327437046629947, 0.9280912856776777, 0.7868649012077209, 0.847227644493768, 0.7146865437916643, 0.7514792511624434, 1, 0.4441351827294447, 0.757141389473648]
19079;13;13;[10, 0, 2, 9];4;4158;[10  4  5  0  1  2  8  6  9 12  3  7 11];[0.7840145321419358, 0.683251970784789, 0.5805999716753338, 0.4047654199003343, 0.8148402679426814, 0.7960801734851756, 0.5357711387772711, 0, 0.5357711387772711, 0.47780967423643056, 1, 0, 0.45707727827157985];[10, 0, 2, 9];4;4208;[10  6  4  0  5 12  3  1  2  8  9  7 11];[0.8748955765829612, 0.683251970784789, 0.5805999716753338, 0.7948866299680746, 0.9213035036429542, 0.8144014079425391, 0.9365861061328746, 0, 0.5599794275480573, 0.47780967423643056, 1, 0, 0.8072758697589766];[10, 0, 2, 9];4;4258;[10  0  6  4  5 12  3  1  8  2  9  7 11];[0.9466006645648798, 0.683251970784789, 0.5805999716753338, 0.7948866299680746, 0.9213035036429542, 0.8144014079425391, 0.9365861061328746, 0.47522720914394967, 0.658093660424605, 0.5045564610292432, 1, 0, 0.8072758697589766];[10, 0, 2, 9];4;4308;[10  0  6  4  2  9  5 12  3  1  8  7 11];[0.9466006645648798, 0.708946742306825, 0.8348593451618862, 0.7948866299680746, 0.9213035036429542, 0.8144014079425391, 0.9365861061328746, 0.47522720914394967, 0.658093660424605, 0.8179710367507076, 1, 0.3771814787525464, 0.8072758697589766]
19080;14;14;[11, 5, 10];3;8255;[11  3  4  1  8  7  2  0  5  9  6 12 10 13];[0.5493890227302538, 0.7719353560601503, 0.5493890227302538, 0.7986938031355436, 0.7867238643750851, 0.5493890227302538, 0.44592060837807485, 0.6096631742065793, 0.7699390684435228, 0.498226203960639, 0, 1, 0.4317787132997308, 0];[11, 10, 5];3;16498;[11  7  3  0  4 13  1  8  9 10 12  2  5  6];[0.7930830947281103, 0.7719353560601503, 0.564462522355132, 0.7986938031355436, 0.7867238643750851, 0.45344682696484717, 0.44592060837807485, 0.9033179629112402, 0.7699390684435228, 0.6919404173001279, 0.6589153458505177, 1, 0.6503247465403874, 0.7788300608946975];[11, 5, 10];3;16548;[11  3  7  0  4 13  1  8  5  9 10 12  2  6];[0.7930830947281103, 0.7719353560601503, 0.564462522355132, 0.9634687773347133, 0.7867238643750851, 0.7541536214663339, 0.5136652176112267, 0.9033179629112402, 0.7699390684435228, 0.6919404173001279, 0.6589153458505177, 1, 0.6503247465403874, 0.7788300608946975];[11, 10, 5];3;16598;[11  3  7 10  0  4 13  1  8  5  2  6  9 12];[0.7930830947281103, 0.7719353560601503, 0.7393280749854352, 0.9634687773347133, 0.7867238643750851, 0.7541536214663339, 0.726421377087336, 0.9159772097503251, 0.7699390684435228, 0.6919404173001279, 0.8057837519412824, 1, 0.6503247465403874, 0.7788300608946975]
19081;14;14;[12, 1, 9, 13];4;70;[12  1  9 13  4  3  0  2 11  8  7  6  5 10];[0.7016422700281869, 0.9327668581628661, 0.6191022195935151, 0.7387617118880639, 0.7646091984046599, 0, 0.4318897642686855, 0.46019854979774094, 0.5770232544317335, 0.8681818386585981, 0, 0.5989273170260961, 1, 0.7695218699812015];[12, 1, 9, 13];4;621;[12  4  1  9 13  3  0 11  8  6  2  7  5 10];[0.7016422700281869, 0.9327668581628661, 0.5286971713463118, 0.7387617118880639, 0.9366154813862968, 0.32237609627835284, 0.559756950179761, 0.46019854979774094, 0.5770232544317335, 0.8681818386585981, 0, 0.5989273170260961, 1, 0.7695218699812015];[12, 1, 9, 13];4;671;[12  4  1  9 13  3  0 11  8  6  2  7  5 10];[0.7016422700281869, 0.9327668581628661, 0.5286971713463118, 0.7387617118880639, 0.9366154813862968, 0.32237609627835284, 0.559756950179761, 0.46019854979774094, 0.5770232544317335, 0.8681818386585981, 0, 0.5989273170260961, 1, 0.7695218699812015];[12, 4, 13, 10];4;16598;[12  4  1  3  2  9 11  0 13 10  8  6  7  5];[0.8111725315382593, 0.9327668581628661, 0.9063524587672805, 0.9086192803077121, 0.9366154813862968, 0.459805396073774, 0.6695172958358527, 0.6047131899553252, 0.7694173995422915, 0.8681818386585981, 0.7694173995422915, 0.8457536962545543, 1, 0.7695218699812015]
19082;14;14;[9, 10, 8, 11];4;571;[ 9 10  3  5  7  0 13  8 11  6  1  2  4 12];[0.5257246140539594, 0.2218054894155009, 0.2218054894155009, 0.809472149336063, 0.2218054894155009, 0.7405886155879429, 0.3231622874265361, 0.6011835608694076, 0.3435001389289038, 1, 0.925280786131386, 0.33057698135116803, 0, 0.3746754018869462];[9, 10, 11, 8];4;621;[ 9 10 11  6  3  5  1  0  8  7 13  2  4 12];[0.64934068585028, 0.64934068585028, 0.2218054894155009, 0.809472149336063, 0.2218054894155009, 0.7405886155879429, 0.8376427772399518, 0.6011835608694076, 0.6256072690434965, 1, 0.925280786131386, 0.9157484681723645, 0, 0.3746754018869462];[9, 10, 11, 8];4;671;[ 9 10 11  6  3  5  1  0  8  7 12 13  4  2];[0.64934068585028, 0.64934068585028, 0, 0.809472149336063, 0.36564547358142196, 0.7405886155879429, 0.8376427772399518, 0.6011835608694076, 0.6256072690434965, 1, 0.925280786131386, 0.9157484681723645, 0.47564083832777226, 0.3746754018869462];[9, 10, 11, 8];4;1234;[ 9  3 10 11  6  5  2  0  1  8  7 12 13  4];[0.64934068585028, 0.64934068585028, 0.7260279023041539, 0.9690762056032848, 0.36564547358142196, 0.7405886155879429, 0.8376427772399518, 0.6011835608694076, 0.6256072690434965, 1, 0.925280786131386, 0.9157484681723645, 0.47564083832777226, 0.3746754018869462]
19083;14;14;[11, 12, 10];3;2109;[11  0 12  8  7  1 10  6  9 13  2  3  4  5];[0.7637502113816983, 0.32341865101578104, 0, 0, 0, 0, 0.2672440074065339, 0.32341865101578104, 0.6065378707304038, 0.2672440074065339, 0.3067407565933913, 1, 0.7637502113816983, 0.18711907116205953];[11, 12, 10];3;120;[11 12  9 10  0  8  1  6  5 13  2  3  7  4];[0.7250428826008684, 0.30521127748572635, 0, 0, 0, 0.229954977443642, 0.229954977443642, 0, 0.6065378707304038, 0.7899289904197703, 0.7262517767836726, 1, 0.8692081312495679, 0.18711907116205953];[11, 12, 10];3;187;[11 12  4  9 10  0  8  3  1  6  5 13  7  2];[0.7250428826008684, 0.30521127748572635, 0, 0.593003997279179, 0.8220230506412876, 0.229954977443642, 0.229954977443642, 0, 0.6065378707304038, 0.7899289904197703, 0.7262517767836726, 1, 0.8692081312495679, 0.18711907116205953];[11, 12, 10];3;237;[11 12  4  9 10  0  2  8  3  1  5  6 13  7];[0.7250428826008684, 0.30521127748572635, 0.7111207546136307, 0.593003997279179, 0.8220230506412876, 0.229954977443642, 0.229954977443642, 0, 0.6065378707304038, 0.7899289904197703, 0.7262517767836726, 1, 0.8692081312495679, 0.18711907116205953]
19084;14;14;[12, 10, 9, 13, 8];5;16448;[12 10  0  9 13  1  6  4  7 11  3  5  8  2];[0.8988967293467134, 0.7419500510892574, 0, 0.37742139592458085, 0.7155537326239837, 0.28892828681111327, 0.7419500510892574, 0.6401628953889571, 0.28892828681111327, 0.8391496759680067, 0.9125633076197235, 0.4592220795946312, 1, 0.7783172285583712];[12, 10, 9, 13, 8];5;8305;[12 10  0  7  6  9  2 13  3  4 11  5  8  1];[0.8988967293467134, 0, 0.8080211622376336, 0.7234520934652471, 0.7155537326239837, 0.28892828681111327, 0.8639006396456871, 0.8705550148352701, 0.28892828681111327, 0.8391496759680067, 0.9125633076197235, 0.5539794321510553, 1, 0.7793001528697762];[12, 10, 9, 13, 8];5;16548;[12 10  0  7  6  3  9  2 13  4 11  1  5  8];[0.8988967293467134, 0.36373479621191523, 0.8080211622376336, 0.8634347275499342, 0.7155537326239837, 0.36373479621191523, 0.8639006396456871, 0.8705550148352701, 0.28892828681111327, 0.8391496759680067, 0.9125633076197235, 0.5539794321510553, 1, 0.7793001528697762];[12, 10, 9, 13, 8];5;16598;[12 10  0  7  6  3  9  2 13  4  8 11  1  5];[0.8988967293467134, 0.41333327698450145, 0.8080211622376336, 0.8634347275499342, 0.7155537326239837, 0, 0.8639006396456871, 0.8705550148352701, 0.6414662137603578, 0.8391496759680067, 0.9125633076197235, 0.6076897880755613, 1, 0.7793001528697762]
19085;14;14;[10, 9, 7];3;70;[10 12  9  7  2 13  8  1  6  5  4  3  0 11];[0, 0, 0.2232849238878042, 0, 0, 0, 0, 0.264270250833513, 0.20396625377208047, 0.5994209049320475, 1, 0, 0.7204500087180188, 0.2123133284547297];[10, 9, 7];3;120;[10 12  9  7  2 13  6  3  4  5  1  0 11  8];[0, 0, 0.2232849238878042, 0.12954061244887366, 0, 0, 0.12954061244887366, 0.264270250833513, 0, 0.5994209049320475, 1, 0, 0.7204500087180188, 0.12954061244887366];[10, 9, 7];3;414;[10 12  9  4 11  0  3  7  2 13  6  1  5  8];[0.35652609092595494, 0, 0.2232849238878042, 0.31469136098027584, 0.44084333660103153, 0, 0.12954061244887366, 0.264270250833513, 0, 0.6227341484631881, 1, 0.35652609092595494, 0.7204500087180188, 0.12954061244887366];[10, 3, 8];3;237;[10 12  9  3  8 11  0  2 13  6  4  1  7  5];[0.35652609092595494, 0, 0.3307962593128102, 0.5302195476985119, 0, 0, 0.12954061244887366, 0, 0.41454060276568117, 0.6227341484631881, 1, 0.41454060276568117, 0.7204500087180188, 0.3307962593128102]
19086;14;14;[10, 11, 6];3;16448;[10  3 11  6  4 13  9  8  0  7  1 12  5  2];[0.31899738392725474, 0.31899738392725474, 0, 0.8264229429704579, 0.38584686538772617, 0, 0.5532648459294149, 0.31899738392725474, 0.3720488365528469, 0.3720488365528469, 1, 0.5572519291617584, 0.2708540621177705, 0.38584686538772617];[10, 11, 6];3;16498;[10  4  8  1  3  0 13 11  6  7 12  2  9  5];[0.7966469500113127, 0.8482799812500835, 0.34249258467373145, 0.8264229429704579, 0.9140736359568882, 0.2780300477014065, 0.5532648459294149, 0.4978007221392342, 0.8882033239619843, 0.3171278131520755, 1, 0.5572519291617584, 0.45601383548314084, 0.7121380659529403];[10, 6, 11];3;16548;[10  6  4  8  1  3  0 11  9 13  7 12  2  5];[0.7966469500113127, 0.8482799812500835, 0.34249258467373145, 0.8264229429704579, 0.9140736359568882, 0.309996993794572, 0.9701572197452298, 0.4978007221392342, 0.8882033239619843, 0.7515795513319168, 1, 0.7683093180070659, 0.45601383548314084, 0.7121380659529403];[10, 6, 11];3;16598;[10  6  4  8  1  3  0 11  9 13  2  7 12  5];[0.7966469500113127, 0.8482799812500835, 0.525068153609593, 0.8264229429704579, 0.9140736359568882, 0.3867735548707976, 0.9701572197452298, 0.4978007221392342, 0.8882033239619843, 0.7515795513319168, 1, 0.7683093180070659, 0.45601383548314084, 0.7121380659529403]
19087;14;14;[12, 10];2;16448;[12  3  6  8  7  2  4 11  9 10 13  1  5  0];[0, 0.28104786824934436, 0.6977157753772327, 0.9433929822476252, 0.687656300037756, 0, 0.7978104409371997, 0.7256813778893498, 0.7560244407895693, 0.5672205647048956, 0.5163446476695617, 0.686985319686331, 1, 0.48173706432435986];[12, 10];2;16498;[12  3 10 13  2  6  8  0  7  4 11  1  5  9];[0.7327863528049444, 0.6344399971040204, 0.8126655573611162, 0.9433929822476252, 0.687656300037756, 0.6344399971040204, 0.7978104409371997, 0.7256813778893498, 0.7560244407895693, 0.5672205647048956, 0.8458225416029, 0.686985319686331, 1, 0.8458225416029];[12, 10];2;4258;[12  3  8 13 10  2  6  0  5  7  4 11  9  1];[0.7327863528049444, 0.5642874855833111, 0.8126655573611162, 0.9433929822476252, 0.687656300037756, 0.7287813967119321, 0.7978104409371997, 0.7256813778893498, 0.9095131496004009, 0.5672205647048956, 0.8458225416029, 0.686985319686331, 1, 0.8458225416029];[12, 10];2;4308;[12 11  3  4  8 10 13  2  6  0  5  7  9  1];[0.7327863528049444, 0.5642874855833111, 0.8126655573611162, 0.9433929822476252, 0.9273152746764428, 0.7287813967119321, 0.7978104409371997, 0.7256813778893498, 0.9095131496004009, 0.5672205647048956, 0.8458225416029, 0.9490138594356219, 1, 0.8458225416029]
19088;14;14;[13, 12, 11];3;314;[13 12  5 10  6  1  4 11  7  0  2  3  8  9];[0, 0.22369012514930103, 0, 0, 0.22369012514930103, 0.5378737420700465, 0.49132090020151314, 0, 0, 0, 0.5378737420700465, 0.1960006866792363, 0.6681762356864682, 1];[13, 12, 11];3;621;[13  0  8  6 12  1 10  5 11  9  2  3  7  4];[0.8524225685689414, 0.6398539967666972, 0, 0, 0, 0.5378737420700465, 0.8296595537460006, 0, 0.8503558557732098, 0.22288870499070618, 0.5378737420700465, 0.46819513525977485, 0.6681762356864682, 1];[13, 12, 11];3;414;[13  0  8  6 12  1 10 11  9  7  4  3  2  5];[0.8572742632006736, 0.6398539967666972, 0, 0, 0, 0, 0.8296595537460006, 0, 0.8503558557732098, 0.22288870499070618, 0.6124639243236284, 0.5329376662439597, 0.6681762356864682, 1];[13, 12, 11];3;335;[13  0  8  6 10 12 11  1  5  9  2  3  7  4];[0.8572742632006736, 0.6398539967666972, 0, 0, 0, 0.5873331450226572, 0.8296595537460006, 0, 0.8503558557732098, 0.22288870499070618, 0.6907567051229772, 0.6440092587885243, 0.6681762356864682, 1]
19089;14;14;[12, 13, 10];3;70;[12 13  8 10  0  1  2  3  7  6  5  4 11  9];[0, 0, 0, 0, 0, 0, 0, 0, 0.5805945739008341, 0, 0.5097829503345883, 0, 1, 0.6247490313985639];[12, 13, 10];3;235;[12 13  0  1  6  8 10  2 11  5  4  3  7  9];[0.5950200363047383, 0.5950200363047383, 0.4718062790429515, 0, 0, 0, 0.5950200363047383, 0, 0.5805945739008341, 0, 0.5097829503345883, 0.2041995240259903, 1, 0.7950075336838492];[12, 13, 10];3;671;[12 13  6  0  9  8 10  2  1  4 11  3  7  5];[0.6746987291343323, 0.4718062790429515, 0.4718062790429515, 0, 0.27143465475957423, 0, 0.685068932501012, 0, 0.5805945739008341, 0.6746987291343323, 0.5097829503345883, 0.2041995240259903, 1, 0.7950075336838492];[12, 13, 10];3;721;[12 13  6  0  9  8 10  2  1  5  7  4 11  3];[0.6746987291343323, 0.4718062790429515, 0.4718062790429515, 0, 0.27143465475957423, 0.37265640951889456, 0.685068932501012, 0.3473478379101465, 0.5805945739008341, 0.6746987291343323, 0.5097829503345883, 0.2041995240259903, 1, 0.7950075336838492]
19090;14;14;[12, 13];2;61;[12  3 13  8  2  1  9  4  7  6  5  0 11 10];[0, 0.1718163181978059, 0.47132815051888227, 0.56280460691306, 0.15440700687948294, 0, 0, 0, 0.4764459737552007, 0.15440700687948294, 0, 0, 1, 0.56280460691306];[12, 13];2;111;[12  3 13  2  9  8 10  0  4 11  5  1  7  6];[0.3137969259884164, 0.1718163181978059, 0.5368385373192005, 0.56280460691306, 0.1856975491877633, 0.1856975491877633, 0, 0, 0.4764459737552007, 0.5368385373192005, 0.43246876983428056, 0.1856975491877633, 1, 0.56280460691306];[12, 13];2;156;[12 13  2  8  9 10  3  0  1  5  4 11  7  6];[0.3137969259884164, 0.2724047218247488, 0.6366533731735714, 0.3137969259884164, 0.1856975491877633, 0.2724047218247488, 0, 0, 0.6366533731735714, 0.5368385373192005, 0.43246876983428056, 0.1856975491877633, 1, 0.8384392402706289];[12, 13];2;220;[12 10 13  2  8  9 11  0  3  1  5  4  7  6];[0.3137969259884164, 0.2724047218247488, 0.6366533731735714, 0.3137969259884164, 0.1856975491877633, 0.2724047218247488, 0.16388540531118026, 0.18249580244035477, 0.6366533731735714, 0.5368385373192005, 0.913156362030546, 0.5136848581344178, 1, 0.8384392402706289]
19091;14;14;[8, 9];2;1084;[ 8  2  1  6  9  3  5  0  4  7 10 12 11 13];[0.3019878208117286, 0.7852933814146872, 0.8318656775507867, 0.31575127919260687, 0.3019878208117286, 0.3091974589928367, 0.5400512788414193, 0.28074280900304416, 1, 0.5148748638244799, 0.28074280900304416, 0, 0.25481973259288027, 0];[8, 9];2;111;[ 8  2  9 11  1  5  6  7 13 10  3 12  4  0];[0.3019878208117286, 0.7852933814146872, 0.8318656775507867, 0.31676054425916095, 0.3019878208117286, 0.6790831964523127, 0.5400512788414193, 0.4488948521368171, 1, 0.8161037113883369, 0.31676054425916095, 0.8101508805962209, 0.31676054425916095, 0.3377193387299655];[8, 9];2;161;[ 8  2  9 11  1  5  6  7 13 10  3 12  4  0];[0.3019878208117286, 0.7852933814146872, 0.8318656775507867, 0.31676054425916095, 0.3019878208117286, 0.6790831964523127, 0.5400512788414193, 0.4488948521368171, 1, 0.8161037113883369, 0.31676054425916095, 0.8101508805962209, 0.31676054425916095, 0.3377193387299655];[8, 9];2;237;[ 8  2 10  5  9 11  1  6  7 13  3  0  4 12];[0.3019878208117286, 0.7852933814146872, 0.8737258192613473, 0.31575127919260687, 0.3019878208117286, 0.8332390624472615, 0.5400512788414193, 0.4488948521368171, 1, 0.8161037113883369, 0.8673072093495299, 0.8101508805962209, 0.25481973259288027, 0.3377193387299655]
19092;14;14;[13, 6, 12, 11];4;185;[13  0  6 10 12 11  3  1  8  7  5  2  4  9];[0.8077274583387011, 0.5479477517940762, 0.4259717643010921, 0.5625250129826811, 0, 0.4846004461394297, 0.744248318929135, 0.5012397231027926, 0.5231402204035015, 0, 0.7206006774962066, 0.7196072366026162, 0.7206006774962066, 1];[13, 11, 6, 12];4;170;[13 11  0  3  6 12 10  1  9  8  7  5  2  4];[0.8077274583387011, 0.6686875703800752, 0.4454360618371393, 0.7477444087571233, 0, 0.4846004461394297, 0.744248318929135, 0.5012397231027926, 0.5231402204035015, 0.6177403250872188, 0.7206006774962066, 0.8088734910208464, 0.7206006774962066, 1];[13, 11, 1, 12];4;671;[13 11  0  1  3  6 10 12  9  2  8  7  5  4];[0.8077274583387011, 0.7992192772599978, 0.568931299362557, 0.7477444087571233, 0, 0.4846004461394297, 0.744248318929135, 0.5012397231027926, 0.5231402204035015, 0.7106430786595188, 0.7206006774962066, 0.8088734910208464, 0.7206006774962066, 1];[13, 11, 1, 12];4;721;[13 11  0  1  3  6 10 12  9  2  8  7  5  4];[0.8077274583387011, 0.7992192772599978, 0.568931299362557, 0.7477444087571233, 0, 0.4846004461394297, 0.744248318929135, 0.5012397231027926, 0.5231402204035015, 0.7106430786595188, 0.7206006774962066, 0.8088734910208464, 0.7206006774962066, 1]
19093;14;14;[12, 11, 10, 8, 1, 5];6;16448;[12 13 11 10  2  7  8  1  0  3  6  5  4  9];[0.339759278227627, 0.3568931871095615, 0.5788155263743388, 0.339759278227627, 0, 0, 0.339759278227627, 0.41571948433774675, 0.3833965546564316, 0, 0.7209770930276493, 0.7858943274916897, 1, 0.8107870266723725];[12, 11, 10, 8, 1, 5];6;16498;[12 13 11 10  8  2  7  1  0  3  6  5  4  9];[0.339759278227627, 0.3568931871095615, 0.5788155263743388, 0.339759278227627, 0, 0, 0.339759278227627, 0.41571948433774675, 0.6544824822978995, 0, 0.7209770930276493, 0.7858943274916897, 1, 0.8107870266723725];[12, 10, 11, 8, 1, 5];6;16548;[12 10 13 11  8  2  7  1  0  3  6  5  4  9];[0.339759278227627, 0.3568931871095615, 0.5788155263743388, 0.339759278227627, 0, 0, 0.339759278227627, 0.41571948433774675, 0.6544824822978995, 0, 0.9074856181036685, 0.7858943274916897, 1, 0.8107870266723725];[12, 10, 11, 8, 1, 5];6;16598;[12 10 13 11  7  9  8  2  1  0  6  3  4  5];[0.339759278227627, 0.3568931871095615, 0.5788155263743388, 0.339759278227627, 0, 0, 0.339759278227627, 0.7496120034132548, 0.6544824822978995, 0.7496120034132548, 0.9074856181036685, 0.7858943274916897, 1, 0.8107870266723725]
19094;14;14;[9, 8, 4, 5, 10];5;16448;[ 9  8  0  1  3  4  5 11 13 10  7  6  2 12];[0.7556575925086982, 0.7555730987652203, 0, 0.7514856946558071, 0.6597017805290393, 0.5511992071380776, 0.21578230622767897, 0.3184256078078455, 0.9297149058358826, 1, 0.3184256078078455, 0.44841233108615614, 0, 0.4182857454363472];[9, 8, 4, 5, 10];5;16498;[ 9  8  0  1  3  6  4  5 12  2  7 11 13 10];[0.8989819421350668, 0.7555730987652203, 0.5191083748303614, 0.7514856946558071, 0.6597017805290393, 0.5511992071380776, 0.7506659059080631, 0.5166610140955623, 0.9297149058358826, 1, 0.29281419364479977, 0.4182857454363472, 0.5191083748303614, 0.4182857454363472];[9, 8, 10, 4, 5];5;16548;[ 9  8  0  6  1  3 10  4  2  5  7 11 13 12];[0.8989819421350668, 0.7555730987652203, 0.6350367974933023, 0.7514856946558071, 0.6597017805290393, 0.6290137110597563, 0.8607996783383683, 0.5166610140955623, 0.9297149058358826, 1, 0.6852658053236693, 0.4182857454363472, 0.1652398073200624, 0.4182857454363472];[9, 8, 10, 4, 5];5;16598;[ 9  8  0  6  1  3  7 10  4  2  5 11 13 12];[0.8989819421350668, 0.7555730987652203, 0.6350367974933023, 0.7514856946558071, 0.6597017805290393, 0.6290137110597563, 0.8607996783383683, 0.7462508469506657, 0.9297149058358826, 1, 0.6852658053236693, 0.5402947364602815, 0, 0.21594454027737328]
19095;14;14;[11, 12, 1, 9];4;16448;[11 13  4 12  2  1  0  9  6  7  3  5 10  8];[0.4506029309280035, 0.4506029309280035, 0.6730027996209386, 0.31489356951883224, 0.7612341812029307, 0, 0.35588690191801, 0.35561330402488145, 0, 0.3900232194425227, 0, 1, 0.7441401599861609, 0.8087743309229348];[11, 13, 12, 4, 10];5;137;[11 13 12  4 10  2  1  9  6  7  0  3  5  8];[0.3326373105741934, 0.4639688304688036, 0.6730027996209386, 0.31489356951883224, 0.7612341812029307, 0, 0.35588690191801, 0.35561330402488145, 0, 0.3900232194425227, 0.7249731273633003, 1, 0.7984399175721708, 0.8087743309229348];[11, 13, 12, 4, 10];5;187;[11 13 12  4 10  2  8  1  9  6  7  0  3  5];[0.3326373105741934, 0.4639688304688036, 0.6730027996209386, 0.31489356951883224, 0.7612341812029307, 0, 0.35588690191801, 0.35561330402488145, 0.5590237947851966, 0.3900232194425227, 0.7249731273633003, 1, 0.7984399175721708, 0.8087743309229348];[11, 13, 12, 4, 10];5;237;[11 13 12  4 10  2  8  1  9  6  7  0  3  5];[0.3326373105741934, 0.4639688304688036, 0.6730027996209386, 0.3221500540692899, 0.7612341812029307, 0, 0.35588690191801, 0.35561330402488145, 0.5590237947851966, 0.3900232194425227, 0.7249731273633003, 1, 0.7984399175721708, 0.8087743309229348]
19096;14;14;[12, 11];2;314;[12  7  2  5 11  9 10  8 13  4  3  1  6  0];[0.26912084708112693, 0.3323646071384559, 0.7247145147153363, 0.3323646071384559, 0.35123501134547286, 0.6126598741219135, 0.3323646071384559, 0.9321028717015809, 0.3863214980720347, 0.565387938753118, 0.39777938235484483, 0.5799348823419941, 1, 0.3863214980720347];[12, 11];2;137;[12  7 11 10  8  2  0  4 13  6  5  9  1  3];[0.7126666645707599, 0.3323646071384559, 0.7247145147153363, 0.3323646071384559, 0.6328425068742892, 0.6126598741219135, 0.6328425068742892, 0.9321028717015809, 0.7353897192999123, 0.565387938753118, 0.7532657247263413, 0.8222720656717887, 1, 0.6328425068742892];[12, 11];2;187;[12  7 11 10  8  2  0  4 13  6  5  9  1  3];[0.7126666645707599, 0.4378868850156121, 0.7247145147153363, 0.16586034358022797, 0.6328425068742892, 0.6126598741219135, 0.6328425068742892, 0.9321028717015809, 0.7353897192999123, 0.565387938753118, 0.7532657247263413, 0.8222720656717887, 1, 0.6328425068742892];[12, 11];2;237;[12  7 11 10  8  4  2  0 13  5  9  3  1  6];[0.7126666645707599, 0.4378868850156121, 0.7247145147153363, 0.5175811394856119, 0.7276190964899143, 0.6126598741219135, 0, 0.9321028717015809, 0.7353897192999123, 0.565387938753118, 0.7532657247263413, 0.8222720656717887, 1, 0.6641803803425917]
19097;14;14;[11, 7, 12, 5, 13, 10];6;16448;[11  4  7  0  3  2 12  5  8  6  1 13  9 10];[0.6292626017840506, 0.3822581172120534, 0.5838200986033689, 0.6292626017840506, 0.7800600477724816, 0.4992444630405309, 0.4252291984965676, 0.7504829413759675, 0.4252291984965676, 0.3418798275801511, 0, 1, 0.5368023730166133, 0.3466308521568738];[11, 7, 13, 12, 5, 10];6;4208;[11  4  7  6  3  0 13 12  2  5 10  1  8  9];[0.6292626017840506, 0.44135252787427554, 0.5838200986033689, 0.6292626017840506, 0.7800600477724816, 0.4992444630405309, 0.7344423595249964, 0.7504829413759675, 0, 0, 0.4525010314759967, 1, 0.5917012125184679, 0.6165330818315662];[11, 12, 7, 10, 13, 5];6;4258;[11  0  4 12  7  6  1 10 13  3  2  5  8  9];[0.8083052371389169, 0.6523045219405835, 0.5838200986033689, 0.5854990934738148, 0.7800600477724816, 0.4992444630405309, 0.7344423595249964, 0.7504829413759675, 0, 0, 0.6523045219405835, 1, 0.757437779514995, 0.6165330818315662];[11, 10, 12, 7, 13, 5];6;4308;[11  0  4 10 12  7  6 13  3  2  5  1  8  9];[0.8083052371389169, 0.44135252787427554, 0.5838200986033689, 0.5854990934738148, 0.7800600477724816, 0.4992444630405309, 0.7344423595249964, 0.7504829413759675, 0, 0, 0.7780545053585682, 1, 0.757437779514995, 0.6459343969993269]
19098;14;14;[10, 11, 12];3;61;[10 11 12  1 13  8  5  9  7  6  4  3  0  2];[0, 0.5235528501758581, 0, 0, 0, 0.4232024697707182, 0, 0, 0.4447749627932172, 0.2835182593245062, 1, 0.8102136072093556, 0.6864024884317996, 0.4527159791505606];[10, 11, 12];3;621;[10  7 11  5  0  3 12  1  9  8  2  4  6 13];[0.7873354226148293, 0.6012270324648217, 0, 0.7313676106648224, 0, 0.7971159166019542, 0, 0.905139000220709, 0.4447749627932172, 0.6008573103817753, 1, 0.8102136072093556, 0.6864024884317996, 0];[10, 11, 12];3;414;[10  0  7  5 11  3 12 13  1  9  2  8  6  4];[0.9434536133640247, 0.6012270324648217, 0.46176897777984427, 0.7313676106648224, 0, 0.8242470896470956, 0, 0.905139000220709, 0.4447749627932172, 0.6008573103817753, 1, 0.8102136072093556, 0.6864024884317996, 0.6826122414571651];[10, 11, 12];3;464;[10  0  7  5 11  3 12 13  9  1  2  8  6  4];[0.9434536133640247, 0.6012270324648217, 0.46176897777984427, 0.7313676106648224, 0, 0.8242470896470956, 0.24692785012200702, 0.905139000220709, 0.4447749627932172, 0.6515274653345172, 1, 0.8102136072093556, 0.6864024884317996, 0.6826122414571651]
19099;14;14;[12, 10, 13];3;16448;[12 10  7 11  5  2  4  6  3  8  1  0  9 13];[0, 0, 0.7396741209903717, 0.48881639776821256, 0.6460354785055707, 0.7627246094077534, 0.5069832565095381, 0.7659650773202997, 0.3541246824809808, 0, 0.8663505728937022, 0.7637963609706409, 1, 0];[12, 10, 13];3;16498;[12 10  7 11  5  2 13  4  9  6  3  0  8  1];[0.3738865226197842, 0, 0.7396741209903717, 0.48881639776821256, 0.6460354785055707, 0.7627246094077534, 0.5069832565095381, 0.7659650773202997, 0.3541246824809808, 0.6423621417054337, 0.8663505728937022, 0.7637963609706409, 1, 0.6501850875348029];[12, 10, 13];3;1184;[12 10  5 11  8  0  7  2  9 13  4  6  3  1];[0.8277395824416144, 0, 0.7396741209903717, 0.48881639776821256, 0.6460354785055707, 0.8637587678945252, 0.5069832565095381, 0.7775134584356327, 0.8568122062659673, 0.6946650291910145, 0.8663505728937022, 0.8568122062659673, 1, 0.6501850875348029];[12, 10, 13];3;16598;[12 10  5 11  8  0  7  4  2  9 13  3  6  1];[0.8277395824416144, 0, 0.7396741209903717, 0.6402908622998597, 0.7708816810100403, 0.8637587678945252, 0.5069832565095381, 0.7775134584356327, 0.8568122062659673, 0.6946650291910145, 0.8663505728937022, 0.8568122062659673, 1, 0.6501850875348029]


==> results/segmented_short_wide_combined_responsibility_multiple_explanations_results_10.csv <==
obstacles,discrete,distance
0.1,0.0,0.0
0.2,0.0,0.17291666666666666
0.3,0.0,0.22291666666666665
0.4,0.05,0.24305555555555552
0.5,0.1,0.25763888888888886
0.6,0.20464285714285713,0.27569444444444446
0.7,0.25255952380952384,0.4114880952380952
0.8,0.3817261904761905,0.5798214285714286
0.9,0.589126984126984,0.7604166666666666
1.0,1.0,1.0


==> results/segmented_short_wide_combined_responsibility_multiple_explanations_results_11.csv <==
obstacles,discrete,distance
0.09090909090909091,0.0,0.0
0.18181818181818182,0.0,0.0
0.2727272727272727,0.05,0.15416666666666665
0.36363636363636365,0.05,0.16416666666666666
0.45454545454545453,0.05,0.26255952380952385
0.5454545454545454,0.125,0.3188690476190476
0.6363636363636364,0.125,0.42708333333333337
0.7272727272727273,0.18125,0.49869047619047624
0.8181818181818182,0.3983333333333333,0.595297619047619
0.9090909090909091,0.5113095238095239,0.7821428571428571
1.0,1.0,1.0


==> results/segmented_short_wide_combined_responsibility_multiple_explanations_results_12.csv <==
obstacles,discrete,distance
0.08333333333333333,0.0,0.0
0.16666666666666666,0.0,0.05
0.25,0.0,0.05
0.3333333333333333,0.0,0.11388888888888889
0.4166666666666667,0.0,0.14513888888888887
0.5,0.0,0.23234126984126985
0.5833333333333334,0.01875,0.271984126984127
0.6666666666666666,0.12013888888888888,0.3319715007215007
0.75,0.23115079365079366,0.45109222476869537
0.8333333333333334,0.3528174603174603,0.5686250106103048
0.9166666666666666,0.595588023088023,0.7438197097020627
1.0,1.0,1.0


==> results/segmented_short_wide_combined_responsibility_multiple_explanations_results_13.csv <==
obstacles,discrete,distance
0.07692307692307693,0.0,0.0
0.15384615384615385,0.0,0.008333333333333333
0.23076923076923078,0.0,0.06217948717948718
0.3076923076923077,0.0,0.06729457669355368
0.38461538461538464,0.0,0.1799096662076202
0.46153846153846156,0.0,0.19975560458297031
0.5384615384615384,0.017650103519668735,0.23149929425504875
0.6153846153846154,0.044792960662525874,0.30127402967876116
0.6923076923076923,0.08961697722567287,0.3391288304619507
0.7692307692307693,0.1209489302967564,0.4140557265269541
0.8461538461538461,0.4082729468599034,0.5849178808545816
0.9230769230769231,0.6673465551214912,0.7811296198828168
1.0,1.0,1.0


==> results/segmented_short_wide_combined_responsibility_multiple_explanations_results_14.csv <==
obstacles,discrete,distance
0.07142857142857142,0.0,0.0
0.14285714285714285,0.0,0.0
0.21428571428571427,0.0,0.12738095238095237
0.2857142857142857,0.0,0.18032212885154061
0.35714285714285715,0.0,0.18287967360857388
0.42857142857142855,0.0,0.1927512811144525
0.5,0.05238095238095238,0.22171589488249216
0.5714285714285714,0.05238095238095238,0.23516349800400832
0.6428571428571429,0.055869324473975635,0.32976076232001705
0.7142857142857143,0.059413067552602436,0.3647140392155411
0.7857142857142857,0.080218715393134,0.4333988210798566
0.8571428571428571,0.17046117642047873,0.5254677711302936
0.9285714285714286,0.6043010887098268,0.7157281923479427
1.0,1.0,1.0


==> results/segmented_short_wide_runs_results.csv <==
obstacles,exhaustive,discrete_50,discrete_100,euclidean_50,euclidean_100
10,1024,668.0,802.0,378.0,433.0
11,2048,1167.0,1416.0,715.0,793.0
12,4096,2480.0,3074.0,1434.0,1301.0
13,8192,5223.0,4969.0,2679.0,2495.0
14,16384,12575.0,12824.0,7237.0,5756.0


==> results/sinusoidal_long_narrow_combined_exhaustive_observed_results.csv <==
ctx_idx;num_of_obstacles;explanation;explanation_size;runs
12000;10;[5, 8, 9];3;172
12001;10;[5, 9];2;50
12002;10;[0, 6, 7];3;87
12003;10;[0, 7, 8];3;90
12004;10;[8, 9];2;56
12005;10;[1, 4, 8, 9];4;306
12006;10;[8, 9];2;56
12007;10;[7, 9];2;55
12008;10;[2, 8, 9];3;141
12009;10;[8, 9];2;56
12010;10;[7, 8];2;54
12011;10;[1, 6, 7];3;115
12012;10;[0, 8, 9];3;92
12013;10;[0, 5, 6];3;83
12014;10;[2, 8, 9];3;141
12015;10;[0, 2, 3, 9];4;210
12016;10;[9];1;11
12017;10;[5, 9];2;50
12018;10;[3, 8];2;40
12019;10;[8, 9];2;56
12020;11;[1, 9, 10];3;148
12021;11;[2, 10];2;39
12022;11;[3, 10];2;46
12023;11;[0, 4, 10];3;97
12024;11;[9, 10];2;67
12025;11;[0, 4, 9, 10];4;332
12026;11;[0, 8, 9, 10];4;352
12027;11;[1, 8, 9];3;146
12028;11;[0, 9, 10];3;112
12029;11;[3, 9];2;45
12030;11;[9, 10];2;67
12031;11;[8, 9];2;65
12032;11;[9, 10];2;67
12033;11;[1, 8, 9];3;146
12034;11;[6, 8, 9];3;226
12035;11;[0, 9, 10];3;112
12036;11;[1, 8, 9, 10];4;436
12037;11;[0, 6, 9, 10];4;348
12038;11;[2, 9];2;38
12039;11;[9, 10];2;67
12040;12;[1, 7, 8, 10];4;576
12041;12;[2, 8, 9];3;210
12042;12;[10, 11];2;79
12043;12;[3, 11];2;51
12044;12;[9, 10];2;77
12045;12;[0, 2, 10, 11];4;380
12046;12;[0, 9, 10];3;132
12047;12;[9, 10];2;77
12048;12;[4, 8, 9];3;259
12049;12;[1, 11];2;34
12050;12;[7, 9, 11];3;294
12051;12;[9, 10];2;77
12052;12;[9, 10];2;77
12053;12;[2, 9, 10];3;213
12054;12;[8, 9];2;74
12055;12;[0, 10, 11];3;134
12056;12;[9, 10];2;77
12057;12;[8, 9, 10];3;296
12058;12;[9, 10, 11];3;299
12059;12;[8, 9];2;74
12060;13;[11, 12];2;92
12061;13;[6, 11, 12];3;358
12062;13;[11];1;13
12063;13;[10, 11];2;90
12064;13;[2, 6, 11, 12];4;863
12065;13;[1, 10, 11, 12];4;763
12066;13;[6, 11, 12];3;358
12067;13;[8, 9, 10];3;369
12068;13;[9, 11];2;88
12069;13;[8, 9];2;83
12070;13;[9, 10, 11];3;375
12071;13;[11, 12];2;92
12072;13;[2, 9, 10];3;253
12073;13;[0, 10, 11];3;156
12074;13;[0, 11, 12];3;158
12075;13;[0, 9, 10];3;153
12076;13;[1, 6, 8, 9];4;734
12077;13;[0, 9, 10, 11];4;595
12078;13;[5, 11, 12];3;343
12079;13;[7, 9, 10];3;363
12080;14;[5, 12];2;77
12081;14;[11, 12];2;104
12082;14;[4, 12, 13];3;386
12083;14;[0, 9, 11, 12];4;750
12084;14;[12, 13];2;106
12085;14;[9, 12, 13];3;466
12086;14;[5, 10, 12, 13];4;1400
12087;14;[9, 10, 11];3;461
12088;14;[0, 11, 12];3;182
12089;14;[10, 12, 13];3;469
12090;14;[11, 12];2;104
12091;14;[11, 12, 13];3;470
12092;14;[0, 11, 12];3;182
12093;14;[9, 12, 13];3;466
12094;14;[1, 11, 13];3;249
12095;14;[0, 11, 12];3;182
12096;14;[12, 13];2;106
12097;14;[1, 10, 11, 12];4;973
12098;14;[0, 12, 13];3;184
12099;14;[7, 12, 13];3;450


==> results/sinusoidal_long_narrow_combined_responsibility_discrete_discrete_sampling_results.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
12000;10;10;[8, 7, 9];3;185;[6 8 4 1 7 2 9 3 5 0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[7, 9, 8];3;170;[3 7 6 5 9 8 1 2 4 0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[5, 8, 9];3;285;[3 2 6 5 7 8 9 1 4 0];[0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[5, 9, 8];3;464;[1 2 3 5 7 6 9 8 4 0];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5]
12001;10;10;[5, 9];2;1084;[0 1 2 3 4 5 6 7 9 8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[5, 9];2;1134;[7 1 4 0 3 2 5 6 8 9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333];[5, 9];2;1184;[1 7 2 0 3 4 8 5 6 9];[0.5, 1.0, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333];[9, 5];2;1234;[1 7 2 0 3 4 9 8 6 5];[0.5, 1.0, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5]
12002;10;10;[1, 3, 6, 7];4;185;[1 2 3 4 6 5 7 9 0 8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[3, 6, 4, 7];4;137;[3 6 5 4 7 8 9 1 2 0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[0, 6, 7];3;1184;[0 3 5 4 6 7 9 8 1 2];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[0, 6, 7];3;1234;[0 3 5 4 6 7 9 8 1 2];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
12003;10;10;[0, 7, 8];3;571;[0 1 6 7 8 3 5 2 4 9];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25];[0, 7, 8];3;364;[0 1 6 5 7 8 9 2 4 3];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[0, 7, 8];3;414;[0 1 6 5 7 8 9 2 4 3];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[0, 7, 8];3;1234;[0 1 2 4 6 5 7 8 9 3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
12004;10;10;[8, 9];2;1084;[3 8 1 0 7 4 5 2 6 9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25];[8, 9];2;1134;[1 2 3 6 8 0 5 4 7 9];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[8, 9];2;285;[0 1 2 3 6 8 9 4 7 5];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5];[8, 9];2;335;[0 1 2 3 6 8 9 4 7 5];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5]
12005;10;10;[6, 7, 8, 9];4;1084;[6 3 5 1 4 2 7 8 0 9];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25];[6, 9, 8, 7];4;1134;[6 9 5 3 8 2 0 1 7 4];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.5, 1.0];[6, 9, 8, 7];4;1184;[6 9 3 1 5 2 8 0 7 4];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.5, 1.0];[6, 9, 8, 7];4;1234;[6 9 3 1 5 2 8 0 7 4];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.5, 1.0]
12006;10;10;[9, 8];2;1084;[3 2 9 0 5 1 6 4 7 8];[0.3333333333333333, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5];[9, 8];2;170;[3 2 9 8 4 5 1 0 7 6];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[9, 8];2;220;[3 2 9 8 4 5 1 0 7 6];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[9, 8];2;270;[3 2 9 8 4 5 1 0 7 6];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
12007;10;10;[7, 9];2;1084;[3 2 5 4 7 8 0 1 6 9];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[9, 7];2;1134;[6 0 9 2 3 4 5 1 7 8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5];[7, 9];2;1184;[0 6 7 1 3 2 5 4 8 9];[1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 9];2;1234;[0 6 2 1 7 3 5 4 8 9];[1.0, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333]
12008;10;10;[2, 8, 9];3;571;[0 2 3 4 6 5 7 8 9 1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 8, 9];3;1134;[6 0 2 1 3 4 5 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 8, 9];3;1184;[6 0 8 2 3 4 5 1 7 9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333];[6, 9, 8];3;464;[6 0 3 2 5 4 9 8 7 1];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 1.0, 0.3333333333333333, 0.5, 0.5]
12009;10;10;[9, 8];2;120;[9 1 6 7 8 2 3 0 5 4];[0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0];[9, 8];2;621;[9 0 3 1 6 5 7 4 8 2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0];[9, 8];2;187;[9 3 5 2 8 4 0 1 7 6];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0];[9, 8];2;237;[9 3 5 2 8 4 0 1 7 6];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0]
12010;10;10;[7, 8];2;1084;[0 1 2 7 6 8 9 3 4 5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 8];2;1134;[0 1 2 3 4 5 6 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 8];2;1184;[6 4 0 1 3 2 5 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 8];2;1234;[0 3 6 4 7 9 2 1 5 8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5]
12011;10;10;[6, 7, 1];3;1084;[2 0 3 4 6 5 7 8 9 1];[0.5, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[6, 7, 1];3;1134;[2 0 3 4 6 5 7 8 9 1];[0.5, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[1, 6, 7];3;414;[2 0 1 3 4 5 6 7 8 9];[0.5, 0.5, 1.0, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[1, 6, 7];3;464;[2 0 1 3 4 5 6 7 8 9];[0.5, 0.5, 1.0, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
12012;10;10;[9, 0, 8];3;87;[9 0 7 2 8 4 6 3 5 1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0];[9, 0, 8];3;111;[9 0 8 2 6 5 3 4 7 1];[0.5, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0];[9, 0, 8];3;161;[9 0 8 4 3 5 2 1 7 6];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0];[9, 0, 8];3;211;[9 0 8 4 3 5 2 1 7 6];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0]
12013;10;10;[3, 6, 5];3;314;[3 7 6 9 2 1 5 0 4 8];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[3, 5, 6];3;235;[3 2 1 0 4 5 6 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 5, 7];3;1184;[0 2 3 5 9 8 1 4 7 6];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[0, 5, 7];3;1234;[0 2 3 5 9 8 1 4 7 6];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
12014;10;10;[7, 9, 8];3;1084;[6 7 9 0 5 2 4 1 3 8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5];[7, 9, 8];3;170;[3 7 6 4 9 8 0 2 5 1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5];[7, 9, 8];3;220;[3 7 6 4 9 8 0 2 5 1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5];[7, 9, 8];3;270;[3 7 6 4 9 8 2 1 5 0];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5]
12015;10;10;[5, 9, 2, 6];4;1084;[1 5 7 9 3 2 4 0 6 8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[0, 2, 9, 3];4;1134;[0 1 2 4 7 5 9 8 6 3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5];[5, 0, 9, 8];4;1184;[5 0 2 1 6 4 9 8 7 3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5];[5, 0, 9, 8];4;1234;[5 0 2 1 6 4 9 8 7 3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5]
12016;10;10;[9];1;87;[5 8 4 2 9 1 3 0 7 6];[0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5, 0.3333333333333333];[9];1;137;[2 5 7 8 9 1 3 0 4 6];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.16666666666666666, 0.5, 0.5, 0.5];[9];1;414;[0 2 3 5 7 6 9 8 4 1];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[9];1;721;[0 2 3 4 6 5 7 8 9 1];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
12017;10;10;[9, 8];2;1084;[7 9 3 0 6 4 8 2 5 1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[5, 9];2;364;[3 5 7 8 9 6 4 0 1 2];[0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5];[8, 9];2;1184;[8 1 3 2 6 7 9 0 4 5];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5];[8, 9];2;335;[6 8 3 0 7 2 9 1 4 5];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 1.0, 0.5]
12018;10;10;[3, 8];2;1084;[0 1 2 9 4 5 6 3 7 8];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[3, 8];2;1134;[0 1 2 7 9 3 5 4 6 8];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[6, 8, 2, 0, 7, 1];6;220;[6 8 2 0 7 1 9 3 4 5];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 1.0, 0.5];[6, 8, 2, 0, 7, 1];6;270;[6 8 2 0 7 1 9 3 4 5];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 1.0, 0.5]
12019;10;10;[9, 8];2;314;[0 5 9 3 7 4 8 2 6 1];[1.0, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.2, 0.3333333333333333, 0.3333333333333333, 0.5];[9, 8];2;1134;[0 1 2 5 9 3 6 4 7 8];[1.0, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[8, 9];2;414;[0 1 2 5 6 8 9 3 7 4];[1.0, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[8, 9];2;1234;[0 1 2 3 4 5 6 8 9 7];[1.0, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5]
12020;11;11;[3, 9, 10];3;120;[ 3  2  9  8 10  7  1  5  6  4  0];[0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 10, 9];3;170;[ 1  4 10  8  6  9  3  2  7  5  0];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5];[6, 10, 9];3;1184;[ 6  0  2  1  5  4 10  8  9  3  7];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 1.0, 0.25, 0.5, 0.3333333333333333, 0.5];[6, 10, 9];3;2259;[ 6  0  2  1  5  4 10  8  7  3  9];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
12021;11;11;[3, 10];2;2109;[ 1  3  7  5  6  2  9  8 10  0  4];[0.2, 0.5, 0.3333333333333333, 0.5, 0.2, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25];[3, 10];2;2159;[ 0  1  3  5  7  2  4  6  8  9 10];[0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25];[2, 10];2;2209;[ 0  1  2  3  5  7  9  8  6  4 10];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25];[2, 10];2;2259;[ 0  1  2  3  5  7  9  8  6  4 10];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25]
12022;11;11;[3, 10];2;1084;[ 7  3  2  0  5  4  6  8 10  9  1];[0.3333333333333333, 0.2, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 10];2;2159;[ 7  3  2  1  0  4  5  6  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 10];2;2209;[ 7  0  3  2  6  1  5  4  8  9 10];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 10];2;335;[ 7  0  3  2  6 10  5  1  4  8  9];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5]
12023;11;11;[10, 3, 2];3;314;[10  3  5  6  7  4  8  2  1  0  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 1.0];[10, 5, 7];3;2159;[10  1  5  3  6  7  8  4  0  2  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 1.0];[2, 10, 3];3;2209;[ 2 10  1  0  4  5  6  3  7  8  9];[0.5, 0.5, 1.0, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 1.0];[2, 10, 3];3;721;[ 1  2 10  3  6  5  7  4  8  0  9];[0.3333333333333333, 1.0, 1.0, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 1.0]
12024;11;11;[9, 10];2;571;[ 0  1  2  4  7  5  9  8 10  3  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 9];2;621;[10  1  3  0  4  5  7  2  9  8  6];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0];[10, 9];2;671;[10  1  3  0  4  5  7  2  9  8  6];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0];[10, 9];2;2259;[ 6 10  4  1  3  2  5  0  7  8  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0]
12025;11;11;[0, 4, 10, 9];4;2109;[ 1  5  2  0  3  4  6  8 10  9  7];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 4, 10, 9];4;2159;[ 1  5  2  0  3  4  6  8 10  9  7];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 4, 9, 10];4;2209;[ 7  1  5  0  3  2  4  6  8  9 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 4, 9, 10];4;2259;[ 7  1  3  2  5  0  4  6  8  9 10];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
12026;11;11;[1, 10, 9, 8];4;2109;[ 1 10  3  2  6  5  7  4  9  0  8];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.5];[1, 10, 9, 8];4;2159;[ 1  5  7 10  4  3  6  2  9  8  0];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[1, 10, 9, 8];4;2209;[ 1  5  7 10  4  3  6  2  9  8  0];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[1, 10, 9, 8];4;2259;[ 1  2  7  5 10  9  3  0  6  4  8];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5]
12027;11;11;[9, 6, 7, 4];4;185;[ 0  9  6  3  7  4  8  1  5  2 10];[0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25];[5, 9, 4];3;621;[ 0  2  5  8  9  4  3  1  7  6 10];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[1, 10, 9];3;285;[ 0  1  2  4  5 10  9  8  7  6  3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5];[1, 10, 9];3;335;[ 0  1  2  4  5 10  9  8  7  6  3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5]
12028;11;11;[8, 9, 10];3;120;[ 3  2  6  8  9 10  5  0  4  1  7];[0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 9, 10];3;621;[ 0  2  3  4  6  5  9  8 10  1  7];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 9, 10];3;2209;[ 0  1  2  3  4  5  6  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 9, 10];3;2259;[ 0  1  2  3  4  5  6  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
12029;11;11;[6, 9];2;2109;[ 6  5  7  8  2  3  0  1  4  9 10];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 1.0, 0.5, 0.5, 0.25, 0.25];[6, 9];2;2159;[ 1  6  5  0  7 10  9  8  2  3  4];[0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 1.0, 0.5, 0.5, 0.5, 0.5];[6, 9];2;2209;[ 1  6  5  0  7 10  9  8  2  3  4];[0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 1.0, 0.5, 0.5, 0.5, 0.5];[6, 9];2;2259;[ 1  6  5  0  7 10  9  8  2  3  4];[0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 1.0, 0.5, 0.5, 0.5, 0.5]
12030;11;11;[4, 8, 9];3;185;[ 0  1  4  8  9  6  3  2 10  7  5];[0.5, 0.5, 0.25, 0.25, 0.5, 0.2, 0.25, 0.25, 0.5, 0.5, 0.25];[10, 9];2;235;[10  0  4  1  8  9  6  3  5  2  7];[0.5, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 1.0];[10, 9];2;285;[10  0  4  1  8  9  6  3  5  2  7];[0.5, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 1.0];[10, 9];2;464;[ 3 10  1  0  8  9  4  6  5  2  7];[0.5, 0.5, 0.25, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 1.0]
12031;11;11;[9, 8];2;314;[ 5  0  2  1  3  6  9  8 10  4  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 8];2;364;[ 5  0  2  1  3  6  9  8 10  4  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 9];2;2209;[ 5  4  6  0  3  2  1  8 10  9  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 9];2;1234;[ 5  4  6  0  3  2  1  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
12032;11;11;[10, 9];2;2109;[ 2  5  7 10  3  1  4  0  6  8  9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[10, 9];2;2159;[ 2  5  7 10  3  1  4  0  6  8  9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[10, 9];2;1184;[ 2  0  7  5  4  1  6  8 10  9  3];[0.5, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 9];2;1234;[ 2  0  1  5  7  6  8  4 10  9  3];[0.5, 0.5, 1.0, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
12033;11;11;[1, 8, 9];3;2109;[ 0  1  2  3  4  5  6  8 10  9  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 8, 9];3;1134;[ 0  1  2  3  4  5  6  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 8, 9];3;2209;[ 1 10  2  0  4  5  6  3  7  8  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[1, 8, 9];3;2259;[ 0  1  2  7  6 10  5  3  4  8  9];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
12034;11;11;[6, 8, 9];3;2109;[ 0  1  2  3  4  5  6  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 6, 8];3;2159;[ 0  7  9  2  3  4  5  1  6  8 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[9, 6, 8];3;2209;[ 0  7  9  2  3  4  5  1  6  8 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[9, 6, 8];3;2259;[ 0  4  7  9  3  2  5  1  6  8 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
12035;11;11;[2, 9, 10];3;2109;[ 1  2  5  0  7  8  9  3  6  4 10];[0.3333333333333333, 0.5, 0.5, 0.2, 0.2, 0.5, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2];[0, 9, 10];3;2159;[ 0  1  2  4  6  5  3  7  8  9 10];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 9, 10];3;2209;[ 0  1  2  4  6  5  3  7  8  9 10];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 9, 10];3;2259;[ 0  1  2  4  6  5  3  7  8  9 10];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
12036;11;11;[1, 8, 9, 10];4;2109;[ 0  1  4  8  9  5  3  2  7  6 10];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[10, 8, 1, 9];4;2159;[ 0  6 10  8  3  4  2  1  9  7  5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[4, 10, 7, 9];4;2209;[ 4  0  6  1 10  8  3  2  7  5  9];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[4, 7, 10, 9];4;2259;[ 6  4  7  8 10  2  3  0  5  1  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 1.0, 0.5, 0.5, 0.3333333333333333, 0.5]
12037;11;11;[8, 10, 3, 9];4;2109;[ 8  0 10  1  5  7  2  3  9  4  6];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5];[8, 10, 3, 9];4;1134;[ 8  0 10  1  5  6  2  3  9  7  4];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5];[8, 10, 3, 9];4;2209;[ 8  0 10  1  4  5  2  3  7  6  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5];[8, 3, 10, 9];4;2259;[ 8  0  6  3 10  5  2  1  7  4  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5]
12038;11;11;[5, 3, 9];3;87;[ 7  5  3  6  9  2  0  1  4 10  8];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.2, 0.3333333333333333, 0.25];[2, 9];2;1134;[ 1  6  5  4  7  3  0  2  8  9 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 9];2;1184;[ 1  6  5  4  7  3  0  2  8  9 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 9];2;1234;[ 0  1  2  3  4  5  6  7  8  9 10];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
12039;11;11;[9, 10];2;2109;[ 2  5  6  9  7  3 10  1  4  0  8];[0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333];[9, 10];2;1134;[ 2  5  6  8  9  3  7  1 10  0  4];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[9, 10];2;671;[ 0  2  6  5  9 10  8  3  7  4  1];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5];[10, 9];2;1234;[ 0  2  6  5  7 10  9  8  4  3  1];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
12040;12;12;[3, 7, 10, 8];4;4158;[ 3  2  7  1  0  4  6  9 11 10  5  8];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25];[1, 10, 7, 8];4;4208;[ 1 10  3  2  7 11  9  4  6  5  0  8];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.5, 0.3333333333333333];[1, 10, 7, 8];4;4258;[ 1 10  2  0  4  5  7  3 11  9  6  8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333];[1, 10, 7, 8];4;4308;[ 0  1  3 10  4  5  7  2 11  9  6  8];[0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333]
12041;12;12;[7, 9, 8];3;1084;[ 3  7  9  2  5  4  6  0 10  8 11  1];[0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25];[7, 9, 8];3;2159;[ 1 11  7  3  9  4  2  0  6  5  8 10];[0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5];[7, 9, 8];3;2209;[ 1 11  7  3  9  4  2  0  6  5  8 10];[0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5];[7, 9, 8];3;4308;[ 1  5 10 11  7  9  6  3  4  2  0  8];[0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5]
12042;12;12;[11, 10];2;4158;[ 1  3  2  5  6  8 11  0  7  4  9 10];[0.25, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[10, 11];2;621;[ 1  3  2  4  6  5 10  8 11  0  7  9];[0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[10, 11];2;4258;[ 1  3  0  2  4  5  6  7  8 10 11  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[10, 11];2;4308;[ 1  3  0  2  4  5  6  7  8 10 11  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
12043;12;12;[3, 11];2;4158;[ 2  8  9  0  4  5  1  3 10  6 11  7];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[3, 11];2;4208;[ 0  2  3  4  6  5  9  8 11  1 10  7];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[3, 11];2;4258;[ 0  3  7 10  2  4  5  1  6  8  9 11];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[3, 11];2;4308;[ 0  3  7 10  2  4  5  1  6  8  9 11];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
12044;12;12;[9, 10];2;4158;[ 1  4  7  0  3  2  5  6  9 10 11  8];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25];[10, 9];2;364;[10  8  1  7 11  9  6  4  5  0  2  3];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[10, 9];2;414;[10  8  1  7 11  9  6  4  5  0  2  3];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[10, 9];2;4308;[ 3  2 10  8  6  5  1  4  9  7 11  0];[0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
12045;12;12;[0, 2, 10, 11];4;4158;[ 0  1  2  3  4  7 10  5  6  8  9 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[2, 0, 10, 11];4;4208;[ 4  9  2  0  3  7 10  1 11  5  6  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333];[11, 0, 2, 10];4;4258;[ 4  9 11  0  3  5  2  1  7  6 10  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5];[11, 2, 0, 10];4;4308;[ 1  4  7  9 11  2  3  0  6  5 10  8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5]
12046;12;12;[0, 10, 9];3;314;[ 0  1  3  4  7  5 10  9 11  2  6  8];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 9, 10];3;364;[ 7  9  3  0  5  4 10  1 11  2  6  8];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 10, 9];3;161;[ 7 10  9  8  3  0  2  1  6  5  4 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[7, 9, 10];3;2259;[ 3  7  9  8 10  2  1  0  4  6 11  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333]
12047;12;12;[10, 9];2;314;[ 3  7  5  2 11 10  9  8  0  6  4  1];[0.25, 0.2, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 9];2;364;[ 3  7  5  2 11 10  9  8  6  4  1  0];[0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 9];2;285;[ 3  7  4  2  5 10  9  8 11  6  1  0];[0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 10];2;4308;[ 3  7  1  0  2  4  5  6  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
12048;12;12;[8, 4, 9];3;87;[ 6  8  4  1  9 11  3  7  0 10  5  2];[0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.5, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333];[6, 8, 3, 0];4;120;[ 6  8  3  0  5  4  9  1 10 11  7  2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 8, 3, 0];4;170;[ 6  8  3  0  5  4  7  1 10  9 11  2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 8, 3, 0];4;220;[ 6  8  3  0  5  4  7  1 10  9 11  2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
12049;12;12;[1, 11];2;4158;[ 6  8  4  1 11  3  2  0  7  5 10  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 1.0, 0.25, 1.0, 0.2, 0.25, 0.5];[1, 11];2;621;[ 6  8  4  1 11  3  2  0  9  7  5 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 1.0, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.5];[1, 11];2;671;[ 6  8  4  1 11  3  2  0  9  7 10  5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 1.0, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5];[1, 11];2;4308;[ 6  8  4  1  5  3 11  0  7  2  9 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 1.0, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5]
12050;12;12;[3, 9, 11, 10];4;120;[ 3  8  9  4 11 10  1  0  7  6  5  2];[0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 5, 8, 11];4;621;[ 3  2  5  8  4 10  9  0 11  7  1  6];[0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 11, 7];3;2209;[ 4  3  5  2  8  0  9 11  7  6  1 10];[0.3333333333333333, 0.25, 0.5, 0.5, 1.0, 0.5, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333];[4, 3, 10, 11];4;2259;[ 4  3  5  2  8  0  6  1 10  9 11  7];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
12051;12;12;[9, 10];2;2109;[ 2  7  6  9 11  1  3  0  4  5 10  8];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333];[10, 9];2;364;[ 0  1  2  4  7  6 10  9 11  3  5  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 10];2;1184;[ 6  0  2  1  3  4  7  9 11 10  5  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 10];2;1234;[ 6  0  2  1  3  4  7  9 11 10  5  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
12052;12;12;[9, 10];2;4158;[ 9  7  8  4  5  3  1  2 11  6  0 10];[0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0, 0.2, 0.25];[9, 10];2;4208;[ 9  1  3  2  7  6  8  4 10  5 11  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25];[9, 10];2;4258;[ 9  1  3  2  7  6  8  4 10 11  5  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333];[9, 10];2;4308;[ 9  1  3  2  7  6  8  4 10 11  5  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333]
12053;12;12;[2, 10, 9];3;1084;[ 3  2  8  1  4  5  6  0 10  9 11  7];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25];[2, 9, 10];3;4208;[ 8  1  7  2  9 11  3  0  6  5  4 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333];[2, 9, 10];3;4258;[ 8  1  3  2  9 11  7  0  6  5  4 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333];[2, 9, 10];3;4308;[ 8  1  3  2  9 11  7  0  6  5  4 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333]
12054;12;12;[9, 8];2;185;[11  1  5  2  7  9  8  4 10  0  6  3];[0.16666666666666666, 0.25, 0.25, 0, 0.25, 0.25, 0, 0.25, 0.25, 0.25, 0.25, 1.0];[9, 8];2;621;[11  2 10  1  4  9  7  5  8  0  6  3];[0.2, 0.3333333333333333, 0.5, 0, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.5, 1.0];[9, 8];2;2209;[11  2 10  5  7  1  4  0  9  3  8  6];[0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.2, 0.3333333333333333, 0.25, 0.25, 0.5, 1.0];[9, 8];2;4308;[11  2 10  5  6  4  1  0  9  7  3  8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 1.0]
12055;12;12;[7, 10, 11];3;4158;[ 7  4 10  0  3  2  5  1  6  8  9 11];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[7, 10, 11];3;4208;[ 7  4 10  0  3  2  5  1  6  8  9 11];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[1, 10, 11];3;2209;[ 1  8  2  0  4  5  6  3  7 10 11  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333];[0, 10, 11];3;2259;[ 0  1  2  3  4  8  6  5  7 10 11  9];[0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333]
12056;12;12;[9, 10];2;571;[ 0  1  2  3  4  5  9  8 10 11  7  6];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25];[10, 9];2;1134;[ 0  1  2  3  4  5  6  8 10  9 11  7];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25];[9, 10];2;2209;[ 1  2  6  0  3  4  5  7  8  9 10 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 9];2;4308;[ 1  2  6 11 10  4  3  0  7  5  9  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333]
12057;12;12;[10, 8, 9];3;4158;[ 5 10 11  6  3  2  0  1  7  4  8  9];[0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.2, 0.5, 0.3333333333333333];[10, 8, 9];3;4208;[ 5 11 10  8  6  3  0  1  7  4  2  9];[0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.25, 0.5, 0.5];[10, 8, 9];3;4258;[ 5 11 10  8  6  3  0  1  7  4  2  9];[0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.25, 0.5, 0.5];[10, 8, 9];3;2259;[ 0  1  2  5 10 11  8  3  6  7  9  4];[0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5]
12058;12;12;[10, 9, 11];3;2109;[ 0  1  2  3  4  5  6  8 10  9 11  7];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25];[11, 10, 9];3;4208;[ 3 11  1  0  4  6  8  2 10  5  7  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5];[10, 11, 9];3;671;[ 3  2 10 11  4  5  1  0  9  6  8  7];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[10, 11, 9];3;721;[ 3  2 10 11  4  5  1  0  9  6  8  7];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
12059;12;12;[9, 8];2;1084;[ 0  1  2  7  6 10  9  8  4  5  3 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[8, 9];2;1134;[ 6  4  8  0  5  2  7  1 10  9 11  3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 9];2;1184;[ 0  6  5  4 11  8  1  2  9  7 10  3];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[9, 8];2;4308;[ 0  6  5  4 11 10  9  8  7  1  2  3];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5]
12060;13;13;[12, 11];2;4158;[ 6  7 12  1  5  3  4  2 11  8 10  9  0];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[12, 11];2;8305;[ 1  3  6  4  7  9 12  0  5  2 10  8 11];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[12, 11];2;8355;[ 1  3  6  4  7  9 12  0  5  2 10  8 11];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[12, 11];2;8405;[ 1  2  0  3  4  6  7  9 12  5 10  8 11];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333]
12061;13;13;[11, 6, 12];3;8255;[ 7 10 11  6  3  2  0  1  4  5  9  8 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25];[11, 12, 6];3;621;[ 7  5 10 11 12  6  3  4  9  1  2  0  8];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5];[11, 12, 6];3;8355;[ 7  5 10 11 12  6  3  4  8  9  2  0  1];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5];[11, 12, 6];3;8405;[ 7  5 10 11 12  6  3  4  8  9  2  0  1];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5]
12062;13;13;[11];1;87;[ 4  0  7 11 12 10  6  1  2  5  3  8  9];[0.5, 0.3333333333333333, 0.25, 0.2, 1.0, 0.25, 0.3333333333333333, 0.5, 0.2, 0.16666666666666666, 0.3333333333333333, 0.5, 0.5];[11];1;364;[ 4  0  7  2 12 11  6  1 10  8  5  3  9];[0.5, 0.3333333333333333, 0.5, 0.2, 1.0, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.5, 0.5];[11];1;414;[ 4  0  7  2 12 11  6  1 10  8  9  5  3];[0.5, 0.3333333333333333, 0.5, 0.2, 1.0, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5];[11];1;464;[ 4  0  7  2 12 11  6  1 10  8  5  3  9];[0.5, 0.3333333333333333, 0.5, 0.25, 1.0, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5]
12063;13;13;[11, 10];2;4158;[ 3  6 11  1  2  4  5  0  7  8  9 10 12];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.2, 0.2, 0.3333333333333333, 0.2];[11, 10];2;2159;[ 2 12  6  3 11  4  0  1  7  5 10  9  8];[0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.5];[11, 10];2;8355;[ 2 12  3  1  6  5 11  0  7  4  9  8 10];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5];[11, 10];2;4308;[ 2 12  1  0  5  6  7  3 11  8 10  4  9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5]
12064;13;13;[3, 6, 11, 12];4;8255;[ 3  2  6  8 11  5  7  1 12 10  9  0  4];[0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[2, 6, 11, 12];4;8305;[ 0  2  3  5  6 11  9  8 12 10  1  7  4];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[2, 6, 12, 11];4;8355;[ 2  9  3  0  6 10  8  5 12 11  1  4  7];[0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 6, 12, 11];4;8405;[ 3  2  4  9  6  5  8  0 12 11 10  1  7];[0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
12065;13;13;[1, 11, 12, 10];4;8255;[ 3  6  4  7  2  1  0  5  8  9 11 12 10];[0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25];[1, 10, 11, 12];4;8305;[ 3  6  2  1  7  4  9  0  5  8 10 11 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25];[1, 10, 11, 12];4;8355;[ 1  3  6  8 10  4  2  0  9  7 11  5 12];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25];[1, 10, 11, 12];4;8405;[ 1  3  6  8 10  4  2  0  7  5  9 11 12];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25]
12066;13;13;[12, 10, 11];3;571;[ 2  8 12  3  9 10  7  4 11  5  1  0  6];[0.2, 0.2, 0.3333333333333333, 0.25, 0.25, 0.2, 0.16666666666666666, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333];[12, 6, 11];3;8305;[ 3  8  2  1 12  6  7  4 10  9  5  0 11];[0.2, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.2, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.2, 0.3333333333333333];[12, 6, 11];3;2209;[ 3  8  2  1 12  6  5  4 11  7 10  9  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333];[12, 6, 11];3;8405;[ 3  8  2  1 12  6  0  4  7  5 10  9 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333]
12067;13;13;[9, 8, 10];3;2109;[ 6  5 11  0  4  3  7  2  9  8 10  1 12];[0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2];[9, 8, 10];3;4208;[ 3  9  6  5 11  1  2  0  7  4  8 10 12];[0.25, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25];[9, 8, 10];3;4258;[ 3  9  6  1 11  5  2  0  7  4  8 10 12];[0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25];[9, 8, 10];3;8405;[ 3  9  5  1  6 11  8  4 12  7  0  2 10];[0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333]
12068;13;13;[11, 9];2;4158;[ 0  1  2  3  5  6 11  8 12  4  7  9 10];[0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.2, 0.2, 0.25, 0.25];[11, 9];2;2159;[ 1  3 12  0  4  5  6  2 11  8  9  7 10];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333];[11, 9];2;4258;[ 1  3 12  0  4  5  6  2  7  8 11  9 10];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333];[11, 9];2;4308;[ 7 12  3  1  6 10 11  2  4  5  0  9  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5]
12069;13;13;[3, 9, 10, 11];4;120;[ 3  9  5  0 10 11  4  6  7  2 12  8  1];[0.3333333333333333, 0.16666666666666666, 0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.2];[3, 9, 11, 10];4;170;[ 3  9  5  0 11 10  8  4  7  6  1  2 12];[0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25];[9, 8];2;4258;[ 0  3  6  9  5  4  7  2 10  8 11  1 12];[0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25];[9, 8];2;8405;[ 0  3  6  9  5  4  7  2 12  8 10 11  1];[0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
12070;13;13;[11, 10, 9];3;4158;[ 0  3  7  1  2  4  5 11 12 10  6  9  8];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.25];[9, 10, 11];3;2159;[ 0  2  3  7  6  9  5  1  4 10 11 12  8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25];[11, 9, 10];3;2209;[ 0  1  2  3  7  6 11  9  4  5 10 12  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[11, 9, 10];3;2259;[ 0  1  2  3  7  6 11  9  4  5 10 12  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25]
12071;13;13;[12, 11];2;8255;[ 2  7  6  5 12  9  1  8  4  3  0 10 11];[0.2, 0.25, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333];[11, 12];2;364;[ 2  7  6  5 11 12  9  0 10  4  1  8  3];[0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[11, 12];2;414;[ 2  7  6  5 11 12  9  0 10  4  1  8  3];[0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[11, 12];2;1234;[ 3  2  5  4  6  7 11  9 12  0  1  8 10];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
12072;13;13;[2, 10, 9];3;8255;[ 0  1  2  3  4 11 10  8  7  6  5 12  9];[0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.2, 0.25, 0.16666666666666666, 0.25, 0.25, 0.2];[2, 10, 9];3;8305;[ 0  2  6  8 11 12  3  1  4 10  7  5  9];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333];[8, 9, 10];3;8355;[ 0  8  2  1  6 11  9  5 12  7  3  4 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[2, 9, 10];3;8405;[ 0  2  7  8  9  5  6  1 11 12  4  3 10];[0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333]
12073;13;13;[1, 10, 11];3;4158;[ 1  2  3  5  0  6  8  4  7  9 10 11 12];[0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2];[1, 10, 11];3;4208;[ 1  2  3  5  9  0  8  6  7  4 10 11 12];[0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.2];[1, 10, 11];3;8355;[ 1  2  3  5 12  9  0  6  8  4  7 10 11];[0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5];[1, 10, 11];3;8405;[ 1  2  3  4  5 12 10  9  7  6  0  8 11];[0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5]
12074;13;13;[7, 11, 12];3;8255;[ 7  4  8  0  3 10  9  1 11  6  2  5 12];[0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2];[7, 11, 12];3;4208;[ 7  4  0  1  3  2  5  6  9 10 11 12  8];[0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.5, 0.2, 0.25, 0.25, 0.25, 0.25];[7, 12, 11];3;4258;[ 7  4  3  6 12 11 10  9  5  0  1  2  8];[0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 11, 12];3;721;[ 1  4  7  3  6 11 10  9 12  5  0  2  8];[0.25, 0.5, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
12075;13;13;[0, 9, 10];3;61;[ 0  9 10  2 11  8  7  5 12  4  1  3  6];[0.3333333333333333, 0.2, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[0, 9, 10];3;111;[ 0  9 10  1  5  6  2  3 12  7  8 11  4];[0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[0, 9, 10];3;161;[ 0  9 10  1  4  5  2  3  7  6  8 11 12];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[0, 9, 10];3;211;[ 0  9 10  1  4  5  2  3  7  6  8 11 12];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25]
12076;13;13;[3, 5, 6, 8, 9, 10, 7];7;571;[ 3  5  6  8  9 11 10 12  7  4  1  2  0];[0.2, 0.2, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[1, 6, 9, 8];4;4208;[12 10  1  2  6  5  3  4 11  7  9  8  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[1, 6, 9, 8];4;4258;[12 10  0  1  4  5  2  3  7  6  9  8 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[1, 6, 9, 8];4;4308;[12 10  0  1  4  5  2  3  7  6  9  8 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
12077;13;13;[10, 6, 11, 9];4;8255;[ 3  1 10  6 11  4  2  0  7  5 12  8  9];[0.25, 0.5, 0.25, 1.0, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.16666666666666666, 0.5, 0.3333333333333333, 0.25];[10, 0, 11, 9];4;364;[ 3  1 10  0 12 11  9  6  7  5  4  2  8];[0.3333333333333333, 0.5, 0.25, 1.0, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[10, 0, 11, 9];4;414;[ 3  1 10  0 12 11  9  6  7  5  4  2  8];[0.3333333333333333, 0.5, 0.25, 1.0, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[10, 0, 11, 9];4;335;[ 3  1 10  0  6 11  9  7 12  4  2  5  8];[0.3333333333333333, 0.5, 0.25, 1.0, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
12078;13;13;[7, 11, 12];3;1084;[ 0  4  7 11  5  3  6  2 12  8  9 10  1];[0.25, 0.16666666666666666, 0.2, 0.2, 0.25, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25, 0.2];[7, 12, 11];3;235;[ 7  4  2 12 11 10  9  8  6  5  1  3  0];[0.2, 0.2, 0.25, 0.2, 0.5, 0.2, 0.2, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25];[7, 12, 11];3;8355;[ 7  4  1  2  5  6  9  8 12 11 10  3  0];[0.2, 0.25, 0.25, 0.2, 0.5, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25];[7, 11, 12];3;8405;[ 7  4  1  8  9  2  3  0  6  5 10 11 12];[0.25, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25]
12079;13;13;[7, 9, 10];3;2109;[ 1  2  3  5  7  6  9  8 12 11 10  0  4];[0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[7, 10, 9];3;2159;[ 1  2  3  8 11  6  7  5 12 10  9  0  4];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[7, 9, 10];3;8355;[ 1  2  3  7 11 12  8  0  6  5  4  9 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[7, 10, 9];3;4308;[ 1  2  3  4  7 10  9  8 12 11  0  5  6];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
12080;14;14;[5, 12];2;16448;[ 1  2  9  3  6 10  8  7  4  5  0 11 13 12];[0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.16666666666666666, 0.2];[5, 12];2;16498;[ 2  7  6 13  3  1  9  0 11  4 10  8  5 12];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.2, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.5];[5, 12];2;16548;[ 2  7  6 13  3  1  9  0  4  5 10  8 11 12];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5];[5, 12];2;16598;[ 2  7  6 13  3  1  9  0 11 10  4  5  8 12];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5]
12081;14;14;[11, 12];2;8255;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13];[0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2];[12, 11];2;16498;[ 0  1  3  5 12 10  9  8 13  6  4  2  7 11];[0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25];[11, 12];2;16548;[ 1 11 13  0  4  5  2  3 10  7  9  8 12  6];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[11, 12];2;16598;[ 1 11 13  0  4  5  2  3 10  7  9  8 12  6];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333]
12082;14;14;[13, 7, 12];3;16448;[10 13 11  0  9  7  6  4  8 12  2  3  5  1];[0.25, 0.2, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[13, 7, 12];3;16498;[ 0  1  2  8 13 11 10  3  7  6  5  4  9 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[13, 4, 12];3;16548;[ 0  1  2  3  6 10  9  8 13 11  4  5  7 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[4, 13, 12];3;16598;[ 0  1  2  3  4  6  9  8 13 11 10  5  7 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
12083;14;14;[0, 9, 11, 12];4;16448;[ 0  1  2  3  5  7 13  9  6  4 10  8 11 12];[0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25];[0, 9, 11, 12];4;16498;[ 0  1  2  3  4  5  6  7  8  9 10 11 13 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25];[0, 9, 11, 12];4;16548;[ 0  5 10  2  3  4  6  1  7  8  9 11 12 13];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25];[0, 11, 9, 12];4;16598;[ 0  4  5 11 10  2  3  1  7  6  9  8 12 13];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25]
12084;14;14;[12, 13];2;16448;[ 6  7  8  0  5  4 10  3  1  2  9 11 12 13];[0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.2, 0.2, 0.2];[13, 12];2;8305;[ 6  7  5  8  9 13  1  0 11  4  3 10 12  2];[0.25, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333];[13, 12];2;8355;[ 6  7  5  8  9 13  1  0 11  4  3 10 12  2];[0.25, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333];[13, 12];2;8405;[ 6  7  5  8  9 13  1  0 11  4  3 10 12  2];[0.25, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333]
12085;14;14;[13, 12, 9];3;8255;[ 0  3  5  4  6  7 13 12  1  2  8  9 11 10];[0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.14285714285714285, 0.2, 0.25, 0.3333333333333333];[13, 9, 12];3;8305;[ 0  3  5  4  6  7 13  9 12 10  1  2 11  8];[0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333];[13, 9, 12];3;8355;[ 0  3  5  4  6  7 13  9  1  2 12 10 11  8];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333];[13, 9, 12];3;8405;[ 0  3  5  4  6  7 13  9  1  2 11 10 12  8];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333]
12086;14;14;[13, 12, 10, 5];4;16448;[ 1  2  3  9 11 13 12  6 10  7  4  5  8  0];[0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.25, 0.2, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25];[5, 12, 10, 13];4;16498;[ 1  2  3  9 11  5  6  4 12  7  8 10 13  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25];[5, 13, 12, 10];4;16548;[ 6  9  3  1 11  2  0  5 13  7  8 12  4 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.5, 0.25, 0.25, 0.5, 0.2, 0.3333333333333333, 0.25, 0.25];[5, 10, 12, 13];4;16598;[ 6  4  9  1  3  2 11  0  7  5  8 10 12 13];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25]
12087;14;14;[11, 9, 10];3;16448;[ 3  7  6  5 12 11  9  8 13  0  1  2  4 10];[0.2, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25];[9, 11, 10];3;16498;[ 0  2  3  4 12  9  6  5 13  7 11  8  1 10];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25];[9, 11, 10];3;4258;[ 0  2  3  4 12  9  6  5 11  7 10  8 13  1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[9, 10, 11];3;8405;[ 0  1  2  3  4  9 12  5  7  6 10  8 11 13];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25]
12088;14;14;[0, 12, 11];3;16448;[ 0  1  5  4  6 13 10 12  7  3  2  9 11  8];[0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.16666666666666666, 0.2, 0.25, 0.2, 0.25, 0.3333333333333333];[0, 12, 11];3;16498;[ 0  1  5  4  6 13  9  7 12 10  2  3 11  8];[0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333];[0, 12, 11];3;2209;[ 0  1  5  4  6 13  7  2 12  9 11 10  3  8];[0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[0, 11, 12];3;2259;[ 0  4  5  1  6  7 11  9 13  3 12 10  2  8];[0.5, 0.3333333333333333, 0.2, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333]
12089;14;14;[10, 13, 12];3;4158;[ 3  2  6 10  5  4  7  1 13  9 11 12  0  8];[0.16666666666666666, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.2, 0.14285714285714285, 0.2, 0.3333333333333333, 0.2, 0.2, 0.2];[10, 12, 13];3;16498;[ 3  2  6 10  0  4  5  1  7  8  9 11 12 13];[0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.2, 0.2, 0.2, 0.3333333333333333, 0.2, 0.2, 0.2];[10, 12, 13];3;16548;[ 3  2  6 10  0  4  5  1  7  8  9 11 12 13];[0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.2, 0.2, 0.2, 0.3333333333333333, 0.2, 0.2, 0.2];[10, 13, 12];3;4308;[ 3  2  6 10  0  4  5  1  7  8 13 12 11  9];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.2, 0.25, 0.25]
12090;14;14;[11, 12];2;16448;[ 0  3  5  8 11 10  4  1  7  6  2  9 12 13];[0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.2, 0.2];[11, 12];2;16498;[ 0  3  5  8 11 10  4  1  7  6  2  9 12 13];[0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.2, 0.2];[11, 12];2;16548;[ 0  3  5  8 11  4  6  1 13 10  9  2  7 12];[0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25];[12, 11];2;16598;[ 0  1  3  4  7  5  9  8 12 11 10  6 13  2];[0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25]
12091;14;14;[11, 12, 13];3;16448;[ 0  1 11  3 12 10  9  2  7  6  5  4  8 13];[0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2];[11, 12, 13];3;16498;[ 0  1  5  8 11  6  3  2 12  7  9 10 13  4];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[11, 12, 13];3;16548;[ 6  5  0  1 11  8  3  2 12  7  9 10 13  4];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[11, 13, 12];3;16598;[ 2  5  6  9 11 13  4  0 12  8  1  3  7 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5]
12092;14;14;[5, 11, 12];3;16448;[ 5 13 10 11  6  3  4  2  8 12  7  9  1  0];[0.16666666666666666, 0.16666666666666666, 0.2, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2, 0.25, 0.25, 0.2, 0.25];[1, 3, 12];3;16498;[ 1  3  5  4 13 11 10  9  7  6  0  2  8 12];[0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.2, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25];[1, 12, 3];3;2209;[ 1 10 12  3  6  9  5  4 11 13  8  0  7  2];[0.2, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[0, 12, 11];3;721;[ 0  1 10  8 12  6  3  4 11 13  5  9  7  2];[0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25]
12093;14;14;[9, 12, 13];3;120;[ 0  3  6  9 12 13  4  5  7  2  1 10 11  8];[0.5, 0.2, 0.2, 0.5, 0.3333333333333333, 0.25, 0.5, 0.2, 0.16666666666666666, 0.5, 0.2, 0.2, 0.5, 0.5];[12, 13, 9];3;8305;[ 0  2  3  6 12 13  9  8 10  4  5  1  7 11];[0.5, 0.2, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.2, 0.5, 0.5, 0.3333333333333333, 0.2, 0.5, 0.5];[12, 13, 9];3;16548;[ 0  2  3  6 12 13  9  8 10  4  1  5 11  7];[0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.2, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.5];[12, 13, 9];3;16598;[ 0  2  3  6 12 13  9  8 10  4  1  5 11  7];[0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.2, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.5]
12094;14;14;[3, 13, 11];3;571;[ 0  3 12 13  4  5  1  2 11  6  8  9 10  7];[0.25, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2, 0.2, 0.2, 0.2, 0.25, 0.25];[3, 11, 13];3;1134;[ 0  2  3  4  7 11 10  9 13 12  1  5  6  8];[0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25];[1, 13, 11];3;4258;[ 0  1  2  3  4  5  7  9 13 10 11 12  6  8];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25];[1, 11, 13];3;8405;[ 0  1  2  3  4  5  7  8 12  9 10 11 13  6];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25]
12095;14;14;[2, 11, 12];3;16448;[ 1  2  3  4 13  8  0  5  7  6 10  9 11 12];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.2, 0.3333333333333333, 0.2, 0.2, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333];[2, 12, 11];3;16498;[ 1  2  3  4  7 13 12  8  6  5  0  9 11 10];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333];[2, 12, 11];3;1184;[ 1  2  3  4  7 13 12  8 11 10  5  9  6  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[8, 12, 11];3;16598;[ 3  6  8  2  5  4  7  1 13  9 10 12 11  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
12096;14;14;[12, 13];2;185;[ 0  4 12  3 10 13  8  1 11  7  5  2  9  6];[0.3333333333333333, 0.2, 0.2, 0.25, 0.3333333333333333, 0.2, 0.16666666666666666, 0.2, 0.25, 0.2, 0.25, 0.2, 0.3333333333333333, 0.25];[12, 13];2;621;[ 0  4  5  8 11 12  7  2 13 10  3  1  6  9];[0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[12, 13];2;8355;[ 0  4  5  8 11 12  6  2 10  7  3  9 13  1];[0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[12, 13];2;8405;[ 0  4  5  8 11 12  6  2 10  7  3  9 13  1];[0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25]
12097;14;14;[4, 12, 10, 11];4;16448;[ 0  4  7 13 12 10  9  8  2  5  1  3  6 11];[0.3333333333333333, 0.2, 0.25, 0.2, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333];[1, 12, 10, 11];4;16498;[ 0  1  7  4 12 10  9  8 13  6  2  5 11  3];[0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[1, 12, 10, 11];4;16548;[ 0  1  7  4 12 10  9  8 13  5  2  3  6 11];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[1, 10, 12, 11];4;16598;[ 0  1  6  4  7 10  9  8 13 12  2  3  5 11];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
12098;14;14;[0, 13, 12];3;16448;[ 0  1  6  4 10  9  5  2 13  7  8 11  3 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25];[0, 12, 13];3;16498;[ 0  1  2  3  4  6  7  9 12 10  5  8 11 13];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[0, 12, 13];3;16548;[ 0  1  2  3  4  6  7  9 12 10  5  8 11 13];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[0, 12, 13];3;16598;[ 0  2  3  4  6  9  5  1  7  8 10 11 12 13];[1.0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25]
12099;14;14;[7, 12, 13];3;16448;[ 6  4  8  0  5  7  9  2 10 11  1  3 12 13];[0.25, 0.2, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.2];[10, 13, 12];3;16498;[ 0  2  3  4  6  5 10  8 13  1  7  9 11 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[7, 13, 12];3;16548;[ 0  2  3  4  6  5  7  8 10  9 13  1 11 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[7, 13, 12];3;4308;[ 0  2  3  4  6  5  7  8 13  9 10 12  1 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]


==> results/sinusoidal_long_narrow_combined_responsibility_distance_results_euclidean.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
12000;10;10;[8, 9, 7];3;61;[8 9 7 4 6 5 3 2 1 0];[0, 0, 0, 0.11179527567404575, 0.2211190019701075, 0.11179527567404575, 0.11179527567404575, 0.2211190019701075, 1, 0.7372370682507416];[8, 9, 5];3;137;[8 1 9 0 5 2 7 4 3 6];[0.6303067382412013, 0.8068138376125907, 0.2411620975930595, 0.19177424691030778, 0.2211190019701075, 0.45405090370542545, 0, 0.2211190019701075, 1, 0.7372370682507416];[8, 9, 5];3;187;[8 9 1 0 5 3 2 4 7 6];[0.6303067382412013, 0.8068138376125907, 0.2411620975930595, 0.2459184394240622, 0.2211190019701075, 0.45405090370542545, 0, 0.2211190019701075, 1, 0.9590057068279438];[8, 9, 5];3;237;[8 9 1 0 5 3 2 4 7 6];[0.6303067382412013, 0.8068138376125907, 0.2411620975930595, 0.2459184394240622, 0.2211190019701075, 0.45405090370542545, 0, 0.2211190019701075, 1, 0.9590057068279438]
12001;10;10;[9, 5];2;571;[9 4 7 8 3 6 0 5 1 2];[0.32772182250056636, 0, 0, 0.4611049772146761, 0.8558188188821338, 0.28098944851839847, 0.3707296238880242, 0.7280878189811223, 0.5066285009814372, 1];[9, 5];2;621;[9 4 7 3 5 1 8 6 0 2];[0.32772182250056636, 0.5413613802315091, 0, 0.7200724970837252, 0.8558188188821338, 0.7187108280541427, 0.3707296238880242, 0.7280878189811223, 0.5066285009814372, 1];[9, 5];2;1184;[9 1 6 4 7 3 5 2 8 0];[0.33746668088800913, 0.9752197998580816, 0.682142052952105, 0.7200724970837252, 0.8558188188821338, 0.7187108280541427, 0.9104761564994173, 0.7280878189811223, 0.6050115605143297, 1];[9, 5];2;1234;[9 1 6 4 7 3 5 2 8 0];[0.45775662388176125, 0.9752197998580816, 0.682142052952105, 0.7200724970837252, 0.8558188188821338, 0.7187108280541427, 0.9104761564994173, 0.7280878189811223, 0.6050115605143297, 1]
12002;10;10;[7, 6, 0];3;1084;[7 1 4 6 2 0 5 9 3 8];[0.26197779351797035, 0.7759392168703642, 0.28740737420462653, 0, 0.5637193151347221, 0.26197779351797035, 0.3568533486054984, 1, 0, 0.24826853660259265];[7, 1, 6, 3];4;120;[7 1 6 3 5 4 8 0 2 9];[0.47870647835891383, 0.8311489506811987, 0.28740737420462653, 0.773221751465008, 0.5637193151347221, 0.6390754277127583, 0.7988219462946369, 1, 0.4840729660309553, 0.24826853660259265];[7, 1, 6, 3];4;170;[7 1 6 3 5 4 8 0 2 9];[0.47870647835891383, 0.8311489506811987, 0.28740737420462653, 0.773221751465008, 0.5637193151347221, 0.6390754277127583, 0.7988219462946369, 1, 0.4840729660309553, 0.2602017475924194];[7, 1, 6, 3];4;220;[7 1 6 3 5 4 0 8 2 9];[0.5833022981865938, 0.8311489506811987, 0.5072919082322451, 0.773221751465008, 0.6256884851938608, 0.6390754277127583, 0.7988219462946369, 1, 0.5206738292674833, 0.2602017475924194]
12003;10;10;[7, 3, 8];3;61;[7 3 8 6 5 2 1 0 4 9];[0, 0.23986853429083357, 0.40857889853613494, 0.9265977938456637, 0, 0.5479681886011679, 0.6443007746707692, 1, 0.908962654148684, 0];[7, 3, 8];3;111;[7 3 8 6 0 5 4 2 1 9];[0.5750746443010581, 0.23986853429083357, 0.40857889853613494, 0.9265977938456637, 0.4283822279571909, 0.5479681886011679, 0.8103763731649177, 1, 0.908962654148684, 0];[7, 3, 8];3;671;[7 3 4 8 2 6 0 5 1 9];[0.5750746443010581, 0.3559700432838654, 0.885922966716746, 0.9265977938456637, 0.9156980102291038, 0.5479681886011679, 0.8103763731649177, 1, 0.908962654148684, 0];[7, 3, 8];3;270;[7 3 4 8 2 0 6 5 1 9];[0.8360922919955813, 0.3559700432838654, 0.8913794608003758, 0.9265977938456637, 0.9156980102291038, 0.5479681886011679, 0.8103763731649177, 1, 0.908962654148684, 0]
12004;10;10;[9, 8];2;70;[9 7 8 6 1 4 3 2 5 0];[0, 0.2662222525124674, 0, 0, 0.22845012992564115, 0, 0.3462903819878054, 0.8261289767694319, 0.40963158784988185, 1];[9, 8];2;1134;[9 2 7 3 1 4 8 6 5 0];[0, 0.5299064700407118, 0.9006891077463195, 0.7105284941325161, 0.5155023732813215, 0, 0.3462903819878054, 0.8261289767694319, 0.4428838427813018, 1];[9, 8];2;1184;[9 2 7 3 1 4 8 6 5 0];[0.21222640899948406, 0.6890980809767734, 0.9006891077463195, 0.7105284941325161, 0.5788719592586675, 0.22361464636519535, 0.3462903819878054, 0.8261289767694319, 0.4428838427813018, 1];[9, 8];2;206;[9 8 2 7 0 3 1 4 6 5];[0.7642958552870448, 0.6890980809767734, 0.9006891077463195, 0.7105284941325161, 0.5788719592586675, 0.22361464636519535, 0.3462903819878054, 0.8261289767694319, 0.9050454563335233, 1]
12005;10;10;[9, 5, 8, 2];4;1084;[9 5 8 4 3 7 2 6 1 0];[0, 0.32347746106658903, 0.37488489841453443, 0.5394775742645781, 0.8636358035848434, 0.9043849162635482, 0.35331685665397816, 0.507253198551043, 0.8669998711923312, 1];[9, 5, 8, 2];4;1134;[9 5 8 4 1 3 2 0 7 6];[0.5650510270671877, 0.7908629009259047, 0.6160433885626851, 0.6377655863490046, 0.8636358035848434, 0.9043849162635482, 0.35331685665397816, 0.507253198551043, 0.8669998711923312, 1];[9, 5, 8, 2];4;1184;[9 5 8 4 6 1 0 2 7 3];[0.7574726211676721, 0.7908629009259047, 0.7477283427442286, 0.6377655863490046, 0.8636358035848434, 0.9043849162635482, 0.8205425415512072, 0.7388685078445922, 0.8669998711923312, 1];[9, 5, 8, 2];4;1234;[9 5 8 4 6 1 0 7 2 3];[0.7574726211676721, 0.7908629009259047, 0.7477283427442286, 0.6377655863490046, 0.8636358035848434, 0.9043849162635482, 0.8205425415512072, 0.7529263647916354, 0.8669998711923312, 1]
12006;10;10;[9, 8];2;87;[9 2 8 3 1 0 4 5 7 6];[0.6404354969739029, 0.6404354969739029, 0.8618636936426396, 0.6951939053999311, 0.17931842287082395, 0, 0, 0, 0.8400257071662196, 1];[9, 8];2;137;[9 1 2 8 5 4 7 3 0 6];[0.6734039815738913, 0.8775032176945883, 0.8618636936426396, 0.6951939053999311, 0.7933338217834526, 0.8068492442408122, 0.37677703142857144, 0.7626730211816662, 0.8400257071662196, 1];[9, 8];2;220;[9 6 1 2 8 0 5 4 7 3];[0.8141795028045237, 0.8775032176945883, 0.8618636936426396, 0.6951939053999311, 0.7933338217834526, 0.8068492442408122, 0.9496101713453128, 0.7626730211816662, 0.8400257071662196, 1];[9, 8];2;211;[9 6 8 1 2 0 5 4 7 3];[0.8141795028045237, 0.8775032176945883, 0.8618636936426396, 0.6951939053999311, 0.7933338217834526, 0.8068492442408122, 0.9496101713453128, 0.7626730211816662, 0.9376644014216786, 1]
12007;10;10;[7, 9];2;61;[7 8 9 3 2 1 5 0 6 4];[0.23965469285090962, 0.39925920462809916, 0.4344413420443324, 0.5230593337131512, 0, 0.28843986060433435, 0, 1, 0.7778892347268537, 0.7508161937847999];[7, 9];2;137;[7 3 5 8 9 6 0 2 1 4];[0.6250181994387332, 0.22073813848406107, 0.4344413420443324, 0.909039575706464, 0, 0.8945122487306387, 0.7131239837860393, 1, 0.7778892347268537, 0.7508161937847999];[7, 9];2;170;[7 3 4 9 5 8 1 6 0 2];[0.6250181994387332, 0.7952190030526456, 0.4344413420443324, 0.909039575706464, 0.8992765112429236, 0.8945122487306387, 0.7131239837860393, 1, 0.8358853335518194, 0.8988299812655817];[7, 9];2;220;[7 3 4 9 5 8 1 6 2 0];[0.6250181994387332, 0.7952190030526456, 0.6694177763623133, 0.909039575706464, 0.8992765112429236, 0.8945122487306387, 0.7131239837860393, 1, 0.8358853335518194, 0.8988299812655817]
12008;10;10;[9, 5, 7, 8];4;70;[9 5 7 8 0 2 3 1 6 4];[0.2733744583890445, 0, 0, 0, 0, 0.818302263065482, 0, 0.5751286072184723, 0.3629269329713075, 1];[9, 6, 8];3;137;[9 5 6 7 8 0 3 2 4 1];[0.2733744583890445, 0, 0, 0, 0, 0.818302263065482, 0.5821214010784402, 0.5751286072184723, 0.5144187942323575, 1];[9, 6, 8];3;187;[9 5 6 7 8 0 3 2 4 1];[0.2733744583890445, 0, 0, 0, 0, 0.818302263065482, 0.5821214010784402, 0.5751286072184723, 0.5144187942323575, 1];[9, 6, 8];3;237;[9 5 6 7 8 0 4 3 2 1];[0.2733744583890445, 0, 0, 0, 0.21006582527998435, 0.818302263065482, 0.5821214010784402, 0.5751286072184723, 0.5144187942323575, 1]
12009;10;10;[8, 9];2;56;[8 9 0 1 4 5 2 3 7 6];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0.5647221882766877];[8, 9];2;106;[8 9 0 1 4 5 2 3 7 6];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0.7876471590507808];[8, 9];2;156;[8 9 0 1 4 5 2 3 7 6];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0.7876471590507808];[8, 9];2;206;[8 9 0 1 4 5 2 3 7 6];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0.7876471590507808]
12010;10;10;[8, 7];2;56;[8 7 1 9 4 0 3 2 6 5];[0.09664676589205841, 0.3171097317302323, 0, 0.09664676589205841, 0.09664676589205841, 0, 0, 0.3374929212790424, 1, 0.28097850276002423];[8, 7];2;120;[8 5 7 0 1 9 3 2 6 4];[0.4622319939255713, 0.3171097317302323, 0, 0, 0, 0.5146847972551376, 0, 0.4804476186100731, 1, 0.28097850276002423];[8, 7];2;170;[8 4 5 7 0 9 1 2 3 6];[0.4622319939255713, 0.3171097317302323, 0.22564460596427516, 0.16838180496933297, 0.5791776311377564, 0.5146847972551376, 0, 0.4804476186100731, 1, 0.40752728187906967];[8, 7];2;237;[8 3 4 5 7 0 9 1 2 6];[0.4622319939255713, 0.3171097317302323, 0.22564460596427516, 0.7764736764682687, 0.5791776311377564, 0.5146847972551376, 0, 0.4804476186100731, 1, 0.40752728187906967]
12011;10;10;[7, 1, 6];3;571;[7 4 1 0 3 5 8 6 2 9];[0.5637176212175968, 0.6167660125094895, 0, 0.5384580002303471, 0.7187447999348335, 0.4636476328961163, 0.3114152693981672, 1, 0.3669493562975621, 0];[7, 6, 1];3;1134;[7 4 6 1 5 0 3 8 9 2];[0.5637176212175968, 0.6167660125094895, 0, 0.5384580002303471, 0.7187447999348335, 0.5787694724426932, 0.6695133501267577, 1, 0.3740021188153206, 0.15547105564926256];[7, 6, 1];3;1184;[7 6 4 1 5 0 3 8 9 2];[0.5637176212175968, 0.6167660125094895, 0.27682187559319105, 0.5384580002303471, 0.7187447999348335, 0.5787694724426932, 0.8820799692414889, 1, 0.4402778444664651, 0.4062005793958459];[7, 6, 1];3;464;[7 6 4 2 1 5 0 3 8 9];[0.5637176212175968, 0.6167660125094895, 0.6263223591968736, 0.5384580002303471, 0.7187447999348335, 0.5787694724426932, 0.8820799692414889, 1, 0.4777952487465301, 0.4062005793958459]
12012;10;10;[9, 8, 0];3;61;[9 8 0 1 4 5 2 3 7 6];[0, 0, 0, 0, 0, 0, 0, 0, 0.5026245463205266, 1];[9, 8, 0];3;111;[9 8 0 1 4 5 2 3 7 6];[0, 0, 0, 0, 0, 0, 0, 0, 0.5026245463205266, 1];[9, 8, 0];3;161;[9 8 0 1 4 5 2 3 7 6];[0, 0, 0, 0, 0, 0, 0, 0, 0.5026245463205266, 1];[9, 8, 7];3;220;[9 8 1 7 3 4 2 0 6 5];[0, 0.15616519561732214, 0, 0, 0, 0, 0, 0.15616519561732214, 0.5026245463205266, 1]
12013;10;10;[5, 6, 0];3;70;[5 6 8 0 3 2 4 1 7 9];[0, 0, 0, 0, 0, 1, 0.802574955899886, 0, 0.6203089455716098, 0];[5, 6, 4];3;170;[5 6 8 2 7 4 9 3 1 0];[0, 0, 0.11724915605683499, 0.10422482867834146, 0.11724915605683499, 1, 0.802574955899886, 0.11724915605683499, 0.6203089455716098, 0.11724915605683499];[5, 6, 4];3;220;[5 6 8 2 7 4 9 3 1 0];[0, 0, 0.11724915605683499, 0.10422482867834146, 0.11724915605683499, 1, 0.802574955899886, 0.11724915605683499, 0.6203089455716098, 0.11724915605683499];[5, 6, 0];3;220;[5 6 8 0 3 4 9 1 7 2];[0.1374665735012816, 0.11930308911105117, 0.11724915605683499, 0.1374665735012816, 0.11930308911105117, 1, 0.802574955899886, 0.11724915605683499, 0.6203089455716098, 0.11930308911105117]
12014;10;10;[9, 7, 8];3;120;[9 7 1 0 8 2 3 5 6 4];[0.4584552432052204, 0.4584552432052204, 0.3886893689714006, 0.34609442064599577, 0.23511461922316754, 0.34609442064599577, 0.25358589008491866, 0.5864030009854464, 0.4584552432052204, 1];[9, 7, 8];3;137;[9 0 7 2 8 1 4 6 5 3];[0.7960098822725548, 0.34470124048915507, 0.3886893689714006, 0.10224118661632568, 0.316538080958344, 0.10224118661632568, 0.25358589008491866, 0.5864030009854464, 0.3689898281433371, 1];[9, 7, 8];3;187;[9 0 7 2 8 1 4 6 5 3];[0.7960098822725548, 0.34470124048915507, 0.3886893689714006, 0.10224118661632568, 0.316538080958344, 0.10224118661632568, 0.25358589008491866, 0.3886893689714006, 0.3689898281433371, 1];[9, 7, 8];3;270;[9 6 0 7 2 8 1 4 3 5];[0.7960098822725548, 0.34470124048915507, 0.3886893689714006, 0.24890851487380866, 0.316538080958344, 0, 0.8878442629994776, 0.3886893689714006, 0.3689898281433371, 1]
12015;10;10;[9, 5, 6, 4];4;70;[9 5 6 4 0 2 3 8 1 7];[0.5791161317725724, 0.25451404983327636, 0.5271881427479485, 0.42239843768716046, 0.8640581039534001, 0.9330593844352265, 0.8942700289211842, 0.24470035051973751, 0.3469280135586786, 1];[9, 5, 6, 4];4;120;[9 5 6 4 8 3 0 2 7 1];[0.5791161317725724, 0.2823513489522467, 0.5271881427479485, 0.6864766602253719, 0.8640581039534001, 0.9330593844352265, 0.8942700289211842, 0.39128087058747474, 0.7152433199242222, 1];[9, 5, 6, 4];4;170;[9 5 6 4 3 8 7 0 2 1];[0.5791161317725724, 0.2823513489522467, 0.5400087566099095, 0.7926976516400939, 0.8640581039534001, 0.9330593844352265, 0.8942700289211842, 0.7115024184158749, 0.7152433199242222, 1];[9, 5, 6, 4];4;1234;[9 1 5 6 4 3 8 7 0 2];[0.5791161317725724, 0.9599576697126121, 0.5400087566099095, 0.7926976516400939, 0.8640581039534001, 0.9330593844352265, 0.8942700289211842, 0.7115024184158749, 0.7152433199242222, 1]
12016;10;10;[9];1;53;[9 4 8 2 6 0 7 1 5 3];[0.26591354654008276, 0, 0.28009532329433645, 0, 0.5608577693768125, 0, 0.28009532329433645, 0.26591354654008276, 0.2915567489690034, 1];[9];1;103;[9 1 0 4 2 8 3 7 6 5];[0.6058590849367453, 0.8862437419952034, 0.4095749519461235, 0.1223314677829248, 0.5608577693768125, 0, 0, 0.1223314677829248, 0.2915567489690034, 1];[9];1;153;[9 1 0 4 7 5 2 8 6 3];[0.6155817038694851, 0.8862437419952034, 0.4095749519461235, 0, 0.5608577693768125, 0.4593522243575307, 0, 0.4841961293657367, 0.2926626693955409, 1];[9];1;203;[9 1 2 5 0 4 3 7 8 6];[0.6155817038694851, 0.8862437419952034, 0.8001668745911916, 0.5071598854080319, 0.5608577693768125, 0.7663669260049301, 0, 0.4841961293657367, 0.2926626693955409, 1]
12017;10;10;[9, 8];2;61;[9 2 8 6 4 5 7 3 1 0];[0, 0.20186082890295298, 0.8455981318950375, 0.22668398832798453, 0.580341370600626, 0.3178781126287628, 0.5940812013727679, 0.3178781126287628, 0.6243302924686759, 1];[9, 8];2;111;[9 2 8 6 4 3 7 1 5 0];[0, 0.20186082890295298, 0.8455981318950375, 0.4849001123813768, 0.580341370600626, 0.17013934974949185, 0.5940812013727679, 0.3506816611483839, 0.6243302924686759, 1];[9, 8];2;1184;[9 2 3 8 6 4 0 7 1 5];[0.383614329718648, 0.21990119167838226, 0.8455981318950375, 0.8331327031802679, 0.580341370600626, 0.17013934974949185, 0.5940812013727679, 0.3506816611483839, 0.6243302924686759, 1];[9, 8];2;1234;[9 2 3 8 6 4 7 0 1 5];[0.383614329718648, 0.21990119167838226, 0.8455981318950375, 0.8331327031802679, 0.580341370600626, 0.17013934974949185, 0.5940812013727679, 0.4631481973750567, 0.8284606015446139, 1]
12018;10;10;[8, 3];2;120;[8 6 5 1 3 7 9 4 2 0];[0, 0.49644001593911186, 0.253804766675189, 0.4774015130995506, 0.39459986980432327, 0.5475197343993887, 0.8444680364611692, 0.46242211957639473, 1, 0.4524441379976218];[8, 3];2;170;[8 6 3 5 1 7 9 4 2 0];[0, 0.49644001593911186, 0.253804766675189, 0.5822060381994258, 0.4312707314721246, 0.5475197343993887, 0.8444680364611692, 0.47497754099178086, 1, 0.4524441379976218];[8, 3];2;170;[8 2 6 3 0 4 1 5 7 9];[0.7607225628628067, 0.5966683582267581, 0.8920103518156469, 0.8141442819420449, 0.6003268048807697, 0.5475197343993887, 0.8444680364611692, 0.47497754099178086, 1, 0.4524441379976218];[8, 3];2;220;[8 2 6 3 1 0 7 9 4 5];[0.7607225628628067, 0.7845656718913955, 0.8920103518156469, 0.8141442819420449, 0.6003268048807697, 0.5475197343993887, 0.8444680364611692, 0.7344571193582009, 1, 0.6213861330343096]
12019;10;10;[9, 8];2;1084;[9 0 7 3 1 2 6 5 4 8];[0.7107065662684094, 0.4535606691420196, 0.3900797911809648, 0.6295485365084384, 0, 0.2931652269675179, 0.32121948844709947, 0.7107065662684094, 0, 1];[9, 8];2;1134;[9 0 7 3 6 1 2 5 8 4];[0.7107065662684094, 0.4535606691420196, 0.3900797911809648, 0.6295485365084384, 0, 0.37884301145967514, 0.5794698774206143, 0.7107065662684094, 0.22071152071472652, 1];[9, 8];2;156;[9 8 6 0 7 3 1 2 5 4];[0.7107065662684094, 0.4535606691420196, 0.3900797911809648, 0.6295485365084384, 0.16465263781354775, 0.37884301145967514, 0.735689067961671, 0.7107065662684094, 0.8189313617697017, 1];[9, 8];2;464;[9 0 2 8 6 3 7 1 4 5];[0.9022248443356842, 0.4535606691420196, 0.888428910629827, 0.6295485365084384, 0.42967239871084634, 0.37884301145967514, 0.735689067961671, 0.5787165792495165, 0.8189313617697017, 1]
12020;11;11;[10, 9, 5];3;61;[10  9  5  0  3  4  2  1  7  6  8];[0, 0, 0, 0, 0, 0.47758954497540107, 0, 0, 0, 0.56447165812518, 1];[10, 8, 9];3;111;[10  8  9  1  5  0  3  2  7  6  4];[0.19772840796589125, 0.47917028374110104, 0, 0, 0, 0.47758954497540107, 0, 0, 0.5693080072331198, 0.56447165812518, 1];[10, 8, 9];3;161;[10  8  9  5  1  6  2  0  7  4  3];[0.19772840796589125, 0.47917028374110104, 0.22139481202735373, 0, 0, 0.5280015021479431, 0.22139481202735373, 0, 0.8078864175085111, 0.56447165812518, 1];[10, 8, 9];3;220;[10  2  8  9  5  1  0  7  4  3  6];[0.5113050428804812, 0.5258361502995067, 0.8297384594731276, 0.1687680965195204, 0.25228109097577467, 0.5280015021479431, 0, 0.31515596934975265, 0.8078864175085111, 0.56447165812518, 1]
12021;11;11;[10, 2];2;56;[10  2  8  0  3  9  5  4  7  6  1];[0.5950631539306118, 0, 0.7496667259958569, 0.2302702227955076, 0.1319566147716266, 0.1626208234517974, 0, 0, 0.5950631539306118, 0.16460193165428397, 1];[10, 2];2;106;[10  2  9  8  1  3  5  0  7  6  4];[0.3522806166562554, 0.5971601868638267, 0.8417192602825366, 0.41157158984409137, 0.2217066616411517, 0.39903571864128395, 0.261759217515492, 0.3068765000649233, 0.6990384830673051, 0.7268980897941845, 1];[10, 2];2;156;[10  2  1  9  8  0  5  3  7  6  4];[0.6711845084927153, 0.8014948730432176, 0.8417192602825366, 0.41157158984409137, 0.2217066616411517, 0.4501917097841375, 0.261759217515492, 0.3068765000649233, 0.6990384830673051, 0.7268980897941845, 1];[10, 2];2;211;[10  1  2  9  8  0  4  5  3  7  6];[0.6711845084927153, 0.9423748586708581, 0.8417192602825366, 0.41157158984409137, 0.557638801036576, 0.4501917097841375, 0.261759217515492, 0.3068765000649233, 0.6990384830673051, 0.7268980897941845, 1]
12022;11;11;[10, 4];2;120;[10  6  8  4  9  3  7  2  5  0  1];[0, 0, 0, 0.20582151224876297, 0.2764912550459797, 0, 0.6817925753257673, 0.11120985194570641, 0.35881690195983706, 0.2764912550459797, 1];[10, 9, 8];3;120;[10  6  9  8  3  0  2  1  7  5  4];[0, 0, 0, 0, 0, 0, 0.6817925753257673, 0, 0.35881690195983706, 0.4797294907181427, 1];[10, 9, 8];3;187;[10  7  6  9  8  0  3  1  4  5  2];[0.20776227460973448, 0, 0, 0, 0, 0, 0.6817925753257673, 0.8064071005054345, 0.35881690195983706, 0.5622156819511241, 1];[10, 9, 8];3;237;[10  7  9  6  8  0  3  1  4  5  2];[0.20776227460973448, 0, 0, 0, 0, 0, 0.6817925753257673, 0.8064071005054345, 0.35881690195983706, 0.7565560658905905, 1]
12023;11;11;[10, 0, 4];3;2109;[10  0  7  3  6  8  2  4  1  5  9];[0.9014812684965312, 0.2684789568576787, 0.39530365624339797, 0.7152504290538015, 0.26909510138518156, 0.24613252448199313, 0.6245982807436011, 0.7327878162830062, 0.5378976493549147, 0.23089828865759632, 1];[10, 3, 2];3;2159;[10  3  0  6  7  8  5  2  4  1  9];[0.9014812684965312, 0.2684789568576787, 0.39530365624339797, 0.9703792794452405, 0.26909510138518156, 0.43882708361668, 0.8281110810309221, 0.7327878162830062, 0.5378976493549147, 0.24879699317021067, 1];[10, 3, 2];3;2209;[10  3  0  6  7  8  2  5  1  4  9];[0.9014812684965312, 0.3192381630960862, 0.6075519855056589, 0.9703792794452405, 0.26909510138518156, 0.4399248887060596, 0.8281110810309221, 0.7327878162830062, 0.7154010758344311, 0.2637852646018625, 1];[10, 3, 2];3;2259;[10  3  0  6  1  7  8  2  4  5  9];[0.9014812684965312, 0.7510276795813484, 0.6075519855056589, 0.9703792794452405, 0.478826678351591, 0.4399248887060596, 0.8281110810309221, 0.7327878162830062, 0.7154010758344311, 0.3735136336028899, 1]
12024;11;11;[10, 9];2;61;[10  5  9  7  0  1  2  4  8  6  3];[0.6598452099576622, 0.6598452099576622, 0.6005206164454809, 0, 0.5460999201674235, 0.9226057303129831, 0.39168790068679277, 0.690256652858499, 0.40122487507632965, 0.7427855592509697, 1];[10, 9];2;137;[10  5  4  0  9  2  7  1  8  6  3];[0.7886647462303629, 0.4846210845058985, 0.7413377173117665, 0, 0.8582195080530698, 0.9226057303129831, 0.39168790068679277, 0.690256652858499, 0.40122487507632965, 0.7427855592509697, 1];[10, 9];2;187;[10  5  4  0  9  2  3  7  1  6  8];[0.7886647462303629, 0.6243680411052253, 0.7413377173117665, 0.714154851010623, 0.8582195080530698, 0.9226057303129831, 0.39168790068679277, 0.6938953218703461, 0, 0.7427855592509697, 1];[10, 9];2;237;[10  5  2  4  9  0  3  7  1  6  8];[0.7886647462303629, 0.6243680411052253, 0.8744229303037453, 0.714154851010623, 0.8582195080530698, 0.9226057303129831, 0.39168790068679277, 0.6938953218703461, 0, 0.8486732511450858, 1]
12025;11;11;[10, 4, 9, 7];4;2109;[10  4  8  9  3  6  2  1  5  7  0];[0, 0.30293290073294465, 0.30569616187912146, 0.6210586472785121, 0.7492229622020627, 0.29511463054790554, 0.45923259672595995, 0.26973913131289523, 0.6756597058823963, 0.6486846196101669, 1];[10, 7, 4, 9];4;2159;[10  7  4  3  6  8  9  5  2  1  0];[0, 0.30293290073294465, 0.538895138043397, 0.7040028069003231, 0.7492229622020627, 0.5622907313491229, 0.6900876457618277, 0.8399403320046748, 0.6756597058823963, 0.6516308503119134, 1];[10, 4, 7, 9];4;2209;[10  4  8  7  9  3  6  0  5  2  1];[0.5630682436176866, 0.532193540570773, 0.538895138043397, 0.7040028069003231, 0.8942041912806078, 0.5622907313491229, 0.6900876457618277, 0.8399403320046748, 0.8650110014911898, 0.8033171031574673, 1];[10, 4, 7, 9];4;2259;[10  4  8  7  9  3  6  0  5  2  1];[0.5630682436176866, 0.532193540570773, 0.538895138043397, 0.7055680438242399, 0.8942041912806078, 0.5622907313491229, 0.6900876457618277, 0.8399403320046748, 0.8650110014911898, 0.8033171031574673, 1]
12026;11;11;[10, 1, 8, 9];4;87;[10  1  0  8  9  7  4  5  6  3  2];[0.5338757074609596, 0.5946386464853186, 0, 0, 0.3007811849846059, 0.23240087646427882, 0.2164620625666801, 0.3080089748641744, 0.420353342293894, 0.420353342293894, 1];[10, 1, 8, 9];4;137;[10  1  0  8  9  7  4  5  3  6  2];[0.5338757074609596, 0.5946386464853186, 0, 0.2165250905214801, 0.3007811849846059, 0.23240087646427882, 0.2164620625666801, 0.3080089748641744, 0.420353342293894, 0.420353342293894, 1];[10, 1, 8, 9];4;187;[10  1  0  8  9  7  4  5  3  6  2];[0.5338757074609596, 0.5946386464853186, 0, 0.2165250905214801, 0.2350303089068934, 0.23240087646427882, 0.2164620625666801, 0.33530825329996405, 0.420353342293894, 0.420353342293894, 1];[10, 1, 8, 9];4;237;[10  1  0  8  9  7  4  5  3  6  2];[0.5338757074609596, 0.5946386464853186, 0, 0.2165250905214801, 0.2388964028494722, 0.23240087646427882, 0.2164620625666801, 0.33530825329996405, 0.420353342293894, 0.420353342293894, 1]
12027;11;11;[9, 6, 10];3;61;[ 9  6 10  0  7  3  1  8  5  4  2];[0.3982321659539852, 0.20518632087785155, 0, 0.25397507273442455, 0.16586409334613306, 0.16586409334613306, 0.5329254455576725, 0.25397507273442455, 0.20252883784217157, 1, 0.5286672638975886];[9, 6, 10];3;120;[ 9  3  6 10  0  7  4  5  1  8  2];[0.4782695124966003, 0.23162887287179493, 0, 0.6687508742216492, 0.423656387657348, 0.31952525127492737, 0.5329254455576725, 0.454803407819723, 0.20252883784217157, 1, 0.5286672638975886];[9, 5, 10];3;285;[ 9  5  2  3 10  4  6  0  7  1  8];[0.4782695124966003, 0.23162887287179493, 0.766263289642803, 0.6687508742216492, 0.5531375213298511, 0.7934002823784445, 0.5329254455576725, 0.454803407819723, 0.20252883784217157, 1, 0.5531375213298511];[9, 5, 4];3;335;[ 9  5  0  2  3  4 10  6  7  1  8];[0.7770171119034907, 0.23162887287179493, 0.766263289642803, 0.6687508742216492, 0.5531375213298511, 0.7934002823784445, 0.5329254455576725, 0.454803407819723, 0.20252883784217157, 1, 0.5531375213298511]
12028;11;11;[10, 8, 9];3;61;[10  8  9  0  4  1  2  3  7  6  5];[0, 0, 0, 0, 0, 0, 0, 0, 0.5260723143135356, 0.36913914397090525, 1];[10, 9, 8];3;111;[10  9  8  0  4  1  2  3  7  6  5];[0, 0, 0, 0, 0, 0, 0, 0, 0.5260723143135356, 0.5904202703653338, 1];[10, 8, 9];3;161;[10  8  9  0  4  1  2  3  7  6  5];[0, 0, 0, 0, 0, 0, 0, 0, 0.7862611135938642, 0.5904202703653338, 1];[10, 8, 9];3;211;[10  8  9  0  4  1  2  3  7  6  5];[0, 0, 0, 0, 0, 0, 0, 0, 0.7862611135938642, 0.5904202703653338, 1]
12029;11;11;[9, 7, 4];3;61;[ 9  7  4  6  2  1  8 10  5  3  0];[0, 0.3122325094277595, 0.3122325094277595, 0.20647022796380926, 0.7750575436359315, 0.24174650146977503, 0.3890538687087246, 0.8079309882874766, 0.2760553297974524, 1, 0.2760553297974524];[9, 7, 4];3;120;[ 9  8  7  4  3  5  6  2 10  0  1];[0.28383321401689815, 0, 0.3794573863246741, 0.6905584712685572, 0.7750575436359315, 0.48033653265509885, 0.3890538687087246, 0.8079309882874766, 0.8899759959798493, 1, 0.3334942717321223];[9, 3];2;285;[ 9  8  3  4  7  1  5  6  2 10  0];[0.3091140662187372, 0.7652081729121518, 0.3794573863246741, 0.8276604513177833, 0.8275121906132524, 0.48033653265509885, 0.3890538687087246, 0.8079309882874766, 0.8899759959798493, 1, 0.3334942717321223];[9, 3];2;270;[ 9  8  2  3  4  7  1  0  5  6 10];[0.7140783987460786, 0.766891858991555, 0.8398528983511107, 0.8276604513177833, 0.8275121906132524, 0.48033653265509885, 0.468495778387917, 0.8079309882874766, 0.8899759959798493, 1, 0.3334942717321223]
12030;11;11;[9, 10];2;2109;[ 9  6  7  4  5  3  2  1 10  8  0];[0, 0.13835951097531324, 0.13835951097531324, 0.19901426415480966, 0.3351761202925046, 0.19901426415480966, 0.8546819029618051, 0.6745075576859193, 0.13835951097531324, 1, 0.13835951097531324];[9, 10];2;1134;[ 9  6  7  5  4  0  8 10  2  1  3];[0.2763429517860559, 0, 0, 0, 0.3351761202925046, 0.616940295330892, 0.8546819029618051, 0.6745075576859193, 0.2763429517860559, 1, 0.2763429517860559];[9, 6, 8];3;414;[ 9  6  7  5  0  8  4  3  1  2 10];[0.5016329743942533, 0.2971296249325819, 0, 0.306854744825878, 0.3351761202925046, 0.616940295330892, 0.8546819029618051, 0.6745075576859193, 0.48986911629456914, 1, 0];[9, 6, 8];3;335;[ 9  6  7  5  0  8  2  4  3  1 10];[0.5016329743942533, 0.2971296249325819, 0.3495112045131504, 0.306854744825878, 0.3351761202925046, 0.616940295330892, 0.8546819029618051, 0.6745075576859193, 0.48986911629456914, 1, 0]
12031;11;11;[9, 8];2;87;[ 9  2  3  6  8  4 10  7  1  0  5];[0.12933108457937018, 0.12933108457937018, 0.8623313039438896, 0.7114079368790351, 0.3353950585766556, 0, 0.39487115203369016, 0.19093320668551603, 0.3353950585766556, 1, 0.2971229235056617];[9, 8];2;621;[ 9  2  6  7  0  5  1  4  8 10  3];[0.5939563487421317, 0.2696353570823346, 0.8623313039438896, 0, 0.2672997807488318, 0.29006136997817483, 0.7107851878816427, 0.6049621757591777, 0.2672997807488318, 1, 0.2574562366225644];[9, 8];2;285;[ 9  2  6  7  0  4  8  1  5 10  3];[0.5939563487421317, 0.3536530837069014, 0.8623313039438896, 0, 0.5022450864015783, 0.2958190089468252, 0.7107851878816427, 0.6049621757591777, 0.44945311444259073, 1, 0.2574562366225644];[9, 8];2;206;[ 9  8  2  0  6  7  4 10  1  5  3];[0.7685989596191624, 0.3536530837069014, 0.8623313039438896, 0.2604743675489199, 0.5022450864015783, 0.30738945983392313, 0.7107851878816427, 0.6049621757591777, 0.8961083271642578, 1, 0.37102131981550035]
12032;11;11;[10, 9];2;314;[10  7  6  8  1  5  9  3  4  0  2];[0, 0.2687131483637823, 0, 0, 0, 0.2687131483637823, 0.4183055512884872, 0.659554581833409, 0.3177142934452203, 0.25244996399797065, 1];[10, 9];2;137;[10  7  8  4  9  6  5  1  3  2  0];[0, 0.2687131483637823, 0, 0.15213129555627564, 0.7459112742151952, 0.2687131483637823, 0.4183055512884872, 0.8161986180220484, 0.8026686326943345, 0.5623939465276572, 1];[10, 9];2;187;[10  7  8  4  9  1  6  3  5  2  0];[0, 0.41973092435080095, 0, 0.15213129555627564, 0.7459112742151952, 0, 0.4183055512884872, 0.8161986180220484, 0.8026686326943345, 0.5623939465276572, 1];[10, 9];2;1234;[10  7  8  4  6  9  1  3  5  2  0];[0, 0.41973092435080095, 0, 0.3274732223904685, 0.7459112742151952, 0, 0.5890412313159119, 0.8161986180220484, 0.8026686326943345, 0.5623939465276572, 1]
12033;11;11;[9, 2, 8];3;1084;[ 9  7  2  0  8  6  4  1  3  5 10];[0.6703965907969424, 0.22746230188539746, 0.9019269045641867, 0.16964289321258322, 0.35765010744787706, 0, 0.4109620571241626, 0.9214230176921422, 0.4890770870777363, 1, 0];[9, 2, 8];3;1134;[ 9  7  2  1  0  5  3  8  6  4 10];[0.6703965907969424, 0.7456108239483249, 0.9019269045641867, 0.6373572072547509, 0.35765010744787706, 0.6658990266018664, 0.4109620571241626, 0.9214230176921422, 0.6129036094205559, 1, 0.18855938334356664];[9, 2, 8];3;1184;[ 9  7  2  6  1  0  5  3  8  4 10];[0.6703965907969424, 0.7456108239483249, 0.9019269045641867, 0.6373572072547509, 0.35765010744787706, 0.6658990266018664, 0.8136784141680723, 0.9214230176921422, 0.6129036094205559, 1, 0.18855938334356664];[9, 2, 8];3;1234;[ 9  7  2  6  1  0  5  3  8  4 10];[0.6703965907969424, 0.7456108239483249, 0.9019269045641867, 0.6373572072547509, 0.5282242287417604, 0.6658990266018664, 0.8136784141680723, 0.9214230176921422, 0.6129036094205559, 1, 0.26412050013360855]
12034;11;11;[9, 8, 6];3;1084;[ 9 10  8  0  4  1  2  3  7  6  5];[0, 0, 0, 0, 0, 0, 0, 0, 0.32270525409700695, 1, 0.6392998294414269];[9, 8, 6];3;1134;[ 9 10  1  8  4  0  2  3  7  6  5];[0, 0.3733607907536946, 0, 0, 0, 0, 0, 0, 0.3733607907536946, 1, 0.6392998294414269];[9, 8, 6];3;1184;[ 9 10  1  8  4  0  2  3  7  6  5];[0, 0.3733607907536946, 0, 0, 0, 0, 0, 0, 0.3733607907536946, 1, 0.831051060845806];[9, 8, 6];3;1234;[ 9 10  8  1  4  0  2  3  7  6  5];[0, 0.24922237124190946, 0, 0, 0, 0, 0, 0, 0.3770173211232879, 1, 0.831051060845806]
12035;11;11;[10, 4, 9];3;70;[10  4  7  9  8  2  6  1  5  3  0];[0, 0.40805873923403263, 0.4379057730336615, 0, 0.8801048383559245, 0, 0.43764519967376836, 0.7464287118148691, 0.4760434525291551, 0.7297192532691863, 1];[10, 4, 9];3;120;[10  4  7  9  8  2  6  1  5  3  0];[0, 0.40805873923403263, 0.4379057730336615, 0, 0.8801048383559245, 0.21829032758722125, 0.43764519967376836, 0.7464287118148691, 0.4760434525291551, 0.7297192532691863, 1];[10, 4, 9];3;170;[10  4  7  9  8  2  6  1  5  3  0];[0, 0.40805873923403263, 0.4379057730336615, 0.24410329204745462, 0.8801048383559245, 0.2933329904798897, 0.43764519967376836, 0.7464287118148691, 0.4760434525291551, 0.7297192532691863, 1];[10, 4, 9];3;211;[10  4  9  7  8  2  6  1  3  5  0];[0.1558691392777936, 0.40805873923403263, 0.4379057730336615, 0.29607375799377733, 0.8801048383559245, 0.2933329904798897, 0.43764519967376836, 0.7464287118148691, 0.4760434525291551, 0.8676827918523004, 1]
12036;11;11;[10, 8, 0, 7, 5, 9];6;120;[10  8  0  7  5  9  3  1  6  4  2];[0.7239180226664292, 0.38212266563484004, 0, 0.4607183167540073, 0, 0.5554254235191344, 0, 0.608399760174501, 0.7459317641650083, 0.5354311079641179, 1];[10, 8, 1, 9];4;1134;[10  2  8  0  1  7  5  9  3  4  6];[0.7239180226664292, 0.6723582739099068, 0.7805522189449543, 0.4607183167540073, 0.2925440713102059, 0.5554254235191344, 0.20382003944859547, 0.608399760174501, 0.7459317641650083, 0.5354311079641179, 1];[10, 8, 1, 9];4;2209;[10  2  8  0  1  7  5  6  9  4  3];[0.7239180226664292, 0.6723582739099068, 0.7805522189449543, 0.4607183167540073, 0.46966486518283984, 0.5554254235191344, 0.5404325693314352, 0.608399760174501, 0.7659275271586602, 0.5354311079641179, 1];[10, 8, 1, 9];4;2259;[10  5  2  8  0  1  3  7  6  9  4];[0.7470843226307788, 0.7376738788164411, 0.7805522189449543, 0.6394763811913226, 0.46966486518283984, 0.8103554610476078, 0.5404325693314352, 0.608399760174501, 0.7659275271586602, 0.5354311079641179, 1]
12037;11;11;[9, 10, 8, 3];4;571;[ 9 10  6  1  2  5  8  3  4  0  7];[0, 0.47027021937189795, 0.47027021937189795, 0.2869719587553392, 0.2467149808777834, 0.3635428413837203, 0.5321942264896281, 0, 0.3588652828420126, 1, 0.902735630961306];[9, 10, 3, 8];4;170;[ 9 10  6  1  3  8  5  2  7  4  0];[0, 0.6946935071200819, 0.25336670488388907, 0.6693025353696959, 0, 0.3635428413837203, 0.765177008992555, 0, 0.6218814160329966, 1, 0.902735630961306];[9, 10, 7, 1];4;285;[ 9  5 10  6  7  1  3  8  2  0  4];[0, 0.7746046067703924, 0.25336670488388907, 0.6693025353696959, 0, 0.9967441099616376, 0.8992660148780915, 0.8030928407521756, 0.6218814160329966, 1, 0.902735630961306];[9, 10, 7, 1];4;335;[ 9  5 10  6  7  1  3  8  2  0  4];[0, 0.7746046067703924, 0.25336670488388907, 0.6693025353696959, 0, 0.9967441099616376, 0.8992660148780915, 0.8030928407521756, 0.6218814160329966, 1, 0.902735630961306]
12038;11;11;[9, 0, 7];3;120;[ 9  0  8  3  7  4 10  6  1  5  2];[0.9559759927294041, 0.6311379647374279, 0, 0.8252926050113938, 0.6686568984900046, 0.272241595372977, 0.6547033762237466, 0.8084649724085546, 0.8525654900865481, 1, 0.6652574648240922];[9, 0, 7];3;170;[ 9  0  8  3  7  4 10  6  1  5  2];[0.9559759927294041, 0.6311379647374279, 0, 0.8252926050113938, 0.6686568984900046, 0.472864465684427, 0.6547033762237466, 0.8084649724085546, 0.8525654900865481, 1, 0.6652574648240922];[9, 2];2;187;[ 9  0  2  8  7  3  4 10  6  5  1];[0.9559759927294041, 0.6311379647374279, 0.8897855768158535, 0.8252926050113938, 0.6686568984900046, 0.6373432224023722, 0.6547033762237466, 0.847718386955173, 0.8525654900865481, 1, 0.6652574648240922];[9, 1, 3];3;220;[ 9  1  0  3  2  8  7  4 10  6  5];[0.9559759927294041, 0.9747957258406243, 0.8897855768158535, 0.8910690322187969, 0.6686568984900046, 0.6373432224023722, 0.6547033762237466, 0.847718386955173, 0.8525654900865481, 1, 0.6652574648240922]
12039;11;11;[10, 9];2;87;[10  1  9  7  4  2  6  8  5  3  0];[0, 0.969641337768216, 0.16901973746045287, 0, 0.3102512715839933, 0, 0.1581825181432978, 0.3747399843166973, 0.1581825181432978, 0.48230363782606517, 1];[10, 9];2;137;[10  1  4  9  7  0  6  3  2  8  5];[0.40234536806032195, 0.969641337768216, 0.16901973746045287, 0.17923736810222526, 0.6190375222064299, 0, 0.17923736810222526, 0.42158536460455115, 0.1581825181432978, 0.48230363782606517, 1];[10, 9];2;187;[10  1  9  4  3  7  0  2  8  5  6];[0.40234536806032195, 0.969641337768216, 0.3973008966009836, 0.4823743117118436, 0.6190375222064299, 0, 0, 0.42158536460455115, 0.305814997055939, 0.6322754236205435, 1];[10, 9];2;464;[10  1  8  0  9  4  3  7  2  6  5];[0.6875134541385273, 0.969641337768216, 0.3973008966009836, 0.4823743117118436, 0.6190375222064299, 0.2513379943361581, 0.2906517521760978, 0.42158536460455115, 0.911725708969909, 0.6322754236205435, 1]
12040;12;12;[10, 7, 9, 8];4;4158;[10  7  9 11  3  0  2  1  6  5  4  8];[0, 0, 0, 0, 0, 0, 0, 0.5435489205855871, 0, 0.2514195591524783, 1, 0.2514195591524783];[10, 7, 8, 9];4;120;[10  7  8  9 11  0  2  1  6  5  4  3];[0, 0, 0, 0, 0, 0, 0, 0.5435489205855871, 0.3463724728970607, 0.3463724728970607, 1, 0.2514195591524783];[10, 7, 8, 9];4;170;[10  7  8  9 11  0  2  1  6  5  4  3];[0, 0, 0, 0, 0, 0, 0, 0.5435489205855871, 0.3463724728970607, 0.3463724728970607, 1, 0.2514195591524783];[10, 7, 8, 9];4;220;[10  7  8  9 11  0  2  1  6  5  4  3];[0, 0, 0, 0, 0, 0, 0, 0.5890526070495505, 0.3463724728970607, 0.3463724728970607, 1, 0.2514195591524783]
12041;12;12;[9, 7, 8];3;61;[ 9  7  8  0  3  4  2  1  6  5 10 11];[0, 0, 0, 0, 0, 0, 0, 0.5379680488928864, 0.27684500291888264, 1, 0, 0];[9, 2, 8];3;111;[ 9  2  8  7  3  4  1  0  6  5 10 11];[0, 0, 0.5445505143213456, 0, 0, 0, 0, 0.5379680488928864, 0.5445505143213456, 1, 0, 0];[9, 2, 8];3;161;[ 9  2  8  7  3  4  1  0  6  5 10 11];[0, 0, 0.5445505143213456, 0, 0, 0, 0, 0.5379680488928864, 0.5445505143213456, 1, 0, 0];[9, 7, 8];3;211;[ 9  7  8  2  3  4  1  0  6  5 10 11];[0, 0, 0.5445505143213456, 0, 0, 0, 0, 0.5991533123770839, 0.5445505143213456, 1, 0, 0]
12042;12;12;[10, 11];2;185;[10  1  0  7  8  9 11  4  3  2  6  5];[0.4990823414946134, 0.9755897703797458, 0.1290765442791159, 0.1947172096823691, 0.2748657252224905, 0, 0.1290765442791159, 0.4334704739475995, 0.295475583694294, 0.2902247328784373, 1, 0.2902247328784373];[10, 11];2;621;[10  1  5  0  7  3  8  9 11  4  6  2];[0.4990823414946134, 0.9755897703797458, 0.1290765442791159, 0.41488440131185345, 0.2748657252224905, 0.5657277769353773, 0.1615408561365177, 0.4334704739475995, 0.295475583694294, 0.2902247328784373, 1, 0.2902247328784373];[10, 11];2;414;[10  1  9  5  7  0  3 11  6  8  2  4];[0.4990823414946134, 0.9755897703797458, 0.21106255807927973, 0.43844536107069665, 0, 0.706063405747436, 0.2960301893899888, 0.5271373193075364, 0.295475583694294, 0.8934081293548499, 1, 0.3289129249492187];[10, 11];2;2259;[10  1  8  0  9  5  7  3  2 11  6  4];[0.9510890627355766, 0.9755897703797458, 0.41928029794340327, 0.43844536107069665, 0, 0.8079050961022779, 0.2960301893899888, 0.5271373193075364, 0.9680112655809867, 0.8934081293548499, 1, 0.3289129249492187]
12043;12;12;[11, 3];2;4158;[11  5  6  1  7  4  9  3  2  0  8 10];[0, 0.664715859468946, 0.2897375156350521, 0.3331896729389018, 0.4046993368804722, 0.8355980199576627, 0.7429770783573912, 0.5712370720162993, 0, 0.33701606627209274, 0, 1];[11, 3];2;4208;[11  1  5  6  7  4  9  2  3  0  8 10];[0.12871356942961631, 0.8731606152585624, 0.34075931464684406, 0.3331896729389018, 0.4046993368804722, 0.8355980199576627, 0.7429770783573912, 0.5712370720162993, 0.12871356942961631, 0.34075931464684406, 0, 1];[11, 3];2;4258;[11  5  1  6  2  7  8  3  9  4  0 10];[0.40195976479085915, 0.8731606152585624, 0.6263034057005646, 0.5040919060713537, 0.4046993368804722, 0.8783983504390974, 0.7429770783573912, 0.6176819572588971, 0.590145882241814, 0.43301150405066563, 0, 1];[11, 3];2;4308;[11  5  1  6  3  2  7  8 10  9  4  0];[0.40195976479085915, 0.8731606152585624, 0.6263034057005646, 0.7229650893566494, 0.4046993368804722, 0.8783983504390974, 0.7429770783573912, 0.6176819572588971, 0.590145882241814, 0.43301150405066563, 0.5082190894718394, 1]
12044;12;12;[9, 10];2;56;[ 9 10  8  3 11  4  5  0  7  6  1  2];[0, 0, 0, 0.3652953330227614, 0.29692073352389425, 0.2021622647676252, 0, 0, 0.470241776054202, 1, 0.6559259492158236, 0.29692073352389425];[9, 10];2;120;[ 9  7 10  8  2  3 11  4  1  6  5  0];[0, 0.24646947630491628, 0.5095817191355442, 0.3652953330227614, 0.29692073352389425, 0.20519173291583787, 0.24646947630491628, 0.8356922411125131, 0.5298526147492164, 1, 0.6559259492158236, 0.29692073352389425];[9, 10];2;170;[ 9  7 10  8  2  5  6  1  3  4 11  0];[0, 0.37311130671278586, 0.5095817191355442, 0.3652953330227614, 0.29692073352389425, 0.380046920607976, 0.37311130671278586, 0.8356922411125131, 0.5298526147492164, 1, 0.6559259492158236, 0.29692073352389425];[9, 10];2;270;[ 9  4  7 10  3  8  2  5  1  6 11  0];[0, 0.37311130671278586, 0.5095817191355442, 0.5661437894882662, 0.8810912830381026, 0.380046920607976, 0.37311130671278586, 0.8356922411125131, 0.5298526147492164, 1, 0.6559259492158236, 0.19546191925437578]
12045;12;12;[11, 6, 2, 10];4;4158;[11  6  8  7  2  1  5  0  9  3  4 10];[0.17699215737221044, 0.20100241470687663, 0.22015828052609693, 0.12769383702145645, 0, 0.20100241470687663, 0.4623719215216463, 0.2784519945332868, 0.2784519945332868, 0.17699215737221044, 0, 1];[11, 8, 2, 10];4;4208;[11  8  2  4  9  1  6  0 10  7  5  3];[0.41243190101690613, 0.517775040456709, 0.786343703448673, 0.12769383702145645, 0.737983952143062, 0.22113032612242892, 0.4623719215216463, 0.29463805829140743, 0.9382022243115677, 0.6572704435914803, 0.39737391547778333, 1];[11, 8, 10, 2];4;170;[11  8 10  2  4  9  1  6  0  7  3  5];[0.41243190101690613, 0.517775040456709, 0.786343703448673, 0.23437335415728058, 0.737983952143062, 0.22113032612242892, 0.4623719215216463, 0.3779641819154849, 0.9382022243115677, 0.6572704435914803, 0.8888144351755898, 1];[11, 8, 10, 2];4;220;[11  8 10  2  4  7  9  5  1  6  0  3];[0.41243190101690613, 0.517775040456709, 0.786343703448673, 0.23437335415728058, 0.737983952143062, 0.5822136776281893, 0.4623719215216463, 0.6931988441999903, 0.9382022243115677, 0.6572704435914803, 0.8888144351755898, 1]
12046;12;12;[9, 1, 10];3;2109;[ 9  1  6  2  0  3 11  4  8 10  7  5];[0.29183962600734914, 0.44412234845744036, 0.29183962600734914, 0.27930537538002503, 0.27930537538002503, 0.1431354574199077, 0.3255665401528127, 0.14918897503274994, 0.16293812358540805, 1, 0.16293812358540805, 0.27930537538002503];[9, 1, 10];3;4208;[ 9  5  1  7  6  0  2  3  4 11  8 10];[0.29183962600734914, 0.44412234845744036, 0.29183962600734914, 0.27930537538002503, 0.27930537538002503, 0.6907225641454431, 0.3255665401528127, 0.40926749899358766, 0.16293812358540805, 1, 0.16293812358540805, 0.27930537538002503];[9, 2, 10];3;414;[ 9  5  2  3  1  7 10  8  6 11  4  0];[0.17423635761702197, 0.44412234845744036, 0.5349596627929201, 0.45653660074031643, 0.2502681166063723, 0.6907225641454431, 0.3255665401528127, 0.40926749899358766, 0.364172011286571, 1, 0.3649585686428429, 0.30265320514278093];[9, 2, 10];3;464;[ 9  5  2  3  1  7 10  8  6 11  4  0];[0.17423635761702197, 0.44412234845744036, 0.5349596627929201, 0.45653660074031643, 0.2502681166063723, 0.6907225641454431, 0.3255665401528127, 0.40926749899358766, 0.364172011286571, 1, 0.3649585686428429, 0.30265320514278093]
12047;12;12;[10, 9];2;56;[10  9 11  0  4  1  2  3  7  6  5  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.4563441531997351, 1, 0.4141073023408116];[10, 9];2;106;[10  9 11  1  7  5  3  0  6  4  2  8];[0, 0.10462904749979908, 0, 0, 0, 0.10462904749979908, 0, 0.10462904749979908, 0, 0.4563441531997351, 1, 0.4141073023408116];[10, 9];2;156;[10  9 11  8  1  5  7  0  6  4  2  3];[0, 0.10462904749979908, 0, 0, 0, 0.10462904749979908, 0, 0.10462904749979908, 0.4186497945545912, 0.4563441531997351, 1, 0.4186497945545912];[10, 9];2;206;[10  9 11  8  7  0  2  1  6  5  4  3];[0, 0, 0, 0, 0, 0, 0, 0.24139456934267148, 0.4186497945545912, 0.5030470176307319, 1, 0.4186497945545912]
12048;12;12;[8, 9, 7];3;61;[ 8  9  7 11  2  0 10  5  6  4  1  3];[0.25794360510360537, 0, 0.25794360510360537, 0, 0, 0.1415987305154117, 0, 0.2969111117768808, 1, 0.46733074554460935, 0.16163399133891032, 0.2969111117768808];[8, 9, 7];3;111;[ 8  9  7 11 10  0  2  1  6  5  4  3];[0, 0, 0, 0, 0, 0, 0, 0.3907773393987364, 1, 0.47431068114836133, 0.16163399133891032, 0.3896093519029585];[8, 9, 7];3;161;[ 8  9  7 11 10  0  2  1  6  5  4  3];[0, 0, 0, 0, 0, 0, 0, 0.3907773393987364, 1, 0.47431068114836133, 0.16163399133891032, 0.3896093519029585];[8, 9, 7];3;211;[ 8  9  7 10 11  0  2  1  6  5  4  3];[0, 0, 0, 0, 0, 0, 0, 0.3907773393987364, 1, 0.47431068114836133, 0.16163399133891032, 0.16163399133891032]
12049;12;12;[11, 1];2;4158;[11  5  9  6  8 10  1  2  4  7  0  3];[0, 0.5533533445838537, 0.3698218414025597, 0, 0.2603425414444915, 0.7210565959119962, 0.688801033239339, 0, 0.6709304505096896, 0.6960868435102531, 0.6062123968645405, 1];[11, 5, 9, 8];4;235;[11  5  4  9  6  8 10  2  1  7  0  3];[0.4709494887835294, 0.5533533445838537, 0.6286993750400908, 0.23581511661392646, 0.7064391581543212, 0.7210565959119962, 0.688801033239339, 0.49990021244973804, 0.6709304505096896, 0.6960868435102531, 0.6286993750400908, 1];[11, 1];2;4258;[11  2  0  5  4  9  6  8  1 10  7  3];[0.835861864930699, 0.6108227675545141, 0.8504571181187488, 0.2587404518015457, 0.7064391581543212, 0.7210565959119962, 0.688801033239339, 0.563478002294437, 0.6709304505096896, 0.6960868435102531, 0.6062123968645405, 1];[11, 2, 4];3;335;[11  2  0 10  5  4  9  7  6  8  1  3];[0.835861864930699, 0.6108227675545141, 0.8504571181187488, 0.2587404518015457, 0.7064391581543212, 0.7210565959119962, 0.688801033239339, 0.6939073742852556, 0.6709304505096896, 0.6960868435102531, 0.7741301702114485, 1]
12050;12;12;[11, 7, 9];3;4158;[11 10  6  7  2  8  3  0  4  5  1  9];[0, 0, 0.27693922239036606, 0, 0, 0, 0.3810806697857083, 0.3810806697857083, 0.27693922239036606, 0, 0.7335062309121925, 1];[11, 0, 10, 9];4;120;[11  0 10  9  3  6  7  2  8  4  1  5];[0.8201121367193138, 0.10498738326971076, 0.27693922239036606, 0.39943074147812835, 0.10498738326971076, 0.10498738326971076, 0.3810806697857083, 0.3810806697857083, 0.27693922239036606, 0.402260552348901, 0.7335062309121925, 1];[11, 0, 10, 9];4;170;[11  0 10  9  2  3  6  7  4  1  5  8];[0.8201121367193138, 0, 0.6050834660658327, 0.39943074147812835, 0.19737216511806213, 0, 0.3810806697857083, 0.3810806697857083, 0, 0.6147145486283189, 0.7335062309121925, 1];[11, 9, 7];3;2259;[11  1  0 10  9  2  4  7  5  3  6  8];[0.8201121367193138, 0.8866190100565583, 0.6050834660658327, 0.39943074147812835, 0.5242009450153884, 0.4835776567339854, 0.3810806697857083, 0.4835776567339854, 0.2035563314184458, 0.6147145486283189, 0.7335062309121925, 1]
12051;12;12;[10, 9];2;56;[10  9  0  1  4  5  2  3  7  6  8 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.6456684579211265, 1, 0];[10, 9];2;106;[10  9  0  8  7  5  4  3  6  2  1 11];[0.18815264754450242, 0, 0, 0.07539512772378267, 0.07539512772378267, 0.12764186257945878, 0, 0.12764186257945878, 0.18815264754450242, 0.6456684579211265, 1, 0];[10, 9];2;156;[10  9  4  3  2  8  0 11  5  7  6  1];[0.18815264754450242, 0, 0.24107105212247765, 0.24107105212247765, 0.5203978238359926, 0.12764186257945878, 0, 0.12764186257945878, 0.22881151859612933, 0.6456684579211265, 1, 0.1310379351470783];[10, 9];2;206;[10  9  4  0  6  2  3  8 11  5  7  1];[0.2563792201213972, 0, 0.24107105212247765, 0.24107105212247765, 0.5203978238359926, 0.12764186257945878, 0.2563792201213972, 0.12764186257945878, 0.22881151859612933, 0.657545924531016, 1, 0.1310379351470783]
12052;12;12;[10, 9];2;2109;[10  6  7  1  9  2  3  5  0  8  4 11];[0.2315016311084321, 0.51687890847127, 0.42377926989528814, 0.3694558442642049, 0, 0.2989203625226927, 0.8776263863715026, 0.5753808060127779, 0.14071951372056907, 0.4349028546001513, 1, 0];[10, 9];2;2159;[10  6  4  8  7  1  9  2  3  5  0 11];[0.2315016311084321, 0.51687890847127, 0.42377926989528814, 0.3694558442642049, 0.875525088606635, 0.3189989688806482, 0.8776263863715026, 0.5753808060127779, 0.8581042811402608, 0.4349028546001513, 1, 0];[10, 9];2;414;[10  7  5  6  4  8  1  9  2  0  3 11];[0.40033795979591585, 0.51687890847127, 0.42377926989528814, 0.3694558442642049, 0.875525088606635, 0.883563339683757, 0.8776263863715026, 0.8972368163288282, 0.8581042811402608, 0.4349028546001513, 1, 0];[10, 9];2;464;[10  7  5  0  6  4  8  9  1  2  3 11];[0.8834313789566404, 0.51687890847127, 0.42377926989528814, 0.3694558442642049, 0.875525088606635, 0.883563339683757, 0.8776263863715026, 0.8972368163288282, 0.8581042811402608, 0.797718359686975, 1, 0]
12053;12;12;[10, 9, 0, 4];4;70;[10  9  0  4  3  5  2  1  7  6  8 11];[0.25789580320591016, 0, 0, 0, 0.2159891640190986, 0, 0, 0, 0, 0.5491294156250739, 1, 0];[10, 9, 2];3;364;[10  9  0  3  6 11  4  2  7  5  1  8];[0.33441467123821667, 0, 0, 0.33441467123821667, 0.2159891640190986, 0, 0.33441467123821667, 0, 0, 0.5491294156250739, 1, 0.2592363491964244];[10, 9, 7, 3];4;220;[10  9  7  0  6  3  4 11  1  5  2  8];[0.33441467123821667, 0.1781025222530109, 0, 0.33441467123821667, 0.29521774223887165, 0.1781025222530109, 0.33441467123821667, 0.34231306184651206, 0, 0.8616478556632566, 1, 0.29521774223887165];[10, 9, 8, 6];4;335;[10  9  8  7  6  0  3  4 11  5  1  2];[0.33441467123821667, 0, 0, 0.33441467123821667, 0.29521774223887165, 0.24085244029236455, 0.33441467123821667, 0.34231306184651206, 0.4032231893282408, 0.8616478556632566, 1, 0.29521774223887165]
12054;12;12;[9, 8];2;56;[ 9  8  0  1  4  5  2  3  7  6 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0.2512151689802498, 1, 0, 0];[9, 8];2;106;[ 9  8  0  1  4  5  2  3  7  6 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0.2512151689802498, 1, 0, 0];[9, 8];2;156;[ 9  8  0  1  4  5  2  3  7  6 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0.5909434031538667, 1, 0, 0];[9, 8];2;206;[ 9  8  0  1  4  5  2  3  7  6 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0.5909434031538667, 1, 0, 0]
12055;12;12;[11, 1, 10];3;2109;[11  3  1  0  5  7  2  9  6 10  4  8];[0.7136148062584128, 0.7798197421576779, 0.37995557777425215, 0.7915376103814079, 0, 0.42772078884023207, 0.2748614288370884, 0.3915046647479225, 0, 0.3249270554966023, 0.22882378655473895, 1];[11, 4, 10];3;1134;[11  3  4  1  0 10  8  9  5  6  7  2];[0.774170553867278, 0.7798197421576779, 0.37995557777425215, 0.8050339470230921, 0.8036224803834839, 0.42772078884023207, 0.41510935244019614, 0.3915046647479225, 0.6965807338860194, 0.44126503753758733, 0.6985094048979644, 1];[11, 4, 10];3;285;[11  3  4  1  0  6 10  8  9  5  7  2];[0.774170553867278, 0.7798197421576779, 0.37995557777425215, 0.8050339470230921, 0.8036224803834839, 0.42772078884023207, 0.7352714924361007, 0.3915046647479225, 0.6965807338860194, 0.44126503753758733, 0.6985094048979644, 1];[11, 4, 10];3;335;[11  3  4  1  0  6 10  8  9  7  5  2];[0.774170553867278, 0.7798197421576779, 0.37995557777425215, 0.8050339470230921, 0.8036224803834839, 0.42772078884023207, 0.7352714924361007, 0.5285509233128215, 0.6965807338860194, 0.6100152319429051, 0.6985094048979644, 1]
12056;12;12;[10, 9];2;56;[10  9  8  0  4  1  2  3  7  6  5 11];[0, 0, 0, 0, 0, 0, 0, 0, 0.5096791160404659, 0.7502553977799733, 1, 0];[10, 9];2;106;[10  9  8  7 11  0  2  1  6  5  4  3];[0, 0, 0, 0, 0, 0, 0, 0.24052311926967143, 0.5096791160404659, 0.7502553977799733, 1, 0.24052311926967143];[10, 9];2;156;[10  9 11  8  7  0  2  1  6  5  4  3];[0, 0, 0, 0, 0, 0, 0, 0.49836792609160435, 0.5096791160404659, 0.7502553977799733, 1, 0.5118058561872203];[10, 9];2;206;[10  9  8  7 11  0  2  1  6  5  4  3];[0, 0, 0, 0, 0, 0, 0, 0.49836792609160435, 0.5096791160404659, 0.7502553977799733, 1, 0.481679488283939]
12057;12;12;[10, 9, 8];3;70;[10  9  2  8  4  0  1  3  7  6  5 11];[0, 0, 0.5355414748529287, 0, 0, 0, 0, 0, 0.5355414748529287, 0.5737470229369571, 1, 0];[10, 8, 9];3;111;[10  8  9  0  4  1  2  3  7  6  5 11];[0, 0, 0, 0, 0, 0, 0, 0, 0.6521825589642793, 0.5737470229369571, 1, 0];[10, 8, 9];3;161;[10  8  9  0 11  1  2  3  7  6  5  4];[0.37332666878174675, 0, 0, 0, 0, 0, 0, 0, 0.6521825589642793, 0.5737470229369571, 1, 0.37332666878174675];[10, 9, 8];3;211;[10  9  8  0 11  1  2  3  7  6  5  4];[0.37332666878174675, 0, 0, 0, 0, 0, 0, 0, 0.6521825589642793, 0.729514739719635, 1, 0.37332666878174675]
12058;12;12;[10, 9, 11];3;61;[10  9 11  0  4  1  2  3  7  6  5  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.3311159146924611, 1, 0.2396924331109713];[10, 9, 11];3;137;[10  9  0  1 11  7  6  3  4  5  2  8];[0.2885434158575662, 0.2885434158575662, 0, 0, 0, 0, 0.12215783297232874, 0.1830452784565731, 0, 0.5582679263198467, 1, 0.2396924331109713];[10, 9, 11];3;161;[10  9 11  0  1  8  7  6  4  5  2  3];[0.2885434158575662, 0.2885434158575662, 0, 0, 0, 0, 0.12215783297232874, 0.1830452784565731, 0.24095426746089943, 0.788474423260544, 1, 0.6332538024386741];[10, 9, 11];3;211;[10  9 11  0  1  8  7  6  4  5  2  3];[0.2885434158575662, 0.2885434158575662, 0, 0, 0, 0, 0.12215783297232874, 0.1830452784565731, 0.24095426746089943, 0.788474423260544, 1, 0.6332538024386741]
12059;12;12;[8, 9];2;4158;[ 8  1  5  3  0  4  6  9 10 11  7  2];[0.38738143281112164, 0.7282913073302232, 0, 0.4635360783122041, 0.3269202448159024, 0.4753966096919319, 0.3113274238976689, 0, 1, 0.29314678597153987, 0.29314678597153987, 0.29314678597153987];[8, 9];2;4208;[ 8  0  2  1  5  3  4  6 10  9 11  7];[0.8720338769543488, 0.7282913073302232, 0.8480452428722739, 0.4635360783122041, 0.3269202448159024, 0.5841328656322264, 0.3113274238976689, 0, 1, 0.29314678597153987, 0.29314678597153987, 0.29314678597153987];[8, 9];2;285;[ 8  0  2  1  5  9  7  3  4  6 11 10];[0.8720338769543488, 0.7282913073302232, 0.8480452428722739, 0.4635360783122041, 0.3269202448159024, 0.5841328656322264, 0.3113274238976689, 0.48480008102034833, 1, 0.5653399147065759, 0, 0.24630799677698717];[8, 9];2;335;[ 8  0  2  5  1  9  7  3  4  6 11 10];[0.8720338769543488, 0.7993770947633377, 0.8480452428722739, 0.4635360783122041, 0.3269202448159024, 0.8328518672883611, 0.3113274238976689, 0.48480008102034833, 1, 0.5653399147065759, 0, 0.24630799677698717]
12060;13;13;[11, 12];2;56;[11 12  0  2  4  5  1  3  7  6  9  8 10];[0.2651737735722981, 0, 0.2651737735722981, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0.6611372831665684];[11, 12];2;106;[11 12  0  2 10  3  6  4  9  7  1  5  8];[0.2651737735722981, 0, 0.2651737735722981, 0.18491783071849, 0.17094866849474005, 0, 0.18491783071849, 0, 0, 0.17094866849474005, 0.22443457085580676, 1, 0.6611372831665684];[11, 12];2;156;[11 12  6 10  2  0  9  4  7  5  1  3  8];[0.2651737735722981, 0, 0.2651737735722981, 0, 0.17094866849474005, 0, 0.2653819548207149, 0, 0, 0.17094866849474005, 0.2653819548207149, 1, 0.6611372831665684];[11, 12];2;206;[11 12  6 10  2  0  9  4  7  5  1  3  8];[0.2651737735722981, 0, 0.2651737735722981, 0, 0.17094866849474005, 0, 0.2653819548207149, 0, 0, 0.17094866849474005, 0.2653819548207149, 1, 0.8290081215631822]
12061;13;13;[12, 9, 11];3;8255;[12  5  1  2 10  9  4  6 11  8  0  3  7];[0, 0.6587360783860859, 0.6172878967691363, 0, 0.5593377904809407, 0.8037866937149418, 0.3213975060845549, 0, 0.2048617313945034, 0.5957512980574036, 0.6078663525783878, 0.27648872161570626, 1];[12, 9, 11];3;235;[12  9  8  5  1 11  2 10  4  7  0  3  6];[0, 0.682142092171619, 0.6172878967691363, 0, 0.5593377904809407, 0.8037866937149418, 0, 0.28117556108375297, 0.810402557955327, 0.8622194189026987, 0.6078663525783878, 0.6291505422695777, 1];[12, 9, 11];3;285;[12  9  8  5  1 11  2 10  4  0  7  3  6];[0.39273430841209717, 0.682142092171619, 0.6172878967691363, 0, 0.5593377904809407, 0.8037866937149418, 0, 0.28117556108375297, 0.810402557955327, 0.8622194189026987, 0.6078663525783878, 0.6291505422695777, 1];[12, 9, 11];3;2259;[12  9  8  5  7  1 11  2 10  4  0  6  3];[0.39273430841209717, 0.682142092171619, 0.6172878967691363, 0, 0.5593377904809407, 0.8037866937149418, 0.19100298917049122, 0.7369247677797194, 0.8259974067896462, 0.8622194189026987, 0.6078663525783878, 0.6291505422695777, 1]
12062;13;13;[11];1;53;[11 12  0  1  4  5  2  3  7  6  9  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0.7276582954282447];[11];1;103;[11 12  3  6  8 10  4  0  7  5  1  2  9];[0, 0, 0, 0.1856731031201, 0.0664686026481774, 0, 0.1856731031201, 0, 0.1706079559473737, 0, 0.1706079559473737, 1, 0.7276582954282447];[11];1;153;[11 12  3  2  5 10  8  4  6  7  1  0  9];[0, 0, 0.26995014835142356, 0.534211260881068, 0.0664686026481774, 0.25202081951585503, 0.0664686026481774, 0, 0.1706079559473737, 0, 0.1706079559473737, 1, 0.7276582954282447];[11];1;203;[11 12  3  7  8  2  5 10  6  4  1  0  9];[0, 0, 0.26995014835142356, 0.534211260881068, 0.0664686026481774, 0.25202081951585503, 0.0664686026481774, 0.3719214231859801, 0.3719214231859801, 0, 0.1706079559473737, 1, 0.7276582954282447]
12063;13;13;[10, 11];2;120;[10  7  9  5 11  6  4  8  0  1  2  3 12];[0, 0, 0, 0, 0.19407989736065784, 0.5450009569866884, 0.298883403646181, 0.8744109269940843, 0.18117386493145518, 0.7405614675764484, 1, 0.5263444526322275, 0];[10, 11];2;235;[10  8  7  9  6  5 11 12  2  4  3  0  1];[0, 0, 0.22066338138291236, 0, 0.19407989736065784, 0.5450009569866884, 0.5547857016527822, 0.8744109269940843, 0.8790963430159164, 0.7405614675764484, 1, 0.5263444526322275, 0.23197667144634052];[10, 11];2;4258;[10  8  7  9  0 11  6  5 12  2  4  3  1];[0.6718444775833669, 0, 0.22066338138291236, 0, 0.19407989736065784, 0.5450009569866884, 0.5547857016527822, 0.8744109269940843, 0.8790963430159164, 0.7405614675764484, 1, 0.638160454451584, 0.23197667144634052];[10, 11];2;4308;[10  8  7  9 11  0  6  5  2 12  4  3  1];[0.6718444775833669, 0, 0.30737787190975774, 0, 0.19407989736065784, 0.5450009569866884, 0.5547857016527822, 0.8744109269940843, 0.8790963430159164, 0.7692319691270401, 1, 0.6931823964535476, 0.23197667144634052]
12064;13;13;[12, 11, 2, 6];4;8255;[12 11  9  2 10  4  3  8  7  6  5  0  1];[0, 0, 0.6006815794126309, 0.5598960760282461, 0.569884318100178, 0, 0, 0, 0.2050755635464837, 0.6932612444658945, 0.5713517669003386, 0.7684948282008202, 1];[12, 11, 2, 6];4;8305;[12 11  9  8  2 10  4  1  3  6  0  5  7];[0, 0.5644430787352092, 0.6006815794126309, 0.5598960760282461, 0.569884318100178, 0, 0.48195375285440095, 0, 0.6727415050562017, 0.7436247302746118, 0.5713517669003386, 0.7684948282008202, 1];[12, 3, 5, 11, 9, 8];6;220;[12  3  5 11  9  8  2 10  4  1  6  7  0];[0, 0.5644430787352092, 0.6006815794126309, 0.8843106141090777, 0.569884318100178, 0.8704144270170865, 0.48195375285440095, 0.18601175483412516, 0.6727415050562017, 0.7436247302746118, 0.5713517669003386, 0.7684948282008202, 1];[12, 3, 5, 4, 1, 11, 9];7;335;[12  3  5  4  1 11  9  6  8  2 10  7  0];[0, 0.7951443122538984, 0.6006815794126309, 0.8843106141090777, 0.7951443122538984, 0.8704144270170865, 0.7243385302346207, 0.18601175483412516, 0.6727415050562017, 0.7436247302746118, 0.5713517669003386, 0.7684948282008202, 1]
12065;13;13;[12, 11, 10, 1];4;185;[12  3  7 11 10  8  1  4  9  5  0  2  6];[0, 0.3636313069784294, 0, 0.6870710413669767, 0.34642675685265545, 0, 0, 0.6680090051129824, 0.4009450196907115, 0.34642675685265545, 0.599824545174043, 0.6115331291792652, 1];[12, 11, 10, 1];4;235;[12  3  7 11 10  8  1  2  4  9  0  5  6];[0, 0.3636313069784294, 0.35074027961735904, 0.6870710413669767, 0.35074027961735904, 0, 0, 0.6680090051129824, 0.4009450196907115, 0.34642675685265545, 0.599824545174043, 0.6115331291792652, 1];[12, 11, 10, 1];4;8355;[12  6  8  3  7 11 10  2  1  9  4  0  5];[0, 0.3636313069784294, 0.45896788025028934, 0.6870710413669767, 0.34642675685265545, 0, 0.8644251948152581, 0.6680090051129824, 0.8363577204904317, 0.34642675685265545, 0.599824545174043, 0.6115331291792652, 1];[12, 11, 10, 1];4;8405;[12  6  8  3  7 11 10  2  1  9  4  0  5];[0, 0.41790291273317925, 0.45896788025028934, 0.6870710413669767, 0.34642675685265545, 0, 0.8644251948152581, 0.6680090051129824, 0.8363577204904317, 0.34642675685265545, 0.599824545174043, 0.6115331291792652, 1]
12066;13;13;[11, 12, 10];3;87;[11  4 12  1 10  7  6  2  8  0  5  3  9];[0.13569445263134963, 0.23926854784831217, 0.1739266992758007, 0, 0.5532838490348105, 0, 0.1739266992758007, 0.1931164104238582, 0.1739266992758007, 0, 0.23926854784831217, 1, 0.5532838490348105];[11, 10, 12];3;120;[11 10  4 12  7  3  0  1  6  5  2  9  8];[0, 0, 0, 0, 0.5532838490348105, 0, 0, 0.1931164104238582, 0, 0, 0.654216735613845, 1, 0.5532838490348105];[11, 10, 12];3;170;[11 10  4 12  3  0  2  1  7  6  5  9  8];[0, 0, 0, 0, 0.5532838490348105, 0, 0, 0, 0, 0, 0.654216735613845, 1, 0.5532838490348105];[11, 10, 12];3;220;[11 10  4 12  3  0  2  1  7  6  5  9  8];[0, 0, 0, 0, 0.5532838490348105, 0, 0, 0, 0, 0, 0.654216735613845, 1, 0.5532838490348105]
12067;13;13;[10, 8, 9];3;8255;[10  3 11 12  8  6  2  0  5  4  7  1  9];[0.3307948450823835, 0, 0.3561811149456629, 0.5832299219400169, 0.19080204997337763, 0.297610900233756, 0.4252724644341788, 0, 0.4252724644341788, 0, 1, 0.5832299219400169, 0.49545609686905173];[10, 9, 8];3;364;[10  5  4  3 11  9  8  6 12  2  0  1  7];[0.3307948450823835, 0, 0.40815177074608683, 0.5832299219400169, 0.7445191870161045, 0.8436055183375938, 0.4252724644341788, 0, 0.4252724644341788, 0.5050571485851855, 1, 0.5832299219400169, 0.4119804174689579];[10, 9, 8];3;671;[10  5  4  3 11  9  0  6  8 12  2  1  7];[0.4331913587479711, 0, 0.40815177074608683, 0.5832299219400169, 0.7445191870161045, 0.8436055183375938, 0.4252724644341788, 0, 0.4252724644341788, 0.5050571485851855, 1, 0.5832299219400169, 0.4119804174689579];[10, 9, 8];3;237;[10  5  4  9  8 11  3  0 12  2  6  1  7];[0.4331913587479711, 0, 0.40815177074608683, 0.5832299219400169, 0.7445191870161045, 0.8436055183375938, 0.2843511479908485, 0, 0.662324251892778, 0.692970716068548, 1, 0.5832299219400169, 0.4119804174689579]
12068;13;13;[9, 11];2;61;[ 9  0 11 12  2  1  4  5  7  6  3  8 10];[0.4585417581366412, 0.21090134852219586, 0.2267328658443775, 0, 0.09663025380473456, 0.09555927132547028, 0, 0, 0, 1, 0, 0.4585417581366412, 0.25112176567836575];[9, 11];2;111;[ 9  0 11  2  7  1  5  3  6  4  8 10 12];[0.4585417581366412, 0.21090134852219586, 0.2267328658443775, 0, 0, 0.18867470834356725, 0, 0.2216612006505393, 0, 1, 0, 0.4585417581366412, 0];[9, 11];2;161;[ 9  0 11  3  4 10  5  1  7  6  2  8 12];[0.4585417581366412, 0.17534950842575248, 0, 0.22409251321065243, 0.22409251321065243, 0.18867470834356725, 0, 0, 0, 1, 0.22409251321065243, 0.4585417581366412, 0];[9, 11];2;206;[ 9 11  2 10  3  0  4  5  1  6  7  8 12];[0.22409251321065243, 0.17534950842575248, 0.5338559215715614, 0.22409251321065243, 0.22409251321065243, 0.18867470834356725, 0, 0, 0, 1, 0.5338559215715614, 0.7960322910307895, 0]
12069;13;13;[9, 8];2;8255;[ 9  4 11  7  8  5 12  6  2 10  3  0  1];[0, 0, 0.20410937244961055, 0, 0.3181570153194249, 0.26090432156384014, 0.2549972949862471, 0.2910946626237647, 0.2910946626237647, 1, 0.14078946661540606, 0.3181570153194249, 0.2607520860264882];[9, 8];2;235;[ 9  3 12  1 11  8  7  5  6  4  0  2 10];[0.11704959593208579, 0.47130649164862926, 0.11704959593208579, 0.607995529229135, 0.11704959593208579, 0.26090432156384014, 0.2549972949862471, 0.2910946626237647, 0.2910946626237647, 1, 0, 0.47130649164862926, 0.607995529229135];[9, 8];2;671;[ 9  3 12  2  1 11  4  7  8  5  6  0 10];[0, 0.47130649164862926, 0.4807031764440573, 0.607995529229135, 0.42599623432127376, 0.26090432156384014, 0.2549972949862471, 0.2910946626237647, 0.2910946626237647, 1, 0, 0.47130649164862926, 0.607995529229135];[9, 8];2;206;[ 9  8  3 12  2 11  1  4  5  6  7  0 10];[0, 0.47130649164862926, 0.4807031764440573, 0.607995529229135, 0.42599623432127376, 0.26090432156384014, 0.2549972949862471, 0.15244835879900917, 0.7322049258887218, 1, 0, 0.47130649164862926, 0.607995529229135]
12070;13;13;[10, 11, 9];3;120;[10  8  3 12 11  9  4  5  1  0  2  6  7];[0.08355835333209521, 0.09990745658506214, 0, 0.41660983647650124, 0.17349248420999533, 0.09990745658506214, 0, 0, 0.4630595554125377, 0.2744664463258114, 1, 0.30194893981511933, 0.33154675264727357];[10, 11, 9];3;364;[10  1 11  6  8  3 12  9  5  2  4  0  7];[0.16994026302897447, 0.5491620083483933, 0.17803509178309385, 0.41660983647650124, 0.17349248420999533, 0.2558864250109608, 0.5140934342936124, 0.1666476502517802, 0.4630595554125377, 0.2744664463258114, 1, 0.5491620083483933, 0.33154675264727357];[10, 11, 9];3;414;[10  1 11  6  8  3 12  9  2  4  0  7  5];[0.16994026302897447, 0.5491620083483933, 0.17803509178309385, 0.41660983647650124, 0.17349248420999533, 0.1381940196316782, 0.5140934342936124, 0.1666476502517802, 0.4630595554125377, 0.2744664463258114, 1, 0.5491620083483933, 0.33154675264727357];[10, 11, 9];3;335;[10  5 11  1  6  8  9  3 12  7  0  2  4];[0.08355835333209521, 0.5491620083483933, 0, 0.41660983647650124, 0, 0.6038180469711659, 0.5140934342936124, 0.1666476502517802, 0.4630595554125377, 0.4369609876159072, 1, 0.5491620083483933, 0.1666476502517802]
12071;13;13;[12, 11];2;1084;[12  3  9  8 10  0  6  4 11  7  1  2  5];[0.5855805394732433, 0.14819004578347722, 0, 0.7833911895192887, 0.28948351553923746, 0, 0.37213783664112204, 0.28948351553923746, 0.636075711111936, 0.646609283892451, 0.6107518745858433, 0.28948351553923746, 1];[12, 11];2;4208;[12 10  3  9  8  0  6  4  5 11  1  2  7];[0.5855805394732433, 0.14819004578347722, 0, 0.7833911895192887, 0.36948223957810805, 0.3484092395943823, 0.4988367722979249, 0, 0.636075711111936, 0.646609283892451, 0.787839677907119, 0.14819004578347722, 1];[12, 11];2;285;[12  6 10  3  2  1 11  9  8  0  4  5  7];[0.5855805394732433, 0.6675816083806806, 0.7038685150128331, 0.7833911895192887, 0.36948223957810805, 0.3484092395943823, 0.8432156911023351, 0, 0.636075711111936, 0.646609283892451, 0.787839677907119, 0.6529801461309819, 1];[12, 11];2;1234;[12  6 10  3  2  1  5 11  9  8  0  4  7];[0.5855805394732433, 0.6675816083806806, 0.7038685150128331, 0.7833911895192887, 0.36948223957810805, 0.6667947666912808, 0.8432156911023351, 0.22983374120115385, 0.636075711111936, 0.646609283892451, 0.787839677907119, 0.6529801461309819, 1]
12072;13;13;[9, 10, 6];3;70;[ 9  1 10  6 11  8  2  0  7  5  4  3 12];[0, 0.30976197366318936, 0.13721334643659705, 0, 0, 0, 0.2946923962446989, 0, 0.13721334643659705, 1, 0.2946923962446989, 0.13721334643659705, 0];[9, 6, 10];3;120;[ 9  6  1 10  4  8  2  0 11  7  3  5 12];[0.20273017246346223, 0.30976197366318936, 0.20273017246346223, 0, 0.2467980720337577, 0, 0.7067074460175417, 0, 0.2467980720337577, 1, 0.26587492207013846, 0.13721334643659705, 0];[9, 6, 10];3;161;[ 9  6 10  1  4  8  2  0 11  7  3  5 12];[0.20273017246346223, 0.30976197366318936, 0.20273017246346223, 0, 0.2467980720337577, 0, 0.7067074460175417, 0, 0.2467980720337577, 1, 0.37884386082157917, 0.13721334643659705, 0];[9, 6, 10];3;237;[ 9  6  5 10  1  0  4  8  2 11  7  3 12];[0.28169109811466764, 0.30976197366318936, 0.13721334643659705, 0, 0.2467980720337577, 0.6694276206498182, 0.7067074460175417, 0, 0.2467980720337577, 1, 0.37884386082157917, 0.13721334643659705, 0]
12073;13;13;[10, 0, 11];3;61;[10  0 11 12  6  9  3  1  8  7  2  5  4];[0.9329251864353787, 0.25203295612754645, 0, 0.39390259301999553, 0, 0, 0.5729664658057134, 0.1544138749545229, 0.1544138749545229, 0.4503670107607596, 1, 0.7660808671426218, 0.6754980405901196];[10, 0, 11];3;111;[10  0 11  7  9 12  5  6  8  2  3  1  4];[0.9329251864353787, 0.30614300971946423, 0.45693560757453455, 0.39390259301999553, 0, 0.5962302571823218, 0.5729664658057134, 0.8307195976267355, 0.4951911202678775, 0.8307195976267355, 1, 0.9062528506314027, 0.6754980405901196];[10, 0, 11];3;161;[10  0 11  6  7  9 12  5  8  2  3  1  4];[0.9329251864353787, 0.30614300971946423, 0.45693560757453455, 0.39390259301999553, 0, 0.5962302571823218, 0.8773774941988173, 0.8307195976267355, 0.4951911202678775, 0.8307195976267355, 1, 0.9062528506314027, 0.6754980405901196];[10, 0, 11];3;211;[10  0 11  6  4  9  7 12  5  1  8  2  3];[0.9329251864353787, 0.5498456926867783, 0.473615986609192, 0.39390259301999553, 0.8354603434264721, 0.5962302571823218, 0.8773774941988173, 0.8307195976267355, 0.4951911202678775, 0.8307195976267355, 1, 0.9062528506314027, 0.6754980405901196]
12074;13;13;[12, 8, 11];3;571;[12  8  9  2  3  7  0  1 11  6  4  5 10];[0.25618525871273595, 0.25618525871273595, 0.31936552856024014, 0.2840088845790675, 0, 0, 0, 0.26410965459167185, 0.8363839092024841, 0.43539190432914177, 0, 0.25618525871273595, 1];[12, 8, 11];3;111;[12  8 11  7  3  5  9  4  2  6  1  0 10];[0, 0, 0.31936552856024014, 0.6317290918032572, 0.3646332710259338, 0.443831504801949, 0, 0.6332690348632932, 0.8363839092024841, 0.43539190432914177, 0, 0.7385036274142058, 1];[12, 8, 11];3;161;[12  8 11  0  7  3  1  5  9  6  4  2 10];[0.6746771338270592, 0.4731795350614794, 0.31936552856024014, 0.6317290918032572, 0.3646332710259338, 0.443831504801949, 0.4314477150202868, 0.6332690348632932, 0.8363839092024841, 0.43539190432914177, 0, 0.7385036274142058, 1];[12, 8, 11];3;220;[12  8 10 11  1  7  0  2  3  5  9  6  4];[0.6746771338270592, 0.6891289791583137, 0.6740402088079812, 0.6491338720696865, 0.3646332710259338, 0.443831504801949, 0.4314477150202868, 0.6883667332295035, 0.8363839092024841, 0.43539190432914177, 0.7644055762412948, 0.7385036274142058, 1]
12075;13;13;[10, 9, 7];3;185;[10 12  9 11  4  6  7  2  5  0  8  3  1];[0.212656920650201, 0, 0.21889686598728392, 0.08087256930786652, 0.33952163359793425, 0.212656920650201, 0.31791359321455054, 0.28278496107268536, 0.1901469831555896, 0.3460852824995273, 1, 0.3460852824995273, 0.4191735039228466];[10, 9, 7];3;235;[10  4  9 11  6 12  7  8  0  5  3  2  1];[0.18891066264827677, 0, 0, 0.18783715392964095, 0.36812927357951697, 0.18891066264827677, 0.31791359321455054, 0.28278496107268536, 0.2024638423240362, 0.36812927357951697, 1, 0.3460852824995273, 0.3133325401633925];[10, 7, 9];3;285;[10  3  7  2  0  4  9  5 12  6  8  1 11];[0.4928474331728866, 0, 0.4928474331728866, 0.6019591228178537, 0.3831595696286614, 0.3215789310733303, 0.2024638423240362, 0.5737159005355369, 0.2024638423240362, 0.3749069544465634, 1, 0, 0.2828079085873256];[10, 7, 9];3;270;[10  3  7  0  4  9  5 12  6  8  1  2 11];[0.5269868641324411, 0, 0, 0.6019591228178537, 0.3831595696286614, 0.3215789310733303, 0.2024638423240362, 0.5737159005355369, 0.2024638423240362, 0.3749069544465634, 1, 0, 0.2828079085873256]
12076;13;13;[8, 6, 9, 1];4;571;[ 8  7  6  2  9  3  1 12 10  5  4  0 11];[0.15391942826149105, 0.2215476358636179, 0.37654019774044717, 0.37329168806173135, 0.18240529263838587, 0.18240529263838587, 0.49807139666075306, 0.749070538657935, 1, 0.37654019774044717, 0.2190062315261038, 0.15391942826149105, 0.2215476358636179];[8, 6, 1, 9];4;8305;[ 8  7  0  6  5  1 10 11  2  9  3 12  4];[0.7230993732934226, 0.4051760089814517, 0.37654019774044717, 0.37329168806173135, 0, 0.46975488622323497, 0.49807139666075306, 0.749070538657935, 1, 0.37654019774044717, 0.4051760089814517, 0.4051760089814517, 0.2215476358636179];[8, 6, 9, 1];4;2209;[ 8  3  7  0  4  2  6  9  5  1 10 11 12];[0.7230993732934226, 0.4051760089814517, 0.6205460501891604, 0.7524450669730244, 0.639755279459999, 0.46975488622323497, 0.49807139666075306, 0.749070538657935, 1, 0.4919092995799216, 0.4051760089814517, 0.4051760089814517, 0.36555279565338156];[8, 1, 6, 9];4;2259;[ 8  3  7  0  4  1  2  6  9  5 10 12 11];[0.7230993732934226, 0.622420106436327, 0.6205460501891604, 0.7524450669730244, 0.639755279459999, 0.46975488622323497, 0.49807139666075306, 0.749070538657935, 1, 0.4919092995799216, 0.3781358741463122, 0.33826502181344364, 0.36555279565338156]
12077;13;13;[11, 10, 9, 4];4;1084;[11 10  1  2  7  9 12  3  4  5  8  0  6];[0, 0.3818599758815098, 0.37726502330347694, 0.2530621350542153, 0.21914288294066572, 0.14841419344443577, 0, 0.3402729121969261, 0.14134028148888378, 0.26923589698726713, 0.5107191484097743, 1, 0.2530621350542153];[11, 9, 6, 10];4;4208;[11  9  6  8 10  7  1  2 12  3  4  5  0];[0, 0.3818599758815098, 0.37726502330347694, 0.2530621350542153, 0.21914288294066572, 0.14841419344443577, 0.7429221987930575, 0.4446040653444078, 0.581598705143409, 0.8290833716719461, 0.5107191484097743, 1, 0.2530621350542153];[11, 9, 6, 10];4;4258;[11  7  9  6  8 10  1  2 12  3  4  5  0];[0, 0.3818599758815098, 0.37726502330347694, 0.2530621350542153, 0.21914288294066572, 0.14841419344443577, 0.7429221987930575, 0.8489562759000477, 0.581598705143409, 0.8290833716719461, 0.5107191484097743, 1, 0.2530621350542153];[11, 9, 6, 10];4;4308;[11  7  9  6  8 10  1  2 12  3  4  5  0];[0, 0.3818599758815098, 0.37726502330347694, 0.2530621350542153, 0.21914288294066572, 0.14841419344443577, 0.7429221987930575, 0.8489562759000477, 0.581598705143409, 0.8290833716719461, 0.5376688196955118, 1, 0.2530621350542153]
12078;13;13;[12, 11, 0, 1];4;70;[12 11  0  1  4  5  2  3  7  6  9  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7069844329219769, 1];[12, 11, 0, 1];4;120;[12 11  0  1  4  5  2  3  7  6  9  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7069844329219769, 1];[12, 11, 10];3;161;[12 11 10  0  4  1  2  3  7  6  5  9  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.580288690139419, 0.7069844329219769, 1];[12, 11, 10];3;220;[12  8 11 10  3  7  1  0  6  5  4  2  9];[0, 0, 0, 0.5298061048639191, 0, 0, 0, 0.5298061048639191, 0.8017453363507917, 0, 0.580288690139419, 0.7069844329219769, 1]
12079;13;13;[10, 9, 7];3;120;[10 12  8  9  0  7  5  4 11  6  3  1  2];[0.2942214433651187, 0, 0, 0, 0.16453760949964663, 0.21184564031937636, 0.1021025435958235, 0.2942214433651187, 0.746197278067968, 0.5748851119764905, 1, 0.16453760949964663, 0.8969339326043982];[10, 9, 7];3;364;[10 12  8  0  9 11  5  7  4  6  3  2  1];[0.649079099384006, 0, 0, 0.1328465702003585, 0.17821553493624095, 0.21184564031937636, 0.17821553493624095, 0.20734811341895298, 0.746197278067968, 0.5748851119764905, 1, 0.33238498232228353, 0.8969339326043982];[10, 9, 7];3;671;[10 12  8  9  0  3 11  5  7  4  6  2  1];[0.649079099384006, 0, 0, 0.4259754599451812, 0.17821553493624095, 0.21184564031937636, 0.17821553493624095, 0.20734811341895298, 0.746197278067968, 0.6945729924253383, 1, 0.33238498232228353, 0.8969339326043982];[10, 8, 9, 0, 1];5;721;[10 12  8  9  0  3  1 11  4  5  7  2  6];[0.649079099384006, 0.3676345223143608, 0, 0.4259754599451812, 0.33227485591211864, 0.21184564031937636, 0, 0.20734811341895298, 0.746197278067968, 0.6945729924253383, 1, 0.33238498232228353, 0.8969339326043982]
12080;14;14;[12, 5];2;4158;[12 10  4  9  3  0 11 13  2  8  5  1  6  7];[0.5345524025546975, 0.2685071511102149, 0.3383531992808619, 0.5683854317267394, 0.7313046174128435, 0.2685071511102149, 0.13696768534494397, 0.10964484045541373, 0.3383531992808619, 0.5748266545793377, 0.7818105986673383, 0.4030924517535933, 1, 0.4030924517535933];[12, 5];2;8305;[12 10  4  3  5 11  9  0  8  2  7  1  6 13];[0.5676816260048094, 0.16001265862240602, 0.3383531992808619, 0.6514523824661781, 0.7313046174128435, 0.6314859262470154, 0, 0.22279849589789738, 0.5676816260048094, 0.5748266545793377, 0.7818105986673383, 0.6189527012281173, 1, 0];[12, 5];2;2209;[12  1 10  4  3  5 11  9  8  0  2  6  7 13];[0.5676816260048094, 0.8052424196811814, 0.22558907285547275, 0.6514523824661781, 0.7313046174128435, 0.6314859262470154, 0.22558907285547275, 0.22558907285547275, 0.5676816260048094, 0.5748266545793377, 0.7818105986673383, 0.6189527012281173, 1, 0.15691070901275697];[12, 1, 10, 4, 3, 7];6;270;[12  1 10  4  3  7  5 11  9  8  0  2  6 13];[0.5676816260048094, 0.8052424196811814, 0.35650473835181434, 0.6514523824661781, 0.7313046174128435, 0.6314859262470154, 0.34473694481040507, 0.6407642468278493, 0.5676816260048094, 0.5748266545793377, 0.7818105986673383, 0.6189527012281173, 1, 0.15691070901275697]
12081;14;14;[11, 12];2;87;[11  0 12 13  6  4  7  3  2  9  5  1 10  8];[0.6947141292784162, 0, 0.26469166946827516, 0.31582816279219117, 0.4285403057780915, 0, 0.4285403057780915, 0.31582816279219117, 0, 0.26028510660567833, 0, 1, 0.5325257472213223, 0.49333883128259876];[11, 12];2;120;[11  6  0 12 13  8  3  7  4  5  1  2 10  9];[0.6947141292784162, 0, 0, 0.339101549160888, 0.23928736832169697, 0, 0.9366233499117423, 0.27216396357920014, 0.42981029117254427, 0, 0, 1, 0.5325257472213223, 0.49333883128259876];[11, 12];2;170;[11  6  0 12 13  8  4  7  9  3  1 10  5  2];[0.6947141292784162, 0.2066942280700474, 0, 0.339101549160888, 0.3637132024138955, 0.2031042447689885, 0.9366233499117423, 0.3637132024138955, 0.42981029117254427, 0.3637132024138955, 0.2066942280700474, 1, 0.5325257472213223, 0.49333883128259876];[11, 12];2;16598;[11  6  8  0  9 10 12  4  1 13  3  7  5  2];[0.6947141292784162, 0.4981940459627707, 0, 0.339101549160888, 0.5249342959556641, 0.2031042447689885, 0.9366233499117423, 0.2991702554861929, 0.77413232559054, 0.6940044301057422, 0.6112239023007093, 1, 0.5325257472213223, 0.49333883128259876]
12082;14;14;[13, 4, 12];3;16448;[13  4  7  3  8 12  9  0  2  1 10  5  6 11];[0.3196334264867924, 0.29354198025683836, 0.3141808558938211, 0.4633634491174514, 0.8348216454018377, 0, 0, 0.5315116037312722, 0.39792834940825905, 0.33833155528231984, 0.20586429726351413, 0, 0.3434255708163101, 1];[13, 4, 12];3;111;[13  4 12 11  0  7  6  3  8  2  9  5 10  1];[0.6724498186635844, 0.2620207218685825, 0.3866497449164976, 0.4633634491174514, 0.8348216454018377, 0.31892642901287815, 0.4745088174042516, 0.6692874564716945, 0.39792834940825905, 0.33833155528231984, 0.30722013076070326, 0.686280219918669, 0.8338431872192075, 1];[13, 4, 12];3;2209;[13  9  4  8 12  2  3 11  0  7  6  5 10  1];[0.6724498186635844, 0.2620207218685825, 0.7498311878036079, 0.7003153344519206, 0.8458084091173934, 0.31892642901287815, 0.4745088174042516, 0.6692874564716945, 0.8436365135964827, 0.9344620063489131, 0.30722013076070326, 0.6944340523247601, 0.8338431872192075, 1];[13, 4, 12];3;16598;[13  9  4  8 12  3  2 11  0  7  5  6  1 10];[0.6724498186635844, 0.4603110562349962, 0.7498311878036079, 0.8089838243995967, 0.8458084091173934, 0.535248221124909, 0.4745088174042516, 0.6692874564716945, 0.8436365135964827, 0.9344620063489131, 0.30722013076070326, 0.6944340523247601, 0.8338431872192075, 1]
12083;14;14;[12, 4, 11, 10];4;185;[12  4 11  7 10  5  9  6  0  1  2  3  8 13];[0, 0, 0, 0, 0.6336503478280477, 0.2652782123533809, 0.18382459384658317, 0.4854931691893464, 0, 0.18382459384658317, 0.3951761897402061, 0.6336503478280477, 1, 0];[12, 4, 11, 10];4;621;[12  4 11  8  7  2 10  5  9  6  0  3  1 13];[0.13180882882931796, 0, 0.4849021947352024, 0, 0.6336503478280477, 0.2652782123533809, 0.18382459384658317, 0.4854931691893464, 0.5028089116446076, 0.18382459384658317, 0.3951761897402061, 0.6336503478280477, 1, 0];[12, 4, 11, 10];4;16548;[12  4 11  8  2  5  1  7  6  9 10  0  3 13];[0.13180882882931796, 0.2612091303815281, 0.4849021947352024, 0, 0.6336503478280477, 0.2652782123533809, 0.18382459384658317, 0.19520345069342426, 0.5028089116446076, 0.18382459384658317, 0.18251114822689682, 0.6336503478280477, 1, 0];[12, 1, 11, 10];4;1234;[12  1 11  4  8  2  5  6  7 10  9  0  3 13];[0.13180882882931796, 0.8131607209945382, 0.4849021947352024, 0, 0.6336503478280477, 0.2652782123533809, 0.23658404770184768, 0.19520345069342426, 0.5028089116446076, 0.13180882882931796, 0.18251114822689682, 0.6336503478280477, 1, 0]
12084;14;14;[13, 12];2;120;[13  2 12 10  5  3  1  0  7  6  4  8 11  9];[0, 0, 0.6730751874688107, 0, 0, 0.2777491340803586, 0, 0, 0, 0, 0.5265593000147683, 0, 0.6633210385367393, 1];[13, 12];2;120;[13  2 12  7 10  8  0  5  1  6  3  4 11  9];[0.34762759823474393, 0.21382138675564746, 0.6730751874688107, 0, 0, 0.2777491340803586, 0, 0.5784717455466355, 0.34762759823474393, 0, 0.5265593000147683, 0, 0.6633210385367393, 1];[13, 12];2;170;[13  2 12  7 10  8  0  9  5  1  3  4  6 11];[0.34762759823474393, 0.21382138675564746, 0.6730751874688107, 0, 0, 0.2777491340803586, 0, 0.5784717455466355, 0.34762759823474393, 0.3248726634081983, 0.5265593000147683, 0, 0.6633210385367393, 1];[13, 12];2;220;[13  2 12  5  7 10  4  1  6  0  8  9 11  3];[0.34762759823474393, 0.35203634403578205, 0.6730751874688107, 0.12845204389536596, 0.5145442975086975, 0.5802132716334057, 0.35203634403578205, 0.5784717455466355, 0.34762759823474393, 0.3248726634081983, 0.5265593000147683, 0.32118614940814366, 0.6633210385367393, 1]
12085;14;14;[13, 12, 11];3;61;[13 12 11  0  4  1  2  3  7  6  5  8 10  9];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.22410951267702056, 0.260383944104689, 1];[13, 11, 12];3;137;[13 11  6  7 12  3  0  1  4  5  2  8 10  9];[0, 0, 0, 0, 0, 0, 0.27958941561892997, 0.27958941561892997, 0, 0, 0, 0.3079334127133089, 0.27958941561892997, 1];[13, 11, 12];3;161;[13 11 12  0  4  1  2  3  7  6  5  8 10  9];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.3668998657097889, 0.30394063169687646, 1];[13, 11, 12];3;220;[13  6 11 12  4  3  0  1  7  5  2  8 10  9];[0, 0, 0, 0, 0.3899608929553425, 0, 0.45413719364663907, 0, 0, 0, 0, 0.45413719364663907, 0.45413719364663907, 1]
12086;14;14;[13, 5, 12, 10];4;16448;[13  5  7 12  6  3  1  0  9 11 10  4  8  2];[0.5207438333259589, 0.5292296419958383, 0, 0.5356623972960148, 0.3218369777058146, 0.8136520911062695, 0.560703944257412, 0.6695500859094231, 0.24825514098483517, 0.5160958498374303, 0.3540263570292684, 0.4215698418753216, 0.5993517173836351, 1];[13, 5, 12, 10];4;16498;[13  5 12  7  6  3  1  0  9 11 10  4  8  2];[0.5207438333259589, 0.5292296419958383, 0, 0.5356623972960148, 0.3218369777058146, 0.8136520911062695, 0.560703944257412, 0.6695500859094231, 0.24825514098483517, 0.5160958498374303, 0.3540263570292684, 0.4215698418753216, 0.7744935304416782, 1];[13, 5, 12, 10];4;16548;[13  1  0  3  5 12  7 10  6  9 11  4  8  2];[0.8684482652991034, 0.8705331852519915, 0, 0.8569469195346603, 0.3218369777058146, 0.8136520911062695, 0.560703944257412, 0.6695500859094231, 0.24825514098483517, 0.5160958498374303, 0.6376602154647576, 0.4215698418753216, 0.7744935304416782, 1];[13, 5, 12, 10];4;16598;[13  1  0  3  5 12  7 10  6  9 11  2  8  4];[0.8684482652991034, 0.8705331852519915, 0.4206707154630723, 0.8569469195346603, 0.3218369777058146, 0.8136520911062695, 0.560703944257412, 0.6695500859094231, 0.4111091635558676, 0.5160958498374303, 0.6376602154647576, 0.4215698418753216, 0.7744935304416782, 1]
12087;14;14;[11, 10, 9];3;87;[11  0 10  9  6  5  7  3  2  1  4  8 12 13];[0.6529711398132259, 0, 0.14470779435845996, 0.2842942213836311, 0, 0.2876427665851022, 0.4695869176509677, 0.2876427665851022, 0, 0.5111296673147463, 0.557931902497999, 1, 0, 0];[11, 10, 9];3;235;[11  4  0 10  1  3  9  6  5  7 12  2  8 13];[0.6529711398132259, 0.53566646364303, 0.14470779435845996, 0.5182693223351171, 0.9428552095553976, 0.2876427665851022, 0.4695869176509677, 0.2876427665851022, 0, 0.5111296673147463, 0.557931902497999, 1, 0.2727115726318864, 0];[11, 10, 9];3;414;[11  4  2  0 10  3  1  9 12  6  7  5  8 13];[0.6529711398132259, 0.53566646364303, 0.8165920275210424, 0.5436094102943074, 0.9428552095553976, 0, 0.4695869176509677, 0.46348825276673805, 0, 0.5111296673147463, 0.557931902497999, 1, 0.5008831684870261, 0];[11, 10, 9];3;464;[11  4  2  0 10  3  1  9 12  5  6  7  8 13];[0.6529711398132259, 0.53566646364303, 0.8165920275210424, 0.5436094102943074, 0.9428552095553976, 0.5060843030090343, 0.4695869176509677, 0.46348825276673805, 0, 0.5111296673147463, 0.557931902497999, 1, 0.508803350649298, 0]
12088;14;14;[11, 12, 0];3;16448;[11 12  8  9  2  3  1  0  7  6  5  4 10 13];[0, 0, 0.355707027062605, 0.15544693379990648, 0, 0, 0, 0, 0.4980333674347689, 0.396984090190725, 0, 1, 0.6953150114457628, 0];[11, 12, 5, 9];4;137;[11 12  5  8  9  3  2 13  4  7  1  0  6 10];[0, 0, 0.355707027062605, 0.3835545031192151, 0.19761811447924352, 0.5217603084905449, 0, 0.19761811447924352, 0.4980333674347689, 0.396984090190725, 0, 1, 0.6953150114457628, 0.340315355058174];[11, 12, 4];3;220;[11  2 12  5  4 13  8  0  9  3  1  6  7 10];[0.4043204695489212, 0.2046596574430677, 0.8333799813021777, 0.3835545031192151, 0.5117889252901917, 0.5217603084905449, 0.2046596574430677, 0.19761811447924352, 0.4980333674347689, 0.396984090190725, 0, 1, 0.6953150114457628, 0.5117889252901917];[11, 12, 4];3;270;[11  2 12  5  4 13  8  0  9  3  7  1  6 10];[0.4043204695489212, 0.2046596574430677, 0.8333799813021777, 0.3835545031192151, 0.5117889252901917, 0.5217603084905449, 0.2046596574430677, 0.3337153292323828, 0.4980333674347689, 0.396984090190725, 0, 1, 0.7194884254806098, 0.5117889252901917]
12089;14;14;[13, 12, 10];3;185;[13  0 12  3  8  5 10  2  9 11  6  1  7  4];[0.2901942587823356, 0, 0.20237539479835664, 0.2901942587823356, 0, 0.2502893877183141, 0.14237734030213495, 0, 0.25151122556974004, 0.20237539479835664, 0.23373903210479274, 0.16381290565398707, 0.2901942587823356, 1];[13, 12, 10];3;364;[13  3 12  7  8  9  4 10  5  0  2  1  6 11];[0.16736799764118923, 0, 0.15038686728650885, 0.5782940514690735, 0.2509752679683869, 0.23373903210479274, 0, 0.5564702986296629, 0.5564702986296629, 0.2509752679683869, 0.2509752679683869, 0, 0.5782940514690735, 1];[13, 12, 10];3;414;[13  3 12  7  8  9  4 10  5  0  2  1  6 11];[0.16736799764118923, 0, 0.15038686728650885, 0.5782940514690735, 0.2509752679683869, 0.23373903210479274, 0, 0.5564702986296629, 0.5564702986296629, 0.2509752679683869, 0.2509752679683869, 0, 0.5782940514690735, 1];[13, 12, 10];3;464;[13  3 12  7  8  9  4 10  5  0  2  1  6 11];[0.16736799764118923, 0, 0.15038686728650885, 0.5782940514690735, 0.2509752679683869, 0.23373903210479274, 0, 0.5564702986296629, 0.5564702986296629, 0.2509752679683869, 0.2509752679683869, 0, 0.5782940514690735, 1]
12090;14;14;[11, 12];2;56;[11 12 13  0  4  1  2  3  7  6  5  8 10  9];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0.6758379046337727, 0.5188157297464628];[11, 12];2;364;[11 13 12  3 10  7  1  0  6  5  4  2  8  9];[0, 0, 0, 0.12932058219726372, 0, 0, 0, 0.12932058219726372, 0, 0, 0.12932058219726372, 1, 0.7085763137828555, 0.8637168318609478];[11, 12];2;170;[11 13 12  5  9  6  3  7 10  0  1  2  4  8];[0, 0, 0, 0.12932058219726372, 0, 0.31952612306851, 0.1814589175093418, 0.12932058219726372, 0, 0.1814589175093418, 0.12932058219726372, 1, 0.7085763137828555, 0.8637168318609478];[11, 12];2;335;[11 13 12  2  6  1  5  9 10  7  3  0  8  4];[0.12141950233203602, 0.3248453481894478, 0.6198167950022144, 0.12932058219726372, 0, 0.31952612306851, 0.3248453481894478, 0.12932058219726372, 0.12141950233203602, 0.1814589175093418, 0.12932058219726372, 1, 0.7085763137828555, 0.8637168318609478]
12091;14;14;[13, 11, 12];3;4158;[13  9  8 10 11  3  6  7  1 12  0  5  4  2];[0.264874642610168, 0.3227475613918698, 0, 0.4529150531136314, 0.10718057610583547, 0.2541200970649466, 0.4529150531136314, 0.4529150531136314, 0.5566748042167831, 0.5614240471214759, 0.5345820959286112, 0.4789623080779924, 0.264874642610168, 1];[13, 11, 12];3;4208;[13  6  5 11  7  9  8  4 10 12  3  1  0  2];[0, 0.21364011952558778, 0, 0.27416332189752773, 0.5373213096464182, 0.7908256752996669, 0.8100795438563226, 0.6937902324633596, 0.5566748042167831, 0.5614240471214759, 0.5345820959286112, 0.7695940340156614, 0.28237580675217433, 1];[13, 11, 12];3;16548;[13  6  5 11  2  7  1  9  8  4 10  3 12  0];[0, 0.6869580406344481, 0.6973952695809651, 0.4194907144126329, 0.5373213096464182, 0.7908256752996669, 0.8100795438563226, 0.6937902324633596, 0.5566748042167831, 0.5614240471214759, 0.5345820959286112, 0.7695940340156614, 0.28237580675217433, 1];[13, 11, 12];3;16598;[13  6  5  7 11  2  1  3  9  8  4 10 12  0];[0, 0.6869580406344481, 0.6973952695809651, 0.6263978582147196, 0.5373213096464182, 0.7908256752996669, 0.8100795438563226, 0.7811868746250424, 0.5566748042167831, 0.5614240471214759, 0.5345820959286112, 0.7695940340156614, 0.43727557020468655, 1]
12092;14;14;[12, 1, 3];3;8255;[12  8  1  3  7  4  2  0  6  5 10  9 11 13];[0, 0.6234204672007607, 0, 0.3989950682172577, 0.21252478314085296, 0, 0, 0.36254783101713745, 0.9231489515617017, 0, 0, 0, 1, 0];[12, 11, 1];3;120;[12  8 11  1  4  2  5  3 13 10  7  9  0  6];[0.16792830939365833, 0.6305853833405597, 0.5845171537536555, 0.3989950682172577, 0.5845171537536555, 0.49031597160635576, 0, 0.36254783101713745, 0.9231489515617017, 0.1887777222085325, 0.3643957269267692, 0.6547201310833335, 1, 0.3700309902559179];[12, 11, 1];3;220;[12  8  2  7 11  1  4  5  3 13 10  6  9  0];[0, 0.6392931542206117, 0.7926576706783999, 0.3989950682172577, 0.6332466040950647, 0.49031597160635576, 0.2901061354924086, 0.6971932780483254, 0.9231489515617017, 0.2901061354924086, 0.3643957269267692, 0.6547201310833335, 1, 0.3700309902559179];[12, 11, 1];3;270;[12  8  2  7 11  1  4  5  3 13 10  6  9  0];[0, 0.6392931542206117, 0.7926576706783999, 0.3989950682172577, 0.6332466040950647, 0.49031597160635576, 0.2901061354924086, 0.6971932780483254, 0.9231489515617017, 0.2901061354924086, 0.3643957269267692, 0.6547201310833335, 1, 0.3700309902559179]
12093;14;14;[13, 12, 11];3;61;[13 12 11  9 10  0  2  1  7  6  5  4  3  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.15930198399768228, 0.14555359363448062, 0.15930198399768228, 0.5499815175453002, 1];[13, 11, 12];3;111;[13 11 12  0  4  1  2  3  7  6  5  8 10  9];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.8643396589104327, 0.5499815175453002, 1];[13, 11, 12];3;161;[13 11 12  8  0  1  2  3  7  6  5  4 10  9];[0, 0, 0, 0, 0, 0, 0, 0, 0.42709184616761886, 0, 0, 0.8643396589104327, 0.5499815175453002, 1];[13, 11, 12];3;211;[13 11 12  8  9  0  2  1  7  6  5  4  3 10];[0, 0, 0, 0, 0, 0, 0, 0, 0.42709184616761886, 0.42640086081388134, 0, 0.8643396589104327, 0.5499815175453002, 1]
12094;14;14;[13, 12, 11];3;61;[13 12 11  7  3  0  2  1  6  5  4  8 10  9];[0, 0, 0, 0, 0, 0, 0, 0.2624490715887476, 0, 0, 0, 0.7050066064888832, 0.823231154170964, 1];[13, 12, 11];3;111;[13 12 11  0  4  1  2  3  7  6  5  8 10  9];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7050066064888832, 0.823231154170964, 1];[13, 12, 11];3;161;[13 12 11  0  4  1  2  3  7  6  5  8 10  9];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7050066064888832, 0.823231154170964, 1];[13, 12, 11];3;211;[13 12 11  0  4  1  2  3  7  6  5  8 10  9];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7050066064888832, 0.823231154170964, 1]
12095;14;14;[12, 11, 2];3;61;[12 11  2  9  3  8  6 13  4  5 10  1  7  0];[0, 0, 0.37018436049902065, 0.32506200751378495, 0.21876022417170432, 0.20109545530917722, 0.26109352318997997, 0, 0.26109352318997997, 0.3574727789483085, 0.19465020145506107, 0.5248827496717571, 1, 0.23199706726940536];[12, 2, 11];3;235;[12  2  8  7 10 11  5  3  9 13  6  4  1  0];[0, 0, 0.6879150394232331, 0.3791612868562992, 0.21876022417170432, 0.4528155491024439, 0.23199706726940536, 0.5858416268915023, 0.5858416268915023, 0.3574727789483085, 0.5726037775353178, 0.5248827496717571, 1, 0.23199706726940536];[12, 2, 11];3;414;[12  4  2  7  8 10  9 11  5  3  6  0  1 13];[0, 0, 0.6879150394232331, 0.3791612868562992, 0.7768445266165785, 0.4528155491024439, 0.3753752022320461, 0.5858416268915023, 0.5858416268915023, 0.5667704706532254, 0.5726037775353178, 0.5248827496717571, 1, 0];[12, 2, 11];3;464;[12  4  2 11  7  8 10  9  5  3  6  0 13  1];[0.15155253027389756, 0, 0.6879150394232331, 0.3791612868562992, 0.7768445266165785, 0.4528155491024439, 0.3753752022320461, 0.5858416268915023, 0.5858416268915023, 0.5680587636866572, 0.5726037775353178, 0.6238535430588407, 1, 0.15155253027389756]
12096;14;14;[13, 12];2;56;[13 12 10  3  9  4 11  1  7  6  5  2  0  8];[0, 0, 0, 0.16268028502165605, 0.16268028502165605, 0, 0, 0, 0, 0.16268028502165605, 0.2921013208248437, 0.16268028502165605, 0.6648072547398843, 1];[13, 12];2;106;[13 12 10  9  6  0  3  8  4 11  1  2  7  5];[0.18821500024449855, 0, 0, 0.180383596090708, 0.16268028502165605, 0, 0.19102081021992554, 0, 0.180383596090708, 0.2534495552076723, 0.2921013208248437, 0.16268028502165605, 0.6648072547398843, 1];[13, 12];2;156;[13 12  1  6  4 11 10  2  8  5  0  3  7  9];[0, 0.5981935091905751, 0.2144817556695766, 0, 0.48058672035305094, 0.2144817556695766, 0.5981935091905751, 0, 0.2144817556695766, 0, 0.2979358104517993, 0.30467171392588716, 0.6648072547398843, 1];[13, 12];2;206;[13 12  1  6  4 10 11  0  8  5  2  3  7  9];[0.2494357082183534, 0.5981935091905751, 0.2144817556695766, 0, 0.48058672035305094, 0.2144817556695766, 0.5981935091905751, 0, 0.2144817556695766, 0, 0.3288187613802805, 0.30467171392588716, 0.6648072547398843, 1]
12097;14;14;[10, 12, 11, 1];4;8255;[10 12 11  5  8  0  3  1  6  7  4  2  9 13];[0.23171846122554307, 0.140579676918951, 0, 0.140579676918951, 0, 0.30766682761091496, 0.140579676918951, 0.1297455599200061, 0.23171846122554307, 0, 1, 0.6239371088192802, 0.741741510542394, 0];[10, 12, 11, 1];4;16498;[10 12 11  9 13  1  6  3  2  5  7  0  8  4];[0.23171846122554307, 0.40769916123992145, 0.3860149293186822, 0.39146825051547735, 0, 0.30766682761091496, 0.39146825051547735, 0.2855568165495, 0.23171846122554307, 0.489680420099289, 1, 0.6239371088192802, 0.741741510542394, 0.489680420099289];[10, 12, 11, 1];4;16548;[10  8 12 11 13  9  5  1  0  3  6  2  7  4];[0.3926527671837174, 0.40769916123992145, 0.3860149293186822, 0.39146825051547735, 0, 0.4397767318854041, 0.39146825051547735, 0.2855568165495, 0.7821641375201295, 0.489680420099289, 1, 0.6239371088192802, 0.741741510542394, 0.489680420099289];[10, 12, 11, 1];4;16598;[10  8 12 11 13  9  5  1  0  3  6  2  7  4];[0.3926527671837174, 0.40769916123992145, 0.3860149293186822, 0.39146825051547735, 0.25823360461252787, 0.4397767318854041, 0.39146825051547735, 0.2855568165495, 0.7821641375201295, 0.489680420099289, 1, 0.6239371088192802, 0.741741510542394, 0.489680420099289]
12098;14;14;[13, 4, 12];3;1084;[13  4 11 12  6 10  0  2  9  5  8  3  7  1];[0.5309993386835287, 0, 0.5309993386835287, 0.17681269146407316, 0.9665564680572966, 0.46967210040709373, 0.6996034587859036, 0, 0.24688817427720813, 0.46967210040709373, 0.5309993386835287, 0.8302772222930298, 0.7895064286309721, 1];[13, 4, 12];3;16498;[13  4  2  0 11 12  6  3 10  9  5  8  7  1];[0.8464571460619118, 0, 0.8464571460619118, 0.5971745745421821, 0.9665564680572966, 0.46967210040709373, 0.6996034587859036, 0, 0.24688817427720813, 0.46967210040709373, 0.5784428713041536, 0.8302772222930298, 0.7895064286309721, 1];[13, 4, 12];3;16548;[13  4  2  0 11 12  3  7  6 10  9  5  8  1];[0.8464571460619118, 0, 0.8464571460619118, 0.7563140254317979, 0.9665564680572966, 0.46967210040709373, 0.6996034587859036, 0.7207385585897752, 0.4249578864712267, 0.46967210040709373, 0.5387033801238129, 0.8302772222930298, 0.7895064286309721, 1];[13, 4, 12];3;1234;[13  4  2  0 11 12  3  7  6  1 10  5  9  8];[0.8464571460619118, 0.6265135662995823, 0.8464571460619118, 0.7563140254317979, 0.9665564680572966, 0.46967210040709373, 0.6996034587859036, 0.7207385585897752, 0.4249578864712267, 0.46967210040709373, 0.5387033801238129, 0.8302772222930298, 0.7895064286309721, 1]
12099;14;14;[12, 10, 13];3;314;[12  3  2  0  4 10  9 13  8  5  7  1  6 11];[0.6039816466568917, 0, 0.6383073870265501, 0.6383073870265501, 0.4921943118012394, 0.21179970439775767, 0, 0.186585579886395, 0.37771374655103684, 0.4136923975971087, 0.47996237386896334, 0, 1, 0.3843463916769891];[12, 10, 13];3;364;[12  8  4  3  2  0 10 13  7  5  9  1  6 11];[0.6039816466568917, 0, 0.6383073870265501, 0.6383073870265501, 0.692898373601401, 0.3071222118240768, 0, 0.3358056770406813, 0.8499181001890704, 0.22408560445609427, 0.47996237386896334, 0, 1, 0.3843463916769891];[12, 7, 13];3;1184;[12  8  4  3  2  7  0 10 13  5  9  1  6 11];[0.6039816466568917, 0, 0.6383073870265501, 0.6383073870265501, 0.692898373601401, 0.3071222118240768, 0, 0.6062079912899371, 0.8499181001890704, 0.22408560445609427, 0.47996237386896334, 0, 1, 0.3843463916769891];[12, 13, 7];3;335;[12  8  4 13  2  3  7  0  6 10  5  9  1 11];[0.6039816466568917, 0.12157731342064938, 0.6383073870265501, 0.6383073870265501, 0.692898373601401, 0.3071222118240768, 0.4813292339558559, 0.6062079912899371, 0.8499181001890704, 0.22408560445609427, 0.47996237386896334, 0.12157731342064938, 1, 0.6810674242600107]


==> results/sinusoidal_long_narrow_combined_responsibility_multiple_explanations_results_10.csv <==
obstacles,discrete,distance
0.1,0.0,0.05
0.2,0.0,0.1
0.3,0.007142857142857143,0.1604761904761905
0.4,0.06428571428571428,0.23476190476190478
0.5,0.14857142857142855,0.3061147186147186
0.6,0.2101839826839827,0.3637554112554113
0.7,0.29687229437229434,0.4834199134199134
0.8,0.35784632034632036,0.5884632034632035
0.9,0.5525324675324675,0.8271969696969697
1.0,1.0,1.0


==> results/sinusoidal_long_narrow_combined_responsibility_multiple_explanations_results_11.csv <==
obstacles,discrete,distance
0.09090909090909091,0.0,0.0
0.18181818181818182,0.0,0.0035714285714285713
0.2727272727272727,0.0,0.016269841269841268
0.36363636363636365,0.0,0.10993316624895573
0.45454545454545453,0.002631578947368421,0.24236327999485896
0.5454545454545454,0.06161236424394319,0.27297747574063363
0.6363636363636364,0.10472013366750207,0.36640667811720445
0.7272727272727273,0.1713416116047695,0.4635783806836439
0.8181818181818182,0.39172837396521604,0.656768509268509
0.9090909090909091,0.5926072903704482,0.8180306973728027
1.0,1.0,1.0


==> results/sinusoidal_long_narrow_combined_responsibility_multiple_explanations_results_12.csv <==
obstacles,discrete,distance
0.08333333333333333,0.0,0.0
0.16666666666666666,0.0,0.15714285714285714
0.25,0.0,0.22011904761904763
0.3333333333333333,0.003333333333333333,0.23044733044733046
0.4166666666666667,0.009166666666666667,0.2597041847041847
0.5,0.06166666666666667,0.2866847041847042
0.5833333333333334,0.08797619047619046,0.3126479076479076
0.6666666666666666,0.15095238095238095,0.35433982683982684
0.75,0.357478354978355,0.4268650793650794
0.8333333333333334,0.5456349206349207,0.6780627705627705
0.9166666666666666,0.671511544011544,0.826641414141414
1.0,1.0,1.0


==> results/sinusoidal_long_narrow_combined_responsibility_multiple_explanations_results_13.csv <==
obstacles,discrete,distance
0.07692307692307693,0.0,0.05
0.15384615384615385,0.0,0.1
0.23076923076923078,0.0035714285714285713,0.15763157894736843
0.3076923076923077,0.007142857142857143,0.17280203349282297
0.38461538461538464,0.013809523809523808,0.18962021531100476
0.46153846153846156,0.12464285714285714,0.21575558213716112
0.5384615384615384,0.1387527056277056,0.25838801549327867
0.6153846153846154,0.1598647186147186,0.3079422989291411
0.6923076923076923,0.1667207792207792,0.3510841023012076
0.7692307692307693,0.23109065276828433,0.4953107199817726
0.8461538461538461,0.3808370357712463,0.6054880097972204
0.9230769230769231,0.6168648894964684,0.75367993848257
1.0,1.0,1.0


==> results/sinusoidal_long_narrow_combined_responsibility_multiple_explanations_results_14.csv <==
obstacles,discrete,distance
0.07142857142857142,0.0,0.0
0.14285714285714285,0.0,0.004545454545454545
0.21428571428571427,0.0,0.11264885476841999
0.2857142857142857,0.0,0.16528043371578843
0.35714285714285715,0.0,0.17870261095375511
0.42857142857142855,0.0020833333333333333,0.21170410199199402
0.5,0.004166666666666667,0.24177411425240874
0.5714285714285714,0.004166666666666667,0.2696556899400485
0.6428571428571429,0.035763403263403264,0.3051833225640265
0.7142857142857143,0.04502622377622378,0.3722249732813065
0.7857142857142857,0.0654632867132867,0.44029481050126495
0.8571428571428571,0.1034965034965035,0.5783287192235234
0.9285714285714286,0.38556592916887034,0.8235696827862664
1.0,1.0,1.0


==> results/sinusoidal_long_narrow_runs_results.csv <==
obstacles,exhaustive,discrete_50,discrete_100,euclidean_50,euclidean_100
10,1024,718.0,691.0,274.0,354.0
11,2048,1309.0,1438.0,522.0,559.0
12,4096,2324.0,2108.0,1603.0,1130.0
13,8192,4264.0,3461.0,1876.0,1410.0
14,16384,12591.0,13707.0,3829.0,3263.0


==> results/sinusoidal_long_wide_combined_exhaustive_observed_results.csv <==
ctx_idx;num_of_obstacles;explanation;explanation_size;runs
13000;10;[5, 6, 8, 9];4;384
13001;10;[0, 3, 8, 9];4;240
13002;10;[8, 9];2;56
13003;10;[1, 7, 8];3;118
13004;10;[2, 6, 8, 9];4;350
13005;10;[6, 7, 8];3;173
13006;10;[1, 8, 9];3;120
13007;10;[2, 6, 8];3;137
13008;10;[0, 7, 8, 9];4;260
13009;10;[2, 8, 9];3;141
13010;10;[1, 7, 8, 9];4;316
13011;10;[0, 2, 7, 8, 9];5;477
13012;10;[7, 8, 9];3;176
13013;10;[2, 4, 5, 6, 8, 9];6;838
13014;10;[6, 7, 8];3;173
13015;10;[4, 6, 7, 8];4;378
13016;10;[4, 7, 8, 9];4;381
13017;10;[7, 8, 9];3;176
13018;10;[6, 7];2;51
13019;10;[2, 7, 8];3;139
13020;11;[8, 9];2;65
13021;11;[2, 9, 10];3;176
13022;11;[0, 8, 9];3;110
13023;11;[3, 9, 10];3;197
13024;11;[7, 8, 9];3;229
13025;11;[6, 7, 8];3;223
13026;11;[8, 9];2;65
13027;11;[5, 7, 8, 9];4;554
13028;11;[2, 8, 9, 10];4;492
13029;11;[0, 8, 9, 10];4;352
13030;11;[0, 1, 2, 4, 5, 8, 9, 10];8;1861
13031;11;[2, 9, 10];3;176
13032;11;[4, 8, 9];3;210
13033;11;[1, 6, 7, 8];4;427
13034;11;[7, 8, 9];3;229
13035;11;[0, 5, 7, 8];4;337
13036;11;[8, 9, 10];3;232
13037;11;[7, 8, 9];3;229
13038;11;[5, 8, 9, 10];4;557
13039;11;[9, 10];2;67
13040;12;[2, 7, 11];3;209
13041;12;[9, 10];2;77
13042;12;[1, 10, 11];3;179
13043;12;[10, 11];2;79
13044;12;[2, 9, 10];3;213
13045;12;[2, 8, 9];3;210
13046;12;[0, 6, 7, 8, 9];5;1110
13047;12;[2, 10, 11];3;215
13048;12;[1, 7, 9, 10, 11];5;1333
13049;12;[0, 3, 8, 11];4;405
13050;12;[1, 9, 10];3;177
13051;12;[10, 11];2;79
13052;12;[0, 10, 11];3;134
13053;12;[7, 8, 9, 10];4;790
13054;12;[8, 9, 10, 11];4;794
13055;12;[9, 10, 11];3;299
13056;12;[9, 10];2;77
13057;12;[1, 10, 11];3;179
13058;12;[0, 10, 11];3;134
13059;12;[10, 11];2;79
13060;13;[0, 5, 10, 11, 12];5;1553
13061;13;[1, 10, 11];3;211
13062;13;[0, 4, 6, 9, 11, 12];6;3100
13063;13;[5, 9, 10, 11];4;1055
13064;13;[1, 2, 5, 8, 10, 11];6;3341
13065;13;[2, 11, 12];3;258
13066;13;[4, 6, 9, 10, 11, 12];6;4062
13067;13;[2, 10, 11];3;256
13068;13;[0, 1, 11, 12];4;433
13069;13;[6, 7, 11, 12];4;1068
13070;13;[0, 8, 11, 12];4;594
13071;13;[10, 11, 12];3;378
13072;13;[3, 11, 12];3;294
13073;13;[2, 5, 9, 10, 11];5;2090
13074;13;[0, 10, 11, 12];4;598
13075;13;[1, 6, 11, 12];4;743
13076;13;[8, 11, 12];3;374
13077;13;[8, 10, 11];3;372
13078;13;[7, 10, 11];3;366
13079;13;[10, 11, 12];3;378
13080;14;[9, 11, 12, 13];4;1470
13081;14;[0, 3, 11, 12];4;634
13082;14;[0, 7, 8, 10];4;723
13083;14;[3, 11, 12];3;348
13084;14;[12, 13];2;106
13085;14;[4, 9, 10];3;377
13086;14;[12, 13];2;106
13087;14;[11, 12, 13];3;470
13088;14;[8, 9, 10];3;451
13089;14;[0, 12, 13];3;184
13090;14;[10, 12, 13];3;469
13091;14;[0, 11, 12, 13];4;756
13092;14;[11, 12, 13];3;470
13093;14;[1, 13];2;40
13094;14;[11, 12];2;104
13095;14;[4, 9, 10];3;377
13096;14;[1, 10, 12, 13];4;975
13097;14;[5, 9, 10, 11];4;1392
13098;14;[1, 9, 11, 12];4;970
13099;14;[1, 9, 10];3;241


==> results/sinusoidal_long_wide_combined_responsibility_discrete_discrete_sampling_results.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
13000;10;10;[6, 5, 9, 8];4;1084;[3 6 1 0 2 4 5 7 9 8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333];[6, 5, 9, 8];4;1134;[0 3 6 7 2 1 5 4 9 8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333];[8, 6, 9, 5];4;1184;[8 0 3 1 6 7 9 2 4 5];[0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5];[8, 6, 9, 5];4;1234;[1 8 3 0 6 7 9 2 4 5];[0.5, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5]
13001;10;10;[0, 7, 8, 9];4;1084;[0 1 6 7 8 5 4 3 2 9];[0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25];[0, 7, 9, 8];4;621;[0 1 2 5 7 6 9 8 4 3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[0, 7, 8, 9];4;671;[0 1 2 4 6 5 7 8 9 3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[0, 7, 8, 9];4;721;[0 1 2 4 6 5 7 8 9 3];[1.0, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
13002;10;10;[9, 8];2;87;[5 7 4 9 8 2 3 1 6 0];[0.25, 0.25, 0.3333333333333333, 0.25, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5];[8, 9];2;235;[3 2 5 4 7 8 9 1 6 0];[0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5];[9, 8];2;414;[6 3 4 2 5 7 9 8 1 0];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5, 0.5, 0.5];[9, 8];2;464;[6 3 4 2 5 7 9 8 1 0];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5, 0.5, 0.5]
13003;10;10;[1, 7, 8];3;87;[1 5 7 8 4 3 0 2 6 9];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.25];[1, 7, 8];3;170;[1 7 6 5 9 8 0 3 4 2];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[1, 7, 8];3;220;[1 7 6 5 9 8 0 3 4 2];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[8, 1, 7];3;237;[8 1 6 7 9 5 0 3 4 2];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 1.0, 0.5]
13004;10;10;[2, 9, 6, 8];4;1084;[2 9 1 0 4 5 6 3 7 8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5];[2, 9, 6, 8];4;1134;[1 2 4 9 3 5 6 0 7 8];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5];[2, 9, 6, 8];4;1184;[1 2 5 4 7 9 3 0 6 8];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[2, 6, 9, 8];4;1234;[1 2 5 4 6 7 9 3 0 8];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5]
13005;10;10;[6, 8, 7];3;571;[3 5 6 8 2 1 4 0 7 9];[0.25, 0.25, 0.25, 0.5, 0.25, 0.5, 0.5, 0.25, 0.5, 0.25];[7, 6, 8];3;235;[7 0 3 2 6 5 8 1 4 9];[0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 0.5, 1.0, 0.5, 0.25];[7, 6, 8];3;285;[7 0 3 2 6 5 8 1 4 9];[0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333];[7, 6, 8];3;721;[1 7 2 0 3 4 5 6 8 9];[0.5, 1.0, 0.5, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333]
13006;10;10;[2, 8, 9];3;1084;[0 7 2 1 3 4 5 8 9 6];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333];[2, 8, 9];3;1134;[5 0 6 7 3 2 1 4 8 9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[2, 8, 9];3;1184;[5 0 6 7 3 2 1 4 8 9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[9, 1, 8];3;1234;[5 0 6 7 9 3 1 2 4 8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5, 0.3333333333333333, 0.5]
13007;10;10;[3, 6, 8];3;314;[0 3 5 4 6 8 9 1 7 2];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[8, 3, 6];3;1134;[0 5 9 8 3 4 2 1 7 6];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[8, 3, 6];3;1184;[0 5 9 8 3 4 2 1 7 6];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[6, 4, 8];3;464;[0 6 5 4 9 8 3 2 7 1];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5]
13008;10;10;[0, 7, 8, 9];4;571;[0 1 2 4 6 5 7 8 9 3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 0, 7, 9];4;1134;[3 2 8 1 4 5 6 0 7 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[8, 0, 7, 9];4;1184;[3 2 8 1 4 5 6 0 7 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[0, 7, 8, 9];4;1234;[0 2 3 4 7 8 9 1 6 5];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5]
13009;10;10;[2, 9, 8];3;1084;[0 1 2 9 4 5 6 3 7 8];[1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[9, 8, 2];3;1134;[0 9 3 1 6 5 7 4 8 2];[1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0];[9, 2, 8];3;1184;[0 9 6 1 7 5 3 2 4 8];[1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 1.0];[9, 2, 8];3;1234;[0 9 6 1 7 5 3 2 4 8];[1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 1.0]
13010;10;10;[8, 7, 4, 9];4;314;[8 3 7 2 6 4 9 1 5 0];[0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 1.0, 0.25];[8, 7, 1, 9];4;1134;[8 7 5 1 4 3 6 2 9 0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333];[8, 7, 1, 9];4;1184;[6 8 7 5 3 2 1 0 4 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5, 1.0, 0.25];[8, 1, 7, 9];4;1234;[6 8 5 1 7 3 0 2 4 9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5, 1.0, 0.25]
13011;10;10;[0, 5, 7, 9, 8];5;1084;[0 3 6 4 5 2 7 9 1 8];[0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333];[0, 7, 2, 8, 9];5;1134;[0 3 6 4 7 1 2 5 8 9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[0, 7, 9, 2, 8];5;1184;[0 1 3 4 7 6 9 2 5 8];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5];[0, 7, 9, 2, 8];5;1234;[0 1 3 4 7 6 9 2 5 8];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5]
13012;10;10;[7, 8, 9];3;1084;[0 2 6 5 7 8 3 1 4 9];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[8, 7, 9];3;1134;[6 8 3 0 5 4 7 2 9 1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[8, 7, 9];3;1184;[6 8 3 0 5 4 7 2 9 1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[9, 8, 7];3;721;[6 4 9 8 3 2 0 1 7 5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5]
13013;10;10;[4, 2, 5, 6, 8, 9];6;1084;[0 1 7 4 3 2 5 6 8 9];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[2, 4, 9, 5, 6, 8];6;1134;[0 1 2 4 7 9 5 3 6 8];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[2, 4, 5, 9, 6, 8];6;1184;[0 1 2 4 7 5 9 3 6 8];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[2, 4, 5, 9, 8, 6];6;1234;[0 1 2 4 7 5 9 8 6 3];[1.0, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5]
13014;10;10;[7, 8, 6];3;1084;[0 3 4 9 7 5 8 1 6 2];[0.5, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5];[6, 7, 8];3;1134;[6 5 0 2 4 3 9 1 7 8];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 1.0, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5];[6, 8, 7];3;1184;[6 5 0 2 4 3 9 8 7 1];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 1.0, 1.0, 0.3333333333333333, 0.5, 0.5];[6, 8, 7];3;1234;[1 5 6 0 3 2 4 8 9 7];[0.5, 1.0, 0.5, 0.5, 0.5, 1.0, 1.0, 0.3333333333333333, 0.5, 0.5]
13015;10;10;[8, 4, 6, 7];4;571;[2 8 1 0 4 5 6 3 7 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[5, 8, 6, 7];4;621;[1 2 5 8 3 4 6 0 7 9];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[4, 8, 6, 7];4;671;[1 2 3 4 5 8 6 0 7 9];[0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[8, 4, 6, 7];4;1234;[8 0 2 1 4 5 6 3 9 7];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 1.0, 0.5]
13016;10;10;[7, 5, 8, 9];4;1084;[1 2 7 5 3 0 4 6 8 9];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[4, 7, 8, 9];4;1134;[0 1 2 4 6 5 7 8 9 3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[4, 7, 8, 9];4;1184;[0 1 2 3 4 5 6 7 8 9];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[5, 7, 8, 9];4;1234;[5 0 2 1 3 4 6 7 8 9];[0.5, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5, 0.5, 0.5, 0.5]
13017;10;10;[9, 7, 8];3;1084;[6 9 2 0 3 4 5 1 7 8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[9, 7, 8];3;1134;[6 9 2 0 3 4 5 1 7 8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[7, 9, 8];3;1184;[2 7 6 9 3 1 5 0 4 8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5];[7, 9, 8];3;1234;[2 7 6 4 9 3 0 1 5 8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5]
13018;10;10;[6, 7];2;87;[3 6 9 8 7 5 2 0 4 1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5];[6, 7];2;621;[0 3 6 4 9 8 2 1 7 5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5];[6, 7];2;671;[0 3 6 4 9 8 2 1 7 5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5];[6, 7];2;721;[0 2 3 4 6 8 9 1 7 5];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5]
13019;10;10;[7, 8, 2];3;1084;[6 5 0 1 4 3 7 8 9 2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 2, 8];3;1134;[6 7 5 0 3 2 1 4 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 2, 8];3;1184;[3 7 6 5 9 2 0 1 4 8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[7, 2, 8];3;1234;[1 3 6 5 7 9 2 0 4 8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5]
13020;11;11;[9, 8];2;571;[ 5 10  4  0  6  7  9  3  8  1  2];[0.3333333333333333, 0.16666666666666666, 0, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 1.0];[9, 8];2;1134;[ 5 10  3  0  6  4  7  1  9  8  2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0];[9, 8];2;1184;[ 5 10  3  0  6  4  7  1  9  8  2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0];[9, 8];2;1234;[ 5 10  3  0  6  4  7  1  9  8  2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0]
13021;11;11;[2, 10, 9];3;2109;[ 7  2 10  8  6  1  5  0  4  3  9];[0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.25, 0.5];[2, 10, 9];3;2159;[ 7  2 10  8  6  1  5  0  4  3  9];[0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.25, 0.5];[2, 10, 9];3;1184;[ 7  2 10  8  6  5  3  1  9  0  4];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.5];[10, 2, 9];3;1234;[ 7  8 10  2  3  5  1  0  9  6  4];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0, 1.0, 0.3333333333333333, 0.5]
13022;11;11;[0, 9, 8];3;1084;[ 0  1  2  3  4  5  9  7 10  8  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25];[4, 9, 8];3;1134;[ 6  4  0  1  3  2  5  9  7  8 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25];[4, 9, 8];3;1184;[ 1  4  6  9  3  2  5  0  8  7 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.25];[4, 9, 8];3;1234;[ 1  4  6  9  3  2  5  0  7  8 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
13023;11;11;[4, 9, 10];3;61;[ 4  9 10  0  7  3  2  1  8  5  6];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 1.0, 0.25, 0.2, 0.3333333333333333, 0.25, 0.5, 0.5];[4, 9, 10];3;111;[ 4  9 10  0  3  6  2  1  8  7  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[4, 9, 10];3;2209;[ 4  2  6  9 10  1  3  0  7  5  8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[4, 9, 10];3;2259;[ 4  2  6  9 10  1  3  0  7  5  8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
13024;11;11;[9, 7, 8];3;1084;[ 1  4  5  0  6  9  7  2 10  8  3];[0.3333333333333333, 0.5, 0.25, 0.2, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[8, 9, 7];3;2159;[ 1  2  5  4  6  8 10  0  9  3  7];[0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5];[9, 8, 7];3;2209;[ 9  1  5  2  6 10  8  4  3  7  0];[0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0, 0.5];[9, 7, 8];3;335;[ 9  1  5  2  6  7  8  4 10  3  0];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5]
13025;11;11;[8, 7, 6];3;2109;[ 0  1  3  8  9  5  7  4 10  2  6];[0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[8, 7, 6];3;2159;[ 0  1  3  8  9  5  4  2 10  7  6];[0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[8, 7, 6];3;2209;[ 0  1  2  3  5  8  9  4 10  7  6];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[7, 8, 6];3;1234;[ 0  1  2  3  5  7  9  8  6  4 10];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333]
13026;11;11;[8, 9];2;2109;[ 4  1  5  3  6  7 10  2  0  8  9];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[9, 8];2;137;[ 4  7  9  8  5  3  1  2 10  6  0];[0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333];[9, 8];2;187;[ 4  7  9  8  3  2  0  1  6  5 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333];[9, 8];2;270;[ 4  1  6  7  9  8  3  2  5  0 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333]
13027;11;11;[5, 7, 8, 9];4;1084;[ 0  1  2  3  4  5  6  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[5, 7, 8, 9];4;2159;[ 4  0  3 10  2  5  6  1  7  8  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[5, 7, 8, 9];4;2209;[ 4  0  3 10  2  5  6  1  7  8  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[5, 7, 8, 9];4;2259;[ 4 10  3  0  5  2  6  1  7  8  9];[0.5, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0]
13028;11;11;[3, 8, 9, 10];4;120;[ 1  3  5  8  9 10  2  0  7  6  4];[0.25, 1.0, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 5, 8, 9];4;170;[ 1  7 10  5  8  9  3  2  6  4  0];[0.25, 1.0, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[10, 8, 5, 9];4;2209;[ 1  7 10  8  5  4  3  2  9  0  6];[0.25, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5];[8, 10, 3, 9];4;2259;[ 1  4  7  8 10  3  5  2  9  0  6];[0.25, 1.0, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5]
13029;11;11;[0, 10, 9, 8];4;2109;[ 0  1  4 10  3  5  6  2  7  9  8];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5];[0, 10, 8, 9];4;2159;[ 0  1  5  4 10  3  6  2  7  8  9];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[0, 10, 8, 9];4;2209;[ 0  1  2  3  4  5  6 10  7  8  9];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[9, 0, 10, 8];4;2259;[ 9  0  2  1  4  5  6  3 10  7  8];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5]
13030;11;11;[0, 1, 2, 10, 9, 8, 5, 4];8;2109;[ 0  1  2  3  6 10  9  8  7  5  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 1, 0, 5, 8, 10, 9, 4];8;2159;[ 3  2  7  1  0  5  6  8 10  9  4];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 2, 9, 0, 5, 1, 8, 10];8;2209;[ 4  3  7  2  9  0  5  1  6  8 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[4, 2, 9, 0, 5, 1, 8, 10];8;2259;[ 4  3  7  2  9  0  5  1  6  8 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
13031;11;11;[2, 9, 10];3;2109;[ 0  8  2  1  6  5  4  3  7  9 10];[1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.25, 0.25];[2, 9, 10];3;2159;[ 0  8  2  1  4  5  6  3  7  9 10];[1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25];[10, 2, 9];3;2209;[ 0  8 10  6  3  4  2  1  7  5  9];[1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5];[0, 9, 10, 1];4;1234;[ 0  8  6  7  9 10  3  1  4  5  2];[1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5, 0.5]
13032;11;11;[4, 8, 9];3;1084;[ 3  0  1  2  4  5  6  8 10  9  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 8, 9];3;1134;[ 3  0  1  2  4  5  6  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 8, 9];3;1184;[ 3  0  1  2  4  5  6  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 8, 9];3;1234;[ 3  0  2  4  5  8  6  1  7  9 10];[0.5, 0.3333333333333333, 0.5, 1.0, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
13033;11;11;[7, 1, 6, 8];4;185;[ 7 10  4  1  5  6  8  3  9  2  0];[0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[6, 7, 9, 8];4;120;[ 6  7  9  8 10  5  1  3  4  2  0];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[6, 7, 9, 8];4;170;[ 6  7  9  8 10  3  0  1  4  5  2];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[6, 7, 5, 8];4;220;[ 6  7  5  8  9 10  3  0  4  1  2];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
13034;11;11;[9, 7, 8];3;120;[10  9  3  7  2  8  1  0  6  5  4];[0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.2, 0.2, 0.3333333333333333, 0.25, 0.5, 0.5];[7, 9, 8];3;621;[ 7  9 10  0  3  4  2  1  8  6  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5];[7, 9, 8];3;671;[ 1  7 10  9  5  4  2  0  8  6  3];[0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5];[7, 9, 8];3;721;[ 1  7  6  9 10  2  5  0  8  4  3];[0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5]
13035;11;11;[0, 8, 7, 6];4;185;[ 9  0  8  1  7  6  2  3  4  5 10];[0.5, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.5, 1.0, 0.2];[0, 6, 7, 8];4;1134;[ 0  9  3  1  4  2  6  5  7  8 10];[1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 1.0, 0.25];[0, 6, 7, 8];4;2209;[ 0  9  6  3  5  4  7  1 10  2  8];[1.0, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333];[0, 7, 6, 8];4;1234;[ 0  7  9  6  3  4  1  2  5  8 10];[1.0, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 1.0, 0.25, 1.0, 0.25]
13036;11;11;[8, 9, 10];3;2109;[ 0  1  2  3  4  5  6  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[9, 10, 8];3;2159;[ 0  1  2  3  4  9 10  5  7  6  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[10, 8, 9];3;671;[10  8  0  1  4  5  2  3  9  7  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[10, 8, 9];3;721;[ 1  2 10  8  4  5  0  3  9  7  6];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
13037;11;11;[9, 7, 8];3;87;[ 9  0  6  7  8 10  3  1  4  5  2];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333];[9, 7, 8];3;2159;[ 9  6 10  0  7  2  3  1  4  5  8];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 1.0, 0.5];[9, 7, 8];3;187;[ 9  6  5  7  8 10  0  3  4  1  2];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5];[7, 9, 8];3;721;[ 7  9  5  1 10  6  2  3  8  4  0];[0, 0.5, 0.25, 0.25, 0.25, 0.5, 0.5, 1.0, 0.25, 1.0, 0.5]
13038;11;11;[7, 8, 10, 9];4;2109;[ 0  1  2  3  4  6  7  8 10  5  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[9, 5, 8, 10];4;2159;[ 0  2  6  9  3  4  5  1  7  8 10];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[9, 5, 8, 10];4;2209;[ 0  2  6  9  3  4  5  1  7  8 10];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[7, 9, 10, 8];4;2259;[ 0  2  6  4  7  9 10  1  5  3  8];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5]
13039;11;11;[10, 9];2;2109;[ 1  4 10  7  0  3  5  2  6  8  9];[0.3333333333333333, 0.5, 0.25, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.5];[10, 9];2;2159;[ 1  4 10  3  7  6  0  2  5  8  9];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5];[10, 9];2;170;[ 1  4 10  9  7  6  3  0  5  2  8];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5];[10, 9];2;220;[ 1  4 10  9  3  6  2  0  8  7  5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
13040;12;12;[2, 7, 11];3;4158;[ 0  1 10  2  4  5  6  3  7  8  9 11];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[2, 11, 7];3;4208;[ 5 10  2  0  3  6  8  1  9 11  7  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[2, 11, 7];3;4258;[ 5 10  2  0  3  4  6  1  9  8 11  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[2, 11, 7];3;4308;[ 5 10  2  0  3  4  6  1  9  8 11  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
13041;12;12;[9, 10];2;185;[ 0  2  4  9 10 11  7  3  6  5  1  8];[0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.2, 0.5, 0.5, 0.5];[10, 9];2;235;[ 8  0  4  2 11 10  9  1  7  3  6  5];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5];[10, 9];2;285;[ 8  0  5  2  7 10  9  4 11  1  3  6];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 1.0, 0.5, 0.5, 0.5];[10, 9];2;335;[ 8  0  5  2  7 10  9  4 11  1  3  6];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 1.0, 0.5, 0.5, 0.5]
13042;12;12;[1, 11, 10];3;4158;[ 0  1  2  3  7 11 10  8  6  5  4  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333];[11, 3, 10];3;4208;[ 7 11  2  0  3 10  8  1  6  5  4  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5];[7, 11, 6, 9];4;671;[ 7 11  2  0  3  6  8  1  9 10  4  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[3, 11, 10];3;237;[ 2  3  7 11 10  4  0  1  9  6  8  5];[0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
13043;12;12;[11, 10];2;1084;[ 0  1  2  3  4  5  7  8 11 10  9  6];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.16666666666666666, 0.25, 0.25, 0.2, 0.25, 0.25];[10, 11];2;4208;[ 1  2  3  0  4  5  6  7  8  9 10 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 11];2;4258;[ 3  2  7  5  1  0  4  6  8  9 10 11];[0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25];[10, 11];2;4308;[ 3  2  7  5  6  1 10  0  4  8  9 11];[0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25]
13044;12;12;[9, 2, 10];3;4158;[ 3  9  2  0  8 11  4  1  5  7  6 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.5, 0.2, 0.3333333333333333];[2, 9, 10];3;4208;[ 1  2  3  9  4 11  8  0  5  7  6 10];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.5, 0.2, 0.3333333333333333];[2, 10, 9];3;4258;[ 2 10  5  3  9 11  4  0  8  1  7  6];[0.3333333333333333, 0.25, 1.0, 0.5, 0.3333333333333333, 0.5, 0.2, 0.25, 0.3333333333333333, 0.5, 1.0, 0.5];[2, 10, 9];3;4308;[ 2 10  5  3  9 11  4  0  8  7  1  6];[0.3333333333333333, 0.25, 1.0, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.5, 1.0, 0.5]
13045;12;12;[2, 9, 8];3;4158;[ 0  3  5 11 10  6  2  1  9  7  4  8];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333];[9, 2, 8];3;2159;[ 4  9 10  0  6  5  3  2  8 11  7  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[9, 2, 8];3;2209;[ 4  9 10  0  3  5  2  1  7  6  8 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[9, 2, 8];3;2259;[ 7  4 10  9  3  2  0  1  6  5  8 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
13046;12;12;[1, 8, 6, 7, 9];5;2109;[ 1  2 10  8 11  6  3  4  5  7  9  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[6, 9, 2, 8, 7];5;621;[ 6  9  2  1 11 10  8  0  7  5  4  3];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[2, 6, 9, 8, 7];5;1184;[ 2  6  5  4 10  9  1  3  8  7 11  0];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[2, 6, 9, 7, 8];5;2259;[ 2  6  5  4 10  9  3  1  7  0  8 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
13047;12;12;[10, 3, 11];3;4158;[ 0  1 10  9  7  6  3  5  4  2  8 11];[0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.25];[10, 3, 11];3;2159;[ 0  1 10  9  6  5  3  4 11  7  2  8];[0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333];[10, 3, 11];3;2209;[ 0  1 10  9  6  5  3  4 11  7  2  8];[0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333];[10, 3, 11];3;2259;[ 0  1 10  9  6  5  3  4 11  7  2  8];[0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333]
13048;12;12;[3, 8, 9, 10, 11];5;4158;[ 3  8  9  0  7 10  5  4 11  1  6  2];[0.25, 0.2, 0.16666666666666666, 1.0, 0.25, 0.25, 0.2, 0.25, 0.5, 0.5, 0.25, 0.25];[3, 8, 9, 10, 11];5;4208;[ 3  0  2  8  9  6  4  1 10  5  7 11];[0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.25];[3, 8, 9, 10, 11];5;4258;[ 3  0  2  8  9  5  4  1  7  6 10 11];[0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[3, 8, 9, 10, 11];5;4308;[ 3  0  2  7  6  8  9  1  4  5 10 11];[0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
13049;12;12;[2, 8, 3, 11];4;2109;[ 2  8  6  3  7  5 11  1  4  0  9 10];[0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333];[2, 8, 3, 11];4;4208;[ 2  8  3  1  6  5  7  4 10  9 11  0];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 8, 11, 3];4;4258;[ 2  5  9  8 11  6  3  1  4  7 10  0];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5];[2, 8, 11, 3];4;4308;[ 2  5  6  8 11 10  9  1  3  7  4  0];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5]
13050;12;12;[10, 1, 9];3;4158;[ 7 10  2  0  3  4  8  1  9 11  6  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[10, 1, 9];3;4208;[ 7 10  2  0  3  4  5  1  6  8  9 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[10, 1, 9];3;4258;[ 2  7  6 10  3  1  5  0  4  8  9 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[10, 9, 1];3;4308;[ 0  2  6  7 10  9  3  1  4  5  8 11];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
13051;12;12;[10, 11];2;4158;[ 3  5  7  0  4  9 10  1  6  2  8 11];[0.25, 0.2, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2];[10, 11];2;2159;[ 3  5  7  0  2  1  4  6  9 10 11  8];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25];[10, 11];2;4258;[ 0  3  5  4  7  8  2  1  6  9 10 11];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[11, 10];2;4308;[ 0  1  2  3  4  5  7  8 11  9  6 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
13052;12;12;[0, 11, 10];3;4158;[ 0  1  2  4  6  5  7  8 11 10  3  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[0, 10, 11];3;4208;[ 0  1  2  3  4  5  6  7  8 10 11  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[0, 10, 11];3;4258;[ 0  1  2  3  4  5  6  7  8 10 11  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[0, 10, 11];3;4308;[ 4  2  5  0  3  1  6  7  8 10 11  9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
13053;12;12;[8, 9, 7, 10];4;4158;[ 6  8 11  0  5  4  3  2  9  7 10  1];[0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[8, 10, 9, 7];4;621;[ 2  5  6  8 11 10  9  0  7  4  1  3];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 10, 9, 7];4;4258;[ 2  8  1  0  4  5  6  3 10  9 11  7];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 10, 9, 7];4;4308;[ 2  8  1  0  4  5  6  3 10  9 11  7];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
13054;12;12;[10, 9, 8, 11];4;1084;[ 1  3  5  4 10  9  7  2  8 11  6  0];[0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[9, 10, 8, 11];4;4208;[ 5  9  2  0  3  4  6  1 10  7  8 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25];[9, 10, 8, 11];4;4258;[ 5  9  2  0  3  4  6  1  7 10  8 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25];[9, 10, 11, 8];4;4308;[ 5  9  2  0  3  4  6  1  7 10 11  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333]
13055;12;12;[11, 10, 9];3;2109;[ 2  3  4  6 11  5  8 10  0  7  9  1];[0.2, 0.16666666666666666, 1.0, 0.5, 0.5, 0.25, 0.3333333333333333, 0.2, 0.25, 0.2, 0.25, 0.3333333333333333];[9, 10, 11];3;1134;[ 2  3  4  1  0  6  9  8 10 11  7  5];[0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 10, 11];3;4258;[ 2  3  4  1  0  5  6  7  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 10, 11];3;4308;[ 2  3  4  1  0  5  6  7  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
13056;12;12;[10, 9];2;4158;[ 2 11  3  1  8 10  5  0  7  6  4  9];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.5];[9, 10];2;4208;[ 2  7  5  4 11  1  6  3  9  8 10  0];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[9, 10];2;4258;[ 2  7  5  4 11  1  6  3  9  8 10  0];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[9, 10];2;4308;[ 2  7  5  4 11  1  6  3  9  8 10  0];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
13057;12;12;[7, 10, 11];3;4158;[ 7  9  4  1  5  6  8  2 10 11  0  3];[0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.5, 0.25, 0.5, 0.25, 0.25];[7, 11, 10];3;4208;[ 7  4  9  8 11 10  1  2  6  5  0  3];[0.2, 0.25, 0.25, 0.2, 0.5, 0.25, 0.25, 0.5, 0.5, 0.5, 0.5, 0.5];[7, 11, 10];3;414;[ 7  4  9  8 11 10  3  2  5  6  1  0];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 0.5, 0.5];[7, 11, 10];3;464;[ 7  4  9  8 11 10  0  2  3  6  5  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5]
13058;12;12;[10, 9, 11];3;4158;[ 1  2  6  5 10  9  4  3  8  7  0 11];[0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666];[10, 9, 11];3;4208;[ 1  2  6  5 10  9  3  0  7  4  8 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[10, 9, 11];3;4258;[ 1  2  6  5 10  9  3  0  7  4  8 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[3, 10, 11];3;4308;[ 2  3  4  1  5  9  6  0  7  8 10 11];[0.25, 0.3333333333333333, 1.0, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25]
13059;12;12;[10, 11];2;4158;[ 6  1  7  0  3  2  5  4  8  9 10 11];[0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 1.0, 0.5, 0.25, 0.25, 0.25, 0.25];[10, 11];2;621;[ 6  1  7  0  4  2 10  8 11  3  5  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 1.0, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[10, 11];2;4258;[ 6  1  7  0  3  2  4  8 10  9 11  5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[11, 10];2;335;[ 6  0  2  1  7 11 10  3  9  4  8  5];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
13060;13;13;[6, 11, 7, 10, 12];5;8255;[ 6  8 11  0  3  4  2  1  7  5  9 10 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[0, 5, 11, 12, 10];5;8305;[ 0  3  5 11  7  6  8  2 12  1  4  9 10];[0.5, 0.25, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333];[12, 0, 5, 11, 10];5;8355;[12  0  5  3 11  6  2  1  9  7  8  4 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 1.0];[12, 0, 5, 11, 10];5;8405;[12  0  2  1  5  6  7  3 11  9  8  4 10];[0.5, 0.5, 0.5, 0.5, 0.25, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 1.0]
13061;13;13;[5, 11, 10];3;8255;[ 3  2  5  9  0  4  6  1 11 10 12  7  8];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25];[5, 11, 10];3;4208;[ 3  5  6  8  2 11  9  1 12 10  0  4  7];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.2, 0.5, 0.5, 0.2, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[5, 11, 10];3;4258;[ 3  5  6  8  2 11  9  1 12  4  0 10  7];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.2, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[5, 11, 10];3;8405;[ 3  5  6  8  4  2  9  1 11 12  7  0 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
13062;13;13;[4, 11, 9, 12, 0, 6];6;8255;[ 4 11 10  9 12  0  5  6  8  1  2  3  7];[0.25, 0.2, 0.2, 0.2, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 4, 9, 12, 11, 6];6;8305;[ 0  1  2  4  7 10  9  8 12 11  3  5  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 4, 6, 9, 12, 11];6;8355;[ 0  1  2  4  7  6  9  8 12 11 10  3  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 4, 6, 9, 12, 11];6;8405;[ 0  1  2  4  7  6  9  8 12 11 10  3  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
13063;13;13;[5, 11, 9, 10];4;8255;[ 0  2  3  4  6  5  7 12 11  8  9  1 10];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333];[5, 11, 9, 10];4;8305;[ 0  2  3  4  6  5  7 12  1  8 11  9 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333];[5, 11, 10, 9];4;8355;[ 0  2  3  4  6  5  7 11 12 10  1  9  8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 3, 7, 10, 11];5;2259;[ 0  1  2  3  4  5  6  7  8 10 11 12  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
13064;13;13;[2, 11, 10, 5, 1, 8];6;8255;[ 0  2  6  4 12 11 10  9  7  5  1  3  8];[0.25, 0.2, 0.25, 0.2, 0.25, 0.2, 0.25, 0.2, 0.16666666666666666, 0.25, 0.25, 0.25, 0.25];[1, 2, 5, 8, 10, 11];6;8305;[ 0  1  2  3  4  5  6  7  8  9 10 11 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[1, 8, 2, 5, 10, 11];6;8355;[ 1  3  4  8  9 12  2  0  7  6  5 10 11];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[1, 5, 8, 2, 10, 11];6;8405;[ 1  3  5  4  7 12  9  8  6  2  0 10 11];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333]
13065;13;13;[4, 12, 11];3;8255;[ 3  4  5  8 10 12  2  0  7  6  1  9 11];[0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.25];[2, 12, 11];3;8305;[ 0  2  3  4  6  5 10  8 12  1  9 11  7];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25];[2, 11, 12];3;8355;[ 0  2  3  4  7  5 10  8 11  1 12  9  6];[0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[2, 11, 12];3;8405;[ 0  2  3  4  7  5 10  8 11  1  6  9 12];[0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25]
13066;13;13;[4, 6, 12, 9, 10, 11];6;8255;[ 0  1  2  3  4  6  7  8 12  9 10 11  5];[0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[12, 4, 6, 10, 9, 11];6;8305;[ 0  1  2  3  7  8 12  4  6  5 10  9 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333];[12, 4, 6, 10, 9, 11];6;8355;[ 0  1  2  3  7  8 12  4  6  5 10  9 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333];[4, 6, 12, 9, 10, 11];6;8405;[ 0  1  2  3  4  6  7  8 12  9 10 11  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
13067;13;13;[2, 10, 11];3;8255;[ 0  8  5  1 12  4  6  2 10  7  9  3 11];[0.5, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.25, 0.2, 0.3333333333333333];[2, 10, 11];3;8305;[ 0  7  8  2  3  4  5  1 12  6 10  9 11];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333];[2, 10, 11];3;8355;[ 0  7  9  8 12  3  2  1  4  5  6 10 11];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 0.25, 0.25, 0.5];[2, 10, 11];3;8405;[ 0  7  9  8 12  3  2  1  6  5  4 10 11];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.25, 0.5]
13068;13;13;[3, 12, 11, 1];4;8255;[ 3  4  6  9 10 12  5  0  7 11  1  2  8];[0.25, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[3, 12, 2, 11];4;8305;[ 3  4  6  9 10 12  2  0  7  5  1  8 11];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[3, 2, 11, 12];4;2209;[ 3  2  6  4 11 10  9  8 12  5  1  0  7];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 3, 12, 11];4;8405;[ 2  8  6  3  7 10  9  4 12  5  1  0 11];[0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
13069;13;13;[8, 11, 12, 7];4;8255;[ 8  1  3  2  6 11  9  4 12  7  0  5 10];[0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 1.0, 0.25, 0.2, 0.25, 0.25];[8, 7, 11, 12];4;8305;[ 8  6  5  0  4  2  7  1 10  9  3 11 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[8, 7, 11, 12];4;8355;[ 8  6  5  0  4  2  7  1 10  9  3 11 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[8, 7, 12, 11];4;8405;[ 8  6  5  0  4  2  7  1 10  9 12  3 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
13070;13;13;[5, 8, 11, 12];4;8255;[ 3  9  7  1  5  4  8  0 11 12  6  2 10];[0.25, 0.3333333333333333, 0.2, 0.5, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.5, 0.2, 0.25, 0.25];[9, 2, 12, 11, 10];5;2159;[ 3  9  2  1  7  4 12  0 11  5 10  8  6];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333];[2, 12, 8, 11];4;8355;[ 3  9  2  1  7  6 12  4  5  0 10  8 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333];[2, 8, 11, 12];4;8405;[ 3  9  2  1  7  6  8  4 11 12  5  0 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333]
13071;13;13;[10, 11, 12];3;8255;[ 0  1  3  4  5  9  6  2  7  8 10 11 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25];[10, 11, 12];3;8305;[ 0  1  3  4  7  5  9  8  6  2 10 11 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[10, 11, 12];3;8355;[ 0  1  3  4  7  5  9  8  6  2 10 11 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[10, 11, 12];3;8405;[ 0  1  3  4  7  5  9  8  6  2 10 11 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25]
13072;13;13;[6, 7, 10, 12, 11];5;120;[ 6  7 10  9 12 11  1  2  8  4  0  3  5];[0.2, 0.25, 0.25, 0.2, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 7, 12, 11, 10];5;170;[ 6  7  9 12 11 10  8  0  1  4  2  5  3];[0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[12, 10, 11, 0];4;414;[12 10  6  7  8  9 11  0  4  5  2  3  1];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[12, 11, 3];3;4308;[ 1  4 12 10  6  7  5  2 11  8  9  3  0];[0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
13073;13;13;[9, 2, 5, 10, 11];5;8255;[12  1  4  3  9  0  2  5  7  6 10  8 11];[0.3333333333333333, 0.5, 0.2, 0.5, 0.5, 0.2, 0.2, 0.2, 0.2, 0.3333333333333333, 0.2, 0.2, 1.0];[5, 10, 2, 9, 11];5;8305;[12  1  5  3 10  4  2  0  9  6  8  7 11];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 1.0];[5, 10, 2, 9, 11];5;8355;[12  1  5  3 10  4  2  0  9  6  8  7 11];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 1.0];[5, 10, 2, 9, 11];5;8405;[12  1  5  3 10  4  2  0  9  6  8  7 11];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 1.0]
13074;13;13;[1, 11, 10, 12];4;571;[ 1  3 11  6  7 10  8  5 12  4  0  2  9];[0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25];[1, 12, 11, 10];4;1134;[ 1  2  3  4 12 11 10  8  5  7  6  0  9];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 11, 10, 12];4;671;[ 6  1  3  2  4 11 10  8 12  9  0  7  5];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 1.0, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 11, 10, 12];4;721;[ 6  1  3  2  4 11 10  8 12  7  0  5  9];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
13075;13;13;[6, 11, 1, 12];4;8255;[ 0  6  5  4 11  9  3  2  7  1  8 10 12];[0.25, 0.2, 0.2, 0.2, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25, 0.2];[1, 6, 11, 12];4;8305;[ 1  2  3  5  7  9  4  0  6  8 10 11 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25];[1, 6, 12, 11];4;8355;[ 1  2  3  5  7  6 12  9  4  0 10  8 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[11, 1, 6, 12];4;8405;[10 11  0  1  5  6  2  3  9  7 12  4  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
13076;13;13;[12, 11, 8];3;185;[ 6 12  4  3  9 11  8  7 10  5  2  0  1];[0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5];[12, 11, 8];3;8305;[ 6 12  4  1  7 11  8  3  9  5  0  2 10];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5];[12, 8, 11];3;8355;[ 6 12  2  0  3  4  5  1  7  8 10  9 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[12, 8, 11];3;8405;[ 6 12  2  0  3  4  5  1  7  8 10  9 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
13077;13;13;[8, 11, 10];3;2109;[ 1  2  3  4  7  5  9  8 12 11 10  0  6];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[8, 10, 11];3;8305;[ 1  2  3  4  6  5  7  8 12  9 10 11  0];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[11, 10, 8];3;4258;[ 2  6  1  0  3 11 10  9  7  5  4  8 12];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[11, 10, 8];3;4308;[ 2  6  1  0  3  4  5  9 11 10  7  8 12];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25]
13078;13;13;[11, 7, 10];3;8255;[ 1  2 12 11  4  5  0  3  7  6  9  8 10];[0.2, 0.25, 0.25, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.25, 0.25];[7, 10, 11];3;621;[ 1  7 10  2  3  5  9  0 11 12  6  4  8];[0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.2, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25];[7, 10, 11];3;8355;[ 0  1  7  5 10 12  8  3  6  4  2  9 11];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[7, 10, 11];3;8405;[ 0  1  6  5  7 12 10  8  4  3  2  9 11];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333]
13079;13;13;[10, 11, 12];3;8255;[ 3  6  5  4  9 10 11  2 12  0  1  8  7];[0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.2, 0.3333333333333333, 0.25, 0.25, 0.2];[12, 10, 11];3;8305;[ 1  3  5  4  6 12 10  9  0 11  7  2  8];[0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[11, 10, 12];3;8355;[ 0  1  3  4  6  5  7  9 11 10 12  2  8];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[11, 10, 12];3;8405;[ 0  1  3  4  6  5  7  9 11 10 12  2  8];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
13080;14;14;[9, 11, 13, 12];4;16448;[ 7  9 11  3  6 10  4  5 13  1  2  0  8 12];[0.2, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25];[9, 11, 12, 13];4;8305;[ 0  6  7  9 11  3  5  1 12  4  8 10 13  2];[0.5, 0.25, 0.2, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25];[9, 11, 12, 13];4;16548;[ 0  6  7  9 11  2  3  1  4  5  8 10 12 13];[0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25];[9, 11, 12, 13];4;16598;[ 0  6  7  9 10 11  3  1  4  5  2  8 12 13];[0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25]
13081;14;14;[3, 0, 12, 11];4;16448;[ 3  6  5  4  7  8  2  0 12  9 10 11 13  1];[0.2, 0.16666666666666666, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.2, 0.2, 0.2];[3, 0, 11, 12];4;4208;[ 3  6  5  4  7  8  0  2  1  9 11 12 10 13];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.2];[3, 1, 11, 12];4;4258;[ 3  6  5  4  7  8  9  2  1  0 11 12 10 13];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2];[0, 3, 11, 12];4;8405;[ 0  2  3  4  6  5  7  8 10  9 11  1 12 13];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25]
13082;14;14;[0, 7, 8, 10];4;16448;[ 0  6  9  3  5  2  4  1  7  8 11 12 13 10];[0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.16666666666666666, 0.2, 0.2, 0.2];[0, 7, 10, 9, 11];5;2159;[ 0  1  2  4  7  6 10  9  5  3 11 12 13  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[0, 7, 10, 9, 11];5;2209;[ 0  1  2  4  7  6 10  9  5  3 11 12 13  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[0, 7, 10, 8];4;2259;[ 0  1  2  4  7  6 10  9  5  3  8 11 12 13];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25]
13083;14;14;[3, 11, 12];3;571;[ 1  3 10 11 12 13  0  2  8  7  6  5  9  4];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 12, 11];3;170;[ 0  1  3 13 12 11 10  8  2  7  6  5  9  4];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 12, 11];3;220;[ 0  1  3 13 12 11 10  8  2  7  6  5  9  4];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 12, 11];3;270;[ 0  1  3 13 12 11 10  8  2  7  6  5  9  4];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
13084;14;14;[13, 12];2;1084;[ 6 13  7  1  3  5  8  4 12  9 10  2  0 11];[0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.16666666666666666, 0.25, 0.5];[13, 12];2;621;[ 6 13  3  0  7  5 10  1 12  4  9  8  2 11];[0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.5];[13, 12];2;16548;[ 6 13  3  0  7  5  8  1 12 10  4  2 11  9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5];[13, 12];2;16598;[ 6 13  3  0  7  5  8  1 12 10  4  2 11  9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5]
13085;14;14;[9, 8, 10];3;1084;[ 0 11  9 13 12  8  6  3  4 10  1  2  7  5];[0.3333333333333333, 0.2, 0.2, 0.25, 0.25, 0.2, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 8, 9];3;235;[12 10  0  2  8  9  5 11 13  3  4  6  7  1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[10, 8, 9];3;285;[12 10  0  2  8  9  7  5 11 13  1  3  6  4];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[10, 8, 9];3;335;[12 10  0  2  8  9  7  5 11 13  1  3  6  4];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
13086;14;14;[12, 13];2;1084;[ 0  3  5  4 12 10  9  8 11 13  6  1  2  7];[0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.14285714285714285, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[12, 13];2;8305;[ 0  3  5  4  7 10  9  8 12 11  6 13  1  2];[0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[12, 13];2;8355;[ 0  3  5  4  6  7  9  8 10 12 11 13  1  2];[0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[12, 13];2;8405;[ 0  3  5  4  6  7  9  8 10 12 11 13  1  2];[0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25]
13087;14;14;[11, 12, 13];3;16448;[11 12  8  0  6  2  3  4  5 10  7  1  9 13];[0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.16666666666666666, 0.25, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666];[11, 12, 13];3;1134;[ 5  4 11  8 12  6  0  2 13  7  3 10  1  9];[0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[11, 12, 13];3;8355;[ 5  4 11  8 12  3  0  1  7  6  2 10 13  9];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[11, 12, 13];3;8405;[ 5  4 11  8 12  3  0  1  7  6  2 10 13  9];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25]
13088;14;14;[9, 8, 10];3;16448;[ 2  7  6  5 12 13  9  3  4  0  1  8 11 10];[0.2, 0.2, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.16666666666666666, 0.2, 0.25, 0.25];[9, 10, 8];3;16498;[ 0  9 12  6  5  4  2  1 13  7 10  3 11  8];[0.5, 0.25, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.5, 0.25, 0.2, 0.3333333333333333, 0.25];[9, 10, 8];3;16548;[ 0  9 12  6  5  4  2  1 13  7 10  3 11  8];[0.5, 0.25, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.5, 0.25, 0.2, 0.3333333333333333, 0.25];[9, 10, 8];3;16598;[ 0  9 12  6  3  4  2  1  7  5 13 10 11  8];[0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.5, 0.25, 0.2, 0.3333333333333333, 0.25]
13089;14;14;[0, 12, 13];3;16448;[ 0  1  3  4  7  5 10 11  6  2  9  8 12 13];[0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.2, 0.25, 0.25, 0.2, 0.2];[12, 11, 13];3;16498;[ 1  2  3  4 12 11  0  5 10  7  8  6  9 13];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2];[5, 12, 13];3;16548;[ 1  2  3  4  6  5 12 11  7  0 10  8  9 13];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2];[0, 12, 13];3;16598;[ 0  1  7  5  3  2  4  6 11 12  9  8 10 13];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2]
13090;14;14;[13, 10, 12];3;16448;[ 0  1  2  4  7  5  6 11 13  3  9  8 10 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.2, 0.16666666666666666, 0.2];[10, 13, 12];3;16498;[ 0  1  2  4  7  3  5  6  9 10 11 13  8 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25];[10, 12, 13];3;16548;[ 0  1  2  4  7  3  5  6  8  9 10 11 12 13];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[13, 12, 10];3;16598;[ 7 13  2  0  4 12  8  1 10  6  3  5 11  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5]
13091;14;14;[7, 11, 13, 12];4;8255;[ 7  5  9  0 11 13  3  1 10  4  2  8 12  6];[0.25, 0.2, 0.2, 0.2, 0.2, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.25, 0.2, 0.25];[0, 13, 11, 12];4;16498;[ 0  1  7  5 13  9 10 11  6  4  2  3  8 12];[0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333];[0, 11, 13, 12];4;16548;[ 0  1  3  5  7  6 11  9 13 10  4  2  8 12];[0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333];[5, 11, 13, 12];4;16598;[ 5  0  2  1  3  6  7 11 13 10  4  9  8 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333]
13092;14;14;[11, 12, 13];3;16448;[ 0  2  7  4  3  1  5  6  8  9 10 11 12 13];[0.25, 0.2, 0.25, 0.2, 0.25, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2];[11, 12, 13];3;16498;[ 3  2  5  4 10 11  8  7  0  1  6  9 12 13];[0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2];[12, 11, 13];3;16548;[ 0  3  5 12  7  4  8  2 11 10  6  1  9 13];[0.5, 0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.5, 0.2];[12, 11, 13];3;16598;[ 0  3  5 12  7  4  8  2 11 10  6  1  9 13];[0.5, 0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.5, 0.2]
13093;14;14;[1, 13];2;571;[ 1  5  2  0  6 13  7  3 11  8 10  9 12  4];[0.25, 0.5, 0.25, 0.2, 0.16666666666666666, 0.5, 0.25, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.25];[1, 13];2;16498;[ 1  5  7  3  8  2  4  0  6  9 10 11 12 13];[0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25];[1, 13];2;16548;[ 1  5  7  3  9 11  8  2  6  4  0 10 12 13];[0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25];[1, 13];2;16598;[ 1  5  4  3  7 11  9  8  6  2  0 10 12 13];[0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25]
13094;14;14;[12, 11];2;120;[ 2  8 12  4  9 11  5  0 10  7  3  6 13  1];[0.2, 0.16666666666666666, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.2, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.2];[11, 12];2;235;[ 2  4  5  8 11 12  7  0 10 13  3  9  6  1];[0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[12, 11];2;285;[ 0  2  3  4  5 12 11  8 10  7  6  9 13  1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[11, 12];2;721;[ 0  2  3  4  5 13 11  8 12  7  1  6 10  9];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
13095;14;14;[4, 9, 10];3;185;[ 7  4  9  0 13 10  8  2 12  6  3  5  1 11];[0.25, 0.16666666666666666, 0.25, 0.2, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.16666666666666666, 0.2, 0.25];[4, 9, 10];3;364;[ 5  7  4  9 13 10  2  0 11  8  1  3  6 12];[0.25, 0.2, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333];[4, 9, 10];3;8355;[ 1  2  5  4  7  9 13  0  6  3 10  8 11 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333];[4, 9, 10];3;8405;[ 0  1  2  4  6  5  7  9 13  3 10  8 11 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333]
13096;14;14;[10, 12, 8, 13];4;8255;[ 0  3  5 10  6 12  8  2 11  7  1  9 13  4];[0.5, 0.2, 0.25, 0.5, 0.16666666666666666, 0.5, 0.25, 0.2, 0.25, 0.2, 0.5, 0.2, 0.25, 0.2];[10, 1, 12, 13];4;16498;[ 0  3  5 10  7  1 12  2  8  6  4  9 11 13];[0.5, 0.3333333333333333, 0.25, 0.5, 0.2, 0.5, 0.25, 0.3333333333333333, 0.25, 0.2, 0.5, 0.2, 0.3333333333333333, 0.2];[10, 12, 1, 13];4;16548;[ 0  3  5  4  7 10 12  1  6  2  9  8 11 13];[0.5, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 0.25, 0.5, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.2];[10, 12, 1, 13];4;16598;[ 0  3  5  4  7 10 12  1  6  2  9  8 11 13];[0.5, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 0.25, 0.5, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.2]
13097;14;14;[6, 11, 9, 10];4;1084;[ 6  7 11  9 12 13  0  1 10  8  3  4  5  2];[0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 11, 9, 10];4;16498;[ 3  7  6 13 12 11  9  8  4  5  1  2  0 10];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 11, 9, 10];4;16548;[ 3  7  6 13 12 11  9  8  4  5  1  2  0 10];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 11, 9, 10];4;16598;[ 1  3  6  4  7 11  9  8 13 12  0  2  5 10];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
13098;14;14;[12, 11, 9, 1];4;8255;[ 2  4  6 12 11 10  9  8 13  1  3  5  7  0];[0.16666666666666666, 0.2, 0.25, 0.2, 0.25, 0.2, 0.25, 0.16666666666666666, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[9, 12, 11, 1];4;8305;[ 0 13 10  9 12  2  6  4 11  8  7  1  5  3];[0.3333333333333333, 0.2, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[9, 12, 1, 11];4;8355;[ 0 13 10  9 12  1  2  4 11  7  5  6  8  3];[0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[9, 12, 1, 11];4;16598;[ 0  3  6  9 12 13 10  1  7  5  4  2 11  8];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
13099;14;14;[9, 2, 10];3;16448;[ 0  9 12  2  6  8 13  7  4  5  1  3 11 10];[0.3333333333333333, 0.16666666666666666, 0.25, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.25, 0.2, 0.25, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.2];[10, 1, 9];3;364;[13 10  0  1  9 12  2  3  8  5  6  4  7 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.5, 0.2, 0.3333333333333333, 0.5];[10, 1, 9];3;671;[13 10  0  1  9 12  2  5  8  6  4  3  7 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.5, 0.2, 0.3333333333333333, 0.5];[10, 1, 9];3;16598;[13 10  0  1  9 12  2  5  7  6  4  3 11  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5]


==> results/sinusoidal_long_wide_combined_responsibility_distance_results_euclidean.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
13000;10;10;[9, 6, 8, 5];4;1084;[9 6 8 2 3 0 4 7 5 1];[0.33507094461329895, 0, 0.4463421501405224, 0.4069537607302706, 0.31847187520833614, 0, 0.7560152286705313, 0.3118350371358752, 0.5510919128586513, 1];[9, 6, 8, 5];4;1134;[9 7 6 1 8 4 5 2 3 0];[0.33507094461329895, 0.7293811843652985, 0.4463421501405224, 0.4069537607302706, 0.603999479129636, 0.5694252193699002, 0.7560152286705313, 0.8526122913551641, 0.6740091575598448, 1];[9, 6, 8, 5];4;1184;[9 7 6 1 8 4 5 0 2 3];[0.5305811812085721, 0.7293811843652985, 0.4463421501405224, 0.4069537607302706, 0.603999479129636, 0.5694252193699002, 0.7560152286705313, 0.8526122913551641, 0.6740091575598448, 1];[9, 6, 8, 5];4;1234;[9 4 7 6 0 1 8 5 2 3];[0.7327772700927214, 0.7293811843652985, 0.4463421501405224, 0.4069537607302706, 0.9171635744367235, 0.5694252193699002, 0.8118166490457236, 0.8526122913551641, 0.6740091575598448, 1]
13001;10;10;[9, 2, 7, 8];4;185;[9 5 2 6 7 1 8 0 3 4];[0.28751259160018117, 0.3229614508894878, 0.6589604143033219, 0.24044677625966723, 0, 0.780635373570894, 0.46531990228950965, 0.3295994440791147, 0.2961572219395517, 1];[9, 1, 6, 8];4;364;[9 1 5 0 2 6 8 3 4 7];[0.7768530943188443, 0.822423423908268, 0.6589604143033219, 0.5598742062451982, 0.43049087551695353, 0.780635373570894, 0.6396238480416704, 0.40886129606898736, 0.5915026696654002, 1];[9, 1, 8, 5, 0];5;187;[9 1 8 5 0 2 6 3 4 7];[0.7768530943188443, 0.8322438190052168, 0.6589604143033219, 0.5598742062451982, 0.43049087551695353, 0.780635373570894, 0.6396238480416704, 0.40886129606898736, 0.8083859876241968, 1];[9, 1, 8, 5, 0];5;237;[9 1 8 5 0 2 6 3 4 7];[0.7768530943188443, 0.8322438190052168, 0.6589604143033219, 0.5598742062451982, 0.43049087551695353, 0.780635373570894, 0.6396238480416704, 0.40886129606898736, 0.8083859876241968, 1]
13002;10;10;[9, 8];2;314;[9 3 6 7 2 4 5 8 1 0];[0, 0, 0.39583529313754273, 0.9207409733990569, 0.3414032974507078, 0.2903986559108483, 0.7480317887225783, 0.39583529313754273, 0.2737033078733615, 1];[9, 8];2;120;[9 3 6 8 7 2 0 4 5 1];[0.383230790268669, 0.19166745317183348, 0.4044954080372861, 0.9207409733990569, 0.3414032974507078, 0.2903986559108483, 0.7480317887225783, 0.4044954080372861, 0.5659845139398595, 1];[9, 8];2;187;[9 3 6 1 8 5 0 2 7 4];[0.427595700040716, 0.595695192915612, 0.4044954080372861, 0.9207409733990569, 0.3414032974507078, 0.44543182037331247, 0.7480317887225783, 0.4044954080372861, 0.5659845139398595, 1];[9, 8];2;237;[9 3 1 6 8 0 7 5 4 2];[0.4984541889050146, 0.8027361867060718, 0.24489379304554393, 0.9207409733990569, 0.3414032974507078, 0.44543182037331247, 0.7480317887225783, 0.48797682262022335, 0.5659845139398595, 1]
13003;10;10;[8, 5, 7];3;120;[8 5 4 3 6 7 9 1 0 2];[0, 0.1006898187771181, 0, 0.183816782858302, 0.2549351775870955, 0.706646977881752, 0.1006898187771181, 0.1006898187771181, 1, 0.1006898187771181];[8, 5, 7];3;170;[8 5 6 7 4 9 3 2 1 0];[0, 0, 0, 0.183816782858302, 0.2549351775870955, 0.706646977881752, 0.3510864933090087, 0.32678987162970075, 1, 0.2308811067054618];[8, 5, 9];3;220;[8 5 4 2 9 7 6 3 1 0];[0, 0, 0.45435518413465453, 0.183816782858302, 0.4981891427145237, 0.706646977881752, 0.3510864933090087, 0.3718740800072025, 1, 0.4526112419853529];[8, 5, 7];3;211;[8 5 7 1 0 4 2 9 6 3];[0.5621999776045213, 0.606745429742332, 0.45435518413465453, 0.183816782858302, 0.4981891427145237, 0.706646977881752, 0.3510864933090087, 0.6878342089228837, 1, 0.4526112419853529]
13004;10;10;[9, 4, 8, 6];4;1084;[9 4 7 8 0 5 1 3 2 6];[0.645704881310377, 0.6103251217631513, 0.4493580611263108, 0.48528354875723306, 0.704250239378887, 0.6185033365993636, 0, 0.6848137334078462, 0.680568350929235, 1];[9, 6, 4, 8];4;1134;[9 6 4 7 8 0 5 1 3 2];[0.645704881310377, 0.6103251217631513, 0.46156024530173806, 0.48528354875723306, 0.7127153378095988, 0.6185033365993636, 0.7688586547358016, 0.6848137334078462, 0.680568350929235, 1];[9, 6, 4, 8];4;1184;[9 6 1 4 7 8 0 5 3 2];[0.645704881310377, 0.7143688599206027, 0.46156024530173806, 0.48528354875723306, 0.7127153378095988, 0.6185033365993636, 0.7749324074099653, 0.6848137334078462, 0.680568350929235, 1];[9, 6, 2, 8];4;1234;[9 7 6 2 1 4 8 0 5 3];[0.645704881310377, 0.7143688599206027, 0.7516656113500988, 0.48528354875723306, 0.7127643038542469, 0.6185033365993636, 0.7749324074099653, 0.9166163664873382, 0.680568350929235, 1]
13005;10;10;[8, 7, 6];3;61;[8 7 6 5 4 3 2 0 1 9];[0.21834021896762199, 0, 0.22431894778717026, 0.23035307832231242, 0.272210450426777, 0.27603649476184317, 0.48913630235833583, 0.5064182004651224, 1, 0];[8, 7, 6];3;111;[8 7 6 2 9 1 4 0 5 3];[0.1459026691805125, 0.39992863712583904, 0.46344624234276466, 0, 0.272210450426777, 0, 0.48913630235833583, 0.5064182004651224, 1, 0.39992863712583904];[8, 7, 6];3;170;[8 4 7 6 2 1 9 0 5 3];[0.24416389233019428, 0.39992863712583904, 0.46344624234276466, 0, 0.9129011053967837, 0, 0.48913630235833583, 0.7206479156764167, 1, 0.39992863712583904];[8, 7, 6];3;237;[8 4 7 3 6 2 9 1 0 5];[0.24416389233019428, 0.39992863712583904, 0.46344624234276466, 0.5093865159454519, 0.9129011053967837, 0, 0.48913630235833583, 0.7206479156764167, 1, 0.39992863712583904]
13006;10;10;[8, 9, 0, 4];4;120;[8 9 0 5 3 4 2 1 7 6];[0.41068415966731264, 0, 0, 0, 0, 0.3904515256529005, 0, 0, 1, 0.8464382044929408];[8, 9, 1];3;137;[8 9 0 5 1 4 3 2 7 6];[0.41068415966731264, 0.20568552079283428, 0, 0, 0, 0.3904515256529005, 0, 0, 1, 0.8464382044929408];[8, 9, 1];3;1184;[8 9 0 5 3 1 2 4 7 6];[0.41068415966731264, 0.31517910384859865, 0, 0.31517910384859865, 0, 0.3904515256529005, 0, 0, 1, 0.8464382044929408];[8, 9, 1];3;237;[8 9 0 1 4 5 3 2 7 6];[0.5962859654232926, 0.5788729569769097, 0, 0, 0.4309894301090569, 0.3904515256529005, 0, 0, 1, 0.8464382044929408]
13007;10;10;[8, 6, 4];3;120;[8 6 5 4 1 3 9 2 7 0];[0.16436214490559833, 0.4924081493342482, 0.29224027209266284, 0.4619751741729172, 0.5523102739409963, 0.597843771964437, 0.8327050685976, 0.16436214490559833, 1, 0.29224027209266284];[8, 6, 0, 5];4;120;[8 6 0 5 3 4 1 2 7 9];[0.7703579515091025, 0.4924081493342482, 0.37800549891654767, 0.6901781089348631, 0.5523102739409963, 0.7183945444511161, 0.8327050685976, 0.32483686977759996, 1, 0];[8, 3, 6];3;161;[8 3 6 0 5 7 4 1 2 9];[0.7807544093840723, 0.4924081493342482, 0.37800549891654767, 0.896870878133467, 0.5523102739409963, 0.7183945444511161, 0.8327050685976, 0.615104684529731, 1, 0];[8, 3, 6];3;211;[8 3 6 0 7 5 4 1 2 9];[0.7807544093840723, 0.4924081493342482, 0.37800549891654767, 0.896870878133467, 0.5523102739409963, 0.7183945444511161, 0.8327050685976, 0.7490220338170731, 1, 0.3719134761943833]
13008;10;10;[9, 7, 8, 5, 6];5;87;[9 7 8 5 6 3 2 0 4 1];[0.3623069845264734, 0, 0.3830423545508304, 0.3830423545508304, 0.2108026226578476, 0.44450268008803945, 0.403920982481854, 0.8168646727324621, 0.704649457801849, 1];[9, 7, 8, 6, 5];5;137;[9 7 8 6 5 3 2 4 1 0];[0, 0, 0.3830423545508304, 0.3830423545508304, 0.24183765926218545, 0.3831865889708737, 0.403920982481854, 0.8168646727324621, 0.704649457801849, 1];[9, 7, 6, 8, 2];5;187;[9 7 6 8 2 4 5 1 0 3];[0.2217799412190829, 0.2920869613747934, 0.6042720126259838, 0, 0.5645745144723029, 0.3831865889708737, 0.7940525150347115, 0.8168646727324621, 0.704649457801849, 1];[9, 7, 6, 8, 2];5;335;[9 7 6 8 4 2 5 0 1 3];[0.4561125373552184, 0.4291116507288504, 0.6042720126259838, 0, 0.7000539337360001, 0.586606367796571, 0.7940525150347115, 0.8168646727324621, 0.704649457801849, 1]
13009;10;10;[8, 9, 2];3;1084;[8 5 9 3 1 0 4 2 7 6];[0.4715973226959895, 0.4994992514737173, 0, 0.7039169258970542, 0.24912433938724246, 0.8008148051824224, 0, 0, 1, 0.7375495250024414];[8, 9, 2];3;1134;[8 5 9 3 1 0 2 4 7 6];[0.4755117299064984, 0.4994992514737173, 0.3534654036843095, 0.7039169258970542, 0.32641287147405157, 0.8008148051824224, 0.2894635716233903, 0.29008159318507953, 1, 0.7375495250024414];[8, 0, 9, 3];4;285;[8 5 0 9 3 1 7 2 6 4];[0.778742917559082, 0.5971396821656406, 0.3534654036843095, 0.7039169258970542, 0.32641287147405157, 0.8008148051824224, 0.3526540517840923, 0.3892645030568324, 1, 0.7375495250024414];[8, 9, 2];3;1234;[8 3 5 0 9 1 2 4 7 6];[0.778742917559082, 0.5971396821656406, 0.5564551407837004, 0.8561865809051484, 0.4961943168612259, 0.8008148051824224, 0.3526540517840923, 0.4666640586493408, 1, 0.7375495250024414]
13010;10;10;[8, 4, 9, 7];4;120;[8 4 0 9 2 7 5 6 1 3];[0.7070020751414041, 0.26820830768984744, 0.5999208399516421, 0.2530897898825361, 0.7237531780156986, 0.4305823240004443, 0.3901774334943033, 0.5778932739809498, 1, 0.6846320877273807];[8, 4, 9, 7];4;170;[8 4 0 9 7 2 5 1 6 3];[0.7070020751414041, 0.3984236690130147, 0.6178111851082484, 0.2530897898825361, 0.8130992289518464, 0.4305823240004443, 0.3984236690130147, 0.6178111851082484, 1, 0.6846320877273807];[8, 4, 9, 7];4;220;[8 4 0 9 7 2 3 6 5 1];[0.7200382623381748, 0.28592583585013887, 0.6178111851082484, 0.5556645930065988, 0.8130992289518464, 0.4305823240004443, 0.45720372415699606, 0.6178111851082484, 1, 0.6846320877273807];[8, 4, 9, 7];4;1234;[8 0 4 2 6 9 7 3 5 1];[0.8846624350590117, 0.48078215923859313, 0.7412952223166763, 0.5556645930065988, 0.8130992289518464, 0.5383695805007347, 0.6934505095741762, 0.5892453435480053, 1, 0.6846320877273807]
13011;10;10;[9, 8, 6, 7, 2];5;87;[9 8 6 7 2 3 0 4 1 5];[0.41728844126816067, 0.30094506521281045, 0.44225540518134643, 0.41836035003805766, 0.37815920839034894, 0.22082088644827763, 0.5067810977100796, 0.5067810977100796, 0.7828178670327333, 1];[9, 6, 1, 8, 7];5;1134;[9 6 1 8 5 2 3 0 4 7];[0.41728844126816067, 0.8291996923605119, 0.44225540518134643, 0.41836035003805766, 0.37815920839034894, 0.5411779891201842, 0.9779421690921862, 0.18089217549418068, 0.7828178670327333, 1];[9, 6, 1, 7, 8];5;187;[9 6 1 7 8 3 5 2 4 0];[0.41728844126816067, 0.8291996923605119, 0.44225540518134643, 0.5542847713334822, 0.4215904387713563, 0.5411779891201842, 0.9779421690921862, 0.818616093502772, 0.7828178670327333, 1];[9, 6, 1, 7, 8];5;237;[9 6 1 7 8 0 3 4 5 2];[0.7614730436186192, 0.8291996923605119, 0.44225540518134643, 0.5542847713334822, 0.5414017345321748, 0.5411779891201842, 0.9779421690921862, 0.818616093502772, 0.7828178670327333, 1]
13012;10;10;[7, 8, 9];3;61;[7 8 9 1 2 0 3 4 6 5];[0.20346765355021518, 0.49535045445331277, 0.29444104725704745, 0, 0, 0, 0, 1, 0.6623009057936344, 0.568434461422754];[7, 8, 9];3;111;[7 8 9 1 2 0 5 3 6 4];[0.20346765355021518, 0.49895177096357696, 0.29444104725704745, 0, 0, 0.1575067999887933, 0, 1, 0.6623009057936344, 0.568434461422754];[7, 8, 9];3;187;[7 4 8 0 9 1 3 2 6 5];[0.6551973781277471, 0.49895177096357696, 0.47511167466477305, 0.47511167466477305, 0.9415113910945305, 0.1575067999887933, 0.3634894760628256, 1, 0.7538653562365236, 0.6297041871490267];[7, 9, 8];3;237;[7 4 9 8 0 1 3 2 6 5];[0.6551973781277471, 0.5732376206617669, 0.47511167466477305, 0.47511167466477305, 0.9415113910945305, 0.29813567348944003, 0.3634894760628256, 1, 0.7538653562365236, 0.8102264525610883]
13013;10;10;[9, 8, 2, 5, 4, 6];6;1084;[9 0 1 8 2 3 7 5 4 6];[0.7534419032364947, 0.7499330167004657, 0.5727970556773111, 0.5468348116438385, 0.24974847603982847, 0.2837042662243842, 0.23690660556163182, 0.4349528886632046, 0.6312194644971222, 1];[9, 7, 5, 0, 1, 8, 2];7;235;[9 7 5 0 1 8 2 3 4 6];[0.7534419032364947, 0.7499330167004657, 0.5727970556773111, 0.5468348116438385, 0.40043043123624944, 0.8467484654086063, 0.23690660556163182, 0.8985696025387393, 0.6312194644971222, 1];[9, 7, 5, 0, 1, 8, 2];7;414;[9 7 5 0 1 6 8 2 3 4];[0.7534419032364947, 0.7499330167004657, 0.5727970556773111, 0.5468348116438385, 0.5133343871084751, 0.8467484654086063, 0.6347749746591501, 0.8985696025387393, 0.6312194644971222, 1];[9, 5, 2, 6, 8, 4];6;1234;[9 7 5 2 3 0 1 6 8 4];[0.7534419032364947, 0.7499330167004657, 0.8278735149025161, 0.7858509312470638, 0.5133343871084751, 0.8467484654086063, 0.6347749746591501, 0.8985696025387393, 0.6312194644971222, 1]
13014;10;10;[7, 8, 6];3;1084;[7 5 3 4 9 8 6 1 0 2];[0, 0.34678953505855575, 0, 0.804183555691531, 0.7754134762934818, 0.8945185996662426, 0.516424664032061, 1, 0.6214830171960128, 0.6699990787311584];[7, 8, 6];3;1134;[7 5 3 4 9 8 2 0 6 1];[0.5181605704124517, 0.34678953505855575, 0.5185641306387687, 0.804183555691531, 0.7754134762934818, 0.8945185996662426, 0.516424664032061, 1, 0.6214830171960128, 0.6699990787311584];[7, 8, 6];3;1184;[7 5 3 4 1 2 9 8 0 6];[0.5181605704124517, 0.752485520882513, 0.6707448029848514, 0.804183555691531, 0.7754134762934818, 0.9478094188831088, 0.516424664032061, 1, 0.6214830171960128, 0.6699990787311584];[7, 6, 8];3;1234;[7 5 3 6 4 1 2 9 8 0];[0.5181605704124517, 0.752485520882513, 0.6707448029848514, 0.804183555691531, 0.7754134762934818, 0.9478094188831088, 0.7807285331861545, 1, 0.6214830171960128, 0.6699990787311584]
13015;10;10;[8, 6, 4, 7];4;1084;[8 6 1 4 3 7 9 5 2 0];[0.23760303832493748, 0.717671398058391, 0.3837271911813007, 0.588797626107287, 0.694527052978515, 0.4222242467962217, 0.7755949995258631, 0.5360767550967598, 1, 0.4222242467962217];[8, 5, 6, 7];4;1134;[8 3 5 6 1 4 0 7 9 2];[0.6682607646837936, 0.717671398058391, 0.391496636972912, 0.9020768344321585, 0.694527052978515, 0.7914072431780877, 0.7755949995258631, 0.5360767550967598, 1, 0.5125443533228685];[8, 5, 6, 7];4;1184;[8 3 5 6 1 0 4 7 9 2];[0.7013949005022645, 0.717671398058391, 0.4321796307090751, 0.9020768344321585, 0.694527052978515, 0.7914072431780877, 0.7755949995258631, 0.5360767550967598, 1, 0.5125443533228685];[8, 5, 6, 7];4;1234;[8 3 5 6 7 1 0 4 9 2];[0.7013949005022645, 0.717671398058391, 0.4321796307090751, 0.9100010100370033, 0.694527052978515, 0.7914072431780877, 0.7755949995258631, 0.772782683681522, 1, 0.5125443533228685]
13016;10;10;[8, 5, 9, 7];4;1084;[8 5 1 6 4 3 9 0 2 7];[0.2477588631319491, 0.506129702153761, 0.20406944055259213, 0.2563362897223648, 0.3320575799983236, 0.5642756617632056, 0.4391561462776873, 0.20041600973998736, 1, 0.2563362897223648];[8, 4, 9, 7];4;1134;[8 4 1 9 2 5 6 7 3 0];[0.32196902080600787, 0.8157497029418387, 0.6830763003426596, 0.3907129221299598, 0.9436223261796318, 0.5642756617632056, 0.4391561462776873, 0.43301276200260397, 1, 0.79472746758597];[8, 4, 9, 7];4;1184;[8 4 1 9 2 5 3 7 6 0];[0.3952015824548549, 0.8157497029418387, 0.6830763003426596, 0.4646199357600495, 0.9436223261796318, 0.5642756617632056, 0.4391561462776873, 0.4549772286025924, 1, 0.79472746758597];[8, 4, 9, 7];4;1234;[8 4 1 9 2 5 3 7 6 0];[0.3952015824548549, 0.8157497029418387, 0.6830763003426596, 0.4646199357600495, 0.9436223261796318, 0.5642756617632056, 0.4391561462776873, 0.4549772286025924, 1, 0.79472746758597]
13017;10;10;[9, 8, 7];3;70;[9 8 0 7 1 4 3 2 6 5];[0.5454036191650199, 0.31954020232628566, 0, 0, 0, 0, 0, 0.39057765850598525, 0.7830393843262158, 1];[9, 8, 7];3;120;[9 8 1 7 0 4 6 2 3 5];[0.5454036191650199, 0.759522106002805, 0.33967540061495005, 0.2206549695745616, 0.4071443265196918, 0, 0.4071443265196918, 0.7304166989574681, 0.7830393843262158, 1];[9, 8, 7];3;285;[9 4 5 8 1 7 3 0 6 2];[0.5454036191650199, 0.759522106002805, 0.33967540061495005, 0.6094979772504073, 0.983532847404209, 0.8073091387476943, 0.33967540061495005, 0.7304166989574681, 0.7830393843262158, 1];[9, 8, 7];3;335;[9 4 5 8 1 7 3 0 6 2];[0.5454036191650199, 0.759522106002805, 0.33967540061495005, 0.6094979772504073, 0.983532847404209, 0.8073091387476943, 0.33967540061495005, 0.7304166989574681, 0.7830393843262158, 1]
13018;10;10;[7, 6];2;571;[7 5 3 0 2 4 9 1 6 8];[0.44300614181143055, 0.3813890017563111, 0.44118537892127374, 0.4635135268071327, 0.4163725656157171, 0.5270592050901219, 0.3032719821661478, 1, 0, 0.39583220405112496];[7, 6];2;111;[7 8 6 5 0 2 3 4 9 1];[0.5500418173778786, 0.3813890017563111, 0.5325204135681354, 0.4635135268071327, 0.44453695893013523, 0.556121581054047, 0.556121581054047, 1, 0.8097688390541512, 0.39583220405112496];[7, 6];2;187;[7 8 2 5 6 0 3 4 9 1];[0.5536938904527416, 0.3813890017563111, 0.7147905615518463, 0.4635135268071327, 0.44453695893013523, 0.556121581054047, 0.556121581054047, 1, 0.8097688390541512, 0.39583220405112496];[7, 6];2;270;[7 8 0 2 3 6 4 1 5 9];[0.7715549567502072, 0.5372982241735363, 0.7147905615518463, 0.7057262659870891, 0.5478779808910974, 0.5270592050901219, 0.6109682845138532, 1, 0.8332808433008411, 0.39583220405112496]
13019;10;10;[8, 7, 2];3;1084;[8 9 4 0 6 7 2 1 5 3];[0.7365176655964749, 0.20864453188607887, 0.3797523210539786, 0, 0.8820967912526385, 0, 0.5510165619014958, 0.5390502039854266, 1, 0.9163813439658897];[8, 9, 4, 7];4;120;[8 9 4 7 0 1 6 5 2 3];[0.7417355429779194, 0.6559078883835351, 0.3797523210539786, 0.3690468797120837, 0.8820967912526385, 0.463464667897926, 0.5510165619014958, 0.8485784315062944, 1, 0.9163813439658897];[8, 7, 2];3;1184;[8 3 9 1 4 7 2 0 6 5];[0.7417355429779194, 0.8824878775153558, 0.7970348755821735, 0.9485620143809708, 0.8820967912526385, 0.463464667897926, 0.5655440987592404, 0.8485784315062944, 1, 0.9163813439658897];[8, 2, 7];3;721;[8 3 9 1 4 2 0 7 5 6];[0.8579789313778671, 0.8824878775153558, 0.8636313580414622, 0.9485620143809708, 0.8820967912526385, 0.6724005644908294, 0.5655440987592404, 0.8485784315062944, 1, 0.9163813439658897]
13020;11;11;[9, 8];2;61;[ 9  5  8  4  7 10  6  3  2  0  1];[0.12609057932814527, 0, 0.2528543218205243, 0.263228716839479, 0.40910126988487, 0.7498510709903301, 0.263228716839479, 0.2693804296044979, 0.40910126988487, 1, 0.2693804296044979];[9, 8];2;106;[ 9  8  5  1  7 10  6  3  2  0  4];[0.22603978621790857, 0.7286937345054466, 0.2528543218205243, 0.263228716839479, 0, 0.7498510709903301, 0.263228716839479, 0.2693804296044979, 0.758122124016404, 1, 0.2693804296044979];[9, 8];2;156;[ 9  8  5  1 10  6  3  2  0  7  4];[0.22603978621790857, 0.7286937345054466, 0.2528543218205243, 0.263228716839479, 0, 0.7498510709903301, 0.263228716839479, 0.1538580402728659, 0.758122124016404, 1, 0.3371712861108749];[9, 8];2;206;[ 9  8  5  1  4 10  6  3  2  0  7];[0.22603978621790857, 0.7286937345054466, 0.2528543218205243, 0.263228716839479, 0.5313452918392714, 0.7498510709903301, 0.263228716839479, 0.1538580402728659, 0.7770698648979847, 1, 0.3371712861108749]
13021;11;11;[10, 9, 6];3;61;[10  9  6  8  3  1  5  7  0  2  4];[0.37696848552498724, 0.5366618829358446, 0.21634995226355347, 0.5751806115991138, 0, 0.43070761059842294, 0.7756925201574054, 0.41540281453510103, 0.5865838344353248, 0.8572454268555756, 1];[10, 9, 6];3;111;[10  9  6  8  0  3  1  5  7  2  4];[0.588266840567043, 0.5366618829358446, 0.3405643126194266, 0.5751806115991138, 0, 0.43070761059842294, 0.7756925201574054, 0.41540281453510103, 0.6539784032173479, 0.8572454268555756, 1];[10, 9, 6];3;2209;[10  0  9  6  5  4  8  3  1  7  2];[0.8635194708013978, 0.5366618829358446, 0.3405643126194266, 0.5751806115991138, 0.7088059141315692, 0.7407621833013585, 0.7756925201574054, 0.41540281453510103, 0.6539784032173479, 0.8572454268555756, 1];[10, 9, 6];3;721;[10  0  9  6  5  4  8  7  3  1  2];[0.8635194708013978, 0.5366618829358446, 0.3405643126194266, 0.5751806115991138, 0.7088059141315692, 0.7407621833013585, 0.7756925201574054, 0.6054119233493458, 0.6539784032173479, 0.8572454268555756, 1]
13022;11;11;[9, 8, 4];3;120;[ 9  6  2  8  4  7  5  3  1  0 10];[0, 0, 0.6124278315408357, 0, 0.47112399834776597, 0.3510788568576543, 0.7890952434201436, 0.42648242064283737, 0.47691534004471453, 1, 0];[9, 6, 7, 8, 2];5;137;[ 9  6  7  8  2  4  5 10  0  3  1];[0.24054071288860865, 0, 0.6124278315408357, 0, 0.47112399834776597, 0.3510788568576543, 0.7890952434201436, 0.6506219614225774, 0.6464448904563896, 1, 0.2954060102788456];[9, 6, 7, 8, 2];5;187;[ 9  6  7  8  2  4  1  5 10  0  3];[0.24054071288860865, 0.3785715943986881, 0.6124278315408357, 0, 0.47112399834776597, 0.3510788568576543, 0.7890952434201436, 0.6506219614225774, 0.6464448904563896, 1, 0.2954060102788456];[9, 6, 7, 8, 2];5;237;[ 9  6  7  8  2  4  1  5 10  0  3];[0.24054071288860865, 0.3785715943986881, 0.6124278315408357, 0, 0.47112399834776597, 0.3510788568576543, 0.8541349559832635, 0.6506219614225774, 0.6464448904563896, 1, 0.2954060102788456]
13023;11;11;[10, 9, 3];3;2109;[10  9  6  5  2  0  3  7  4  1  8];[0.44889761716345766, 0.1631300524952839, 0.5215396995571606, 0.4040024077160446, 0.36895353515281054, 0.7343709473065476, 0.7756730863346534, 0.3854783698517903, 0, 0.9379857784144081, 1];[10, 9, 3];3;2159;[10  9  6  5  0  3  2  7  4  1  8];[0.7123351453808225, 0.35135403659843584, 0.5215396995571606, 0.5512087255387279, 0.36895353515281054, 0.7343709473065476, 0.7756730863346534, 0.3854783698517903, 0.35135403659843584, 0.9379857784144081, 1];[10, 9, 4];3;285;[10  9  6  5  0  2  4  3  7  1  8];[0.7123351453808225, 0.35135403659843584, 0.5215396995571606, 0.4040024077160446, 0.4627195858073764, 0.7343709473065476, 0.7756730863346534, 0.3854783698517903, 0.35135403659843584, 0.9379857784144081, 1];[10, 9, 4];3;2259;[10  9  6  5  0  8  7  4  2  3  1];[0.7123351453808225, 0.40692837346373784, 0.5215396995571606, 0.48348123439755686, 0.5890213200211692, 0.7343709473065476, 0.7756730863346534, 0.6014998820955573, 0.6596145313129022, 0.9379857784144081, 1]
13024;11;11;[8, 7, 9];3;61;[ 8  7  9  1  3 10  5  6  4  2  0];[0, 0.31549583640524, 0, 0.31549583640524, 0, 0.17409838768557637, 0.13533576837940858, 0.5483323377721228, 1, 0.4491907896452112, 0.17409838768557637];[8, 9, 7];3;111;[ 8  9  7  6  1  3  2  0 10  5  4];[0.2829927778637589, 0.31549583640524, 0.2918252230167806, 0.31549583640524, 0, 0.17409838768557637, 0.48758228079311333, 0.6065987995928341, 1, 0.7056535808138864, 0.17409838768557637];[8, 9, 7];3;161;[ 8  9  7  6  1  2  0  5  4  3 10];[0.2829927778637589, 0.3343716474250413, 0.2918252230167806, 0, 0, 0.19965074224617793, 0.48758228079311333, 0.6065987995928341, 1, 0.7056535808138864, 0];[8, 9, 7];3;211;[ 8  9  7  6  3  0  2  1  5  4 10];[0.36260686941120773, 0.3343716474250413, 0.36093427994777055, 0.4324360257004156, 0, 0.19965074224617793, 0.48758228079311333, 0.584505538241269, 1, 0.7056535808138864, 0]
13025;11;11;[8, 6, 7];3;571;[ 8  1  6  2  3  5  7  4  0  9 10];[0, 0.832587322176231, 0.8006672859398335, 0.5407728484215623, 0.18163992543709304, 0.46998927617041564, 0.8091582545915912, 0.4559912271578944, 1, 0, 0];[8, 6, 7];3;1134;[ 8  4  1  6  2  3  9  0  5  7 10];[0.4757244919677495, 0.8769842823768335, 0.8006672859398335, 0.5407728484215623, 0.9727400894479692, 0.46998927617041564, 0.8091582545915912, 0.4559912271578944, 1, 0.5036659142757692, 0.26877187386922263];[8, 6, 7];3;1184;[ 8  4  1  6  2  5  0  3  9  7 10];[0.5476711004275614, 0.8769842823768335, 0.8006672859398335, 0.5407728484215623, 0.9727400894479692, 0.5476711004275614, 0.8091582545915912, 0.4559912271578944, 1, 0.5036659142757692, 0.3737341189241287];[8, 6, 7];3;721;[ 8  4  1  6  2  7  5  0  3  9 10];[0.5476711004275614, 0.8769842823768335, 0.8006672859398335, 0.5407728484215623, 0.9727400894479692, 0.5476711004275614, 0.8091582545915912, 0.6225166833084589, 1, 0.5036659142757692, 0.3737341189241287]
13026;11;11;[8, 9];2;70;[ 8  7  6  9  2  1  5  0  4  3 10];[0, 0.4472227230723671, 0.5917259771924616, 0, 0, 0.32469583131781193, 0.8410171266240766, 0.8712265251514502, 1, 0.6818034497671223, 0];[8, 9];2;235;[ 8  7  6  2  4  9  1  5 10  3  0];[0, 0.6761109103366155, 0.8288939898778156, 0.28401888733071684, 0.6903414019870394, 0.32469583131781193, 0.8410171266240766, 0.8712265251514502, 1, 0.6818034497671223, 0.2977082180226624];[8, 9];2;285;[ 8  7  6  2  9  4  1  0  3  5 10];[0.4716550312607402, 0.6761109103366155, 0.8288939898778156, 0.35071789772637274, 0.6903414019870394, 0.32469583131781193, 0.8410171266240766, 0.8712265251514502, 1, 0.7413564362906844, 0.2977082180226624];[8, 9];2;335;[ 8  7  6  2  9  4  1  0  3  5 10];[0.4716550312607402, 0.6761109103366155, 0.8288939898778156, 0.35071789772637274, 0.7095807321882603, 0.32469583131781193, 0.8410171266240766, 0.8712265251514502, 1, 0.7413564362906844, 0.2977082180226624]
13027;11;11;[7, 5, 8, 9];4;2109;[ 7  5  6  1  8  0  3  2  9 10  4];[0.39402745968419545, 0.48558441901562643, 0.3724478739944356, 0.3725054977035998, 0, 0.6537415957989584, 0.6205749370000356, 1, 0.4749282724135242, 0.36291634819146396, 0.36063665866467215];[7, 9, 5, 8];4;2159;[ 7  6  1  9  5  3  8  0  2 10  4];[0.39402745968419545, 0.7334516593147514, 0.3724478739944356, 0.4835762033631217, 0.20913687572321082, 0.6537415957989584, 0.8638621732246716, 1, 0.4749282724135242, 0.6586123388611198, 0.36063665866467215];[7, 5, 9, 8];4;414;[ 7  6  5  1  9  4  2  8  3  0 10];[0.4602963806307562, 0.7334516593147514, 0.5591746405332779, 0.4835762033631217, 0.5783053214384831, 0.8120964246533908, 0.8638621732246716, 1, 0.49191164064331244, 0.6586123388611198, 0.36063665866467215];[7, 8, 5, 9];4;1234;[ 7  6  8  3  5  1  9  4  2  0 10];[0.4602963806307562, 0.7334516593147514, 0.5591746405332779, 0.8183311215147883, 0.5783053214384831, 0.8120964246533908, 0.8638621732246716, 1, 0.845612942173673, 0.6586123388611198, 0.3340864676841069]
13028;11;11;[9, 5, 8, 10];4;2109;[ 9  5  1  8  7  4  3  6  2 10  0];[0, 0.6874492899587631, 0.21131652349720076, 0.429802755606364, 0.5541011817515958, 0.7787090126949211, 0.37866121339954095, 0.6366167289112753, 0.6500756872562359, 1, 0.20728707483604988];[9, 10, 2, 8];4;235;[ 9 10  2  5  1  8  7  4  0  3  6];[0.5666534621712813, 0.6874492899587631, 0.8388981561871611, 0.429802755606364, 0.6321354321757728, 0.7787090126949211, 0.37866121339954095, 0.6366167289112753, 0.6500756872562359, 1, 0.8502355922621441];[9, 10, 2, 8];4;2209;[ 9 10  0  2  5  1  8  7  4  3  6];[0.8401068553453738, 0.6874492899587631, 0.8388981561871611, 0.429802755606364, 0.6321354321757728, 0.7787090126949211, 0.37866121339954095, 0.6366167289112753, 0.6500756872562359, 1, 0.8502355922621441];[9, 10, 2, 8];4;2259;[ 9 10  0  2  6  5  8  1  7  4  3];[0.8401068553453738, 0.6874492899587631, 0.8388981561871611, 0.44575635050125123, 0.6321354321757728, 0.7787090126949211, 0.8149196540630923, 0.6366167289112753, 0.7032101198735423, 1, 0.9451693299707662]
13029;11;11;[9, 8, 4, 10];4;1084;[ 9  8  1  3  4  2  0  6 10  5  7];[0.2276872293885834, 0.3820199661347048, 0.2628497190651327, 0.35044761614043, 0.35044761614043, 0.12196705374365491, 0.2276872293885834, 0, 0.5076263095679479, 1, 0.12196705374365491];[9, 5, 8, 10];4;621;[ 9  7  5  8  4  0  1  2 10  3  6];[0.4087463003605836, 0.3820199661347048, 0.3805964161934912, 0, 0.4370680755202797, 0.8801048114635479, 0, 0.9204957976934341, 0.5076263095679479, 1, 0.3226256762184356];[9, 0, 8, 10];4;671;[ 9  7  0  5  4  8  1  2 10  3  6];[0.8911107033964887, 0.3820199661347048, 0.3805964161934912, 0, 0.5453794977838362, 0.8801048114635479, 0, 0.9204957976934341, 0.5076263095679479, 1, 0.3298204215395743];[9, 0, 10, 8];4;721;[ 9  7  0  5  1  2 10  4  8  6  3];[0.8911107033964887, 0.6289827439957136, 0.5685674840010816, 0, 0.5453794977838362, 0.8801048114635479, 0.2967233293072213, 0.9204957976934341, 0.5076263095679479, 1, 0.5685674840010816]
13030;11;11;[10, 1, 0, 8, 9, 5, 4, 2];8;2109;[10  7  1  0  8  6  9  5  4  3  2];[0.7082468130071046, 0.8310679669035255, 0, 0.23525160225229366, 0.29036686247772914, 0.35870043071671104, 0.5576468458929446, 0.8576174945791352, 0.5628194013364475, 0.46180581990864283, 1];[10, 1, 5, 0, 4, 8, 9, 2];8;2159;[10  3  7  1  5  0  4  8  6  9  2];[0.7082468130071046, 0.8310679669035255, 0, 0.8947916435582554, 0.658419465015932, 0.762656112637125, 0.5576468458929446, 0.8576174945791352, 0.5628194013364475, 0.46180581990864283, 1];[10, 1, 5, 0, 4, 2, 8, 9];8;2209;[10  3  7  1  5  0  4  2  8  6  9];[0.7082468130071046, 0.8310679669035255, 0.6520145531237024, 0.8947916435582554, 0.658419465015932, 0.762656112637125, 0.5576468458929446, 0.8576174945791352, 0.5628194013364475, 0.46180581990864283, 1];[10, 5, 1, 9, 0, 4, 2, 8];8;2259;[10  3  7  5  1  9  0  4  2  8  6];[0.7082468130071046, 0.8310679669035255, 0.6520145531237024, 0.8947916435582554, 0.658419465015932, 0.8371888899506089, 0.5576468458929446, 0.8576174945791352, 0.608586923726908, 0.7409128977922088, 1]
13031;11;11;[10, 2, 9];3;2109;[10  4  1  2  7  3  6  0  8  5  9];[0.3804866813547885, 0.6740466672039198, 0.5573413616369874, 0.41535526355429125, 0.682043086810397, 0.31437677006555126, 0.3973890071283306, 0.4851398277775366, 0.3804866813547885, 0.2525508426364338, 1];[10, 2, 9];3;2159;[10  4  1  5  8  2  0  7  3  6  9];[0.490545322774357, 0.6740466672039198, 0.5669828352926184, 0.41535526355429125, 0.682043086810397, 0.6540047501670183, 0.3973890071283306, 0.4851398277775366, 0.6318520861680265, 0.2747901546836259, 1];[10, 2, 9];3;2209;[10  7  5  4  1  8  2  0  6  3  9];[0.490545322774357, 0.6740466672039198, 0.5669828352926184, 0.41535526355429125, 0.682043086810397, 0.7255167556416215, 0.43597313082946765, 0.9154162228442134, 0.6676995929288133, 0.4139377617601918, 1];[10, 7, 1, 9];4;721;[10  7  1  8  3  5  0  4  9  2  6];[0.6959476577105823, 0.9053800959189928, 0.5669828352926184, 0.7294234131789762, 0.682043086810397, 0.7255167556416215, 0.43597313082946765, 0.9154162228442134, 0.7928569190637421, 0.6667026608169938, 1]
13032;11;11;[9, 4, 8];3;2109;[ 9  1  2  3  6 10  7  4  8  0  5];[0.32586121326250445, 0.5892846331243428, 0.5860138392463926, 0.566512741743577, 0.3695394556023323, 0.2222284983488986, 0.5206535278521044, 0.3792188889769481, 0.3382952674145145, 1, 0.5202375328716999];[9, 4, 8];3;1134;[ 9  5  1  2  0  3 10  4  8  6  7];[0.581500922377289, 0.5892846331243428, 0.5860138392463926, 0.566512741743577, 0.4611689669059866, 0.8656262793027533, 0.40604663211100106, 0.3792188889769481, 0.4611689669059866, 1, 0.5202375328716999];[9, 5, 3, 8, 1];5;187;[ 9  5  3  8  1  2  0 10  6  7  4];[0.581500922377289, 0.5892846331243428, 0.5860138392463926, 0.6671747402777193, 0.24467306501783326, 0.8656262793027533, 0.40604663211100106, 0.3792188889769481, 0.5899050163523479, 1, 0.5202375328716999];[9, 8, 4];3;2259;[ 9  5  0  8  3  1  2 10  6  7  4];[0.8246442374570677, 0.5892846331243428, 0.5860138392463926, 0.6671747402777193, 0.3582939435888123, 0.8656262793027533, 0.4529385040287965, 0.3792188889769481, 0.7000597982132294, 1, 0.5202375328716999]
13033;11;11;[7, 1, 8, 6];4;185;[ 7  2  1  4  8  3  6  0 10  5  9];[0.23859010792360674, 0.6751536605028996, 0.7221772495748858, 0.4488222120795171, 0.5778907274912713, 0.1440849114891945, 0.428199461350587, 1, 0.5778907274912713, 0, 0.19907340815726313];[7, 1, 6, 8];4;235;[ 7  4  2  1  3  6  8  0  5 10  9];[0.15375226087795885, 0.6751536605028996, 0.7221772495748858, 0.4488222120795171, 0.9447375506902194, 0.15375226087795885, 0.428199461350587, 1, 0.29694660113091115, 0, 0.1440849114891945];[7, 1, 6, 8];4;671;[ 7  4  1  2  3  6  5  0  8  9 10];[0.3249266087494621, 0.8718965258657009, 0.7221772495748858, 0.4488222120795171, 0.9447375506902194, 0.3551592419325113, 0.428199461350587, 1, 0.29694660113091115, 0, 0];[7, 1, 8, 6];4;335;[ 7  4  1  2  3  8  6  5  0  9 10];[0.3249266087494621, 0.8718965258657009, 0.7221772495748858, 0.4488222120795171, 0.9447375506902194, 0.3551592419325113, 0.428199461350587, 1, 0.43301507578538406, 0, 0]
13034;11;11;[8, 9, 7];3;120;[ 8  9  5  3 10  7  2  0  6  4  1];[0, 0, 0, 0.2710029433627043, 0, 0.42027901494024467, 0, 0.2563085266707429, 1, 0.78319427899953, 0.2710029433627043];[8, 9, 5, 6];4;170;[ 8  9  3  5  6 10  7  2  4  0  1];[0, 0, 0, 0.5453137676729627, 0, 0.42027901494024467, 0.28567360454660884, 0.25850072856734974, 1, 0.78319427899953, 0.27443415328429777];[8, 9, 7];3;187;[ 8  9  1  3  7  5  6 10  4  2  0];[0, 0.6750265417569064, 0, 0.5453137676729627, 0, 0.42027901494024467, 0.2982384908660307, 0.44787852800792516, 1, 0.78319427899953, 0.27443415328429777];[8, 9, 7];3;237;[ 8  9  1  3  7 10  5  6  4  2  0];[0, 0.6750265417569064, 0, 0.5453137676729627, 0, 0.42027901494024467, 0.2982384908660307, 0.44787852800792516, 1, 0.78319427899953, 0.44307473252751783]
13035;11;11;[8, 7, 5, 0];4;120;[ 8  7  5  2  0  6  9  3  1  4 10];[0.35982247282032465, 0.19537562807635056, 0.3769338720360744, 0.25148947065374455, 0, 0.751199075437828, 0.3573735038534356, 0.751199075437828, 1, 0.3573735038534356, 0];[8, 7, 5, 0];4;235;[ 8  7  5  2 10  0  6  9  3  4  1];[0.35982247282032465, 0.19537562807635056, 0.6227725279246489, 0.27733609590245795, 0.23873584356860378, 0.751199075437828, 0.3573735038534356, 0.751199075437828, 1, 0.3573735038534356, 0.6227725279246489];[8, 7, 6, 2, 4];5;220;[ 8  7  6  2 10  4  0  1  5  3  9];[0.40931201719984256, 0.40931201719984256, 0.6227725279246489, 0.25148947065374455, 0.5786646095176208, 0.334600963736842, 0.6606830270986835, 0.8937611248146415, 1, 0, 0.6227725279246489];[8, 7, 0, 5];4;220;[ 8  7  0  5  6  2 10  4  3  1  9];[0.891626592989955, 0.2571634787238959, 0.6227725279246489, 0.25912190186115924, 0.5786646095176208, 0.8550064273436141, 0.6606830270986835, 0.8937611248146415, 1, 0, 0.6227725279246489]
13036;11;11;[10, 8, 9];3;61;[10  8  9  6  0  2  3  1  7  5  4];[0.21720394078946348, 0, 0.1838650299617295, 0, 0, 0, 0.24439290099482938, 0, 0.6909703111670682, 0.6023909580657291, 1];[10, 8, 9];3;111;[10  8  9  5  3  4  6  0  2  1  7];[0.23815058097662029, 0, 0.1838650299617295, 0.5390985705310004, 0.4868861638598989, 0.5859896067455648, 0.24439290099482938, 0, 0.6909703111670682, 0.6023909580657291, 1];[10, 8, 9];3;161;[10  8  9  5  3  4  1  6  0  2  7];[0.23815058097662029, 0.3092824327898325, 0.1838650299617295, 0.5390985705310004, 0.4868861638598989, 0.5859896067455648, 0.24439290099482938, 0, 0.6909703111670682, 0.6023909580657291, 1];[10, 8, 9];3;211;[10  8  9  5  3  4  1  2  6  0  7];[0.23815058097662029, 0.3092824327898325, 0.27411573271997464, 0.5390985705310004, 0.4868861638598989, 0.5859896067455648, 0.24439290099482938, 0, 0.6909703111670682, 0.6023909580657291, 1]
13037;11;11;[9, 8, 7];3;61;[ 9  8  7  1  6  5  3  2  4  0 10];[0, 0.43525775607402173, 0, 0, 0, 0.1636135531662213, 0.4163909167986437, 0.6515113851820851, 0.8335473516239429, 1, 0];[9, 8, 7];3;111;[ 9  8  7  3  5  1  6  0  4  2 10];[0, 0.43525775607402173, 0, 0.4615455306462687, 0, 0.4615455306462687, 0.4163909167986437, 0.6515113851820851, 0.8335473516239429, 1, 0];[9, 8, 7];3;161;[ 9  8  7  3  5  1  6  0  4  2 10];[0, 0.43525775607402173, 0, 0.4615455306462687, 0, 0.4615455306462687, 0.4163909167986437, 0.6515113851820851, 0.8335473516239429, 1, 0];[9, 8, 7];3;211;[ 9  8  7  3  5  1  6  0  4  2 10];[0, 0.43525775607402173, 0, 0.4615455306462687, 0, 0.4615455306462687, 0.4163909167986437, 0.6515113851820851, 0.8335473516239429, 1, 0]
13038;11;11;[10, 9, 7, 8];4;314;[10  9  0  7  5  6  4  8  1  3  2];[0.7024206329401734, 0.2725928711181321, 0, 0, 0.3822164936110544, 0.5515365656138413, 0.4842950729717589, 0.5917932336327406, 0.331816030510861, 0.7636015300305127, 1];[10, 9, 5, 8];4;364;[10  4  0  9  5  7  6  8  1  3  2];[0.8328136577437563, 0.3107136713585193, 0, 0, 0.880398214569725, 0.6708449709059018, 0.5450374444254611, 0.5917932336327406, 0.45970528119418097, 0.7636015300305127, 1];[10, 7, 9, 8];4;414;[10  4  7  0  9  5  6  8  3  1  2];[0.8328136577437563, 0.3107136713585193, 0, 0.3941427465078027, 0.880398214569725, 0.6708449709059018, 0.5550178600891675, 0.875000374737955, 0.45970528119418097, 0.7636015300305127, 1];[10, 7, 9, 8];4;464;[10  4  7  0  9  5  6  8  3  2  1];[0.8328136577437563, 0.3107136713585193, 0.3537390443056956, 0.3941427465078027, 0.880398214569725, 0.6708449709059018, 0.5550178600891675, 0.875000374737955, 0.48333719212007786, 0.7636015300305127, 1]
13039;11;11;[10, 9];2;56;[10  9  1  0  3  8  4  2  7  6  5];[0.17121530419314634, 0.6577179211591142, 0, 0.16142168205484841, 0, 0, 0, 0, 0.16142168205484841, 0.8765567893645383, 1];[10, 9];2;106;[10  9  2  1  3  5  4  0  7  6  8];[0, 0.6577179211591142, 0.6612803757231637, 0.3548420770137072, 0, 0, 0, 0, 0, 0.8765567893645383, 1];[10, 9];2;156;[10  9  0  2  1  6  3  4  7  5  8];[0.6670171274789467, 0.6577179211591142, 0.6612803757231637, 0.3548420770137072, 0, 0, 0.37685086386796346, 0, 0, 0.8765567893645383, 1];[10, 9];2;206;[10  9  0  2  1  6  3  4  7  5  8];[0.6670171274789467, 0.6577179211591142, 0.6612803757231637, 0.3548420770137072, 0, 0, 0.37685086386796346, 0, 0, 0.8765567893645383, 1]
13040;12;12;[11, 0, 10, 6, 7, 1, 3, 9, 4];9;571;[11  0 10  6  7  1  3  9  4  5  2  8];[0.742553909506289, 0.3632813215271516, 0, 0.339856257573372, 0, 0, 0.5694385825797876, 0.43084110005429044, 0, 0.25649507791376264, 0.7039497690675671, 1];[11, 7, 2];3;621;[11  6  0 10  4  7  1  3  2  9  8  5];[0.742553909506289, 0.40663655513661434, 0.3171523355832532, 0.339856257573372, 0.6819252410415584, 0.24283931447996612, 0.8859090945487578, 0.43084110005429044, 0.2550016816585563, 0.25649507791376264, 0.7039497690675671, 1];[11, 2, 7];3;2209;[11  6  3  0 10  4  2  8  5  7  1  9];[0.742553909506289, 0.40663655513661434, 0.6454114165827314, 0.7794699605247601, 0.6819252410415584, 0.49789888685774075, 0.8859090945487578, 0.43084110005429044, 0.5665534525766116, 0.25649507791376264, 0.7039497690675671, 1];[11, 2, 7];3;4308;[11  1  6  3  0  8  4 10  2  5  9  7];[0.742553909506289, 0.9225389753110673, 0.6454114165827314, 0.7794699605247601, 0.7263562511285383, 0.49789888685774075, 0.8859090945487578, 0.43084110005429044, 0.7367619913909361, 0.47788601114425777, 0.7039497690675671, 1]
13041;12;12;[9, 10];2;61;[ 9  5 10 11  8  0  2  1  7  6  4  3];[0.1543096153106553, 0, 0, 0, 0, 0.5627608223947081, 0, 0, 0.17748617083401053, 1, 0.5574260957330216, 0.42233233506100065];[9, 10];2;106;[ 9 10  3  5  4  0 11  8  6  1  7  2];[0.4591315441051449, 0.16027192079687008, 0, 0.7636552783663496, 0.5249450811835112, 0.5627608223947081, 0.21895063531612763, 0, 0.26430534215122947, 1, 0.8533544022413628, 0.42233233506100065];[9, 10];2;156;[ 9 10  3  8  5  4  0 11  2  6  7  1];[0.4591315441051449, 0.16027192079687008, 0.40167393779416877, 0.7636552783663496, 0.5249450811835112, 0.5627608223947081, 0.40167393779416877, 0.22812401491946266, 0.5788072300938809, 1, 0.8533544022413628, 0.42233233506100065];[9, 10];2;211;[ 9  4 10  3  5  8  0 11  2  6  7  1];[0.4591315441051449, 0.16027192079687008, 0.40167393779416877, 0.7636552783663496, 0.862008210377952, 0.6512410520320978, 0.40167393779416877, 0.267719124395476, 0.5788072300938809, 1, 0.8533544022413628, 0.43743284192147563]
13042;12;12;[11, 5, 10];3;2109;[11  0  2  9  5  1  8 10  3  7  4  6];[0.7056365705668464, 0.40474740557316125, 0.6004523777149412, 0.2852120685521877, 0.10896549260320404, 0.4788155678358342, 0, 0.24570401705227007, 0.3384221025430612, 0.56334155049851, 0.30085134793305734, 1];[11, 10, 3];3;364;[11  6  7  2 10  0  3  9  5  1  8  4];[0.7056365705668464, 0.40474740557316125, 0.7452992648507372, 0.5638149020450947, 0.23917396904607371, 0.4788155678358342, 0.8205512101059412, 0.7909991668305486, 0.3384221025430612, 0.56334155049851, 0.7175736120035663, 1];[11, 10, 3];3;414;[11  0  6  7  2 10  3  9  4  5  1  8];[0.9426586440610671, 0.40474740557316125, 0.7452992648507372, 0.6191774671049614, 0.479547794833801, 0.4788155678358342, 0.8205512101059412, 0.7909991668305486, 0.3384221025430612, 0.56334155049851, 0.7175736120035663, 1];[11, 3, 10];3;4308;[11  0  3  6  7 10  2  4  9  5  1  8];[0.9426586440610671, 0.40474740557316125, 0.7452992648507372, 0.8984013091987028, 0.6589866107088143, 0.4788155678358342, 0.8205512101059412, 0.7909991668305486, 0.3384221025430612, 0.56334155049851, 0.7637350346611048, 1]
13043;12;12;[11, 10];2;120;[11  0  1  8  2 10  6  3  7  5  4  9];[0.8770334632022034, 0.7345400244102338, 0.23148365046158453, 0, 0, 0, 0.1534612313112282, 0, 0.5251398786619935, 0, 0.23136020811833982, 1];[11, 10];2;364;[11  0  1  8  6  9  2 10  4  5  7  3];[0.8770334632022034, 0.7345400244102338, 0.23148365046158453, 0, 0.1840358331594414, 0.1840358331594414, 0.34392417056304425, 0, 0.5955105003472081, 0.3022179559354156, 0.23136020811833982, 1];[11, 10];2;1184;[11  0  1  8  6  9  4  2 10  5  7  3];[0.8770334632022034, 0.7345400244102338, 0.24664757127558337, 0, 0.24664757127558337, 0.1840358331594414, 0.34392417056304425, 0, 0.6394285280784705, 0.3022179559354156, 0.24664757127558337, 1];[11, 10];2;1234;[11  0  1  8  6  9  7  4  2 10  5  3];[0.8770334632022034, 0.7345400244102338, 0.24664757127558337, 0, 0.24664757127558337, 0.1840358331594414, 0.34392417056304425, 0.27457662006046596, 0.6394285280784705, 0.3022179559354156, 0.24664757127558337, 1]
13044;12;12;[10, 2, 9];3;1084;[10  5  2  6  8  9  4  3  7 11  1  0];[0, 0, 0.6449691853426001, 0.22394724175901343, 0.391439255677577, 0.8778165987805735, 0.5831443046503446, 0.22394724175901343, 0.46256333326117705, 0.42480991727668216, 1, 0.21050498694987163];[10, 2, 9];3;1134;[10  5  2  6  8  9  4  3  7 11  1  0];[0, 0, 0.6449691853426001, 0.22394724175901343, 0.391439255677577, 0.8778165987805735, 0.5831443046503446, 0.22394724175901343, 0.46256333326117705, 0.42480991727668216, 1, 0.21050498694987163];[10, 11, 9];3;414;[10  5 11  6  2  9  8  0  7  4  1  3];[0.5264409509712809, 0, 0.6741580308119433, 0, 0.391439255677577, 0.8778165987805735, 0.6933909348081609, 0.47475794243264235, 0.6371767358151362, 0.6420389043357526, 1, 0.6933909348081609];[10, 6, 9];3;1234;[10  5  1  6 11  2  3  4  8  9  0  7];[0.5264409509712809, 0.8065067694013799, 0.6741580308119433, 0.6619612123637666, 0.6438963431566572, 0.8778165987805735, 0.6933909348081609, 0.47475794243264235, 0.6438963431566572, 0.6420389043357526, 1, 0.6933909348081609]
13045;12;12;[9, 6, 8, 4];4;571;[ 9  0  6  1 10  7 11  8  4  5  2  3];[0.5949149362287877, 0.4541650355637083, 0, 0, 0, 0, 0.4541650355637083, 0.43743065422127003, 0.27592926044380145, 1, 0.43743065422127003, 0.414740114934776];[9, 6, 4, 8];4;621;[ 9  7  0  6  1  4 10 11  8  3  5  2];[0.5949149362287877, 0.4541650355637083, 0, 0.1992393703983636, 0.44183401688944807, 0, 0.4541650355637083, 0.7157013590260393, 0.27592926044380145, 1, 0.44183401688944807, 0.414740114934776];[9, 8, 2];3;4258;[ 9  4  7  8  1  0  5  6 11 10  3  2];[0.5949149362287877, 0.6603958919527315, 0, 0.3107793559468039, 0.849060333862404, 0.4507989018506795, 0.41977609833310686, 0.7157013590260393, 0.6672478367198228, 1, 0.3280929092352494, 0.414740114934776];[9, 8, 2];3;721;[ 9  5  4  6  1  7  8  2  3  0 11 10];[0.6139765692214492, 0.7196912316906864, 0.6574066270954247, 0.6509733838425245, 0.849060333862404, 0.8717984722577354, 0.7557903822952072, 0.7157013590260393, 0.6672478367198228, 1, 0.3280929092352494, 0.414740114934776]
13046;12;12;[9, 3, 8, 7, 6];5;314;[ 9  3  8  7 11 10  1  6  5  4  0  2];[0, 0.16823854692740559, 0, 0.9598009527474078, 0, 0.131733202600105, 0.16487750836432863, 0.5464315645898435, 0.6830236231435418, 1, 0.16823854692740559, 0.16823854692740559];[9, 3, 8, 7, 6];5;170;[ 9  3  8  7  4  6  2  1 10 11  5  0];[0, 0.16823854692740559, 0.3557930297274324, 0.9598009527474078, 0.4565285431070457, 0.131733202600105, 0.44951523806258525, 0.5684803668716557, 0.6830236231435418, 1, 0.16823854692740559, 0.16823854692740559];[9, 3, 8, 6, 7];5;187;[ 9  3  8  6  7  4 10  2  1  5 11  0];[0, 0.131733202600105, 0.3557930297274324, 0.9598009527474078, 0.4565285431070457, 0.131733202600105, 0.6134930205692506, 0.5684803668716557, 0.918319188206406, 1, 0.38518849998471394, 0.131733202600105];[9, 3, 8, 6, 7];5;237;[ 9  3  8  6  7  4 10  1  5 11  0  2];[0, 0.131733202600105, 0, 0.9598009527474078, 0.4565285431070457, 0.131733202600105, 0.6134930205692506, 0.5684803668716557, 0.918319188206406, 1, 0.38518849998471394, 0.131733202600105]
13047;12;12;[10, 2, 11];3;314;[10  7  2  8  3 11  9  5  0  6  1  4];[0.22417171096019375, 0.20023504438799797, 0.7222207733641168, 0.6628986482025433, 0, 0.43264271945388383, 0.22417171096019375, 0.7558728414564723, 0.6915839675655995, 0.4549727902976576, 1, 0.4976609863431286];[10, 2, 11];3;235;[10  1  7  2  8 11  3  5  9  0  6  4];[0.22417171096019375, 0.8822142427755186, 0.7222207733641168, 0.6628986482025433, 0, 0.5690808532097795, 0.22417171096019375, 0.7558728414564723, 0.6915839675655995, 0.4549727902976576, 1, 0.6901873325756878];[10, 11, 2];3;414;[10  1 11  4  7  2  8  3  5  9  6  0];[0.25885020279652293, 0.8822142427755186, 0.7222207733641168, 0.6628986482025433, 0.7801615080704867, 0.5690808532097795, 0.25885020279652293, 0.7558728414564723, 0.6915839675655995, 0.4549727902976576, 1, 0.790654990537661];[10, 1, 5, 11, 7];5;270;[10  1  5 11  4  7  2  8  0  3  9  6];[0.6674480941366127, 0.8822142427755186, 0.7222207733641168, 0.6628986482025433, 0.7801615080704867, 0.8499215441053537, 0, 0.7558728414564723, 0.6915839675655995, 0.6394061067866817, 1, 0.790654990537661]
13048;12;12;[10, 9, 8, 11, 7];5;4158;[10  9  8 11  5  4  1  7  6  0  2  3];[0.2200288832009208, 0.2861609142927486, 0.21987260635474098, 0, 0.39130202009120957, 0.4107594505748557, 0.2358196357129453, 0.2687681253189304, 0.6521819552792473, 0.8435027752049578, 1, 0.5483959878298019];[10, 9, 8, 11, 3];5;4208;[10  9  8  6 11  0  5  4  3  1  7  2];[0.5483927305760886, 0.2861609142927486, 0.21987260635474098, 0.3439180858379556, 0.39130202009120957, 0.4107594505748557, 0.6168008511689395, 0.2687681253189304, 0.6521819552792473, 0.8435027752049578, 1, 0.5483959878298019];[10, 9, 3, 11, 8];5;187;[10  9  3 11  8  6  0  2  4  5  1  7];[0.5483927305760886, 0.2861609142927486, 0.49829422456348044, 0.750659857033549, 0.41967713988903355, 0.4107594505748557, 0.6168008511689395, 0.28440343581155797, 0.6521819552792473, 0.8435027752049578, 1, 0.7392743313391305];[10, 9, 3, 11, 8];5;237;[10  9  3 11  8  6  0  2  4  5  1  7];[0.5483927305760886, 0.3013926574707229, 0.49829422456348044, 0.750659857033549, 0.41967713988903355, 0.4107594505748557, 0.6168008511689395, 0.28440343581155797, 0.6521819552792473, 0.8435027752049578, 1, 0.7392743313391305]
13049;12;12;[11, 3, 8, 2];4;2109;[11  1  4  3  6  5  9  7  8  2  0 10];[0, 0.9105416716985688, 0, 0.7594420113403132, 0.7750782179772161, 0.4982867401773084, 0.5478461743651968, 0.3908732149343369, 0.3908732149343369, 0.44231274138992566, 0, 1];[11, 3, 0, 8];4;4208;[11  1 10  4  3  0  6  5  7  9  2  8];[0.6631835636183535, 0.9105416716985688, 0.2999658800745502, 0.7594420113403132, 0.7750782179772161, 0.5202414428349509, 0.5478461743651968, 0.5181214383923868, 0, 0.47010762258067457, 0.858909458806969, 1];[11, 3, 0, 8];4;4258;[11  1 10  3  4  0  6  5  7  9  2  8];[0.7520882676830472, 0.9105416716985688, 0.4062707561804808, 0.8041590523923785, 0.7750782179772161, 0.5202414428349509, 0.5478461743651968, 0.5181214383923868, 0.35079171945632337, 0.47010762258067457, 0.858909458806969, 1];[11, 3, 2, 8];4;4308;[11  1 10  3  4  2  0  8  6  5  7  9];[0.7520882676830472, 0.9105416716985688, 0.7650353526157481, 0.8041590523923785, 0.7750782179772161, 0.5202414428349509, 0.5478461743651968, 0.5181214383923868, 0.5503697719428919, 0.47010762258067457, 0.858909458806969, 1]
13050;12;12;[10, 1, 9];3;4158;[10  7  2  3  0  6  8  4  1  9  5 11];[0.31653419948071526, 0.19274752389015498, 0.5968627775682952, 0.4120098589278086, 0.2370942668191026, 0.1682242340209992, 0.2663977713422906, 0.5996937344477261, 0.2370942668191026, 0.18574153071249522, 1, 0.1635668143258572];[10, 11, 9];3;4208;[10  8  0  5 11  1  7  2  6  3  4  9];[0.8179217664178207, 0.6237738039144791, 0.5968627775682952, 0.4120098589278086, 0.21057026957114397, 0.7295085425150429, 0.4385139327044907, 0.5996937344477261, 0.9047267774409445, 0.18574153071249522, 1, 0.7178869465224603];[10, 1, 9];3;4258;[10  8  0  1  5 11  4  7  2  6  3  9];[0.8281351883184059, 0.8277106198806444, 0.5968627775682952, 0.4120098589278086, 0.7177729180988061, 0.7295085425150429, 0.4385139327044907, 0.5996937344477261, 0.9047267774409445, 0.37794188944885243, 1, 0.7178869465224603];[10, 1, 9];3;4308;[10  8  0  1  9  5 11  4  7  2  6  3];[0.8281351883184059, 0.8277106198806444, 0.5977510840582639, 0.4120098589278086, 0.7177729180988061, 0.7295085425150429, 0.4385139327044907, 0.5996937344477261, 0.9047267774409445, 0.7318613550624865, 1, 0.7178869465224603]
13051;12;12;[11, 10];2;56;[11 10  0  1  4  5  2  3  7  6  9  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.23946700850780955, 1];[11, 10];2;106;[11 10  0  1  4  5  2  3  7  6  9  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.49126180160644, 1];[11, 10];2;170;[11  4  9 10  7  6  3  0  5  1  2  8];[0, 0, 0, 0, 0.6184834236443207, 0, 0.1247845690770773, 0.1247845690770773, 0, 0.6184834236443207, 0.49126180160644, 1];[11, 10];2;220;[11  4  9 10  8  6  7  0  5  1  2  3];[0, 0, 0, 0, 0.6184834236443207, 0, 0.1247845690770773, 0.1247845690770773, 0.3395468727304551, 0.6184834236443207, 0.5161006715831974, 1]
13052;12;12;[10, 11, 4, 9];4;70;[10 11  4  9  2  6  7  0  8  5  1  3];[0.3469738205815622, 0, 0.7188592215784169, 0, 0.8441727864997299, 0.28492797006680926, 0.5319497656042371, 0.5072896958382505, 0.3469738205815622, 0.8038968106993382, 1, 0.9074963104213488];[10, 11, 4, 1];4;120;[10 11  4  1  9  8  2  6  7  5  0  3];[0, 0.8312637295143712, 0.7188592215784169, 0, 0.8441727864997299, 0.28492797006680926, 0.5319497656042371, 0.5072896958382505, 0.785485480105127, 0.8038968106993382, 1, 0.9074963104213488];[10, 11, 4, 1];4;170;[10 11  4  1  9  8  2  7  0  6  5  3];[0.5777239213512234, 0.8312637295143712, 0.7188592215784169, 0, 0.8765116796459862, 0.28492797006680926, 0.5319497656042371, 0.6922175521428315, 0.785485480105127, 0.8038968106993382, 1, 0.9074963104213488];[10, 11, 4, 1];4;220;[10 11  4  1  9  8  2  7  5  0  6  3];[0.5777239213512234, 0.8312637295143712, 0.7188592215784169, 0, 0.8765116796459862, 0.6276576591612416, 0.5319497656042371, 0.6922175521428315, 0.785485480105127, 0.8038968106993382, 1, 0.9074963104213488]
13053;12;12;[10, 8, 9, 7];4;87;[10  8  9  5  7  6 11  3  4  0  1  2];[0, 0, 0, 0.13367282214949622, 0, 0.554526618282315, 0.2584883473178381, 0.2904164155583102, 0.659798998237112, 0.617738560788723, 1, 0.18860751253253671];[10, 8, 9, 7];4;364;[10  5  8  9  6  0  3  7 11  4  1  2];[0.30330776561481276, 0, 0, 0.30330776561481276, 0, 0.6875463455140003, 0.33272042068065394, 0.2904164155583102, 0.659798998237112, 0.617738560788723, 1, 0.18860751253253671];[10, 8, 9, 7];4;220;[10  5  8  9  6  7  3  0 11  4  1  2];[0.30330776561481276, 0, 0, 0.30330776561481276, 0.15833052565148073, 0.6875463455140003, 0.33272042068065394, 0.3286372766753655, 0.659798998237112, 0.617738560788723, 1, 0.18860751253253671];[10, 8, 9, 7];4;270;[10  5  8  9  6  7  3  0 11  4  1  2];[0.30330776561481276, 0, 0, 0.30330776561481276, 0.15833052565148073, 0.6875463455140003, 0.40089310140741524, 0.336145909233624, 0.659798998237112, 0.617738560788723, 1, 0.18860751253253671]
13054;12;12;[11, 10, 8, 9];4;4158;[11 10  4  2  0  6  5  7  8  9  3  1];[0.44628841182823265, 0, 0.4726024658333085, 0.16791465285090273, 0.5250587990284445, 0.330997914577554, 0.4220371952284747, 0.3151439961184431, 0.26359342781306416, 0.25597225944376156, 0.5464790732362163, 1];[11, 10, 8, 9];4;2159;[11  6 10  4  3  8  2  0  5  1  9  7];[0.44628841182823265, 0.3312191757914684, 0.4726024658333085, 0.5201261103192036, 0.5250587990284445, 0.4186706289712823, 0.6043946907740608, 0.264596173512141, 0.5201261103192036, 0.3070743268379047, 0.5641748884132882, 1];[11, 10, 9, 8];4;4258;[11  4  5  3  6 10  2  0  7  1  9  8];[0.44628841182823265, 0.3312191757914684, 0.4726024658333085, 0.7320848362420617, 0.8596257865137806, 0.7811200597212884, 0.6043946907740608, 0.3897898580784664, 0.30348791881237597, 0.3070743268379047, 0.5641748884132882, 1];[11, 10, 9, 8];4;4308;[11  6  4  3  5  0  2 10  7  1  9  8];[0.7501689318037851, 0.3312191757914684, 0.5704867024056588, 0.7985268779304211, 0.8596257865137806, 0.7811200597212884, 0.8720503976226055, 0.3897898580784664, 0.30348791881237597, 0.31778477009197437, 0.5641748884132882, 1]
13055;12;12;[11, 10, 9];3;70;[11 10  4  9  6  5  7  8  0  1  2  3];[0, 0, 0, 0, 0.4934923214107094, 0.2731046879262122, 0.3646606114891035, 0.22612899953524432, 0.20256769793462936, 0.44159422797512216, 0.7739358690049953, 1];[11, 10, 9];3;111;[11 10  9  4  1  6  3  5  7  2  0  8];[0, 0.3891241526145701, 0, 0.20453297951304394, 0.4934923214107094, 0.13829054690903628, 0.3646606114891035, 0.13829054690903628, 0, 0.5023157577618986, 0.7739358690049953, 1];[11, 10, 9];3;161;[11 10  9  4  1  6  3  5  7  2  0  8];[0, 0.3891241526145701, 0, 0.20453297951304394, 0.4934923214107094, 0.13829054690903628, 0.3646606114891035, 0.13829054690903628, 0, 0.5023157577618986, 0.7739358690049953, 1];[11, 10, 9];3;237;[11 10  8  9  4  6  1  3  7  5  0  2];[0, 0.3891241526145701, 0, 0.20453297951304394, 0.4934923214107094, 0.13829054690903628, 0.41092187285460396, 0.13829054690903628, 0.6766447584982825, 0.5023157577618986, 0.8883007020004079, 1]
13056;12;12;[10, 9];2;4158;[10  3  7  9  5  8  6  0  4  2  1 11];[0.4078125212496515, 0, 0, 0.8807166535304574, 0.2713317975735204, 0.6541223666815873, 0.443080082152162, 0.8186161939490675, 0.4606638886683525, 0.7445364821019542, 1, 0];[10, 9];2;137;[10  3  7 11  9  5  8  6  0  4  1  2];[0.4078125212496515, 0, 0, 0.8807166535304574, 0.2713317975735204, 0.6541223666815873, 0.443080082152162, 0.8186161939490675, 0.4606638886683525, 0.7445364821019542, 1, 0.8054502264347417];[10, 9];2;187;[10  3 11  7  9  5  6  2  8  0  4  1];[0.4078125212496515, 0, 0.4819218289141976, 0.8807166535304574, 0.2713317975735204, 0.7406323598389309, 0.5396989377124508, 0.8186161939490675, 0.4606638886683525, 0.7445364821019542, 1, 0.8330581772399877];[10, 9];2;237;[10  3 11  7  9  5  0  4  6  2  8  1];[0.6990473323561546, 0, 0.4819218289141976, 0.8807166535304574, 0.6496404332261345, 0.7406323598389309, 0.6496404332261345, 0.8186161939490675, 0.4606638886683525, 0.7445364821019542, 1, 0.8330581772399877]
13057;12;12;[10, 11, 1];3;61;[10 11  1  0  9  8  3  2  7  6  5  4];[0.3486671554613485, 0.3725410257367093, 0, 0.23084461367104753, 0, 0, 0, 0, 0.23084461367104753, 0.32852260127432736, 1, 0.39635844070057313];[10, 3, 11];3;137;[10  4  3  9 11  2  0  5  1  6  7  8];[0.4543112237130764, 0.37265308160583627, 0.5016671729161054, 0.6253559147129902, 0.7195018740402632, 0.3975109691798527, 0.30083452931510624, 0, 0, 0.5755302505837233, 1, 0.566524699068883];[10, 3, 11];3;414;[10  5  2  4  3  9  8 11  0  1  6  7];[0.4543112237130764, 0.37265308160583627, 0.7514220328822911, 0.6253559147129902, 0.7195018740402632, 0.815885326993435, 0.30083452931510624, 0.2739397715310369, 0.5674733714607236, 0.5755302505837233, 1, 0.566524699068883];[10, 3, 11];3;464;[10  5  2  4  3  9  8 11  0  1  6  7];[0.4543112237130764, 0.37265308160583627, 0.7514220328822911, 0.6253559147129902, 0.7195018740402632, 0.815885326993435, 0.30083452931510624, 0.2739397715310369, 0.5674733714607236, 0.5755302505837233, 1, 0.566524699068883]
13058;12;12;[11, 10, 8];3;87;[11  5 10  8  0  1  9  6  7  4  2  3];[0.3309666162572709, 0.3253364013217025, 0, 0, 0, 0.791656528915488, 0.26777161289049883, 0, 0.7224247028006581, 0.26777161289049883, 0.7530019056630876, 1];[11, 9, 10];3;235;[11  9  0  1  5 10  8  2  6  7  3  4];[0.8025889371671617, 0.8025889371671617, 0.15885681946383282, 0, 0, 0.791656528915488, 0.15885681946383282, 0, 0.7224247028006581, 0.8185880765571174, 0.756755369035755, 1];[11, 9, 10];3;285;[11  9  0  1  5 10  8  7  2  3  6  4];[0.8025889371671617, 0.8025889371671617, 0.37834500144808536, 0.37834500144808536, 0, 0.791656528915488, 0.15885681946383282, 0.6778114063423113, 0.7224247028006581, 0.8185880765571174, 0.7686788450004269, 1];[11, 10, 9];3;211;[11 10  9  0  1  5  8  7  6  2  3  4];[0.8025889371671617, 0.8025889371671617, 0.37834500144808536, 0.37834500144808536, 0, 0.791656528915488, 0.6153314240624993, 0.6778114063423113, 0.7224247028006581, 0.8407518262323318, 0.8866957201761059, 1]
13059;12;12;[10, 11];2;56;[10 11  2  6  9  0  7  4  8  3  5  1];[0.5585386798929944, 0.14368370381899143, 0.8393864956782442, 0.16631824291638106, 0.321301602841466, 0.16631824291638106, 0.7314242341525078, 0.42450007628815384, 0.17994187305370915, 0.6331026065525113, 1, 0.8436372554441262];[10, 11];2;106;[10 11  2  7  6  9  0  1  4  3  5  8];[0.5585386798929944, 0.43059101249657655, 0.8393864956782442, 0.26733651733336994, 0.321301602841466, 0.23549451256932935, 0.7314242341525078, 0.7847692821393141, 0.17994187305370915, 0.6331026065525113, 1, 0.8436372554441262];[10, 11];2;170;[10  4 11  2  7  6  9  0  5  1  8  3];[0.6394015301747512, 0.4447744075830074, 0.8393864956782442, 0.26733651733336994, 0.8514918652353729, 0.5762407188077064, 0.7314242341525078, 0.7847692821393141, 0.3633617903304538, 0.6705183401064596, 1, 0.8436372554441262];[10, 11];2;206;[10 11  4  2  7  6  5  9  0  8  1  3];[0.6394015301747512, 0.4447744075830074, 0.8393864956782442, 0.407556893583937, 0.8514918652353729, 0.723933047966776, 0.7314242341525078, 0.7847692821393141, 0.46873492191109084, 0.6705183401064596, 1, 0.9180501404621455]
13060;13;13;[12, 7, 11, 9, 10];5;2109;[12  7  4  5 11  2  0  1  9  6 10  3  8];[0.35769632146388936, 0.35769632146388936, 0.36284021656279564, 0, 0.7554662425396519, 0.7143526856571558, 0.305677724604014, 0.7701358741309751, 0, 0.35769632146388936, 0.2423907288223587, 0.7049942994145998, 1];[12, 8, 0, 11, 10];5;8305;[12  8  0  7  3  4  5 11  2  1 10  9  6];[0.9067809191618493, 0.3138388377784564, 0.39930136316767056, 0.7602793932780653, 0.7554662425396519, 0.7143526856571558, 0, 0.7701358741309751, 0.9670214914972198, 0.23405998436197292, 0.3125200316287741, 0.7049942994145998, 1];[12, 8, 0, 11, 10];5;8355;[12  8  0 11  7  3  4  2  5  1 10  9  6];[0.9133775285099742, 0.5445376190798105, 0.7291525582765693, 0.7602793932780653, 0.7554662425396519, 0.7143526856571558, 0, 0.7701358741309751, 0.9670214914972198, 0.23405998436197292, 0.3125200316287741, 0.8014224848924192, 1];[12, 8, 0, 11, 10];5;8405;[12  8  0 11  7  3  4  9  2  5  1 10  6];[0.9133775285099742, 0.5445470360132295, 0.7291525582765693, 0.7602793932780653, 0.7554662425396519, 0.7143526856571558, 0.2006317070704092, 0.7701358741309751, 0.9670214914972198, 0.7403656506996643, 0.3125200316287741, 0.8014224848924192, 1]
13061;13;13;[11, 4, 10];3;70;[11  2  4 10  0  3  1  5  7  6  9  8 12];[0.20042540844718432, 0, 0.4952172588640614, 0.1282468167186584, 0.35936948009476627, 0, 0, 0, 0, 0, 0.3159346903413917, 1, 0];[11, 1, 10];3;235;[11  3  1  2  0  4 10  8  5  6  7  9 12];[0.4649790526317408, 0.5760668350536907, 0.4952172588640614, 0.6869084576001087, 0.39209528090226053, 0.17440932878364612, 0, 0, 0.21873259829140965, 0, 0.3159346903413917, 1, 0];[11, 1, 10];3;285;[11  3  1 10  2  0  4  9  6  8  5  7 12];[0.4649790526317408, 0.5760668350536907, 0.4952172588640614, 0.6869084576001087, 0.39209528090226053, 0.17440932878364612, 0.2425432159104133, 0, 0.2425432159104133, 0.29572435961576665, 0.5703460002240994, 1, 0];[11, 1, 10];3;270;[11  3  1 10  2  9  0  4  6  8  5  7 12];[0.4649790526317408, 0.5760668350536907, 0.4952172588640614, 0.6869084576001087, 0.39209528090226053, 0.17440932878364612, 0.2425432159104133, 0, 0.2425432159104133, 0.466445445219841, 0.5703460002240994, 1, 0]
13062;13;13;[12, 9, 4, 0, 6, 11];6;8255;[12  9  4  0  6  2  3  8  5  1  7 10 11];[0.8436921327064433, 0.4496610105992443, 0.6470904998855191, 0.6096082729464105, 0.8573990009132192, 0.49178951506248353, 0.6687142893764911, 0.27318726894757406, 0.5791092476193588, 0.8674114521970089, 0.1576851543665511, 0, 1];[12, 9, 4, 0, 6, 11];6;8305;[12  9  4  0  3  5  6 11  2  8  1  7 10];[0.8436921327064433, 0.45637804704763346, 0.6470904998855191, 0.7431662245371891, 0.8573990009132192, 0.7316359808860766, 0.6687142893764911, 0.27318726894757406, 0.5791092476193588, 0.8674114521970089, 0.1576851543665511, 0.6571092156363934, 1];[12, 6, 9, 4, 0, 11];6;8355;[12  6  9  4  0  3  5 11  2  8  1  7 10];[0.8436921327064433, 0.575283748485365, 0.6470904998855191, 0.7431662245371891, 0.8573990009132192, 0.7316359808860766, 0.9412380014938434, 0.27318726894757406, 0.5791092476193588, 0.8674114521970089, 0.1576851543665511, 0.6571092156363934, 1];[12, 6, 9, 4, 0, 11];6;8405;[12  6  9  4  0  3  5 11  2  8  1  7 10];[0.8436921327064433, 0.575283748485365, 0.6470904998855191, 0.7431662245371891, 0.8573990009132192, 0.7316359808860766, 0.9412380014938434, 0.41786145297244653, 0.5791092476193588, 0.8674114521970089, 0.3665399258419274, 0.6571092156363934, 1]
13063;13;13;[11, 10, 5, 9];4;185;[11  8 10  0 12  5  9  4  2  7  1  3  6];[0.4818740283758315, 0.2648772704506444, 0.2861020792956484, 0.23777484002544452, 0.29965681051223525, 0.3943701157094594, 0.22385540588565192, 0.2648772704506444, 0.6166112341814584, 0.38656170659884226, 0.4824921306552838, 1, 0.4818740283758315];[11, 10, 5, 9];4;8305;[11  8 10  0 12  1  3  5  4  9  2  7  6];[0.4818740283758315, 0.4481728116593402, 0.2861020792956484, 0.4481728116593402, 0.38675186762268166, 0.3943701157094594, 0.22385540588565192, 0.2648772704506444, 0.6166112341814584, 0.38656170659884226, 0.4824921306552838, 1, 0.4818740283758315];[11, 5, 10, 9];4;2209;[11  7  8  1  5 10 12  0  3  4  9  2  6];[0.4818740283758315, 0.5156942662013092, 0.2861020792956484, 0.38675186762268166, 0.38675186762268166, 0.5131696790772441, 0, 0.7484636012710554, 0.6166112341814584, 0.38656170659884226, 0.4824921306552838, 1, 0.4818740283758315];[11, 5, 10, 9];4;2259;[11  7  8  3  1  5 10  0 12  9  4  2  6];[0.4818740283758315, 0.5156942662013092, 0.2861020792956484, 0.583612261216908, 0.29965681051223525, 0.5131696790772441, 0, 0.7484636012710554, 0.6166112341814584, 0.38656170659884226, 0.4824921306552838, 1, 0.4818740283758315]
13064;13;13;[11, 10, 9, 4, 8, 6];6;8255;[11 10  0  9  1  7  4  2  8  6 12  3  5];[0.741093368998388, 0.6533738901067808, 0.5214738922681771, 0, 0.6443444125953942, 0, 0.5040244331799619, 0.6519879856298696, 0.5179076904311669, 0.741093368998388, 0.7494951810709242, 1, 0.17277383215849781];[11, 3, 10, 9, 8, 12];6;8305;[11  3 10  0  9  1  7  4  2  8  6 12  5];[0.741093368998388, 0.6533738901067808, 0.5214738922681771, 0.8457697998688866, 0.6443444125953942, 0, 0.5040244331799619, 0.6519879856298696, 0.5179076904311669, 0.741093368998388, 0.7494951810709242, 1, 0.40810822437795446];[11, 3, 10, 9, 8, 12];6;2209;[11  3  0 10  1  9  7  4  2  8 12  5  6];[0.7747170632903667, 0.6533738901067808, 0.5214738922681771, 0.8457697998688866, 0.6443444125953942, 0.3337887867847038, 0.2394124610460388, 0.6519879856298696, 0.5179076904311669, 0.6519879856298696, 0.7494951810709242, 1, 0.5080346765462351];[11, 3, 10, 9, 8, 12];6;2259;[11  3  0 10  7  1  4  9  2  8 12  5  6];[0.7747170632903667, 0.6533738901067808, 0.5214738922681771, 0.8457697998688866, 0.6443444125953942, 0.3337887867847038, 0.2394124610460388, 0.7368740762368884, 0.5179076904311669, 0.5438773216334537, 0.7494951810709242, 1, 0.4253318614420357]
13065;13;13;[12, 10, 11];3;8255;[12  3  9  0 10  1  7  4  8 11  5  2  6];[0.3006747664284167, 0.19905769141585983, 0, 0.3754612490572957, 0.16427954742283662, 0.1309624435255483, 0, 0.19905769141585983, 0.16427954742283662, 0.368458898372187, 0.27192875055154736, 0.13726397560010797, 1];[12, 2, 11];3;1134;[12  2  4 10 11  0  9  8  3  6  5  1  7];[0.5535494806298964, 0, 0.8719844263095105, 0.16109823485299327, 0.7396421407139196, 0, 0, 0, 0.26313736596963855, 0.368458898372187, 0.6771898837923284, 0.5709907129871872, 1];[12, 2, 11];3;671;[12  2  4 10  7  3 11  0  9  6  1  8  5];[0.5535494806298964, 0.2999108368927701, 0.8719844263095105, 0.6061002296389286, 0.7396421407139196, 0, 0.312487392829198, 0.6476491353964106, 0.26313736596963855, 0.368458898372187, 0.6771898837923284, 0.5709907129871872, 1];[12, 2, 11];3;4308;[12  6  2  5  4 10  7  3 11  0  1  9  8];[0.5535494806298964, 0.536539866899855, 0.8719844263095105, 0.6061002296389286, 0.7396421407139196, 0.763902343218963, 0.8748208181838608, 0.6476491353964106, 0.26313736596963855, 0.536539866899855, 0.6771898837923284, 0.5709907129871872, 1]
13066;13;13;[12, 9, 11, 10, 6, 4];6;8255;[12  1  8  9 11 10  7  3  6  0  5  2  4];[0.35463507812373896, 0.6650245680693866, 0.17535942687876896, 0.3735004431580585, 0, 0.22825456339312547, 0.36426734196263205, 0.38611154685723076, 0.6625536321866452, 0.6215720634468354, 0.3922568838461485, 0.4388993032372714, 1];[12, 10, 9, 11, 6, 4];6;8305;[12 10  3  1  8  9 11  7  2  5  0  6  4];[0.10181778338428957, 0.6650245680693866, 0.2999863609645646, 0.7925699098449767, 0, 0.22825456339312547, 0.10181778338428957, 0.44950961618955415, 0.6625536321866452, 0.6215720634468354, 0.841196172145718, 0.5652796400671583, 1];[12, 10, 9, 11, 4, 6];6;8355;[12 10  2  3  1  8  9 11  7  4  6  5  0];[0, 0.6650245680693866, 0.8384090098298878, 0.7925699098449767, 0.34063281030008724, 0.22825456339312547, 0.24789945298648844, 0.44950961618955415, 0.6625536321866452, 0.6215720634468354, 0.841196172145718, 0.5652796400671583, 1];[12, 10, 9, 11, 4, 6];6;8405;[12  0 10  2  3  1  8  9 11  4  7  5  6];[0.8694774478701185, 0.6650245680693866, 0.8384090098298878, 0.7925699098449767, 0.572665863050099, 0.280248345715766, 0.24789945298648844, 0.44950961618955415, 0.6625536321866452, 0.6215720634468354, 0.841196172145718, 0.5795817825667006, 1]
13067;13;13;[10, 7, 1, 11];4;120;[10  7  8  1  0 11  4  3 12  2  6  9  5];[0.4606826839580551, 0.5145601675849051, 0.23616789280083827, 0.31718300753522577, 0.31718300753522577, 0, 0.22142376865446176, 0.7326058024499811, 0.5145601675849051, 0.15802711548490472, 1, 0.3411681414369039, 0.2996848581383991];[10, 5, 9, 11];4;364;[10  5  7  9  1  8 11  0  3 12  6  4  2];[0.4606826839580551, 0.5145601675849051, 0.23616789280083827, 0.4531959257448274, 0.31718300753522577, 0.8865044599105824, 0.3529463500616631, 0.7326058024499811, 0.5145601675849051, 0.6300650858559503, 1, 0.4931782392511728, 0.404330677935831];[10, 5, 9, 11];4;2209;[10  5  7  6  9 11  1  8  0  3  4 12  2];[0.44919083240937097, 0.5177119869006218, 0.2859626790806534, 0.31718300753522577, 0.31718300753522577, 0.8865044599105824, 0.7095247325555571, 0.7326058024499811, 0.5049021664364738, 0.6300650858559503, 1, 0.5670818378558473, 0.2996848581383991];[10, 5, 9, 11];4;2259;[10  5  7  6  9 11  1  8  0  3  4 12  2];[0.44919083240937097, 0.5177119869006218, 0.2859626790806534, 0.31718300753522577, 0.31718300753522577, 0.8865044599105824, 0.7095247325555571, 0.7326058024499811, 0.5049021664364738, 0.6300650858559503, 1, 0.5670818378558473, 0.2996848581383991]
13068;13;13;[12, 0, 1, 11];4;8255;[12  7  0  1  5  4 10  2  6 11  8  3  9];[0.7002119519691831, 0.5700722182013299, 0.45012559814269226, 0, 0.4871255249707994, 0.5602428071158218, 0.34920547539352187, 0.8730677952225764, 0.24916923872981045, 0, 0.4871255249707994, 0.29861354565484166, 1];[12, 11, 3, 2];4;1134;[12 11  7  3  2  5  0  1 10  4  6  8  9];[0.7002119519691831, 0.5700722182013299, 0.8455898286897481, 0.8639214963540316, 0.4871255249707994, 0.7927806472996887, 0.34920547539352187, 0.8730677952225764, 0.33294766208188775, 0.1739630316032684, 0.4871255249707994, 0.9436501880066339, 1];[12, 11, 3, 2];4;4258;[12 11  7  3  2  5  0  8  9  1  6  4 10];[0.7087736303624073, 0.5700722182013299, 0.8455898286897481, 0.8639214963540316, 0.4871255249707994, 0.7927806472996887, 0.5388733768305504, 0.8730677952225764, 0.5854091570359723, 0.5778411089266952, 0.4871255249707994, 0.9436501880066339, 1];[12, 11, 3, 2];4;464;[12 11  7  3  2  9  5  0  8  1  6  4 10];[0.7087736303624073, 0.5700722182013299, 0.8455898286897481, 0.8639214963540316, 0.4871255249707994, 0.7927806472996887, 0.5388733768305504, 0.8730677952225764, 0.5854091570359723, 0.8211961207162514, 0.4871255249707994, 0.9436501880066339, 1]
13069;13;13;[12, 8, 7, 11];4;8255;[12  4  2  8  7  9  1  0  5 11  3  6 10];[0.335017729110105, 0.4262409860440214, 0.8575516705346143, 0.20604443513144902, 0.9324666078191362, 0.26657468248093846, 0, 0.666118269886076, 0.6757881355375772, 0.44350564782130647, 0, 0.2328541439244275, 1];[12, 8, 7, 11];4;8305;[12  4  2  1  8  7  0  9  3  5 10 11  6];[0.6398462938596309, 0.8483907582303675, 0.8575516705346143, 0.4228280275274304, 0.9324666078191362, 0.39793959185324823, 0, 0.666118269886076, 0.6757881355375772, 0.44350564782130647, 0.34929504561103947, 0.2328541439244275, 1];[12, 8, 7, 11];4;8355;[12  4  2  1  8  7  0  6  9  3  5 10 11];[0.6398462938596309, 0.8483907582303675, 0.8575516705346143, 0.4228280275274304, 0.9324666078191362, 0.39793959185324823, 0.4651763209721483, 0.666118269886076, 0.6757881355375772, 0.4651763209721483, 0.34929504561103947, 0.2328541439244275, 1];[12, 7, 11, 8];4;8405;[12  4  7  2  1 11  8  0  9  3  6  5 10];[0.6484562362672345, 0.8483907582303675, 0.8575516705346143, 0.6301440901037886, 0.9324666078191362, 0.515548136308601, 0.5266660330810309, 0.9071964627869336, 0.6757881355375772, 0.6311279056182255, 0.34929504561103947, 0.7271166420134114, 1]
13070;13;13;[12, 8, 2, 11];4;8255;[12 10  7  9  8  2  4  0  6  5  1  3 11];[0, 0, 0.21153805668511722, 0, 0.17030212294067204, 0, 0, 0.4647380644834363, 0.21153805668511722, 0.4561484397053413, 0.5015796490330079, 0, 1];[12, 10, 9, 5, 11];5;235;[12 10  9  5  7  2 11  8  6  4  1  3  0];[0, 0, 0.40074468550202497, 0, 0, 0.6784723995082028, 0, 0.4647380644834363, 0.16274246872932926, 0.7581522551168018, 0.8477153725580897, 0.36330531560684626, 1];[12, 8, 5, 11];4;414;[12  8 10  9  5  4 11  7  2  0  1  3  6];[0, 0, 0.40074468550202497, 0, 0.547822256771482, 0.6784723995082028, 0, 0.4647380644834363, 0.8737217687769383, 0.7581522551168018, 0.8477153725580897, 0.5318082595878959, 1];[12, 8, 5, 11];4;464;[12  8 10  9  5  4 11  7  3  2  0  1  6];[0.37314391097627586, 0, 0.40074468550202497, 0.4101150974713604, 0.547822256771482, 0.6784723995082028, 0, 0.4647380644834363, 0.8737217687769383, 0.7581522551168018, 0.8477153725580897, 0.5318082595878959, 1]
13071;13;13;[12, 10, 11];3;61;[12 10 11  3  8  1  0  2  7  6  5  4  9];[0, 0.13180261205541385, 0, 0.17946008236479183, 0, 0, 0, 0, 0.13180261205541385, 0, 0.6900295468183067, 0.48752432249947725, 1];[12, 10, 11];3;111;[12 10 11  6  9  1  8  3  0  2  4  5  7];[0.14221423406828204, 0.26213531243190885, 0.14221423406828204, 0.17946008236479183, 0, 0, 0.2897078022726856, 0, 0.2581295535393553, 0.26213531243190885, 0.6900295468183067, 0.48752432249947725, 1];[12, 10, 11];3;161;[12 10 11  6  9  1  8  4  3  5  0  2  7];[0.14221423406828204, 0.26213531243190885, 0.14221423406828204, 0.17946008236479183, 0.22315811456308635, 0.17464982881330696, 0.2897078022726856, 0, 0.2581295535393553, 0.26213531243190885, 0.6900295468183067, 0.48752432249947725, 1];[12, 10, 11];3;211;[12 10 11  7  9  5  1  8  0  6  2  3  4];[0.14221423406828204, 0.26213531243190885, 0.14221423406828204, 0, 0, 0.2729525814270976, 0.14221423406828204, 0.2729525814270976, 0.2581295535393553, 0.2729525814270976, 0.6900295468183067, 0.48752432249947725, 1]
13072;13;13;[12, 3, 11];3;8255;[12  8  1  9  0  3 10  2  4  7  6  5 11];[0.49935448721928044, 0.5918245922455948, 0.2899462581905636, 0.47937246542857487, 0.24067339563161444, 0, 0, 0.19939568628769094, 0.6469330586428442, 0.5202044591215559, 0.31068450613231063, 0, 1];[12, 3, 11];3;8305;[12  3  8  6  1  9  0  4  2 10  5  7 11];[0.49935448721928044, 0.5918245922455948, 0.4744950453020726, 0.7929258265842117, 0.4909761009774878, 0.275012582990224, 0.6061102738903267, 0.19939568628769094, 0.6972815234279803, 0.5202044591215559, 0.31068450613231063, 0, 1];[12, 11, 3];3;285;[12  8 11  3  6  1  9  0  4  2 10  5  7];[0.49935448721928044, 0.5918245922455948, 0.4744950453020726, 0.7929258265842117, 0.4909761009774878, 0.275012582990224, 0.6061102738903267, 0.25187728971936113, 0.8711387001749016, 0.5202044591215559, 0.31068450613231063, 0.8602658165561998, 1];[12, 11, 3];3;237;[12  1  8 11  3  6 10  2  7  4  9  0  5];[0.49935448721928044, 0.9403909730860809, 0.587810291655452, 0.7929258265842117, 0.528170738333235, 0.275012582990224, 0.6061102738903267, 0.5419991042904205, 0.8711387001749016, 0.5202044591215559, 0.587810291655452, 0.8602658165561998, 1]
13073;13;13;[10, 11, 2, 9, 5];5;1084;[10 11  1  4  8  2  9  3  0  5  6  7 12];[0.28818584631562316, 0.5488367439089825, 0.5364690160269896, 0.30541579861109824, 0.5488367439089825, 0.273713671883553, 0.2469685255667613, 0, 0.5488367439089825, 0.3728335500087512, 1, 0.8096119696005598, 0];[10, 11, 2, 5, 9];5;4208;[10 11  1  8  2  5  9  6  0  7  3  4 12];[0.28818584631562316, 0.7404642881164829, 0.5364690160269896, 0.1412204996163834, 0.14112353701993843, 0.507468792252486, 0.3278371730972685, 0.19910397082041353, 0.6130333641000789, 0.4680440795215197, 1, 0.8096119696005598, 0];[10, 1, 11, 2, 0, 8, 9];7;414;[10  1 11  2  0  8  4  9  5  7  6  3 12];[0.7279968131430913, 0.8990594047445075, 0.7940249144511382, 0.1412204996163834, 0.6789142504737422, 0.507468792252486, 0.39605786612952215, 0.4470397677321879, 0.701088964640552, 0.6664266267908115, 1, 0.8096119696005598, 0];[10, 5, 11, 2, 9];5;4308;[10  5  1  6 11  2  9  0  8  4  7  3 12];[0.7279968131430913, 0.8990594047445075, 0.7940249144511382, 0.34538165247583374, 0.6789142504737422, 0.9469741788391033, 0.8248149120560083, 0.4470397677321879, 0.701088964640552, 0.7512728542105205, 1, 0.8096119696005598, 0.25861252417720354]
13074;13;13;[11, 10, 0, 12];4;70;[11 10  0 12  1  4  9  2  7  6  5  3  8];[0.49780861827827516, 0.40138243889981906, 0, 0, 0.3282417812970795, 0, 0, 0, 0, 0.29565630492585665, 0.7032682359564826, 1, 0.49780861827827516];[11, 10, 0, 12];4;120;[11 10  0 12  1  9  4  2  7  8  6  3  5];[0.49780861827827516, 0.40138243889981906, 0.3095910280705552, 0, 0.3282417812970795, 0, 0.10388029037263069, 0.22217336364029816, 0.10388029037263069, 0.3773766191385696, 0.7032682359564826, 1, 0.49780861827827516];[11, 10, 0, 12];4;170;[11 10  0 12  1  9  4  2  7  5  8  6  3];[0.49780861827827516, 0.40138243889981906, 0.3095910280705552, 0, 0.3282417812970795, 0.1562856263721716, 0.10388029037263069, 0.22217336364029816, 0.10388029037263069, 0.3773766191385696, 0.7032682359564826, 1, 0.49780861827827516];[11, 10, 12, 9];4;237;[11 10 12  5  9  2  7  0  8  4  1  3  6];[0.265800333481883, 0, 0.3095910280705552, 0, 0, 0.45554752375306723, 0, 0.265800333481883, 0.1702342071056317, 0.3773766191385696, 0.7032682359564826, 1, 0.5187725230226891]
13075;13;13;[12, 6, 11, 1];4;2109;[12  6  7  4  9  3  2 11  1  8  0 10  5];[0.20394305293520706, 0.22179176563316308, 0.399193572471879, 0.4116394591504312, 0.4938872749830757, 0, 0.5247694534877133, 0.5197910286645386, 0.22179176563316308, 0.4274151418240043, 0.20221424325339493, 0.2304666899156259, 1];[12, 6, 11, 1];4;8305;[12  6  8  3 11  7  9  4  2  0  5 10  1];[0.37218980437662885, 0, 0.399193572471879, 0.6767851743472939, 0.4938872749830757, 0.24338307067260237, 0.8899944331150119, 0.5197910286645386, 0.8884876848810466, 0.5080612816376037, 0.1831051339656347, 0.657536539675148, 1];[12, 6, 11, 1];4;8355;[12  6  8 11  3 10  7  9  0  4  1  2  5];[0.5004038807015531, 0.4484536648076404, 0.4484536648076404, 0.6767851743472939, 0.4938872749830757, 0.4357764165995143, 0.8899944331150119, 0.5197910286645386, 0.8884876848810466, 0.5080612816376037, 0.5588435000587324, 0.7588119473414592, 1];[12, 6, 11, 1];4;8405;[12  6  8  5  0 11  9  3  7 10  4  2  1];[0.77899350342169, 0.4484536648076404, 0.4484536648076404, 0.6767851743472939, 0.4938872749830757, 0.8174710551891694, 0.8899944331150119, 0.5652835207270855, 0.8884876848810466, 0.6922680968152781, 0.5588435000587324, 0.7588119473414592, 1]
13076;13;13;[11, 12, 10, 6];4;120;[11 12  0 10  2  6  9  4  3  7  1  5  8];[0.5243394754609005, 0, 0.45869915293659197, 0.13061812942201692, 0.4014160476033688, 0, 0.4439857922732282, 0, 0, 0.4014160476033688, 0.505257035853854, 1, 0.7154581340398962];[11, 12, 1, 9];4;621;[11  5 12  1  0 10  2  6  9  8  7  3  4];[0.5243394754609005, 0.6142922836039277, 0.45869915293659197, 0, 0, 0.8084242421227003, 0.4439857922732282, 0.23867167839460318, 0.23867167839460318, 0.4275253540036585, 0.505257035853854, 1, 0.7154581340398962];[11, 12, 1, 9];4;671;[11  5 12  1  6  0 10  2  9  7  8  3  4];[0.5243394754609005, 0.6142922836039277, 0.4859653809469097, 0, 0, 0.8293265846510193, 0.5538687621273884, 0.29183812475471077, 0.19572487916198125, 0.43764452802692155, 0.505257035853854, 1, 0.7154581340398962];[11, 6, 12, 10];4;1234;[11  5  6  0 12  1 10  2  7  9  3  8  4];[0.7160622109069418, 0.7059188727903206, 0.4859653809469097, 0.3860818901426793, 0, 0.8293265846510193, 0.7708297158274116, 0.4691937887513835, 0.19572487916198125, 0.43764452802692155, 0.505257035853854, 1, 0.7154581340398962]
13077;13;13;[11, 10, 8];3;571;[11 10  7  4  3  8 12  6  2  9  1  0  5];[0, 0.12736321569228906, 0.18732263577955263, 0.5092365291515222, 0.5791189934033321, 0, 0.20036837846088976, 0.7218939490302707, 0.20246968054483103, 0.1634431451971998, 0.899482536688569, 1, 0.20036837846088976];[11, 10, 5, 7, 4, 3];6;170;[11 10  5  7  4  3  6  9  8  2 12  1  0];[0, 0.12736321569228906, 0.3000816573380435, 0.5092365291515222, 0.5791189934033321, 0.8109706295206759, 0.38172173643252505, 0.7218939490302707, 0.38172173643252505, 0.38172173643252505, 0.899482536688569, 1, 0.27495160520958717];[11, 10, 5, 7, 4, 3];6;220;[11 10  5  7  4  3  8  2 12  9  6  1  0];[0, 0.12736321569228906, 0.3000816573380435, 0.5092365291515222, 0.5791189934033321, 0.8109706295206759, 0.16540631012364293, 0.7218939490302707, 0.42680766416755633, 0.16540631012364293, 0.899482536688569, 1, 0.2765787285528916];[11, 10, 8];3;335;[11 10  5  7  4  8  3  1  2  6 12  0  9];[0, 0.46570274580542853, 0.3000816573380435, 0.5092365291515222, 0.5791189934033321, 0.8109706295206759, 0.2850086579500077, 0.7218939490302707, 0.5113878056854889, 0, 0.899482536688569, 1, 0.2765787285528916]
13078;13;13;[11, 10, 7];3;314;[11  2  0  8 10 12  3  7  9  5  4  1  6];[0.5735110235911943, 0, 0.7937466629421601, 0.13179080750301636, 0, 0, 0, 0.13179080750301636, 0.41859061362971867, 0.11724716479016037, 0.3931832081324078, 1, 0.13179080750301636];[11, 10, 7];3;1134;[11  2  6  4 10  0  1  8  3  7  5 12  9];[0.5735110235911943, 0.4973351244778558, 0.7937466629421601, 0.2587639482252039, 0.7493001342447821, 0.14066688348825032, 0.7737575854528158, 0.2587639482252039, 0.41859061362971867, 0, 0.6449879338684928, 1, 0.14066688348825032];[11, 10, 7];3;220;[11  2  6  4 10  7  0  1  8  5 12  9  3];[0.5735110235911943, 0.4973351244778558, 0.7937466629421601, 0, 0.7493001342447821, 0.382715366371406, 0.7737575854528158, 0.579832861769166, 0.41859061362971867, 0.13274856829676568, 0.6449879338684928, 1, 0.13274856829676568];[11, 10, 7];3;464;[11  2  6  4  0  5 10  7  1  8 12  3  9];[0.6953935412510672, 0.4973351244778558, 0.7937466629421601, 0.22359933983143837, 0.7493001342447821, 0.6531609998689555, 0.7737575854528158, 0.579832861769166, 0.41859061362971867, 0, 0.6449879338684928, 1, 0.31205227549419884]
13079;13;13;[11, 12, 10];3;571;[11  8  7  1  2 12  9 10  6  5  4  3  0];[0, 0.34765434813437057, 0.34765434813437057, 0, 0, 0, 0, 0.3793015309874337, 0.4323964477036312, 0.31922134488164744, 0.16365671587248684, 1, 0.32212886252384454];[11, 10, 12];3;364;[11  0  6 10  8 12  9  7  1  2  4  3  5];[0.7690888267565267, 0.34765434813437057, 0.34765434813437057, 0, 0.31027221256932025, 0, 0.7140069698303189, 0.3793015309874337, 0.4323964477036312, 0.4033267575972824, 0.6345235106454862, 1, 0.4197044904815379];[11, 10, 12];3;414;[11  0  6 10  7  9  8 12  3  5  1  2  4];[0.7690888267565267, 0.34765434813437057, 0.34765434813437057, 0.36462262976035437, 0.31027221256932025, 0.36462262976035437, 0.7140069698303189, 0.43659528098095823, 0.4323964477036312, 0.43659528098095823, 0.6345235106454862, 1, 0.4197044904815379];[11, 10, 12];3;464;[11  0  6 10  7  9  8 12  3  5  1  2  4];[0.7690888267565267, 0.34765434813437057, 0.34765434813437057, 0.36462262976035437, 0.33363802684907257, 0.36462262976035437, 0.7140069698303189, 0.43659528098095823, 0.4323964477036312, 0.43659528098095823, 0.6345235106454862, 1, 0.4197044904815379]
13080;14;14;[12, 11, 9, 13];4;314;[12 11  9  3 13  8  0  1  7  6  5  4  2 10];[0.166527975296605, 0, 0, 0.38420939199275944, 0, 0, 0, 0, 0.25512740697844877, 0.3967516079175053, 0, 0.7043686181253974, 1, 0.38420939199275944];[12, 13, 11, 9];4;364;[12 13  3 11  9  8  0  1  7  6  5  4  2 10];[0.166527975296605, 0, 0, 0.7288446380636247, 0, 0, 0, 0, 0.25512740697844877, 0.3967516079175053, 0, 0.7043686181253974, 1, 0.7412328708929025];[12, 13, 11, 9];4;414;[12 13  3 11  8  9  0  1  7  6  5  4  2 10];[0.166527975296605, 0, 0, 0.7288446380636247, 0, 0, 0, 0, 0.674056682939843, 0.5683222165963727, 0, 0.7043686181253974, 1, 0.8626245451777628];[12, 13, 11, 9];4;464;[12 13  3 11  8  9  0  1  7  6  5  4  2 10];[0.166527975296605, 0, 0, 0.7288446380636247, 0, 0, 0, 0, 0.674056682939843, 0.5738852818305373, 0, 0.7043686181253974, 1, 0.8626245451777628]
13081;14;14;[12, 9, 6, 11];4;185;[12  9  2  6 11  7 10  3  4  5  1  0  8 13];[0, 0, 0.5851180435755391, 0.251443241869151, 0, 0, 0.48102164410202597, 0.3111562941291414, 0, 0.6064001742181775, 0.251443241869151, 0.44211941901574814, 1, 0];[12, 1, 2, 11];4;1134;[12  1  9  2  3  6 11  4  0  7  5  8 10 13];[0.31339466104740593, 0.8221821719490822, 0.5851180435755391, 0.5684331497195078, 0.4010608739700799, 0, 0.48102164410202597, 0.3111562941291414, 0, 0.6064001742181775, 0, 0.44211941901574814, 1, 0];[12, 3, 1, 11];4;170;[12  3  1 11  9  2  6  4  0  7  5  8 10 13];[0.31339466104740593, 0.8221821719490822, 0.5851180435755391, 0.920616508675359, 0.4010608739700799, 0, 0.48102164410202597, 0.3111562941291414, 0, 0.6064001742181775, 0, 0.7281572505424306, 1, 0];[12, 3, 1, 11];4;270;[12  3  1  7 11  9  2  6  4  0  5  8 10 13];[0.31339466104740593, 0.8221821719490822, 0.5851180435755391, 0.920616508675359, 0.4116091165311895, 0, 0.48102164410202597, 0.7786561559996866, 0, 0.6064001742181775, 0, 0.7281572505424306, 1, 0]
13082;14;14;[10, 7, 9, 8];4;4158;[10  7  9  3  6 12  2  0  4  5  1  8 11 13];[0, 0, 0, 0.32074881268708344, 0, 0, 0.32074881268708344, 0.8216946577630955, 0, 0.332149534119785, 1, 0, 0.3062421090370517, 0];[10, 7, 11, 9, 3];5;170;[10  7 11  9  6  3 12  0 13  4  1  2  5  8];[0.13677970822471136, 0, 0, 0.32074881268708344, 0.13677970822471136, 0, 0.32074881268708344, 0.8216946577630955, 0, 0.4451472059016578, 1, 0.49921261497286085, 0.3062421090370517, 0.13677970822471136];[10, 7, 11, 9, 3];5;220;[10  7 11  9  6  3 12  4 13  1  8  0  5  2];[0, 0.21974142842139005, 0, 0.32074881268708344, 0.22420654731892342, 0, 0.32074881268708344, 0.8216946577630955, 0.16805225442500316, 0.4451472059016578, 1, 0.49921261497286085, 0.3062421090370517, 0.21974142842139005];[10, 7, 11, 9, 5];5;237;[10  7 11  9  5  3  6 12 13  1  4  8  0  2];[0, 0.22566713689947407, 0, 0.32074881268708344, 0.22420654731892342, 0.370152796259483, 0.32074881268708344, 0.8216946577630955, 0.16805225442500316, 0.487530451123824, 1, 0.49921261497286085, 0.3062421090370517, 0.2613543103067934]
13083;14;14;[12, 8, 13, 11];4;571;[12  8  1 13 10  6 11  5  2  4  9  3  0  7];[0.17795631961399747, 0.5681202791589206, 0.3011113829947115, 0.2386382920294787, 0.2822590349710233, 0.3011113829947115, 0.3739796272242214, 0, 0.8073380769588743, 0.24684622492905076, 0.3739796272242214, 0.36975381210505004, 1, 0.49712271261713264];[12, 6, 1, 11];4;2159;[12 10  6  8  2  1 13  0  9 11  7  3  5  4];[0.4118098088638059, 0.5681202791589206, 0.7460647997640119, 0.22748782162984174, 0, 0.22748782162984174, 0.86505797305233, 0.4025511311998211, 0.8073380769588743, 0.4118098088638059, 0.8672520110598383, 0.4025511311998211, 1, 0.49712271261713264];[12, 3, 11];3;16548;[12 10  6  8  2  4  1 13  3  7  9  0  5 11];[0.4118098088638059, 0.5681202791589206, 0.7460647997640119, 0.42705286088009436, 0.6265298129691625, 0.4099831604512329, 0.86505797305233, 0.42705286088009436, 0.8073380769588743, 0.4118098088638059, 0.8672520110598383, 0.4025511311998211, 1, 0.49712271261713264];[12, 3, 11];3;16598;[12 10  6  8  3  2  4 11  1 13  0  9  5  7];[0.4118098088638059, 0.5681202791589206, 0.7460647997640119, 0.7969068717695207, 0.6265298129691625, 0.4099831604512329, 0.86505797305233, 0.17518211303054607, 0.8073380769588743, 0.4118098088638059, 0.8672520110598383, 0.5969877019613049, 1, 0.49712271261713264]
13084;14;14;[12, 13];2;16448;[12  9  3  2  0  1  5  8  7 10 11  4  6 13];[0.34861353786442684, 0.341848936676128, 0.4224762471029297, 0.4341494544009378, 0.18543138021982342, 0.28913139631082935, 0, 0.2672974692532015, 0.27906005754473484, 0.64822333470172, 0.2672974692532015, 0.20857271186887916, 1, 0];[12, 13];2;16498;[12  4  9  2  5 10  0  3  1 13  8  7 11  6];[0.48706447618914406, 0.341848936676128, 0.5830001455514835, 0.4341494544009378, 0.8800316688284964, 0.5149580708595507, 0, 0.2672974692532015, 0.29215648866316896, 0.64822333470172, 0.48706447618914406, 0.20857271186887916, 1, 0.3314420389985238];[12, 13];2;16548;[12  4  9  2  1  5  0 10 13  3  8  7 11  6];[0.48706447618914406, 0.5362501864359293, 0.5830001455514835, 0.4341494544009378, 0.8800316688284964, 0.5149580708595507, 0, 0.2672974692532015, 0.33068763993919437, 0.64822333470172, 0.48706447618914406, 0.20857271186887916, 1, 0.45461667610223966];[12, 13];2;220;[12  4 13  2  9  1  6  7  5  0 10  3  8 11];[0.48706447618914406, 0.5935381639102998, 0.6846587032780851, 0.4341494544009378, 0.8800316688284964, 0.5149580708595507, 0.5824802947359592, 0.521048507294671, 0.33068763993919437, 0.64822333470172, 0.48706447618914406, 0.250242153735615, 1, 0.7541851979920919]
13085;14;14;[9, 4, 10];3;185;[ 9  4  6 10 11 12  0  8 13  2  1  3  7  5];[0.3302070432185471, 0, 0.1965699477071349, 0, 0.721724377753742, 0, 0.7074702008661902, 0, 0.3302070432185471, 1, 0.542873050736933, 0.542873050736933, 0.41892022896072373, 0.21926223570890582];[9, 10, 4];3;111;[ 9 10  4  6 12  8  0  1  7  5  2  3 11 13];[0.3302070432185471, 0, 0, 0, 0.721724377753742, 0, 0.7074702008661902, 0, 0.3302070432185471, 1, 0.7695964932745049, 0, 0.41892022896072373, 0];[9, 10, 4];3;161;[ 9 10  4  6 13  8  0 11  2  3  1  5  7 12];[0.3302070432185471, 0, 0.21663398762834807, 0.15450194347512175, 0.721724377753742, 0, 0.7074702008661902, 0, 0.3302070432185471, 1, 0.8455293030344839, 0.2180623685231904, 0, 0.42796848206872196];[9, 10, 4];3;211;[ 9 10  4  6 13  8  2  1  5  0 11  3  7 12];[0.17854095880093712, 0.1955837218362942, 0.21663398762834807, 0.15450194347512175, 0.721724377753742, 0.1955837218362942, 0.7074702008661902, 0, 0.3902894407742642, 1, 0.8455293030344839, 0.15450194347512175, 0, 0.42796848206872196]
13086;14;14;[12, 13];2;56;[12 13  2  4 11  6  8  1 10  9  7  0  5  3];[0, 0.3151066002134762, 0.5297840520065991, 0, 0.45926658081143157, 0, 0.3566064106291533, 0.27477621002635116, 0.3151066002134762, 0.3151066002134762, 0.3151066002134762, 0.45926658081143157, 1, 0.7285631447488243];[12, 13];2;120;[12  3 13  0  2 11  4  6 10  9  1  8  7  5];[0.557798908920089, 0.3151066002134762, 0.5297840520065991, 0.8649220362722423, 0.45926658081143157, 0, 0.3566064106291533, 0, 0.3151066002134762, 0.3151066002134762, 0.3151066002134762, 0.45926658081143157, 1, 0.7285631447488243];[12, 13];2;170;[12  3 13  0  2 11  4 10  6  1  5  8  9  7];[0.557798908920089, 0.2941469567590738, 0.5297840520065991, 0.8649220362722423, 0.45926658081143157, 0.2941469567590738, 0.3566064106291533, 0, 0.0808393199748679, 0.0808393199748679, 0.4400379775050575, 0.45926658081143157, 1, 0.7285631447488243];[12, 13];2;270;[12  3  9 13 11  4  0  2 10  6  1  5  7  8];[0.557798908920089, 0.2941469567590738, 0.5297840520065991, 0.8649220362722423, 0.5923440995626341, 0.2941469567590738, 0.3566064106291533, 0, 0, 0.794774663635635, 0.4400379775050575, 0.7721011469471694, 1, 0.7721011469471694]
13087;14;14;[13, 12, 11];3;87;[13 10 12  9 11  0  4  2  7  6  5  3  1  8];[0.22854562923200272, 0, 0, 0, 0.22854562923200272, 0, 0, 0, 0, 0.24296291263628958, 0.6138937114364209, 0.24296291263628958, 0.44322404913600427, 1];[13, 11, 12];3;120;[13 11 10 12  6  7  0  4  5  1  2  3  8  9];[0.22854562923200272, 0, 0, 0, 0.22854562923200272, 0, 0.33135282005325434, 0.33135282005325434, 0, 0, 0.6138937114364209, 0.6499446366864656, 0.5225169772098085, 1];[13, 11, 12];3;170;[13 11 10 12  6  7  0  4  9  5  3  1  2  8];[0.22854562923200272, 0, 0, 0, 0.22854562923200272, 0.10436964062797523, 0.33135282005325434, 0.33135282005325434, 0, 0.22735946082569164, 0.6138937114364209, 0.7638620433614512, 0.5225169772098085, 1];[13, 11, 12];3;211;[13 11 12 10  6  7  0  4  9  2  5  3  1  8];[0.22854562923200272, 0, 0.1951703431648182, 0, 0.22854562923200272, 0.10436964062797523, 0.33135282005325434, 0.33135282005325434, 0, 0.22735946082569164, 0.6138937114364209, 0.7638620433614512, 0.7071764068850611, 1]
13088;14;14;[9, 10, 8];3;120;[ 9  7  0  2 10  8 12  6  4  5  1  3 11 13];[0.6019073987986481, 0, 0.5838995720033636, 0, 0.20580615739509978, 0.20580615739509978, 0.2682792425723555, 0.8740427150315466, 0.37825934858008614, 1, 0.4535220428973492, 0, 0.3086924767482242, 0];[9, 8, 10];3;170;[ 9  7  8  0  2 10  6 12  1  5  4  3 11 13];[0.6019073987986481, 0.23466350072582637, 0.5838995720033636, 0.19797612722066812, 0.20580615739509978, 0.20580615739509978, 0.43607733085488387, 0.8740427150315466, 0.7733438709934242, 1, 0.4592312607251699, 0.1287797581547674, 0.3086924767482242, 0];[9, 8, 10];3;220;[ 9  7  8  0  2 10  6 12  1  5  4  3 11 13];[0.6019073987986481, 0.23466350072582637, 0.5838995720033636, 0, 0.20580615739509978, 0.20580615739509978, 0.43607733085488387, 0.8740427150315466, 0.7733438709934242, 1, 0.46704056371866703, 0, 0.3086924767482242, 0];[9, 10, 8];3;237;[ 9  7 10  1  8  0  2 11  6  4 12  3  5 13];[0.6019073987986481, 0.8363414470138479, 0.5838995720033636, 0, 0.3104785718106016, 0, 0.43607733085488387, 0.8740427150315466, 0.7733438709934242, 1, 0.8570576224939698, 0.44195906817868397, 0.3086924767482242, 0]
13089;14;14;[12, 8, 13, 2];4;70;[12  8 13  2 11  4  5  1 10  6  0  3  7  9];[0, 0.22324920572287768, 0.27532288792139203, 0, 0.23945156109803817, 0.22324920572287768, 0, 0, 0.3744844624878219, 0, 0.13661979928351137, 0.27532288792139203, 1, 0.3744844624878219];[12, 8, 13, 2];4;120;[12  8 13  2 11  4  5  1 10  6  0  3  7  9];[0, 0.22324920572287768, 0.27532288792139203, 0, 0.23945156109803817, 0.22324920572287768, 0, 0, 0.3744844624878219, 0, 0.13661979928351137, 0.27532288792139203, 1, 0.3744844624878219];[12, 13, 0];3;187;[12  8 13  0 11  6  2  1  7  5  4  3 10  9];[0.36776278968197457, 0, 0, 0, 0, 0, 0.33164764036958505, 0, 0.3744844624878219, 0, 0, 0.3379937695703031, 1, 0.3744844624878219];[12, 13, 0];3;464;[12  8  6 13  0 11  5  3  9  4  1  2  7 10];[0.36776278968197457, 0, 0, 0.12847391211149023, 0, 0.12847391211149023, 0.3718709561538238, 0, 0.5900436032418169, 0.12847391211149023, 0, 0.3379937695703031, 1, 0.3718709561538238]
13090;14;14;[12, 10, 13];3;8255;[12  9  3  7  4 11  0  2 10  1  5 13  8  6];[0.5443858470374533, 0.2862599304701311, 0.5409128509472717, 0.6591533616964036, 0.6448143072508505, 0.2862599304701311, 0.1316906165532494, 0.6591533616964036, 0.1927484209406713, 0.666978321242861, 0.3867438697318277, 0.6290410825057258, 1, 0.27833601127094865];[12, 10, 13];3;16498;[12  9  3  7  4 11  0  2  6 10  5  1  8 13];[0.5444300372545522, 0.2862599304701311, 0.5409128509472717, 0.6591533616964036, 0.6448143072508505, 0.2862599304701311, 0.40862184468538676, 0.6591533616964036, 0.24322482891642047, 0.666978321242861, 0.3867438697318277, 0.6290410825057258, 1, 0.1927484209406713];[12, 13, 10];3;2209;[12 13  2  6  7  9  4 11  5 10  0  3  1  8];[0.5444300372545522, 0.2755878119806305, 0.7797783529673898, 0.4312005266080603, 0.6448143072508505, 0.5688926445567161, 0.7729224917011372, 0.6859230196751657, 0, 0.666978321242861, 0.5579002497177539, 0.6290410825057258, 1, 0.7980925824850256];[12, 13, 10];3;8405;[12  0  7  5 13  2  6  3  9  4 11 10  8  1];[0.9394420292181797, 0.2755878119806305, 0.7797783529673898, 0.7341638598209522, 0.6448143072508505, 0.8024857076610012, 0.7729224917011372, 0.832352206126709, 0.3488959104838159, 0.666978321242861, 0.5579002497177539, 0.6290410825057258, 1, 0.7980925824850256]
13091;14;14;[12, 13, 0, 11];4;571;[12 10 13  0  9 11  3  2  1  5  4  6  7  8];[0.4726163639031418, 0.1135013798027919, 0.31221902836811805, 0.31221902836811805, 0, 0.1135013798027919, 0, 0, 0, 0.4726163639031418, 0.5452480460507456, 0.3771675787422837, 1, 0.5452480460507456];[12, 11, 13, 0];4;137;[12 11 10 13  0  9  3  2  4  8  7  1  6  5];[0.4726163639031418, 0, 0.31221902836811805, 0.31221902836811805, 0.28211564206675294, 0, 0, 0.18218460453920446, 0.18218460453920446, 0.4726163639031418, 0.5452480460507456, 0.5515853492969596, 1, 0.5452480460507456];[12, 2, 11, 13];4;220;[12  2  7 11 10 13  0  9  4  5  1  3  6  8];[0.4726163639031418, 0, 0.7491799443734062, 0, 0.28211564206675294, 0, 0, 0.589891598306553, 0, 0.4726163639031418, 0.5452480460507456, 0.5515853492969596, 1, 0.5452480460507456];[12, 2, 11, 13];4;270;[12  2  7 11 10 13  0  9  4  3  5  6  8  1];[0.4726163639031418, 0, 0.7491799443734062, 0.27371897223706615, 0.28211564206675294, 0.1000181983931845, 0.1000181983931845, 0.589891598306553, 0.07444794817691305, 0.4726163639031418, 0.5452480460507456, 0.5515853492969596, 1, 0.5452480460507456]
13092;14;14;[13, 12, 11];3;61;[13 12 11  9 10  1  8  7  6  5  4  3  0  2];[0, 0.1205851889909647, 0, 0, 0, 0, 0, 0.1205851889909647, 0.1205851889909647, 0.2621350919832198, 0.2621350919832198, 0.3369952190397889, 0.587548700692122, 1];[13, 12, 11];3;111;[13 12 11  9 10  5  8  1  7  6  2  3  0  4];[0, 0.16744563766164672, 0, 0, 0, 0.24532850290728286, 0, 0.1205851889909647, 0.24532850290728286, 0.2621350919832198, 0.2621350919832198, 0.3369952190397889, 0.587548700692122, 1];[13, 12, 11];3;170;[13 12 10 11  5  8  9  1  7  6  2  3  0  4];[0, 0.16744563766164672, 0, 0, 0, 0.24532850290728286, 0, 0.1205851889909647, 0.24532850290728286, 0.16744563766164672, 0.43809096477051274, 0.3369952190397889, 0.587548700692122, 1];[13, 12, 11];3;211;[13 12 11 10  5  8  9  1  2  4  7  0  6  3];[0, 0.16744563766164672, 0.13707111422187043, 0, 0.13707111422187043, 0.24532850290728286, 0, 0.1205851889909647, 0.24532850290728286, 0.16744563766164672, 0.43809096477051274, 0.48565749814405573, 0.587548700692122, 1]
13093;14;14;[13, 8, 6];3;4158;[13  8  9  4 10  3 11  6  7  2 12  5  1  0];[0, 0, 0.23717849933987983, 0.41338716722741675, 0.6107638369502589, 0.17917503394289458, 0.3166631053625964, 0.3166631053625964, 0.9225884425157245, 0.6271179192943407, 0.5458953960795992, 0.37805898680213335, 0.18496460855795915, 1];[13, 8, 5];3;4208;[13  8  2  9  4  3 10  5 11  7  6 12  1  0];[0, 0, 0.7814451058719358, 0.5873930005256839, 0.6107638369502589, 0.4809113178809051, 0.40803567922363565, 0.4809113178809051, 0.9225884425157245, 0.6271179192943407, 0.5458953960795992, 0.4809113178809051, 0.18496460855795915, 1];[13, 1];2;16548;[13  8  2 10  9  4  3  5  7  6 11  1  0 12];[0.2675786568100314, 0.3401103182215343, 0.7814451058719358, 0.5873930005256839, 0.6107638369502589, 0.5730239013618177, 0.40803567922363565, 0.4734526780716234, 0.9225884425157245, 0.6271179192943407, 0.6426308853897803, 0.37805898680213335, 0.18496460855795915, 1];[13, 8, 5];3;4308;[13  8  2 10  9  4  3  5  7  6 12 11  1  0];[0.29163914910300015, 0.3401103182215343, 0.7814451058719358, 0.5873930005256839, 0.6107638369502589, 0.5730239013618177, 0.40803567922363565, 0.5606813253640852, 0.9225884425157245, 0.6271179192943407, 0.6426308853897803, 0.37805898680213335, 0.39352615792521484, 1]
13094;14;14;[12, 11];2;61;[12  4 11  3  7  0 10  1  9  2  6  5  8 13];[0.3903849607248131, 0.1755285732467064, 0.12872205873428594, 0.46473912837538744, 0.8025380664639961, 0, 0, 0.46473912837538744, 0, 0.1755285732467064, 0.3831797051994857, 0.605683911805728, 1, 0];[12, 11];2;111;[12  4 11 13  1  7  3  0 10  9  2  5  6  8];[0.3903849607248131, 0.5109627002166646, 0, 0.46473912837538744, 0.8025380664639961, 0, 0, 0.46473912837538744, 0, 0.25151120963269746, 0.3831797051994857, 0.605683911805728, 1, 0.5916872742210934];[12, 11];2;220;[12  5  4 11 13  1  0  7  3  6 10  9  8  2];[0.5255369015655715, 0.5322186519480171, 0, 0.46473912837538744, 0.8025380664639961, 0.812838881234317, 0.4365971017777687, 0.46473912837538744, 0.2566423779394507, 0.2842504921702518, 0.3831797051994857, 0.605683911805728, 1, 0.5916872742210934];[12, 11];2;270;[12  5  4  6 13 11  1  0  3  7 10  9  8  2];[0.5255369015655715, 0.5322186519480171, 0, 0.46473912837538744, 0.8025380664639961, 0.812838881234317, 0.7826824011255757, 0.46473912837538744, 0.2566423779394507, 0.2842504921702518, 0.3831797051994857, 0.605683911805728, 1, 0.618635636611601]
13095;14;14;[10, 4, 9];3;120;[10  6  4  5 13  9  1  8  7  0  2  3 11 12];[0, 0.26714540647666435, 0, 0, 0.3687393310718432, 0.30842204351933755, 0.3687393310718432, 0, 0.2495756066056323, 0.27448396242204637, 1, 0, 0, 0.30842204351933755];[10, 4, 9];3;170;[10  0  6  4  5  9 13  1  3  8  7  2 11 12];[0.4368243113923736, 0.26714540647666435, 0, 0.2534798946602631, 0.3687393310718432, 0.3574763585210945, 0.3687393310718432, 0, 0.2495756066056323, 0.27448396242204637, 1, 0, 0, 0.27146786322228944];[10, 4, 9];3;285;[10  4  0  6  5  7  9  1 13  3  8  2 11 12];[0.4368243113923736, 0.2757747585156309, 0, 0.2534798946602631, 0.6378835851571935, 0.3574763585210945, 0.3687393310718432, 0.2985955636175898, 0.2495756066056323, 0.2985955636175898, 1, 0, 0, 0.27146786322228944];[10, 9, 4];3;211;[10  9  4 11  3  0  6  5 12  1 13  8  2  7];[0.4368243113923736, 0.33318218535248545, 0.17330955664560815, 0.4836425951682866, 0.6378835851571935, 0.3574763585210945, 0.3687393310718432, 0, 0.2495756066056323, 0.7445514873190524, 1, 0.5835730263968337, 0.3509352888374393, 0.27146786322228944]
13096;14;14;[12, 13, 10, 7, 0];5;120;[12 13 10  7 11  0  3  2  1  4  6  5  8  9];[0.1924926475842706, 0.18184296905735955, 0.19000890252679173, 0.19000890252679173, 0.16917689895285956, 0.10285822064487753, 0.1190154169318287, 0.2511776493508642, 0, 0, 0.2895394190493274, 0.1924926475842706, 1, 0.4581293622320617];[12, 0, 13, 10, 2];5;137;[12  0 13 10  2  7 11  3  1  4  6  8  5  9];[0.6145911919519935, 0.18184296905735955, 0.2876419241445876, 0.19000890252679173, 0.16917689895285956, 0, 0.1190154169318287, 0.2511776493508642, 0.10239617809184196, 0, 0.4495082992895026, 0.1924926475842706, 1, 0.4581293622320617];[12, 13, 8, 10];4;220;[12  0 13  8 10  7 11  3  2  4  1  6  5  9];[0.6145911919519935, 0.1207446333837063, 0.19000890252679173, 0.19000890252679173, 0.16917689895285956, 0, 0.1190154169318287, 0.42174278133118037, 0.5079822733065473, 0, 0.4495082992895026, 0.1924926475842706, 1, 0.5365447022240387];[12, 13, 10, 8];4;270;[12 13 10  0  8  7 11  3  2  4  1  6  5  9];[0.6145911919519935, 0.1207446333837063, 0.19000890252679173, 0.19000890252679173, 0.16917689895285956, 0.11391423179376876, 0.1190154169318287, 0.42174278133118037, 0.5079822733065473, 0, 0.6694282991689939, 0.1924926475842706, 1, 0.8481611985514694]
13097;14;14;[9, 11, 6, 10];4;16448;[ 9 11  8  1 13  4 12  2  7  6  5  3  0 10];[0, 0.23140315807563974, 0, 0, 0.23140315807563974, 0, 0, 0, 0.3843759908752787, 1, 0, 0.4148331618595868, 0.15744587481719297, 0.23140315807563974];[9, 11, 8, 10, 1, 4];6;170;[ 9 11  8 10  1  4 13  3 12  7  5  2  0  6];[0, 0.23140315807563974, 0, 0.21001849418426338, 0.23140315807563974, 0, 0, 0, 0.3843759908752787, 1, 0.32417639895796463, 0.4148331618595868, 0.21001849418426338, 0.23140315807563974];[9, 11, 10, 6];4;414;[ 9  1  2 11 10  6  7  8 13  4  3 12  5  0];[0, 0.6211593032927889, 0.6211593032927889, 0.21001849418426338, 0.23140315807563974, 0, 0.39179719766901044, 0.386418876076574, 0.3843759908752787, 1, 0.40020246670898285, 0.4148331618595868, 0.21001849418426338, 0.23140315807563974];[9, 11, 10, 6];4;721;[ 9  2  7 11 10  8 12  6  1 13  4  3  5  0];[0, 0.23140315807563974, 0.8134527559485897, 0.21001849418426338, 0.23140315807563974, 0, 0.39179719766901044, 0.41500582007692316, 0.3952597105091729, 1, 0.40020246670898285, 0.4148331618595868, 0.3952597105091729, 0.23140315807563974]
13098;14;14;[12, 1, 9, 11];4;571;[12  5  1  2  3  0  9  4 11 10 13  6  7  8];[0.48216670023592756, 0.6062129616573075, 0.6042022602838102, 0.48216670023592756, 0.43113282681176124, 0.6321332327771708, 0, 0, 0, 0.4491747963419384, 0.3813972730298147, 0.42621067411574176, 1, 0.2651014173566605];[12, 9, 1, 11];4;8305;[12  9  8  5  1  2 11 10 13  6  4  0  7  3];[0, 0.6062129616573075, 0.6042022602838102, 0, 0.23353887009190563, 0.6321332327771708, 0.2524828660949176, 0, 0.6669285249215647, 0.826626296430901, 0.3813972730298147, 0.42621067411574176, 1, 0.33889054994811946];[12, 9, 1, 11];4;414;[12  9  8  5  2  1  3 11 10 13  0  6  4  7];[0.3338048170406161, 0.5905280607822174, 0.6042022602838102, 0.5702995497612118, 0.23353887009190563, 0.6321332327771708, 0.30497714616594385, 0, 0.6669285249215647, 0.9613118177966435, 0.3813972730298147, 0.42621067411574176, 1, 0.33889054994811946];[12, 9, 1, 11];4;721;[12  9  1  8 13  5  2  3 11  6  4  0  7 10];[0.4064119261398373, 0.7931111009362972, 0.6298077240234077, 0.5702995497612118, 0.4830050562679469, 0.6321332327771708, 0.4956855964309985, 0.3853852000069982, 0.6669285249215647, 0.9613118177966435, 0.3813972730298147, 0.5240206501354769, 1, 0.64031509247976]
13099;14;14;[10, 1, 9];3;70;[10  1  3  9  8  6  4  2  7  5  0 11 12 13];[0, 0.66607872833848, 0, 0.49714743635630615, 0.14109453872835484, 0, 0.3156814217623177, 0, 0.36175630995803304, 0.4294446743909833, 1, 0, 0, 0];[10, 1, 9];3;137;[10  0  1  3  9  8  6 12  7  4  5  2 11 13];[0.8854748322460018, 0.66607872833848, 0, 0.49714743635630615, 0.14109453872835484, 0, 0.3156814217623177, 0.21065264902344463, 0.36175630995803304, 0.4294446743909833, 1, 0, 0.26979320177243027, 0];[10, 1, 9];3;220;[10  0  1  3 12  9  8  6  4  7  5  2 11 13];[0.8886750350075003, 0.66607872833848, 0.1807496021359319, 0.49714743635630615, 0.23197723319973737, 0.1807496021359319, 0.3156814217623177, 0.21065264902344463, 0.36175630995803304, 0.4294446743909833, 1, 0, 0.4738199389047989, 0];[10, 1, 9];3;335;[10  0  1  8  3 12  9  2  6  4  7  5 11 13];[0.889068795723773, 0.66607872833848, 0.39987249525435786, 0.49714743635630615, 0.23197723319973737, 0, 0.3156814217623177, 0.21065264902344463, 0.5356434191321611, 0.4294446743909833, 1, 0, 0.4738199389047989, 0]


==> results/sinusoidal_long_wide_combined_responsibility_multiple_explanations_results_10.csv <==
obstacles,discrete,distance
0.1,0.0,0.0
0.2,0.0,0.0
0.3,0.0,0.15
0.4,0.0,0.2648351648351648
0.5,0.0,0.31427655677655675
0.6,0.023076923076923078,0.3755756743256743
0.7,0.12307692307692308,0.4642041292041291
0.8,0.17076923076923078,0.6325703463203463
0.9,0.4462591575091575,0.779677405927406
1.0,1.0,1.0


==> results/sinusoidal_long_wide_combined_responsibility_multiple_explanations_results_11.csv <==
obstacles,discrete,distance
0.09090909090909091,0.0,0.0
0.18181818181818182,0.0,0.1
0.2727272727272727,0.005,0.21388888888888888
0.36363636363636365,0.062142857142857146,0.21388888888888888
0.45454545454545453,0.06714285714285714,0.23194444444444445
0.5454545454545454,0.08428571428571427,0.33125000000000004
0.6363636363636364,0.10976190476190475,0.443234126984127
0.7272727272727273,0.1280952380952381,0.516765873015873
0.8181818181818182,0.1526785714285714,0.6180753968253968
0.9090909090909091,0.4911309523809524,0.7325198412698412
1.0,1.0,1.0


==> results/sinusoidal_long_wide_combined_responsibility_multiple_explanations_results_12.csv <==
obstacles,discrete,distance
0.08333333333333333,0.0,0.0
0.16666666666666666,0.0,0.15
0.25,0.0,0.175
0.3333333333333333,0.0,0.17717391304347826
0.4166666666666667,0.0,0.1996731544941815
0.5,0.009698275862068966,0.22180550743535798
0.5833333333333334,0.06454741379310344,0.26394364792393715
0.6666666666666666,0.07564655172413794,0.4116946201269114
0.75,0.1999308500829799,0.48372988281451323
0.8333333333333334,0.3160282373137343,0.5478011568763619
0.9166666666666666,0.5477962949865784,0.7117746928515625
1.0,1.0,1.0


==> results/sinusoidal_long_wide_combined_responsibility_multiple_explanations_results_13.csv <==
obstacles,discrete,distance
0.07692307692307693,0.0,0.0
0.15384615384615385,0.0,0.0
0.23076923076923078,0.0,0.05
0.3076923076923077,0.0,0.05227272727272727
0.38461538461538464,0.0,0.06786963036963037
0.46153846153846156,0.0020833333333333333,0.08458899795856317
0.5384615384615384,0.01464160839160839,0.13596599223453443
0.6153846153846154,0.02108100233100233,0.17549688163498905
0.6923076923076923,0.08521270396270396,0.26121032377681996
0.7692307692307693,0.1388318309993502,0.37980738230226724
0.8461538461538461,0.20055411234119674,0.510524563933098
0.9230769230769231,0.36630257572776753,0.7482247871630022
1.0,1.0,1.0


==> results/sinusoidal_long_wide_combined_responsibility_multiple_explanations_results_14.csv <==
obstacles,discrete,distance
0.07142857142857142,0.0,0.0
0.14285714285714285,0.0,0.0
0.21428571428571427,0.0,0.12833333333333333
0.2857142857142857,0.0,0.13398809523809524
0.35714285714285715,0.007142857142857143,0.16411630036630034
0.42857142857142855,0.06946843853820597,0.24762924575424577
0.5,0.07994462901439645,0.27486876348289396
0.5714285714285714,0.0960797342192691,0.3088226326813283
0.6428571428571429,0.1857625821263334,0.35290750614120175
0.7142857142857143,0.22846286970528631,0.47143100783330805
0.7857142857142857,0.2890102600466604,0.5539931599688931
0.8571428571428571,0.4279231302626146,0.6703536897230021
0.9285714285714286,0.5215252134956382,0.8081388082342329
1.0,1.0,1.0


==> results/sinusoidal_long_wide_runs_results.csv <==
obstacles,exhaustive,discrete_50,discrete_100,euclidean_50,euclidean_100
10,1024,780.0,919.0,529.0,498.0
11,2048,1232.0,1472.0,780.0,690.0
12,4096,3345.0,3010.0,1219.0,986.0
13,8192,6753.0,6643.0,3671.0,3814.0
14,16384,8929.0,8319.0,2631.0,2548.0


==> results/sinusoidal_short_narrow_combined_exhaustive_observed_results.csv <==
ctx_idx;num_of_obstacles;explanation;explanation_size;runs
10000;10;[6, 8, 9];3;175
10001;10;[2, 9];2;35
10002;10;[0, 5, 6, 7, 8];5;508
10003;10;[3, 6, 7];3;151
10004;10;[7, 8];2;54
10005;10;[5, 6, 8];3;168
10006;10;[5, 6, 7, 8];4;382
10007;10;[1, 2, 5, 6, 7, 8];6;795
10008;10;[0, 7, 8, 9];4;260
10009;10;[1, 3, 7, 8, 9];5;567
10010;10;[7, 8];2;54
10011;10;[0, 8, 9];3;92
10012;10;[0, 7, 8, 9];4;260
10013;10;[7, 8];2;54
10014;10;[6, 7];2;51
10015;10;[7, 8];2;54
10016;10;[3, 6, 7];3;151
10017;10;[0, 4, 7];3;80
10018;10;[6, 7, 8];3;173
10019;10;[2, 5, 6, 7];4;342
10020;11;[0, 4, 6, 7, 9];5;749
10021;11;[0, 7, 8, 9];4;349
10022;11;[0, 7, 8];3;107
10023;11;[0, 8, 9];3;110
10024;11;[1, 6, 7, 8];4;427
10025;11;[0, 8, 9];3;110
10026;11;[0, 8, 10];3;111
10027;11;[7, 9, 10];3;231
10028;11;[2, 9, 10];3;176
10029;11;[8, 9];2;65
10030;11;[1, 6, 9];3;141
10031;11;[7, 8];2;62
10032;11;[1, 5, 8];3;136
10033;11;[2, 9, 10];3;176
10034;11;[5, 9];2;56
10035;11;[6, 7, 8];3;223
10036;11;[7, 8];2;62
10037;11;[5, 6, 7];3;213
10038;11;[1, 7, 8, 9];4;433
10039;11;[5, 8, 9];3;220
10040;12;[0, 1, 9, 11];4;343
10041;12;[8, 9, 10];3;296
10042;12;[10, 11];2;79
10043;12;[10, 11];2;79
10044;12;[0, 4, 8, 11];4;426
10045;12;[8, 9, 10];3;296
10046;12;[8, 9, 10];3;296
10047;12;[0, 7, 8, 9, 10];5;1120
10048;12;[0, 2, 8, 9];4;375
10049;12;[9, 10, 11];3;299
10050;12;[0, 10, 11];3;134
10051;12;[1, 7, 8, 9];4;575
10052;12;[8, 9];2;74
10053;12;[6, 7, 8];3;280
10054;12;[9, 10];2;77
10055;12;[8, 9];2;74
10056;12;[8, 9];2;74
10057;12;[10, 11];2;79
10058;12;[9, 10, 11];3;299
10059;12;[6, 7, 9];3;281
10060;13;[5, 9, 10];3;338
10061;13;[10, 11];2;90
10062;13;[10, 11, 12];3;378
10063;13;[11, 12];2;92
10064;13;[2, 3, 6, 9, 10];5;1977
10065;13;[11, 12];2;92
10066;13;[9, 10];2;87
10067;13;[8, 10];2;84
10068;13;[2, 11, 12];3;258
10069;13;[4, 11];2;63
10070;13;[0, 5, 6, 7, 9];5;1520
10071;13;[9, 10];2;87
10072;13;[6, 7, 8];3;344
10073;13;[9];1;11
10074;13;[7, 10, 11];3;366
10075;13;[6, 7, 8, 9];4;1059
10076;13;[3, 9, 11, 12];4;966
10077;13;[0, 10, 11, 12];4;598
10078;13;[9, 10];2;87
10079;13;[11, 12];2;92
10080;14;[8, 10];2;93
10081;14;[0, 10, 11];3;179
10082;14;[10, 11, 12];3;467
10083;14;[4, 8, 9];3;372
10084;14;[9, 10];2;97
10085;14;[10, 11, 12];3;467
10086;14;[0, 1, 6, 7, 9, 11];6;3905
10087;14;[1, 2, 11];3;193
10088;14;[5, 10, 11];3;409
10089;14;[8, 12, 13];3;460
10090;14;[0, 9, 10, 11, 12];5;2182
10091;14;[9, 11];2;98
10092;14;[0, 11, 12];3;182
10093;14;[11, 12];2;104
10094;14;[5, 10, 11];3;409
10095;14;[0, 9, 12];3;177
10096;14;[1, 9, 10, 12];4;968
10097;14;[0, 10, 11];3;179
10098;14;[1, 2, 11, 12];4;809
10099;14;[2, 11, 12];3;303


==> results/sinusoidal_short_narrow_combined_responsibility_discrete_discrete_sampling_results.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
10000;10;10;[8, 6, 9];3;1084;[7 1 5 3 8 2 4 0 6 9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333];[8, 9, 6];3;1134;[7 1 4 3 5 8 9 0 6 2];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 1.0, 0.5, 0.5];[8, 9, 6];3;1184;[7 1 4 3 5 8 9 0 6 2];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 1.0, 0.5, 0.5];[9, 8, 6];3;1234;[7 1 3 2 5 4 9 8 6 0];[0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 1.0, 0.5, 0.5]
10001;10;10;[9, 8, 0];3;61;[9 8 0 3 6 7 5 4 1 2];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[7, 9, 8];3;170;[6 7 0 1 9 8 5 2 4 3];[0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0, 1.0, 0.5, 0.5];[7, 8, 9];3;285;[6 7 8 0 1 5 9 4 2 3];[0.5, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0, 1.0, 1.0, 0.3333333333333333];[2, 9];2;464;[6 7 8 0 2 1 9 5 4 3];[0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0, 1.0, 1.0, 0.5]
10002;10;10;[0, 5, 6, 7, 8];5;571;[0 1 2 3 4 5 6 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 5, 6, 7, 8];5;621;[0 1 2 3 4 5 6 7 8 9];[1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 6, 5, 7, 8];5;671;[0 6 2 1 5 4 3 7 8 9];[1.0, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 6, 5, 7, 8];5;1234;[0 6 2 1 5 4 7 8 9 3];[1.0, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5, 0.5, 0.5]
10003;10;10;[3, 6, 7];3;70;[1 3 6 7 8 2 5 0 9 4];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333];[3, 6, 7];3;235;[1 3 6 5 7 8 2 0 9 4];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[3, 6, 7];3;285;[1 3 6 5 7 8 4 2 9 0];[0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[3, 7, 6];3;464;[0 1 3 5 7 6 8 2 4 9];[0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333]
10004;10;10;[8, 7];2;120;[5 6 8 1 7 3 9 0 4 2];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 1.0, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[8, 7];2;235;[5 0 6 8 3 2 7 1 9 4];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[7, 8];2;414;[5 0 6 7 9 8 1 3 4 2];[0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 1.0, 0.5, 0.5, 0.5, 0.5];[7, 8];2;464;[5 0 2 1 7 6 9 8 3 4];[0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 1.0, 0.5, 0.5, 0.5, 0.5]
10005;10;10;[8, 6, 5];3;1084;[2 1 8 0 4 6 7 3 9 5];[0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[6, 8, 5];3;235;[2 6 1 8 3 4 5 0 7 9];[0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333];[6, 8, 5];3;170;[2 6 8 5 9 1 3 0 4 7];[0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0, 1.0, 0.5];[6, 8, 5];3;464;[2 6 8 4 5 3 9 1 0 7];[0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 1.0, 0, 1.0, 0.5]
10006;10;10;[8, 5, 7, 6];4;1084;[0 8 2 1 4 5 7 3 9 6];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333];[7, 5, 6, 8];4;364;[7 5 9 0 4 6 8 1 2 3];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5, 1.0, 0.5, 1.0];[7, 5, 6, 8];4;414;[7 5 9 0 4 6 8 1 2 3];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5, 1.0, 0.5, 1.0];[7, 5, 6, 8];4;464;[7 5 9 0 4 6 8 1 2 3];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5, 1.0, 0.5, 1.0]
10007;10;10;[3, 5, 7, 8, 1, 6];6;1084;[3 5 7 9 8 0 2 1 6 4];[0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5];[1, 2, 5, 7, 6, 8];6;1134;[1 2 3 5 7 9 4 0 6 8];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[1, 2, 5, 7, 6, 8];6;1184;[1 2 3 5 7 9 4 0 6 8];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[1, 2, 6, 5, 7, 8];6;1234;[1 2 3 4 6 5 7 9 0 8];[0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5]
10008;10;10;[2, 7, 9, 8];4;1084;[2 7 3 1 4 9 5 0 6 8];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333];[2, 7, 8, 9];4;1134;[2 7 6 0 3 1 5 4 8 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[1, 7, 9, 8];4;1184;[1 2 3 4 7 6 9 0 5 8];[0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5];[4, 7, 9, 8];4;1234;[4 1 6 2 7 9 3 0 5 8];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5]
10009;10;10;[8, 7, 1, 9, 3];5;185;[4 8 7 1 9 3 2 0 6 5];[0.25, 0.5, 0.25, 0.5, 1.0, 0.25, 0.25, 0.5, 1.0, 0.5];[4, 8, 7, 9, 5];5;235;[4 8 7 1 9 3 5 0 6 2];[0.3333333333333333, 0.5, 0.25, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5];[8, 7, 1, 9, 3];5;285;[4 8 7 1 9 3 2 0 6 5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5];[8, 7, 1, 9, 3];5;335;[4 8 7 1 9 3 2 0 6 5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5]
10010;10;10;[7, 8];2;571;[0 2 6 7 3 1 5 4 8 9];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[7, 8];2;106;[7 8 3 0 5 4 6 2 1 9];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25];[7, 8];2;161;[0 7 8 3 5 4 6 2 1 9];[0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25];[7, 8];2;211;[0 7 8 2 3 4 5 1 6 9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
10011;10;10;[0, 8, 9];3;1084;[6 0 2 1 3 4 5 7 8 9];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 1.0, 0.25, 0.25, 0.25];[9, 3, 8];3;621;[6 1 5 9 3 2 7 0 8 4];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5];[0, 8, 9];3;671;[6 0 4 1 5 8 9 2 7 3];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.3333333333333333, 0.5, 0.5];[0, 8, 9];3;721;[6 0 4 1 5 8 9 2 7 3];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.3333333333333333, 0.5, 0.5]
10012;10;10;[4, 9, 8, 6];4;1084;[5 4 9 8 6 3 0 2 7 1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[0, 8, 9, 7];4;1134;[0 1 2 4 5 8 9 3 7 6];[1.0, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[0, 8, 9, 7];4;1184;[0 1 2 4 5 8 9 3 7 6];[1.0, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[0, 9, 8, 7];4;1234;[0 1 2 3 4 5 9 8 7 6];[1.0, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
10013;10;10;[7, 8];2;87;[2 7 9 8 5 1 4 0 3 6];[0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.5, 0.5, 0.5];[8, 7];2;137;[8 0 9 7 4 1 2 3 6 5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.2, 0.5, 1.0, 0.5];[7, 8];2;156;[7 8 4 1 5 2 9 0 6 3];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 1.0, 0.3333333333333333];[7, 8];2;206;[7 8 3 1 5 4 6 2 9 0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 1.0, 0.3333333333333333]
10014;10;10;[6, 7];2;185;[0 1 2 3 5 6 7 9 4 8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[7, 6];2;621;[2 7 8 1 3 4 5 0 6 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[6, 7];2;220;[3 2 5 4 6 7 8 0 1 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[6, 7];2;335;[0 2 3 4 6 5 7 8 1 9];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333]
10015;10;10;[7, 8];2;1084;[0 2 4 9 7 1 8 3 5 6];[0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.5];[8, 7];2;1134;[1 8 2 0 9 4 3 7 6 5];[0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 1.0, 0.5];[8, 7];2;1184;[1 8 2 0 5 4 9 3 7 6];[0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5];[7, 8];2;335;[1 7 8 2 5 4 9 0 6 3];[0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 1.0, 0.5]
10016;10;10;[7, 3, 6];3;571;[0 1 2 4 7 9 5 3 6 8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[7, 3, 6];3;364;[2 0 7 4 3 1 5 6 8 9];[0.3333333333333333, 0.25, 1.0, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[5, 6, 0, 1, 4];5;285;[2 5 6 0 3 1 4 7 8 9];[0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25];[0, 1, 5, 6, 4];5;335;[2 0 1 5 6 3 4 7 9 8];[0.5, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333]
10017;10;10;[0, 4, 7];3;1084;[1 2 0 4 6 5 7 8 9 3];[0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 4, 7];3;621;[1 2 6 0 3 4 5 7 8 9];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 0, 7];3;187;[8 0 2 1 7 6 9 4 5 3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5];[8, 0, 7];3;237;[8 0 2 1 7 6 9 4 5 3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5]
10018;10;10;[6, 7, 8];3;571;[0 2 4 1 3 5 6 7 8 9];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 7, 8];3;621;[0 2 4 1 3 5 6 7 8 9];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 8, 7];3;671;[0 2 6 4 9 8 5 3 7 1];[0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5];[6, 7, 8];3;721;[0 2 6 4 7 8 9 1 5 3];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5]
10019;10;10;[5, 7, 3, 6];4;571;[5 0 7 1 9 8 3 2 6 4];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 1.0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[5, 6, 7, 2];4;621;[5 6 7 0 1 4 9 8 2 3];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 1.0, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[5, 3, 6, 7];4;285;[5 3 6 2 7 9 0 1 4 8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 0.5, 0.5, 0.3333333333333333, 0.5];[5, 3, 6, 7];4;335;[5 3 6 2 7 8 9 1 4 0];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 0.5]
10020;11;11;[0, 7, 6, 9, 4];5;2109;[ 0  1  3  5  7  6  9  8 10  2  4];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 1, 2, 6, 7];5;621;[ 5  4  0  1  3  2  6  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 1, 2, 6, 7];5;671;[ 5  4  0  1  3  2  6  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 2, 6, 1, 7];5;1234;[ 5  4 10  0  3  2  6  1  7  8  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
10021;11;11;[0, 7, 9, 8];4;2109;[ 5  4  0  3  6  7 10  9  1  2  8];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333];[0, 7, 9, 8];4;2159;[ 0  7  5  4  3  6 10  9  1  2  8];[0.5, 0.25, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333];[0, 7, 9, 8];4;414;[ 0  7  5  4  9  3  8  6 10  2  1];[0.5, 0.25, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[0, 7, 9, 8];4;721;[ 0  7  5  4 10  9  3  6  8  2  1];[0.5, 0.25, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5]
10022;11;11;[0, 7, 8];3;571;[ 0  3  6  5  7  8  2  1  4  9 10];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[0, 7, 8];3;621;[ 0  1  3  5  7  6  9  8  4  2 10];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[0, 7, 8];3;414;[ 0  1  3  4  6  5  7  8  9  2 10];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[5, 8, 7];3;721;[ 5  8 10  0  3  4  2  1  7  6  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
10023;11;11;[0, 8, 9];3;2109;[ 5 10  2  0  3  1  8  4  7  6  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5];[6, 9, 8];3;621;[ 6  5 10  9  3  2  0  1  8  4  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.5, 0.5];[6, 9, 8];3;2209;[ 6  5 10  9  3  2  0  1  7  4  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[0, 9, 8];3;2259;[ 0  5  6  9 10  2  3  1  7  4  8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
10024;11;11;[1, 7, 8, 6];4;571;[ 1  3  7  5  9  8  2  0  6  4 10];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[4, 7, 8, 6];4;2159;[ 4  9  2  0  3  5  7  1 10  8  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[4, 7, 8, 6];4;2209;[ 4  9  2  0  3  5  7  1 10  8  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[8, 4, 7, 6];4;721;[ 8  4  9  1  7  2  5  0  6  3 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 1.0, 0.5, 0.25]
10025;11;11;[5, 9, 8];3;1084;[ 5  9  2  0  3  4  6  1  7  8 10];[0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.5, 0.25];[5, 9, 8];3;1134;[ 5  9  3  0  6  4  7  2 10  8  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[5, 9, 8];3;1184;[ 5  9  2  0  3  4  6  1  7  8 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[5, 9, 8];3;1234;[ 5  9  2  0  3  4  6  1  7  8 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
10026;11;11;[0, 8, 10];3;2109;[ 1  6  2  0  3  5  7  8 10  9  4];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 3, 10];3;2159;[ 7  1  6  0  3  2  5  4  8  9 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 3, 10];3;2209;[ 7  1  5  6  9  3  0  2  4  8 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333];[7, 3, 10];3;2259;[ 7  1  5  2  6  8  9  0  4  3 10];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 1.0, 0.5, 0.5, 0.3333333333333333]
10027;11;11;[9, 7, 10];3;571;[ 9  0  6  7 10  5  1  2  8  4  3];[0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333];[10, 9, 7];3;2159;[10  9  2  5  3  4  1  0  7  6  8];[0.2, 0.2, 0.5, 0.2, 0.2, 0.5, 0.2, 0.2, 0.2, 1.0, 1.0];[10, 9, 7];3;671;[10  9  2  4  5  1  7  0  8  3  6];[0.25, 0.3333333333333333, 0.5, 0, 0.5, 0.5, 0, 0.3333333333333333, 0.25, 1.0, 1.0];[10, 9, 7];3;721;[10  9  2  4  5  1  7  0  8  3  6];[0.25, 0.3333333333333333, 0.5, 0, 0.5, 0.5, 0, 0.3333333333333333, 0.25, 1.0, 1.0]
10028;11;11;[2, 9, 10];3;2109;[ 0  3  1  2  4  5  6  7  8  9 10];[0.5, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 0, 9, 6, 4];5;170;[10  0  9  3  6  4  2  1  7  5  8];[0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5, 1.0];[10, 2, 9];3;2209;[10  0  2  1  4  5  9  3  7  6  8];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0];[10, 2, 9];3;2259;[10  0  2  1  4  5  9  3  7  6  8];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0]
10029;11;11;[8, 9];2;1084;[ 0  1  2  3  5  6  7  8 10  9  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 9];2;1134;[ 0  1  2  3  5  6  7  8 10  9  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 8];2;1184;[ 0 10  2  1  5  6  7  3  9  8  4];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[9, 8];2;2259;[ 0  1  3  4 10  9  2  5  7  6  8];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
10030;11;11;[4, 6, 9];3;1084;[ 0  4 10  8  6  5  2  1  9  7  3];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[4, 6, 9];3;2159;[ 0  4 10  8  3  5  2  1  7  6  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[4, 6, 9];3;2209;[ 0  4 10  8  3  5  2  1  7  6  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[1, 6, 9];3;2259;[ 0  1  4  8 10  5  3  2  7  6  9];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
10031;11;11;[8, 7];2;571;[ 0  4  8  2  3  5  7  1 10  9  6];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25];[7, 8];2;364;[ 0  2  6  4  7 10  9  8  5  3  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 8];2;414;[ 0  1  2  4  7  6  9  8 10  3  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 7];2;335;[ 1  3  8  0  4  6  7  2 10  9  5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
10032;11;11;[1, 5, 8];3;2109;[ 0  1  7  5  9  3  4  2  6 10  8];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.2, 0.5, 0.25];[1, 5, 8];3;2159;[ 0  1  2  5  7  9  4  3 10  8  6];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[1, 5, 8];3;1184;[ 0  1  2  5  7  6  9  3  4  8 10];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[1, 5, 8];3;1234;[ 0  1  2  5  7  6  9  3  4  8 10];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
10033;11;11;[2, 9, 10];3;314;[ 2  7  6  4  9 10  8  3  5  0  1];[0.25, 0.25, 0.5, 0.25, 0.5, 0.25, 0.5, 0.5, 0.5, 0.5, 0.5];[2, 10, 9];3;1134;[ 0  2  6  4  7 10  9  8  3  1  5];[0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.5, 0.5, 0.5];[2, 10, 9];3;2209;[ 0  2  6  4  7 10  9  8  3  5  1];[0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[2, 10, 9];3;721;[ 0  2  6  4  7 10  9  8  5  3  1];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5]
10034;11;11;[5, 9];2;2109;[ 2  7  6  0  3  1  5  4  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25];[9, 5];2;2159;[ 0  2  6  7  9  3  5  1  4  8 10];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.25];[9, 5];2;2209;[ 7  0  6  9  3  2  5  1  4  8 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333];[9, 5];2;2259;[ 7  0  6  3  9  2  5  1  4  8 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333]
10035;11;11;[7, 8, 6];3;2109;[ 7 10  3  0  5  4  8  1  9  2  6];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[6, 7, 8];3;364;[ 2  6  5  4  7 10  9  8  1  0  3];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[6, 7, 8];3;414;[ 0  2  5  4  6  7  9  8 10  3  1];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[6, 7, 8];3;464;[ 0  2  5  4  6  7  9  8 10  3  1];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
10036;11;11;[8, 7];2;2109;[ 6  4  2  9 10  1  3  0  8  5  7];[0.25, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.5, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333];[8, 7];2;1134;[ 3  6  5  4  8  2  9 10  1  7  0];[0.2, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333];[8, 7];2;671;[ 9  3  5  6  8  4  2  1  7  0 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0, 0.25];[8, 7];2;721;[ 9  3  5  6  8  4  2  1  7  0 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0, 0.25]
10037;11;11;[6, 5, 7];3;2109;[ 2  6  1  0  3  5  7  9 10  4  8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[6, 5, 7];3;1134;[ 0  2  6  1  3  5  7  9 10  8  4];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[0, 6, 1, 5];4;285;[ 0  2  6  1  3  4  5  7  8  9 10];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 5, 6, 1];4;335;[ 0  2  5  4  6  1  3  7  8  9 10];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
10038;11;11;[3, 8, 9, 7];4;2109;[ 0  3  6  8  9 10  2  1  4  7  5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.16666666666666666, 0.5, 0.2, 0.5, 0.5, 0.5];[3, 8, 9, 7];4;2159;[ 0  3  6  8  9 10  2  1  4  7  5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5];[1, 9, 8, 7];4;2209;[ 0  1  3  6  9 10  8  2  4  7  5];[0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5];[1, 9, 8, 7];4;2259;[ 0  1  3  6  9 10  8  2  7  5  4];[0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5]
10039;11;11;[5, 8, 9];3;2109;[ 5 10  6  1  8  7  3  2  4  0  9];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5];[5, 8, 9];3;2159;[ 0  4  5 10  3  2  6  1  7  8  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[5, 8, 9];3;2209;[ 0  4  5 10  3  2  6  1  7  8  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[5, 8, 9];3;2259;[ 0  4  5 10  3  2  6  1  7  8  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
10040;12;12;[7, 9, 0, 11];4;4158;[ 6  7  5  9  2 10  8  0  3 11  4  1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.2, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25];[7, 9, 0, 11];4;4208;[ 6  7  5  9  1  2  8  0 10  3  4 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25];[7, 9, 0, 11];4;4258;[ 6  7  5  9  1  2  8  0 10  3  4 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25];[11, 5, 9, 10];4;4308;[11  6  5  7  9  2  1  0  8  4 10  3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0]
10041;12;12;[9, 10, 8];3;4158;[ 1  2  3  4  6  5  7  9 10 11  0  8];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25];[8, 10, 9];3;1134;[ 1  2  3  4  6  5  7  8 10  9 11  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 8, 9];3;671;[ 1  2 10  8  6  5  3  4  9  7 11  0];[0.2, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[10, 8, 9];3;721;[ 1  2 10  8  6  5  3  4  9  7 11  0];[0.2, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
10042;12;12;[10, 11];2;4158;[ 1  6  4  0  5  7  8  3 10  9  2 11];[0.3333333333333333, 0.5, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2];[10, 11];2;4208;[ 1  6  2  0  5  4  7  8  3  9 10 11];[0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[11, 10];2;4258;[ 1  6  2  0  5  4  7  8 11  9  3 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[11, 10];2;4308;[ 3  1  6  0  2  4  5  7  8  9 11 10];[0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
10043;12;12;[10, 11];2;4158;[ 0  1  2  3  4  5  6  8 10  9  7 11];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2];[11, 10];2;4208;[ 4 11  2  0  3  5  6  1  7  8  9 10];[0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5];[11, 10];2;4258;[ 4 11  5  1  8  2  3  0  7  6  9 10];[0.25, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5];[11, 10];2;4308;[ 4 11  5  1  8  2  3  0  7  6  9 10];[0.25, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5]
10044;12;12;[11, 4, 0, 8];4;4158;[ 1  7 11  4  5  6  9  0 10  3  2  8];[0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5];[11, 4, 0, 8];4;2159;[ 1  7 11  2  3  4  5  0  6  8  9 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[11, 4, 0, 8];4;2209;[ 1  7 11  2  3  4  5  0  6  8  9 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[11, 4, 0, 8];4;2259;[ 1  7 11  2  3  4  5  0  6  8  9 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
10045;12;12;[10, 9, 8];3;4158;[ 4 11 10  1  6  7  5  2  9  8  0  3];[0.2, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[10, 9, 8];3;4208;[ 4 11 10  0  3  5  2  1  7  6  9  8];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[8, 10, 9];3;4258;[ 1  2  4  8 10 11  3  0  7  6  5  9];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[10, 8, 9];3;4308;[ 0  3  7  1  2  4 10  8 11  5  6  9];[1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
10046;12;12;[8, 9, 10];3;2109;[ 1  6  3  2  7  0  5  4  8  9 10 11];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[10, 8, 9];3;2159;[ 1  6  3  2  7 10  5  0  4  8  9 11];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[10, 8, 9];3;2209;[ 1  6  3  2  7 10  5  0  4  8  9 11];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[10, 9, 8];3;4308;[ 1  4  6 11  7  3 10  2  5  0  9  8];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5]
10047;12;12;[3, 6, 10, 9, 8];5;2109;[ 3  5  6  1 10 11  9  2  0  7  8  4];[0.25, 0.3333333333333333, 0.25, 0.5, 0.2, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 7, 10, 9, 8];5;4208;[ 3  5  2  1  7  6 10  9 11  0  4  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 6, 9, 10, 8];5;4258;[ 1  3  5  4  6  2  7  9 11 10  0  8];[0.25, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 10, 9, 6, 8];5;4308;[ 1  3  5  4 10  9  6  2  8  7 11  0];[0.25, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
10048;12;12;[3, 9, 10, 8];4;1084;[ 3  7  9  1  5  4  6  0 10  8 11  2];[0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25];[3, 9, 8, 10];4;2159;[ 3  2  7  9  0  4  5  1  6  8 10 11];[0.25, 0.25, 0.5, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25];[3, 9, 8, 10];4;2209;[ 3  2  0  7  9  8  1  4  6  5 10 11];[0.3333333333333333, 0.25, 0.5, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[0, 2, 8, 9];4;2259;[ 0  2  3  8 11  6  7  1  9  5  4 10];[0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5]
10049;12;12;[11, 9, 10];3;4158;[ 6 11  5  3  7  2  0  1  4  8  9 10];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5];[11, 9, 10];3;4208;[ 2  6 11  8  7  3  5  1  4  0  9 10];[0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5];[11, 9, 10];3;4258;[ 2  6 11  8  5  4  3  1  7  0  9 10];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5];[11, 9, 10];3;4308;[ 2  6 11  8  5  4  3  1  7  0  9 10];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5]
10050;12;12;[2, 11, 10];3;2109;[ 1  2  7  8  9 11  3  0  4  6 10  5];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[10, 0, 11];3;4208;[10  0  2  1  7  5  8  4  9 11  6  3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333];[10, 0, 11];3;4258;[10  0  2  1  4  5  6  3  7  8  9 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333];[10, 0, 11];3;4308;[10  0  2  1  4  5  6  3  7  8  9 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333]
10051;12;12;[3, 8, 9, 7];4;571;[ 3  4  8  9 10  2  1  0  7  6  5 11];[0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.2, 0.3333333333333333, 0.25, 0.25, 0.2];[9, 1, 7, 8];4;2159;[10  9  0  1  4  5  2  3  7  6  8 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25];[2, 7, 9, 8];4;2209;[ 0  2  6  7 10  9  3  1  4  5  8 11];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[1, 7, 9, 8];4;2259;[ 0  1  2  3  7  6 10  9  4  5  8 11];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
10052;12;12;[10, 8];2;2109;[ 0  2  6 10  5  1  4  3  7  8  9 11];[0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.5, 0.25];[10, 8];2;4208;[ 0  2  6 10  3  4  5  1  7  8 11  9];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333];[10, 8];2;285;[ 0  2  6  5 10  8  3  1  7  4  9 11];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[10, 8];2;4308;[ 0  2  6  5  7 11 10  8  4  3  1  9];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5]
10053;12;12;[6, 8, 7];3;571;[ 6  4  9  8 11 10  0  1  7  5  2  3];[0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[6, 8, 7];3;621;[ 6  4  9  8 11 10  0  1  7  5  2  3];[0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[6, 8, 7];3;671;[ 6  4  9  8 11 10  0  1  7  5  2  3];[0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[6, 8, 7];3;2259;[ 6  4  9  8  5  3  0  1 10 11  7  2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
10054;12;12;[2, 10, 11];3;571;[ 0  2  3  4  6  5 10  8 11  1  7  9];[0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.16666666666666666, 0.25, 0.25];[9, 10];2;4208;[11  9  1  2  6  4  3  0  7  5  8 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.5];[9, 10];2;4258;[11  9  1  2  6  4  3  0  7  5  8 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.5];[9, 10];2;4308;[11  9  1  2  6  4  3  0  7  5  8 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.5]
10055;12;12;[8, 9];2;571;[ 8  0  3  2 10 11  7  5  9  4  6  1];[0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.2, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333, 0.3333333333333333];[8, 9];2;4208;[ 8  0  3  2 10 11  7  1  6  5  4  9];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333, 0.3333333333333333];[8, 9];2;161;[ 8  7  9  0  3  6  2  1 10 11  4  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333];[8, 9];2;211;[ 8  7  9  0  3  6  2  1 10 11  4  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333]
10056;12;12;[9, 8];2;4158;[ 0 10  2  1  4  5  6  3 11  9  7  8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333];[9, 8];2;4208;[ 0  3 10  1  4  5  6  2 11  9  7  8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333];[9, 8];2;4258;[ 0  3 10  9 11  4  1  2  5  6  7  8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.5, 0.5];[9, 8];2;4308;[ 0  3 10  9 11  4  1  2  5  6  7  8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.5, 0.5]
10057;12;12;[10, 11];2;4158;[ 2  5  7  9  3  1  4  0  6  8 10 11];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25];[11, 10];2;4208;[ 5  0  1  9 11  7  3  2  6  4  8 10];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.5];[11, 10];2;4258;[ 5  0  1  9 11  4  3  2  7  6  8 10];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5];[11, 10];2;4308;[ 5  0  1  9 11  4  3  2  7  6  8 10];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5]
10058;12;12;[9, 10, 11];3;4158;[ 0  3  8  1  4  5  6  2  7  9 10 11];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25];[11, 10, 9];3;4208;[ 2  7  6 11  3 10  8  0  4  5  1  9];[0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5];[11, 10, 9];3;4258;[11  0  3  2  6  8 10  1  7  5  4  9];[0.5, 0.25, 0.5, 0.5, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 1.0];[11, 10, 9];3;721;[11  0  3  2  6 10  8  9  7  5  4  1];[0.5, 0.25, 0.5, 0.5, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0]
10059;12;12;[6, 9, 7];3;571;[ 2  4  6  9 10 11  5  0  7  8  1  3];[0.25, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 6, 9];3;1134;[ 0  1  2  4  7  6  9  8 10 11  5  3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 6, 9];3;1184;[ 0  1  2  4  7  6  9  8 10 11  5  3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 6, 9];3;721;[10 11  0  1  7  6  2  4  9  8  5  3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
10060;13;13;[11, 10, 9];3;314;[ 0  2  3  4  7 11 10  9 12  6  1  5  8];[0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25];[11, 9, 10];3;2159;[ 7  4 12  0  3  2  8  1 11  9 10  5  6];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[5, 10, 9];3;8355;[ 7  4 12  0  3  2  5  1 11  8 10  9  6];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[5, 10, 9];3;8405;[ 3  6  5  4  7  8 12  2  1  0 10  9 11];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333]
10061;13;13;[10, 11];2;87;[ 1  8 10  0 11  9  3  2 12  7  5  4  6];[0.25, 0.3333333333333333, 0.2, 0.25, 0.2, 0.2, 0.16666666666666666, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2];[10, 11];2;4208;[ 1  8 10  0  4  5  2  3  7  6  9 11 12];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25];[10, 11];2;4258;[ 1  8 10  0  4  5  2  3  7  6  9 11 12];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25];[10, 11];2;8405;[ 0  1  3  8 10 12  4  2  7  6  5  9 11];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333]
10062;13;13;[11, 12, 10];3;8255;[ 1  3  6  4  7 11  9  8 12  5  0  2 10];[0.2, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.16666666666666666, 0.25, 0.25];[6, 8, 11, 12];4;2159;[ 1  2  3  4  7  6  9  8 11 12  5  0 10];[0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.16666666666666666, 0.25, 0.25];[11, 6, 12, 8];4;1184;[ 1  3  7 11  5  4  6  2 12  8  9 10  0];[0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[11, 12, 10];3;8405;[ 1  2  3  7  6 11 12  0  4  5  9  8 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333]
10063;13;13;[12, 11];2;8255;[ 0  1  2  3  4  6  7 10 12  5  9  8 11];[0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.25, 0.14285714285714285, 0.25];[12, 11];2;8305;[ 0  1  2  3  4  6  7 10 12  5  9  8 11];[0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25];[12, 11];2;187;[ 2 12  6  3 11  5  0  1  7  4 10  9  8];[0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.2, 0.25, 0.3333333333333333, 0.5];[12, 11];2;1234;[ 2 12  6  3  8 11  5  0  7  4  1  9 10];[0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5]
10064;13;13;[1, 9, 10, 6, 0, 2, 4];7;314;[12  1  9 10  6  0  2  4 11  7  5  8  3];[0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0];[9, 10, 4, 7, 6];5;4208;[12  1  9 10  4  0  2  3  7  6  5  8 11];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0];[3, 2, 9, 10, 6];5;4258;[12  3  7  2  9 10  1  0  6  5  4  8 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0];[3, 2, 6, 10, 9];5;4308;[12  3  7  1  2  5  6  0 10  8  9  4 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0]
10065;13;13;[11, 12];2;1084;[ 2  5  7  8  9 11 10  1 12  4  0  3  6];[0.2, 0.25, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[11, 12];2;1134;[ 2  5  7  8  9 11  3  0 12  4  1 10  6];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[11, 12];2;2209;[ 5  4  0  1  7  2  9  8 11 12  6  3 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[12, 11];2;4308;[ 5  4  0  1  6  2  7  8 12  9 10 11  3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
10066;13;13;[9, 10];2;4158;[ 1  9  2  0  4  6  7  3 10  8 12  5 11];[0.25, 0.5, 0.25, 0.25, 0.25, 0.16666666666666666, 0.25, 0.25, 0.25, 0.5, 0.25, 0.16666666666666666, 0.25];[9, 10];2;4208;[ 1  9  5  0  3  4  6  2  7  8 10 11 12];[0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25];[9, 10];2;4258;[ 1  9  5  0  3  4  6  2  7  8 10 11 12];[0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25];[10, 9];2;220;[ 1  2 10  9  5  7  0  3 12  4  6  8 11];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333]
10067;13;13;[8, 10];2;8255;[ 0  1  2  3  4  5  6  7  8  9 11 12 10];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25];[10, 8];2;1134;[ 0  6  5  4 10  3  1  2  7  8  9 11 12];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[10, 8];2;4258;[ 0  1  5  4  6 11 10  2  7  3  9  8 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[8, 10];2;2259;[ 0  2  5  4  6  7  9  3  1  8 10 11 12];[1.0, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25]
10068;13;13;[2, 11, 12];3;8255;[ 0  1  2  3  4  5  6  7  9 10 11 12  8];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25];[4, 11, 12];3;8305;[ 0  4  7  1  3  2  5  6  9 10 11 12  8];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.25];[4, 11, 12];3;8355;[ 0  4  7  1  3  2  5  6  8  9 10 11 12];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25];[4, 11, 12];3;8405;[ 0  4  7  1  3  2  5  6  8  9 10 11 12];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25]
10069;13;13;[11, 10, 12];3;87;[ 5 11 10  8 12  0  2  1  9  3  6  4  7];[0.25, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 11];2;8305;[ 3  6  5  4  7 11 10  8 12  1  2  0  9];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 11];2;4258;[ 2  1  3  4  6  5  7  8 12  9 10 11  0];[0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 11];2;8405;[ 2  0 12  1  4  5  6  3  7  8 10  9 11];[0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
10070;13;13;[6, 5, 9, 8, 1, 3];6;314;[ 6  5  9  8 11 10  1  3 12  4  0  2  7];[0.2, 0.25, 0.2, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[0, 7, 6, 5, 9];5;137;[ 0  7  6  5  9 11  8  3  4  1  2 10 12];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[0, 7, 6, 5, 9];5;187;[ 0  7  6  5  9 11  8  3  4  1  2 10 12];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[0, 7, 6, 5, 9];5;237;[ 0  7  6  5  9 11  8  3  4  1  2 10 12];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25]
10071;13;13;[9, 10];2;8255;[ 2  7  3  0 12 11  1  4  6  5  9  8 10];[0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.2, 0.2, 0.2, 0.5, 0.2, 0.2, 0.2, 0.25, 0.25];[9, 10];2;8305;[ 2  8 12  0  4  6  1  3 11  7  9  5 10];[0.25, 0.25, 1.0, 0.25, 0.25, 0.2, 0.25, 0.25, 0.5, 0.25, 0.16666666666666666, 0.25, 0.5];[10, 9];2;4258;[ 2  8 12  3  7 11  6  4 10  0  1  9  5];[0.25, 0.25, 1.0, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.5];[9, 10];2;8405;[ 2  8 12  3  7 11  6  4  5  0  1  9 10];[0.25, 0.25, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.5]
10072;13;13;[6, 7, 8];3;4158;[ 1  6 11  9  7 10  3  2  8  4  0  5 12];[0.2, 0.5, 0.25, 0.3333333333333333, 0.2, 0.2, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.2];[8, 6, 7];3;1134;[ 8  1  6  5  9 11  7  3 12 10  4  2  0];[0.2, 0.5, 0.2, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[8, 6, 7];3;1184;[ 8  1  6  5  9 11  7  2 12 10  3  4  0];[0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[8, 1, 6, 9];4;464;[ 8  1  5  6  9 11  4  2 12  7  3 10  0];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
10073;13;13;[9];1;8255;[ 3  2  5  4  6  9 10  0 12  7  8 11  1];[0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[9];1;1134;[ 1  2  3  4  6  5 10  9  7  0  8 11 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[9];1;1184;[ 1  2  3  4  6  5 10  9  7  0  8 11 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[9];1;721;[ 0  1  2  3  4  5  6  7  9 10 12  8 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
10074;13;13;[10, 7, 11];3;8255;[ 6 10 12  0  1  4  3  2  7  5  9  8 11];[0.25, 0.25, 0.2, 0.2, 0.2, 0.2, 0.3333333333333333, 0.2, 0.2, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333];[7, 11, 10];3;8305;[ 0  2  6  4  7 11 10  8 12  5  1  3  9];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 10, 11];3;1184;[ 2  9  6  0  7 10  8  4 12 11  1  3  5];[0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 11, 10];3;2259;[ 1  2  9  0  7  6  8  4 12 11 10  3  5];[0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
10075;13;13;[8, 10, 6, 7];4;8255;[ 0  1  8  2  5 10  9  4 12 11  3  6  7];[0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[9, 8, 6, 7];4;8305;[ 1  9  5  0  8  4  3  2 12 11 10  6  7];[0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25];[6, 9, 8, 7];4;2209;[ 1  5  6  9 12  8  0  3  7  4  2 10 11];[0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5];[6, 9, 7, 8];4;1234;[ 1  5  6  9 11 12  7  0 10  8  2  3  4];[0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5]
10076;13;13;[6, 9, 12, 11];4;8255;[ 0  2  6  4  7 10  9  8 12 11  1  3  5];[0.25, 0.2, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[3, 12, 11, 9];4;8305;[ 0  2  3  7 12  6  8  4 11  9 10  1  5];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[3, 12, 11, 9];4;8355;[ 0  3  2  7 12  5  6  4 11  8 10  9  1];[0.5, 0.2, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[3, 11, 12, 9];4;8405;[ 0  1  3  6  2  4  7 11 12  5  9  8 10];[0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333]
10077;13;13;[1, 10, 12, 11];4;8255;[ 1  3  4  0  2  5  6  7  8  9 10 12 11];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.16666666666666666, 0.25];[0, 10, 11, 12];4;8305;[ 0  1  3  4  7  6  2  5  8  9 10 11 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25];[0, 11, 12, 10];4;8355;[ 0  1  3  4  7  6 11  8 12  2  5  9 10];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[0, 12, 11, 10];4;8405;[ 0  1  2  3  4  6  7  8 12 11  5  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333]
10078;13;13;[10, 9];2;1084;[ 1  2  6  8 11 12  3  0 10  9  4  5  7];[0.2, 0.25, 0.25, 0.2, 0.2, 0.16666666666666666, 0.25, 0.16666666666666666, 0.25, 0.2, 0.2, 0.25, 0.25];[9, 10];2;137;[ 3  4  6  9 10  1  2  0 12  7  8 11  5];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[10, 9];2;285;[ 0  2  3  4  6 10  9  8  7  5  1 11 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[10, 9];2;721;[ 0 10  3  2  6  5  7  4  9  8  1 11 12];[0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25]
10079;13;13;[11, 12];2;8255;[ 0  2  7  5 11  8  3  1  6  4  9 10 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[11, 12];2;8305;[ 0  1  2  5  7  8 11  3  6  4  9 10 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[11, 12];2;8355;[ 0  1  2  5  7  6 11  8 12  3  4  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[11, 12];2;8405;[ 0  1  2  5  7  6 11  8 12  3  4  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333]
10080;14;14;[9, 10];2;2109;[ 2  4  5 11  3  1  6  0  7  9 10 13 12  8];[0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.14285714285714285, 0.2, 0.2, 0.25, 0.16666666666666666, 0.2];[8, 10];2;621;[ 0  1  2  7 12 13 11  8 10  9  4  5  6  3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 10];2;671;[ 0  1  2  7 12 13 11  8 10  6  4  5  9  3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 10];2;8405;[ 7 11  1  0 12 13  8  2  6  5  4  3 10  9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333]
10081;14;14;[6, 9, 11];3;571;[ 6  7  4  9 11 13  2  0 10  5  3  8 12  1];[0.2, 0.16666666666666666, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.2, 0.25];[5, 10, 11];3;16498;[ 2  5  7  0  4  3  6  8 13  9 10 11 12  1];[0.25, 0.16666666666666666, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25];[5, 11, 10];3;671;[ 2  5  7  8 13 11 10  0  9  6  3  4  1 12];[0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333];[5, 11, 10];3;464;[ 3  2  7  5 11 10  9  8 13  6  0  4  1 12];[0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333]
10082;14;14;[11, 12, 10];3;571;[ 1  3  2 11 12 13  8  4 10  7  6  0  5  9];[0.2, 0.5, 0.3333333333333333, 0.5, 0.25, 0.16666666666666666, 0.2, 0.2, 0.25, 0.16666666666666666, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[11, 12, 10];3;16498;[ 1  3  2 11 12 13  4  0  9  8  5  6  7 10];[0.25, 0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[12, 11, 10];3;8355;[ 1  3  2  5 12 13 11  0  7  6  4  8 10  9];[0.25, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[10, 12, 11];3;4308;[ 1  3  0  2  4  5 10  9 13 12 11  6  7  8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
10083;14;14;[9, 8, 6];3;1084;[ 5 12 10  9  8  2  7 13  6  4  1  3  0 11];[0.2, 0.2, 0.25, 0.2, 0.2, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25];[6, 9, 8];3;8305;[ 0  2  6  5 10 12  9  7 13  8  1  3  4 11];[0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25];[4, 9, 8];3;16548;[ 0  2  5  4  6 13 10  9 12  7  1  3 11  8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[4, 9, 8];3;16598;[ 0  2  5  4  6 13 10  9 12  7  1  3 11  8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
10084;14;14;[0, 11, 4, 9];4;571;[ 0  6 13 11  5  4  2  1  9  7  8  3 10 12];[0.25, 0.2, 0.2, 0.16666666666666666, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.16666666666666666, 0.25, 0.16666666666666666, 0.25];[6, 9, 11, 7];4;2159;[ 6  4 13  0  5 12  9  3 11  7  1  2 10  8];[0.25, 0.2, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333];[6, 9, 11, 7];4;2209;[ 6  4 13  0  5 12  9  3 11  7  1  2 10  8];[0.25, 0.2, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333];[9, 10];2;4308;[ 6  4 13  0  3  2  5  1 12  9 11 10  7  8];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333]
10085;14;14;[10, 11, 12];3;8255;[ 0  1  7  4  3  2  5  6  8  9 10 11 12 13];[0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2];[12, 11, 10];3;16498;[ 0  1  2  3  4  5  7  8 13 12  6  9 11 10];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.2, 0.25, 0.25];[12, 10, 11];3;4258;[ 0  1  2  3  4  5  7  8 12  9 10 11 13  6];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[10, 11, 12];3;8405;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25]
10086;14;14;[2, 11, 9, 3, 1, 7];6;16448;[ 2  5 11  9 12  3  1  0 10  7  6  8 13  4];[0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[0, 3, 7, 5, 9, 11];6;8305;[ 0  2  3  4  7  5 10  9 11 12  6  1  8 13];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[2, 3, 7, 9, 11, 1];6;16548;[ 2 13  3  0  7  5  9  4 12 10 11  1  6  8];[0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[0, 1, 9, 7, 11, 6];6;16598;[ 0  1  2  5 13  9  3  4 12  7 11 10  6  8];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
10087;14;14;[11, 2, 1];3;4158;[ 6  7  4  9 11  2  3  0  5  1  8 10 12 13];[0.2, 0.2, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.2, 0.2];[1, 2, 11];3;4208;[ 3  7  8  1  2  4  5  0  6  9 10 11 12 13];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25];[1, 2, 11];3;4258;[ 1  2  3  4  7  8  5  0  6  9 10 11 12 13];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25];[1, 2, 11];3;4308;[ 1  2  3  4  7  5 11  8  6  0  9 10 12 13];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25]
10088;14;14;[9, 10, 11];3;8255;[ 3  8  2  1  9 10  4  0 12 11  5  6  7 13];[0.2, 0.25, 0.25, 0.5, 0.2, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.5, 0.25, 0.2, 0.2, 0.2, 0.16666666666666666];[9, 10, 11];3;16498;[ 3  6 13  8  2  7  1  0 12  9 10  5  4 11];[0.25, 0.25, 0.25, 0.5, 0.2, 0.2, 0.5, 0.25, 0.5, 0.25, 0.25, 0.2, 0.25, 0.5];[9, 10, 11];3;16548;[ 3  6 13  8  2  7  1  0 12  9 10  5  4 11];[0.25, 0.25, 0.25, 0.5, 0.2, 0.2, 0.5, 0.25, 0.5, 0.25, 0.25, 0.2, 0.25, 0.5];[5, 10, 11];3;4308;[ 3  6 13  8  5 10  7  2 11  0  1  9 12  4];[0.25, 0.25, 0.25, 0.5, 0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5]
10089;14;14;[9, 13, 12];3;16448;[ 0  7  6  5  9  8  1  2 13  4 10 11  3 12];[0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25];[9, 12, 13];3;16498;[ 0  1  5  4  6  7  9  8 10  3  2 11 12 13];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[10, 13, 12];3;16548;[ 7 10  2  0  5  4  6  1  9  8 13  3 11 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333];[10, 13, 12];3;16598;[ 7  5 10 11  4  2  0  1 13  6  9  8  3 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333]
10090;14;14;[3, 10, 13, 11, 12];5;16448;[ 3  8  7  2 10 13  6  5  4  0  1  9 11 12];[0.2, 0.2, 0.3333333333333333, 0.5, 0.2, 0.25, 0.25, 0.3333333333333333, 0.5, 0.2, 0.3333333333333333, 0.2, 0.2, 0.25];[3, 10, 13, 11, 12];5;16498;[ 3  8  7  2 10  5  0  1 13  6  9 11  4 12];[0.25, 0.25, 0.3333333333333333, 0.5, 0.2, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25];[3, 10, 11, 13, 12];5;16548;[ 3  8  7  2 10  4  0  1  6  5  9 11 13 12];[0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25];[3, 10, 13, 11, 12];5;16598;[ 3  8  7  2 10 13  0  1  6  5  4  9 11 12];[0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333]
10091;14;14;[9, 11];2;2109;[ 6  7  9  0  3  2  5  1  4 10 11 12 13  8];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[9, 11];2;2159;[ 6  7  9  0  3  2  5  1  4 10 11 12 13  8];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[9, 11];2;2209;[ 6  7  9  0  3  2  5  1  4 10 11 12 13  8];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[9, 11];2;8405;[ 0  3  6  4  7 13 12  9  5  2  1  8 11 10];[0.5, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333]
10092;14;14;[0, 11, 12];3;1084;[ 0  2 11  1  4  5  8  3 13 12 10  7  9  6];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.16666666666666666, 0.2, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25];[0, 11, 12];3;16498;[ 0  2  3 11 10 13  4  1 12  8  5  6  7  9];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[0, 11, 12];3;1184;[ 0  2  3  7 13 11 10  8 12  5  4  1  6  9];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[0, 11, 12];3;1234;[ 0  2  3  7 13 11 10  8 12  5  4  1  6  9];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
10093;14;14;[12, 11];2;16448;[ 0  1  2  3  4  5 12 10 13  6  7  8 11  9];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25];[11, 12];2;16498;[ 0  1  2  3  7  6 10 11 12  5  4  9 13  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[11, 12];2;16548;[ 3 10  1  0  7  6 11  2 12  5  4  9 13  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25];[12, 11];2;8405;[ 3  5 12 10  2  6  1  0 11  7  4  9  8 13];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.5, 0.25]
10094;14;14;[0, 2, 11, 10];4;185;[ 0  2  9  8 11 10  1  6  7  5  4  3 12 13];[0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.2, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.2];[11, 10, 5];3;8305;[ 0  2  6  4  9  8  3  1 12 11 10  5  7 13];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2];[7, 10, 11];3;4258;[ 0  2  6  4  9  8  3  1  7  5 10 11 12 13];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[7, 10, 11];3;8405;[ 0  2  6  4  9 12  8  3  7  5  1 10 11 13];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25]
10095;14;14;[1, 12, 9];3;2109;[ 1  3  4 11 13  6  7  0 10 12  9  8  5  2];[0.2, 0.25, 0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0.2, 0.2, 0.2, 0.2, 0.2, 0.25, 0.2, 0.25];[1, 9, 12];3;16498;[ 1  3  4 11 13  5  2  0  7  6  9  8 10 12];[0.2, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.25, 0.2, 0.25];[8, 9, 12];3;16548;[ 7  8 10  0  3  4  2  1 13 11  9  5  6 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25];[1, 12, 9];3;2259;[ 1  7  6  4 10  8  3  2 12  0  9 11 13  5];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25]
10096;14;14;[11, 8, 10, 12];4;16448;[ 3 11 13  2  8  9  5  4 10  6  1  0  7 12];[0.2, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333];[11, 8, 10, 12];4;16498;[ 3  5 11  9 13  8  4  2 10  6  1  0  7 12];[0.2, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333];[11, 10, 8, 12];4;16548;[ 3  5 11  9 13  2  1  0 10  6  4  8 12  7];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[12, 11, 10, 8];4;16598;[ 3  2  5  4 12 13 11  9  7  6  1  0 10  8];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
10097;14;14;[0, 10, 11];3;8255;[ 0  2  3  5  7  6  9  8 10 13  4  1 11 12];[0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.16666666666666666, 0.25];[1, 10, 11];3;4208;[ 1  2  9  0  5  6  7  3 13  8 10 11  4 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.16666666666666666, 0.25];[1, 10, 11];3;4258;[ 1  2  9  0  4  5  6  3  7  8 10 11 12 13];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[1, 10, 11];3;8405;[ 1  2  7  9 12  4  3  0  6  5 10  8 11 13];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25]
10098;14;14;[6, 11, 5, 12];4;8255;[ 6 10  8  9 11  0  2  1  7  5  4  3 12 13];[0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.5, 0.2, 0.25, 0.25, 0.5, 0.25, 0.2, 0.16666666666666666];[6, 5, 12, 11];4;621;[ 6 10  5  1 12 13  9  7 11  8  2  3  4  0];[0.2, 0.3333333333333333, 0.2, 0.2, 0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333];[12, 9, 5, 11];4;671;[10  0  7  1 12 13  9  5 11  6  2  4  8  3];[0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333, 0.3333333333333333];[3, 2, 12, 11];4;8405;[10  3 13  0  4  5  1  2 12  7  9  6 11  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 1.0, 0.25, 0.3333333333333333, 0.5]
10099;14;14;[6, 11, 12];3;2109;[ 0  1  6  4  7 11 10  9 13 12  2  3  5  8];[0.2, 0.2, 0.16666666666666666, 0.16666666666666666, 0.2, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666, 0.2, 0.2, 0.2, 0.2, 0.2];[2, 11, 12];3;16498;[ 0  2  3  4  6 11 10  9 12  7  1  5  8 13];[0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2];[12, 4, 11];3;8355;[ 0  5 12  9  3  4  2  1 11  6 10  8 13  7];[1.0, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[7, 12, 11];3;2259;[ 0  3  1  5  7  9 12  2  6  4 11  8 13 10];[1.0, 0.3333333333333333, 0.25, 1.0, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25]


==> results/sinusoidal_short_narrow_combined_responsibility_distance_results_euclidean.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
10000;10;10;[9, 7, 8, 0];4;185;[9 7 2 8 4 1 0 3 5 6];[0.44156431173122135, 0.4523615245254595, 0.845237479702002, 0.2773885780357181, 0.6270909128910553, 0.2773885780357181, 0, 0.8802640412303863, 0.7977749908826346, 1];[9, 8, 6];3;235;[9 3 7 2 5 8 6 0 4 1];[0.7116724400585341, 0.6265961336944468, 0.845237479702002, 0.9568823445082035, 0.6270909128910553, 0.8198996449126823, 0.7321166642495943, 0.8802640412303863, 0.7977749908826346, 1];[9, 3, 8, 7];4;220;[9 3 4 8 7 2 5 6 0 1];[0.7116724400585341, 0.6265961336944468, 0.845237479702002, 0.9568823445082035, 0.9057315223681524, 0.8198996449126823, 0.7321166642495943, 0.8802640412303863, 0.9022605123203878, 1];[9, 3, 8, 7];4;270;[9 3 4 8 7 2 5 6 0 1];[0.7116724400585341, 0.6265961336944468, 0.845237479702002, 0.9568823445082035, 0.9057315223681524, 0.8198996449126823, 0.7321166642495943, 0.8802640412303863, 0.9022605123203878, 1]
10001;10;10;[9, 0, 8];3;61;[9 0 8 6 3 4 2 1 7 5];[0.9595519076532917, 0, 0, 0, 0, 0, 0.31919260071439065, 0, 0.8715192548868943, 1];[9, 0, 8];3;120;[9 0 3 8 6 7 2 1 4 5];[0.9595519076532917, 0, 0, 0.8784220142628216, 0, 0, 0.640355262377469, 0.48447620371147093, 0.8715192548868943, 1];[9, 2];2;187;[9 0 2 3 8 6 7 1 4 5];[0.9595519076532917, 0.5234022246802512, 0.9120680260393755, 0.8784220142628216, 0, 0, 0.735936696765798, 0.6778286506977937, 0.8715192548868943, 1];[9, 2];2;237;[9 0 2 3 8 6 7 1 4 5];[0.9595519076532917, 0.5234022246802512, 0.9120680260393755, 0.8784220142628216, 0, 0, 0.751270116330449, 0.6778286506977937, 0.8715192548868943, 1]
10002;10;10;[8, 6, 5, 7, 0];5;571;[8 4 2 6 1 3 5 7 0 9];[0, 0.6629035672011272, 0.7827438025493115, 0.6453430940289028, 0.8711679415084536, 0.4333314824070566, 0.6867023370437683, 0.273314948188137, 1, 0];[8, 6, 5, 7, 0];5;621;[8 6 5 4 2 1 7 3 0 9];[0.6571795758449389, 0.842631828047302, 0.8472230775419782, 0.7625570080260922, 0.8711679415084536, 0.9433619084238672, 0.9743394880013961, 0.8425143604017106, 1, 0.3218016986979731];[8, 6, 5, 0, 7];5;671;[8 6 1 5 0 4 2 7 3 9];[0.8760525980829884, 0.951132833630837, 0.8472230775419782, 0.7625570080260922, 0.8711679415084536, 0.9433619084238672, 0.9743394880013961, 0.8425143604017106, 1, 0.3218016986979731];[8, 6, 5, 0, 7];5;721;[8 6 1 5 3 0 4 2 7 9];[0.8760525980829884, 0.951132833630837, 0.8472230775419782, 0.9286831740544238, 0.8711679415084536, 0.9433619084238672, 0.9743394880013961, 0.8425143604017106, 1, 0.3218016986979731]
10003;10;10;[7, 8, 6, 5];4;70;[7 8 6 5 1 4 0 3 2 9];[0, 0.803429804743879, 0, 0, 0.2089851898242611, 0.8217553800520389, 0.8310733809485574, 1, 0.8922039469238491, 0];[7, 8, 6, 5];4;120;[7 8 6 5 1 3 4 2 0 9];[0, 0.803429804743879, 0, 0.7646053956285197, 0.6286299392490788, 0.8217553800520389, 0.8310733809485574, 1, 0.8922039469238491, 0];[7, 8, 6, 5];4;170;[7 8 6 5 1 3 4 2 0 9];[0, 0.803429804743879, 0.4520793980081108, 0.7646053956285197, 0.6286299392490788, 0.8217553800520389, 0.8574555275860105, 1, 0.8922039469238491, 0];[7, 8, 6, 5];4;237;[7 8 6 4 5 1 3 2 0 9];[0, 0.803429804743879, 0.4520793980081108, 0.7646053956285197, 0.8373678195472992, 0.8217553800520389, 0.8879358200260132, 1, 0.8922039469238491, 0]
10004;10;10;[8, 7];2;61;[8 6 7 2 3 0 5 1 4 9];[0, 0, 0.7204950782361083, 0.2584737430272274, 0, 0, 0.9027166125014845, 0.7994890550446399, 1, 0];[8, 7];2;137;[8 3 6 7 4 2 9 0 1 5];[0.4878509197252452, 0.4873986157888996, 0.7204950782361083, 0.9255964754738296, 0.795298320195799, 0, 0.9027166125014845, 0.7994890550446399, 1, 0.4878509197252452];[8, 7];2;187;[8 3 6 0 7 4 2 1 5 9];[0.8335960106019957, 0.4873986157888996, 0.7204950782361083, 0.9255964754738296, 0.795298320195799, 0.3378756196458103, 0.9027166125014845, 0.7994890550446399, 1, 0];[8, 7];2;237;[8 3 6 7 0 4 2 1 5 9];[0.8335960106019957, 0.6948695682700269, 0.7204950782361083, 0.9255964754738296, 0.795298320195799, 0.6132294956798009, 0.9027166125014845, 0.8941559557990676, 1, 0]
10005;10;10;[6, 5, 8];3;314;[6 5 1 2 4 8 7 3 0 9];[0, 0.8207103351374088, 0.6316731606354719, 0.34668869950373493, 0.5583205978695197, 0.8967055586049071, 1, 0.37362623087993513, 0.5583205978695197, 0];[6, 5, 8];3;364;[6 2 5 1 4 0 8 3 7 9];[0.5642411987882382, 0.8207103351374088, 0.9005308338118152, 0.3802879615970209, 0.6209827063504235, 0.8967055586049071, 1, 0.37362623087993513, 0.5403332443160865, 0];[6, 5, 8];3;414;[6 2 5 1 0 4 8 3 7 9];[0.6371067867994877, 0.8207103351374088, 0.9005308338118152, 0.3802879615970209, 0.6209827063504235, 0.8967055586049071, 1, 0.37362623087993513, 0.5403332443160865, 0];[6, 5, 8];3;464;[6 4 2 5 0 1 8 3 9 7];[0.8901309756583907, 0.8207103351374088, 0.9005308338118152, 0.412777894221579, 0.9201295709679997, 0.8967055586049071, 1, 0.37362623087993513, 0.5403332443160865, 0.3810813183480641]
10006;10;10;[7, 8, 5, 6];4;1084;[7 2 8 4 0 5 3 1 6 9];[0.6371972568791522, 0.3466718880203652, 0.8187950349021257, 0.3466718880203652, 0.6371972568791522, 0.6250981845968572, 0.28679117280986305, 1, 0.7361130378642669, 0.28679117280986305];[7, 8, 5, 6];4;1134;[7 2 8 4 3 0 5 1 6 9];[0.6371972568791522, 0.3466718880203652, 0.8196533243762887, 0.6893517881238858, 0.6893517881238858, 0.6250981845968572, 0, 1, 0.7383177648187601, 0];[7, 8, 5, 6];4;1184;[7 9 2 8 4 3 0 5 1 6];[0.6371972568791522, 0.5447643836116116, 0.8196533243762887, 0.6893517881238858, 0.6893517881238858, 0.6250981845968572, 0, 1, 0.7663071072398749, 0.9338025970959629];[7, 9, 2, 8, 4, 3, 1];7;335;[7 9 2 8 4 3 1 0 5 6];[0.6371972568791522, 0.6479877683310976, 0.8196533243762887, 0.6893517881238858, 0.6893517881238858, 0.6250981845968572, 0, 1, 0.7663071072398749, 0.9338025970959629]
10007;10;10;[8, 6, 3, 5, 7, 1];6;1084;[8 6 3 5 4 7 2 1 9 0];[0, 0.44173161718918974, 0.5036948189117848, 0.6778135908031533, 0.6241092632575743, 0.6645421921451192, 0.8568040035376081, 0.590616066593835, 1, 0.44173161718918974];[8, 6, 2, 5, 7, 1];6;1134;[8 0 6 2 9 4 3 5 7 1];[0.8988238345181838, 0.4658426469313702, 0.7975051727978449, 0.6778135908031533, 0.6919471118558777, 0.6645421921451192, 0.8568040035376081, 0.590616066593835, 1, 0.6919471118558777];[8, 6, 2, 1, 5, 7];6;671;[8 0 6 2 1 4 3 5 7 9];[0.8988238345181838, 0.766383000206881, 0.7975051727978449, 0.6778135908031533, 0.7512101825158797, 0.6645421921451192, 0.8568040035376081, 0.590616066593835, 1, 0.5746499175080455];[8, 6, 7, 2, 1, 5];6;721;[8 0 6 7 2 1 4 3 5 9];[0.8988238345181838, 0.766383000206881, 0.7975051727978449, 0.6778135908031533, 0.7512101825158797, 0.6645421921451192, 0.8880095124654291, 0.8707420494358954, 1, 0.5746499175080455]
10008;10;10;[9, 8, 7, 2];4;70;[9 8 7 2 0 4 3 1 6 5];[0.5090692948320491, 0, 0.5290734718430041, 0, 0, 0, 0, 0.5962736131869288, 0.6008483993349728, 1];[9, 2, 8, 7];4;120;[9 2 8 7 3 0 6 1 4 5];[0.5090692948320491, 0, 0.7676957264137634, 0.565293737201701, 0, 0, 0.504606323648873, 0.5962736131869288, 0.6008483993349728, 1];[9, 7, 2, 8];4;170;[9 7 2 8 3 0 6 1 4 5];[0.5090692948320491, 0, 0.7676957264137634, 0.565293737201701, 0, 0, 0.504606323648873, 0.9304566666978623, 0.6008483993349728, 1];[9, 7, 6, 8];4;237;[9 7 6 2 8 3 5 0 4 1];[0.5090692948320491, 0, 0.7676957264137634, 0.565293737201701, 0, 0.5223769047515608, 0.7774997918737926, 0.9304566666978623, 0.6146148953352885, 1]
10009;10;10;[9, 8, 7, 1, 3];5;1084;[9 8 7 2 0 6 1 4 5 3];[0.8216407460783575, 0.6270767656175931, 0.8549731644213262, 0, 0.5842542958304443, 0.45066969678538926, 0.7970736386164993, 0.8575041833594815, 0.8688412936060956, 1];[9, 4, 8, 7, 5];5;1134;[9 4 3 8 7 2 0 6 1 5];[0.8216407460783575, 0.7239155722496068, 0.8549731644213262, 0.8894521975129429, 0.9250981627464938, 0.45066969678538926, 0.7970736386164993, 0.8575041833594815, 0.8778979800001179, 1];[9, 7, 1, 3, 8];5;285;[9 7 4 1 3 8 2 0 5 6];[0.8216407460783575, 0.8913746377077946, 0.8549731644213262, 0.8894521975129429, 0.9250981627464938, 0.8188427259503988, 0.7970736386164993, 0.9426093498071717, 0.8778979800001179, 1];[9, 7, 1, 3, 8];5;335;[9 7 4 1 3 8 2 0 5 6];[0.8216407460783575, 0.8913746377077946, 0.8549731644213262, 0.8894521975129429, 0.9250981627464938, 0.8188427259503988, 0.7970736386164993, 0.9426093498071717, 0.8778979800001179, 1]
10010;10;10;[7, 8];2;70;[7 6 3 8 4 2 0 1 5 9];[0, 0, 0, 0.6829728445299106, 0.5286600641314666, 0, 0.7213017842622031, 1, 0.5731608217480505, 0];[7, 8];2;235;[7 6 4 3 0 8 1 2 5 9];[0.6275105377411936, 0.6130089684535271, 0, 0.6829728445299106, 0.7195763434442316, 0, 0.7213017842622031, 1, 0.6275105377411936, 0];[7, 8];2;187;[7 6 4 3 8 1 2 0 5 9];[0, 0.6130089684535271, 0.5850619326046691, 0.6829728445299106, 0.7195763434442316, 0, 0.7213017842622031, 1, 0.6375424649976665, 0];[7, 8];2;211;[7 6 8 4 3 1 2 0 5 9];[0, 0.6130089684535271, 0.5850619326046691, 0.6829728445299106, 0.7195763434442316, 0, 0.8907487592212462, 1, 0.8751150000287802, 0]
10011;10;10;[9, 2, 8];3;70;[9 2 5 8 4 1 6 0 7 3];[0.6549765432908414, 0.7381172628936945, 0.9381590237411831, 0, 0.7450024406117514, 0.8205626992599634, 0.6594053742582877, 0, 0.8194340828622754, 1];[9, 2, 8];3;120;[9 2 5 8 4 1 6 0 7 3];[0.6549765432908414, 0.7381172628936945, 0.9381590237411831, 0, 0.7450024406117514, 0.8205626992599634, 0.6594053742582877, 0.2917267464641646, 0.8194340828622754, 1];[9, 2, 8];3;161;[9 2 8 5 0 4 1 3 6 7];[0.7668268106047975, 0.7381172628936945, 0.9381590237411831, 0.7005850681566883, 0.7450024406117514, 0.8205626992599634, 0.6594053742582877, 0.2917267464641646, 0.875793704457479, 1];[9, 2, 8];3;211;[9 2 8 5 4 0 1 3 6 7];[0.7668268106047975, 0.7381172628936945, 0.9381590237411831, 0.7005850681566883, 0.8031180545815582, 0.8205626992599634, 0.6594053742582877, 0.2917267464641646, 0.875793704457479, 1]
10012;10;10;[9, 4, 8, 6];4;1084;[9 4 3 7 0 8 5 1 6 2];[0.6840045104841198, 0.3455600314235703, 0.275484717318216, 0.7734418633036614, 0.933166919351296, 0.5249387706328973, 0.275484717318216, 0.7407227532701729, 0.6106776952159825, 1];[9, 8, 3, 7];4;364;[9 4 8 3 7 0 5 2 6 1];[0.6840045104841198, 0.3455600314235703, 0.5998636390417984, 0.7734418633036614, 0.933166919351296, 0.6565853218562282, 0.38310365591650997, 0.7407227532701729, 0.7883291165150659, 1];[9, 4, 1, 8, 7];5;187;[9 4 1 8 7 3 5 0 2 6];[0.6840045104841198, 0.8887340279147512, 0.5998636390417984, 0.7734418633036614, 0.933166919351296, 0.691598787428229, 0.38310365591650997, 0.7806117601097853, 0.7883291165150659, 1];[9, 4, 8, 6];4;721;[9 1 4 3 5 0 2 8 6 7];[0.8666063194560519, 0.9374557655321637, 0.8518716820157439, 0.8985693729526034, 0.933166919351296, 0.8950619947069046, 0.7863820767009546, 0.7806117601097853, 0.7883291165150659, 1]
10013;10;10;[8, 7];2;56;[8 7 2 0 3 4 5 1 6 9];[0, 0, 0, 0, 0, 0, 0, 0.6538178116983172, 1, 0];[8, 7];2;106;[8 7 9 5 0 2 3 1 6 4];[0.22471371261537987, 0, 0, 0, 0, 0.305073650717715, 0, 0.6538178116983172, 1, 0.305073650717715];[8, 7];2;156;[8 7 5 9 3 2 0 1 6 4];[0, 0, 0, 0, 0, 0.490680085379381, 0, 0.7941757812478558, 1, 0.41460529500891186];[8, 7];2;206;[8 7 9 6 5 4 3 1 0 2];[0, 0.3749602766362488, 0, 0.3749602766362488, 0.37986182292459464, 0.490680085379381, 0.6240681591454714, 0.7941757812478558, 1, 0.6240681591454714]
10014;10;10;[7, 6];2;56;[7 6 8 5 1 2 3 0 4 9];[0, 0.2988083084932174, 0.21749476841002086, 0, 0, 0.439305091854811, 0.5022586236867008, 1, 0.5022586236867008, 0];[7, 6];2;106;[7 6 8 5 9 1 2 0 4 3];[0, 0.2988083084932174, 0.21749476841002086, 0, 0, 0.439305091854811, 0.6347091415943419, 1, 0.5373771333297596, 0.40927121686969525];[7, 6];2;170;[7 5 4 6 1 2 3 0 8 9];[0, 0.2988083084932174, 0.21749476841002086, 0, 0.6578909246248781, 0.8282375267432951, 0.6347091415943419, 1, 0, 0];[7, 6];2;220;[7 5 4 6 2 1 0 9 3 8];[0.25181384205141205, 0.2988083084932174, 0.5338848168334325, 0, 0.6578909246248781, 0.8282375267432951, 0.6347091415943419, 1, 0, 0.25181384205141205]
10015;10;10;[8, 7];2;1084;[8 4 6 5 1 0 2 3 7 9];[0.6594900925090935, 0.6699822951690153, 0.4117858579556536, 0, 0.7361871444922724, 0.6840424024087629, 0.6840424024087629, 0, 1, 0];[8, 7];2;1134;[8 9 4 5 6 1 0 2 7 3];[0.6594900925090935, 0.6699822951690153, 0.6333201416160218, 0, 0.7361871444922724, 0.6840424024087629, 0.6840424024087629, 0.4706115837071564, 1, 0.8601932049733942];[8, 7];2;220;[8 3 9 7 4 5 6 0 1 2];[0.6768849090053255, 0.6768849090053255, 0.6333201416160218, 0.9348608791083948, 0.7361871444922724, 0.6840424024087629, 0.6840424024087629, 0.756433486458041, 1, 0.8601932049733942];[8, 7];2;1234;[8 3 9 2 7 4 5 6 1 0];[0.6768849090053255, 0.6768849090053255, 0.7717326419233035, 0.9348608791083948, 0.7361871444922724, 0.6840424024087629, 0.6840424024087629, 0.756433486458041, 1, 0.8601932049733942]
10016;10;10;[6, 1, 7, 2];4;87;[6 1 7 9 2 0 8 3 4 5];[0.3126656907061957, 0.5545614994676473, 0.3126656907061957, 0, 0, 0, 1, 0.5286054361243717, 0.3126656907061957, 0.33279596616116164];[6, 3, 7];3;1134;[6 3 4 1 0 7 9 8 5 2];[0.5406666121150945, 0.5545614994676473, 0.2902422724395537, 0.6095475667353427, 0.6095475667353427, 0.3016171041566522, 1, 0.5286054361243717, 0.4286490303095738, 0.4286490303095738];[6, 3, 7];3;414;[6 4 3 1 0 7 2 8 9 5];[0.5503842427165339, 0.5545614994676473, 0.3095282721685742, 0.6033153706901341, 0.8925569818337817, 0, 1, 0.5286054361243717, 0.2130987466027634, 0.2130987466027634];[6, 3, 7];3;464;[6 4 3 1 0 7 2 8 9 5];[0.5503842427165339, 0.5545614994676473, 0.3095282721685742, 0.6033153706901341, 0.8925569818337817, 0, 1, 0.5286054361243717, 0.2130987466027634, 0.2130987466027634]
10017;10;10;[7, 8, 0];3;571;[7 2 8 3 6 5 1 0 4 9];[0, 0.3117756843410966, 0.7509773561478833, 0.5295347365865916, 0, 0.3462899492680405, 0.3462899492680405, 1, 0.6307985048493006, 0];[7, 2, 3, 6];4;235;[7 2 3 8 4 6 9 1 5 0];[0, 0.3117756843410966, 0.7509773561478833, 0.7145370893667624, 0.59792722808118, 0, 0.5734937008323137, 1, 0.6313305728761675, 0.31555240875871504];[7, 8, 0];3;671;[7 8 5 4 6 2 3 0 9 1];[0.4089163476072353, 0.3117756843410966, 0.7509773561478833, 0.7145370893667624, 0.7869055872112096, 0.8026648600528717, 0.7822241179385241, 1, 0.8474553469328056, 0.31555240875871504];[7, 8, 0];3;721;[7 5 2 8 4 6 3 1 0 9];[0.4089163476072353, 0.5614129832770255, 0.9109073682299216, 0.7145370893667624, 0.7869055872112096, 0.9393399917526886, 0.7822241179385241, 1, 0.8474553469328056, 0.37771435720652236]
10018;10;10;[6, 7, 8];3;571;[6 7 3 9 4 0 8 1 5 2];[0.61896745501642, 0, 0, 0.7981713912156583, 0.6573624655160207, 0, 1, 0.894707473707996, 0.61896745501642, 0.7259277416311838];[6, 7, 8];3;1134;[6 7 3 9 0 4 8 1 2 5];[0.7127709418720668, 0.4505402711097622, 0.4505402711097622, 0.8327613239494827, 0.6573624655160207, 0, 1, 0.894707473707996, 0.6529902320668687, 0.7259277416311838];[6, 8, 7];3;161;[6 8 7 3 9 0 4 1 2 5];[0.7127709418720668, 0.6085673441014423, 0.45504425432143014, 0.8327613239494827, 0.6573624655160207, 0, 1, 0.894707473707996, 0.909631208343327, 0.7259277416311838];[6, 8, 7];3;220;[6 0 8 7 3 9 4 5 1 2];[0.9289808120945521, 0.6085673441014423, 0.45504425432143014, 0.8354026388693173, 0.6573624655160207, 0.645478027040447, 1, 0.894707473707996, 0.909631208343327, 0.7259277416311838]
10019;10;10;[6, 5, 7, 2];4;185;[6 5 7 9 8 0 2 1 4 3];[0.19220106798431782, 0, 0.19220106798431782, 0, 0, 0.6446190929965206, 1, 0.3066959351314596, 0.2796192726810555, 0.3066959351314596];[6, 5, 7, 3];4;137;[6 5 7 0 3 2 1 4 8 9];[0, 0, 0, 0, 0, 0.7321095822341533, 1, 0.4764656496567664, 0, 0];[6, 5, 7, 3];4;187;[6 5 7 0 3 2 1 4 8 9];[0, 0, 0, 0, 0, 0.7321095822341533, 1, 0.4764656496567664, 0, 0];[6, 5, 7, 2];4;220;[6 5 7 2 4 9 0 3 1 8];[0, 0, 0.3175451331898367, 0, 0.3175451331898367, 0.7321095822341533, 1, 0.4764656496567664, 0, 0.3175451331898367]
10020;11;11;[4, 0, 7, 6, 9];5;1084;[ 4  0  7 10  6  5  8  1  9  3  2];[0.6233728716679965, 0.35955244175702894, 0, 0, 1, 0.3868458454715862, 0.3868458454715862, 0.6233728716679965, 0.35955244175702894, 0.2847309662949999, 0.40785337233270175];[4, 0, 7, 1, 6, 3];6;364;[ 4  0  7  1 10  5  6  3  8  9  2];[0.6233728716679965, 0.48434756018886527, 0, 0.3764655527100171, 1, 0.3886422972512012, 0.3868458454715862, 0.6233728716679965, 0.35955244175702894, 0.2847309662949999, 0.40785337233270175];[4, 0, 1, 8, 3, 5];6;285;[ 4  0  7  1  8  3  5  6  2  9 10];[0.6233728716679965, 0.48434756018886527, 0, 0.3917805926769072, 1, 0.3886422972512012, 0.3868458454715862, 0.6233728716679965, 0.44887449860555273, 0, 0];[4, 0, 3, 8, 1, 5];6;335;[ 4  0  7  3  8  1  5  6  2  9 10];[0.6233728716679965, 0.48434756018886527, 0, 0.5890848686836664, 1, 0.3886422972512012, 0.3868458454715862, 0.6233728716679965, 0.49885525672592684, 0, 0]
10021;11;11;[9, 7, 1, 5, 8, 6];6;185;[ 9  7  1  4  5  8  6  3  0  2 10];[0, 0.866789364788268, 0, 0.49551654412155666, 0.7887470852666241, 0.7293222035645168, 0.6109917025512326, 0.9131541103737085, 0.7120536900543729, 1, 0];[9, 7, 1, 6, 5, 8];6;235;[ 9  7  1  4  6  5  8 10  3  0  2];[0.3983988542727507, 0.8873913627137371, 0.18796418860482988, 0.5574495929668084, 0.7887470852666241, 0.7293222035645168, 0.7861229817300134, 0.9134383283409147, 0.7120536900543729, 1, 0.565902209849555];[9, 7, 1, 6, 8, 5];6;285;[ 9  7  1  6  4  8  5 10  3  0  2];[0.3983988542727507, 0.8873913627137371, 0, 0.5574495929668084, 0.7887470852666241, 0.7293222035645168, 0.8489371037051856, 0.9134383283409147, 0.7425003821010523, 1, 0.7199074392652977];[9, 7, 0, 8];4;464;[ 9  5  7  1  6  0  4  8 10  3  2];[0.803417346435628, 0.8873913627137371, 0, 0.5574495929668084, 0.7887470852666241, 0.9204571892456317, 0.8489371037051856, 0.9134383283409147, 0.7425003821010523, 1, 0.7199074392652977]
10022;11;11;[7, 6, 8];3;120;[ 7  6 10  4  8  2  3  0  5  1  9];[0, 0, 0, 0, 0.31016816077077486, 0, 0.3110349297778495, 1, 0.3021097759586241, 0, 0.3110349297778495];[7, 6, 8];3;111;[ 7  6  8 10  4  3  5  2  1  0  9];[0, 0, 0, 0.2868426645699862, 0.31016816077077486, 0.18603393604451937, 0.45819383352477705, 1, 0.45819383352477705, 0, 0.3110349297778495];[7, 2, 6];3;161;[ 7  2  6  8  5  4  1 10  3  9  0];[0, 0.32976451024999726, 0.4918342670628241, 0.2868426645699862, 0.32976451024999726, 0.32976451024999726, 0.4918342670628241, 1, 0.45819383352477705, 0.19878142728731993, 0.3110349297778495];[7, 4, 8];3;270;[ 7  4  3  8  1  6  2 10  5  0  9];[0, 0.5733879635600027, 0.4918342670628241, 0.6679279775310066, 0.6961747415371985, 0, 0.4918342670628241, 1, 0.615893887111536, 0, 0.3110349297778495]
10023;11;11;[8, 9, 1];3;61;[ 8  9  1  7  3  4  2  0  6  5 10];[0, 0.35693735498932655, 0, 0, 0, 0, 0, 0.35693735498932655, 1, 0.6116304904664811, 0];[8, 9, 6];3;111;[ 8  9  6  1  7  2  3  0  4  5 10];[0, 0.35693735498932655, 0, 0, 0, 0, 0.49301893107346356, 0.35693735498932655, 1, 0.7443954555847747, 0];[8, 9, 1];3;161;[ 8  9  1  7  3  4  2  0  6  5 10];[0, 0.35693735498932655, 0, 0, 0, 0, 0, 0.35693735498932655, 1, 0.7767122672191507, 0];[8, 9, 1];3;211;[ 8  9  1  7  3  4  2  0  6  5 10];[0, 0.35693735498932655, 0, 0, 0, 0, 0, 0.35693735498932655, 1, 0.9533312948987327, 0]
10024;11;11;[8, 6, 7, 5];4;70;[ 8  6  7  5 10  9  3  0  4  1  2];[0, 0, 0, 0, 0, 0.42700919394643455, 0.7937141693333591, 0.741744520808048, 1, 0.2444152469684373, 0.42700919394643455];[8, 6, 7, 5];4;120;[ 8  6  7  5  9  3  2  1  4  0 10];[0, 0, 0, 0.23214148010202026, 0, 0.6196342554013589, 0.7937141693333591, 0.741744520808048, 1, 0.23214148010202026, 0];[8, 6, 7, 4];4;170;[ 8  6  7  4  5  3  9  2  1  0 10];[0, 0, 0, 0.23214148010202026, 0.6357662418734006, 0.6196342554013589, 0.7937141693333591, 0.741744520808048, 1, 0.23214148010202026, 0];[8, 6, 7, 4];4;220;[ 8  6  7  4  5  3  1  9  2  0 10];[0, 0.3196058825766562, 0.22751397759529962, 0.3196058825766562, 0.6357662418734006, 0.6196342554013589, 0.7937141693333591, 0.741744520808048, 1, 0.23214148010202026, 0]
10025;11;11;[9, 8, 0];3;61;[ 9  8  0 10  4  1  2  3  7  6  5];[0.4862870885148079, 0, 0, 0, 0, 0, 0, 0, 0.7077805854097406, 1, 0.4862870885148079];[9, 8, 0];3;111;[ 9  8  0 10  4  3  2  1  7  6  5];[0.4862870885148079, 0, 0, 0, 0.45665916031697257, 0, 0, 0, 0.7077805854097406, 1, 0.4862870885148079];[9, 8, 0];3;161;[ 9  8  0 10  4  1  3  2  7  6  5];[0.4862870885148079, 0.43761313771278476, 0, 0, 0.45665916031697257, 0, 0, 0, 0.8978189674016321, 1, 0.4862870885148079];[9, 8, 0];3;211;[ 9  8  0 10  4  1  7  5  6  3  2];[0.4862870885148079, 0.43761313771278476, 0, 0, 0.45665916031697257, 0.24207211444176635, 0, 0.24207211444176635, 0.8978189674016321, 1, 0.4862870885148079]
10026;11;11;[10, 8, 0];3;2109;[10  4  2  9  5  6  8  7  3  0  1];[0, 0, 0.736913904797141, 0.32789354444993496, 0.8850646851396704, 0.6286561553444534, 0.4394740940479178, 0.37974011397632434, 0.4376916105021789, 0.6331679414373294, 1];[10, 3, 6, 4, 8];5;137;[10  3  6  4  8  9  2  5  1  7  0];[0, 0.5506738738164588, 0.7395652881251135, 0.9207975270628392, 0.8850646851396704, 0.6286561553444534, 0.9201660612219181, 0.4857278048504513, 0.8685129407356792, 0.8335921191543799, 1];[10, 6, 3, 4, 8];5;187;[10  6  3  4  8  9  2  7  5  1  0];[0, 0.5506738738164588, 0.7395652881251135, 0.9207975270628392, 0.8850646851396704, 0.6286561553444534, 0.9491976649658608, 0.6480244627750594, 0.8685129407356792, 0.8335921191543799, 1];[10, 3, 7];3;2259;[10  6  2  3  4  8  5  9  7  1  0];[0, 0.5506738738164588, 0.9259522281721637, 0.9207975270628392, 0.8850646851396704, 0.8621519999954043, 0.9491976649658608, 0.6480244627750594, 0.8685129407356792, 0.8576540453588134, 1]
10027;11;11;[10, 8, 9];3;2109;[10  6  8  0  3  4  2  1  7  5  9];[0, 0, 0, 0, 0, 0, 0.48026214930536526, 0, 0.4671207899897863, 0, 1];[10, 9, 8];3;111;[10  9  8  6  3  0  2  1  7  5  4];[0, 0, 0, 0, 0, 0, 0.48026214930536526, 0, 0.5547410544821184, 0.7581701846369522, 1];[10, 9, 8];3;161;[10  9  8  0  4  1  2  3  7  6  5];[0, 0, 0, 0, 0, 0, 0, 0, 0.6320438371201116, 0.7581701846369522, 1];[10, 9, 8];3;211;[10  9  8  0  4  1  2  3  7  6  5];[0, 0, 0, 0, 0, 0, 0, 0, 0.6320438371201116, 0.7581701846369522, 1]
10028;11;11;[9, 8, 10, 4];4;185;[ 9  8  6  0  5 10  4  1  2  3  7];[0.7746807783350683, 0.5351142809812249, 0.3848766804003103, 0, 0.5676947805770057, 0.7530680058161178, 0.8481187279993536, 0, 0.9292050169141156, 1, 0.6909509118697794];[9, 10, 8, 6, 7];5;170;[ 9 10  5  8  6  7  0  3  4  1  2];[0.7746807783350683, 0.5351142809812249, 0.5044738788055378, 0.5920025370802816, 0.5676947805770057, 0.9374496497720698, 0.9213353992607589, 0.8001609840912948, 0.9292050169141156, 1, 0.9385670958525528];[9, 10, 5, 3];4;414;[ 9 10  5  8  6  1  7  3  0  4  2];[0.7746807783350683, 0.9131471598996147, 0.5044738788055378, 0.7801946086509223, 0.6274394339451386, 0.9374496497720698, 0.9213353992607589, 0.8001609840912948, 0.9292050169141156, 1, 0.9385670958525528];[9, 10, 2];3;1234;[ 9 10  5  8  6  1  2  7  3  0  4];[0.7746807783350683, 0.9131471598996147, 0.8916653520203671, 0.7801946086509223, 0.6715155190939833, 0.9374496497720698, 0.9213353992607589, 0.8001609840912948, 0.9292050169141156, 1, 0.9385670958525528]
10029;11;11;[9, 8];2;61;[ 9  5  8 10  7  0  6  2  3  1  4];[0.47190612324622877, 0, 0.4057721129968135, 0.4057721129968135, 0, 0.6691991398569674, 0.4568058824353781, 0.500681145983086, 0.5572287553017907, 1, 0.5572287553017907];[9, 8];2;170;[ 9  7  5  8 10  0  2  6  3  1  4];[0.5327533279476824, 0.3000794058124473, 0.47444036771410897, 0.3157260773389162, 0, 0.6691991398569674, 0.4568058824353781, 0.8061593533021825, 0.5572287553017907, 1, 0.5572287553017907];[9, 8];2;170;[ 9  2  7  8  5 10  0  3  1  4  6];[0.5533051181325335, 0.3000794058124473, 0.847886501092637, 0.3162846571437224, 0, 0.6691991398569674, 0, 0.8061593533021825, 0.7684113942038198, 1, 0.5533051181325335];[9, 8];2;220;[ 9  7  8  3  1  2  5  4 10  0  6];[0.5533051181325335, 0.8572703324656262, 0.847886501092637, 0.8725648179706562, 0.5891130269082062, 0.6691991398569674, 0.5275136320082052, 0.947433940116408, 0.8911364412987202, 1, 0.5533051181325335]
10030;11;11;[9, 6, 5];3;571;[ 9  6  7  0  5  8 10  4  2  1  3];[0.39341571475750947, 0, 0, 0, 0.20956008794293945, 0.3844270498327051, 0.5307877845914867, 0.39341571475750947, 0.24176755683722698, 1, 0.24176755683722698];[9, 4, 6];3;137;[ 9  7  4  6  0  5  8 10  2  1  3];[0.39341571475750947, 0, 0, 0, 0.5630386565925636, 0.3844270498327051, 0.5349846661563495, 0.5630386565925636, 0.24176755683722698, 1, 0.24176755683722698];[9, 4, 6];3;285;[ 9  7  4  6  2  0  5  1  3  8 10];[0.39341571475750947, 0.3789162851643627, 0.4638904232364594, 0.3343770946865586, 0.5630386565925636, 0.3844270498327051, 0.5349846661563495, 0.5630386565925636, 0.20956008794293945, 1, 0.20956008794293945];[9, 4, 6];3;211;[ 9  4  6  0  8  2  7  5  1  3 10];[0.5168730710857019, 0.3789162851643627, 0.4638904232364594, 0.3343770946865586, 0.8625466650925662, 0.3844270498327051, 0.5349846661563495, 0.39341571475750947, 0.5168730710857019, 1, 0]
10031;11;11;[8, 7];2;56;[ 8  7  5  1  6  3  0  2  4  9 10];[0, 0.20652229906551334, 0, 0, 0, 0.20652229906551334, 0.20652229906551334, 0.39775246043586243, 1, 0, 0];[8, 7];2;106;[ 8  7  5  1  6  3  0  2  4  9 10];[0, 0.20652229906551334, 0, 0, 0, 0.20652229906551334, 0.20652229906551334, 0.5321715869659427, 1, 0, 0];[8, 7];2;156;[ 8  7  5  1  6  3  0  2  4  9 10];[0, 0.20652229906551334, 0, 0, 0, 0.20652229906551334, 0.20652229906551334, 0.5321715869659427, 1, 0, 0];[8, 7];2;206;[ 8  7  5  1  6  3  0  2  4  9 10];[0, 0.20652229906551334, 0, 0, 0, 0.20652229906551334, 0.20652229906551334, 0.5321715869659427, 1, 0, 0]
10032;11;11;[8, 6, 5];3;61;[ 8  6  5  0  3  2  4  1  7  9 10];[0, 0, 0, 0, 0, 0.4739776358897965, 0.4914694678068536, 0, 1, 0, 0];[8, 6, 5];3;120;[ 8  0  6  5  3  2  4  1  7  9 10];[0.6947491041516344, 0, 0, 0, 0, 0.5473528765349095, 0.6947491041516344, 0, 1, 0, 0];[8, 6, 5];3;170;[ 8  0  6  5  7  4  1  3  2  9 10];[0.6947491041516344, 0, 0, 0, 0.324836036702492, 0.5473528765349095, 0.6947491041516344, 0.324836036702492, 1, 0, 0];[8, 6, 5];3;220;[ 8  0  6  5  7  4  1  3  2  9 10];[0.6947491041516344, 0, 0, 0, 0.324836036702492, 0.5473528765349095, 0.6947491041516344, 0.324836036702492, 1, 0, 0]
10033;11;11;[9, 2, 10];3;314;[ 9  7  8  2 10  5  3  0  6  4  1];[0, 0, 0.7077486818397706, 0, 0, 0.3676975837429009, 0, 0.9306108143395388, 0.7120813110760941, 1, 0.5836271850839594];[9, 2, 10];3;2159;[ 9  7  8  2 10  6  1  5  4  3  0];[0, 0.376784226806265, 0.7077486818397706, 0, 0, 0.3676975837429009, 0.376784226806265, 0.9306108143395388, 0.7120813110760941, 1, 0.5836271850839594];[9, 2, 10];3;2209;[ 9  7  8  2 10  6  1  5  4  3  0];[0, 0.376784226806265, 0.7077486818397706, 0, 0, 0.3676975837429009, 0.376784226806265, 0.9306108143395388, 0.7540603996473774, 1, 0.675438040366037];[9, 2, 10];3;2259;[ 9  7  8  2  5 10  6  1  4  3  0];[0, 0.376784226806265, 0.7077486818397706, 0, 0, 0.696405301175795, 0.376784226806265, 0.9306108143395388, 0.7120813110760941, 1, 0.675438040366037]
10034;11;11;[9, 5];2;2109;[ 9 10  0  1  8  6  4  7  5  3  2];[0.7465709090621205, 0.5265859501193405, 0, 0, 0.34531655353755714, 0, 0.3550320323821235, 0.28650490640260423, 0.5177601443233346, 1, 0.7901943188172155];[9, 5];2;2159;[ 9 10  1  4  0  3  8  2  6  7  5];[0.7465709090621205, 0.7677705180645182, 0.5390207750434278, 0.744938462142925, 0.7544553721796899, 0.26092567909676306, 0.5316332303380179, 0.28650490640260423, 0.5776534981804585, 1, 0.7901943188172155];[9, 5];2;2209;[ 9  4  1 10  0  2  5  3  7  8  6];[0.7465709090621205, 0.8267630186201168, 0.7456188774540734, 0.744938462142925, 0.9785958025254708, 0.7456188774540734, 0.5316332303380179, 0.6603190508536324, 0.5776534981804585, 1, 0.7901943188172155];[9, 5];2;2259;[ 9  4  3  1 10  0  2  5  7  6  8];[0.7465709090621205, 0.8267630186201168, 0.7456188774540734, 0.9354460631130828, 0.9785958025254708, 0.7456188774540734, 0.5782545298612736, 0.6603190508536324, 0.5776534981804585, 1, 0.7901943188172155]
10035;11;11;[8, 7, 6];3;61;[ 8  7  6  0  2  3  5  1  4  9 10];[0.2568812362626098, 0, 0.237040542169591, 0, 0, 0, 0.2568812362626098, 0.531756759364056, 1, 0, 0];[8, 7, 6];3;111;[ 8  7  6  0  3  5  2  9  4  1 10];[0.382911639311335, 0, 0.26754350293527296, 0.28884592785274243, 0.2336557544238057, 0.26754350293527296, 0.382911639311335, 0.531756759364056, 1, 0.2666760607318585, 0];[8, 6, 7];3;161;[ 8  6  7  9  3  2  0  1  4  5 10];[0, 0, 0, 0, 0, 0, 0.6886234449526963, 0.531756759364056, 1, 0.4557881618121792, 0];[8, 6, 7];3;211;[ 8  6  7  9  3  2  0  1  4  5 10];[0, 0, 0, 0, 0, 0, 0.6886234449526963, 0.5549292621712383, 1, 0.4557881618121792, 0]
10036;11;11;[8, 7];2;56;[ 8  7  5  2  6  3  0  1  4  9 10];[0, 0, 0.44511100817066535, 0, 0, 0.5508015522491099, 0.21602052366533597, 0.5508015522491099, 1, 0, 0];[8, 7];2;111;[ 8  9  7  2  5 10  4  3  6  0  1];[0, 0, 0.40129030086821055, 0, 0.35971349688802634, 0.40129030086821055, 0, 0.5582004328433535, 1, 0.5760454290512548, 0.40129030086821055];[8, 7];2;161;[ 8  3  7  9  4  6  2  5 10  0  1];[0, 0, 0.40129030086821055, 0.7215321953208854, 0.42040765812686526, 0.40129030086821055, 0.42040765812686526, 0.5895756287371312, 1, 0.5760454290512548, 0.40129030086821055];[8, 7];2;206;[ 8  7  9  3  4  6  2  5 10  0  1];[0.2894584035074925, 0, 0.40129030086821055, 0.7215321953208854, 0.42040765812686526, 0.40129030086821055, 0.42040765812686526, 0.8264025300698734, 1, 0.7584165937469148, 0.40129030086821055]
10037;11;11;[5, 6, 1, 8];4;70;[ 5  6  1  8  9  2  7  0  4  3 10];[0, 0.7695574897258137, 0.14442965836429608, 0, 0, 1, 0.9047459262634203, 0.14442965836429608, 0.5041786203054863, 0.3420771249047478, 0];[5, 6, 7];3;111;[ 5  6  7  1  8  9  2  4  3  0 10];[0, 0.7695574897258137, 0.39131323381317074, 0.3416771885204938, 0.3600830792781436, 1, 0.9047459262634203, 0.9045125579293178, 0.5254279402287919, 0.4335668252578346, 0];[5, 7, 6];3;161;[ 5  7  6  1  8  9  0  4  2  3 10];[0.40788736585952823, 0.8249700951666624, 0.39131323381317074, 0.3416771885204938, 0.40788736585952823, 1, 0.9047459262634203, 0.905450839536643, 0.6214498092139616, 0.49999019123712185, 0];[5, 7, 6];3;211;[ 5  7  6  1  8  9  0  4  2  3 10];[0.40788736585952823, 0.8249700951666624, 0.39131323381317074, 0.3416771885204938, 0.40788736585952823, 1, 0.9047459262634203, 0.905450839536643, 0.6214498092139616, 0.49999019123712185, 0]
10038;11;11;[9, 8, 7, 3];4;1084;[ 9  0  6  8  7  2  3  1  4  5 10];[0.970780189132795, 0, 0.3659296519961526, 0, 0, 0, 0.6042364312602829, 0.4621681809611755, 0.5655022749379376, 1, 0];[9, 8, 7, 1];4;1134;[ 9  0  8  6  4  7  5  2  1  3 10];[0.970780189132795, 0, 0.3659296519961526, 0, 0.5951276051559036, 0.5364042768367189, 0.6233989763976687, 0.5951276051559036, 0.9129758672923244, 1, 0];[9, 8, 1, 7];4;285;[ 9  0  8  4  6  1  7  2  3  5 10];[0.970780189132795, 0.6092098126698499, 0.3659296519961526, 0.34223059644788134, 0.8286332346795308, 0.33541780132586574, 0.6233989763976687, 0.5917170699704115, 0.9129758672923244, 1, 0];[9, 8, 7, 1];4;1234;[ 9  0  8  5  4  6  7  1  2  3 10];[0.970780189132795, 0.6092098126698499, 0.4234142994099173, 0.34223059644788134, 0.8286332346795308, 0.8580645077786964, 0.6233989763976687, 0.6233758229169539, 0.9129758672923244, 1, 0]
10039;11;11;[9, 8, 5];3;185;[ 9  8  0  1  5 10  7  3  6  4  2];[0.6187548310123712, 0.6187548310123712, 0, 0, 0, 0.6187548310123712, 0, 0.5617623118713032, 0.6569832593411794, 1, 0.5729253596861085];[9, 7, 8];3;111;[ 9  7  8  0  5  1 10  3  6  4  2];[0.6187548310123712, 0.6187548310123712, 0, 0, 0, 0.6187548310123712, 0, 0.6949705000643347, 0.6569832593411794, 1, 0.5729253596861085];[9, 7, 8];3;187;[ 9  1  3  7  8  0  5 10  2  6  4];[0.6187548310123712, 0.7738627542689016, 0.22994287841710326, 0.7738627542689016, 0, 0.6187548310123712, 0.22994287841710326, 0.6949705000643347, 0.6569832593411794, 1, 0.5729253596861085];[9, 5, 8];3;270;[ 9  1  3  5  7  8  0 10  2  6  4];[0.5729253596861085, 0.7738627542689016, 0.22994287841710326, 0.7738627542689016, 0, 0.7220534098743037, 0.22994287841710326, 0.6949705000643347, 0.6569832593411794, 1, 0.5729253596861085]
10040;12;12;[11, 0, 7, 9];4;4158;[11  0  7  6  9 10  3  8  4  2  1  5];[0.8875892765745531, 0.42371650995973353, 0.5993904475383856, 0.6697871365590732, 0.6364702362847363, 0, 0.7829735842608478, 0.87903839576018, 0.6417998889633737, 0.7279660465136991, 0.7256698418083881, 1];[11, 0, 7, 9];4;4208;[11  0  7  6  3  9 10  5  8  4  2  1];[0.8875892765745531, 0.4841984149502103, 0.5993904475383856, 0.7727801000383923, 0.6364702362847363, 0.709677457524317, 0.8208802714717164, 0.87903839576018, 0.6417998889633737, 0.7279660465136991, 0.7256698418083881, 1];[11, 0, 7, 9];4;4258;[11  0  7  1 10  6  3  9  4  2  5  8];[0.8875892765745531, 0.8328212392448764, 0.7159077232122102, 0.7727801000383923, 0.72146559360258, 0.709677457524317, 0.8208802714717164, 0.87903839576018, 0.6417998889633737, 0.7279660465136991, 0.824787501027422, 1];[11, 0, 7, 9];4;4308;[11  0  7  4  1 10  6  3  9  2  5  8];[0.8875892765745531, 0.8328212392448764, 0.7159077232122102, 0.7949403276212855, 0.858412242659191, 0.709677457524317, 0.8208802714717164, 0.87903839576018, 0.6417998889633737, 0.7279660465136991, 0.824787501027422, 1]
10041;12;12;[9, 8, 10];3;70;[ 9  2  8 10 11  0  7  1  6  5  4  3];[0.2554326966229372, 0, 0.7766096214709747, 0, 0, 0, 0, 0.2554326966229372, 0.7766096214709747, 1, 0.37189178418873314, 0.2554326966229372];[9, 8, 10];3;120;[ 9  2  8 10 11  0  7  1  6  5  4  3];[0.2554326966229372, 0, 0.7766096214709747, 0, 0, 0, 0, 0.2554326966229372, 0.7766096214709747, 1, 0.4041108667296372, 0.2554326966229372];[9, 8, 10];3;170;[ 9  2  8 10 11  0  7  1  6  5  4  3];[0.2554326966229372, 0, 0.7766096214709747, 0, 0, 0, 0, 0.2554326966229372, 0.7766096214709747, 1, 0.5176447240897041, 0.2554326966229372];[9, 8, 10];3;220;[ 9  2  8 10 11  7  5  4  6  0  1  3];[0, 0, 0.7766096214709747, 0, 0.3473527128564621, 0.3473527128564621, 0, 0.3473527128564621, 0.7766096214709747, 1, 0.5176447240897041, 0.3473527128564621]
10042;12;12;[10, 11];2;56;[10 11  7  9  1  4  0  8  6  5  2  3];[0.4031858692943564, 0.448018865138777, 0, 0, 0.4173475732100109, 0, 0, 0.8119598649638252, 0.3857994580767549, 0.5114131011948639, 1, 0.8956346802700892];[10, 11];2;106;[10 11  7  8  9  6  1  4  0  5  2  3];[0.4031858692943564, 0.448018865138777, 0, 0, 0.4173475732100109, 0, 0.4681298666121637, 0.8119598649638252, 0.7304344090434252, 0.5529430444829662, 1, 0.8956346802700892];[10, 11];2;156;[10 11  7  8  9  5  6  1  4  0  2  3];[0.4031858692943564, 0.448018865138777, 0, 0, 0.4173475732100109, 0.4784535900981355, 0.4681298666121637, 0.8314411071891095, 0.7304344090434252, 0.5529430444829662, 1, 0.8956346802700892];[10, 11];2;206;[10 11  7  8  6  9  5  4  1  0  2  3];[0.4031858692943564, 0.448018865138777, 0, 0, 0.47163919031876467, 0.4784535900981355, 0.6949119321125032, 0.8314411071891095, 0.7304344090434252, 0.5529430444829662, 1, 0.8956346802700892]
10043;12;12;[11, 10];2;56;[11 10  5  3  8  4  2  0  7  6  1  9];[0.366129608186975, 0, 0.3700614232288486, 0.485739423349736, 0.4192452617057622, 0.5880866290503711, 0, 0, 0.485739423349736, 0, 0.6495297141662341, 1];[11, 10];2;106;[11 10  0  5  3  8  4  2  7  1  6  9];[0.6237447128338334, 0.31544826307658536, 0.3700614232288486, 0.485739423349736, 0.4192452617057622, 0.5880866290503711, 0, 0.3219219531681846, 0.485739423349736, 0, 0.6554077546176512, 1];[11, 10];2;170;[11  8  9 10  0  5  7  2  6  3  1  4];[0.6237447128338334, 0.31544826307658536, 0.5690547453980299, 0.3741187144810934, 0.30878325691393615, 0.5880866290503711, 0.5292362006126934, 0.5690547453980299, 0.8563815323818825, 0.6971975131398069, 0.6554077546176512, 1];[11, 10];2;270;[11  6  8  0  9 10  5  2  7  1  3  4];[0.7758522824044668, 0.5097459008642446, 0.5690547453980299, 0.5097459008642446, 0.30878325691393615, 0.5880866290503711, 0.9329843137465518, 0.5690547453980299, 0.8563815323818825, 0.6971975131398069, 0.6554077546176512, 1]
10044;12;12;[8, 10, 1, 5, 11, 7];6;1084;[ 8  2 10  1  5 11  7  3  9  6  4  0];[0, 0.6994162841976598, 0.9574907121210938, 0.6218885388486167, 0, 0.6297246681040948, 0.5707795023157054, 0.6218885388486167, 1, 0.5922539366213504, 0.7561284486692902, 0.6297246681040948];[8, 4, 11, 0];4;4208;[ 8  2  6  7 10  3  1  4 11  5  9  0];[0.5755995070894719, 0.6994162841976598, 0.9574907121210938, 0.7315467577417853, 0.6979094709486173, 0.6297246681040948, 0.8088305881179686, 0.7823373517068283, 1, 0.5922539366213504, 0.7561284486692902, 0.6297246681040948];[8, 4, 11, 0];4;4258;[ 8  2  6  7 10  3  1  4 11  5  9  0];[0.5755995070894719, 0.6994162841976598, 0.9574907121210938, 0.7315467577417853, 0.6979094709486173, 0.6297246681040948, 0.8088305881179686, 0.7823373517068283, 1, 0.5922539366213504, 0.7561284486692902, 0.6297246681040948];[8, 4, 11, 0];4;2259;[ 8  2  1  7  6 10  3  4 11  0  9  5];[0.6371351442749814, 0.9035727410735864, 0.9574907121210938, 0.7315467577417853, 0.6979094709486173, 0.5897020186752868, 0.8088305881179686, 0.8501961117867395, 1, 0.5922539366213504, 0.7561284486692902, 0.6427784783384264]
10045;12;12;[10, 9, 8];3;87;[10  9  1  5  8  4  2  7  6  3  0 11];[0, 0.6675618517054716, 0.3442363968542056, 0, 0.3442363968542056, 0.38883843777407295, 0, 0.32575591252899944, 0.38883843777407295, 0.7362753370942561, 1, 0];[10, 9, 8];3;235;[10  9  6  1 11  4  8  5  7  2  3  0];[0.21049813494641903, 0.6675618517054716, 0.21049813494641903, 0.21049813494641903, 0.5115656849574136, 0.38883843777407295, 0.6871084647220157, 0.32575591252899944, 0.38883843777407295, 0.7362753370942561, 1, 0.5967428790290856];[10, 9, 8];3;4258;[10  0  9  6  1  5 11  4  8  7  2  3];[0.9550373653694234, 0.6675618517054716, 0, 0, 0.5115656849574136, 0.6035166846660304, 0.6871084647220157, 0.32575591252899944, 0.38883843777407295, 0.7362753370942561, 1, 0.5967428790290856];[10, 9, 8];3;721;[10  0  2  9  6  1  5 11  8  4  7  3];[0.9550373653694234, 0.6675618517054716, 0.8307929863352638, 0, 0.5115656849574136, 0.6035166846660304, 0.6871084647220157, 0.32575591252899944, 0.5831762219363257, 0.7362753370942561, 1, 0.5967428790290856]
10046;12;12;[10, 8, 9];3;571;[10  1  2 11  3  8  5  6  9  4  7  0];[0, 0.8216668160138114, 0.8023150280504816, 0.518334659458555, 0.24421724123400484, 0.45462978513393, 0.31448297418426546, 0, 0.518334659458555, 0.31448297418426546, 1, 0.6796365492205989];[10, 9, 8];3;170;[10  9  1  2 11  8  3  7  5  0  4  6];[0.30175808537147913, 0.8216668160138114, 0.8023150280504816, 0.518334659458555, 0.268284294270355, 0.45462978513393, 0, 0.48877591891025324, 0.518334659458555, 0.8662987911187434, 1, 0.6796365492205989];[10, 9, 8];3;285;[10  9  0  1  2 11  8  3  4  7  5  6];[0.8453278857016915, 0.8216668160138114, 0.8023150280504816, 0.6500434652770336, 0.6118889535267747, 0.45462978513393, 0, 0.48877591891025324, 0.6512877774782501, 0.8662987911187434, 1, 0.6796365492205989];[10, 9, 8];3;721;[10  2  9  0  1 11  7  5  8  3  4  6];[0.8453278857016915, 0.8216668160138114, 0.8905249669036307, 0.6500434652770336, 0.6118889535267747, 0.6572331561299464, 0, 0.6572331561299464, 0.6512877774782501, 0.8662987911187434, 1, 0.6796365492205989]
10047;12;12;[10, 4, 7, 8, 9];5;120;[10  4  3  7  8  9  5  2  6  0  1 11];[0, 0, 0.23786207598600087, 0.8690995607338569, 0.8854323466932736, 0.5162716350133663, 0.23786207598600087, 0.8147942371313264, 0.734592000216786, 0.7303248073336643, 1, 0];[10, 4, 7, 8, 9];5;170;[10  4  3  7  8  9  2  0  5  1  6 11];[0.5377032025806904, 0.3151847033422729, 0.6039507288287062, 0.8690995607338569, 0.8854323466932736, 0.5162716350133663, 0, 0.8147942371313264, 0.734592000216786, 0.7303248073336643, 1, 0];[10, 4, 7, 8, 9];5;671;[10  4  3  7  2  8  9  0  5  1  6 11];[0.5829277567717499, 0.3592236772833783, 0.7503895134495663, 0.8690995607338569, 0.8854323466932736, 0.5162716350133663, 0, 0.8147942371313264, 0.734592000216786, 0.7303248073336643, 1, 0];[10, 4, 7, 8, 9];5;464;[10  4  3  7  8  2  9  1  0  5  6 11];[0.5829277567717499, 0.6774718607771433, 0.7503895134495663, 0.8690995607338569, 0.8854323466932736, 0.5162716350133663, 0, 0.8147942371313264, 0.8081275818270184, 0.7303248073336643, 1, 0]
10048;12;12;[8, 10, 9, 3];4;70;[ 8 10  9  3  2  6  5  0  7  4  1 11];[0, 0, 0.18791286183135603, 0.18791286183135603, 0, 0.18510705505492095, 0.18510705505492095, 0, 1, 0.812407186416185, 0.8903515076908214, 0];[8, 10, 9, 6];4;235;[ 8 10  9  0  6  5  3  1  7  4  2 11];[0.7934124684154665, 0, 0, 0, 0, 0.18510705505492095, 0.18510705505492095, 0, 1, 0.812407186416185, 0.8903515076908214, 0];[8, 10, 9, 6];4;285;[ 8 10  9  0  6  2  1  4  7  5  3 11];[0.7934124684154665, 0.698399849175354, 0.698399849175354, 0, 0.40010065391806626, 0, 0.7210194156698858, 0, 1, 0.8725495924265866, 0.8903515076908214, 0];[8, 10, 9, 6];4;335;[ 8 10  9  0  6  2  1  4  7  5  3 11];[0.7934124684154665, 0.698399849175354, 0.698399849175354, 0, 0.40010065391806626, 0, 0.7210194156698858, 0, 1, 0.8725495924265866, 0.8903515076908214, 0]
10049;12;12;[11, 10, 9];3;120;[11 10  0  1  2  9  3  6  7  5  4  8];[0.4503367894815878, 0.4503367894815878, 0.4503367894815878, 0.2722868854408968, 0, 0, 0.26681602222503004, 0, 0, 0.36761255272961024, 0.8318777195985444, 1];[11, 10, 9];3;120;[11 10  1  9  4  0  6  3  7  5  2  8];[0.37275025355139596, 0.44533555152452436, 0, 0, 0.37275025355139596, 0, 0.36975230029340855, 0, 0, 0.44533555152452436, 0.8318777195985444, 1];[11, 10, 9];3;161;[11 10  9  0  4  1  2  3  7  6  5  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7888083187813185, 0.8318777195985444, 1];[11, 10, 9];3;211;[11 10  9  0  4  1  2  3  7  6  5  8];[0.49113309191383986, 0, 0, 0, 0, 0, 0, 0, 0, 0.7888083187813185, 0.8318777195985444, 1]
10050;12;12;[10, 9, 11];3;87;[10  9  3  6 11  4  8  7  5  0  1  2];[0, 0, 0, 0.8360803426589306, 0.4044633227021885, 0, 0.8360803426589306, 0.3186203323892038, 0.34351314086531165, 0.8646276171274015, 1, 0.7833444121801137];[10, 9, 11];3;137;[10  9  3  6 11  5  1  0  4  7  8  2];[0.6366029592397477, 0.6366029592397477, 0, 0.8360803426589306, 0.4044633227021885, 0.6944330404773689, 0.8360803426589306, 0.39516239312161033, 0.34351314086531165, 0.8646276171274015, 1, 0.7833444121801137];[10, 9, 11];3;187;[10  9  3  6 11  5  1  0  4  7  8  2];[0.6366029592397477, 0.6366029592397477, 0, 0.8360803426589306, 0.4467952011982018, 0.6944330404773689, 0.8360803426589306, 0.39516239312161033, 0.34351314086531165, 0.8646276171274015, 1, 0.7833444121801137];[10, 0, 11];3;270;[10  0  9  3  6 11  5  2  4  7  8  1];[0.9279209979554585, 0, 0.642138677385814, 0.8360803426589306, 0.6307293966012896, 0.6944330404773689, 0.8360803426589306, 0.39516239312161033, 0.34351314086531165, 0.8646276171274015, 1, 0.7833444121801137]
10051;12;12;[9, 6, 7, 8];4;185;[ 9  6  7  5  8  1  3  2  4  0 10 11];[0, 0.36918815132825894, 0, 0, 0, 0.6183891179568048, 0.8684470134442824, 0.6183891179568048, 0.49868726425028953, 1, 0, 0];[9, 6, 8, 7];4;1134;[ 9  6  8  5  7 10 11  1  4  0  2  3];[0, 0.26168552395811695, 0, 0, 0, 0.6183891179568048, 0.8684470134442824, 0.6183891179568048, 0.6375330776746221, 1, 0.5211474976258191, 0.26168552395811695];[9, 6, 8, 7];4;170;[ 9  6  8  7  5 10 11  1  4  0  2  3];[0, 0.26168552395811695, 0, 0, 0, 0.3422486776562197, 0.8684470134442824, 0.7704723591689309, 0.8236468572390517, 1, 0.3422486776562197, 0.3196262185594484];[9, 6, 8, 7];4;220;[ 9  6  8  7 11 10  5  0  4  2  3  1];[0.21174501471570506, 0, 0, 0, 0.21174501471570506, 0.3422486776562197, 0.8684470134442824, 0.7704723591689309, 0.8236468572390517, 1, 0.3422486776562197, 0.5145367724032249]
10052;12;12;[8, 9];2;70;[ 8  4  3  9  1  5 10  2  7  6  0 11];[0.5483780581803795, 0.6356348246330865, 0.56344208620377, 0.8056060309295355, 0.9411723726125867, 0.5859123158082231, 0.5483780581803795, 0.5483780581803795, 1, 0.6726579294614612, 0.585038328077634, 0];[8, 9];2;170;[ 8  3  4  6  9  1  7  5 10  2  0 11];[0.4980800978672292, 0.6356348246330865, 0.56344208620377, 0.9434022880659929, 0.9411723726125867, 0.5859123158082231, 0.902762630890531, 0.6197028589791438, 1, 0.6726579294614612, 0.585038328077634, 0.4980800978672292];[8, 9];2;285;[ 8  3  4  2  6  0  9  1  7  5 10 11];[0.8714346804752373, 0.6356348246330865, 0.9202455612006567, 0.9434022880659929, 0.9411723726125867, 0.5859123158082231, 0.902762630890531, 0.6197028589791438, 1, 0.6884678235174138, 0.585038328077634, 0];[8, 9];2;270;[ 8  3  4  2  9  6  0  7  1  5 10 11];[0.8714346804752373, 0.6356348246330865, 0.9202455612006567, 0.9434022880659929, 0.9411723726125867, 0.5859123158082231, 0.902762630890531, 0.821419120612195, 1, 0.9080101289643682, 0.585038328077634, 0]
10053;12;12;[8, 6, 7];3;70;[ 8  6 10  7  0  2  3  1  4  5  9 11];[0.4267258909622195, 0, 0, 0, 0, 0, 0.8333588396396603, 0.4341979185416646, 1, 0, 0.4341979185416646, 0];[8, 6, 7];3;111;[ 8  6  7  0  3  2  5  1  4  9 10 11];[0, 0, 0, 0, 0, 0, 0.8333588396396603, 0.4890876205740075, 1, 0, 0, 0];[8, 6, 7];3;161;[ 8  6  7  0  3  2  5  1  4  9 10 11];[0, 0, 0, 0, 0, 0, 0.8333588396396603, 0.4890876205740075, 1, 0, 0, 0];[8, 6, 7];3;211;[ 8  6  7  0  3  2  5  1  4  9 10 11];[0, 0, 0, 0, 0, 0, 0.8333588396396603, 0.7921866198826321, 1, 0, 0, 0]
10054;12;12;[10, 3, 11];3;87;[10  3  8 11  5  2  1  0  7  6  4  9];[0, 0, 0, 0.21015755446726928, 0, 0.1472473628205873, 0, 0, 0.21015755446726928, 0, 1, 0.21015755446726928];[10, 9];2;111;[10  1  9  4 11  8  3  5  7  6  0  2];[0, 0.4114399767097665, 0, 0.21015755446726928, 0.4114399767097665, 0.18919526301789105, 0, 0, 0.21015755446726928, 0.4114399767097665, 1, 0.21015755446726928];[10, 9];2;161;[10  1  9  4 11  8  5  3  7  6  0  2];[0, 0.4114399767097665, 0, 0.21015755446726928, 0.4114399767097665, 0.21032911891295245, 0, 0.1944302209427895, 0.21032911891295245, 0.4114399767097665, 1, 0.21032911891295245];[10, 9];2;206;[10  9 11  1  4  8  5  3  7  6  0  2];[0, 0.4114399767097665, 0, 0.21015755446726928, 0.4114399767097665, 0.21032911891295245, 0, 0.1944302209427895, 0.21032911891295245, 0.6902739582219204, 1, 0.6902739582219204]
10055;12;12;[9, 8];2;56;[ 9  8  6 10 11  1  2  0  7  5  4  3];[0, 0.23830800667411667, 0, 0, 0, 0, 0.3655520872362225, 0, 0.48938524680053225, 1, 0.3643352934347153, 0.3643352934347153];[9, 8];2;106;[ 9  8  2 10  6 11  1  0  7  5  4  3];[0, 0.23830800667411667, 0.4532927922209344, 0, 0, 0, 0.3655520872362225, 0, 0.8604959000962431, 1, 0.4532927922209344, 0.3643352934347153];[9, 8];2;156;[ 9  8  2 10  6 11  1  0  7  5  4  3];[0, 0.23830800667411667, 0.4532927922209344, 0, 0, 0, 0.3655520872362225, 0, 0.8604959000962431, 1, 0.4532927922209344, 0.3643352934347153];[9, 8];2;206;[ 9  8  2 10  4  0  1  3  7  6  5 11];[0, 0, 0.4532927922209344, 0, 0, 0, 0, 0, 0.8604959000962431, 1, 0.4532927922209344, 0]
10056;12;12;[9, 8];2;185;[ 9  2  4  3  8 10  7  1 11  0  6  5];[0.4570589949041647, 0.4873127458885425, 0.8226340748064818, 0.7092454921466599, 0.7788225414910481, 0, 0, 0.5926264152130721, 0.6640356650026384, 1, 0.6640356650026384, 0.4873127458885425];[9, 8];2;235;[ 9  4  2  3  8 10  7  0  1  5  6 11];[0.4570589949041647, 0.29212301483879005, 0.8226340748064818, 0.7092454921466599, 0.9180627112623031, 0.29212301483879005, 0, 0.5926264152130721, 0.6640356650026384, 1, 0.6640356650026384, 0];[9, 8];2;285;[ 9  4  2  3  8 10  7  5  0  1  6 11];[0.4570589949041647, 0, 0.8226340748064818, 0.7889498021597737, 0.9180627112623031, 0.5081326751479592, 0, 0.6009794461323494, 0.6640356650026384, 1, 0.6640356650026384, 0];[9, 4, 3, 7];4;270;[ 9  4  2  3  7  5  8 10  0  6  1 11];[0.4570589949041647, 0, 0.8226340748064818, 0.7889498021597737, 0.9180627112623031, 0.7149079027048927, 0.33683582066271633, 0.7149079027048927, 0.6640356650026384, 1, 0.6640356650026384, 0]
10057;12;12;[10, 11];2;56;[10 11  1  4  2  0  8  3  7  6  5  9];[0.5609529010076113, 0.6288060925770869, 0.5609529010076113, 0, 0.6288060925770869, 0, 0, 0, 0.47442473291317183, 0, 1, 0.8908988179963465];[10, 11];2;106;[10 11  4  5  0  2  8  6  3  1  7  9];[0.5609529010076113, 0.32951779811820303, 0.5609529010076113, 0.3821215748360748, 0.8061209503863533, 0.7065923680727354, 0.3821215748360748, 0, 0.47442473291317183, 0, 1, 0.8908988179963465];[10, 11];2;156;[10 11  4  2  9  5  8  0  6  3  1  7];[0.47442473291317183, 0.32951779811820303, 0.7640143689875455, 0.3821215748360748, 0.8061209503863533, 0.7065923680727354, 0.4186016641328606, 0, 0.47442473291317183, 0.7332813462373167, 1, 0.8908988179963465];[10, 11];2;206;[10 11  4  2  9  5  3  0  8  6  1  7];[0.47442473291317183, 0.33287648281951215, 0.7640143689875455, 0.4983341430081806, 0.8061209503863533, 0.7065923680727354, 0.42774140922765774, 0, 0.47442473291317183, 0.7536411995893667, 1, 0.8908988179963465]
10058;12;12;[11, 10, 9];3;120;[11 10  7  0  9  2  5  4  1  8  6  3];[0.5150589863166077, 0.26797523855870764, 0.4784565132557968, 0, 0.4125884862438486, 0.4125884862438486, 0, 0.5264246210399792, 0.16562641695767538, 0.5150589863166077, 0.8497784048874317, 1];[11, 9, 10];3;111;[11  9 10  6  7  4  5  2  1  8  0  3];[0, 0.26797523855870764, 0.3418815085091665, 0, 0.4125884862438486, 0.4125884862438486, 0.5477904046899094, 0.5264246210399792, 0.16562641695767538, 0.8684709681812713, 0.8497784048874317, 1];[11, 9, 10];3;161;[11  9 10  6  7  4  5  2  1  8  0  3];[0, 0.26797523855870764, 0.3418815085091665, 0, 0.4125884862438486, 0.4125884862438486, 0.5477904046899094, 0.5264246210399792, 0.16562641695767538, 0.8684709681812713, 0.8497784048874317, 1];[11, 9, 10];3;211;[11  9 10  6  7  2  4  5  1  8  0  3];[0, 0.16562641695767538, 0.4890578462074323, 0, 0.4125884862438486, 0.4125884862438486, 0.5477904046899094, 0.5264246210399792, 0.16562641695767538, 0.8684709681812713, 0.8497784048874317, 1]
10059;12;12;[9, 6, 7];3;1084;[ 9  6  8 10  2  3  1  0  7  5  4 11];[0, 0, 0.1672821080182064, 0, 0, 0, 0.519773167185898, 0, 0.17770942181363666, 1, 0.17770942181363666, 0];[9, 6, 7];3;621;[ 9  6 10  0  3  4  2  1  7  5  8 11];[0, 0, 0, 0, 0, 0, 0.519773167185898, 0, 0, 1, 0.32104276662406267, 0];[9, 6, 7];3;414;[ 9  6 10  5  7  8  1  3  4  0  2 11];[0, 0.2752083235677438, 0, 0, 0, 0.316538550478147, 0.519773167185898, 0.316538550478147, 0.316538550478147, 1, 0.32104276662406267, 0];[9, 6, 7];3;464;[ 9  6 10  5  7  8  1  3  4  0  2 11];[0, 0.2752083235677438, 0, 0, 0, 0.316538550478147, 0.519773167185898, 0.316538550478147, 0.316538550478147, 1, 0.32104276662406267, 0]
10060;13;13;[10, 11, 9];3;87;[10 11  0  2  9  5  3  1  7  6  4  8 12];[0.42509540573256016, 0, 0.42509540573256016, 0, 0, 0.27393879743228977, 0, 0, 0, 0.3921302309748554, 1, 0.868006735437192, 0];[10, 11, 9];3;111;[10 11  9  0  2  5  3  1  7  6  4  8 12];[0.42509540573256016, 0, 0.42509540573256016, 0, 0, 0.27393879743228977, 0, 0, 0, 0.5556638219877367, 1, 0.868006735437192, 0];[10, 11, 9];3;170;[10 11  4  9  6  1  3  2  0  5  7  8 12];[0.42509540573256016, 0.4253406355098291, 0.42509540573256016, 0.4253406355098291, 0.6274311078411853, 0.27393879743228977, 0.5226782972520657, 0, 0, 0.5556638219877367, 1, 0.868006735437192, 0];[10, 11, 9];3;220;[10 11  4  9  2  6  3  1  7  5  0  8 12];[0, 0.4253406355098291, 0.5563699449321341, 0.4253406355098291, 0.8392977519202288, 0, 0.5226782972520657, 0, 0, 0.6097016228679798, 1, 0.868006735437192, 0]
10061;13;13;[11, 10];2;571;[11  0  6  3  8  2  1 10  9  7  4  5 12];[0.7387300919464779, 0.43362991650847643, 0.44977488559573486, 0.47373715011350104, 0, 0, 0.7387300919464779, 0, 0.47373715011350104, 0.18333374885813888, 0.43362991650847643, 1, 0];[11, 10];2;137;[11  5  6  0 10 12  7  3  8  2  9  1  4];[0.7387300919464779, 0, 0.44977488559573486, 0.5104740557310221, 0, 0.8588330677963932, 0.7387300919464779, 0.5104740557310221, 0.47373715011350104, 0.18333374885813888, 0.659327825049768, 1, 0.5720158074249471];[11, 10];2;187;[11  5  6  0 10 12  7  3  8  2  9  1  4];[0.7387300919464779, 0, 0.44977488559573486, 0.5104740557310221, 0, 0.8588330677963932, 0.7387300919464779, 0.5104740557310221, 0.47373715011350104, 0.32635355429198454, 0.659327825049768, 1, 0.5720158074249471];[11, 10];2;211;[11  5 10  0  6 12  7  3  1  9  8  2  4];[0.7387300919464779, 0.5092730010710195, 0.44977488559573486, 0.5104740557310221, 0, 0.8588330677963932, 0.7387300919464779, 0.5104740557310221, 0.47373715011350104, 0.5092730010710195, 0.7961419220820791, 1, 0.5720158074249471]
10062;13;13;[12, 11, 10];3;120;[12 11  3  7  9 10  6  0  4  5  1  2  8];[0.17606578061169517, 0, 0, 0.23328720196255037, 0, 0, 0.17606578061169517, 0.23328720196255037, 0, 0.17606578061169517, 0.17606578061169517, 0.6412013270449708, 1];[12, 11, 10];3;137;[12 11  8  7 10  3  5  0  9  6  1  2  4];[0.17606578061169517, 0, 0, 0.26127744230068917, 0, 0.23030167060345608, 0.17606578061169517, 0.6144685681260397, 0.6505933750935493, 0.17606578061169517, 0.26127744230068917, 0.7637407591867433, 1];[12, 11, 10];3;187;[12 11  8  7 10  3  5  0  9  6  1  2  4];[0.17606578061169517, 0, 0, 0.26127744230068917, 0, 0.23030167060345608, 0.17606578061169517, 0.6144685681260397, 0.6505933750935493, 0.17606578061169517, 0.26127744230068917, 0.7637407591867433, 1];[12, 11, 10];3;335;[12 11  8  7  6  3 10  5  9  0  1  2  4];[0.17606578061169517, 0, 0, 0.4316599048636996, 0, 0.23030167060345608, 0.4316599048636996, 0.6144685681260397, 0.6505933750935493, 0.17606578061169517, 0.26127744230068917, 0.7637407591867433, 1]
10063;13;13;[11, 12];2;56;[11 12  4 10  3  0  2  1  7  6  5  9  8];[0, 0, 0, 0, 0.5223629918595241, 0, 0, 0, 0, 0, 0.5223629918595241, 1, 0.8864929686373414];[11, 12];2;106;[11 12  4 10  3  2  1  0  7  6  5  9  8];[0, 0, 0, 0.2588946407375603, 0.5223629918595241, 0, 0, 0, 0, 0, 0.5223629918595241, 1, 0.8864929686373414];[11, 12];2;156;[11 12 10  0  4  1  2  3  7  6  5  9  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.6074820356723133, 1, 0.8864929686373414];[11, 12];2;206;[11 12 10  0  4  1  2  3  7  6  5  9  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.6074820356723133, 1, 0.8864929686373414]
10064;13;13;[10, 9, 3, 2, 6];5;2109;[10  9  1  8  3  2  6  5  4  7  0 11 12];[0, 0.843201170358225, 0.4359568234172536, 0.4359568234172536, 0.3780493215802931, 0.3780493215802931, 0.4359568234172536, 0.3256991878226873, 0.8000153249567116, 0.9054443677835529, 1, 0, 0];[10, 9, 2, 6, 7];5;2159;[10  9  0  1  8  2  5  6  7  4  3 11 12];[0.8565489607475955, 0.843201170358225, 0.7013282660538835, 0.2858943791129344, 0.3449706987386445, 0.44279115851201206, 0.4282005526186788, 0.4160266069588342, 0.8000153249567116, 0.9054443677835529, 1, 0, 0];[10, 9, 4, 7, 6];5;2209;[10  9  4  0  7  1  8  2  5  6  3 11 12];[0.8694543241886559, 0.843201170358225, 0.7013282660538835, 0.2858943791129344, 0.9046179615633543, 0.44279115851201206, 0.4282005526186788, 0.8433650207186186, 0.8000153249567116, 0.9054443677835529, 1, 0, 0];[10, 3, 9, 2, 6];5;2259;[10  3  9  4  0  7  1  8  2  5  6 11 12];[0.8694543241886559, 0.843201170358225, 0.7013282660538835, 0.9226522594270222, 0.9046179615633543, 0.44279115851201206, 0.4282005526186788, 0.8433650207186186, 0.8000153249567116, 0.9054443677835529, 1, 0, 0]
10065;13;13;[12, 11];2;56;[12 11  8 10  4  7  3  6  5  0  1  2  9];[0, 0, 0, 0.3314833738406349, 0.5933600657877394, 0, 0.3314833738406349, 0.3372268119000114, 0.6770166620075287, 0, 0.6658528428975952, 0.8228385830003746, 1];[12, 11];2;106;[12 11  8 10  5  4  1  9  7  3  6  0  2];[0.30396880216538613, 0.567698420119267, 0, 0.3314833738406349, 0.5933600657877394, 0.6452875830608746, 0.3314833738406349, 0.3372268119000114, 0.6770166620075287, 0.37349909702445167, 0.6658528428975952, 0.8228385830003746, 1];[12, 11];2;156;[12 11  5  4  6  9  7  8 10  1  0  3  2];[0.37209128620091264, 0.567698420119267, 0, 0.3314833738406349, 0.7137160582174926, 0.8105452910485135, 0.7137160582174926, 0.6905116827596728, 0.6770166620075287, 0.7137160582174926, 0.6658528428975952, 0.8228385830003746, 1];[12, 11];2;270;[12 10  1 11  5  9  4  6  7  8  2  0  3];[0.37209128620091264, 0.9215231262886598, 0.4735156884943432, 0.3314833738406349, 0.7137160582174926, 0.8105452910485135, 0.7137160582174926, 0.6905116827596728, 0.6770166620075287, 0.7137160582174926, 0.970597908813283, 0.8228385830003746, 1]
10066;13;13;[10, 9];2;4158;[10  0  7  5  6  1  3  2  4  8  9 11 12];[0.7067187831264048, 0.32844773069587024, 0, 0.32844773069587024, 0, 0.5812117206787167, 0.33655769035501354, 0.5812117206787167, 0, 0, 1, 0, 0];[10, 9];2;364;[10  0 12  6  5  7  9  1  3  2  4  8 11];[0.7067187831264048, 0.32844773069587024, 0, 0.32844773069587024, 0, 0.5812117206787167, 0.5886931606974497, 0.5812117206787167, 0, 0.4607690943434144, 1, 0, 0.6587032907700135];[10, 9];2;8355;[10  8  0 12  6  5  7  9  4  1  3 11  2];[0.7067187831264048, 0.3555663215688911, 0, 0.32844773069587024, 0.3555663215688911, 0.5812117206787167, 0.5886931606974497, 0.5812117206787167, 0.7603819323914789, 0.4607690943434144, 1, 0.21925986260875813, 0.684228760756675];[10, 9];2;270;[10  8  0  4 12  9  6  5  7  1  3 11  2];[0.7067187831264048, 0.32844773069587024, 0, 0.32844773069587024, 0.6918196893456195, 0.5812117206787167, 0.5886931606974497, 0.5812117206787167, 0.7603819323914789, 0.6045458887671771, 1, 0.21925986260875813, 0.684228760756675]
10067;13;13;[10, 8];2;56;[10  8  0  1  4  5  2  3  7  6  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0.25552636708188675, 0, 1, 0, 0];[10, 8];2;106;[10  8  0  1  4  5  2  3  7  6  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0.5114379215534055, 0, 1, 0, 0];[10, 8];2;156;[10  8  0  1  4  5  2  3  7  6  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0.5114379215534055, 0, 1, 0, 0];[10, 8];2;206;[10  8  0  1  4  5  2  3  7  6  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0.5568050447199856, 0, 1, 0, 0]
10068;13;13;[11, 12, 7];3;87;[11 12  9  0  7  3  1  4 10  8  2  5  6];[0.6123426909677331, 0.5912810699863831, 0.3217186662679011, 0.5912810699863831, 0.5824433647271572, 0, 0, 0.6010534354228364, 0.3689257295486425, 0.881352342156004, 0.45656986652857456, 1, 0.8951603903807617];[11, 4, 12];3;111;[11  4 12  9 10  6  0  7  3  1  2  8  5];[0.6123426909677331, 0.5912810699863831, 0.4683669183631342, 0.5912810699863831, 0.9391370563978042, 0, 0.6590296095778614, 0.6010534354228364, 0.4069625597259527, 0.881352342156004, 0.880411194782468, 1, 0.8951603903807617];[11, 4, 12];3;161;[11  4 12  9 10  6  0  7  3  1  2  8  5];[0.6123426909677331, 0.5912810699863831, 0.4683669183631342, 0.5912810699863831, 0.9391370563978042, 0.37089979252279215, 0.6590296095778614, 0.6010534354228364, 0.4069625597259527, 0.881352342156004, 0.880411194782468, 1, 0.8951603903807617];[11, 4, 12];3;211;[11  4 12  9 10  6  0  7  3  1  5  2  8];[0.6123426909677331, 0.5912810699863831, 0.4683669183631342, 0.5912810699863831, 0.9391370563978042, 0.5555466068000807, 0.6590296095778614, 0.6010534354228364, 0.4069625597259527, 0.881352342156004, 0.880411194782468, 1, 0.9099563020447796]
10069;13;13;[11, 12, 10];3;185;[11 12  5  9  8  3 10  2  4  6  1  0  7];[0, 0, 0.4907014240818448, 0.6355316449289226, 0.3647165660878254, 0.7588600349370622, 0, 0, 0.6924785720456277, 0.7165818182646654, 0.6227097095917952, 1, 0.9174805161227659];[11, 4];2;235;[11 12  5  9  8  4 10  3  2  6  7  0  1];[0, 0, 0.4907014240818448, 0.6355316449289226, 0.6882834134452523, 0.7588600349370622, 0.22851247783700687, 0.22851247783700687, 0.6924785720456277, 0.7165818182646654, 0.665189378193497, 1, 0.9174805161227659];[11, 4];2;414;[11 12  5  1  9  8  4 10  3  2  6  7  0];[0, 0.7481909575354955, 0.4907014240818448, 0.6355316449289226, 0.6882834134452523, 0.7588600349370622, 0.41595033797734526, 0.41595033797734526, 0.6924785720456277, 0.7165818182646654, 0.665189378193497, 1, 0.9174805161227659];[11, 12, 8, 5];4;220;[11 12  8  5  1  9  4 10  3  6  0  7  2];[0.5258716284337717, 0.7481909575354955, 0.4907014240818448, 0.6355316449289226, 0.6882834134452523, 0.7588600349370622, 0.5829762596822294, 0.5031152215341304, 0.7702272470264113, 0.7165818182646654, 0.665189378193497, 1, 0.9174805161227659]
10070;13;13;[6, 5, 9, 0, 7];5;571;[ 6  5  9  0  3  2  4  1  7  8 10 11 12];[0, 0, 0, 0, 0, 0.6944926682510929, 1, 0, 0, 0.3544429830147008, 0, 0, 0];[6, 5, 9, 7, 0];5;621;[ 6  5  9  7  8  2  3  0  4  1 10 11 12];[0, 0, 0, 0, 0, 0.6944926682510929, 1, 0.3181093480019974, 0.3181093480019974, 0.3544429830147008, 0, 0, 0];[6, 5, 0, 9, 7];5;220;[ 6  5  0  9 11  7  8  3  4  1  2 10 12];[0.5226321734609275, 0, 0, 0, 0, 0.6944926682510929, 1, 0.4436921043966638, 0.3181093480019974, 0.5226321734609275, 0, 0.5226321734609275, 0];[6, 5, 9, 7, 0];5;721;[ 6  5  9  7  8  2  3  0  4  1 10 11 12];[0, 0, 0, 0, 0, 0.6944926682510929, 1, 0.3181093480019974, 0.3181093480019974, 0.6545191667100946, 0, 0, 0]
10071;13;13;[10, 9];2;120;[10  0  5  3  8  9 12  1 11  6  4  2  7];[0.7249822724158845, 0.24463326586967413, 0, 0.6623219511692888, 0, 0.6623219511692888, 0, 0, 0.5829476683094946, 0.5581611904725696, 1, 0.20454869046635354, 0.24463326586967413];[10, 9];2;170;[10  0  5  3  8  9 12  1 11  6  4  2  7];[0.7249822724158845, 0.24463326586967413, 0, 0.6623219511692888, 0, 0.6623219511692888, 0, 0, 0.5829476683094946, 0.5581611904725696, 1, 0.20454869046635354, 0.24463326586967413];[10, 9];2;220;[10  0  5  3  8  9 11  1  4  7 12  2  6];[0.7249822724158845, 0.41125372601409715, 0, 0.6623219511692888, 0.41125372601409715, 0.6623219511692888, 0, 0.4021653933323831, 0.6217190724925638, 0.5763941848631068, 1, 0.4849959401092475, 0.24463326586967413];[10, 9];2;237;[10  1  5  0  9  8  3  4 11  7  6  2 12];[0.7249822724158845, 0.8976059331372999, 0, 0.6190765429857267, 0.5602894031880996, 0.7870981831743491, 0, 0.4021653933323831, 0.6217190724925638, 0.6311373431684711, 1, 0.4849959401092475, 0]
10072;13;13;[6, 8, 7];3;185;[ 6  9  0  5  8  7  1  2 11  3  4 10 12];[0.7364606231981599, 0.6219496037623047, 0.578358042697875, 0, 0, 0.6661472665269765, 1, 0.6276418431121394, 0.6276418431121394, 0.8552707035752856, 0, 0.5603055252851386, 0];[6, 9, 8, 5];4;364;[ 6 11  2  9  8  0  5  1 12  7  3  4 10];[0.7364606231981599, 0.6219496037623047, 0.8861328414757406, 0, 0, 0.6661472665269765, 1, 0, 0.7515491973252466, 0.8552707035752856, 0, 0.9081213882940117, 0.4535001020541859];[6, 8, 7];3;2209;[ 6 11  3  2  9  5  8  0  1 12  7  4 10];[0.7364606231981599, 0.6219496037623047, 0.8861328414757406, 0.9015673548996965, 0, 0.8153939641456199, 1, 0, 0.7515491973252466, 0.8552707035752856, 0, 0.9081213882940117, 0.4535001020541859];[6, 3, 8, 0, 9];5;335;[ 6 11  3  8  0  2  9  5  1 12  4  7 10];[0.8895109430053793, 0.6219496037623047, 0.8861328414757406, 0.9015673548996965, 0.33121622527855843, 0.8153939641456199, 1, 0, 0.8927929044276799, 0.8552707035752856, 0, 0.9081213882940117, 0.4535001020541859]
10073;13;13;[9];1;53;[ 9  7  3  0  5  6  8  1  4 11 12  2 10];[0.6339119812646826, 0.4171690549636568, 0, 0.6339119812646826, 0.4171690549636568, 0.49886348463749397, 0.4276931592348183, 0.6524814406134133, 0.4276931592348183, 1, 0, 0.3033726309372729, 0.2951339451357754];[9];1;103;[ 9  3  6  7  1  0  5  2 11  8  4 12 10];[0.5504651379674328, 0.6394577306096078, 0.44460598993292727, 0.9048463438055552, 0.2951339451357754, 0.49886348463749397, 0.8867263531515828, 0.6524814406134133, 0.3033726309372729, 1, 0, 0.3033726309372729, 0.2951339451357754];[9];1;153;[ 9  3  6  1 10  5  7  0  2  8 11  4 12];[0.5504651379674328, 0.7541021613418913, 0.44460598993292727, 0.9048463438055552, 0.30051720969498386, 0.6602683985171919, 0.8867263531515828, 0.6524814406134133, 0.3033726309372729, 1, 0.6867687081349096, 0.3033726309372729, 0.26741133135458406];[9];1;203;[ 9  3  6  1  0 10  8  7 12  5  2  4 11];[0.8010751476081536, 0.8010751476081536, 0.44460598993292727, 0.9048463438055552, 0.30051720969498386, 0.6602683985171919, 0.8867263531515828, 0.6659508724533125, 0.6702602773215968, 1, 0.6867687081349096, 0.25345927807827523, 0.6659508724533125]
10074;13;13;[11, 7, 10];3;4158;[11  7  3  1  9  5  4  8  0 10  2  6 12];[0.3284179214508311, 0.4304263085898787, 0.27899618240886415, 0.4304263085898787, 0.34936826476486915, 0.40494409470778975, 0, 0.6363790504886995, 0.34936826476486915, 0.4304263085898787, 0.3284179214508311, 1, 0];[11, 7, 10];3;111;[11  7 10  1  3  9  8  4  5  0  6  2 12];[0.28939879639519095, 0.4304263085898787, 0, 0.4304263085898787, 0.34936826476486915, 0.3064782257807898, 0, 0.8358107718455248, 0.34936826476486915, 0.4304263085898787, 0.7460727839021959, 1, 0];[11, 7, 10];3;161;[11  7 10  1  3  9  5  4  8  0  6  2 12];[0.28939879639519095, 0.4304263085898787, 0, 0.4304263085898787, 0.34936826476486915, 0.3684358701565267, 0.22052249260788317, 0.8358107718455248, 0.34936826476486915, 0.4304263085898787, 0.7460727839021959, 1, 0];[11, 7, 10];3;211;[11  7 10  9 12  8  3  1  5  6  0  2  4];[0.28939879639519095, 0.4304263085898787, 0, 0.4304263085898787, 0, 0.3684358701565267, 0.3545043144316041, 0.8358107718455248, 0.47801752121131563, 0.5048314932564855, 0.7460727839021959, 1, 0.5048314932564855]
10075;13;13;[7, 6, 8, 10];4;314;[ 7  6  8  2  1  5  3 10  4 12  0  9 11];[0, 0.6281310091728695, 0.7226799144505109, 0.5887746094990084, 0.4950007852425155, 0.6235897777993948, 0.8682481200985772, 1, 0.8638938071576665, 0, 0.5182062037522864, 0, 0.4944270492005649];[7, 6, 8, 10];4;2159;[ 7  6  8  5 12  0  2  1 10  3  4 11  9];[0.7400052596062973, 0.6281310091728695, 0.7226799144505109, 0.5887746094990084, 0.4950007852425155, 0.744558401823262, 0.8682481200985772, 1, 0.8638938071576665, 0, 0.6210638624384491, 0.3638770598024459, 0.7400052596062973];[7, 6, 8, 10];4;2209;[ 7  6  8  2  5  0 12  4  1 10  3  9 11];[0.7400052596062973, 0.6281310091728695, 0.8005278801840393, 0.5887746094990084, 0.7341372167647262, 0.744558401823262, 0.8682481200985772, 1, 0.8638938071576665, 0.38640560021974113, 0.6210638624384491, 0.38640560021974113, 0.7400052596062973];[7, 6, 8, 9];4;464;[ 7  6  8  2  0  5  4  9  1 10  3 12 11];[0.7741060337172498, 0.6281310091728695, 0.8005278801840393, 0.5887746094990084, 0.7341372167647262, 0.744558401823262, 0.8682481200985772, 1, 0.8638938071576665, 0.7231098532294383, 0.6210638624384491, 0, 0.42683293411667195]
10076;13;13;[12, 11, 9, 3];4;8255;[12 11  1  9  4  3 10  0  7  6  5  2  8];[0, 0.597000916810655, 0, 0.556871930115437, 0.556871930115437, 0, 0, 0, 0, 0.597000916810655, 0.4368921425454373, 0.6538636832966527, 1];[12, 11, 9, 3];4;1134;[12 11  1  9  4  3  7  5 10  2  6  0  8];[0, 0.597000916810655, 0.400149184075896, 0.556871930115437, 0.556871930115437, 0.48043007491919665, 0, 0.48043007491919665, 0, 0.597000916810655, 0.4487646960399567, 0.6538636832966527, 1];[12, 11, 9, 3];4;1184;[12 11  1  9 10  3  4  5  7  2  6  0  8];[0, 0.597000916810655, 0.400149184075896, 0.556871930115437, 0.556871930115437, 0.48043007491919665, 0, 0.48043007491919665, 0, 0.597000916810655, 0.5749501267943352, 0.8999021528618925, 1];[12, 11, 9, 3];4;1234;[12 11  1  9 10  3  4  7  5  2  6  0  8];[0, 0.597000916810655, 0.400149184075896, 0.556871930115437, 0.556871930115437, 0.48043007491919665, 0, 0.5474391559387878, 0, 0.597000916810655, 0.5749501267943352, 0.8999021528618925, 1]
10077;13;13;[12, 10, 1, 11];4;87;[12 10  1  3 11  0  6  2  7  5  4  9  8];[0.6321231042423945, 0.6933635198714784, 0, 0.6774850534531685, 0, 0, 0.32932553300968026, 0, 0, 0, 0.802821310401124, 0.6364945127827047, 1];[12, 10, 1, 11];4;137;[12 10  1  3 11  0  6  2  7  5  4  9  8];[0.6321231042423945, 0.7845164525159734, 0, 0.6774850534531685, 0, 0, 0.32932553300968026, 0, 0, 0, 0.802821310401124, 0.6364945127827047, 1];[12, 10, 1, 11];4;187;[12 10  3  1 11  0  6  8  2  7  4  5  9];[0.6321231042423945, 0.7845164525159734, 0.4516337716995648, 0.8190855266812651, 0, 0, 0.5555515208324161, 0, 0.45337517337737987, 0, 0.8548275601116553, 0.7382851554438363, 1];[12, 10, 1, 11];4;237;[12 10  3  1 11  7  0  6  8  2  9  5  4];[0.6337503824320415, 0.7845164525159734, 0.4516337716995648, 0.8190855266812651, 0, 0, 0.5555515208324161, 0.6783479768423043, 0.45337517337737987, 0.3165684369577223, 0.8548275601116553, 0.7382851554438363, 1]
10078;13;13;[10, 9];2;70;[10  2  7  9 12  8  3  1  6  5  4  0 11];[0, 0, 0.5500277204590954, 0.26591507714957346, 0, 0, 0, 0.42443818003937966, 0.26591507714957346, 0.38293840353694125, 1, 0, 0.38293840353694125];[10, 9];2;170;[10  0  3  2  7  9 12  8  6  5  4  1 11];[0.9367601254788456, 0, 0.5500277204590954, 0.7100600782154357, 0, 0, 0, 0.42443818003937966, 0.3033190232989168, 0.38293840353694125, 1, 0, 0.38293840353694125];[10, 9];2;285;[10  0  3  5  2  7  9 12  4  8  6  1 11];[0.9367601254788456, 0, 0.5500277204590954, 0.7100600782154357, 0.23859206279019238, 0.5906962154830753, 0, 0.42443818003937966, 0.23859206279019238, 0.38293840353694125, 1, 0, 0.38293840353694125];[10, 9];2;335;[10  0  3  5  2  4  9  7 12  8  6  1 11];[0.9367601254788456, 0, 0.5500277204590954, 0.7100600782154357, 0.4554440086747798, 0.5906962154830753, 0, 0.42443818003937966, 0.23859206279019238, 0.4554440086747798, 1, 0, 0.38293840353694125]
10079;13;13;[12, 11];2;56;[12 11  0  2  7  8  6  1  5  9  4  3 10];[0.5629258722286091, 0.21703340061233517, 0.39050201220613046, 0, 0, 0.19921280881823544, 0.21703340061233517, 0.25755009668229545, 0.21703340061233517, 0.19921280881823544, 0, 0.5907312956225201, 1];[12, 11];2;106;[12 11  0  5  2 10  3  1  7  6  4  9  8];[0.5629258722286091, 0, 0.4410928412281688, 0, 0, 0.4831485065507368, 0, 0, 0, 0, 0.4079332447554138, 0.5907312956225201, 1];[12, 11];2;156;[12 11  1 10  0  5  2  3  7  6  4  9  8];[0.5629258722286091, 0.6253327965962318, 0.4410928412281688, 0, 0, 0.4831485065507368, 0, 0, 0, 0, 0.6253327965962318, 0.8747627538531759, 1];[12, 11];2;206;[12 11  1 10  0  5  2  3  7  6  4  9  8];[0.6017842782339724, 0.6253327965962318, 0.4410928412281688, 0, 0, 0.4831485065507368, 0, 0, 0, 0, 0.6253327965962318, 0.8747627538531759, 1]
10080;14;14;[10, 8];2;1084;[10  4  8  7  9  3  0  1  6  5  2 11 12 13];[0, 0, 0, 0, 0.5977905687759615, 0, 0, 0.5580203755930442, 0.5580203755930442, 0.40138725224587146, 1, 0, 0, 0];[10, 8];2;137;[10  4  8  2  7  9 12 11 13  0  1  3  6  5];[0.2223796385961219, 0, 0.5593203808009182, 0, 0.6094343254628655, 0, 0, 0.5580203755930442, 0.6094343254628655, 0.40138725224587146, 1, 0.34263859495604054, 0.3605948198983639, 0.34263859495604054];[10, 8];2;156;[10  8  4  7  9 11 13  0 12  6  2  3  1  5];[0.2223796385961219, 0, 0, 0, 0.5977905687759615, 0, 0, 0.40138725224587146, 0.8802163517122438, 0.40138725224587146, 1, 0.34263859495604054, 0.2223796385961219, 0.34263859495604054];[10, 8];2;206;[10  8  4  7 13  5  6  9 11 12  0  3  2  1];[0.2223796385961219, 0, 0, 0, 0.5977905687759615, 0.44096311755261725, 0.42930480182978464, 0.45670231096552105, 0.8802163517122438, 0.40204900848739666, 1, 0.40204900848739666, 0.2223796385961219, 0.45670231096552105]
10081;14;14;[11, 5, 10];3;8255;[11  5  6  7 12  3  0  9  4  2  1  8 10 13];[0.25976404926641744, 0, 0, 0.3338415124773305, 0, 0.7195763684456753, 0.6861154751866024, 0.5190465293299732, 0, 0.25976404926641744, 0, 1, 0.3584990998348332, 0];[11, 10, 5];3;364;[11  7 10  9  5  6 12  2  3  4  1  0  8 13];[0, 0, 0.34590323921902866, 0.3338415124773305, 0, 0.7195763684456753, 0.6861154751866024, 0.9532272124593697, 0, 0.7634468988060629, 0.8312896795359082, 1, 0.3584990998348332, 0];[11, 9, 6];3;285;[11  7  9 10  5  6  0 12  2  3  4  1  8 13];[0.4810380398767983, 0, 0.34590323921902866, 0.3338415124773305, 0, 0.7195763684456753, 0.6861154751866024, 0.9532272124593697, 0, 0.8634941231810145, 0.8312896795359082, 1, 0.3584990998348332, 0];[11, 9, 6];3;335;[11  7  9 10  5  6  0 12  2  3  8  1  4 13];[0.4810380398767983, 0, 0.34590323921902866, 0.3338415124773305, 0, 0.7195763684456753, 0.6861154751866024, 0.9532272124593697, 0.27726333737383396, 0.8634941231810145, 0.8312896795359082, 1, 0.3584990998348332, 0]
10082;14;14;[11, 12, 10];3;70;[11 12  7 10  9 13  2  0  6  5  4  3  1  8];[0, 0, 0, 0, 0, 0, 0, 0.5870871988144798, 0, 0.3742693248618858, 0.5870871988144798, 1, 0.5895090182899423, 0.3504188438518393];[11, 12, 10];3;120;[11 12  7 10  1  9 13  2  6  5  4  3  0  8];[0, 0.39094372947171024, 0, 0, 0, 0, 0, 0.5870871988144798, 0, 0.3742693248618858, 0.5870871988144798, 1, 0.5895090182899423, 0.3504188438518393];[11, 12, 10];3;170;[11 12  7 10  3  0  2  1  6  5  4  9  8 13];[0, 0, 0, 0, 0, 0, 0, 0.5870871988144798, 0, 0, 0.5870871988144798, 1, 0.6272346232750383, 0];[11, 12, 10];3;220;[11 12  7 10  3  0  2  1  6  5  4  9  8 13];[0, 0, 0, 0, 0, 0, 0, 0.5870871988144798, 0, 0, 0.5870871988144798, 1, 0.7175947885942574, 0]
10083;14;14;[9, 6, 8];3;87;[ 9 13  6  4  8 11  3  2  7  5  1  0 10 12];[0, 0, 0.19058799171040777, 0.2775515454269543, 0.29094970121438896, 0, 0.29094970121438896, 0, 0.29094970121438896, 1, 0, 0.29094970121438896, 0, 0.3020857047723431];[9, 4, 8];3;120;[ 9  4 13  8 11  6  3  2  7  5  1  0 10 12];[0, 0, 0.19058799171040777, 0.2775515454269543, 0.4136016237448173, 0, 0.29094970121438896, 0, 0.32031129498583494, 1, 0, 0.29094970121438896, 0, 0.4136016237448173];[9, 4, 8];3;414;[ 9  0 13  4  3  2 11  8 12  6  5  1  7 10];[0.49548722312857824, 0, 0.37081016325503363, 0.37081016325503363, 0.4136016237448173, 0, 0, 0, 0.32031129498583494, 1, 0, 0.3591019977067941, 0.25578615633234564, 0.49548722312857824];[9, 4, 8];3;721;[ 9  0 13  2 12  4  3 11  8  1  7  5  6 10];[0.49548722312857824, 0.22879322796151996, 0.4510664491184891, 0.4183188051123606, 0.4227205301286779, 0, 0, 0.22879322796151996, 0.32031129498583494, 1, 0, 0.3591019977067941, 0.4510664491184891, 0.49548722312857824]
10084;14;14;[9, 10];2;61;[ 9  8 10  0  4  1  2  3  7  6  5 11 12 13];[0.6374330940760983, 0, 0, 0, 0, 0, 0, 0, 0.8073954873412316, 1, 0.6568535828742234, 0, 0, 0];[9, 10];2;111;[ 9  8 10  0  4  1  2  3  7  6  5 11 12 13];[0.6374330940760983, 0, 0, 0, 0, 0, 0, 0, 0.8073954873412316, 1, 0.6568535828742234, 0, 0, 0];[9, 10];2;161;[ 9  8 10  0  4  1  2  3  7  6  5 11 12 13];[0.6374330940760983, 0, 0, 0, 0, 0, 0, 0, 0.8073954873412316, 1, 0.6568535828742234, 0, 0, 0];[9, 10];2;211;[ 9  8 10  0  4  1  2  3  7  6  5 11 12 13];[0.6374330940760983, 0, 0, 0, 0, 0, 0, 0, 0.8073954873412316, 1, 0.6568535828742234, 0, 0, 0]
10085;14;14;[11, 12, 10];3;70;[11 12  9 10  8  0  2  1  7  6  5  4  3 13];[0, 0, 0, 0, 0, 0, 0, 0, 0.3104854938481812, 0.33999100293389733, 0.33999100293389733, 1, 0.7921996358103023, 0];[11, 12, 10];3;120;[11 12  9 10  8  7 13  4  6  5  2  3  1  0];[0, 0, 0, 0, 0.15946640576605875, 0, 0, 0.15946640576605875, 0.3104854938481812, 0.33999100293389733, 0.33999100293389733, 1, 0.7921996358103023, 0.15946640576605875];[11, 12, 10];3;170;[11 12  9 10  5  8  7  4 13  6  2  3  0  1];[0, 0, 0, 0, 0.15946640576605875, 0.31070475817417104, 0, 0.15946640576605875, 0.3104854938481812, 0.33999100293389733, 0.33999100293389733, 1, 0.7921996358103023, 0.15946640576605875];[11, 12, 10];3;211;[11 12 10  5  9  8  2  0  7  6  4  3  1 13];[0, 0, 0, 0, 0, 0.31070475817417104, 0, 0, 0.3104854938481812, 0.31070475817417104, 0.48833107339904686, 1, 0.7921996358103023, 0]
10086;14;14;[11, 3, 0, 7, 5, 9];6;8255;[11  3  4  8  0  1  2 12 10  7  5  6  9 13];[0.6835183688279755, 0.676243435463855, 0.6064506289312365, 0.7956641894126149, 0.7532571372022056, 0, 0, 0, 0.7457921996809436, 0, 0.4682044886031964, 1, 0.5670471791809035, 0];[11, 3, 5, 0, 9, 7];6;8305;[11  8  3  5  4  0  1  2 12 10  9  6  7 13];[0.6835183688279755, 0.676243435463855, 0.6064506289312365, 0.7956641894126149, 0.7532571372022056, 0.7599501903575782, 0, 0, 0.9114934894289565, 0.5537667652071788, 0.5596207444538746, 1, 0.5670471791809035, 0];[11, 3, 5, 10, 12, 6];6;8355;[11  8  3  5  4 10  0  1  2 12  9  6  7 13];[0.6835183688279755, 0.676243435463855, 0.6752120122991856, 0.8778220755390621, 0.7532571372022056, 0.7599501903575782, 0, 0, 0.9114934894289565, 0.5537667652071788, 0.7378284773374535, 1, 0.5670471791809035, 0];[11, 3, 6, 5, 10, 12];6;8405;[11  8  3  6  4  5 10  0  1  2 12  9  7 13];[0.6835183688279755, 0.676243435463855, 0.6752120122991856, 0.8778220755390621, 0.8569565795877884, 0.7599501903575782, 0.8669509678040639, 0.3184834240235183, 0.9114934894289565, 0.5537667652071788, 0.7378284773374535, 1, 0.5670471791809035, 0]
10087;14;14;[11, 1, 2];3;8255;[11  7  1  0  8  3  6  2 12  4  5  9 10 13];[0.8272554799335049, 0.8277015602129976, 0.4261354216389226, 0.7124050113230214, 0.33028379468140034, 0, 0.7061737013616335, 0.8334792873660225, 0.763892315960792, 0, 0, 1, 0.4261354216389226, 0];[11, 1, 2];3;8305;[11  0  5  7  1  8  3  6 12  4  2  9 10 13];[0.9340234188221859, 0.8277015602129976, 0.30977173840186456, 0.7124050113230214, 0.33028379468140034, 0.8660897501700329, 0.7061737013616335, 0.8334792873660225, 0.763892315960792, 0, 0, 1, 0.4481872482064044, 0];[11, 1, 2];3;8355;[11  0  5  9  7  1  8  3  6 10 12  4  2 13];[0.9419833323315556, 0.8277015602129976, 0.30977173840186456, 0.7124050113230214, 0.33028379468140034, 0.8660897501700329, 0.7061737013616335, 0.8334792873660225, 0.763892315960792, 0.8395340579444354, 0.5949804508738707, 1, 0.4481872482064044, 0];[11, 0, 10, 7];4;335;[11  6  0  4 10  7  5  9  1  8  2  3 12 13];[0.9528332483844739, 0.8277015602129976, 0.7153183528895164, 0.7124050113230214, 0.9012331107107721, 0.8660897501700329, 0.9803369894252691, 0.8723676844691939, 0.763892315960792, 0.8395340579444354, 0.900169615541755, 1, 0.4481872482064044, 0]
10088;14;14;[11, 10, 9];3;1084;[11  4 10  9 12  0  5  8  1  6  2  3  7 13];[0.2731335757069303, 0.18863338125745743, 0, 0, 0.6462082699075408, 0.2731335757069303, 0.18863338125745743, 0, 0.2731335757069303, 0.5327406800460319, 0.6462082699075408, 1, 0.5240921765440858, 0];[11, 10, 9];3;16498;[11  4 10  9 12  0  2 13  5  8  1  6  7  3];[0.32699494233273707, 0.18863338125745743, 0.32699494233273707, 0, 0.6462082699075408, 0.2731335757069303, 0.18863338125745743, 0, 0.2731335757069303, 0.5327406800460319, 0.6462082699075408, 1, 0.5240921765440858, 0.2841041445121406];[11, 10, 9];3;2209;[11 10  4 12  9 13  5  0  8  1  6  2  7  3];[0.2731335757069303, 0.18863338125745743, 0, 0, 0.7126902193532098, 0.2731335757069303, 0.18863338125745743, 0, 0.2731335757069303, 0.3175230315419052, 0.8188980105819162, 1, 0.5580207703228866, 0.2841041445121406];[11, 10, 1, 7, 4, 12];6;270;[11 10  1  7  4 12  9 13  0  8  5  2  6  3];[0.2731335757069303, 0.7483269494159493, 0, 0, 0.7126902193532098, 0.2731335757069303, 0, 0.7266451203223023, 0.2731335757069303, 0.3175230315419052, 0.8188980105819162, 1, 0.5742376234142423, 0.2841041445121406]
10089;14;14;[12, 10, 13];3;16448;[12 10  9  0  4  1  2  3  7  6  5  8 11 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.6119931967932334, 0.6462510742564146, 0, 1, 0];[12, 13, 8];3;111;[12 13  8 10  9  7  2  0  6  5  4  3  1 11];[0, 0, 0, 0, 0, 0, 0, 0.5354637908845875, 0.7278684192018028, 0.6119931967932334, 0.673676226729347, 0, 1, 0.8021475944750038];[12, 9, 13];3;161;[12  9 13  8 10  7  2  0  6  5  4  3  1 11];[0, 0, 0, 0, 0, 0, 0, 0.5354637908845875, 0.7278684192018028, 0.8457474297493351, 0.673676226729347, 0, 1, 0.8021475944750038];[12, 9, 13];3;211;[12  9 13  8 10  7  6  5 11  4  2  3  0  1];[0, 0, 0, 0, 0, 0.17309056732316394, 0.17309056732316394, 0.5354637908845875, 0.7278684192018028, 0.8457474297493351, 0.673676226729347, 0.17309056732316394, 1, 0.8021475944750038]
10090;14;14;[12, 10, 13, 11, 3];5;16448;[12 10 13 11  0  2  1  3  7  6  5  4  8  9];[0.29142959447492306, 0, 0.29142959447492306, 0, 0, 0, 0, 0, 0, 0, 0.8710576393495529, 0.49548344865514293, 1, 0.6007658125642051];[12, 10, 7, 13, 11];5;621;[12  5 10  7  1  6 13 11  9  0  2  3  4  8];[0.29142959447492306, 0.631849939022496, 0.29142959447492306, 0, 0, 0.8876016940113824, 0.631849939022496, 0.7346152629467756, 0, 0.35436065259692795, 0.8710576393495529, 0.49548344865514293, 1, 0.6007658125642051];[12, 10, 7, 11, 13];5;671;[12  5 10  7  1  6 11 13  9  8  2  0  4  3];[0.29142959447492306, 0.631849939022496, 0.29142959447492306, 0, 0, 0.8876016940113824, 0.631849939022496, 0.7346152629467756, 0.2933175285458213, 0.5075261165597797, 0.8710576393495529, 0.6277098626260248, 1, 0.6007658125642051];[12, 3, 10, 11, 13];5;2259;[12  3  5 10  7  1  6 11 13  0  9  2  8  4];[0.5106858701648915, 0.631849939022496, 0.3287723983597888, 0.9606253862425874, 0, 0.8876016940113824, 0.631849939022496, 0.7346152629467756, 0.2933175285458213, 0.5075261165597797, 0.8710576393495529, 0.6277098626260248, 1, 0.6007658125642051]
10091;14;14;[11, 9];2;70;[11  0  2  9  1  8  3  4  7  6  5 10 12 13];[0.6037164109697855, 0.5298802660713332, 0.6037164109697855, 0.28380325776063525, 0, 0, 0, 0, 0.5298802660713332, 0.596036895043983, 0, 1, 0, 0];[11, 9];2;120;[11  0  2  9  1  8  5  3  7  6  4 10 12 13];[0.6037164109697855, 0.5298802660713332, 0.6037164109697855, 0.3288684820376496, 0, 0.3288684820376496, 0, 0, 0.5298802660713332, 0.596036895043983, 0, 1, 0, 0];[11, 9];2;156;[11  9 13  0  2  8  1  3  5  7  4  6 10 12];[0.6037164109697855, 0.5298802660713332, 0.6037164109697855, 0.3288684820376496, 0, 0.3288684820376496, 0, 0, 0.5298802660713332, 0.8012455956289676, 0, 1, 0, 0.8012455956289676];[11, 9];2;206;[11  9 13  0  2  8  7  1 12  6  4  3  5 10];[0.6037164109697855, 0.5298802660713332, 0.6037164109697855, 0.3288684820376496, 0.37035037036246304, 0.3288684820376496, 0.41663646299975143, 0.5993720533520017, 0.5993720533520017, 0.8012455956289676, 0, 1, 0.47927227795681143, 0.8012455956289676]
10092;14;14;[12, 11, 10];3;87;[12 11  2 13 10  0  1  8  7  6  5  4  3  9];[0.1930573311267619, 0.1930573311267619, 0.28080616325708263, 0, 0, 0, 0, 0, 0.1810235529556112, 0, 0.1930573311267619, 0.543077087162626, 1, 0.2763474680651565];[12, 11, 5];3;111;[12 11  5  8 13  2  0  7  6  4  1  3 10  9];[0.23969112342463825, 0, 0.28080616325708263, 0, 0, 0.38981918128214615, 0, 0.22356074454796745, 0.38981918128214615, 0, 0, 0.543077087162626, 1, 0.3564464903564638];[12, 11, 5];3;161;[12 11  5  8 10 13  2  7  6  4  1  3  0  9];[0, 0, 0.3528070448045149, 0, 0, 0.38981918128214615, 0, 0.2687837713763844, 0.38981918128214615, 0, 0.3736387657725068, 0.543077087162626, 1, 0.3614130367778311];[12, 11, 5];3;1234;[12 11  7  5  8 10 13  2  6  4  1  3  0  9];[0, 0, 0.3528070448045149, 0, 0, 0.44935086709230065, 0, 0.44935086709230065, 0.38981918128214615, 0, 0.3736387657725068, 0.543077087162626, 1, 0.3614130367778311]
10093;14;14;[11, 12];2;571;[11  9  7 12  0 13  5  8 10  6  2  3  1  4];[0.3378640193334025, 0, 0, 0, 0, 0.20987687635902366, 0, 0.4313037128723498, 0.20987687635902366, 0.6481485875408598, 0.18068798065342476, 1, 0.4313037128723498, 0.26997538395413817];[11, 12];2;621;[11  0  9 12  5  1  7  3 10 13  4  8  6  2];[0.7649702251246286, 0.5815220724495578, 0, 0.5203344987450498, 0.21360283194419763, 0.5815220724495578, 0, 0.5203344987450498, 0.21360283194419763, 0.6481485875408598, 0.27513893213438884, 1, 0.6117218069274372, 0.26997538395413817];[11, 12];2;8355;[11 10  4  0  9 12  5  1  3  7  6  2  8 13];[0.7649702251246286, 0.5815220724495578, 0.21919024965572592, 0.5203344987450498, 0.7679726522027109, 0.5815220724495578, 0.21919024965572592, 0.5203344987450498, 0, 0.6481485875408598, 0.7829163652018617, 1, 0.6117218069274372, 0];[11, 12];2;4308;[11 10  4  0  9 12  5  1  3  7 13  2  6  8];[0.7649702251246286, 0.5815220724495578, 0.21919024965572592, 0.5203344987450498, 0.7679726522027109, 0.5815220724495578, 0.21919024965572592, 0.5203344987450498, 0, 0.6481485875408598, 0.7829163652018617, 1, 0.6117218069274372, 0.23572979194907662]
10094;14;14;[11, 10, 7];3;87;[11 10  3  7  2  1  6  8  5  9  4  0 12 13];[0, 0.5103230270283557, 0.6669016539370197, 0.7608675120852187, 0, 0.1890877570906421, 0.26459505181459864, 0.7511961674862812, 0.26459505181459864, 0.1890877570906421, 0.8776449006020639, 1, 0, 0];[11, 10, 0, 3];4;120;[11 10  0  3  7  1  2  5  4  6  8  9 12 13];[0.8768515884780506, 0.6989411343709955, 0.6669016539370197, 0.7608675120852187, 0.3144644376974112, 0.49883964550650417, 0.26459505181459864, 0.7511961674862812, 0.26459505181459864, 0, 0.8776449006020639, 1, 0, 0];[11, 10, 0, 3];4;170;[11 10  0  3  2  7  1  5  9 12  4  6  8 13];[0.8768515884780506, 0.6989411343709955, 0.7563811452265476, 0.7608675120852187, 0.3144644376974112, 0.49883964550650417, 0.26459505181459864, 0.7511961674862812, 0.26459505181459864, 0.4858131510812124, 0.8776449006020639, 1, 0.3465651267435655, 0];[11, 10, 0, 3];4;220;[11 10  0  3  2  7  1  5  9  6 12  4  8 13];[0.8768515884780506, 0.6989411343709955, 0.7563811452265476, 0.7608675120852187, 0.3144644376974112, 0.49883964550650417, 0.41623231961611884, 0.7511961674862812, 0, 0.4858131510812124, 0.8776449006020639, 1, 0.3465651267435655, 0]
10095;14;14;[9, 12, 5];3;61;[ 9 12  5  7  1 11  2  4  3 10  0  6  8 13];[0.320928342645552, 0.5007606121846685, 0.4325773507980075, 0.3252623013730033, 0.3980879569776964, 0.6124573909635449, 0, 0.5013130790955642, 0, 1, 0.3252623013730033, 0.4506860793025852, 0.6349357342383646, 0];[9, 12, 1];3;120;[ 9  3 12  1  6 10  5  7 11  2  4  0  8 13];[0, 0.6303882915970972, 0.4325773507980075, 0.8972788288444306, 0.3980879569776964, 0.6124573909635449, 0.6303882915970972, 0.5013130790955642, 0, 1, 0.6303882915970972, 0.4506860793025852, 0.6349357342383646, 0];[9, 12, 8];3;170;[ 9  3 12  8  4 10  6  1  5  7 11  2  0 13];[0, 0.6303882915970972, 0.4325773507980075, 0.8972788288444306, 0.635858419445869, 0.6124573909635449, 0.6303882915970972, 0.5013130790955642, 0.7746717973169122, 1, 0.6303882915970972, 0.4506860793025852, 0.7879676158836462, 0];[9, 3, 12, 7];4;220;[ 9  3 12  7  8  4  6  1 10  5 11  2  0 13];[0, 0.6303882915970972, 0.4325773507980075, 0.8972788288444306, 0.635858419445869, 0.6124573909635449, 0.6303882915970972, 0.8016209776259233, 0.7746717973169122, 1, 0.6303882915970972, 0.4506860793025852, 0.8775448229303499, 0]
10096;14;14;[10, 12, 11, 8];4;87;[10 12 11  9  8  4  2  0  7  6  5  3  1 13];[0, 0, 0, 0, 0.23609174029067898, 0, 0, 0, 0.2744001899306595, 0.2827304342459777, 1, 0.37628148904569947, 0.6315329750049218, 0];[10, 12, 8, 11];4;364;[10  4 12  8  9  3 11  6 13  7  1  2  0  5];[0, 0, 0, 0.3851923674087227, 0.7816759830492852, 0, 0.18933799629004786, 0, 0.5869705113350919, 0.45919840271556855, 1, 0.37628148904569947, 0.6315329750049218, 0.18933799629004786];[10, 8, 12, 11];4;220;[10  4  8 13 12 11  9  5  6  3  7  1  2  0];[0.21337228445478912, 0.2990492169558301, 0.2990492169558301, 0.3851923674087227, 0.7816759830492852, 0.39404468624454037, 0.39404468624454037, 0.3821200102674954, 0.7785721875518308, 0.45919840271556855, 1, 0.6051542641363342, 0.6315329750049218, 0.7785721875518308];[10, 8, 12, 11];4;464;[10  0  4  8 13 12 11  3  9  5  6  7  1  2];[0.9124168245939879, 0.3757566330921607, 0.34074623124186243, 0.5273496655800013, 0.7816759830492852, 0.39404468624454037, 0.39404468624454037, 0.3821200102674954, 0.7785721875518308, 0.45919840271556855, 1, 0.6051542641363342, 0.6315329750049218, 0.7785721875518308]
10097;14;14;[11, 0, 10];3;2109;[11  0 12  3  9  8  1  4 10 13  5  2  7  6];[0.6308372966470219, 0.4401016683755884, 0, 0.5835246807820144, 0.4061222950937545, 0, 0, 0, 0.5194760491289575, 0.5630411636110462, 0.2887068836598413, 1, 0.6308372966470219, 0.2887068836598413];[11, 10, 0];3;120;[11 10  7  0 12  3  9  8  6  5  4  2  1 13];[0.6308372966470219, 0, 0, 0.5835246807820144, 0, 0, 0, 0.7434341289016102, 0.5194760491289575, 0.5630411636110462, 0.8002793522460251, 1, 0.6308372966470219, 0];[11, 10, 0];3;170;[11 10  7  0 12  3  9  8  2  5  1  4  6 13];[0.6308372966470219, 0, 0.4907902524762594, 0.5835246807820144, 0, 0.3856903662213143, 0, 0.7434341289016102, 0.5194760491289575, 0.5630411636110462, 0.8002793522460251, 1, 0.6308372966470219, 0];[11, 10, 4];3;220;[11 10  7  4  9 12  0  3  2  8 13  5  6  1];[0.6308372966470219, 0, 0.4907902524762594, 0.5835246807820144, 0.6376990324092631, 0.3856903662213143, 0, 0.7434341289016102, 0.4504283806956139, 0.6376990324092631, 0.8246786014515548, 1, 0.6308372966470219, 0.40008493418746865]
10098;14;14;[11, 5, 9, 12];4;1084;[11  0  5  8  3  1  9 12 13 10  6  7  4  2];[0.8013972963947648, 0.5750103905582887, 0, 0.5770396561296487, 0, 0.7107132993789842, 0.30974886742506397, 0.24318413341903258, 0.5897337582161728, 0.5284318538378929, 0.30974886742506397, 1, 0.46403596594543145, 0.46403596594543145];[11, 3, 2, 12];4;16498;[11  3  9  0  1  5  6  7  4  8  2 12 13 10];[0.8290554622116858, 0.7144459079361971, 0.5079006873816628, 0.9520214931151255, 0.6171406056058897, 0.7107132993789842, 0.6531956145276424, 0.6498548718219727, 0.5897337582161728, 0.926368864218731, 0, 1, 0.46403596594543145, 0.46403596594543145];[11, 3, 2, 12];4;8355;[11  3  1  9  0  2  5 10  6  7  4  8 12 13];[0.8290554622116858, 0.9426780700940348, 0.7756767725074327, 0.9520214931151255, 0.6171406056058897, 0.7107132993789842, 0.6531956145276424, 0.6498548718219727, 0.5897337582161728, 0.926368864218731, 0.6854499246188855, 1, 0.5738210149393177, 0.24913766227368206];[11, 3, 2, 12];4;8405;[11  3  1  9  7  0  2  5 10  6  4  8 12 13];[0.8290554622116858, 0.9426780700940348, 0.7756767725074327, 0.9520214931151255, 0.6171406056058897, 0.7107132993789842, 0.6531956145276424, 0.9115065857589725, 0.5897337582161728, 0.926368864218731, 0.6854499246188855, 1, 0.5738210149393177, 0.24913766227368206]
10099;14;14;[12, 7, 11];3;314;[12 10  7  8 13  5 11  3  2  4  1  0  6  9];[0, 0, 0.3649701102840422, 0.3649701102840422, 0, 0.6515442804390046, 0, 0.8043808310716188, 0.7192056557816788, 0, 0.8144964936018544, 0.6480222570737831, 1, 0.6515442804390046];[12, 7, 11];3;170;[12  5 10  7  8 11  9 13  2  3  1  0  6  4];[0, 0, 0.46327218364230205, 0.46327218364230205, 0, 0.9369633719950806, 0, 0.8043808310716188, 0.7192056557816788, 0.5038999929060655, 0.8144964936018544, 0.6480222570737831, 1, 0.49876712130382683];[12, 8, 11];3;414;[12  5  8 10  7 13  2 11  1  6  9  3  4  0];[0, 0.6689066556701949, 0.700633604604079, 0.46327218364230205, 0, 0.9369633719950806, 0.6273308458576023, 0.8043808310716188, 0.8980333987364862, 0.5270205422728975, 0.8144964936018544, 0.700633604604079, 1, 0.7239699343788125];[12, 8, 11];3;2259;[12  5  8 13 10  7  2  1 11  6  9  3  4  0];[0, 0.6689066556701949, 0.7018321271199144, 0.26183722295653283, 0, 0.9369633719950806, 0.6273308458576023, 0.8043808310716188, 0.8980333987364862, 0.5270205422728975, 0.8144964936018544, 0.6689066556701949, 1, 0.8779408337918506]


==> results/sinusoidal_short_narrow_combined_responsibility_multiple_explanations_results_10.csv <==
obstacles,discrete,distance
0.1,0.0,0.0
0.2,0.0125,0.0625
0.3,0.0125,0.0625
0.4,0.0625,0.1388888888888889
0.5,0.07222222222222222,0.18888888888888888
0.6,0.11111111111111112,0.2781045751633987
0.7,0.2638888888888889,0.40898692810457515
0.8,0.42544934640522875,0.5022058823529412
0.9,0.6719362745098039,0.7486928104575165
1.0,1.0,1.0


==> results/sinusoidal_short_narrow_combined_responsibility_multiple_explanations_results_11.csv <==
obstacles,discrete,distance
0.09090909090909091,0.0,0.0
0.18181818181818182,0.0,0.058333333333333334
0.2727272727272727,0.0,0.13220238095238093
0.36363636363636365,0.0,0.21684523809523815
0.45454545454545453,0.0,0.26928571428571424
0.5454545454545454,0.02589285714285714,0.2951190476190476
0.6363636363636364,0.056091269841269845,0.37871031746031747
0.7272727272727273,0.18567460317460313,0.49480158730158735
0.8181818181818182,0.3256944444444444,0.6419246031746032
0.9090909090909091,0.5902380952380952,0.8528373015873016
1.0,1.0,1.0


==> results/sinusoidal_short_narrow_combined_responsibility_multiple_explanations_results_12.csv <==
obstacles,discrete,distance
0.08333333333333333,0.0,0.0
0.16666666666666666,0.0,0.16
0.25,0.0,0.2638461538461539
0.3333333333333333,0.0,0.3188461538461539
0.4166666666666667,0.0,0.3614639527139527
0.5,0.0,0.43800241425241426
0.5833333333333334,0.016666666666666666,0.5232151182151183
0.6666666666666666,0.03333333333333333,0.5631085581085581
0.75,0.08333333333333333,0.6561863136863139
0.8333333333333334,0.1589697802197802,0.7141520979020979
0.9166666666666666,0.4048913586413586,0.8578217615717616
1.0,1.0,1.0


==> results/sinusoidal_short_narrow_combined_responsibility_multiple_explanations_results_13.csv <==
obstacles,discrete,distance
0.07692307692307693,0.0,0.05
0.15384615384615385,0.0,0.16499999999999998
0.23076923076923078,0.0,0.18797619047619046
0.3076923076923077,0.0,0.18797619047619046
0.38461538461538464,0.06136363636363636,0.27200667611957935
0.46153846153846156,0.06458944281524927,0.3812355744613809
0.5384615384615384,0.07855048177628823,0.41037012270883244
0.6153846153846154,0.13177628822790113,0.4539783245428407
0.6923076923076923,0.19911499790532047,0.5042214237375527
0.7692307692307693,0.29565506178409406,0.5783251067928487
0.8461538461538461,0.44822431153076325,0.6656541039605555
0.9230769230769231,0.6449311620279362,0.8580791967888741
1.0,1.0,1.0


==> results/sinusoidal_short_narrow_combined_responsibility_multiple_explanations_results_14.csv <==
obstacles,discrete,distance
0.07142857142857142,0.0,0.0
0.14285714285714285,0.0,0.0
0.21428571428571427,0.0,0.03746031746031746
0.2857142857142857,0.0,0.1337184795880448
0.35714285714285715,0.0,0.14686593155128622
0.42857142857142855,0.0,0.20268535543067778
0.5,0.0,0.23805559305990975
0.5714285714285714,0.0,0.2664635975200121
0.6428571428571429,0.08685340802987863,0.30859850322970156
0.7142857142857143,0.1377310924369748,0.37813512371384367
0.7857142857142857,0.2715995363662706,0.47325770844547443
0.8571428571428571,0.4592421156651968,0.6973587833545549
0.9285714285714286,0.5462412878036877,0.8541705973128497
1.0,1.0,1.0


==> results/sinusoidal_short_narrow_runs_results.csv <==
obstacles,exhaustive,discrete_50,discrete_100,euclidean_50,euclidean_100
10,1024,666.0,574.0,421.0,491.0
11,2048,1558.0,1393.0,531.0,395.0
12,4096,2698.0,3311.0,420.0,626.0
13,8192,5120.0,4825.0,1068.0,432.0
14,16384,6596.0,11018.0,3229.0,2653.0


==> results/sinusoidal_short_wide_combined_exhaustive_observed_results.csv <==
ctx_idx;num_of_obstacles;explanation;explanation_size;runs
11000;10;[7, 8, 9];3;176
11001;10;[6, 7];2;51
11002;10;[7, 8];2;54
11003;10;[6, 7, 8];3;173
11004;10;[8, 9];2;56
11005;10;[0, 4, 8, 9];4;250
11006;10;[1, 7, 8];3;118
11007;10;[3, 4, 5, 6];4;352
11008;10;[0, 3, 7, 8, 9];5;497
11009;10;[4, 6, 7];3;161
11010;10;[6, 7];2;51
11011;10;[1, 6, 7, 8];4;313
11012;10;[1, 7, 8];3;118
11013;10;[1, 6, 7];3;115
11014;10;[3, 6, 7, 8];4;368
11015;10;[0, 3, 4, 6, 9];5;484
11016;10;[6, 7];2;51
11017;10;[4, 6, 7, 8];4;378
11018;10;[0, 5, 6, 7];4;251
11019;10;[0, 3, 4, 6, 7, 8];6;750
11020;11;[0, 6, 7, 8];4;343
11021;11;[0, 3, 5, 6, 9];5;720
11022;11;[4, 5, 7, 8, 9];5;1010
11023;11;[5, 6, 7, 9];4;549
11024;11;[6, 7, 8, 9];4;558
11025;11;[6, 8, 9];3;226
11026;11;[2, 5, 6];3;162
11027;11;[7, 8];2;62
11028;11;[6, 7, 9, 10];4;560
11029;11;[8, 9];2;65
11030;11;[1, 6, 7, 8, 9];5;894
11031;11;[1, 3, 8, 9];4;399
11032;11;[7, 8];2;62
11033;11;[1, 8, 9, 10];4;436
11034;11;[0, 1, 2, 3, 4, 5, 6, 7];8;1817
11035;11;[0, 9, 10];3;112
11036;11;[0, 9, 10];3;112
11037;11;[9, 10];2;67
11038;11;[5, 7, 8];3;217
11039;11;[6, 7, 8];3;223
11040;12;[5, 9, 10];3;277
11041;12;[6, 7, 8, 9, 10, 11];6;2510
11042;12;[3, 6, 8, 9, 10, 11];6;2481
11043;12;[5, 6, 7, 8, 9];5;1566
11044;12;[2, 9, 10, 11];4;668
11045;12;[0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11];12;4096
11046;12;[8, 9, 10];3;296
11047;12;[7, 8];2;70
11048;12;[8, 9, 10];3;296
11049;12;[9, 10, 11];3;299
11050;12;[7, 8, 9];3;290
11051;12;[7, 8];2;70
11052;12;[5, 7, 10, 11];4;775
11053;12;[7, 8, 9];3;290
11054;12;[6, 7, 8];3;280
11055;12;[4, 7, 9, 10];4;753
11056;12;[4, 5, 6, 7, 8];5;1531
11057;12;[2, 10, 11];3;215
11058;12;[3, 6, 7, 8];4;705
11059;12;[0, 9, 10, 11];4;464
11060;13;[9, 10, 11, 12];4;1093
11061;13;[2, 8, 9, 10];4;874
11062;13;[0, 7, 8];3;144
11063;13;[3, 10, 11, 12];4;967
11064;13;[5, 9, 11];3;339
11065;13;[5, 10, 11];3;341
11066;13;[8, 9, 10];3;369
11067;13;[4, 10, 11, 12];4;1023
11068;13;[3, 5, 7, 9, 10];5;2204
11069;13;[7, 8, 9];3;359
11070;13;[3, 7, 8, 9, 10, 11];6;4007
11071;13;[0, 6, 9, 10];4;573
11072;13;[1, 11, 12];3;213
11073;13;[10, 11];2;90
11074;13;[0, 9, 10, 12];4;596
11075;13;[4, 5, 9, 10];4;983
11076;13;[5, 8, 9, 10, 11];5;2355
11077;13;[5, 11, 12];3;343
11078;13;[0, 1, 5, 6, 7, 9, 12];7;4509
11079;13;[0, 8, 9, 10];4;589
11080;14;[7, 8, 9];3;436
11081;14;[4, 11, 12];3;384
11082;14;[7, 8];2;86
11083;14;[1, 11, 12, 13];4;976
11084;14;[0, 7, 10, 11, 12, 13];6;4754
11085;14;[1, 10, 11, 12, 13];5;2681
11086;14;[0, 10, 12, 13];4;755
11087;14;[8, 9, 10];3;451
11088;14;[6, 7, 8, 9];4;1402
11089;14;[11, 12];2;104
11090;14;[9, 11];2;98
11091;14;[11, 12];2;104
11092;14;[7, 8, 9, 11];4;1438
11093;14;[12, 13];2;106
11094;14;[6, 9, 10];3;426
11095;14;[1, 3, 6, 9, 10];5;2427
11096;14;[0, 4, 5, 7, 9, 11];6;4536
11097;14;[2, 4, 6, 7, 9, 10];6;5824
11098;14;[0, 8, 10, 11, 13];5;2179
11099;14;[5, 7, 13];3;399


==> results/sinusoidal_short_wide_combined_responsibility_discrete_discrete_sampling_results.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
11000;10;10;[7, 9, 8];3;185;[6 7 5 9 3 0 8 1 4 2];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[7, 8, 9];3;137;[6 7 5 8 9 3 2 0 4 1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[7, 8, 9];3;187;[6 7 5 8 9 2 3 0 4 1];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[7, 9, 8];3;464;[7 6 5 4 9 8 3 2 0 1];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
11001;10;10;[6, 7];2;185;[0 6 5 7 9 3 1 2 8 4];[0.5, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333];[7, 6];2;137;[1 0 2 7 6 5 4 8 9 3];[0.5, 1.0, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 6];2;220;[1 4 2 0 7 6 9 5 8 3];[0.5, 1.0, 0.5, 0.25, 1.0, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5];[6, 7];2;721;[1 4 2 0 6 5 7 9 3 8];[0.5, 1.0, 0.5, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5]
11002;10;10;[7, 8];2;1084;[3 2 6 1 0 4 5 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 8];2;1134;[6 9 2 0 3 4 7 1 8 5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.3333333333333333, 1.0];[8, 7];2;220;[6 9 8 7 3 2 0 1 4 5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5, 1.0];[7, 8];2;237;[6 9 7 0 8 2 3 1 4 5];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5, 1.0]
11003;10;10;[7, 8, 6];3;1084;[4 1 3 2 7 5 8 0 6 9];[0.25, 0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[6, 7, 8];3;364;[5 4 1 3 6 2 7 8 0 9];[0.25, 0.5, 0.3333333333333333, 0.5, 1.0, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[6, 7, 8];3;1184;[5 4 1 3 9 2 6 0 7 8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 1.0, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[6, 7, 8];3;1234;[5 4 1 3 9 2 6 0 7 8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 1.0, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
11004;10;10;[9, 8];2;1084;[0 2 3 4 7 6 9 1 5 8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[8, 9];2;621;[0 2 3 4 6 5 7 8 9 1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 9];2;1184;[0 1 2 3 4 5 6 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 8];2;1234;[1 9 2 0 4 5 6 3 7 8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
11005;10;10;[9, 0, 5, 8];4;185;[1 9 2 0 5 7 8 3 6 4];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5];[0, 8, 9, 5];4;235;[2 0 1 8 9 7 5 3 6 4];[0.5, 0.5, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5];[0, 8, 9, 4];4;1184;[2 0 1 7 6 8 9 3 4 5];[0.5, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5];[5, 0, 9, 8];4;464;[2 5 1 0 7 6 9 8 4 3];[0.5, 0.5, 1.0, 0.25, 0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 0.5]
11006;10;10;[1, 7, 8];3;571;[2 6 1 0 7 4 9 8 5 3];[0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 7, 8];3;621;[2 6 1 0 7 4 9 8 5 3];[0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 8, 7];3;671;[1 2 6 8 9 4 7 0 5 3];[0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.5];[1, 8, 7];3;1234;[4 1 6 2 9 8 3 0 7 5];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5]
11007;10;10;[5, 3, 4, 6];4;571;[0 5 7 9 3 2 4 1 6 8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[3, 5, 4, 6];4;621;[0 1 2 3 5 7 9 4 6 8];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[3, 4, 5, 6];4;671;[0 1 3 4 7 5 9 2 6 8];[1.0, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[3, 4, 6, 5];4;721;[0 1 3 4 6 5 7 9 2 8];[1.0, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5]
11008;10;10;[1, 5, 7, 9, 8];5;1084;[1 2 4 0 3 5 6 7 9 8];[0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333];[1, 5, 7, 8, 9];5;1134;[1 2 5 4 7 8 3 0 6 9];[0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[1, 5, 7, 8, 9];5;1184;[1 2 5 4 7 8 9 0 6 3];[0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5];[1, 5, 7, 8, 9];5;1234;[1 2 5 4 7 8 9 0 6 3];[0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5]
11009;10;10;[4, 6, 7];3;1084;[1 0 2 3 4 5 6 7 9 8];[0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333];[6, 7, 4];3;621;[1 5 6 0 7 3 8 2 4 9];[0.5, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 1.0, 0.5, 0.5, 0.3333333333333333];[6, 4, 7];3;1184;[1 5 6 8 4 3 7 2 9 0];[0.3333333333333333, 1.0, 0.5, 0.5, 0.5, 1.0, 1.0, 0.5, 1.0, 0.5];[6, 7, 4];3;1234;[0 1 6 5 7 8 9 4 2 3];[1.0, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 1.0, 1.0, 1.0, 0.5]
11010;10;10;[6, 7];2;314;[0 1 6 8 5 4 7 3 2 9];[0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25];[6, 7];2;1134;[0 1 2 4 6 8 5 3 9 7];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333];[6, 7];2;671;[3 0 1 2 4 6 7 8 5 9];[0.5, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333];[6, 7];2;721;[3 0 1 2 4 6 7 8 5 9];[0.5, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333]
11011;10;10;[1, 6, 7, 8];4;1084;[1 2 6 7 9 3 5 0 4 8];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5];[1, 7, 6, 8];4;1134;[0 1 2 5 7 6 9 3 4 8];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[1, 6, 7, 8];4;1184;[0 1 2 4 6 5 7 9 3 8];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[1, 6, 7, 8];4;1234;[0 1 2 4 6 5 7 9 3 8];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5]
11012;10;10;[8, 1, 7];3;185;[8 1 3 2 6 5 7 4 9 0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333];[8, 2, 7];3;621;[8 0 2 1 4 5 6 3 7 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333];[8, 5, 7];3;1184;[8 0 9 3 4 5 1 2 7 6];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5];[8, 5, 7];3;1234;[8 0 9 3 4 5 1 2 7 6];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5]
11013;10;10;[1, 6, 7];3;571;[0 1 2 3 5 6 4 7 8 9];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 6, 7];3;621;[0 1 2 3 4 5 6 7 8 9];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[1, 6, 7];3;671;[0 1 2 3 4 5 6 7 8 9];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 1, 6];3;721;[7 0 2 1 3 4 5 6 8 9];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 1.0, 0.5, 0.3333333333333333]
11014;10;10;[4, 6, 7, 8];4;314;[0 4 2 1 3 6 7 8 9 5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 7, 8, 6];4;1134;[1 0 5 4 7 2 3 8 9 6];[0.5, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333];[4, 7, 6, 8];4;671;[1 0 2 4 7 5 3 6 8 9];[0.5, 1.0, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[3, 7, 6, 8];4;721;[1 5 2 0 3 4 7 6 8 9];[0.5, 1.0, 0.5, 0.5, 0.5, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
11015;10;10;[3, 0, 9, 4, 6];5;1084;[2 5 3 0 7 9 4 1 6 8];[0.5, 0.25, 1.0, 0.5, 0.25, 1.0, 0.25, 0.5, 0.25, 0.5];[3, 0, 4, 9, 6];5;1134;[2 5 3 0 7 4 9 1 6 8];[0.5, 0.25, 1.0, 0.5, 0.5, 1.0, 0.25, 0.5, 0.25, 0.5];[6, 0, 4, 3, 9];5;1184;[2 5 6 0 4 3 7 9 1 8];[0.5, 0.3333333333333333, 1.0, 0.5, 0.5, 1.0, 1.0, 0.5, 0.3333333333333333, 0.5];[6, 3, 4, 9, 0];5;1234;[2 7 6 5 3 4 9 0 1 8];[0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5, 1.0, 1.0, 1.0, 0.3333333333333333, 0.5]
11016;10;10;[7, 6];2;571;[0 1 2 4 7 6 8 3 5 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[6, 7];2;235;[0 2 6 5 4 1 7 8 3 9];[0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25];[6, 7];2;187;[0 2 6 5 7 1 3 4 8 9];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25];[6, 7];2;237;[0 2 6 5 7 9 3 1 4 8];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5]
11017;10;10;[5, 6, 8, 7];4;571;[1 5 6 8 3 2 4 0 7 9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5, 0.25];[7, 6, 5, 8];4;235;[1 7 6 5 8 3 0 2 4 9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[5, 7, 6, 8];4;285;[0 1 2 5 7 6 8 3 4 9];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[5, 7, 6, 8];4;464;[0 1 2 5 7 6 9 8 4 3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5]
11018;10;10;[4, 2, 7, 6];4;571;[4 0 2 1 7 6 9 8 5 3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 1.0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 5, 6, 7];4;621;[4 5 9 0 3 2 6 1 7 8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[0, 5, 6, 7];4;671;[0 4 5 9 3 2 6 1 7 8];[1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[0, 5, 7, 6];4;1234;[0 4 5 1 9 8 3 2 7 6];[1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
11019;10;10;[1, 2, 6, 7, 8, 4];6;1084;[1 2 6 5 7 8 9 0 4 3];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5];[1, 2, 4, 6, 7, 8];6;1134;[1 2 5 4 6 7 9 8 0 3];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[1, 2, 4, 6, 7, 8];6;1184;[1 2 5 4 6 7 9 8 0 3];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5];[0, 3, 4, 6, 7, 8];6;721;[0 1 2 3 4 5 6 7 8 9];[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]
11020;11;11;[5, 3, 7, 8];4;1084;[ 5  3  9  6  1  4  7  2 10  8  0];[0.2, 0.3333333333333333, 0.25, 0.5, 0.25, 1.0, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25];[5, 3, 8, 7];4;1134;[ 5  1  3  9  8 10  6  4  2  7  0];[0.2, 0.5, 0.25, 0.5, 0.25, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333];[5, 3, 8, 7];4;1184;[ 5  1  3  9  8 10  6  2  7  4  0];[0.25, 0.5, 0.25, 0.5, 0.25, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333];[5, 3, 8, 7];4;1234;[ 5  1  3  9  8 10  6  2  7  4  0];[0.25, 0.5, 0.25, 0.5, 0.25, 1.0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333]
11021;11;11;[0, 3, 5, 6, 9];5;2109;[ 0  1  2  3  5  6 10  4  7  8  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333];[3, 5, 6, 0, 9];5;2159;[ 3  4  5 10  2  1  6  0  9  8  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5];[3, 5, 6, 0, 9];5;2209;[ 3  4  5 10  2  1  6  0  9  8  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5];[3, 5, 9, 0, 6];5;2259;[ 1  3  5  4 10  9  2  0  8  6  7];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5]
11022;11;11;[7, 5, 9, 8, 4];5;2109;[ 0  1  7  5  6  3 10  9  8  4  2];[0.5, 0.5, 0.2, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333];[7, 5, 4, 8, 9];5;1134;[ 0  1  7  5  3  2  4  6  8  9 10];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 5, 8, 9, 4];5;2209;[ 7  1  5  0  3  2  6  8 10  9  4];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 5, 9, 4, 8];5;1234;[ 7  1  5  2  9  3  4  0  6  8 10];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333]
11023;11;11;[6, 7, 5, 9];4;2109;[ 0  1  6 10  7  5  3  2  4  8  9];[0.5, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.5];[6, 5, 7, 9];4;2159;[ 0  1  6 10  3  4  5  2  7  8  9];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[6, 9, 7, 5];4;2209;[ 0  1  3  6 10  9  2  4  7  5  8];[0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[6, 9, 7, 5];4;2259;[ 0  1  3  4  6  9 10  2  7  5  8];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
11024;11;11;[8, 9, 7, 6];4;1084;[ 3  8  9  0  4  5  1  2  7  6 10];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[7, 6, 9, 8];4;2159;[ 0  2  3  4  7  6  9  8 10  1  5];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 6, 7, 9];4;1184;[ 4  8  2  0  3  5  6  1  7  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[8, 6, 7, 9];4;1234;[ 4  8  2  0  3  5  6  1  7  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
11025;11;11;[6, 8, 9];3;1084;[ 0  1  2  4  6  5  7  8 10  9  3];[0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[9, 6, 8];3;2159;[ 3  9 10  0  6  5  1  4  7  2  8];[0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5];[9, 6, 8];3;2209;[ 3  9 10  0  6  5  1  4  7  2  8];[0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5];[9, 8, 7];3;721;[ 0  3  9  8 10  4  1  2  7  6  5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5]
11026;11;11;[5, 2, 6];3;2109;[ 3  7  5  4 10  9  1  2  8  6  0];[0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[2, 5, 6];3;235;[ 0  1  2  3  4  5  6  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 5, 6];3;285;[ 0  1  2  3  4  5  6  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 5, 6];3;335;[ 0  1  2  3  4  5  6  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
11027;11;11;[7, 8];2;571;[ 0  1  2  3  4  5  6  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 7];2;621;[ 6  8  2  0  3  4  5  1  7  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[8, 7];2;161;[ 8  1  7  4 10  3  5  0  9  6  2];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.5];[8, 7];2;237;[ 8  0  2  1  7 10  9  4  6  5  3];[0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5, 0.5]
11028;11;11;[6, 7, 9, 10];4;2109;[ 1  3  8  5  6  4  7  2  0  9 10];[0.2, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.2, 0.2];[6, 9, 7, 10];4;2159;[ 1  3  8  0  6  5  9  4  7  2 10];[0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25];[6, 10, 9, 7];4;2209;[ 1  3  8  0  4  5  6  2 10  9  7];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333];[6, 7, 9, 10];4;2259;[ 1  2  3  6  8  0  5  4  7  9 10];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
11029;11;11;[9, 8];2;2109;[ 7 10  4  0  5  6  9  1  2  3  8];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.2, 0.3333333333333333, 0.5];[9, 8];2;2159;[ 0  7 10  2  5  4  6  1  9  8  3];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[9, 8];2;2209;[ 0  7 10  2  5  4  6  1  9  8  3];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[9, 8];2;2259;[ 4  0  6  1  7 10  5  2  9  8  3];[0.5, 0.5, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
11030;11;11;[6, 1, 7, 8, 9];5;2109;[ 6  0  2  1  3  4  5  7 10  8  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333];[6, 1, 7, 8, 9];5;2159;[ 6  0  2  1  3  4  5  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 7, 1, 8, 9];5;2209;[ 6  7  0  1  3  2  5  4  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 7, 1, 8, 9];5;2259;[ 6  7  0  1  3  2  5  4  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
11031;11;11;[1, 4, 8, 9];4;2109;[ 1 10  2  0  4  5  6  3  7  8  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[1, 4, 8, 9];4;2159;[ 1  4 10  2  3  5  6  0  7  8  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[4, 1, 9, 8];4;2209;[ 4  1 10  2  3  5  6  0  7  9  8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5];[4, 1, 8, 9];4;2259;[ 4  1 10  2  3  5  6  0  7  8  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
11032;11;11;[8, 7];2;1084;[ 6  1  3  0 10  8  2  4  7  5  9];[0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.25, 1.0, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333];[7, 8];2;1134;[ 6  1  3  2  7  8  9  0 10  5  4];[0.3333333333333333, 0.5, 0.5, 0.5, 0.2, 0.25, 1.0, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 8];2;285;[ 6  1  3  2  7  8  5  0 10  9  4];[0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 1.0, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 8];2;335;[ 6  1  3  2  7  8  5  0 10  9  4];[0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 1.0, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
11033;11;11;[10, 3, 9, 8];4;1084;[ 4 10  3  1  2  5  7  0  9  8  6];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.2, 0.25, 0.25, 0.25, 0.5];[10, 1, 9, 8];4;1134;[10  1  3  2  6  5  7  4  9  8  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0];[10, 1, 9, 8];4;1184;[10  1  3  2  6  5  7  4  9  8  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0];[10, 2, 8, 9];4;2259;[10  0  2  1  4  5  6  3  7  8  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0]
11034;11;11;[3, 7, 1, 0, 2, 4, 6, 5];8;1084;[ 3  7  1  0  2  4  6  9 10  5  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333];[0, 2, 3, 4, 7, 5, 1, 6];8;621;[ 0  2  3  4  7  5  8  1  6  9 10];[1.0, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[0, 2, 3, 4, 7, 5, 1, 6];8;671;[ 0  2  3  4  7  5  8  1  6  9 10];[1.0, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[0, 2, 3, 4, 7, 5, 1, 6];8;721;[ 0  2  3  4  7  5  8  1  6  9 10];[1.0, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
11035;11;11;[0, 10, 9];3;2109;[ 0  2  3  4  6  5  7  8 10  9  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 9, 10];3;2159;[ 0  2  5  1  3  4  6  7  8  9 10];[0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 9, 10];3;2209;[ 0  1  2  3  5  7  4  6  8  9 10];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 9, 10];3;2259;[ 0  1  2  3  5  7  8  4  6  9 10];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
11036;11;11;[0, 10, 9];3;2109;[ 0  1  6  5  8  3  7  2 10  9  4];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[0, 10, 9];3;2159;[ 0  1  2  3  5  6  8  4  7 10  9];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333];[0, 9, 10];3;2209;[ 8  0  2  1  5  6  3  4  7  9 10];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333];[0, 9, 10];3;2259;[ 8  0  2  1  5  6  3  4  7  9 10];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333]
11037;11;11;[10, 9];2;2109;[ 0  2  3  4  6  5  7  8 10  9  1];[0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[4, 5, 6, 7, 9];5;621;[ 0  1  2  3  4  5  6  7  9 10  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[4, 5, 6, 7, 9];5;1184;[ 0  1  2  3  4  5  6  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 5, 6, 7, 9];5;1234;[ 3  8  1  0  4  5  6  2  7  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
11038;11;11;[7, 5, 8];3;1084;[ 3  7  2  0  5  4  6  9  1  8 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25];[7, 5, 8];3;1134;[ 3  7  1  0  2  4  5  6  9  8 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25];[0, 3, 7, 8];4;170;[ 0  3  7  8  2  4  5  1  6  9 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[0, 3, 7, 8];4;220;[ 0  3  7  8  2  4  5  1  6  9 10];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
11039;11;11;[1, 5, 7, 8];4;120;[ 0  1  5  4  7  8  9  2  6  3 10];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[8, 6, 7];3;170;[ 9  8  0  1  6  7  5  4 10  3  2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[8, 6, 7];3;1184;[ 9  8  0  1  6  5  2  4 10  7  3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[8, 1, 5, 7];4;721;[ 9  8  0  1  4  5  2  3  7  6 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
11040;12;12;[5, 9, 10];3;2109;[ 5  4  0  1  3  2  6  7  8  9 10 11];[0.25, 0.25, 0.25, 0.25, 0.5, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[5, 10, 9];3;4208;[ 5  4  1  2  6  3  7  8 11 10  0  9];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[5, 10, 9];3;4258;[ 5  4  1  2  6  3  7  8 11 10  0  9];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[5, 10, 9];3;4308;[ 5  4  0  1  3  2  6  7  8 10 11  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
11041;12;12;[7, 6, 9, 8, 11, 10];6;4158;[ 0  1  3  5  7  6  9  8  4  2 11 10];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25];[7, 6, 9, 8, 10, 11];6;4208;[ 0  1  3  5  7  6  9  8  4  2 10 11];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[6, 7, 8, 9, 11, 10];6;4258;[ 0  1  2  3  4  5  6  7  8  9 11 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[6, 7, 8, 9, 11, 10];6;4308;[ 0  1  2  3  4  5  6  7  8  9 11 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
11042;12;12;[6, 11, 8, 9, 10, 3];6;4158;[ 1  2  6  4 11  8  5  0  9  7 10  3];[0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[10, 6, 8, 11, 3, 9];6;4208;[ 1  4 10  6  8 11  2  3  7  5  0  9];[0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333];[10, 3, 6, 8, 11, 9];6;4258;[ 1  4 10  2  3  5  6  0  7  8 11  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333];[10, 3, 6, 8, 11, 9];6;4308;[ 1  7  5  4 10  3  0  2  6  8 11  9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333]
11043;12;12;[6, 5, 7, 9, 8];5;4158;[ 3  2  6  5  7 11 10  9  4  0  1  8];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 7, 9, 6, 5];5;1134;[10  8  3  2  7  9  6  5 11  4  1  0];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[7, 8, 6, 9, 5];5;1184;[ 3  7 10  8  6  9  5  2 11  4  1  0];[0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[7, 8, 5, 9, 6];5;4308;[ 3  7 10  8  2  5  1  0  9  6 11  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
11044;12;12;[4, 11, 10, 9];4;4158;[ 3  4  7  8 11  1  2  0 10  5  6  9];[0.25, 0.25, 0.25, 0.5, 0.5, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333];[2, 11, 10, 9];4;4208;[ 0  2  3  4  7  8 11  1  6  5 10  9];[0.5, 0.25, 0.5, 0.5, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333];[2, 9, 10, 11];4;1184;[ 0  2  3  4  8  1  9  7 10 11  6  5];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 10, 9, 11];4;2259;[ 0  2  3  4  8  1  7  5 10  9 11  6];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
11045;12;12;[1, 2, 5, 4, 6, 7, 0, 8, 11, 9, 3, 10];12;4158;[ 1  2  5  4  6  7  0  8 11  9  3 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25];[6, 9, 4, 1, 5, 7, 8, 2, 11, 0, 10, 3];12;4208;[ 6  9  4  1  5  7  8  2 11  0 10  3];[0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333];[6, 11, 10, 9, 5, 0, 2, 1, 4, 7, 8, 3];12;4258;[ 6 11 10  9  5  0  2  1  4  7  8  3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5];[0, 6, 10, 9, 11, 5, 2, 1, 4, 7, 8, 3];12;4308;[ 0  6 10  9 11  5  2  1  4  7  8  3];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5]
11046;12;12;[8, 9, 10];3;2109;[ 0  7  6  8  9 11  5  1  3  4 10  2];[0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[8, 9, 10];3;4208;[ 0  1  2  4  6  5  7  8 11  9  3 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[10, 8, 9];3;2209;[ 2  7 10  4  5  6  8  0  9 11  1  3];[0.3333333333333333, 0.25, 1.0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[10, 8, 9];3;2259;[ 2  7 10  4  5  6  8  0  9 11  1  3];[0.3333333333333333, 0.25, 1.0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
11047;12;12;[7, 8];2;2109;[10 11  3  2  6  7  5  4  9  8  1  0];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[7, 8];2;2159;[10 11  3  2  6  7  5  4  9  8  1  0];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[7, 8];2;2209;[10 11  1  2  6  5  3  4  9  7  8  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[7, 8];2;4308;[10 11  0  1  4  5  2  3  7  6  9  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
11048;12;12;[9, 8, 10];3;4158;[ 3  2  5  9 11  6  0  1  8  7  4 10];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333];[9, 8, 10];3;4208;[ 3  2  5  4 11  9  0  1  7  6  8 10];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[10, 9, 8];3;414;[ 1  2  3  4  5 10  9  8 11  7  0  6];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 8, 10];3;721;[ 1  2  3  4  7  5  9  8 10 11  6  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
11049;12;12;[9, 10, 11];3;4158;[ 3  6  9  1  2  4  5  0  7  8 10 11];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[9, 10, 11];3;4208;[ 2  4  9  8  6  5  3  1 10 11  7  0];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[9, 10, 11];3;4258;[ 0  2  3  4  6  8  9  1  7  5 10 11];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[9, 10, 11];3;4308;[ 0  2  3  4  6  8  9  1  7  5 10 11];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
11050;12;12;[9, 8, 7];3;571;[ 4 10  3  0 11  9  8  1  7  6  5  2];[0.25, 0.2, 0.2, 0.25, 0.5, 0.2, 0.2, 0.2, 0.25, 0.25, 0.5, 0.25];[7, 9, 8];3;235;[ 4 10  3  0  7  9  8  1 11  6  2  5];[0.25, 0.25, 0.2, 0.25, 0.5, 0.2, 0.2, 0.25, 0.25, 0.25, 0.5, 0.25];[7, 9, 8];3;4258;[ 4 10  7  0  9 11  1  3  6  5  2  8];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333];[7, 9, 8];3;4308;[ 4 10  5  0  7 11  9  1  6  3  2  8];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333]
11051;12;12;[8, 7];2;4158;[ 0  1  2  3  6 10  9  8 11  4  5  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 7];2;4208;[ 0  1  2  3  4  6  9  8 10 11  7  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 7];2;4258;[ 1 10  2  0  4  6  8  3  9 11  7  5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[8, 7];2;4308;[ 1 10  2  0  4  6  8  3  9 11  7  5];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
11052;12;12;[11, 10, 7, 6];4;4158;[ 8 11  9 10  0  1  2  3  7  6  5  4];[0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 1.0, 0.5, 0.5, 0.5];[11, 10, 6, 7];4;4208;[ 8 11  9 10  0  1  2  4  6  7  3  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 1.0, 0.5, 0.5, 0.5];[11, 10, 6, 7];4;4258;[ 8 11  9 10  0  1  2  4  6  7  3  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 1.0, 0.5, 0.5, 0.5];[11, 10, 6, 7];4;4308;[ 8 11  9 10  0  1  2  4  6  7  3  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 1.0, 0.5, 0.5, 0.5]
11053;12;12;[9, 7, 8];3;2109;[ 0  1  2  3  4  9 10  5  7  6  8 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[9, 7, 8];3;2159;[ 0  1  2  3  4  9 10  5  7  6  8 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[9, 7, 8];3;4258;[ 0  2 10 11  5  9  1  4  7  6  3  8];[0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.5];[9, 7, 8];3;4308;[ 0  2 10 11  5  9  1  4  7  6  3  8];[0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.5]
11054;12;12;[6, 8, 7];3;1084;[ 1  5  6  9 10  2  4  0  8  7 11  3];[0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[6, 7, 8];3;621;[ 0  1  2  3  4  5  6  7  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 7, 8];3;671;[ 0  1  2  3  4  5  6  7  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 7, 8];3;721;[ 0  1  2  3  4  5  6  7  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
11055;12;12;[6, 10, 9, 7];4;4158;[ 0  2  3  5  6 10  9  8 11  1  7  4];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 10, 9, 7];4;4208;[ 0  1  2  3  4  5  6  8 10  9 11  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 7, 9, 10];4;2209;[ 0  1  2  3  4  5  6  7  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 8, 10, 9];4;721;[ 1  5  7  8 10  2  3  0  9  6 11  4];[0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
11056;12;12;[8, 7, 5, 4, 6];5;2109;[ 2  8  9  0  7  5  1  4 10  3  6 11];[0.25, 0.25, 0.5, 0.2, 0.25, 0.25, 0.2, 0.25, 0.5, 0.5, 0.25, 0.2];[8, 6, 5, 4, 7];5;2159;[ 2  8  9  0  6  5  3  4 10  7  1 11];[0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25];[8, 4, 5, 7, 6];5;1184;[ 2  8  9  0  4  5  1  3  7  6 10 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[8, 4, 5, 7, 6];5;1234;[ 2  8  9  0  4  5  1  3  7  6 10 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
11057;12;12;[11, 4, 10];3;2109;[ 5 11  9  0  4  8  3  2 10  7  1  6];[0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.5, 0.2, 0.2, 0.25, 0.3333333333333333, 0.25, 0.5];[11, 2, 10];3;4208;[ 5 11  2  0  6  4  7  1  9  8  3 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5];[3, 11, 10];3;4258;[ 3  5  6 11  2  1  4  0  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[3, 10, 11];3;4308;[ 0  3  6  5 10 11  2  1  7  4  9  8];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
11058;12;12;[3, 6, 7, 8];4;2109;[ 3  2  6  7 10  9  0  1  4  5  8 11];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[3, 7, 6, 8];4;2159;[ 1  2  3  7  6  9 10  0  4  5  8 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[3, 6, 7, 8];4;4258;[ 1  2  3  4  6  5  7  8 10  9 11  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[8, 4, 7, 6];4;1234;[ 9  8  0  1  4  5  2  3  7  6 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
11059;12;12;[6, 11, 4, 9];4;4158;[ 1  6 10 11  5  4  2  0  9  7  8  3];[0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[2, 10, 11, 9];4;4208;[ 1  2  3  6 10 11  0  4  7  5  9  8];[0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[0, 11, 10, 9];4;4258;[ 0  1  2  3  6 11 10  4  7  5  9  8];[0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[0, 11, 10, 9];4;4308;[ 0  1  2  3  6 11 10  4  7  5  9  8];[1.0, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5]
11060;13;13;[10, 9, 12, 11];4;4158;[ 3  4  5  1  6  7 10  9 12  0  8 11  2];[0.25, 0.3333333333333333, 0.2, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[10, 9, 11, 12];4;8305;[ 3  4  5  1  6  7 10  9  0  2  8 11 12];[0.25, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[9, 10, 11, 12];4;8355;[ 3  4  5  1  6  7  9  8 10 11  0  2 12];[0.25, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[12, 9, 10, 11];4;4308;[ 3  4  1  0  6  5  7  8 12  9 10 11  2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
11061;13;13;[2, 8, 9, 10];4;8255;[ 0  4  2  1  7  8 12  3 11  5  9 10  6];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333];[2, 8, 10, 9];4;4208;[ 0  4  2  1  7  8 12  3  6  5 10  9 11];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333];[2, 10, 8, 9];4;8355;[ 0  4  2  1  7 11 10  8 12  6  3  5  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 2, 8, 10];4;8405;[ 0  4 12  9  3  7  2  1 11  8 10  5  6];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
11062;13;13;[0, 7, 8];3;4158;[ 5  4 10  9 12  3  0  1  7  6  2  8 11];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[7, 6, 8];3;8305;[ 1  7  5  4 12 11 10  9  6  0  2  3  8];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 7, 8];3;8355;[ 0  1  5  4  7 11 10  9 12  6  2  3  8];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 7, 8];3;8405;[ 0  1  2  3  4  5  6  7  9 10 11 12  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
11063;13;13;[3, 12, 10, 11];4;4158;[ 0  1  2  4  8  3  7  5 12  9 10 11  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[3, 12, 10, 11];4;4208;[ 8  0  2  1  4  5  7  3 12  9 10 11  6];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 1.0, 0.25, 0.25, 0.25, 0.25];[10, 12, 3, 11];4;1184;[ 8 10 12  0  4  1  2  3 11  7  5  9  6];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 1.0, 0.25, 0.5, 0.25, 0.5];[8, 10, 7, 12, 11];5;270;[ 8  2 10  7 12 11  6  0  4  5  1  3  9];[0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 1.0, 0.25, 0.5, 0.3333333333333333, 0.5]
11064;13;13;[3, 9, 8, 11];4;87;[ 3 10  9  8 11  2  7  1  6  5  4  0 12];[0.2, 0.2, 0.25, 0.3333333333333333, 0.2, 0.2, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2];[3, 9, 8, 11];4;137;[ 3 10  9  8 11  1  2  7  6  4  0  5 12];[0.2, 0.25, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2];[3, 9, 8, 11];4;187;[ 3 10  9  8 11  1  2  4 12  7  6  0  5];[0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[2, 8, 11, 9];4;270;[ 2 10  8  3 11  9  1  4 12  7  5  6  0];[0.2, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25]
11065;13;13;[11, 6, 10];3;4158;[ 2  7  9  8 11  4  3  1  6  5  0 10 12];[0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2];[11, 6, 10];3;4208;[ 2  7  9  8 11  3  1  0  6  5  4 10 12];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[11, 6, 10];3;4258;[ 2  4  7  1  9 11  8  3  6  5  0 10 12];[0.25, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[5, 11, 10];3;4308;[ 2  4  5  1  7 11  9  8  6  3  0 10 12];[0.25, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25]
11066;13;13;[10, 8, 9];3;8255;[ 2  4 10  1  3  5  6  0  7  8 11 12  9];[0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.16666666666666666, 0.3333333333333333, 0.25, 0.25];[10, 8, 9];3;4208;[ 1  2  5  4  6 12 10  8  7  3  0  9 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[10, 8, 9];3;4258;[ 1  2  3  4  6  5 10  8 12  0  7  9 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[8, 10, 9];3;4308;[ 1  2  3  4  6  5  7  8 12 10  0  9 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333]
11067;13;13;[4, 11, 12, 10];4;8255;[ 4  8  5  3  6  0  7  1 11  9  2 12 10];[0.25, 0.25, 0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.16666666666666666, 0.25, 0.2];[4, 10, 12, 11];4;8305;[ 3  2  4  8  0  5  6  1  7 10 12  9 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[4, 10, 12, 11];4;8355;[ 3  2  4  8  0  5  6  1  7 10 12  9 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[4, 10, 12, 11];4;8405;[ 3  2  4  8  0  5  6  1  7  9 10 12 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
11068;13;13;[1, 7, 6, 5, 9, 8, 3];7;314;[ 1  7  6  5  9 11  8  3  4  0  2 10 12];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2];[0, 1, 6, 5, 7, 9, 8];7;364;[ 0  1  6  5  7 11  9  8  4  3  2 10 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2];[3, 5, 7, 9, 10];5;2209;[ 0  1  2  3  5  6  7  8 12  9 10 11  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 5, 7, 9, 10];5;2259;[ 3  2  1  0  5  6  7  8 12  9 10 11  4];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
11069;13;13;[7, 8, 9];3;4158;[ 0  2 10  1  4  6  7  3 12  8  5  9 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.2, 0.25];[8, 7, 9];3;4208;[ 0  2 10  8 12  4  1  3 11  7  6  9  5];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[7, 8, 9];3;4258;[ 0  2  6  4  7 12 10  8 11  3  1  9  5];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[7, 9, 8];3;4308;[ 0  2  5  4  6  7  9  8 12 11 10  3  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
11070;13;13;[3, 7, 10, 11, 9, 8];6;4158;[ 6  1  3  2  7 10 12  0 11  4  9  8  5];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 1.0, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[3, 7, 10, 11, 9, 8];6;4208;[ 6  1  3  2  7 10 12  0 11  4  9  8  5];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 1.0, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[9, 10, 7, 3, 8, 11];6;8355;[ 6  9 10  1  7 12  3  2  4  5  0  8 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 1.0, 0.3333333333333333, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333];[7, 9, 11, 10, 3, 8];6;8405;[ 6  1  7  9 12 11 10  2  3  4  0  5  8];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 1.0, 0.5, 0.25, 0.5, 0.5, 0.5, 0.5]
11071;13;13;[0, 6, 10, 9];4;8255;[ 0  1  2  3  4  6 10  8 12 11  9  5  7];[0.25, 0.25, 0.25, 0.25, 0.25, 0.16666666666666666, 0.25, 0.16666666666666666, 0.2, 0.2, 0.25, 0.2, 0.2];[0, 6, 9, 10];4;4208;[ 2 11  1  0  4  5  6  3  7  8  9 10 12];[0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.2];[6, 10, 0, 9];4;4258;[ 2 11  6  3  8 10  4  0  7  5  1  9 12];[0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25];[6, 10, 0, 9];4;8405;[ 2  6 12 11  8 10  4  3  7  5  1  0  9];[0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5]
11072;13;13;[1, 11, 12];3;8255;[ 1  3  9  8 10 11  0  2  7  6  5  4 12];[0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2];[1, 11, 12];3;8305;[ 0  1  3  8  9 10  4  2 11  7  5  6 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2];[1, 11, 12];3;8355;[ 0  1  3  8  9 10  4  2 11  7  5  6 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2];[1, 11, 12];3;8405;[ 0  1  3  8  9 10  4  2 11  7  5  6 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2]
11073;13;13;[10, 11];2;4158;[ 2 12  3  1  9 10  8  7 11  6  4  0  5];[0.2, 0.25, 0.5, 0.25, 0.2, 0.16666666666666666, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.5];[11, 10];2;8305;[ 2 12  9 11  6  1  3  4 10  7  5  8  0];[0.2, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5];[11, 10];2;8355;[ 2 12  9 11  4  0  1  3  7  6  5  8 10];[0.25, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5];[11, 10];2;8405;[ 1  2  7 12  9 11  5  3  6  4  0  8 10];[0.25, 0.5, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5]
11074;13;13;[9, 0, 12, 10];4;8255;[ 3  9  6  0  7 11  8  5 12  4  1  2 10];[0.25, 0.2, 0.2, 0.5, 0.2, 0.25, 0.25, 0.25, 0.25, 0.5, 0.16666666666666666, 0.25, 0.25];[9, 0, 12, 10];4;8305;[ 3  9  2  0  7  6  8  5 12 11 10  1  4];[0.25, 0.2, 0.25, 0.5, 0.2, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25, 0.25];[9, 12, 0, 10];4;8355;[ 3  9  6  1 12 11  8  0  7  5  4  2 10];[0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333];[9, 12, 5, 10];4;8405;[ 3  9  6  1 12 11  8  4  7  5  0  2 10];[0.25, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333]
11075;13;13;[10, 4, 5, 9];4;8255;[ 7 11  6  0 12 10  8  2  3  4  1  5  9];[0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.2, 0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.2, 0.3333333333333333, 0.5, 0.3333333333333333];[9, 5, 10, 4];4;8305;[ 7  9 11  0  6  8  5  2 12 10  1  3  4];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[5, 9, 10, 4];4;8355;[ 3  5  7  9 11  2  6  0 12 10  8  1  4];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[5, 9, 10, 4];4;8405;[ 3  5  7  9 11  2  6  0 12 10  8  1  4];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
11076;13;13;[5, 8, 9, 10, 11];5;8255;[ 1  4  7  0  3  2  5  6  8  9 10 12 11];[0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.2, 0.25];[8, 5, 10, 9, 11];5;8305;[ 0  1  3  4  7  8 12  2  6  5 10  9 11];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333];[9, 8, 10, 5, 11];5;8355;[ 0  1  2  3  4  7  9  8 10 12  6  5 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[8, 5, 9, 10, 11];5;8405;[ 7  4  8  0  3  2  5  1 12  9 10 11  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
11077;13;13;[5, 11, 12];3;8255;[ 3  5  9  2  6  4  8  1 10  0  7 11 12];[0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.2, 0.2];[5, 12, 11];3;8305;[ 1  2  3  5  9 12  8  0  7  6  4 10 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[5, 12, 11];3;8355;[ 1  2  3  5  7 12  9  8  6  4  0 10 11];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[5, 12, 11];3;8405;[ 0  1  2  3  5  6  7  8 12  9  4 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333]
11078;13;13;[1, 0, 5, 6, 7, 9, 12];7;8255;[ 2 11  1  0  4  5  6  3  7  8  9 10 12];[0.2, 0.2, 0.5, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.5, 0.2];[1, 0, 6, 7, 12, 5, 9];7;4208;[ 2 11  1  0  4  6  7  3 12  8  5  9 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333];[1, 0, 6, 7, 12, 5, 9];7;4258;[ 2 11  1  0  4  6  7  3 12  8  5  9 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333];[3, 4, 0, 6, 7, 12, 9];7;4308;[ 3  2  4 11  0  6  7  1 12  8  5  9 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333]
11079;13;13;[0, 10, 9, 8];4;571;[ 0  2  3  7  6 10  9  8 12 11  1  5  4];[0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[8, 9, 0, 10];4;2159;[ 4  8  9  0  7  6  3  2 12 11 10  1  5];[0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[8, 9, 0, 10];4;8355;[ 4  8  9  0  3  5  2  1  7  6 10 11 12];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[2, 4, 12, 9, 8, 10];6;270;[ 2  4 12  9  8 10  6  1  7  5  0  3 11];[0.25, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5]
11080;14;14;[7, 9, 8];3;87;[ 7  9 12  3  8 10 13  4 11  6  1  2  0  5];[0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.25, 0.2, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25];[7, 9, 8];3;137;[ 7  9 12  3  8 10  4  6 11 13  1  2  5  0];[0.2, 0.2, 0.2, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[7, 9, 8];3;4258;[ 0  7  6  9 12 13  4  2 11 10  3  8  5  1];[0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[7, 9, 8];3;16598;[ 0  7  6  5 12 13 10  9  4  1  2  3 11  8];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
11081;14;14;[9, 11, 12];3;16448;[ 0  3  9  8  4  5  1  2  7  6 10 11 12 13];[0.25, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2, 0.25, 0.25, 0.2, 0.2, 0.2, 0.2];[4, 11, 12];3;16498;[ 4  8  5  3  9  0  2  1  7  6 10 11 12 13];[0.25, 0.2, 0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.2, 0.2, 0.5, 0.3333333333333333, 0.2, 0.2, 0.2, 0.2];[4, 11, 12];3;16548;[ 4  8  5  3  9 10  1  0 11  7  2  6 12 13];[0.25, 0.25, 0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.2, 0.2, 0.5, 0.3333333333333333, 0.25, 0.25, 0.2, 0.2];[4, 11, 12];3;16598;[ 4  8  5  3  9  1  2  0 10  7 11  6 12 13];[0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.2, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.2, 0.2]
11082;14;14;[8, 7];2;16448;[ 0  8 11  1  6  7  5  4 13 10  9  2 12  3];[0.3333333333333333, 0.25, 0.2, 0.16666666666666666, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25];[3, 10, 8];3;235;[ 0  3 10  8 11  4  1  2  7  6  5  9 12 13];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[7, 8];2;1184;[12 10  0  1  7  6  3  4 11  8  5  2  9 13];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.25];[7, 8];2;1234;[12 10  0  1  7  6  3  4 13  8 11  2  5  9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
11083;14;14;[4, 12, 11, 13];4;16448;[ 4 12 10  8  7  3  5  2  6  0  1  9 11 13];[0.16666666666666666, 0.16666666666666666, 0.2, 0.2, 0.25, 0.2, 0.16666666666666666, 0.2, 0.25, 0.16666666666666666, 0.25, 0.16666666666666666, 0.25, 0.16666666666666666];[5, 13, 12, 11];4;8305;[ 0  5 13  4 10 12  8  1  7  6  2  3 11  9];[0.3333333333333333, 0.2, 0.2, 0.2, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.2, 0.25, 0.2, 0.25, 0.3333333333333333];[5, 13, 12, 11];4;8355;[ 0  5 13  3  7  4  8  1 12 10  6  2 11  9];[0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.3333333333333333];[5, 13, 12, 11];4;8405;[ 2  5  3  0  7  6 13  8  4  1 12 10 11  9];[0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.2, 0.25, 0.3333333333333333]
11084;14;14;[7, 4, 6, 10, 12, 13];6;16448;[ 5  7  4 11  3  2  1  0  6  8  9 10 12 13];[0.2, 0.2, 0.2, 0.2, 0.25, 0.25, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25, 0.2, 0.2];[4, 6, 7, 12, 10, 13];6;16498;[ 3  4  6  7  9  8  0  2 12  5 10 11 13  1];[0.25, 0.2, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[4, 6, 7, 10, 12, 13];6;16548;[ 3  4  6  2  7 10  9  8  5  0  1 11 12 13];[0.25, 0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[4, 13, 7, 10, 6, 12];6;16598;[ 3  4 13  8  7 10  6  2  9  5  1  0 11 12];[0.25, 0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5]
11085;14;14;[3, 11, 8, 12, 13];5;1084;[ 3  4 11  5  6  7  8  0 12 13  9 10  1  2];[0.25, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[3, 11, 8, 12, 13];5;16498;[ 3  4 11  1  2  5  6  0  7  8  9 10 12 13];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[3, 11, 8, 12, 13];5;16548;[ 3  4  6 11  2  1  5  0  7  8  9 10 12 13];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[13, 3, 11, 8, 12];5;16598;[ 7 13  4  3 11  6  2  1  5  0  9  8 10 12];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5]
11086;14;14;[0, 13, 10, 12];4;1084;[ 0  2  6  5  7 13 11  8 10 12  9  1  4  3];[0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[13, 8, 12, 9];4;1134;[ 7 13  5  0  6 11  8  2 12  9  1  3  4 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5];[13, 8, 12, 9];4;1184;[ 7 13  5  0  6 11  8  2 12  9  1  3  4 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5];[3, 13, 10, 12];4;16598;[ 3  7 13  1  2  5  6  0 11  8 10  9 12  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
11087;14;14;[10, 9, 8];3;4158;[ 0  1  2  4  5 10 12  3  7  6  9  8 13 11];[0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.2, 0.2, 0.25, 0.16666666666666666, 0.25, 0.2];[8, 10, 9];3;16498;[ 0  1  2  3  4  5  6  8 13 10 11 12  7  9];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25];[8, 10, 9];3;16548;[ 0  1  2  3  4  5  6  7  8 10 11 12 13  9];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25];[8, 10, 9];3;16598;[ 0  1  2  3  4  5  6  7  8 10 11 12 13  9];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25]
11088;14;14;[0, 3, 7, 9, 8];5;314;[ 1  2  0  3  7 10  9  8 11 12  5  6  4 13];[0.25, 0.5, 0.5, 0.25, 0.16666666666666666, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.16666666666666666];[0, 3, 7, 9, 8];5;364;[ 1  2  0  3  7 10  9  8 13 11  4  5  6 12];[0.25, 0.5, 0.5, 0.25, 0.2, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25];[6, 7, 8, 9];4;2209;[ 1  2  6  7 10  3  4  0 13  8  9 11  5 12];[0.25, 0.5, 0.5, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25];[6, 7, 8, 9];4;4308;[ 1  2  4  6  7 10  3  0  5  8  9 11 13 12];[0.25, 0.5, 0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25]
11089;14;14;[11, 12];2;8255;[ 3  5  7  1  4  6  9  8 11  2  0 10 12 13];[0.2, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.2, 0.2];[11, 12];2;16498;[ 3  5  7  1  4  6  9  8 13 11 10  2  0 12];[0.2, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25];[12, 11];2;8355;[ 3  6  5  4  7 13 12  0 11  1  8  9 10  2];[0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[12, 11];2;8405;[ 0  3  5  4  6  7 12 13 11  1  8  9 10  2];[0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333]
11090;14;14;[9, 11];2;571;[ 0  1  7  3  5  4  9  8 11 12  6  2 10 13];[0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.16666666666666666, 0.25, 0.25, 0.16666666666666666];[9, 11];2;16498;[ 0  1  7  2  3  4  5  6  8  9 11 12 13 10];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.16666666666666666, 0.25, 0.25, 0.25];[9, 11];2;4258;[ 0  1  7  2  3  4  5  6  8  9 10 11 12 13];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[11, 9];2;8405;[ 0  1  2  7 13 11  3  4  6  5  9  8 10 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333]
11091;14;14;[11, 12];2;16448;[ 7  8  9  0  5  4  3  2 11 13 10  1 12  6];[0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.2, 0.25];[11, 12];2;16498;[ 2  4  7  8  9  3  5  0 11 13  6  1 10 12];[0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.2, 0.25];[12, 11];2;4258;[ 6  5  2  4  7  8  9  0 12  3 10 11 13  1];[0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[12, 11];2;4308;[ 6  5  2  4  7  8  9  0 12  3 10 11 13  1];[0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25]
11092;14;14;[0, 6, 8, 10, 9];5;4158;[ 0  1  3 12  4  5  6  2  7  8 10  9 11 13];[0.25, 0.25, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.25, 0.2];[6, 8, 9, 0, 10];5;4208;[ 6  8  9  0  3  4  2  1 12  5  7 10 11 13];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.25, 0.2];[8, 9, 11, 7];4;8355;[ 6  8  9  0  3  4  2  1 13  5 11 12  7 10];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25];[6, 8, 9, 0, 10];5;8405;[ 6  8  9  0  3  4  2  1 12  5 10 11 13  7];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25]
11093;14;14;[12, 13];2;314;[ 4  3  2  9 12 13 11  0 10  7  5  1  6  8];[0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 1.0, 0.2, 0.16666666666666666, 0.2, 0.16666666666666666, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[13, 12];2;621;[ 4  3  5  2  6 13 11  9 12 10  0  1  7  8];[0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.2, 0.16666666666666666, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[13, 12];2;671;[ 4  3  5  2  6 13 11  9 12 10  0  1  7  8];[0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[13, 12];2;721;[ 4  3  5  2  6 13 11  9 12  7  1  0 10  8];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
11094;14;14;[6, 9, 10];3;16448;[ 0  2  7  8 13  6  3  1 12  9 11  5  4 10];[0.5, 0.25, 0.5, 0.25, 0.2, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333];[10, 6, 9];3;4208;[ 0  2  1  4  7 13 10  8  6  5  3  9 11 12];[0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[11, 7, 10, 6];4;2209;[ 0  2 13 11  7 10  1  4  8  6  3  5  9 12];[0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.5];[11, 7, 10, 6];4;2259;[ 0  2 13 11  7 10  1  4  8  6  3  5  9 12];[0.5, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.5]
11095;14;14;[1, 3, 6, 10, 9];5;16448;[ 0  2  1  3  4  5  6 11 13 10 12  8  9  7];[0.5, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.16666666666666666, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25];[1, 3, 6, 9, 10];5;8305;[ 0  2  1  3  4  5  6  7  8  9 10 11 12 13];[0.5, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[1, 4, 6, 10, 9];5;16548;[ 0  2  1 13  4  5  6  3  7  8 10  9 11 12];[0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[1, 6, 10, 3, 9];5;16598;[ 0  2  1  5  6 10 13  3  7  4  9  8 11 12];[0.5, 0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333]
11096;14;14;[7, 9, 0, 11, 4, 5];6;16448;[ 7  8  9  0  6 11  4  3 13  5  1  2 10 12];[0.25, 0.2, 0.2, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.2, 0.25];[0, 4, 5, 7, 11, 9];6;16498;[ 0  1  2  3  4  5  7  8 11  9 13  6 10 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333];[0, 4, 5, 7, 9, 11];6;16548;[ 0  1  2  3  4  5  6  7  8  9 11 13 10 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333];[4, 0, 5, 7, 9, 11];6;16598;[ 4 10 12  0  3  5  2  1  7  6  9  8 11 13];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333]
11097;14;14;[2, 4, 6, 10, 9, 7];6;2109;[ 3  2  4  1  0  6 10  9 13 12  7  5 11  8];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.2, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25];[10, 2, 4, 6, 9, 7];6;16498;[10 11  3  2  4  5  0  1 12  6  9  8 13  7];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25, 0.5, 0.5, 0.25, 0.25];[10, 4, 2, 7, 9, 6];6;2209;[ 1 13 10 11  4  0  2  3  7  9  6  5  8 12];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5];[10, 4, 2, 7, 9, 6];6;2259;[ 1 13 10 11  4  0  2  3  7  9  6  5  8 12];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.25, 0.5]
11098;14;14;[0, 8, 10, 11, 13];5;16448;[ 0  4  8  5  7 12  9  6  2  1  3 10 11 13];[0.3333333333333333, 0.2, 0.2, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.2, 0.25, 0.2];[0, 8, 11, 13, 10];5;16498;[ 0  4  8  2  3  5  6  1  7  9 11 12 13 10];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25];[0, 8, 10, 11, 13];5;16548;[ 0  2  3  4  8  1  6  5  7  9 10 11 12 13];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25];[0, 13, 8, 11, 10];5;16598;[ 0  2  3  4  6 13  9  8 12  7  1  5 11 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333]
11099;14;14;[0, 2, 9, 4, 10, 13];6;120;[ 0  2  9  4 10 13  6  3 11  8  1  5  7 12];[0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.2, 0.25, 0.16666666666666666, 0.2, 0.16666666666666666, 0.2, 0.3333333333333333, 0.25, 0.2, 0.16666666666666666, 0.25];[5, 7, 13];3;16498;[ 0  2  9  1  4  5  6  3  7  8 10 11 12 13];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[5, 7, 13];3;16548;[10  9  0  2  4  5  1  3  7  6  8 11 12 13];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.5, 0.25, 0.25, 0.25];[5, 7, 13];3;16598;[10  9  0  2  6  8  5  4 11  7  1  3 12 13];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25]


==> results/sinusoidal_short_wide_combined_responsibility_distance_results_euclidean.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
11000;10;10;[9, 8, 7];3;571;[9 8 6 1 3 4 7 0 5 2];[0, 0.6038104639240333, 0, 0.4783072905594154, 0.4395931001721829, 0, 0.6238888332099664, 0.4271761810074153, 0.6359614983131414, 1];[9, 8, 7];3;235;[9 0 2 8 6 1 7 3 4 5];[0.8450744589590293, 0.6038104639240333, 0.8072532255443694, 0.4783072905594154, 0.4395931001721829, 0.4252299993487238, 0.6238888332099664, 0.588560580266896, 0.7073220112195983, 1];[9, 8, 7];3;1184;[9 0 5 2 6 8 3 1 7 4];[0.8450744589590293, 0.6038104639240333, 0.8072532255443694, 0.616850953476778, 0.4395931001721829, 0.8101525140643109, 0.7339656373637549, 0.588560580266896, 0.7073220112195983, 1];[9, 8, 7];3;1234;[9 0 5 2 6 8 3 1 7 4];[0.8450744589590293, 0.6038104639240333, 0.8072532255443694, 0.6219447623362903, 0.4395931001721829, 0.8101525140643109, 0.7722262769798434, 0.588560580266896, 0.7073220112195983, 1]
11001;10;10;[7, 6];2;56;[7 6 4 1 8 3 5 2 0 9];[0, 0.44408326331585213, 0, 0.3648075489427031, 0.5850460359485353, 0.291429782287265, 0.9153763214456069, 1, 0.4032416873235841, 0];[7, 6];2;106;[7 6 1 0 4 3 8 2 5 9];[0.7440652367564591, 0.9018512772298662, 0.3313752448687915, 0.600038403762979, 0.6704943022652111, 0.291429782287265, 0.9153763214456069, 1, 0.5735543998889496, 0];[7, 6];2;156;[7 6 1 0 2 4 9 5 3 8];[0.7440652367564591, 0.9018512772298662, 0.7095362670876734, 0.600038403762979, 0.7052985410446345, 0.6749058171585837, 0.9153763214456069, 1, 0.5735543998889496, 0.7052985410446345];[7, 6];2;206;[7 6 2 4 1 5 0 8 3 9];[0.7440652367564591, 0.9018512772298662, 0.9032354825516353, 0.600038403762979, 0.9032354825516353, 0.8063494969255037, 0.9153763214456069, 1, 0.7282875195002867, 0.5260078864239348]
11002;10;10;[7, 8];2;56;[7 8 5 3 9 6 2 1 4 0];[0, 0, 0, 0.5152853381713941, 0, 0.5152853381713941, 0.42560247220332015, 1, 0.7167002193409373, 0.4729419051472803];[7, 8];2;111;[7 2 8 6 3 9 0 1 4 5];[0, 0, 0.7766546638981603, 0.7015213947489856, 0, 0, 0.7015213947489856, 1, 0.7167002193409373, 0.4729419051472803];[7, 8];2;414;[7 6 0 2 8 3 9 1 4 5];[0.8131856992878064, 0, 0.7766546638981603, 0.5588325808875434, 0, 0, 0.8415561313095637, 1, 0.7167002193409373, 0.4729419051472803];[7, 8];2;270;[7 5 6 0 2 8 3 9 4 1];[0.8131856992878064, 0, 0.7766546638981603, 0.5588325808875434, 0, 0.8716508499872072, 0.8415561313095637, 1, 0.7287138613591356, 0.4729419051472803]
11003;10;10;[8, 7, 6];3;185;[8 0 3 7 2 1 6 5 4 9];[0.8257936748553923, 0.5899487553628056, 0.6178736766862939, 0.8095389758097981, 0, 0.5317453205735018, 0.5899487553628056, 0.6661211829990838, 1, 0];[8, 7, 6];3;1134;[8 0 3 1 7 2 5 6 9 4];[0.8257936748553923, 0.7300832607425772, 0.6178736766862939, 0.8095389758097981, 0, 0.5317453205735018, 0.44367619929236124, 0.6661211829990838, 1, 0.3787428556069251];[8, 6, 7];3;414;[8 0 3 9 1 6 7 2 5 4];[0.8257936748553923, 0.7300832607425772, 0.6178736766862939, 0.8095389758097981, 0.34034369789428065, 0.5317453205735018, 0.7070477348982315, 0.6661211829990838, 1, 0.7975308615272639];[8, 6, 7];3;1234;[8 3 2 1 0 9 6 4 7 5];[0.8257936748553923, 0.8458989944102423, 0.8708162067910397, 0.8806202851810062, 0.7360435918288767, 0.5317453205735018, 0.7873802163838801, 0.6661211829990838, 1, 0.7975308615272639]
11004;10;10;[8, 9];2;56;[8 9 2 7 5 1 3 0 6 4];[0, 0, 0.2629783736148277, 0, 0, 0.2506445704525187, 0, 0.2629783736148277, 1, 0.609731248636189];[8, 9];2;111;[8 7 9 2 4 1 3 0 6 5];[0, 0, 0.33210347476554425, 0, 0.33210347476554425, 0, 0, 0.6411342935617689, 1, 0.609731248636189];[8, 9];2;156;[8 9 7 6 2 4 3 1 5 0];[0, 0, 0.33210347476554425, 0, 0.33210347476554425, 0, 0.49157222070438517, 0.6411342935617689, 1, 0.8336108698231965];[8, 9];2;206;[8 9 6 7 5 2 4 3 1 0];[0, 0, 0.33210347476554425, 0, 0.33210347476554425, 0.37844583720421093, 0.7403984658801782, 0.7403984658801782, 1, 0.8336108698231965]
11005;10;10;[9, 4, 8, 0];4;1084;[9 4 8 1 3 2 0 6 7 5];[0.5157958346347865, 0.7566404134059059, 0.5690797495165181, 0.751503234183359, 0.8092931884899782, 0, 0.5157958346347865, 0.2713730859689411, 0.7804221200991849, 1];[9, 4, 5, 8];4;120;[9 4 5 8 1 3 6 2 0 7];[0.33410573826193773, 0.7566404134059059, 0.5690797495165181, 0.751503234183359, 0.8092931884899782, 0.7892750225862735, 0.7420788125602522, 0.2713730859689411, 0.7804221200991849, 1];[9, 4, 5, 8];4;220;[9 3 4 5 8 1 6 2 0 7];[0.7007721439041109, 0.7566404134059059, 0.7295261191074792, 0.9019835492089406, 0.8092931884899782, 0.7892750225862735, 0.7420788125602522, 0.2713730859689411, 0.7804221200991849, 1];[9, 4, 5, 8];4;270;[9 3 4 5 8 1 6 2 0 7];[0.7007721439041109, 0.7566404134059059, 0.7295261191074792, 0.9019835492089406, 0.8092931884899782, 0.7892750225862735, 0.7420788125602522, 0.5205682024032109, 0.7804221200991849, 1]
11006;10;10;[8, 7, 1];3;571;[8 2 7 6 4 5 0 3 1 9];[0, 0, 0.8547198983883038, 0, 0.39416956151511984, 0.3855754708761894, 0.6311382129122336, 0.8275920561858905, 1, 0];[8, 7, 1];3;1134;[8 2 7 0 4 6 3 5 9 1];[0.8254328915249863, 0, 0.8547198983883038, 0.4354768950744745, 0.6690734921663468, 0.3855754708761894, 0.6311382129122336, 0.8275920561858905, 1, 0.33705406182428105];[8, 7, 1];3;1184;[8 2 7 0 4 6 3 5 9 1];[0.8254328915249863, 0, 0.8547198983883038, 0.4354768950744745, 0.6690734921663468, 0.3855754708761894, 0.6311382129122336, 0.8275920561858905, 1, 0.33705406182428105];[8, 4, 2, 7, 0, 5];6;270;[8 4 2 7 0 5 6 3 9 1];[0.8254328915249863, 0, 0.8547198983883038, 0.4354768950744745, 0.9361229197603076, 0.798647995377729, 0.6311382129122336, 0.8275920561858905, 1, 0.33705406182428105]
11007;10;10;[6, 4, 3, 5];4;571;[6 0 4 2 1 3 7 9 5 8];[0.9124573956847921, 0.654511032857926, 0.7975936710314561, 0.561748595515581, 0.8808784539206364, 0.29236901825342426, 1, 0.2969774011770163, 0, 0.2969774011770163];[6, 4, 3, 5];4;235;[6 0 4 2 1 3 5 8 7 9];[0.9124573956847921, 0.654511032857926, 0.8402790884793586, 0.561748595515581, 0.8808784539206364, 0.5157392718699199, 1, 0.2969774011770163, 0.44779121893030194, 0.2969774011770163];[6, 4, 5, 3];4;285;[6 0 4 2 1 5 3 8 7 9];[0.9124573956847921, 0.654511032857926, 0.8402790884793586, 0.6075869821787115, 0.8808784539206364, 0.6234145457800938, 1, 0.2969774011770163, 0.44779121893030194, 0.2969774011770163];[6, 4, 3, 5];4;335;[6 0 4 2 1 3 5 8 7 9];[0.9533824837505046, 0.7524269453064203, 0.8402790884793586, 0.7279262267211574, 0.8808784539206364, 0.6528841850546008, 1, 0.2969774011770163, 0.44779121893030194, 0.2969774011770163]
11008;10;10;[9, 7, 6, 8, 5];5;1084;[9 7 6 4 1 3 0 2 8 5];[0.6441592009546119, 0.7687036316602809, 0.6151798073781357, 0.6988715614843315, 0.7964230591288705, 0, 0.8575607629399621, 0.9081803446551057, 0.3353123607995491, 1];[9, 7, 3, 0, 8];5;1134;[9 7 3 6 4 2 1 5 0 8];[0.6985452737092807, 0.7687036316602809, 0.7868014602068866, 0.8825874655666841, 0.7964230591288705, 0.7399801781023272, 0.8575607629399621, 0.9081803446551057, 0.42867686392711735, 1];[9, 7, 3, 8, 0];5;1184;[9 7 3 6 5 4 2 1 8 0];[0.6985452737092807, 0.7687036316602809, 0.7868014602068866, 0.8825874655666841, 0.7964230591288705, 0.8214033268536851, 0.8575607629399621, 0.9081803446551057, 0.7597665801912658, 1];[9, 7, 3, 8, 0];5;1234;[9 2 7 3 6 5 4 1 8 0];[0.6985452737092807, 0.7687036316602809, 0.9169865043296545, 0.8825874655666841, 0.8054540789756529, 0.8214033268536851, 0.8575607629399621, 0.9081803446551057, 0.7597665801912658, 1]
11009;10;10;[7, 4, 6];3;571;[7 4 1 5 6 8 0 3 2 9];[0.48788269765323616, 0.659165948266187, 0.42990243238568476, 0.4564095338295305, 0.672974628586186, 0.659165948266187, 0.6300320086924179, 1, 0.6177020289152323, 0];[7, 4, 6];3;621;[7 3 8 5 2 4 1 6 0 9];[0.48788269765323616, 0.6416107275892482, 0.699962241475605, 0.8880709186733109, 0.672974628586186, 0.7187443189932228, 0.6300320086924179, 1, 0.7706659885835611, 0];[7, 4, 6];3;1184;[7 3 8 4 5 2 9 1 6 0];[0.48788269765323616, 0.6740100543591788, 0.699962241475605, 0.8880709186733109, 0.7861186431740674, 0.7187443189932228, 0.6300320086924179, 1, 0.8404406475459818, 0.6935697511494757];[7, 4, 6];3;1234;[7 3 1 8 4 2 5 9 0 6];[0.6544976672899319, 0.8495696475090341, 0.7506386051031163, 0.8880709186733109, 0.7861186431740674, 0.7187443189932228, 0.6300320086924179, 1, 0.8404406475459818, 0.6935697511494757]
11010;10;10;[7, 6];2;571;[7 0 3 6 9 5 8 4 1 2];[0.9225521371795248, 0.341675601124819, 0, 0.8676202941021183, 0.46830505138268774, 0.7343874091704, 0.7990730107247684, 1, 0.5006528146564045, 0.7648625692013663];[7, 6];2;1134;[7 0 6 3 1 9 5 2 8 4];[0.9225521371795248, 0.8641011539939729, 0.6255821373355259, 0.8676202941021183, 0.46830505138268774, 0.7508873116647014, 0.8770179957081393, 1, 0.5006528146564045, 0.7648625692013663];[7, 6];2;1184;[7 0 6 3 1 9 5 2 8 4];[0.9225521371795248, 0.8641011539939729, 0.6255821373355259, 0.8676202941021183, 0.46830505138268774, 0.7508873116647014, 0.8770179957081393, 1, 0.6208142079144415, 0.7648625692013663];[7, 6];2;1234;[7 0 6 3 1 9 5 2 8 4];[0.9225521371795248, 0.8641011539939729, 0.6255821373355259, 0.8676202941021183, 0.46830505138268774, 0.7508873116647014, 0.8770179957081393, 1, 0.6208142079144415, 0.7648625692013663]
11011;10;10;[8, 0, 6, 9, 3];5;120;[8 1 0 6 9 3 2 7 4 5];[0.8507849320462125, 0.986779659436213, 0.36380135478456577, 0.39108149055304403, 0, 0, 0.48984439219450915, 0.36380135478456577, 1, 0.39108149055304403];[8, 2, 6, 3];4;170;[8 1 2 0 6 3 9 4 7 5];[0.8507849320462125, 0.986779659436213, 0.866069877326489, 0.39108149055304403, 0.3310148430906965, 0, 0.6002069525840703, 0, 1, 0.39108149055304403];[8, 2, 6, 3];4;671;[8 1 2 0 6 5 9 3 4 7];[0.8507849320462125, 0.986779659436213, 0.866069877326489, 0.39108149055304403, 0.3310148430906965, 0.6621453662122934, 0.7101228610995833, 0, 1, 0.39108149055304403];[8, 1, 6, 7];4;335;[8 1 2 0 6 7 5 3 4 9];[0.8507849320462125, 0.986779659436213, 0.866069877326489, 0.45683307018181907, 0.3310148430906965, 0.6621453662122934, 0.7101228610995833, 0.6846255738783199, 1, 0.3310148430906965]
11012;10;10;[8, 7, 2];3;571;[8 6 7 2 9 1 5 4 0 3];[0.3496433403164594, 0.5024466556134827, 0.6022168063586488, 0, 0.3779294248551864, 0.4453445846141561, 0.7514714562690565, 0.7482272262585119, 1, 0.5024466556134827];[8, 1, 7];3;621;[8 1 0 5 6 7 3 2 4 9];[0.8245805980305094, 0.8719683000597188, 0.6022168063586488, 0.6233531727876603, 0.5983713602846479, 0.7625261639008548, 0.7514714562690565, 0.7482272262585119, 1, 0];[8, 1, 7];3;671;[8 0 1 5 6 7 2 3 4 9];[0.9336966185314646, 0.8719683000597188, 0.6440049987967515, 0.6233531727876603, 0.5983713602846479, 0.8025023623986733, 0.7514714562690565, 0.7482272262585119, 1, 0];[8, 1, 7];3;721;[8 0 6 1 5 2 7 3 4 9];[0.9336966185314646, 0.8719683000597188, 0.7914002546859259, 0.6233531727876603, 0.5983713602846479, 0.8025023623986733, 0.8883848244491901, 0.7482272262585119, 1, 0]
11013;10;10;[6, 7, 8, 2];4;87;[6 7 8 4 2 3 5 9 1 0];[0, 0, 0.5321398742791963, 0.5321398742791963, 0.5543862454660173, 0.41358909985513576, 1, 0.723138740767549, 0.6115223955931597, 0.3261842843341196];[6, 7, 1];3;621;[6 0 2 7 8 4 5 9 1 3];[0.8557879569931319, 0.29905025102307803, 0.8235628308531266, 0.29905025102307803, 0.5543862454660173, 0.41358909985513576, 1, 0.723138740767549, 0.7212160140671122, 0.3407568853112885];[6, 7, 1];3;1184;[6 3 0 2 7 8 4 5 9 1];[0.8557879569931319, 0, 0.8235628308531266, 0.8927146690515655, 0.5543862454660173, 0.41358909985513576, 1, 0.723138740767549, 0.7212160140671122, 0.3407568853112885];[6, 7, 1];3;721;[6 3 0 2 7 8 4 1 5 9];[0.8557879569931319, 0.5006012424656121, 0.8235628308531266, 0.8927146690515655, 0.5543862454660173, 0.41358909985513576, 1, 0.723138740767549, 0.7212160140671122, 0.3407568853112885]
11014;10;10;[8, 7, 4, 6];4;571;[8 1 7 4 5 3 2 0 6 9];[0, 0.8256431650888795, 0, 0.5328042307936907, 0.6408759443710916, 0.5893645010037779, 0, 0.7277682314325992, 1, 0];[8, 6, 7, 4];4;170;[8 1 0 6 7 4 9 5 3 2];[0.7744550275689703, 0.8256431650888795, 0.4775771420048319, 0.5328042307936907, 0.6408759443710916, 0.5893645010037779, 0.7619308068108737, 0.7557255138630604, 1, 0.5918072759944237];[8, 7, 6, 4];4;671;[8 7 5 1 0 6 4 9 3 2];[0.7744550275689703, 0.8256431650888795, 0.4798936373535353, 0.5328042307936907, 0.6408759443710916, 0.8606906305781206, 0.7619308068108737, 0.9168227054607219, 1, 0.5918072759944237];[8, 7, 6, 4];4;464;[8 5 7 6 1 0 4 3 9 2];[0.7744550275689703, 0.8256431650888795, 0.4798936373535353, 0.7298290938959656, 0.7345684098777058, 0.9480748152355408, 0.8452150178363312, 0.9168227054607219, 1, 0.5918072759944237]
11015;10;10;[9, 4, 3, 0, 6];5;1084;[9 4 3 8 5 0 7 1 6 2];[0.7572479214431489, 0.7503381443378209, 0.6407583360627893, 0.8292008465196645, 0.8524605478488444, 0.7658713497453189, 0.7287538704136797, 0.7529510356556627, 0.816346468493702, 1];[9, 3, 4, 0, 6];5;1134;[9 3 4 8 5 0 7 1 6 2];[0.7572479214431489, 0.7503381443378209, 0.6407583360627893, 0.9329225861845502, 0.8524605478488444, 0.7658713497453189, 0.7287538704136797, 0.7529510356556627, 0.816346468493702, 1];[9, 3, 4, 0, 6];5;1184;[9 3 4 8 0 5 7 1 6 2];[0.7804061730793547, 0.7503381443378209, 0.6407583360627893, 0.9329225861845502, 0.8524605478488444, 0.7658713497453189, 0.7287538704136797, 0.7529510356556627, 0.8430987685465485, 1];[9, 3, 4, 0, 6];5;1234;[9 3 4 8 0 5 7 1 6 2];[0.7804061730793547, 0.7503381443378209, 0.6407583360627893, 0.9329225861845502, 0.8524605478488444, 0.7658713497453189, 0.7287538704136797, 0.7529510356556627, 0.8430987685465485, 1]
11016;10;10;[6, 7];2;70;[6 4 5 7 9 3 1 2 0 8];[0, 0, 0, 0, 0.806823860944574, 0.6280413411720682, 1, 0.4099052093330277, 0, 0.2938166398256392];[6, 7];2;120;[6 4 5 7 9 3 1 2 0 8];[0, 0, 0, 0, 0.8130514058897611, 0.6280413411720682, 1, 0.4099052093330277, 0, 0.2938166398256392];[6, 7];2;170;[6 4 5 7 9 3 1 2 0 8];[0, 0, 0, 0, 0.8130514058897611, 0.6280413411720682, 1, 0.5237625293968426, 0, 0.2938166398256392];[6, 7];2;220;[6 4 5 7 9 3 1 2 0 8];[0, 0, 0, 0, 0.8130514058897611, 0.6280413411720682, 1, 0.5237625293968426, 0, 0.2938166398256392]
11017;10;10;[8, 4, 6, 7];4;70;[8 4 6 7 5 2 1 3 0 9];[0, 0.46721924366698486, 0.5721903717031114, 0, 0.7658890487919215, 0.6362301712756151, 0.717419259436889, 0.6723367285415236, 1, 0];[8, 6, 7, 4];4;120;[8 6 7 4 3 5 2 1 0 9];[0, 0.46721924366698486, 0.5721903717031114, 0.6564560111986715, 0.7658890487919215, 0.6362301712756151, 0.9484195623090085, 0.8377930642094741, 1, 0];[8, 6, 7, 4];4;170;[8 6 7 4 3 2 5 1 0 9];[0, 0.46721924366698486, 0.6490465018650694, 0.6564560111986715, 0.7658890487919215, 0.6362301712756151, 0.9484195623090085, 0.8377930642094741, 1, 0];[8, 6, 7, 4];4;220;[8 6 7 4 3 2 5 1 0 9];[0, 0.46721924366698486, 0.6490465018650694, 0.6564560111986715, 0.7658890487919215, 0.6362301712756151, 0.9484195623090085, 0.8377930642094741, 1, 0]
11018;10;10;[7, 6, 2, 5];4;70;[7 6 2 5 9 0 3 1 4 8];[0.3039980752083965, 0, 0.5633597089978379, 0, 0, 0.5309748410999652, 0.9463013784594012, 1, 0, 0.5214768985780321];[7, 6, 1, 5];4;120;[7 6 1 5 0 3 2 4 9 8];[0.6915020217580429, 0.7362016496825814, 0.5633597089978379, 0.6915020217580429, 0.5576256176460038, 0.720963141847368, 0.9463013784594012, 1, 0, 0.5214768985780321];[7, 6, 1, 5];4;170;[7 6 1 5 0 3 4 2 9 8];[0.6915020217580429, 0.7362016496825814, 0.5633597089978379, 0.6915020217580429, 0.6318400059722123, 0.7342917166439902, 0.9463013784594012, 1, 0, 0.5214768985780321];[7, 6, 1, 5];4;220;[7 6 1 5 0 3 4 2 8 9];[0.6915020217580429, 0.7362016496825814, 0.5692388054268949, 0.6915020217580429, 0.6318400059722123, 0.7342917166439902, 0.9463013784594012, 1, 0, 0]
11019;10;10;[8, 7, 6, 3, 2, 5];6;571;[8 7 6 3 2 4 1 0 5 9];[0.5610169017113134, 0.610469774459713, 0.6445550983881638, 0.830680635742505, 0.6170140429031046, 0.5222190493045623, 0.83186025113478, 0.892251603152616, 1, 0.3240879064750171];[8, 7, 6, 3, 4, 0];6;1134;[8 7 6 3 4 2 9 1 0 5];[0.5610169017113134, 0.6231580522378419, 0.713834520540525, 0.830680635742505, 0.8072920982104851, 0.5222190493045623, 0.83186025113478, 0.892251603152616, 1, 0.713834520540525];[8, 7, 3, 6, 4, 0];6;1184;[8 7 3 6 4 1 9 2 0 5];[0.5610169017113134, 0.7372455599532499, 0.713834520540525, 0.8323499506695924, 0.8072920982104851, 0.5222190493045623, 0.83186025113478, 0.892251603152616, 1, 0.713834520540525];[8, 7, 3, 0, 6, 4];6;270;[8 7 3 0 6 4 5 1 2 9];[0.8355340132219262, 0.7372455599532499, 0.713834520540525, 0.8527279995169609, 0.8072920982104851, 0.7453616230810806, 0.83186025113478, 0.892251603152616, 1, 0.713834520540525]
11020;11;11;[8, 4, 7, 2];4;120;[ 8  4  6  7  1  2  9  0  3  5 10];[0.34550001624746346, 0.5891225161942739, 0.3771133695778889, 0.34550001624746346, 0.8038216748491837, 0, 0.7212698420291925, 0.6159619319059526, 1, 0.3771133695778889, 0];[8, 4, 6, 7, 1, 5];6;170;[ 8  4  6  7  1  5  9  2  0  3 10];[0.34550001624746346, 0.5891225161942739, 0.3771133695778889, 0.34550001624746346, 0.8038216748491837, 0.5317065634790703, 0.7212698420291925, 0.6590785215417092, 1, 0.3771133695778889, 0];[8, 6, 4, 7, 1, 5];6;220;[ 8  6  4  7  1  5  3  2  9 10  0];[0, 0.5891225161942739, 0.3771133695778889, 0.5210293006886486, 0.8038216748491837, 0.5317065634790703, 0.8985350793231682, 0.7772947004192918, 1, 0.3771133695778889, 0.2532293193895467];[8, 6, 7, 4, 5, 1];6;270;[ 8  6  7  4  5  1  3  2  9 10  0];[0, 0.5891225161942739, 0.3771133695778889, 0.5210293006886486, 0.8038216748491837, 0.6591290825868195, 0.8985350793231682, 0.8682063066456522, 1, 0.3771133695778889, 0.2532293193895467]
11021;11;11;[9, 8, 4, 6, 7];5;1084;[ 9  8  5  4  3  2  6  0  1  7 10];[0.6634968548235906, 0.5237485403581165, 0.7229158062201553, 0.7334643741368064, 0.8384383890247725, 0.9114670511793078, 0.6634968548235906, 0.4417427200022325, 0.9459015365539943, 1, 0.36849754109411437];[9, 8, 4, 7, 6];5;621;[ 9  8  5  0  2  4  3  7  6  1 10];[0.8624980676945384, 0.6033885216439618, 0.8592560583984692, 0.7334643741368064, 0.8384383890247725, 0.9114670511793078, 0.6609576305500013, 0.6893614825197116, 0.9459015365539943, 1, 0.3789745155991815];[9, 8, 5, 0, 2, 7, 4];7;285;[ 9  8  5  0  2  7  4  3  6  1 10];[0.8624980676945384, 0.6033885216439618, 0.8592560583984692, 0.7334643741368064, 0.8384383890247725, 0.9114670511793078, 0.6609576305500013, 0.8517630687547613, 0.9459015365539943, 1, 0.3789745155991815];[9, 8, 5, 0, 2, 7, 4];7;335;[ 9  8  5  0  2  7  4  3  6  1 10];[0.8624980676945384, 0.6033885216439618, 0.8592560583984692, 0.7672023840166673, 0.8384383890247725, 0.9114670511793078, 0.6609576305500013, 0.8517630687547613, 0.9459015365539943, 1, 0.3789745155991815]
11022;11;11;[9, 7, 6, 8, 10];5;2109;[ 9  0  7  3  6  8 10  4  1  2  5];[0.8809693514605232, 0.555470784045351, 0.555470784045351, 0.7558618974051626, 0.5666661596175763, 0, 0.7550398407015677, 0.7558618974051626, 0.6634199825428403, 1, 0.6026751676332355];[9, 8, 6, 7, 10];5;2159;[ 9  8  0  6  2  3  7 10  4  5  1];[0.8969030226115927, 0, 0.7578161750026392, 0.7558618974051626, 0.5666661596175763, 0.4850543873785614, 0.8370579993977544, 0.7558618974051626, 0.9376673756989965, 1, 0.6026751676332355];[9, 8, 6, 7, 10];5;2209;[ 9  8  0  6  1  2  3  7 10  4  5];[0.8969030226115927, 0.8264293104801073, 0.7578161750026392, 0.7558618974051626, 0.5666661596175763, 0.4850543873785614, 0.8370579993977544, 0.7558618974051626, 0.9376673756989965, 1, 0.6026751676332355];[9, 8, 6, 7, 4];5;2259;[ 9  8  0  1  6  2  3  7  4 10  5];[0.8969030226115927, 0.8620056152280372, 0.8289282703127939, 0.7558618974051626, 0.6972042518037149, 0.4850543873785614, 0.8370579993977544, 0.7558618974051626, 0.9376673756989965, 1, 0.6026751676332355]
11023;11;11;[9, 5, 7, 6];4;2109;[ 9  3  5  0  4  1 10  7  6  2  8];[0.8308325365812388, 0.5617961031734479, 0, 0.9680511232182033, 0.6765931360953049, 0.8877245304561726, 0, 0.33771010905565396, 0, 1, 0.39258962250331103];[9, 5, 6, 7];4;2159;[ 9  3  5  0  4  1  6  7 10  2  8];[0.8308325365812388, 0.6453869221316334, 0.33740686295101063, 0.9680511232182033, 0.6765931360953049, 0.8877245304561726, 0.5498683469589015, 0.5169335404243217, 0, 1, 0.39258962250331103];[9, 5, 6, 7];4;2209;[ 9  0  3  5  8  4 10  1  2  6  7];[0.9792196223038017, 0.6453869221316334, 0.631925195722846, 0.9680511232182033, 0.6765931360953049, 0.922694848293884, 0.5899041910795497, 0.5169335404243217, 0.9149080574115488, 1, 0.6475236264348179];[9, 5, 6, 7];4;2259;[ 9  0  3  5  8  6  4 10  1  2  7];[0.9792196223038017, 0.6453869221316334, 0.631925195722846, 0.9680511232182033, 0.6765931360953049, 0.922694848293884, 0.7863414214692819, 0.5169335404243217, 0.9149080574115488, 1, 0.6475236264348179]
11024;11;11;[8, 7, 6, 9];4;185;[ 8  7  6  2  5  3  9  1  4  0 10];[0, 0, 0.6437360343568337, 0.513945435155632, 0, 0.5769690219194621, 0.725445891488514, 0.7769689134165054, 1, 0.38809762293615396, 0];[8, 7, 6, 9];4;1134;[ 8  7  1  6  2  5  4  0  3  9 10];[0.5560742884082258, 0.756841183975203, 0.6437360343568337, 0.513945435155632, 0.5560742884082258, 0.5769690219194621, 0.725445891488514, 0.7949082541920961, 1, 0.38809762293615396, 0];[8, 7, 9, 6];4;170;[ 8  7  9  6  1 10  2  5  0  4  3];[0.5560742884082258, 0.756841183975203, 0.6437360343568337, 0.513945435155632, 0.5560742884082258, 0.5769690219194621, 0.7756924352560094, 0.815418293612168, 1, 0.8010586174510034, 0.727544832152245];[8, 7, 9, 6];4;220;[ 8  7  9  6  1 10  2  3  5  0  4];[0.5560742884082258, 0.756841183975203, 0.6437360343568337, 0.6307719714758109, 0.5560742884082258, 0.5769690219194621, 0.7756924352560094, 0.815418293612168, 1, 0.8010586174510034, 0.727544832152245]
11025;11;11;[9, 7, 8];3;87;[ 9  7  5  4  8  1  3  6 10  0  2];[0.1939474877266786, 0.23069465684917662, 0.18961128271238098, 0.20191138212017185, 0.28155120747346446, 0.3582472923317059, 0.19638379771903783, 0.3582472923317059, 0.28155120747346446, 1, 0.1939474877266786];[9, 8, 7];3;111;[ 9  8  7  5  3  4  0 10  2  6  1];[0.1939474877266786, 0, 0.18961128271238098, 0.3510747178484091, 0.26404612832523744, 0.3582472923317059, 0.18961128271238098, 0.3582472923317059, 0.579284833055807, 1, 0.1939474877266786];[9, 8, 7];3;161;[ 9  8  7  3  5  1  2  0  6  4 10];[0, 0, 0, 0.3510747178484091, 0, 0.3510747178484091, 0, 0.4069808815564416, 0.579284833055807, 1, 0];[9, 8, 7];3;211;[ 9  8  7  3  5  1  2  0  6  4 10];[0, 0, 0, 0.3510747178484091, 0, 0.3510747178484091, 0, 0.4069808815564416, 0.6945754034080001, 1, 0]
11026;11;11;[6, 2, 5];3;571;[ 6  4  0  2  5  7  3  8  1 10  9];[0.8085574553265175, 0.32229880888277734, 0.7601068994503553, 0.4493661252294978, 0.8296303015853393, 0.7261292485288359, 1, 0.45034196648063707, 0.4493661252294978, 0, 0.2747819734776156];[6, 5, 4, 0];4;120;[ 6  5  4  0  2  8  3  7  1 10  9];[0.8085574553265175, 0.32229880888277734, 0.7601068994503553, 0.7025093906080758, 0.8296303015853393, 0.8619461675894874, 1, 0.45034196648063707, 0.743379750818199, 0, 0.2747819734776156];[6, 5, 2];3;414;[ 6  3  5  4  0  2  8  1  7 10  9];[0.8085574553265175, 0.6349785464099577, 0.7601068994503553, 0.8909958869585286, 0.8296303015853393, 0.8619461675894874, 1, 0.5978786559648142, 0.743379750818199, 0, 0.2747819734776156];[6, 5, 4, 1];4;270;[ 6  3  5  4  1  0  2  8  7 10  9];[0.8085574553265175, 0.8132665071392844, 0.7601068994503553, 0.8909958869585286, 0.8296303015853393, 0.8619461675894874, 1, 0.6968452968065838, 0.743379750818199, 0, 0.2747819734776156]
11027;11;11;[8, 7];2;56;[ 8  7  0  3  6  4  2  1 10  5  9];[0.6443621231303271, 0.23475981014951844, 0.23475981014951844, 0.537565952545255, 0.5131985207565092, 0, 0.5183668466824158, 0.7524873576157469, 1, 0, 0.23475981014951844];[8, 7];2;106;[ 8  7  9  0  5  3  6  4  2  1 10];[0.6443621231303271, 0, 0.45063294233209356, 0.537565952545255, 0.5131985207565092, 0.6285649522761595, 0.5183668466824158, 0.8525250670975362, 1, 0.6692514844524474, 0];[8, 7];2;156;[ 8  7  9  0  5  3  6  4 10  2  1];[0.6443621231303271, 0.39695982808640307, 0.45063294233209356, 0.537565952545255, 0.5131985207565092, 0.6285649522761595, 0.5183668466824158, 0.8525250670975362, 1, 0.6692514844524474, 0.4813044116982708];[8, 7];2;206;[ 8  7  9  0  5  3  4  6 10  2  1];[0.6443621231303271, 0.4403734975321926, 0.45063294233209356, 0.537565952545255, 0.5131985207565092, 0.6285649522761595, 0.4813044116982708, 0.8525250670975362, 1, 0.6692514844524474, 0.4813044116982708]
11028;11;11;[9, 10, 7, 6];4;70;[ 9 10  7  6  1  8  2  5  4  3  0];[0, 0.5934548275136962, 0.2053165540220847, 0, 0, 0.19258691819169174, 0.8507129895708188, 0.8659186116370791, 0.2053165540220847, 1, 0.8670352027928434];[9, 10, 7, 6];4;120;[ 9 10  7  6  2  1  5  3  4  0  8];[0, 0.5934548275136962, 0.7203403132174024, 0.4518873585579183, 0, 0.5152965592727016, 0.8507129895708188, 0.8659186116370791, 0, 1, 0.8670352027928434];[9, 10, 7, 6];4;170;[ 9 10  7  6  2  4  1  3  5  0  8];[0, 0.5934548275136962, 0.7203403132174024, 0.5206996498681283, 0.632131956955817, 0.5206996498681283, 0.8507129895708188, 0.8659186116370791, 0, 1, 0.8670352027928434];[9, 10, 7, 6];4;220;[ 9 10  7  6  0  2  4  1  5  3  8];[0.7886680822775674, 0.5934548275136962, 0.7203403132174024, 0.5206996498681283, 0.632131956955817, 0.5206996498681283, 0.8507129895708188, 0.8659186116370791, 0.43807320972503494, 1, 0.9381262489913471]
11029;11;11;[9, 8];2;56;[ 9  8  6  2 10  0  4  1  7  5  3];[0.4027808904358867, 0.3024741656218933, 0.6497578164149332, 0, 0.3024741656218933, 0, 0.7008838933970926, 0, 0.7092010172147932, 1, 0.6497578164149332];[9, 8];2;111;[ 9  7  8  6  2 10  5  0  4  1  3];[0.4027808904358867, 0.26227540754803436, 0.6497578164149332, 0, 0.31663436490812663, 0.5895732341840123, 0.7008838933970926, 0.7511594499044091, 0.7092010172147932, 1, 0.6497578164149332];[9, 8];2;187;[ 9  6  1  7  8 10  2  5  3  0  4];[0.4027808904358867, 0.7743266707006439, 0.6497578164149332, 0.41004275645593397, 0.31663436490812663, 0.5895732341840123, 0.8757550234935473, 0.7511594499044091, 0.7092010172147932, 1, 0.6497578164149332];[9, 8];2;1234;[ 9  6  1  2  7  5  8 10  3  0  4];[0.4027808904358867, 0.7743266707006439, 0.7625343693087605, 0.41004275645593397, 0.31663436490812663, 0.7273648736995605, 0.8757550234935473, 0.7511594499044091, 0.7092010172147932, 1, 0.5735957550508655]
11030;11;11;[6, 1, 7, 8, 9];5;120;[ 6  1  7  8 10  9  5  0  4  2  3];[0.3797682246975484, 0.8553326116525186, 0.34415303337562675, 0, 0.3797682246975484, 0.3797682246975484, 1, 0.6502949061276282, 0.6499597452170707, 0.5191715565382954, 0.6393212649621847];[6, 1, 7, 8, 9];5;364;[ 6  1  3 10  7  8  2  9  4  5  0];[0.3797682246975484, 0.8553326116525186, 0.6290502801391104, 0.7922786768062549, 0.3797682246975484, 0.3797682246975484, 1, 0.6502949061276282, 0.6499597452170707, 0.5191715565382954, 0.7433079564287621];[6, 1, 7, 8, 9];5;2209;[ 6  1  3 10  2  7  8  4  9  0  5];[0.549283770903246, 0.8553326116525186, 0.7118650867326148, 0.7922786768062549, 0.5945887626786074, 0, 1, 0.6502949061276282, 0.6499597452170707, 0.5908981459720303, 0.7433079564287621];[6, 1, 7, 8, 9];5;2259;[ 6  1  3 10  2  7  8  4  9  0  5];[0.549283770903246, 0.8553326116525186, 0.7118650867326148, 0.7922786768062549, 0.5945887626786074, 0, 1, 0.6533760429084965, 0.6499597452170707, 0.5908981459720303, 0.7433079564287621]
11031;11;11;[9, 3, 8, 2];4;2109;[ 9  3  7  4  0  6  8  5  2 10  1];[0.6076779107086437, 0.35817354491070486, 0.4469249396728398, 0.7832230369267282, 0.73362026381584, 0.5489016642128557, 0.5527952896470116, 0.7589806427201883, 0.5527952896470116, 1, 0.4308510776844434];[9, 3, 2, 8];4;1134;[ 9  5  7  3  4  6  0  2  1  8 10];[0.6076779107086437, 0.526568248648747, 0.552047696775462, 0.7832230369267282, 0.73362026381584, 0.9032153543032619, 0.7086923368038663, 0.8752941850625062, 0.5073402261491672, 1, 0.4308510776844434];[9, 3, 2, 8];4;1184;[ 9  6  5  3  2  0  7  4  1  8 10];[0.8772497348782998, 0.6337329315241645, 0.9024283237080302, 0.9024283237080302, 0.73362026381584, 0.9032153543032619, 0.9258563094065093, 0.8752941850625062, 0.5073402261491672, 1, 0.4308510776844434];[9, 3, 2, 8];4;2259;[ 9  6  5  3  2  7  0  4 10  8  1];[0.877790311750131, 0.6337329315241645, 0.9024283237080302, 0.9024283237080302, 0.73362026381584, 0.9032153543032619, 0.9258563094065093, 0.8992304652425527, 0.6975923392285538, 1, 0.6975923392285538]
11032;11;11;[8, 7];2;61;[ 8  0  7  5  2  3 10  1  6  4  9];[0.7172547686062328, 0.32709008111264265, 0.4548591785370555, 0.4517619630785184, 0.30516431502623814, 0.47875744197698283, 0.30516431502623814, 0.7172547686062328, 1, 0, 0.32709008111264265];[8, 7];2;137;[ 8  5  7  0  6  2  3  9 10  1  4];[0.7172547686062328, 0.32709008111264265, 0.5596806606483994, 0.4517619630785184, 0, 0.8719938490941427, 0.5596806606483994, 0.7172547686062328, 1, 0.3824264752680538, 0.32709008111264265];[8, 7];2;187;[ 8  5  7  0  6  2  3  9 10  1  4];[0.7172547686062328, 0.32709008111264265, 0.5596806606483994, 0.4517619630785184, 0, 0.8719938490941427, 0.5596806606483994, 0.7172547686062328, 1, 0.3824264752680538, 0.32709008111264265];[8, 7];2;220;[ 8  5  7  4  0  2  6  9 10  1  3];[0.6536501202511447, 0.32709008111264265, 0.5596806606483994, 0, 0.6646460509753368, 0.8719938490941427, 0.5596806606483994, 0.7211917531406641, 1, 0.3824264752680538, 0.32709008111264265]
11033;11;11;[9, 8, 2, 10];4;120;[ 9  8  2  5  6 10  7  3  4  0  1];[0, 0, 0.6564757857624339, 0, 0, 0.6564757857624339, 0.6122311758714999, 0.5784587306565353, 0.7770430441465798, 1, 0.6122311758714999];[9, 8, 10, 2];4;120;[ 9  8 10  2  5  1  7  3  6  4  0];[0, 0.624666099690183, 0.6564757857624339, 0, 0, 0.6564757857624339, 0, 0.5784587306565353, 0.7770430441465798, 1, 0.7171458553246028];[9, 8, 10, 2];4;170;[ 9  8 10  2  5  1  7  4  6  3  0];[0, 0.624666099690183, 0.6564757857624339, 0, 0.3178020501215647, 0.6564757857624339, 0, 0.5784587306565353, 0.7770430441465798, 1, 0.7548296132642855];[9, 10, 8, 2];4;220;[ 9 10  8  2  5  1  7  4  6  3  0];[0, 0.624666099690183, 0.6564757857624339, 0, 0.3178020501215647, 0.6564757857624339, 0, 0.5784587306565353, 0.7770430441465798, 1, 0.7961422782302608]
11034;11;11;[6, 0, 4, 1, 3, 5, 2, 7];8;314;[ 6  0  4  1  3  5  2  7  8  9 10];[0.7750882860616924, 0.5507970753644217, 0.3745304088380761, 0.518300338888543, 0.7039959213067815, 0.3745631773032364, 1, 0, 0, 0, 0];[6, 2, 5, 0, 4, 1, 3, 7];8;364;[ 6  2  5  0  4  1  3  7  8  9 10];[0.7750882860616924, 0.5507970753644217, 0.7952721119878157, 0.518300338888543, 0.7039959213067815, 0.7848924995606136, 1, 0, 0, 0, 0];[6, 2, 3, 5, 0, 7, 4, 1];8;414;[ 6  2  3  5  0  7  4  1  8  9 10];[0.7750882860616924, 0.6325213128614864, 0.8205771472672173, 0.7977616496601996, 0.7039959213067815, 0.7848924995606136, 1, 0.7736938900799015, 0.3648238329187098, 0.3648238329187098, 0];[6, 7, 2, 3, 5, 0, 4, 1];8;721;[ 6  7  2  3  5  0  9  4  1  8 10];[0.7750882860616924, 0.6325213128614864, 0.8205771472672173, 0.7977616496601996, 0.7039959213067815, 0.7848924995606136, 1, 0.8470878034408689, 0.31194390582632014, 0.7226936778636038, 0]
11035;11;11;[9, 0, 10];3;314;[ 9  2  0  5  7  6 10  4  1  3  8];[0.7462200302228228, 0, 0.9332566096311422, 0, 0.4960264092096613, 0.7073930014246619, 0.6108649121440617, 0.6697253283905622, 0, 1, 0.5402331515275753];[9, 10, 0];3;2159;[ 9  2 10  0  6  1  5  7  4  8  3];[0.7462200302228228, 0.7220444823483337, 0.9332566096311422, 0, 0.5802542860235159, 0.7073930014246619, 0.7462162276834223, 0.6697253283905622, 0.35206061998651894, 1, 0.9218344724806993];[9, 10, 0];3;2209;[ 9  2 10  0  6  1  4  5  7  3  8];[0.7462200302228228, 0.7295718167737465, 0.9332566096311422, 0.6453637499629589, 0.7295718167737465, 0.7073930014246619, 0.7462162276834223, 0.6697253283905622, 0.382194799257975, 1, 0.9218344724806993];[9, 10, 0];3;2259;[ 9  2 10  8  7  0  6  4  1  5  3];[0.7462200302228228, 0.7295718167737465, 0.9332566096311422, 0.6453637499629589, 0.7295718167737465, 0.7073930014246619, 0.7462162276834223, 0.8068476657724529, 0.8670180580254321, 1, 0.9218344724806993]
11036;11;11;[10, 3, 9, 1];4;70;[10  3  9  1  0  4  7  2  5  6  8];[0.5732224185816326, 0.6152065724330226, 0.22299157869332048, 0.8941880731422518, 0.3627533295420662, 0.22299157869332048, 0, 0.3627533295420662, 0, 0.7963219838451523, 1];[10, 9, 0];3;621;[10  5  3  1  9  8  6  0  7  4  2];[0.5732224185816326, 0.869635181967915, 0.31475687450555123, 0.8941880731422518, 0.35284933269556834, 0.9388638170526034, 0.6618069386581891, 0.5073895008437806, 0.7107898016644222, 0.7963219838451523, 1];[10, 3, 1, 9];4;414;[10  5  3  1  9  8  4  6  7  0  2];[0.5876479524478964, 0.869635181967915, 0.5838509416105271, 0.8941880731422518, 0.6951911206926782, 0.9388638170526034, 0.6618069386581891, 0.6348329782971759, 0.7760869655524775, 0.7963219838451523, 1];[10, 9, 0];3;1234;[10  5  3  1  9  8  4  7  6  0  2];[0.5876479524478964, 0.869635181967915, 0.5838509416105271, 0.8941880731422518, 0.6951911206926782, 0.9388638170526034, 0.6618069386581891, 0.6884306396724855, 0.7933181661439576, 0.8061407106237497, 1]
11037;11;11;[9, 4, 6, 5, 7];5;87;[ 9  4  6  5  7 10  0  2  8  3  1];[0.705373040987058, 0, 0.23880141009750194, 0, 0.8864494056256526, 0.7688558963883471, 0.7888925667841337, 0.7637005175082571, 0.23880141009750194, 1, 0.7239299638801673];[9, 10];2;1134;[ 9  4  0  3  6  5  7 10  1  2  8];[0.8619374880136175, 0.6386363263820667, 0.23880141009750194, 0.8310673452954854, 0.8864494056256526, 0.7688558963883471, 0.7888925667841337, 0.7637005175082571, 0.23880141009750194, 1, 0.7239299638801673];[9, 10];2;2209;[ 9  1  4  0  3  5  6  7 10  8  2];[0.8619374880136175, 0.9146654130531217, 0.37502801596988067, 0.8361528442084958, 0.8864494056256526, 0.8055625598075549, 0.7888925667841337, 0.7637005175082571, 0.6506890728183673, 1, 0.7239299638801673];[9, 10];2;2259;[ 9  1  4  0  3  5  6  7 10  8  2];[0.8845306115588784, 0.9146654130531217, 0.37502801596988067, 0.8361528442084958, 0.8864494056256526, 0.8055625598075549, 0.7888925667841337, 0.7637005175082571, 0.6506890728183673, 1, 0.7239299638801673]
11038;11;11;[8, 5, 7];3;87;[ 8  5  4  6  7  2  9  3  1  0 10];[0, 0, 0.3643643513554334, 0, 0.5052848547213835, 0.6007909276936082, 0.4662338843665055, 0.41305374121591093, 1, 0.3643643513554334, 0];[8, 5, 7];3;170;[ 8  1  5  4  6  7  9  2  3  0 10];[0, 0.6412351972969121, 0.3643643513554334, 0.23461986247651778, 0.5052848547213835, 0.6007909276936082, 0.4662338843665055, 0.41305374121591093, 1, 0.3643643513554334, 0];[8, 7, 5];3;187;[ 8  7  6  1  5  4  2  9  0  3 10];[0, 0.6412351972969121, 0.40269174077107445, 0, 0.5052848547213835, 0.6007909276936082, 0.6751781693562392, 0.7333555778674483, 1, 0.3054148364163493, 0];[8, 7, 5];3;237;[ 8  7  6  1  5  4  2  9  0  3 10];[0, 0.6412351972969121, 0.40269174077107445, 0, 0.5052848547213835, 0.6007909276936082, 0.6751781693562392, 0.7333555778674483, 1, 0.3054148364163493, 0]
11039;11;11;[8, 7, 6];3;87;[ 8  7  4  3  6  1  5  2  0  9 10];[0, 0.25306237934935744, 0, 0.37165248960563324, 0.37165248960563324, 0.25306237934935744, 0.347881974421854, 0.7866963227429774, 1, 0, 0];[8, 7, 5, 1];4;120;[ 8  7  5  1  4  3  6  2  0  9 10];[0, 0.42226454059893054, 0.26146625444021604, 0.37165248960563324, 0.37165248960563324, 0.42226454059893054, 0.347881974421854, 0.7866963227429774, 1, 0, 0];[8, 7, 6];3;161;[ 8  7  6  1  5  3  4  2  0  9 10];[0, 0.42226454059893054, 0.26146625444021604, 0.40137059164248245, 0.26146625444021604, 0.42226454059893054, 0.6046542381017803, 0.7866963227429774, 1, 0, 0];[8, 7, 6];3;220;[ 8  7  0  6  5  1  3  2  4  9 10];[0.6418744216712121, 0.42226454059893054, 0.26146625444021604, 0.40137059164248245, 0.26146625444021604, 0.42226454059893054, 0.6046542381017803, 0.7866963227429774, 1, 0, 0]
11040;12;12;[10, 9, 5];3;87;[10  1  9  4  5  8  0  3  7  6  2 11];[0.43150575840707933, 0.8475142490622004, 0, 0.39888117606562246, 0.6591982379001949, 0.4562391346028727, 0, 0, 0.43150575840707933, 0.7091689130315076, 1, 0];[10, 5, 9];3;137;[10  1  5  9  4  8  7  3  6  2  0 11];[0, 0.8475142490622004, 0, 0.39888117606562246, 0.6591982379001949, 0.712472962931741, 0, 0.5229863922932141, 0.6151050609276641, 0.7091689130315076, 1, 0];[10, 5, 9];3;187;[10  1  5  9  4 11  8  7  3  6  0  2];[0, 0.8475142490622004, 0, 0.39888117606562246, 0.6977768525394383, 0.7304595994752332, 0, 0.5229863922932141, 0.6151050609276641, 0.7091689130315076, 1, 0.6977768525394383];[10, 5, 9];3;335;[10  1  2  5  9 11  4  7  8  3  6  0];[0, 0.8475142490622004, 0.7367473985800236, 0.39888117606562246, 0.6977768525394383, 0.7304595994752332, 0, 0.5802701152296257, 0.5375059524824982, 0.7091689130315076, 1, 0.6977768525394383]
11041;12;12;[11, 9, 7, 6, 10, 8];6;4158;[11  0  9  5  7  6  3  1 10  4  2  8];[0.9218751896219788, 0.4531615673114296, 0, 0.5122666485310263, 0.25198660029614384, 0.688511250966986, 0.5627957809397564, 0.5922747910215233, 0, 0.8091288534107342, 0.3805514208358847, 1];[11, 9, 6, 7, 10, 8];6;4208;[11  0  9  3  5  6  7  4  1 10  2  8];[0.9218751896219788, 0.5567412352232362, 0.3449505557278741, 0.732141640154955, 0.5718991533172975, 0.688511250966986, 0.6522180303820705, 0.6522180303820705, 0, 0.8091288534107342, 0.4325742205309674, 1];[11, 9, 6, 7, 8, 10];6;4258;[11  0  9  6  3  5  7  4  1  8 10  2];[0.9218751896219788, 0.5567412352232362, 0.3449505557278741, 0.732141640154955, 0.5718991533172975, 0.688511250966986, 0.7482375690186732, 0.5922747910215233, 0.49322142586635936, 0.8091288534107342, 0.4325742205309674, 1];[11, 9, 6, 7, 10, 8];6;4308;[11  4  0  9  1  6  7  3  5  2 10  8];[0.9218751896219788, 0.7921224351227042, 0.6727412242259355, 0.732141640154955, 0.9417204877824475, 0.688511250966986, 0.7482375690186732, 0.7471695836118427, 0.49322142586635936, 0.8091288534107342, 0.5162946590709294, 1]
11042;12;12;[9, 10, 3, 6, 11, 8];6;4158;[ 9  4 10  1  3  6 11  7  5  8  0  2];[0, 0.7091192981244352, 0, 0.6980214121324854, 0.7554734061527022, 0.43947308602100993, 0.5737509167475662, 0.44971133047420075, 0.32549459241321277, 1, 0.7163492905611216, 0.564177828624382];[9, 6, 10, 3, 11, 8];6;4208;[ 9  7  1  4  6 10  3  0 11  5  8  2];[0.676728937825321, 0.781454720283458, 0.24923576405425202, 0.6980214121324854, 0.7554734061527022, 0.43947308602100993, 0.7433479061698198, 0.8571400433542223, 0.3765385446083276, 1, 0.7163492905611216, 0.564177828624382];[9, 10, 11, 6, 8, 3];6;4258;[ 9  7 10 11  1  4  6  5  8  3  0  2];[0.676728937825321, 0.781454720283458, 0.34369885280174833, 0.6980214121324854, 0.7554734061527022, 0.7328555757914119, 0.7433479061698198, 0.8571400433542223, 0.71127166436603, 1, 0.8507414596170947, 0.8261179567761622];[9, 10, 6, 11, 8, 3];6;4308;[ 9  7 10  4  6 11  1  5  8  3  0  2];[0.676728937825321, 0.781454720283458, 0.6059785017886099, 0.698480885882027, 0.8471477980040633, 0.7328555757914119, 0.8471477980040633, 0.8571400433542223, 0.7231749426304855, 1, 0.8507414596170947, 0.8443953618756125]
11043;12;12;[9, 5, 8, 6, 7];5;2109;[ 9  5  8  0  2 11  3  6  4  1  7 10];[0.5181985746191907, 0.2915333338861375, 0.5181985746191907, 0.4259655868998305, 0.3105671861944466, 0.807892348286562, 0.4167121515529167, 0, 0.5766678123028471, 1, 0, 0.4259655868998305];[9, 8, 7, 5, 6];5;235;[ 9  8  7  5  0  2  6  3 11  4  1 10];[0.5181985746191907, 0.2050403613569309, 0.5181985746191907, 0.4259655868998305, 0.3105671861944466, 0.807892348286562, 0.44776175522662887, 0.8142419696566495, 0.9176700232877896, 1, 0, 0.4259655868998305];[9, 8, 5, 7, 6];5;414;[ 9  8  5  7 10  0  2  6  3 11  4  1];[0.5181985746191907, 0.2050403613569309, 0.5181985746191907, 0.4259655868998305, 0.3532455733252063, 0.8334982388931417, 0.44776175522662887, 0.8306253088904534, 0.9176700232877896, 1, 0.6633403120450111, 0.4259655868998305];[9, 8, 5, 7, 6];5;2259;[ 9  8  5  7 10  3  2  1  0  6  4 11];[0.5181985746191907, 0.539919543198189, 0.539919543198189, 0.5998956288303781, 0.40039952304450754, 0.8334982388931417, 0.44776175522662887, 0.8306253088904534, 0.9176700232877896, 1, 0.6633403120450111, 0.2914783209958164]
11044;12;12;[11, 9, 10, 7, 8];5;571;[11  9 10  3  7  8  0  1  6  4  2  5];[0.2554026041807593, 0.232070378692986, 0, 0.4658654903801144, 0, 0, 0.232070378692986, 0.28359619622355964, 0.2554026041807593, 0.6953425417713686, 0.6713650836896146, 1];[11, 9, 10, 4];4;235;[11  9  7 10  3  6  4  0  8  1  5  2];[0.4031225713395553, 0.232070378692986, 0, 0.4658654903801144, 0.4031225713395553, 0, 0.4031225713395553, 0.6886701313869514, 0.2554026041807593, 0.6953425417713686, 0.6886701313869514, 1];[11, 9, 10, 4];4;285;[11  9  7 10  3  6  4  0  8  1  5  2];[0.4031225713395553, 0.232070378692986, 0, 0.4658654903801144, 0.4031225713395553, 0, 0.4031225713395553, 0.6886701313869514, 0.2554026041807593, 0.6953425417713686, 0.6886701313869514, 1];[11, 10, 9, 2];4;4308;[11 10  9  1  7  5  3  6  2  0  4  8];[0.4031225713395553, 0.6579765197417677, 0.4414752865466488, 0.4658654903801144, 0.4031225713395553, 0.5949976607047249, 0.4414752865466488, 0.5949976607047249, 0.3792100412623465, 0.6953425417713686, 0.7600028213969698, 1]
11045;12;12;[11, 3, 5, 0, 4, 8, 7, 10, 1, 2, 6, 9];12;4158;[11  3  5  0  4  8  7 10  1  2  6  9];[0.7531936697626099, 0.39940781629552413, 0.37299927062174926, 0.930088405178194, 0.6641629824617554, 0.7927858250824682, 0.36292456043183624, 0.40504852798963437, 0.6470598923062496, 0.3321264489277572, 0.40504852798963437, 1];[11, 0, 3, 2, 5, 10, 7, 4, 6, 8, 9, 1];12;4208;[11  0  3  2  5 10  7  4  6  8  9  1];[0.9675772043857098, 0.48116929742502984, 0.9068185719936036, 0.930088405178194, 0.7467785008399995, 0.7927858250824682, 0.6999400567469467, 0.7467785008399995, 0.6470598923062496, 0.6389368619471256, 0.7752623072359224, 1];[11, 0, 6, 3, 2, 1, 5, 10, 7, 4, 8, 9];12;4258;[11  0  6  3  2  1  5 10  7  4  8  9];[0.9675772043857098, 0.86417626870096, 0.9068185719936036, 0.930088405178194, 0.6641629824617554, 0.7927858250824682, 0.9406755978095406, 0.7477430849753388, 0.6470598923062496, 0.6389368619471256, 0.7752623072359224, 1];[11, 0, 6, 3, 2, 8, 1, 5, 10, 7, 4, 9];12;4308;[11  0  6  3  2  8  1  5 10  7  4  9];[0.9675772043857098, 0.86417626870096, 0.9068185719936036, 0.930088405178194, 0.6641629824617554, 0.8254332273874013, 0.9406755978095406, 0.7477430849753388, 0.8840765615660146, 0.6389368619471256, 0.7752623072359224, 1]
11046;12;12;[10, 9, 8];3;2109;[10  7  3  9  0  2  4 11  1  6  8  5];[0.5021282516983098, 0.21181910564721454, 0.40208716414661727, 0.6915135246245532, 0.40208716414661727, 0, 0.21181910564721454, 0.8328267342847467, 0.21162030523625658, 0.5207903870754361, 1, 0.36766192135042464];[10, 9, 8];3;4208;[10  7  5  3  9  2  4  8 11  6  1  0];[0.21181910564721454, 0.21181910564721454, 0.40208716414661727, 0.6915135246245532, 0.40208716414661727, 0.7098595054460252, 0.21181910564721454, 0.8328267342847467, 0.387699857072644, 0.5207903870754361, 1, 0.3205522121208394];[10, 9, 8];3;2209;[10  7  0  5  3  9  6 11  2  4  8  1];[0.8208685923637028, 0, 0.40208716414661727, 0.6915135246245532, 0.40208716414661727, 0.7098595054460252, 0.5376653324746596, 0.8328267342847467, 0.387699857072644, 0.5706690339465076, 1, 0.5376653324746596];[10, 9, 8];3;2259;[10  7  0  5  3  9  6 11  2  4  8  1];[0.8208685923637028, 0, 0.40208716414661727, 0.6915135246245532, 0.40208716414661727, 0.7098595054460252, 0.5376653324746596, 0.8328267342847467, 0.387699857072644, 0.6128930127461727, 1, 0.5376653324746596]
11047;12;12;[8, 7];2;2109;[ 8  1  9  3  2 10  6  7  5  0  4 11];[0, 0.8802229464683599, 0.567664984102552, 0.670290334484741, 0, 0.265425818047412, 0.49781060385235143, 0.37524994415075613, 1, 0.8656162672043446, 0.49781060385235143, 0];[8, 7];2;364;[ 8  1  9  0  5  3  7  2 10  6  4 11];[0.739384091770778, 0.8802229464683599, 0.5951411947121652, 0.670290334484741, 0.37045932752150484, 0.7139556948004497, 0.49781060385235143, 0.6285026409876628, 1, 0.8656162672043446, 0.49781060385235143, 0];[8, 7];2;414;[ 8  1  9  0  5  3  7  2 10  6 11  4];[0.739384091770778, 0.8802229464683599, 0.5951411947121652, 0.670290334484741, 0.37045932752150484, 0.7139556948004497, 0.49781060385235143, 0.6285026409876628, 1, 0.8656162672043446, 0.49781060385235143, 0.4792913185306641];[8, 7];2;4308;[ 8  1  9  5  6  0  3  7  2 11 10  4];[0.739384091770778, 0.8802229464683599, 0.5951411947121652, 0.670290334484741, 0.37045932752150484, 0.8494274630549855, 0.8023366464997967, 0.6285026409876628, 1, 0.8656162672043446, 0.446833259830315, 0.4792913185306641]
11048;12;12;[10, 9, 8];3;571;[10  5  0  7  4  9  3  1  8  6  2 11];[0.797241864296898, 0.523862246835384, 0.43558530313812477, 0.5488217118643279, 0.7302833891230375, 0.8483027130546084, 0.46067862429258355, 0.753005729647133, 0.5061713715372032, 0.6515542086697445, 1, 0];[10, 8, 9];3;2159;[10  0  8  5  4  7  6  2  9  1  3 11];[0.9478320875844446, 0.5502137038248689, 0.7046436845082259, 0.5488217118643279, 0.8044473638040154, 0.8483027130546084, 0.7266789269203368, 0.753005729647133, 0.892962425382038, 0.6515542086697445, 1, 0];[10, 8, 9];3;4258;[10  0  1  8  5  2  4  7  6 11  9  3];[0.9478320875844446, 0.9079805003645863, 0.8214604044470134, 0.5488217118643279, 0.8044473638040154, 0.8483027130546084, 0.7266789269203368, 0.753005729647133, 0.892962425382038, 0.6515542086697445, 1, 0.6841855585267228];[10, 8, 9];3;4308;[10  0  1  8  5  6  2  4  7 11  9  3];[0.9478320875844446, 0.9079805003645863, 0.8214604044470134, 0.5488217118643279, 0.8044473638040154, 0.8483027130546084, 0.8470658248133721, 0.753005729647133, 0.892962425382038, 0.65540451823658, 1, 0.6841855585267228]
11049;12;12;[11, 9, 10];3;4158;[11  6  5  7  0  3  9  1  4 10  8  2];[0.6957424013495634, 0.6201111197253505, 0, 0.6884486783739593, 0.5635059362625449, 0.9292300990811391, 0.9410737982365892, 0.8672623240624087, 0.35361836404752595, 0.6442396986733767, 0.5593036338996715, 1];[11, 9, 10];3;4208;[11  6  5  7  0  3  9  1  4 10  8  2];[0.6957424013495634, 0.6201111197253505, 0.30049637402753077, 0.6884486783739593, 0.5635059362625449, 0.9292300990811391, 0.9410737982365892, 0.8672623240624087, 0.35361836404752595, 0.6442396986733767, 0.5593036338996715, 1];[11, 9, 10];3;4258;[11  6  5  7  4  0  3  1  9  2 10  8];[0.6957424013495634, 0.6853569425362206, 0.5629988561074664, 0.6884486783739593, 0.8605041927532228, 0.9292300990811391, 0.9410737982365892, 0.8672623240624087, 0.4566069846360818, 0.6442396986733767, 0.5593036338996715, 1];[11, 10, 9];3;4308;[11  6  5  7  4  0 10  3  9  1  8  2];[0.8213898576826266, 0.6853569425362206, 0.5629988561074664, 0.7458475943160184, 0.8605041927532228, 0.9292300990811391, 0.9410737982365892, 0.8672623240624087, 0.5888470623882761, 0.7179206621079084, 0.7702869427854513, 1]
11050;12;12;[9, 7, 8];3;571;[ 9  7 11  6  4  1  5  2  8  0  3 10];[0.22266555612227873, 0.2639737568412836, 0.23731585811725853, 0, 0.2737824188275498, 0.2639737568412836, 0.2800300772992544, 0.496762747552467, 0.23731585811725853, 1, 0, 0.2800300772992544];[9, 7, 8];3;111;[ 9  7  8  0  5  1  3  2  6  4 10 11];[0.3351438992041273, 0.2639737568412836, 0, 0, 0, 0.2639737568412836, 0, 0.496762747552467, 0.3351438992041273, 1, 0, 0];[9, 8, 7];3;170;[ 9  8 10  7  0  5  1  3  6  4  2 11];[0.3351438992041273, 0.2639737568412836, 0, 0, 0, 0.2639737568412836, 0, 0.496762747552467, 0.5068581295907957, 1, 0.5068581295907957, 0];[9, 7, 8];3;211;[ 9  7  8  1  5  2  3  0  6  4 10 11];[0, 0.2639737568412836, 0, 0, 0, 0.2639737568412836, 0, 0.6743177647465893, 0.6112031177545422, 1, 0, 0]
11051;12;12;[8, 7];2;61;[ 8  3  7  0  2  1  5  4  6  9 10 11];[0.44946921072829965, 0, 0.4241145463863634, 0.9404435549330581, 0, 0, 0, 0.810488310614391, 1, 0, 0, 0];[8, 7];2;111;[ 8  3  7  5  1  0  2  6  4  9 10 11];[0.44946921072829965, 0.6230675324429226, 0.4241145463863634, 0.9404435549330581, 0.33713689223659193, 0.7282672526795727, 0.41397442935085177, 0.810488310614391, 1, 0, 0, 0];[8, 7];2;161;[ 8  3  7  5  1  9  0  2  4  6 10 11];[0.5825402044382245, 0.6230675324429226, 0.4241145463863634, 0.9404435549330581, 0.4191423491589828, 0.7282672526795727, 0.41397442935085177, 0.810488310614391, 1, 0.6222406456147384, 0, 0];[8, 7];2;220;[ 8  3  4  7  5  1  9  0  2  6 10 11];[0.5825402044382245, 0.6230675324429226, 0.4241145463863634, 0.9404435549330581, 0.8539193284875183, 0.7282672526795727, 0.41397442935085177, 0.810488310614391, 1, 0.6222406456147384, 0, 0]
11052;12;12;[11, 6, 7, 10];4;314;[11  9  6  8  7  5  3 10  2  0  4  1];[0.4040290729544127, 0.16628283986629394, 0.4040290729544127, 0.4922337686609409, 0.3160695633102883, 0.5179540455686445, 0.8227275456827906, 0.5647889604591678, 0.7412899698745539, 0.8693533717452699, 0.4736313194356303, 1];[11, 6, 7, 10];4;4208;[11  9  6  3  8  5  0  7 10  4  1  2];[0.6134988545432007, 0, 0, 0.7729178357058509, 0.3160695633102883, 0.6668792200426494, 0.8227275456827906, 0.5647889604591678, 0.7412899698745539, 0.8693533717452699, 0.4736313194356303, 1];[11, 3, 8, 2, 10];5;671;[11  9  6  1  3  8  2  5 10  0  7  4];[0.6134988545432007, 0.8093789281139572, 0.7298602360176092, 0.7729178357058509, 0.32254857196643844, 0.6668792200426494, 0.8227275456827906, 0.5871600114810209, 0.7412899698745539, 0.8693533717452699, 0.6363025579696091, 1];[11, 8, 3, 2, 10];5;721;[11  9  8  6  1  3  2  5 10  0  7  4];[0.6134988545432007, 0.8093789281139572, 0.7298602360176092, 0.7729178357058509, 0.5674311059771541, 0.6668792200426494, 0.8227275456827906, 0.5871600114810209, 0.8299432785875952, 0.8693533717452699, 0.6363025579696091, 1]
11053;12;12;[9, 8, 7];3;61;[ 9  8  7  5 11  1  6  3  4  0  2 10];[0, 0.35354437289409446, 0, 0, 0, 0.45548128516975217, 0.35354437289409446, 0.6452329124058129, 0.661696889029382, 1, 0, 0.35381891808426846];[9, 7, 8];3;111;[ 9  7  8  2  6  5 11  3  4  0  1 10];[0, 0, 0.7794609468165993, 0, 0, 0.45548128516975217, 0.46807640095832065, 0.8224757622685243, 0.8041151094389114, 1, 0, 0.35381891808426846];[9, 7, 8];3;161;[ 9  7  8  2  6  5 11  4 10  1  3  0];[0, 0, 0.7794609468165993, 0, 0.2374084674179106, 0.45548128516975217, 0.46807640095832065, 0.8224757622685243, 0.8041151094389114, 1, 0.2374084674179106, 0.35381891808426846];[9, 7, 8];3;211;[ 9  7  8  2  0  6  5 10 11  4  1  3];[0.7148311535535518, 0, 0.7794609468165993, 0, 0, 0.45548128516975217, 0.46807640095832065, 0.8224757622685243, 0.8041151094389114, 1, 0.44159018792868554, 0.37412631302001637]
11054;12;12;[8, 7, 6];3;1084;[ 8  1  2  0  7  3 10  4  5  6  9 11];[0.6265325308215955, 0.7686399026201932, 0.6358300140363772, 0.5533935280396095, 0.47160443822608616, 0.3234141756192789, 0, 0.5555894555383099, 1, 0, 0.5533935280396095, 0];[8, 7, 6];3;621;[ 8  0  3  1  2  5  7  6  4  9 10 11];[0.887094604615967, 0.7686399026201932, 0.6358300140363772, 0.8162587321735381, 0.6039883710157127, 0.6182869424106193, 0.61309643385988, 0.6182869424106193, 1, 0, 0, 0];[8, 7, 6];3;285;[ 8  0  3  1  7  2  6  4  5 11  9 10];[0.887094604615967, 0.7686399026201932, 0.6734326146956363, 0.8162587321735381, 0.6039883710157127, 0.3234141756192789, 0.61309643385988, 0.6969166037515182, 1, 0, 0, 0.27581287425308343];[8, 7, 6];3;335;[ 8  0  3  1  7  2  6  4  5 10 11  9];[0.887094604615967, 0.7686399026201932, 0.6734326146956363, 0.8162587321735381, 0.6039883710157127, 0.6034884174712716, 0.61309643385988, 0.7565855848336418, 1, 0, 0.47915985435596736, 0.27581287425308343]
11055;12;12;[10, 6, 7, 9];4;2109;[10  2  1  6  8  0  3  7  9  4  5 11];[0.6092657584459729, 0.7451473399490973, 0.913041615150062, 0.37386055870885065, 0.3572203619854538, 0.32455522054260605, 0.7250592840032721, 0.37386055870885065, 0.6857916956149039, 0.37336652471834336, 1, 0];[10, 4, 9, 7];4;2159;[10  2  4  1  6  8  9  0  3  7  5 11];[0.6092657584459729, 0.839474571909527, 0.913041615150062, 0.37386055870885065, 0.8529418937798263, 0.32455522054260605, 0.7250592840032721, 0.37386055870885065, 0.6857916956149039, 0.667678190803041, 1, 0];[10, 4, 8, 9, 5];5;671;[10  2  4  1  0  6  8  9  5  3  7 11];[0.790643336313086, 0.839474571909527, 0.913041615150062, 0.37386055870885065, 0.8529418937798263, 0.6643493193052756, 0.7250592840032721, 0.37386055870885065, 0.6857916956149039, 0.667678190803041, 1, 0.25076516151153627];[10, 4, 7, 9];4;2259;[10  2  4  1  0  7  6  3  8  9  5 11];[0.790643336313086, 0.839474571909527, 0.913041615150062, 0.7234615862653201, 0.8529418937798263, 0.6643493193052756, 0.7250592840032721, 0.7729536360179339, 0.6857916956149039, 0.667678190803041, 1, 0]
11056;12;12;[7, 4, 6, 5, 8];5;571;[ 7  4  1  6 11  5 10  9  8  3  0  2];[0.2459125200107154, 0.5920801404976094, 0, 0.3631094784843235, 0.6201287355715025, 0.46985334736092327, 0.504400286897314, 1, 0.4385953849361616, 0.4385953849361616, 0.46946425790075447, 0.4815954033123301];[7, 4, 8, 6, 5];5;364;[ 7  4  0  8  1  6 11  5 10  9  3  2];[0.6199368996844861, 0.5920801404976094, 0.3454168998713231, 0.4232033357886125, 0.7607061984737085, 0.46985334736092327, 0.504400286897314, 1, 0.6199368996844861, 0.4385953849361616, 0.46946425790075447, 0.4815954033123301];[7, 4, 8, 6, 5];5;414;[ 7  4  0  1  8  6 11  5 10  3  9  2];[0.6792403236946865, 0.5920801404976094, 0.3454168998713231, 0.4651735151028841, 0.7607061984737085, 0.46985334736092327, 0.504400286897314, 1, 0.5474197486055316, 0.4651735151028841, 0.46946425790075447, 0.4815954033123301];[7, 4, 8, 5, 6];5;335;[ 7  4  8  0  1  5  6 11 10  3  9  2];[0.6792403236946865, 0.5920801404976094, 0.3454168998713231, 0.4651735151028841, 0.7799396414827213, 0.5377802343798668, 0.5333418867921749, 1, 0.7347101079508828, 0.4651735151028841, 0.46946425790075447, 0.4815954033123301]
11057;12;12;[11, 4, 10];3;4158;[11  4  0  7  8  9  2 10  6  1  5  3];[0.7962166767533279, 0.518454208891672, 0.5941879153652045, 0, 0.8930347361887443, 0, 0.5304786822911676, 0.7321392661372172, 0.7238567648866342, 0.6717910923782812, 0.5933883171843997, 1];[11, 4, 10];3;1134;[11  9  8  4  7  0  6 10  2  5  1  3];[0.7962166767533279, 0.518454208891672, 0.6149433330320683, 0, 0.8930347361887443, 0.6061856016953269, 0.770401002171112, 0.8916774837922303, 0.9033396968624443, 0.9380725602003723, 0.7201319450066923, 1];[11, 4, 10];3;1184;[11  4  9  8  7  5  0  6 10  2  3  1];[0.7962166767533279, 0.518454208891672, 0.6149433330320683, 0.5926535615862114, 0.9457233150078704, 0.8600965012008207, 0.790008268746608, 0.8916774837922303, 0.9033396968624443, 0.9380725602003723, 0.7201319450066923, 1];[11, 4, 10];3;1234;[11  4  9  8  7  5  0  6 10  2  1  3];[0.7962166767533279, 0.6587629518081665, 0.6708036561499798, 0.5926535615862114, 0.9457233150078704, 0.8600965012008207, 0.790008268746608, 0.8916774837922303, 0.9033396968624443, 0.9380725602003723, 0.7201319450066923, 1]
11058;12;12;[7, 4, 8, 6];4;120;[ 7 10  0  4  8  6 11  1  2  5  9  3];[0.5162887229662781, 0.36867020440501636, 0.23447101780583487, 0, 0.5039032323011953, 0.23447101780583487, 0.44005589493891645, 1, 0.5039032323011953, 0.18775604178426472, 0.5689033235494649, 0.3968577824519147];[7, 3, 8, 6];4;235;[ 7  3  4  8 10  0  6 11  1  2  5  9];[0.5162887229662781, 0.38380942250155575, 0.23447101780583487, 0.6611096794415254, 0.6611096794415254, 0.23447101780583487, 0.44005589493891645, 1, 0.633471191546365, 0.2037817218332785, 0.633471191546365, 0.3968577824519147];[7, 8, 4, 6];4;414;[ 7  8  4  3  1 10  9  6  0  5  2 11];[0.5162887229662781, 0.6494167244378886, 0.18775604178426472, 0.6611096794415254, 0.6611096794415254, 0.5107274748458139, 0.5367434506597494, 1, 0.8135689537745721, 0.5657344653510921, 0.5689033235494649, 0];[7, 8, 4, 6];4;270;[ 7  8  2  4  0  6  3  1 10  5  9 11];[0.7700933125168342, 0.6494167244378886, 0.8112489906069749, 0.6611096794415254, 0.7700933125168342, 0.5107274748458139, 0.7505846328402809, 1, 0.8135689537745721, 0, 0.5379519776465008, 0]
11059;12;12;[9, 2, 11, 10];4;185;[ 9  2 11  4  6 10  8  1  0  3  5  7];[0.3147137612479339, 0.4421257805685076, 0.8368171981539537, 0.3147137612479339, 0.8108447969803609, 0.29309829280180155, 0.7251906758702932, 0.27689446538814166, 0.5028108086368085, 1, 0.6912842058073764, 0.8108447969803609];[9, 2, 11, 10];4;4208;[ 9  1  2  4 11 10  6  8  0  5  3  7];[0.47963386648401657, 0.9154938171838656, 0.8368171981539537, 0.41220390413524405, 0.8108447969803609, 0.47963386648401657, 0.6458398369518439, 0, 0.5512829314267287, 1, 0.6912842058073764, 0.8108447969803609];[9, 11, 2, 10];4;414;[ 9  1 11  5  2 10  6  4  8  0  3  7];[0.4905586025658689, 0.9154938171838656, 0.8368171981539537, 0.41220390413524405, 0.6458398369518439, 0.8692062304774376, 0.6458398369518439, 0, 0.5587234625092599, 1, 0.6912842058073764, 0.8882604990072321];[9, 11, 2, 10];4;4308;[ 9  1 11  5  2 10  4  8  6  0  3  7];[0.4905586025658689, 0.9154938171838656, 0.8368171981539537, 0.41220390413524405, 0.6875671251195833, 0.8692062304774376, 0.5406258317321122, 0, 0.5587234625092599, 1, 0.6912842058073764, 0.8882604990072321]
11060;13;13;[12, 9, 11, 10];4;8255;[12  9 11  3  4  5  0 10  1  7  2  6  8];[0.4402327505176226, 0.3608153586547986, 0, 0.5507980479613338, 0.46040515556721645, 0.4402327505176226, 0, 0, 0, 0.8571601426908423, 0.367891660636205, 0.6408256589896352, 1];[12, 11, 9, 10];4;621;[12 11  9  8  0  5  3  4 10  6  1  2  7];[0.7980782333888994, 0, 0, 0.5507980479613338, 0.46040515556721645, 0.582347166093198, 0, 0, 0.8215533511214506, 0.8571601426908423, 0.367891660636205, 0.8735265660847294, 1];[12, 11, 9, 10];4;2209;[12 11  9  8  0  5  7  3  1  4 10  2  6];[0.7980782333888994, 0.48311009646806713, 0, 0.5507980479613338, 0.46040515556721645, 0.582347166093198, 0, 0.5715809744743391, 0.8215533511214506, 0.8571601426908423, 0.367891660636205, 0.8735265660847294, 1];[12, 11, 9, 10];4;335;[12 11  9  8  0  3 10  5  7  4  1  2  6];[0.7980782333888994, 0.48311009646806713, 0, 0.7625846779828591, 0.5673190572376519, 0.582347166093198, 0, 0.5715809744743391, 0.8215533511214506, 0.8571601426908423, 0.7096323594457682, 0.8735265660847294, 1]
11061;13;13;[9, 6, 5, 4, 2, 0];6;185;[ 9 10  6  5  4  2  0  8 11 12  1  3  7];[0.44980887321399293, 0.2999000658976885, 0.527612769506759, 0, 0.5345162825327381, 0.7193547555614086, 0.7821917630900012, 0, 0.4148096081231751, 1, 0.8742957955124209, 0.4148096081231751, 0.2999000658976885];[9, 10, 8, 2];4;4208;[ 9  1 10  0  6  5  8  4  2 11 12  3  7];[0.826330613102114, 0.9740080955070402, 0.527612769506759, 0.28177198184750146, 0.5345162825327381, 0.7388404380121036, 0.7821917630900012, 0, 0.6997986560954504, 1, 0.8742957955124209, 0.37080478962704205, 0.28177198184750146];[9, 10, 8, 2];4;2209;[ 9  1  5  7 10  0  6  3  8  4  2 11 12];[0.846192052788627, 0.9740080955070402, 0.527612769506759, 0.7304664235852273, 0.5345162825327381, 0.8984240245906312, 0.7821917630900012, 0.891589584693298, 0.6997986560954504, 1, 0.8742957955124209, 0.37080478962704205, 0.24102308159667984];[9, 10, 8, 2];4;2259;[ 9  1  5  7 10  0  6  3  8  2  4 11 12];[0.846192052788627, 0.9740080955070402, 0.6953001135607225, 0.7626302978385078, 0.5345162825327381, 0.8984240245906312, 0.7821917630900012, 0.891589584693298, 0.6997986560954504, 1, 0.8742957955124209, 0.37080478962704205, 0.24102308159667984]
11062;13;13;[7, 8, 6];3;61;[ 7  8  6  3  4  9  2  0  5  1 10 11 12];[0.3107791025967491, 0, 0.3152396193699646, 0.505602857430496, 0.505602857430496, 0, 0.7513490266480691, 1, 0.7963069025769847, 0.4208857323418474, 0, 0, 0];[7, 8, 6];3;111;[ 7  8  6  3  0  2  5  1  4  9 10 11 12];[0.4695854372029884, 0, 0.3152396193699646, 0.5274002339145879, 0, 0, 0.7513490266480691, 1, 0.7963069025769847, 0, 0, 0, 0];[7, 8, 6];3;414;[ 7  1  8  6 10  3  0  2  4  5  9 11 12];[0.4695854372029884, 0.8923052215444113, 0.44415999651389787, 0.6180153666128122, 0, 0, 0.7513490266480691, 1, 0.7963069025769847, 0, 0.6180153666128122, 0, 0];[7, 8, 6];3;237;[ 7  1  8  6  2  3 10  0  4  5  9 11 12];[0.4695854372029884, 0.8923052215444113, 0.7269908955139173, 0.6180153666128122, 0, 0, 0.7513490266480691, 1, 0.7963069025769847, 0, 0.6180153666128122, 0, 0]
11063;13;13;[11, 10, 12, 7, 8];5;87;[11 10 12  7  8  1  9  5  0  4  2  3  6];[0.33377374287165246, 0.5172635435754079, 0, 0, 0, 0.33976554855928964, 0, 0.6637349795642842, 0.5305521004444884, 0.4685920133087913, 0.670495710281115, 1, 0.670495710281115];[11, 10, 12, 6];4;137;[11 10  7 12  6  0  8  2  4  5  1  3  9];[0.6323757061298968, 0, 0.4428925051928817, 0, 0, 0, 0.6323757061298968, 0.6637349795642842, 0.5305521004444884, 0, 0.8194849708384404, 1, 0.6365272185650794];[11, 10, 12, 6];4;285;[11 10  4 12  7  0  6  8  2  1  5  3  9];[0.6323757061298968, 0.24904528182671623, 0.4428925051928817, 0, 0.7619469203318413, 0, 0.6323757061298968, 0.6637349795642842, 0.5305521004444884, 0, 0.8194849708384404, 1, 0.7619469203318413];[11, 10, 12, 6];4;335;[11 10  4 12  7  0  6  8  2  9  3  1  5];[0.6323757061298968, 0.24904528182671623, 0.4428925051928817, 0.3816136626666244, 0.7619469203318413, 0, 0.6323757061298968, 0.6637349795642842, 0.5305521004444884, 0.3816136626666244, 0.8194849708384404, 1, 0.7619469203318413]
11064;13;13;[11, 9, 6, 7];4;70;[11  9  6  7  8  3  0  1  4  5  2 10 12];[0, 0, 0, 0, 0, 0, 0.3762122938830245, 0.3762122938830245, 0.3762122938830245, 0.39766078706306135, 0, 1, 0];[11, 9, 7, 3];4;137;[11  9  7  0  3  4  2  1  6  5  8 10 12];[0, 0, 0, 0, 0, 0, 0, 0.4136389670718155, 0, 0.5836002799473898, 0, 1, 0];[11, 9, 7, 3];4;187;[11  9  7  0  3  4  2  1  6  5  8 10 12];[0, 0, 0, 0, 0, 0, 0, 0.4136389670718155, 0, 0.5836002799473898, 0, 1, 0];[11, 9, 5];3;220;[11  9  7  5  1  2  3  0  6  4  8 10 12];[0, 0.486656647262272, 0, 0, 0, 0.521078756531514, 0, 0.521078756531514, 0, 0.5836002799473898, 0, 1, 0]
11065;13;13;[11, 4, 10, 0, 2];5;87;[11  4 10  0  2  6  1  3  7  5  9  8 12];[0.8488797316855006, 0.6093648289740226, 0.7082892652161171, 0.4564912246160157, 0.9478898383723069, 0.3985067772271632, 0.6993600724301764, 0.3985067772271632, 0, 0.3985067772271632, 0.8744761062387338, 1, 0];[11, 10, 6];3;4208;[11  4  1 10  0  9  2  6  3  5  7  8 12];[0.8488797316855006, 0.9173754053070597, 0.7082892652161171, 0.561663651901771, 0.9478898383723069, 0, 0.6993600724301764, 0, 0, 0.824081286649212, 0.8744761062387338, 1, 0];[11, 10, 9, 3];4;285;[11  4  1 10  0  9  3  6  2  5 12  8  7];[0.8488797316855006, 0.9173754053070597, 0.7082892652161171, 0.7739782451373844, 0.9478898383723069, 0.5066437949858821, 0.7295528713651964, 0.3519489247516736, 0.5066437949858821, 0.824081286649212, 0.8744761062387338, 1, 0.5066437949858821];[11, 3, 10, 9];4;335;[11  4  1  3 10  0  9  7  8  6  2 12  5];[0.8488797316855006, 0.9173754053070597, 0.7082892652161171, 0.8776915734268558, 0.9478898383723069, 0, 0.7295528713651964, 0.7914715267524985, 0.7745276976799426, 0.824081286649212, 0.8744761062387338, 1, 0.6892417002117139]
11066;13;13;[10, 9, 8];3;4158;[10  2  9  7 11  6  4  0  1  3  5  8 12];[0.35131274314235855, 0.28330027982076805, 0.6669010443515411, 0, 0.35131274314235855, 0, 0.35131274314235855, 0.4017580506213648, 0, 0.4499686657244695, 1, 0.4017580506213648, 0];[10, 9, 8];3;1134;[10  1  3  2  9  0  5 11  7  8  4  6 12];[0.5166620072798784, 0.9122441748069373, 0.8865923443960414, 0.8886484406000162, 0.29499391426216165, 0.46772472825824607, 0, 0.4017580506213648, 0.3318386304300075, 0.6723316215272734, 1, 0.46772472825824607, 0];[10, 8, 9];3;285;[10  1  3  2  8  6  9 11  0  5  4  7 12];[0.5166620072798784, 0.9122441748069373, 0.8865923443960414, 0.8886484406000162, 0.4080287750286176, 0.46772472825824607, 0.7409995205025482, 0.4017580506213648, 0.7724019579275601, 0.6723316215272734, 1, 0.631243850659619, 0.3169118011501334];[10, 8, 9];3;335;[10  1  3  2  8  6  9 11  0  5 12  4  7];[0.5174262808452211, 0.9122441748069373, 0.8865923443960414, 0.8886484406000162, 0.4080287750286176, 0.46772472825824607, 0.7409995205025482, 0.4017580506213648, 0.7724019579275601, 0.6723316215272734, 1, 0.631243850659619, 0.4408248645250461]
11067;13;13;[11, 12, 10, 8];4;1084;[11 12  6  1  0  5  3 10  8  9  2  4  7];[0.5620957232135293, 0.6143035752695177, 0, 0.44550168982795557, 0, 0.5085947201613963, 0.6959557628911242, 0, 0.2914706087014627, 0.15006295824349772, 0.44550168982795557, 1, 0.8887629089732736];[11, 12, 8, 10];4;235;[11 12  8  9  6 10  1  0  4  5  3  2  7];[0.5620957232135293, 0.6143035752695177, 0, 0.41230991496188873, 0.5258248559692928, 0.5085947201613963, 0.6959557628911242, 0, 0.8309815033908299, 0.7593126918700697, 0.6756923917829976, 1, 0.8887629089732736];[11, 12, 8, 10];4;285;[11 12  8  9  6 10  1  4  5  3  0  2  7];[0, 0.583051818102772, 0, 0.24122890651968687, 0.5258248559692928, 0.5085947201613963, 0.6959557628911242, 0, 0.8309815033908299, 0.7593126918700697, 0.6756923917829976, 1, 0.8887629089732736];[11, 12, 8, 10];4;335;[11 12  8  9  6 10  1  4  5  3  0  2  7];[0, 0.583051818102772, 0, 0.37913480425968055, 0.5258248559692928, 0.5085947201613963, 0.6959557628911242, 0, 0.8309815033908299, 0.7593126918700697, 0.6756923917829976, 1, 0.8887629089732736]
11068;13;13;[7, 3, 10, 9, 5];5;4158;[ 7  0  3  1 12 10  4  9  8  6  5  2 11];[0.9677334716792273, 0.7275357052377828, 0, 0.9205957850496259, 0.5741636583674561, 0, 0.261221306683955, 1, 0.47786654816494917, 0.4830169927185449, 0.6547117814465879, 0, 0.6547117814465879];[7, 3, 10, 9, 5];5;4208;[ 7  0  3  1 12 10  4  8  9  2  6  5 11];[0.9677334716792273, 0.7275357052377828, 0.30248502608558875, 0.9205957850496259, 0.5741636583674561, 0, 0.261221306683955, 1, 0.5426650706801908, 0.4830169927185449, 0.6547117814465879, 0, 0.6547117814465879];[7, 3, 10, 9, 5];5;2209;[ 7  0  3 10  4  8  1  9  2  6  5 11 12];[0.9677334716792273, 0.7275357052377828, 0.30248502608558875, 0.9205957850496259, 0.8803580772670178, 0, 0.261221306683955, 1, 0.8191362854003414, 0.7202516714162436, 0.905832449000106, 0, 0];[7, 3, 10, 9, 5];5;1234;[ 7  0  3 10  4  9  8  1  2  5  6 11 12];[0.9677334716792273, 0.7275357052377828, 0.5466171467138462, 0.9205957850496259, 0.8803580772670178, 0.5009535214206873, 0.40621662648320944, 1, 0.8191362854003414, 0.8446605224186932, 0.905832449000106, 0, 0]
11069;13;13;[8, 7, 9];3;87;[ 8  4  7  9 10  3  5  6 12  1  2  0 11];[0, 0, 0, 0.4516354633952044, 0.9706742374293279, 0.41811000085515554, 0.3615979848436121, 0.7675377820649657, 1, 0.6903543945848932, 0.5910384342371874, 0, 0.316058628702828];[8, 7, 9];3;235;[ 8  4  7  5  9 10  6  2 11  3 12  1  0];[0, 0.30530209217346, 0.45590859880136303, 0.4516354633952044, 0.9706742374293279, 0.7070856469876278, 0.46903167509531596, 0.7675377820649657, 1, 0.6903543945848932, 0.5910384342371874, 0.45590859880136303, 0.316058628702828];[8, 9, 7];3;285;[ 8  4  9  7  5 11  2  3  1  6 10 12  0];[0, 0.39482210449694827, 0.45590859880136303, 0.4516354633952044, 0.9706742374293279, 0.7070856469876278, 0.2706519171678211, 0.7675377820649657, 1, 0.8219181302441968, 0.2706519171678211, 0.45590859880136303, 0.24510754007668162];[8, 9, 7];3;8405;[ 8  4  9  1  7  5  2 11  3 12 10  6  0];[0, 0.8083009333090215, 0.45590859880136303, 0.4516354633952044, 0.9706742374293279, 0.7070856469876278, 0.2706519171678211, 0.7675377820649657, 1, 0.8219181302441968, 0.29187021051037376, 0.45590859880136303, 0.340781982189771]
11070;13;13;[10, 3, 11, 9, 7, 8];6;4158;[10  3  6 11  0  9  4  2  7  5  1  8 12];[0.4675412045402449, 0, 0, 0.8853383090315154, 0.39667791226812443, 0, 0.6172621560133579, 0, 0, 0.4438219385416258, 1, 0.54529089189632, 0];[10, 3, 8, 11, 9, 7];6;1134;[10  3  4  8 11  6  0  9  7  5  1  2 12];[0.5786361068320405, 0, 0, 0.8853383090315154, 0.8622147433514329, 0, 0.6172621560133579, 0, 0.7635998079721649, 0.4438219385416258, 1, 0.6884311890049037, 0];[10, 4, 9, 8, 11, 6, 2];7;4258;[10  3  4  9  8 11  6  5  0 12  2  1  7];[0.5786361068320405, 0.25231751111130035, 0.43121979564895135, 0.8853383090315154, 0.8622147433514329, 0.5994283073921243, 0.6172621560133579, 0, 0.7635998079721649, 0.8037606324665613, 1, 0.6884311890049037, 0.5019530674498232];[10, 3, 9, 8, 11, 7];6;1234;[10  4  3  0  9  8 11  7  6  5  1 12  2];[0.8662663949422753, 0.5863473298412059, 0.43121979564895135, 0.8853383090315154, 0.8989023250169497, 0.5994283073921243, 0.6172621560133579, 0.6570348541865139, 0.7635998079721649, 0.8037606324665613, 1, 0.6884311890049037, 0.5019530674498232]
11071;13;13;[10, 5, 7, 9];4;4158;[10  5  0  7  1  9  4  3  6  2 11  8 12];[0.8272334704560008, 0.6703730916299918, 0.35657059651529943, 0.5354984886605046, 0.5896781275481081, 0.943924692836234, 0.5354984886605046, 0.6746058179051262, 0.28405415597212985, 0.638912660432612, 1, 0.3444242018482085, 0.28405415597212985];[10, 5, 7, 9];4;235;[10  5  2  0  7  1  9  4  3 11  6  8 12];[0.8272334704560008, 0.7458408072987868, 0.9169560492136718, 0.5703061312103647, 0.5896781275481081, 0.943924692836234, 0, 0.7882627197214942, 0, 0.638912660432612, 1, 0.4010014587849441, 0];[10, 5, 9, 7];4;4258;[10  5  2  9  0  8  7  1  4 11  3  6 12];[0.8272334704560008, 0.7458408072987868, 0.9169560492136718, 0.5703061312103647, 0.5896781275481081, 0.943924692836234, 0.503107389146347, 0.7882627197214942, 0.8239056752971909, 0.8416540632370676, 1, 0.5780053942421707, 0];[10, 5, 9, 7];4;2259;[10  5  2  4  9  0  8  7  1  6  3 11 12];[0.8272334704560008, 0.7458408072987868, 0.9169560492136718, 0.720203986999265, 0.8811852324925958, 0.943924692836234, 0.7324081163334046, 0.7882627197214942, 0.8239056752971909, 0.8416540632370676, 1, 0.5780053942421707, 0]
11072;13;13;[12, 11, 7];3;87;[12 11  9  7  5  3  0  1  6  4  2  8 10];[0, 0, 0, 0, 0, 0.21583029000108434, 0, 0.21583029000108434, 0, 0.4436692653795616, 0, 0.7887557408399115, 1];[12, 11, 4];3;120;[12 11  9  4  8  5  7  0  6  1  2  3 10];[0, 0, 0, 0, 0.30308487703257736, 0.21583029000108434, 0, 0.21583029000108434, 0.30308487703257736, 0.4436692653795616, 0, 0.7887557408399115, 1];[12, 11, 8];3;170;[12 11  9  8  5  4  0  6  7  2  3  1 10];[0.2258667966675691, 0, 0, 0, 0.297377160654225, 0.297377160654225, 0.2258667966675691, 0.21583029000108434, 0.30851738773314324, 0.4436692653795616, 0, 0.7887557408399115, 1];[12, 11, 3];3;220;[12 11  9  3  8  4  5  0  6  7  1  2 10];[0.2258667966675691, 0, 0, 0.37194180546744376, 0.297377160654225, 0.297377160654225, 0.2258667966675691, 0.21583029000108434, 0.3234565736018817, 0.4436692653795616, 0, 0.7887557408399115, 1]
11073;13;13;[11, 10];2;120;[11  9  6  4  3 10  2  0  7  5  1  8 12];[0, 0, 0, 0.49804943281480835, 0.5554753956238121, 0, 0.5976687369711986, 0, 0, 0.9065026093298261, 0.440576296865886, 1, 0];[11, 10];2;364;[11  9  5  6  4  3 10  7  8  1  2  0 12];[0, 0, 0, 0.49804943281480835, 0.5554753956238121, 0.6034263589626815, 0.5976687369711986, 0.3872362946560288, 0.31499475923913284, 0.9065026093298261, 0.440576296865886, 1, 0];[11, 10];2;161;[11  9 10  3  4  2  5  6  7  8  1  0 12];[0, 0, 0.6565858084630657, 0.712123211142533, 0.674271364006939, 0.6034263589626815, 0.5976687369711986, 0.4550114773144774, 0.37759457949537495, 0.9065026093298261, 0.7855654232772404, 1, 0];[11, 10];2;211;[11  9 10  3  4  2  5  6  7  1  8  0 12];[0, 0.4475997943700486, 0.6565858084630657, 0.712123211142533, 0.674271364006939, 0.6034263589626815, 0.5976687369711986, 0.4550114773144774, 0.37759457949537495, 0.9065026093298261, 0.7993316699522636, 1, 0]
11074;13;13;[12, 9, 10, 5];4;8255;[12  6  7  3  2  9 10  1  8  5  0  4 11];[0.34624009165769887, 0.4696838679752088, 0.550982578576462, 0.550982578576462, 0, 0.40330412193254145, 0.8580286643200593, 0.563316532702464, 0.4617536332840028, 0.5176934865366738, 0.5131440831777426, 0, 1];[12, 9, 10, 5];4;8305;[12  6  1  7  9  2  3 10  5  8  0  4 11];[0.34624009165769887, 0.8367467959040523, 0.5786005945239715, 0.5427419149113033, 0, 0.46235061554156376, 0.8580286643200593, 0.6327266863277243, 0.4617536332840028, 0.6327266863277243, 0.5131440831777426, 0, 1];[12, 9, 5, 10];4;8355;[12  6  1  8  3  9  7  2  5 10  4  0 11];[0, 0.8367467959040523, 0.5786005945239715, 0.7190976944482999, 0.23088798688823786, 0.5743249684234432, 0.8580286643200593, 0.6327266863277243, 0.7502777676852007, 0.6327266863277243, 0.5175674911866808, 0, 1];[12, 5, 9, 10];4;2259;[12  5  3  6  1  8  2  7  9 11 10  4  0];[0, 0.8367467959040523, 0.7107961916489528, 0.8803043484585492, 0.23088798688823786, 0.8912212255811754, 0.8580286643200593, 0.6327266863277243, 0.7502777676852007, 0.6327266863277243, 0.5175674911866808, 0.5625446678448682, 1]
11075;13;13;[9, 5, 4, 10];4;8255;[ 9  8  3 12  6  0  1  7  5 11  4  2 10];[0.525188451239999, 0.475496889711929, 0, 0.7727478972442348, 0.4036912380911726, 0.45464232586493847, 0.7432955498480711, 0.45464232586493847, 0.944577555950143, 1, 0, 0.41540948692630014, 0.7465226786220465];[9, 4, 5, 10];4;8305;[ 9  8  4  3 12  6 11  7  5  0  1 10  2];[0.5832449862318483, 0.475496889711929, 0, 0.7727478972442348, 0.8398121811497946, 0.5842017173491727, 0.7432955498480711, 0.6070646401969954, 0.944577555950143, 1, 0.3593028739317275, 0.7057240720624254, 0.7465226786220465];[9, 4, 5, 10];4;8355;[ 9  8  4  7  3 12  6 11  0  2  5 10  1];[0.6863054110880096, 0.5049463375102292, 0.668469468224265, 0.7727478972442348, 0.8398121811497946, 0.5842017173491727, 0.7432955498480711, 0.8338998891664671, 0.944577555950143, 1, 0.5684380981420657, 0.7057240720624254, 0.7465226786220465];[9, 4, 5, 10];4;8405;[ 9  8  1  4  7  2  3 12  6  5 11  0 10];[0.6863054110880096, 0.9439511178069596, 0.7771233793663594, 0.7727478972442348, 0.8398121811497946, 0.7248556051090307, 0.7432955498480711, 0.8338998891664671, 0.944577555950143, 1, 0.5684380981420657, 0.7141225911147946, 0.7465226786220465]
11076;13;13;[11, 9, 8, 5, 10];5;4158;[11  9  8  3  7  5 10  4  6  2  1  0 12];[0.3296643024292471, 0.36550838140172187, 0.4533724159553251, 0.7400246603805136, 0.6020449913033824, 0.7028210096584144, 0.6019027057832399, 0.7205469151338357, 0.7894377845280757, 0.8241944559669171, 0.6553377642861986, 1, 0.3296643024292471];[11, 10, 8, 9, 5];5;4208;[11  1 10  8  9  0  2  3  7  5  4  6 12];[0.8103822453110688, 0.9056278810188827, 0.7888322273696204, 0.7400246603805136, 0.6020449913033824, 0.7028210096584144, 0.6019027057832399, 0.7205469151338357, 0.8799138636915641, 0.8241944559669171, 0.898645625243072, 1, 0];[11, 10, 8, 9, 5];5;4258;[11  3  1 10  8  9  0  2  7  5  4  6 12];[0.8103822453110688, 0.9056278810188827, 0.7888322273696204, 0.9254477799320692, 0.6020449913033824, 0.7028210096584144, 0.6019027057832399, 0.7205469151338357, 0.8799138636915641, 0.8597550174694679, 0.898645625243072, 1, 0];[11, 5, 10, 8, 9];5;4308;[11  3  5 10  1  8  9  0  2  7  4  6 12];[0.8103822453110688, 0.9056278810188827, 0.7888322273696204, 0.9499722890089379, 0.6491132099795938, 0.9185717985998039, 0.6019027057832399, 0.7205469151338357, 0.8799138636915641, 0.8597550174694679, 0.9173296255366887, 1, 0.23405101979997045]
11077;13;13;[12, 11, 10, 8];4;70;[12 11 10  8  3  4  7  0  2  6  5  1  9];[0.3196597606818507, 0, 0.2825295785678753, 0.3708447527547187, 0.3708447527547187, 0, 0.2825295785678753, 0.3196597606818507, 0.46025988982451266, 0, 0.682916371932972, 0.7859024347486661, 1];[12, 1, 11, 10];4;137;[12  1  4 11 10  3  8  5  0  7  6  2  9];[0.3196597606818507, 0.8401157689297195, 0, 0.6225278051636218, 0.7870557924845419, 0.33866571462785144, 0, 0.3196597606818507, 0.46025988982451266, 0, 0.682916371932972, 0.7859024347486661, 1];[12, 1, 11, 10];4;187;[12  1  4 11 10  2  3  8  5  7  6  0  9];[0, 0.8401157689297195, 0.6468476571402599, 0.6225278051636218, 0.7870557924845419, 0.33866571462785144, 0, 0.3205179610148982, 0.46025988982451266, 0, 0.682916371932972, 0.7859024347486661, 1];[12, 1, 11, 10];4;237;[12  1  4 11 10  9  2  8  3  5  7  0  6];[0, 0.8401157689297195, 0.6816811809216667, 0.6225278051636218, 0.7870557924845419, 0.33866571462785144, 0, 0.3205179610148982, 0.6582711238623552, 0.6816811809216667, 0.682916371932972, 0.7859024347486661, 1]
11078;13;13;[12, 7, 9, 3, 0, 6, 4];7;8255;[12  7  2 10  8  9  3 11  5  1  0  6  4];[0.32417452133645425, 0.42694358508805247, 0.7537185964320703, 0.6355112420158305, 0, 0.5881201228627353, 0.32417452133645425, 0.7670147498252381, 0.7027964917956786, 0.6935021906725469, 0.7391319878135677, 0.6346547278341067, 1];[12, 5, 7, 9, 6, 1, 0];7;8305;[12  5  7  2 10  8  3  9 11  6  1  4  0];[0, 0.5437198337502368, 0.7537185964320703, 0.699294312372687, 0.30414257932123384, 0.9427440415301599, 0.5811679208405793, 0.7670147498252381, 0.7027964917956786, 0.6935021906725469, 0.7391319878135677, 0.6346547278341067, 1];[12, 5, 7, 9, 6, 1, 0];7;8355;[12  5  2 10  7 11  8  3  9  6  1  4  0];[0, 0.5437198337502368, 0.8512891064433907, 0.699294312372687, 0.30414257932123384, 0.9427440415301599, 0.5811679208405793, 0.7670147498252381, 0.7027964917956786, 0.6985846366922833, 0.8020148072190857, 0.748040519919036, 1];[12, 5, 7, 9, 6, 1, 0];7;8405;[12  5  4  3  2  7 10 11  8  9  6  1  0];[0, 0.5437198337502368, 0.8512891064433907, 0.9287947054488357, 0.9347543452736892, 0.9427440415301599, 0.5811679208405793, 0.8213105743902276, 0.7027964917956786, 0.6985846366922833, 0.8020148072190857, 0.748040519919036, 1]
11079;13;13;[9, 12, 10, 3];4;70;[ 9 12 10  3  5  7  4  2  6  0  1  8 11];[0, 0, 0.3405686233103483, 0.3797158161002032, 0.3405686233103483, 0.3797158161002032, 0, 0.3720973350142253, 0, 1, 0.46333123331629644, 0, 0.5908224943460363];[9, 10, 12, 3];4;120;[ 9 10 12  3  7  4  2  0 11  5  6  1  8];[0.29442492994495534, 0, 0.3405686233103483, 0.5372793201848874, 0.3405686233103483, 0.21742368983199245, 0, 0.3720973350142253, 0, 1, 0.782889651982142, 0.24341195769358018, 0.5908224943460363];[9, 10, 3, 12];4;187;[ 9 10  3  6 12  4 11  7  2  8  0  5  1];[0.29442492994495534, 0.24239683984713775, 0.45375757173765047, 0.7470029113408752, 0.5457731498273167, 0.27399228541673243, 0.7470029113408752, 0.4858763432066752, 0.38946471850126785, 1, 0.782889651982142, 0.4858763432066752, 0.5908224943460363];[9, 10, 3, 12];4;237;[ 9 10  3  6 12  4  5  7 11  0  2  8  1];[0.46598110763038364, 0.24239683984713775, 0.45375757173765047, 0.7470029113408752, 0.5457731498273167, 0.49178755789968676, 0.7470029113408752, 0.4858763432066752, 0.38946471850126785, 1, 0.782889651982142, 0.4858763432066752, 0.6901594530321794]
11080;14;14;[9, 8, 7];3;8255;[ 9  0  8  6 12 10  4  2  3 13  5  1  7 11];[0.3999890683081058, 0, 0.27714480647824374, 0.27714480647824374, 0.364034461195769, 0.1493817266464617, 0.37678547813872354, 0, 0.3999890683081058, 1, 0.37678547813872354, 0, 0.37678547813872354, 0.1860321605859049];[9, 8, 7];3;364;[ 9 10 11  8  2  0  4  7  6 12  1  3  5 13];[0.3999890683081058, 0, 0.4029951229128748, 0, 0.364034461195769, 0, 0.23353611455506376, 0.2663882002122715, 0.44902328370240335, 1, 0.5673531089917664, 0.44902328370240335, 0.19858481598593974, 0];[9, 8, 7];3;161;[ 9  8  7 10 12  5  4  0  6  2  1  3 11 13];[0.23353611455506376, 0, 0.19858481598593974, 0, 0.364034461195769, 0.502128816030954, 0.23353611455506376, 0.6013898200809714, 0.77245754625323, 1, 0.5673531089917664, 0, 0.502128816030954, 0];[9, 8, 7];3;237;[ 9  0  8  4  7 10 12  5  2  6  1  3 11 13];[0.8319259566599594, 0, 0.19858481598593974, 0, 0.7339462593592012, 0.502128816030954, 0, 0.6013898200809714, 0.77245754625323, 1, 0.5673531089917664, 0, 0.502128816030954, 0]
11081;14;14;[12, 11, 4];3;87;[12  1 11  4  7 13  3  0  6  5  2  8 10  9];[0, 0.8073151465566145, 0, 0, 0.3658360152348503, 0, 0, 0.3658360152348503, 0, 0, 0, 0.6257554952323037, 1, 0.29722743913603633];[12, 11, 6];3;137;[12  0  1 11  6  2  9 10  7 13  3  5  4  8];[0.8086938251079037, 0.8073151465566145, 0.421864778548742, 0, 0, 0, 0.47258722829143895, 0.3191308155718086, 0, 0.4078763629194761, 0.4078763629194761, 0.7500208863145794, 1, 0.29722743913603633];[12, 11, 10];3;220;[12  0  1 11 10  6  2  9  7 13  3  5  4  8];[0.8086938251079037, 0.8073151465566145, 0.4354965569493798, 0, 0, 0, 0.47258722829143895, 0.3191308155718086, 0, 0.4078763629194761, 0.64105653320453, 0.7500208863145794, 1, 0.29722743913603633];[12, 11, 10];3;270;[12  0  1 11 10 13  6  2  9  7  5  3  4  8];[0.8086938251079037, 0.8073151465566145, 0.4354965569493798, 0, 0, 0.23512677131038662, 0.47258722829143895, 0.3191308155718086, 0, 0.4078763629194761, 0.64105653320453, 0.7500208863145794, 1, 0.49005172519129453]
11082;14;14;[8, 5, 9, 2, 6];5;87;[ 8  5  9  2  6 12  4 11 10  7  0  3  1 13];[0.2978430110229646, 0, 0.67968746351063, 0.21375400964542549, 0.5899596284869376, 0.9132612307387353, 0.5978373167531873, 0.3062682550328752, 1, 0.8294647325721308, 0.3062682550328752, 0.3951943549214828, 0.5978373167531873, 0];[8, 5, 9, 2, 6];5;235;[ 8  5  4  9  2 12  6 11  0 10  7  3  1 13];[0.4562219229493713, 0, 0.67968746351063, 0, 0.8298647518443091, 0.9132612307387353, 0.5978373167531873, 0.3062682550328752, 1, 0.8294647325721308, 0.3062682550328752, 0.5701307718725865, 0.5978373167531873, 0];[8, 7];2;4258;[ 8  5  4  9  2 11 12  6  0 10  7  3  1 13];[0.4562219229493713, 0, 0.67968746351063, 0.2503532757840276, 0.8298647518443091, 0.9132612307387353, 0.5978373167531873, 0.3062682550328752, 1, 0.8294647325721308, 0.3062682550328752, 0.6397447060014098, 0.5978373167531873, 0];[8, 10, 3];3;335;[ 8  5  6  4  9 10  3  2  7 11  0  1 12 13];[0.4562219229493713, 0, 0.67968746351063, 0.7776456106479733, 0.8298647518443091, 0.9132612307387353, 0.8732703437258902, 0.6713276656891051, 1, 0.8294647325721308, 0.7926730651035011, 0.6397447060014098, 0, 0]
11083;14;14;[12, 1, 13, 11];4;2109;[12  1  4  5  6  3 10  2 13  8 11  0  7  9];[0.30328140211831106, 0.5905608038453957, 0.3868875352211101, 0.40860038850288943, 0.5742503294402488, 0.4772184346192839, 0.4772184346192839, 0, 0.3868875352211101, 0, 0.40860038850288943, 0.3662549257170354, 1, 0.3868875352211101];[12, 13, 11, 1];4;120;[12 13 11  1  4  5  6  3 10  0  7  2  8  9];[0.3370211965102037, 0.5905608038453957, 0, 0.40860038850288943, 0.5742503294402488, 0.4772184346192839, 0.4772184346192839, 0, 0, 0, 0.40860038850288943, 0.7112346403945448, 1, 0.8106245490645532];[12, 13, 11, 1];4;170;[12 13 11  1 10  2  5  6  4  7  0  3  8  9];[0, 0.5905608038453957, 0.5323615168769386, 0, 0.2865174921379166, 0.5323615168769386, 0.4772184346192839, 0, 0, 0, 0.5323615168769386, 0.7112346403945448, 1, 0.8106245490645532];[12, 13, 11, 1];4;220;[12 13 11  1 10  2  5  6  4  7  0  3  8  9];[0, 0.5905608038453957, 0.5323615168769386, 0, 0.2865174921379166, 0.5323615168769386, 0.4772184346192839, 0, 0, 0, 0.5323615168769386, 0.7112346403945448, 1, 0.8106245490645532]
11084;14;14;[12, 7, 4, 6, 10, 13];6;8255;[12  2  7  4  1  6 11 10 13  8  3  9  5  0];[0, 0.6112383843844511, 0.7593008562475113, 0.3677146179027455, 0.698423060168623, 0, 0.5836763684522073, 0.7344907976516367, 0.45553153182355793, 0.28703962405065503, 0.5803441923898284, 0.5836763684522073, 1, 0.5266576378471991];[12, 9, 6, 13, 11, 10];6;8305;[12  8  1  9  2  7  6  4 13  3 11 10  5  0];[0, 0.8482196688550808, 0.7593008562475113, 0.6453288237744998, 0.698423060168623, 0, 0.725084985983921, 0.7344907976516367, 0.8825086479535675, 0.8124343623899589, 0.5803441923898284, 0.6186535837616833, 1, 0.6493669607480066];[12, 9, 6, 11, 13, 10];6;16548;[12  8  5  1  9  2  7  6  4 11 13  3  0 10];[0.5903079559134475, 0.8482196688550808, 0.7593008562475113, 0.6453288237744998, 0.698423060168623, 0.8630097931931375, 0.725084985983921, 0.7344907976516367, 0.8825086479535675, 0.8124343623899589, 0.5803441923898284, 0.6883544200834077, 1, 0.6493669607480066];[12, 9, 6, 11, 13, 10];6;16598;[12  8  5  1  9  2  7  6  4 11 13  3  0 10];[0.5903079559134475, 0.8482196688550808, 0.7593008562475113, 0.6453288237744998, 0.698423060168623, 0.8630097931931375, 0.725084985983921, 0.7344907976516367, 0.8825086479535675, 0.8124343623899589, 0.5803441923898284, 0.6960698144822435, 1, 0.6493669607480066]
11085;14;14;[11, 2, 13, 12, 8];5;571;[11  2  6 13  5 12 10  1  8  0  9  3  7  4];[0.2536918818965521, 0.2742036748737381, 0.8661549874539232, 0, 0, 0.5281010336828038, 0.6646255997574535, 0, 0.2536918818965521, 0.22909008519567173, 0.2742036748737381, 1, 0.2742036748737381, 0.5712089516521479];[11, 2, 13, 12, 8];5;2159;[11  2  6 13  1  5  7  0 12  8 10  4  3  9];[0.2536918818965521, 0.570349987067505, 0.8661549874539232, 0, 0.24545987531664307, 0.5281010336828038, 0.6646255997574535, 0.3272273815737313, 0.2536918818965521, 0, 0.2536918818965521, 1, 0.2536918818965521, 0.5712089516521479];[11, 2, 13, 8, 12];5;414;[11  2  6 13  1  5  8 12 10  4  7  3  0  9];[0, 0.570349987067505, 0.8661549874539232, 0, 0.3439059810111091, 0.5281010336828038, 0.6646255997574535, 0.3272273815737313, 0.5153708926542245, 0, 0.4081429706700536, 1, 0.46191635593515135, 0.5712089516521479];[11, 2, 8, 13, 12];5;2259;[11  2  5  8  6  0 13  1  7 10 12  4  3  9];[0.5714765312236196, 0.570349987067505, 0.8661549874539232, 0, 0.3439059810111091, 0.7094927720202704, 0.6646255997574535, 0.5018131324519091, 0.6656253880538588, 0, 0.48353824105585713, 1, 0.48353824105585713, 0.5712089516521479]
11086;14;14;[12, 13, 8, 10];4;16448;[12 13 11  8  5  0  2  1  7  6  4  3 10  9];[0, 0, 0, 0, 0, 0.582421211428212, 0, 0, 0.598954419300543, 0, 0, 0.6040832697525111, 1, 0.6518619506923636];[12, 13, 9, 8];4;2159;[12  0 13  9 11  8  5  4  2  6  1  3  7 10];[0.8116880207930307, 0, 0.3175762254638734, 0, 0.5608063181760629, 0.582421211428212, 0, 0, 0.598954419300543, 0.6359296604309357, 0, 0.6040832697525111, 1, 0.6518619506923636];[12, 8, 13, 9];4;414;[12  0  8  7 13  9 11  5  4  2  1  3  6 10];[0.8116880207930307, 0, 0.3175762254638734, 0, 0.5608063181760629, 0.582421211428212, 0, 0.713850206462611, 0.724419434839019, 0.6359296604309357, 0, 0.6040832697525111, 1, 0.713850206462611];[12, 13, 8, 9];4;237;[12 13  0  8  9 11  5  4  6  7  2  3  1 10];[0.8116880207930307, 0, 0.3810392176004482, 0, 0.5608063181760629, 0.582421211428212, 0.5560385084154089, 0.4229856874339009, 0.724419434839019, 0.6359296604309357, 0, 0.6040832697525111, 1, 0.8881799275388257]
11087;14;14;[8, 9, 10];3;70;[ 8  9  1 10 11  0  2  3  7  6  5  4 12 13];[0, 0.34379423975985096, 0, 0, 0, 0, 0, 0, 1, 0.559320773273597, 0.34379423975985096, 0.271391591982519, 0, 0];[8, 9, 10];3;137;[ 8  4  9  1 10  3  2  0  7  6  5 11 12 13];[0, 0.5657258665141196, 0, 0, 0.5670540304266282, 0, 0, 0, 1, 0.5670540304266282, 0.4634539712938637, 0, 0, 0];[8, 9, 10];3;187;[ 8  4  9  1 10 11  2  0  7  6  5  3 12 13];[0, 0.5657258665141196, 0, 0, 0.5670540304266282, 0, 0, 0, 1, 0.5670540304266282, 0.4634539712938637, 0.37114290217704926, 0, 0];[8, 10, 9];3;220;[ 8 10  4  9  1 11  5 12  7  6  2  3  0 13];[0, 0.5657258665141196, 0, 0, 0.5670540304266282, 0.20550599864494362, 0, 0, 1, 0.5670540304266282, 0.6262308869593609, 0.37114290217704926, 0.20550599864494362, 0]
11088;14;14;[9, 2, 7, 8, 5];5;571;[ 9  2  7  3 11 10  0  8  5  6  1  4 12 13];[0.48233047464918694, 0, 0.83302864736542, 0.5915215286277937, 0, 0.20511796101832244, 0, 0.5939746732752909, 0.29533839785439103, 1, 0.5232093115711258, 0.5915215286277937, 0, 0];[9, 8, 2, 5, 7];5;137;[ 9  8  2  5  7  6  3 11 10  0  4  1 12 13];[0.48233047464918694, 0.38755040027238535, 0.83302864736542, 0.5915215286277937, 0.38755040027238535, 0.6770697726329624, 0.5936907662730785, 0.5939746732752909, 0.8382556627750759, 1, 0.5232093115711258, 0.5915215286277937, 0.21599722114162526, 0];[9, 8, 6, 7];4;285;[ 9  8  2  6  7  5  1  0 11  3 10 13  4 12];[0.5947209061901011, 0.63421486625235, 0.83302864736542, 0.5915215286277937, 0.33757433081537247, 0.6770697726329624, 0.7443756495704277, 0.6847212426421742, 0.8382556627750759, 1, 0.5333195295711926, 0.5915215286277937, 0.33757433081537247, 0.33759737989658134];[9, 8, 6, 7];4;1234;[ 9  0  8  2  6  7  5  1 11  3 10 13  4 12];[0.8696530764033867, 0.63421486625235, 0.83302864736542, 0.5915215286277937, 0.33757433081537247, 0.6770697726329624, 0.7820230962502799, 0.6847212426421742, 0.8382556627750759, 1, 0.5333195295711926, 0.5915215286277937, 0.33757433081537247, 0.33759737989658134]
11089;14;14;[11, 12];2;185;[11  7 10  8 12  0  2  1  6  5  4  3  9 13];[0, 0, 0, 0, 0, 0, 0, 0.6643933986488618, 0.48762977981212874, 0, 0.6643933986488618, 1, 0.4432951607919468, 0];[11, 12];2;106;[11 12  7 10  9  0  8  3  6  5  4  2  1 13];[0.4972352555799585, 0, 0, 0.3535068815462393, 0, 0, 0, 0.6643933986488618, 0.48762977981212874, 0.4972352555799585, 0.6643933986488618, 1, 0.8505604707108938, 0];[11, 12];2;156;[11 12  7 10  8  9  2  0  6  5  4  3  1 13];[0, 0, 0, 0, 0, 0, 0, 0.6643933986488618, 0.5669739124756352, 0.5065406836695204, 0.6643933986488618, 1, 0.8505604707108938, 0];[11, 12];2;206;[11 12  4  7 10  9  8  0  6  5  2  3  1 13];[0, 0, 0, 0, 0.8013014157602072, 0, 0, 0.6643933986488618, 0.5669739124756352, 0.6584677124438714, 0.6643933986488618, 1, 0.8505604707108938, 0]
11090;14;14;[11, 9];2;16448;[11  8  3  6  4  2  5  1 13  7 12  9  0 10];[0, 0.4844784488354112, 0.5232418044625524, 0.655608078710894, 0.5312822682758704, 0.5232418044625524, 0.6218888428890574, 0.4052797820748973, 0.8244460915856344, 0.25004667739784375, 0, 1, 0.25004667739784375, 0.48179397460630113];[11, 8, 6, 1, 3];5;170;[11  8 10  6  1  3  4  5  2  7 13  9  0 12];[0.1565453501843504, 0.7278238378920553, 0.5232418044625524, 0.655608078710894, 0.5312822682758704, 0.5232418044625524, 0.7428567252788286, 0.5085529187023166, 0.8244460915856344, 0.2994026955869063, 0.7905505742401496, 1, 0, 0.48179397460630113];[11, 9];2;16548;[11  3  8 10  5  0  6  1 12  4  2  7 13  9];[0.7675004608226582, 0.7278238378920553, 0.5232418044625524, 0.8322350208713555, 0.5312822682758704, 0.7675004608226582, 0.7428567252788286, 0.5085529187023166, 0.8244460915856344, 0.43304989527404836, 0.7905505742401496, 1, 0.7153892516080934, 0.48179397460630113];[11, 9];2;335;[11  3  8 10  9  0  5  6  1 12  4  2  7 13];[0.7675004608226582, 0.7278238378920553, 0.5232418044625524, 0.8690294330838989, 0.5312822682758704, 0.7675004608226582, 0.7428567252788286, 0.5203504973959581, 0.8244460915856344, 0.7796058417115183, 0.7905505742401496, 1, 0.7153892516080934, 0.48179397460630113]
11091;14;14;[12, 11];2;61;[12 13 11  5 10  6  0  2  9  4  8  1  7  3];[0.33203981578110103, 0, 0.3289878075952168, 0, 0.307785474968851, 0.408648750863675, 0.39717659973499375, 0, 0.20942423248417025, 0.3289878075952168, 0.408648750863675, 0.42447944382321273, 1, 0.6996826159195988];[12, 11];2;235;[12 13  2 11  4 10  3  0  5  6  9  8  7  1];[0.4336349768782682, 0, 0.6031795936170451, 0.4697276366964557, 0.4763295789686721, 0.408648750863675, 0.39717659973499375, 0, 0.20942423248417025, 0.3289878075952168, 0.4697276366964557, 0.5900769968082518, 1, 0.6996826159195988];[12, 11];2;170;[12 10 13 11  2  4  6  8  9  0  1  3  7  5];[0.33203981578110103, 0, 0.4588038046239991, 0, 0.4588038046239991, 0, 0.42229985067706155, 0, 0.4054021437904134, 0.4047812267520034, 0.9235923459300777, 0.5900769968082518, 1, 0.6996826159195988];[12, 11];2;237;[12 10  0 13 11  2  4  6  8  9  1  3  7  5];[0.8553785680552779, 0, 0.4588038046239991, 0, 0.4588038046239991, 0, 0.42229985067706155, 0, 0.4054021437904134, 0.4047812267520034, 0.9235923459300777, 0.5900769968082518, 1, 0.6996826159195988]
11092;14;14;[8, 9, 1, 11, 6];5;185;[ 8  9  1  2 11 10  6 13 12  0  4  3  7  5];[0.2192212870831561, 0.7156101137794707, 0.4368578556270276, 0, 0.2192212870831561, 0, 0.22592399392500942, 0, 1, 0.7171469273171419, 0.22606629604264689, 0.25512032638776955, 0.2253534508719945, 0.22592399392500942];[8, 9, 11, 7];4;4208;[ 8  6  9  1  0 11  7  2  4  5  3 10 12 13];[0.6098463279320341, 0.7156101137794707, 0.25512032638776955, 0, 0, 0, 0.8161990148824023, 0.6086447382330108, 1, 0.7171469273171419, 0, 0.6098463279320341, 0, 0];[8, 7, 9, 11];4;1184;[ 8  6  7  9  1 11  0  5  3 10  2  4 12 13];[0.6098463279320341, 0.7156101137794707, 0.25512032638776955, 0.5238773956343561, 0, 0.5238773956343561, 0.8161990148824023, 0.7317334069783102, 1, 0.7171469273171419, 0.5238773956343561, 0.6098463279320341, 0, 0];[8, 7, 9, 11];4;1234;[ 8  6  7  9  1 11  0  5  3 10  2 13  4 12];[0.6098463279320341, 0.7156101137794707, 0.40441434663593145, 0.5238773956343561, 0, 0.5238773956343561, 0.8161990148824023, 0.7317334069783102, 1, 0.7171469273171419, 0.5238773956343561, 0.6098463279320341, 0, 0.2749199019465223]
11093;14;14;[13, 12];2;70;[13 10  2 12 11  5  1  0  7  6  4  3  8  9];[0, 0, 0.5461515379077174, 0, 0, 0.2408093218925073, 0, 0, 0, 0, 0.7584868600973631, 0.3806263578214024, 0.5461515379077174, 1];[13, 12];2;120;[13 10  2 12 11  5  3  8  0  6  4  1  7  9];[0.3767069104392793, 0, 0.5461515379077174, 0.46039722097073854, 0, 0.5173617857509405, 0, 0, 0.3940615341585511, 0, 0.7584868600973631, 0.5173617857509405, 0.5461515379077174, 1];[13, 12];2;156;[13 12 10  5 11  3  8  0  2  7  1  4  6  9];[0.3767069104392793, 0.2494829957660527, 0.25463003576899684, 0.4686194041285265, 0, 0.5173617857509405, 0, 0.25463003576899684, 0.3940615341585511, 0, 0.7584868600973631, 0.5173617857509405, 0.7883372205972715, 1];[13, 12];2;206;[13 12 10  5  3  1  8  0  6 11  2  7  4  9];[0.3767069104392793, 0.44098028370257997, 0.25463003576899684, 0.4686194041285265, 0, 0.6824856054507298, 0.29894313836028175, 0.25463003576899684, 0.3940615341585511, 0, 0.7584868600973631, 0.2678112214253494, 0.7883372205972715, 1]
11094;14;14;[10, 9, 6];3;185;[10  5  8  9  4  0  6  2 13 11  7 12  1  3];[0.41818101805389574, 0, 0.3627563729870301, 0, 0.4756932073744021, 0.8101118720954092, 0.41818101805389574, 0.15083933328628224, 0.761650784243102, 0.5915950891856718, 1, 0.15083933328628224, 0.15083933328628224, 0.3627563729870301];[10, 9, 6];3;364;[10  0  7  5  8  9  1  6  4  3 11 12  2 13];[0.8957946378550956, 0.6492711962690937, 0, 0.28170310475886784, 0.4756932073744021, 0.8101118720954092, 0.5985273553758917, 0.8132146934549888, 0.761650784243102, 0.6632571730516179, 1, 0.28170310475886784, 0.2216079021567948, 0];[10, 9, 6];3;414;[10  0  7  5  9  8  1  6  4  2 13 12 11  3];[0.8957946378550956, 0.6492711962690937, 0.44576805616384513, 0.20471687602355812, 0.4756932073744021, 0.8101118720954092, 0.5985273553758917, 0.8132146934549888, 0.761650784243102, 0.7786113583839112, 1, 0.3075128050118062, 0.3151073827811019, 0.3151073827811019];[10, 9, 6];3;464;[10  0  7  5  9  8  1  6  4  2  3 12 13 11];[0.8957946378550956, 0.6492711962690937, 0.44576805616384513, 0.3214345665656055, 0.4756932073744021, 0.8101118720954092, 0.5985273553758917, 0.8132146934549888, 0.761650784243102, 0.7786113583839112, 1, 0.3075128050118062, 0.3151073827811019, 0.3151073827811019]
11095;14;14;[9, 10, 4, 1, 6];5;16448;[ 9  0 12  7 10  8  4 11  3  2  1  5 13  6];[0.7032425507611461, 0.16930822454543365, 0.22695551329568772, 0.30982284975404994, 0.3102994289469882, 0.16930822454543365, 0, 0.52465053565262, 0.3102994289469882, 1, 0.49764761532158486, 0.3102994289469882, 0.5593883806860305, 0.16930822454543365];[9, 11, 6, 4, 1];5;8305;[ 9  0 11 10  6 12  7  8  2  3  4  1  5 13];[0.7032425507611461, 0.16930822454543365, 0.4088082436624822, 0.35169884675460544, 0.2993189664838666, 0.16930822454543365, 0.6148216348750969, 0.52465053565262, 0.46520358303964443, 1, 0.6253038396103627, 0.699963209164764, 0.5890569796145846, 0.16930822454543365];[9, 11, 6, 1, 4];5;8355;[ 9 11  2  6  1  0 10  3 12  7  8  4  5 13];[0.7032425507611461, 0.7057195817108858, 0.7209917529267644, 0.608338339682991, 0.4004967380380278, 0, 0.7175818731835442, 0.52465053565262, 0.46520358303964443, 1, 0.6253038396103627, 0.7265691774821119, 0.5890569796145846, 0];[9, 3, 10, 6, 1];5;8405;[ 9  3 11  8 10  2  0  6  1  5 12  7  4 13];[0.7399841641895818, 0.7057195817108858, 0.7468462832150354, 0.9022619300192971, 0.4004967380380278, 0.633778635234336, 0.7175818731835442, 0.52465053565262, 0.8537091984351871, 1, 0.8227491882198958, 0.8576332587053813, 0.5890569796145846, 0]
11096;14;14;[11, 5, 9, 0, 7, 4];6;16448;[11  6  5  9  0 13 12  7  8  3  2  4  1 10];[0.5419662843227049, 0, 0.14252343594542558, 0.36530378099466987, 0.14252343594542558, 0.7541490365083575, 0.8916459729143434, 0.4013004543950877, 0.37974817853592835, 0.5861110740720779, 0, 1, 0.4013004543950877, 0.4463411391123661];[11, 13, 3, 12, 9, 10];6;16498;[11  6 13  3  5 12  9  0  1  8  2  7  4 10];[0.6211073297060594, 0.611136009297046, 0.39547722231450705, 0.7856318075908756, 0, 0.7541490365083575, 0.8916459729143434, 0.39547722231450705, 0.5030516072454796, 0.629654322398705, 0, 1, 0.6435873909570885, 0.8155698543170478];[11, 9, 13, 3, 12, 10];6;16548;[11  6  9 13  3  7  5  4 12  0  1  8  2 10];[0.6211073297060594, 0.611136009297046, 0, 0.7856318075908756, 0.7465083544116579, 0.7541490365083575, 0.8916459729143434, 0.7571480200518959, 0.5030516072454796, 0.8470619545493808, 0, 1, 0.6435873909570885, 0.8155698543170478];[11, 9, 13, 3, 12, 10];6;16598;[11  6  9 13  3  7  5  4 12  1  0 10  8  2];[0.6211073297060594, 0.6427629046762479, 0, 0.7856318075908756, 0.7465083544116579, 0.7541490365083575, 0.8916459729143434, 0.7571480200518959, 0.5030516072454796, 0.8470619545493808, 0.5146956301151747, 1, 0.6435873909570885, 0.8155698543170478]
11097;14;14;[9, 10, 3, 2, 7, 0, 4];7;571;[ 9 10  3  2  7  0  1  4  5  6  8 11 12 13];[0.5057191368992959, 0.44431136744510835, 0.667957748099839, 0.6749638687732162, 0.39414633902413193, 0.39414633902413193, 0.180403406751564, 0.5898030277476135, 0, 1, 0.823532553090375, 0, 0, 0];[9, 10, 0, 2, 4, 3, 7];7;235;[ 9 10  0  2  4  3  7  1  5  8 12  6 11 13];[0.7726484044359614, 0.494230058301264, 0.6823806648515386, 0.6749638687732162, 0.6823806648515386, 0.39414633902413193, 0.180403406751564, 0.5898030277476135, 0.38556204396102056, 1, 0.823532553090375, 0, 0.29518620463929374, 0];[9, 2, 0, 10, 5, 3, 7];7;285;[ 9  2  0 10  5  3  7  8  1 12  6  4 11 13];[0.8499764087306666, 0.494230058301264, 0.8732239796103218, 0.6749638687732162, 0.16486460100446354, 0.7493957541186784, 0.16486460100446354, 0.5898030277476135, 0.4990312143535234, 1, 0.823532553090375, 0.16486460100446354, 0.29518620463929374, 0];[9, 2, 10, 5, 7, 8];6;464;[ 9  2  0 10  5  7  8  3  6  1 12  4 11 13];[0.8499764087306666, 0.494230058301264, 0.8732239796103218, 0.6749638687732162, 0, 0.7493957541186784, 0.635726215934663, 0.7335396837924115, 0.6801541820163421, 1, 0.823532553090375, 0, 0.29518620463929374, 0]
11098;14;14;[10, 5, 3, 13, 11];5;16448;[10 12  5  0  3 13  2 11  9  1  4  6  7  8];[0.7094112266791599, 0.5125761617601624, 0.6699144069626116, 0.7006188868553569, 0, 0.7252243749568397, 0, 0, 0, 0.5353279716402789, 1, 0.6137651566105539, 0.8389910564631884, 0.6777162208279562];[10, 11, 5, 3, 13];5;16498;[10  4 11 12  5  0  3 13  2  9  1  8  7  6];[0.7094112266791599, 0.5125761617601624, 0.6699144069626116, 0.7006188868553569, 0.989453154433083, 0.7252243749568397, 0, 0, 0.503153842137235, 0.5353279716402789, 1, 0.8927401562418702, 0.8389910564631884, 0.6777162208279562];[10, 11, 5, 3, 13];5;16548;[10  4 11 12  5  0  3 13  2  9  1  8  7  6];[0.7094112266791599, 0.5293118728682055, 0.6699144069626116, 0.7006188868553569, 0.989453154433083, 0.743302147553109, 0, 0, 0.503153842137235, 0.5353279716402789, 1, 0.8927401562418702, 0.8389910564631884, 0.6777162208279562];[10, 11, 3, 5, 13];5;721;[10  4 11  3 12  5  8  0 13  2  9  1  7  6];[0.7094112266791599, 0.5293118728682055, 0.6699144069626116, 0.882075599351414, 0.989453154433083, 0.743302147553109, 0, 0.5001453211748176, 0.7305910034411787, 0.5353279716402789, 1, 0.8927401562418702, 0.8389910564631884, 0.6777162208279562]
11099;14;14;[13, 7, 5];3;16448;[13  6  9 10 11  7  8  1  2 12  5  0  4  3];[0, 0.42012309324637576, 0.3566209961216504, 0, 0, 0.3457363273805259, 0.934147815827582, 0.6003887305789064, 0.5942588520456717, 0.8699240205398824, 0.8669550723376762, 0.7353540792295357, 0.3566209961216504, 1];[13, 7, 5];3;16498;[13  6  9 10  2  1  0 11  7  8  3 12  4  5];[0.7484030592511026, 0.8183762366474594, 0.8183762366474594, 0.4857033019631973, 0.3661173866811493, 0.3457363273805259, 0.934147815827582, 0.6093677890670115, 0.5942588520456717, 0.8699240205398824, 0.8669550723376762, 0.7353540792295357, 0.3802781310588496, 1];[13, 7, 5];3;16548;[13  6  9 10  7  1  2  0 11  8  3  5 12  4];[0.7484030592511026, 0.8183762366474594, 0.8183762366474594, 0.4857033019631973, 0.3661173866811493, 0.4352888347618896, 0.934147815827582, 0.8641020240263732, 0.6164961873730864, 0.8699240205398824, 0.8669550723376762, 0.7353540792295357, 0.3802781310588496, 1];[13, 7, 5];3;16598;[13  6  9 10  7  1  2  3  5  4 12 11  0  8];[0.7484030592511026, 0.8183762366474594, 0.8183762366474594, 0.8150995720405761, 0.7809546416408363, 0.8100773265531955, 0.934147815827582, 0.8641020240263732, 0.6164961873730864, 0.8699240205398824, 0.8669550723376762, 0.7769491461046304, 0.7769491461046304, 1]


==> results/sinusoidal_short_wide_combined_responsibility_multiple_explanations_results_10.csv <==
obstacles,discrete,distance
0.1,0.0,0.0
0.2,0.0,0.05
0.3,0.0,0.16666666666666669
0.4,0.0,0.24464285714285716
0.5,0.11875,0.2654761904761905
0.6,0.12589285714285714,0.3313690476190476
0.7,0.20267857142857143,0.4914880952380952
0.8,0.3345238095238095,0.6401190476190476
0.9,0.6660714285714285,0.8114880952380952
1.0,1.0,1.0


==> results/sinusoidal_short_wide_combined_responsibility_multiple_explanations_results_11.csv <==
obstacles,discrete,distance
0.09090909090909091,0.0,0.0
0.18181818181818182,0.0,0.025
0.2727272727272727,0.0,0.135
0.36363636363636365,0.0,0.17696428571428574
0.45454545454545453,0.0,0.2043452380952381
0.5454545454545454,0.05625,0.2249621212121212
0.6363636363636364,0.15,0.2776839826839827
0.7272727272727273,0.20833333333333331,0.45401695526695524
0.8181818181818182,0.33421356421356424,0.6276352813852812
0.9090909090909091,0.6059253246753247,0.8478354978354978
1.0,1.0,1.0


==> results/sinusoidal_short_wide_combined_responsibility_multiple_explanations_results_12.csv <==
obstacles,discrete,distance
0.08333333333333333,0.0,0.0
0.16666666666666666,0.0,0.0
0.25,0.0,0.11666666666666665
0.3333333333333333,0.0,0.12121212121212122
0.4166666666666667,0.0,0.12121212121212122
0.5,0.0,0.1445981554677207
0.5833333333333334,0.016666666666666666,0.22530742204655252
0.6666666666666666,0.0375,0.35874615722441805
0.75,0.0875,0.46483860342556005
0.8333333333333334,0.2783333333333333,0.6194202898550725
0.9166666666666666,0.466562362758015,0.7693072024593766
1.0,1.0,1.0


==> results/sinusoidal_short_wide_combined_responsibility_multiple_explanations_results_13.csv <==
obstacles,discrete,distance
0.07692307692307693,0.0,0.0
0.15384615384615385,0.0,0.0
0.23076923076923078,0.0,0.0125
0.3076923076923077,0.0,0.01813186813186813
0.38461538461538464,0.0027777777777777775,0.051279276279276274
0.46153846153846156,0.0027777777777777775,0.07047952047952048
0.5384615384615384,0.008333333333333333,0.15451492951492948
0.6153846153846154,0.019791666666666666,0.20266539016539017
0.6923076923076923,0.08125,0.28370388383546274
0.7692307692307693,0.1384659090909091,0.44269590789327634
0.8461538461538461,0.20800955988455985,0.5313034041981409
0.9230769230769231,0.5629775305104252,0.8054485755472598
1.0,1.0,1.0


==> results/sinusoidal_short_wide_combined_responsibility_multiple_explanations_results_14.csv <==
obstacles,discrete,distance
0.07142857142857142,0.0,0.0
0.14285714285714285,0.0,0.05
0.21428571428571427,0.0,0.05
0.2857142857142857,0.0035714285714285713,0.15217391304347827
0.35714285714285715,0.01607142857142857,0.21099118273031317
0.42857142857142855,0.023214285714285715,0.22893055580395733
0.5,0.023214285714285715,0.24348914299681562
0.5714285714285714,0.03832417582417582,0.2747470751067814
0.6428571428571429,0.09990842490842491,0.3154998176066982
0.7142857142857143,0.1163128538128538,0.40606205581125154
0.7857142857142857,0.1773842823842824,0.47862074598668103
0.8571428571428571,0.2929633601692425,0.6512336654765085
0.9285714285714286,0.46651427217284,0.7987760309843884
1.0,1.0,1.0


==> results/sinusoidal_short_wide_runs_results.csv <==
obstacles,exhaustive,discrete_50,discrete_100,euclidean_50,euclidean_100
10,1024,673.0,681.0,430.0,514.0
11,2048,1574.0,1476.0,491.0,657.0
12,4096,3108.0,3266.0,1671.0,1872.0
13,8192,5631.0,5553.0,2791.0,2323.0
14,16384,8514.0,10450.0,5998.0,3850.0


==> results/straight_combined_exhaustive_observed_results.csv <==
ctx_idx;num_of_obstacles;explanation;explanation_size;runs
31000;10;[7, 8];2;54
31001;10;[5, 7];2;48
31002;10;[5, 6];2;47
31003;10;[5, 6];2;47
31004;10;[7, 9];2;55
31005;10;[6, 7];2;51
31006;10;[6, 7, 8, 9];4;386
31007;10;[4, 6, 7];3;161
31008;10;[2, 3, 6, 7];4;326
31009;10;[7, 8, 9];3;176
31010;10;[4, 5];2;42
31011;10;[5, 6];2;47
31012;10;[3, 4];2;36
31013;10;[4, 7, 8, 9];4;381
31014;10;[1, 3, 4, 5];4;282
31015;10;[2, 3, 5];3;122
31016;10;[2, 5];2;31
31017;10;[4, 6, 7];3;161
31018;10;[3, 5, 6];3;147
31019;10;[6, 9];2;53
31020;11;[2, 3, 6];3;151
31021;11;[5, 7, 9];3;218
31022;11;[3, 5];2;41
31023;11;[3, 5, 6];3;183
31024;11;[9, 10];2;67
31025;11;[7, 8];2;62
31026;11;[3, 4, 5, 8];4;495
31027;11;[5, 6, 7, 8, 9];5;1019
31028;11;[5, 6, 7];3;213
31029;11;[6, 7];2;58
31030;11;[7, 8, 9];3;229
31031;11;[0, 4, 7, 9];4;328
31032;11;[2, 7];2;36
31033;11;[4, 6, 8, 9];4;541
31034;11;[0, 1, 9, 10];4;268
31035;11;[8, 9];2;65
31036;11;[4, 5, 6, 7];4;528
31037;11;[3, 6, 7];3;188
31038;11;[3, 7, 8, 10];4;525
31039;11;[4, 6];2;48
31040;12;[6, 7];2;65
31041;12;[6, 7];2;65
31042;12;[9, 10, 11];3;299
31043;12;[3, 4, 6, 7];4;675
31044;12;[6, 8, 10];3;285
31045;12;[8, 9, 10];3;296
31046;12;[8, 10];2;75
31047;12;[9, 10, 11];3;299
31048;12;[0, 2, 10, 11];4;380
31049;12;[7, 8];2;70
31050;12;[4, 6, 8];3;251
31051;12;[4, 5];2;52
31052;12;[9, 10];2;77
31053;12;[2, 4, 9, 10];4;631
31054;12;[1, 4, 6, 7, 8];5;1280
31055;12;[0, 7, 8, 9];4;455
31056;12;[4, 6, 7];3;250
31057;12;[4, 6, 10, 11];4;749
31058;12;[9, 11];2;78
31059;12;[5, 6, 7, 8];4;760
31060;13;[0, 9, 10, 11];4;595
31061;13;[3, 5, 8];3;269
31062;13;[4, 6, 10, 11];4;1001
31063;13;[5, 6, 7];3;323
31064;13;[8, 9];2;83
31065;13;[11, 12];2;92
31066;13;[6, 8, 9];3;349
31067;13;[0, 10, 11, 12];4;598
31068;13;[9, 11, 12];3;377
31069;13;[1, 4, 10, 11];4;705
31070;13;[1, 6, 7, 8];4;729
31071;13;[5, 6, 7];3;323
31072;13;[8, 11];2;85
31073;13;[4, 7, 8, 10];4;1005
31074;13;[6, 7, 8];3;344
31075;13;[8, 9, 10];3;369
31076;13;[8, 9];2;83
31077;13;[7, 8];2;78
31078;13;[7, 8];2;78
31079;13;[2, 5, 8];3;233
31080;14;[1, 10, 11, 13];4;974
31081;14;[5, 9, 11];3;406
31082;14;[7, 8, 12];3;439
31083;14;[1, 2, 4, 6];4;768
31084;14;[10, 11];2;101
31085;14;[10, 11];2;101
31086;14;[5, 9, 11];3;406
31087;14;[0, 3, 8, 9];4;622
31088;14;[9, 10];2;97
31089;14;[8, 9, 11];3;452
31090;14;[6, 8, 10, 11];4;1421
31091;14;[7, 10, 11];3;445
31092;14;[9, 10];2;97
31093;14;[10, 11];2;101
31094;14;[6, 9, 10, 11];4;1427
31095;14;[12, 13];2;106
31096;14;[9, 10];2;97
31097;14;[7, 9, 10, 12];4;1448
31098;14;[7, 9, 10];3;441
31099;14;[4, 10, 11, 12];4;1342


==> results/straight_combined_responsibility_discrete_discrete_sampling_results.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
31000;10;10;[7, 8];2;70;[3 4 7 8 5 0 9 1 6 2];[0.3333333333333333, 0.25, 0.25, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333];[7, 8];2;120;[3 7 4 8 6 0 2 1 5 9];[0.3333333333333333, 0.25, 0.25, 1.0, 0.5, 0.25, 0.3333333333333333, 1.0, 0.5, 0];[7, 8];2;170;[3 7 4 8 6 0 2 1 5 9];[0.3333333333333333, 0.25, 0.25, 1.0, 0.5, 0.25, 0.3333333333333333, 1.0, 0.5, 0.25];[7, 8];2;237;[3 7 4 5 8 2 0 1 6 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.5, 0.5, 0.3333333333333333, 1.0, 0.5, 0.3333333333333333]
31001;10;10;[7, 5];2;56;[7 5 0 9 6 3 8 2 4 1];[0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.5, 0.25, 0.5, 0.25, 0.3333333333333333];[7, 5];2;111;[7 0 5 2 8 4 6 1 9 3];[0.25, 0.2, 0.25, 0.16666666666666666, 0.2, 0.25, 0.2, 1.0, 0.25, 0.2];[7, 5];2;187;[7 0 3 2 5 4 8 1 6 9];[0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 1.0, 0.25, 0.2];[7, 5];2;237;[7 0 3 2 5 4 8 1 6 9];[0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 1.0, 0.25, 0.2]
31002;10;10;[6, 5];2;120;[0 2 3 4 6 5 7 8 9 1];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25];[5, 6];2;235;[1 5 2 0 3 4 6 7 8 9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25];[5, 6];2;285;[1 5 2 0 3 4 6 7 8 9];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25];[6, 5];2;220;[1 3 6 5 9 2 4 0 7 8];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5]
31003;10;10;[5, 6];2;185;[5 0 2 1 3 4 6 7 9 8];[0.25, 0.25, 0.25, 0.25, 0.25, 1.0, 0.25, 0.25, 0.2, 0.25];[6, 5];2;106;[6 5 0 1 3 2 4 7 8 9];[0, 0, 0, 0, 0, 1.0, 1.0, 0, 0, 0];[6, 5];2;156;[6 5 0 1 3 2 4 7 8 9];[0, 0, 0, 0, 0, 1.0, 1.0, 0, 0, 0];[6, 5];2;206;[6 5 0 1 3 2 4 7 8 9];[0, 0, 0, 0, 0, 1.0, 1.0, 0, 0, 0]
31004;10;10;[9, 7];2;571;[1 8 9 2 6 5 3 4 7 0];[0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[9, 7];2;137;[0 9 2 1 7 4 8 3 6 5];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5];[7, 9];2;170;[0 5 7 9 4 2 8 1 6 3];[0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5];[7, 9];2;237;[0 1 7 5 9 3 4 2 8 6];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.5]
31005;10;10;[7, 6];2;61;[1 7 6 0 3 2 5 4 8 9];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[6, 7];2;235;[1 2 3 4 6 5 7 8 9 0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 6];2;671;[7 8 2 0 3 4 5 1 6 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333];[6, 7];2;206;[6 7 8 0 3 2 5 1 4 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333]
31006;10;10;[6, 8, 9, 7];4;571;[6 8 4 3 5 2 9 1 7 0];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333];[6, 7, 8, 9];4;1134;[0 1 6 7 8 3 5 2 4 9];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333];[6, 7, 8, 9];4;1184;[0 1 6 7 8 3 5 2 4 9];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333];[7, 6, 9, 8];4;464;[0 1 3 5 7 6 9 8 4 2];[0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5]
31007;10;10;[6, 4, 7];3;571;[3 6 4 2 5 8 9 1 7 0];[0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333];[4, 6, 7];3;170;[3 2 5 4 6 7 0 1 8 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[4, 6, 7];3;220;[3 2 5 4 6 7 0 1 8 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[4, 6, 7];3;270;[3 2 5 4 6 7 9 0 1 8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5]
31008;10;10;[3, 7, 6, 2];4;314;[3 8 1 0 7 6 5 2 4 9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25];[3, 2, 6, 7];4;621;[3 2 5 8 0 4 6 1 7 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[3, 2, 6, 7];4;671;[3 2 6 5 8 0 4 1 7 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333];[6, 3, 2, 7];4;721;[6 3 5 2 8 0 4 1 7 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333]
31009;10;10;[9, 7, 8];3;1084;[5 9 3 0 7 6 2 1 4 8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5];[9, 7, 8];3;1134;[5 9 3 0 6 4 7 2 1 8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5];[7, 9, 8];3;1184;[6 7 5 9 3 2 1 0 4 8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5];[7, 9, 8];3;270;[1 7 6 5 9 8 3 2 4 0];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5]
31010;10;10;[6, 5];2;56;[6 5 8 1 4 2 3 0 7 9];[0.2, 0.25, 0.25, 0.2, 0.25, 0.5, 0.5, 0.2, 0.5, 0.2];[6, 5];2;106;[6 5 8 0 3 2 4 1 7 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.25];[5, 6];2;156;[5 6 4 8 9 2 3 0 7 1];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5];[6, 5];2;211;[2 6 5 4 9 8 3 1 7 0];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5]
31011;10;10;[5, 6];2;87;[0 2 5 4 6 7 8 3 1 9];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[6, 5];2;170;[0 1 2 4 6 5 7 8 9 3];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 5];2;156;[6 5 0 1 3 2 4 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 5];2;206;[6 5 0 1 3 2 4 7 8 9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
31012;10;10;[4, 3];2;120;[2 4 6 0 7 3 9 8 5 1];[0.25, 0.2, 0.5, 0.25, 0.5, 0.2, 0.5, 0.25, 0.25, 0.25];[4, 3];2;137;[2 4 6 0 3 1 7 8 5 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25];[4, 3];2;187;[2 4 6 0 3 1 7 8 5 9];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25];[3, 4];2;220;[3 2 6 4 7 0 8 1 5 9];[0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333, 0.25]
31013;10;10;[6, 7, 8, 9];4;571;[6 7 4 0 1 3 5 8 9 2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333];[7, 6, 9, 8];4;170;[2 7 6 4 9 8 3 1 5 0];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5];[6, 7, 8, 9];4;285;[3 2 6 4 7 8 9 1 5 0];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5];[4, 7, 9, 8];4;464;[0 2 3 4 7 6 9 8 5 1];[0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5]
31014;10;10;[1, 3, 4, 7];4;120;[0 1 3 4 8 7 9 2 5 6];[0.5, 0.5, 0.25, 0.5, 0.5, 0.25, 0.2, 0.3333333333333333, 0.5, 0.3333333333333333];[1, 3, 4, 7];4;235;[0 1 3 4 8 2 7 6 9 5];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[1, 3, 4, 5];4;414;[0 1 3 4 8 2 6 5 7 9];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[1, 3, 4, 7];4;237;[0 1 3 4 7 5 8 2 6 9];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
31015;10;10;[3, 5, 6];3;87;[3 1 5 9 6 4 2 0 7 8];[0.14285714285714285, 0.3333333333333333, 0.25, 1.0, 0.25, 0.3333333333333333, 0.25, 0.14285714285714285, 0.14285714285714285, 0.3333333333333333];[3, 2, 5];3;170;[3 0 1 2 4 5 7 9 6 8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[3, 2, 5];3;220;[3 0 1 2 4 5 6 7 9 8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[3, 5, 2];3;220;[3 5 9 2 6 4 7 0 8 1];[0.3333333333333333, 0.25, 0.3333333333333333, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
31016;10;10;[5, 4];2;56;[5 4 9 1 7 3 8 0 6 2];[0.2, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333];[5, 4];2;120;[1 3 5 4 9 2 6 0 7 8];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333];[5, 4];2;156;[5 4 1 2 6 3 0 7 8 9];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25];[5, 4];2;206;[5 4 1 2 6 3 0 7 8 9];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25]
31017;10;10;[6, 7, 5, 1];4;87;[6 7 5 8 1 3 4 0 9 2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[7, 6, 4];3;120;[7 6 5 4 8 1 0 3 9 2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[4, 6, 7];3;414;[0 3 5 4 6 7 8 2 1 9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333];[4, 6, 7];3;335;[0 1 3 4 6 5 7 8 2 9];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333]
31018;10;10;[6, 5, 3];3;120;[2 6 5 4 9 3 8 7 1 0];[0.25, 0.25, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[3, 5, 6];3;137;[3 2 5 4 6 8 9 1 0 7];[0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5, 0.5, 0.5, 0.25, 0.5, 0.5];[3, 5, 6];3;187;[3 2 5 4 6 8 9 1 0 7];[0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5, 0.5, 0.5, 0.25, 0.5, 0.5];[3, 5, 6];3;237;[3 2 5 4 6 8 9 1 0 7];[0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.5, 0.5, 0.5, 0.25, 0.5, 0.5]
31019;10;10;[7, 9];2;185;[1 2 3 4 7 5 9 8 6 0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 7];2;621;[0 1 9 2 4 5 8 3 7 6];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5];[9, 6];2;285;[0 1 9 2 4 5 6 3 7 8];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[9, 6];2;335;[0 1 3 9 4 5 6 2 7 8];[0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
31020;11;11;[3, 2, 6];3;2109;[ 0  3  7  4  8  2  5  1 10  9  6];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[6, 3, 2];3;235;[ 6  7  0  3  4  8  2  1  5  9 10];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25];[3, 6, 2];3;1184;[ 3  7  6 10  4  0  8  1  5  2  9];[0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5];[3, 6, 2];3;270;[ 3  7  6 10  5  2  4  0  9  8  1];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
31021;11;11;[6, 7, 9];3;185;[ 4  8  6  1  7  2  9  0  5  3 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25];[6, 7, 9];3;235;[ 6  7  4  8  2  1  9  0  5  3 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25];[7, 6, 9];3;1184;[ 7  6  5  4  8  3  1  2  0  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.25];[7, 6, 9];3;1234;[ 7  6  5  4  8  3  1  2  0  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333]
31022;11;11;[5, 3];2;185;[ 0  1  5  4  6 10  3  2  7  8  9];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333];[3, 5];2;170;[ 0  1  3  4  6  5  9  8 10  2  7];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 5];2;220;[ 0  1  3  4  6  5  7  8 10  9  2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 5];2;270;[ 0  1  3  4  6  5  7  8 10  9  2];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
31023;11;11;[6, 5, 3];3;120;[ 0  8  6  7  5  3  1  2  4  9 10];[0.5, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25];[5, 6, 7, 4];4;170;[ 0  8  5  6  7  4 10  3  2  1  9];[0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333];[5, 6, 3];3;671;[ 0  8  2  1  4  5  6  3  7 10  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333];[5, 6, 3];3;721;[ 0  8  2  1  4  5  6  3  7 10  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333]
31024;11;11;[10, 9];2;2109;[ 0  1  2  3  5  6  7  8 10  9  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[10, 9];2;2159;[ 5 10  2  0  3  6  7  1  9  8  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[10, 9];2;2209;[ 5 10  2  0  3  6  7  1  9  8  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[10, 9];2;2259;[ 2  5  6  8 10  1  3  0  9  7  4];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
31025;11;11;[7, 8];2;571;[ 0  1  2  3  4  5  6  7  8  9 10];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[7, 8];2;621;[ 0  1  2  3  4  5  6  7  8  9 10];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[8, 7];2;671;[ 0  8  2  1  4  5  6  3  7  9 10];[0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25];[8, 7];2;237;[ 0  1  9  8  7 10  3  2  6  5  4];[0.5, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333]
31026;11;11;[4, 5, 8, 3];4;87;[ 0  4  5  8  3  2  6  1  7  9 10];[0.5, 0.25, 0.25, 0.25, 0.5, 0.5, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[4, 5, 8, 3];4;1134;[ 0  4  5  8 10  9  7  1  6  3  2];[0.5, 0.3333333333333333, 0.25, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[4, 5, 8, 3];4;1184;[ 0  4  5  8 10  9  7  1  6  3  2];[0.5, 0.3333333333333333, 0.25, 0.25, 0.5, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5];[4, 5, 8, 3];4;721;[ 0  4  5  8 10  2  3  1  7  6  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
31027;11;11;[5, 8, 6, 7, 9];5;1084;[ 1  5  8  2  3  4  6  0  7  9 10];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[9, 5, 6, 7, 8];5;1134;[ 3  9  1  0  4  5  6  2  7  8 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[9, 5, 6, 7, 8];5;1184;[ 3  9  1  0  4  5  6  2  7  8 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[6, 9, 5, 7, 8];5;1234;[ 3  2  6  9  0  4  5  1  7  8 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
31028;11;11;[6, 5, 7];3;185;[ 1  2  3  4  6  5  7  8 10  9  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 5, 7];3;235;[ 1  2  3  4  6  5  7  8 10  9  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[5, 6, 7];3;414;[ 0  1  2  3  4  5  6  7  8  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 5, 7];3;335;[ 3  6  8  2  5  4  7  1 10  9  0];[0.25, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
31029;11;11;[7, 6];2;571;[ 1  2  3  4  7  5 10  8  6  0  9];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25];[7, 6];2;137;[ 7  1  5  8  6  3 10  0  4  2  9];[0.2, 0.3333333333333333, 0.2, 0.25, 0.2, 0.3333333333333333, 0.25, 1.0, 0.3333333333333333, 0.2, 0.25];[7, 6];2;161;[ 7  8  6  1 10  3  4  0  5  2  9];[0.2, 0.25, 0, 0.25, 0.2, 0, 0.25, 1.0, 1.0, 0, 0.25];[7, 6];2;211;[ 7  8  6  3  2  1  5  0  4  9 10];[0, 0, 0, 0.5, 0, 0, 0.5, 1.0, 1.0, 0, 0]
31030;11;11;[8, 9, 7];3;1084;[ 1  8  3  0  6  4  9  2  7  5 10];[0.3333333333333333, 0.5, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.2];[8, 9, 7];3;2159;[ 1  8  3  0  6 10  9  4  2  7  5];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333];[8, 7, 9];3;671;[ 6  5  1  8  4  3  7  0  9  2 10];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 1.0, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25];[8, 7, 9];3;1234;[ 6  5  1  3  8  2  4  0  7  9 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 1.0, 1.0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
31031;11;11;[2, 7, 9, 4];4;120;[ 3  2  7  8  9  4  0  1 10  6  5];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[9, 1, 7, 5];4;170;[10  9  1  2  7  5  3  4  8  0  6];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5];[2, 7, 9, 5];4;220;[ 2  7  9  8 10  5  3  1  4  0  6];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 0.5];[2, 7, 9, 5];4;270;[ 2  7  9  8 10  5  3  1  4  0  6];[0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.5, 0.5]
31032;11;11;[2, 7];2;87;[ 2  8  9  4  7  3  5  1 10  6  0];[0.16666666666666666, 0.2, 0.3333333333333333, 0.2, 0.25, 0.2, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2];[2, 7];2;621;[ 2 10  9  8  4  0  1  3  7  6  5];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 7];2;671;[ 2  6  9  8 10  3  1  0  7  5  4];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[2, 7];2;721;[ 1  2  6  4  9 10  8  3  7  5  0];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
31033;11;11;[6, 9, 8, 4];4;571;[ 3  2  6  5  7 10  9  8  4  0  1];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 9, 8, 4];4;621;[ 6 10  5  3  7  9  8  2  4  0  1];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[6, 8, 9, 4];4;2209;[ 6 10  3  1  7  5  8  2  9  0  4];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[6, 9, 8, 4];4;2259;[ 0  6 10  2  3  5  7  1  9  8  4];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
31034;11;11;[0, 1, 9, 10];4;571;[ 0  1  2  3  4  6  7  9 10  5  8];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[0, 1, 9, 10];4;2159;[ 0  1  2  3  4  5  6  7  8  9 10];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 1, 9, 10];4;2209;[ 0  1  2  3  4  5  6  7  8  9 10];[0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 1, 9, 10];4;2259;[ 0  1  2  6  3  4  5  7  8  9 10];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
31035;11;11;[9, 8];2;571;[ 1  3  6  4 10  9  5  2  8  7  0];[0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[9, 8];2;364;[ 1  2  3  4  6 10  9  8  5  7  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 8];2;170;[ 6 10  9  8  3  0  2  1  4  5  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.2, 0.5, 0.5, 0.5];[9, 8];2;220;[ 1  6  9  8 10  3  2  0  4  5  7];[0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.5]
31036;11;11;[5, 7, 6, 4];4;1084;[ 5  9  3  0  7  2  8  1  6  4 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25];[5, 7, 6, 4];4;621;[ 5  9  3  0  7  6  8  2  4  1 10];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25];[5, 4, 6, 7];4;671;[ 5  9  2  0  3  4  6  1  7  8 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333];[5, 4, 6, 7];4;721;[ 5  9  2  0  3  4  6  1  7  8 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
31037;11;11;[3, 7, 6];3;1084;[ 0  1  3  4  2  5  7  8 10  6  9];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[3, 7, 6];3;621;[ 0  1  3  4  7  5 10  2  6  8  9];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[3, 7, 6];3;671;[ 0  1  3  4  7  5 10  2  6  8  9];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5];[3, 7, 6];3;721;[ 0  1  3  4  7  5 10  2  6  8  9];[0.5, 0.5, 0.3333333333333333, 0.5, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5]
31038;11;11;[7, 8, 3, 10];4;2109;[ 1  0  7  8  3  4  5  2  6  9 10];[0.3333333333333333, 1.0, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[3, 7, 8, 10];4;621;[ 1  0  2  3  4  7  9  8 10  5  6];[0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 7, 8, 10];4;671;[ 1  0  2  3  4  6  7  8 10  9  5];[0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 7, 8, 10];4;721;[ 1  0  2  3  4  6  7  8 10  9  5];[0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
31039;11;11;[5, 6];2;185;[ 1  5  9  2  3  4  6  0  7  8 10];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25];[6, 5];2;120;[ 1  7  6  5  9  8  3  2  4  0 10];[0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[5, 6];2;220;[ 1  2  0  5  7  6  9  8  4  3 10];[0.3333333333333333, 0.5, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[6, 5];2;464;[ 1  2 10  0  7  6  8  5  9  3  4];[0.3333333333333333, 0.5, 0.5, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5]
31040;12;12;[6, 7];2;185;[ 3  6  9  2  5  4  7  1 10  8  0 11];[0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2];[6, 7];2;235;[ 3  6  9  2  5  4  7  1 10  8 11  0];[0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[6, 7];2;671;[ 3  4  6  9  2  1  5  0  7  8 10 11];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[6, 7];2;721;[ 3  4  6  9 11  1  2  0  7  5  8 10];[0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333]
31041;12;12;[6, 8];2;70;[ 3  2  6  8 10  9  7  1 11  4  0  5];[0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[6, 8];2;120;[ 3  2  6  8 10  7  0  1  9 11  4  5];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[6, 8];2;170;[ 3  2  6  8  9 10  0  1  5  7 11  4];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[6, 8];2;220;[ 3  2  6  8  9 10  0  1  5  7 11  4];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25]
31042;12;12;[11, 9, 10];3;2109;[ 6 11  2  0  3  5  7  1  9  8 10  4];[0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.5];[11, 9, 10];3;2159;[ 6 11  2  0  3  4  7  1  9  8 10  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[11, 9, 10];3;2209;[ 6 11  2  0  3  4  7  1  9  8 10  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5];[11, 9, 10];3;2259;[ 2  6 11  9  3  4  1  0  8  7 10  5];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5]
31043;12;12;[3, 6, 7, 4];4;2109;[ 0  1  3  5  6 10  9  8  7  4  2 11];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[3, 4, 6, 7];4;4208;[ 0  1  2  3  4  5  6  8 10  9 11  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 4, 6, 7];4;414;[ 0  1  2  3  4  5  6  7  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[6, 3, 4, 7];4;464;[ 2  6  1  0  3  4  5  7  8  9 10 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
31044;12;12;[6, 8, 10];3;571;[ 0  1  2  3  4  5  6  8 10  9  7 11];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2];[10, 6, 8];3;2159;[ 7  9 10  0  4  2  3  1  6  5  8 11];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.5, 0.5, 0.2];[10, 6, 8];3;4258;[ 7  9 10  0  4 11  2  3  6  5  1  8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333];[10, 6, 8];3;4308;[ 7  9 10  0  5  4  2  1 11  3  6  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.5, 0.5, 0.3333333333333333]
31045;12;12;[8, 9, 10];3;4158;[ 2  7 11  3  6  4  1  0  5  8  9 10];[0.2, 0.25, 0.5, 0.25, 0.25, 0.2, 0.25, 0.5, 0.2, 0.2, 0.2, 0.5];[9, 10, 8];3;4208;[ 1  2  7  9 10 11  4  5  3  0  6  8];[0.2, 0.5, 0.5, 0.25, 0.3333333333333333, 0.25, 0.2, 0.5, 0.2, 0.5, 0.5, 0.5];[10, 9, 8];3;4258;[ 1  2  7  4 10 11  9  3  6  5  0  8];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.5];[10, 9, 8];3;4308;[ 1  2  7  4 10 11  9  3  6  5  0  8];[0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.5, 0.5]
31046;12;12;[10, 8];2;4158;[ 0  2  4  1  3  5  6  9 11 10  7  8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25];[10, 8];2;1134;[ 0  2  7  4 10  3  5  1  6  8  9 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[10, 8];2;1184;[ 0  2  3  4  6  5  7 10  1  8  9 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[10, 8];2;4308;[ 0  1  2  3  4  5  6  7 11 10  9  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333]
31047;12;12;[11, 9, 10];3;4158;[ 1  2  3  6 11  8  0  4  9  5  7 10];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333];[11, 9, 10];3;4208;[ 3  5  1  0  2  6  7  8 11  4  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[11, 9, 10];3;4258;[ 3  5  1  0  2  6  7  8 11  4  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[11, 9, 10];3;4308;[ 3  5  1  0  2  6  7  8 11  4  9 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333]
31048;12;12;[2, 0, 10, 11];4;2109;[ 3  2  4  1  0  6  7  8 10  9 11  5];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[2, 11, 0, 10];4;2159;[ 3  2  4 11  0  6  7  1  9  8 10  5];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[2, 11, 0, 10];4;2209;[ 3  2  4  9 11  6  0  1  8  7 10  5];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[2, 0, 11, 10];4;4308;[ 3  2  7  5  4  0  9  8 11  1  6 10];[0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
31049;12;12;[8, 7];2;1084;[ 3 10  9  8  5  0  1  2  6  7 11  4];[0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[8, 7];2;621;[ 3 10  9  8  4  0  1  2  7  6  5 11];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[8, 7];2;1184;[ 4  9  2  0  3 10  8  1 11  7  5  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[8, 7];2;2259;[ 4  9  2  0  3  5  8  1 10 11  7  6];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
31050;12;12;[6, 4, 8];3;4158;[ 1  6  4  7 10  0  9  3 11  2  5  8];[0.25, 0.5, 0.2, 0.25, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.16666666666666666, 0.25, 0.3333333333333333, 0.25];[6, 4, 8];3;2159;[ 1  6  4  7 10 11  3  2  9  0  8  5];[0.25, 0.5, 0.25, 0.25, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333];[6, 4, 8];3;414;[ 1  6  4  0  7 11 10  8  2  3  9  5];[0.3333333333333333, 0.5, 0.25, 0.25, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[6, 4, 8];3;1234;[ 0  1  2  6 10  3  7  4 11  8  9  5];[0.5, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333]
31051;12;12;[5, 4];2;185;[ 7 10  5  2 11  3  4  0  9  6  8  1];[0.2, 0.16666666666666666, 0.25, 0.2, 0.2, 0.25, 0.2, 0.5, 0.2, 0.2, 0.5, 0.25];[4, 5];2;1134;[ 7 10  2  0  6  1  8  3  4  5  9 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.5, 0.25];[5, 4];2;2209;[ 7 10  2  0  3  6  8  1  9  5  4 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25];[4, 5];2;4308;[ 6  7 10  0  3  2  4  1  9  8 11  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333]
31052;12;12;[9, 10];2;571;[ 2  5  4  0  6  7  9  8 10 11  3  1];[0.25, 0.16666666666666666, 0.5, 0.2, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[9, 10];2;2159;[ 2  5  4  6  3  1  0  7  8  9 10 11];[0.25, 0.25, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25];[9, 10];2;4258;[ 2  5  4  0  6 11  3  1  7  8  9 10];[0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[9, 10];2;4308;[ 3  2  5  9 11  4  6  0  7  1  8 10];[0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.5]
31053;12;12;[3, 9, 5, 10];4;2109;[ 3  2  6  4  9  5  8  0 10 11  7  1];[0.25, 0.2, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25];[3, 7, 11, 10];4;4208;[ 3  2  6  4  7 11  9  8  5  0  1 10];[0.25, 0.25, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[3, 7, 11, 10];4;4258;[ 3  2  6  1  0  4  7  8 11  9  5 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[3, 7, 11, 10];4;4308;[ 3  2  6  1  0  4  7  8 11  9  5 10];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
31054;12;12;[1, 5, 6, 7, 8];5;314;[ 1  5  6  0  3  2  7  8 10  9 11  4];[0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25];[1, 6, 7, 8, 5];5;170;[ 1 10  6  7  8  5  3  2  4  0  9 11];[0.25, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25];[1, 6, 7, 8, 5];5;220;[ 1 10  6  7  8  5  3  2  4  0  9 11];[0.25, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25];[1, 5, 8, 7, 6];5;335;[ 1  5 10  8  7  9  6  0  4  3  2 11];[0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.25]
31055;12;12;[9, 0, 8, 7];4;2109;[ 5  9  6  0  8 11  3  2 10  4  7  1];[0.3333333333333333, 0.16666666666666666, 0.25, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333];[9, 3, 8, 7];4;2159;[ 5  9  3  0  6 10  8  2 11  1  7  4];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[9, 2, 8, 7];4;4258;[ 5  9  2  0  3  4  6  1 10  8 11  7];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333];[9, 3, 7, 8];4;4308;[ 5 11 10  9  3  0  2  1  7  6  4  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.5]
31056;12;12;[7, 6, 5];3;185;[ 7  9  6  0  8 10  5  2  3  4 11  1];[0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25];[7, 6, 5];3;235;[ 7  9  6  0  8 10  5  2  3  4 11  1];[0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25];[7, 6, 5];3;285;[ 7  9  6  0  8 10  5  2  3  4 11  1];[0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25];[7, 6, 4];3;721;[ 7  9  6  0 11 10  8  1  4  5  2  3];[0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333]
31057;12;12;[5, 6, 10, 11];4;2109;[ 0  1  2  3  5  6  7  8 10  9 11  4];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[9, 7, 10, 11];4;4208;[ 3  2  9  1  0  4  6  5  7  8 10 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25];[9, 7, 10, 11];4;4258;[ 3  2  9  1  4  0  6  5  7  8 10 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.25];[9, 7, 10, 11];4;4308;[ 3  2  9  1  4  0  8  5  7  6 10 11];[0.3333333333333333, 0.3333333333333333, 0.5, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25]
31058;12;12;[11, 9];2;120;[ 2  4 11  1  8  9  0  3  7  6  5 10];[0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.2, 0.2, 0.25, 0.25, 0.2, 0.3333333333333333];[11, 9];2;235;[ 3  2  4  8 11 10  9  1  5  7  0  6];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[11, 9];2;285;[ 3  2  4  8 11 10  9  1  5  7  0  6];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[11, 9];2;335;[ 3  2  4  8 11 10  9  1  7  6  5  0];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
31059;12;12;[6, 5, 7, 8];4;314;[ 2  6  5  4  7 11 10  8  1  3  9  0];[0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[8, 5, 6, 7];4;170;[ 0  8  5  2  6  7 10  4 11  3  1  9];[0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333];[8, 6, 5, 7];4;1184;[ 9  0  8  2  6  5  3  4 10  7 11  1];[0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333];[8, 6, 5, 7];4;1234;[ 9  0  8  2  6  5  3  4 10  7 11  1];[0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 1.0, 0.3333333333333333, 0.3333333333333333]
31060;13;13;[0, 9, 11, 10];4;1084;[ 0  2  3  7  9 12  8  1 11 10  5  4  6];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[0, 11, 9, 10];4;8305;[ 0  1  2  3  7 11  9  8 12  6  4  5 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[0, 11, 9, 10];4;8355;[ 0  1  2  3  7 11  9  8 12  6  4  5 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[0, 9, 10, 11];4;8405;[12  0  2  1  7  9  8  3  6  5  4 10 11];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 1.0]
31061;13;13;[3, 5, 8];3;1084;[ 3 11  4  0  2  5  6  1  9  8 10  7 12];[0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.5, 0.2];[3, 5, 8];3;1134;[ 3 11  4  0  2  5  6  1  7  8  9 10 12];[0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.2];[3, 5, 8];3;285;[ 3 11  2  0  7  5  8  4  6  1  9 10 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.2];[3, 5, 8];3;721;[ 3 11  1  0  4  5  7  2  8  6  9 10 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25]
31062;13;13;[4, 7, 10, 11];4;4158;[ 0  2  3  1  4  7 10  5  6  8  9 11 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.2, 0.25, 0.2, 0.2, 0.25, 0.2, 0.2];[6, 4, 10, 11];4;2159;[ 0  2  3  6  1  4  7  8 10  9 11  5 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2];[7, 12, 4, 10];4;2209;[ 0  2  3  7  6  9 12  1 11  4 10  8  5];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[7, 12, 4, 10];4;2259;[ 0  2  3  7  6  9 12  1  4  5 10  8 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333]
31063;13;13;[7, 5, 6];3;571;[ 1  7  9  8 10  5  4  2  6 11  0  3 12];[0.2, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2];[6, 7, 5];3;1134;[ 1  2  6  4  7 10  9  8 12  5  3 11  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[6, 7, 5];3;1184;[ 1  2  6  4  7 10  9  8 12  5  3 11  0];[0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[6, 5, 7];3;335;[ 0  1  2  4  6  5  7  8 10  9  3 11 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25]
31064;13;13;[8, 9];2;2109;[ 1  2  6 11  3  4  5  0  7  8  9 10 12];[0.2, 0.25, 0.25, 0.2, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2, 0.25, 0.2];[9, 8];2;4208;[ 3  7 11  9 12  2  1  0  6  5  4  8 10];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333];[9, 8];2;285;[ 3  7  9 12 11 10  8  1  6  5  4  2  0];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[9, 8];2;335;[ 3  7  9 12 11 10  8  1  6  5  4  2  0];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
31065;13;13;[11, 12];2;2109;[ 0  1  2  7  9  3  6  4 11 10 12  5  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.25, 0.25, 0.25];[12, 11];2;621;[ 0  1  2  4  7 12 11  9  3  6 10  5  8];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[12, 11];2;1184;[ 0  1  2  4  7 12 11  9 10  6  3  8  5];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[12, 11];2;721;[ 0  1  2  4  7 12 11  9  6  5  3  8 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
31066;13;13;[1, 5, 9, 10];4;2109;[ 1  5  9  2 12  0  3  4 11  6 10  7  8];[0.25, 0.3333333333333333, 0.25, 0.2, 0.2, 0.3333333333333333, 0.2, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.2, 0.2, 0.25];[1, 5, 8, 9];4;137;[ 1  3  5  8  9 12  2  0  7 11  6  4 10];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333];[6, 9, 8];3;414;[ 1  6  3  2  7  5  9  8 11 12  0  4 10];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333];[6, 9, 8];3;464;[ 1  6  3  2  7  5  9  8 11 12  4  0 10];[0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333]
31067;13;13;[0, 11, 10, 12];4;1084;[ 0  1  3  4  6  5 11  8 10 12  7  2  9];[0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25];[0, 11, 12, 10];4;8305;[ 0  1  2  3  4  5  6  8 11  9 12  7 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333];[0, 10, 11, 12];4;8355;[ 0  1  2  3  4  5  6  7  8  9 10 11 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 10, 11, 12];4;8405;[ 3  0  1  2  4  5  6  7  8  9 10 11 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 1.0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
31068;13;13;[9, 11, 12];3;8255;[ 0  2  3  4  6  5  7  9 11  1  8 10 12];[0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.2];[9, 11, 12];3;8305;[ 0  2  3  4  6  5  7  9 11 10  1  8 12];[0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2];[11, 9, 12];3;8355;[ 3  8 11  0  4  5  1  2  7  6  9 10 12];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[11, 9, 12];3;8405;[ 3  8 11  0  4  5  1  2  7  6  9 10 12];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25]
31069;13;13;[3, 4, 10, 11];4;571;[ 0  3  4  2  7  6 10  9 11  5  8 12  1];[0.3333333333333333, 0.14285714285714285, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.16666666666666666];[3, 4, 10, 11];4;4208;[ 0  3  4  1  2  6  7  8 12  9 10 11  5];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[3, 4, 10, 11];4;4258;[ 0  3  4  1  2  5  6  7  8  9 10 11 12];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[3, 4, 10, 11];4;4308;[ 0  3  4  1  2  5  6  7  8  9 10 11 12];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25]
31070;13;13;[7, 9, 1, 8];4;1084;[ 0  4 10 11  7  9  2  1 12  8  5  6  3];[0.3333333333333333, 0.25, 0.25, 0.16666666666666666, 0.3333333333333333, 0.2, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[3, 7, 6, 8];4;4208;[ 0  2  3  4 10 11  1  5  7  6  9  8 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[3, 7, 6, 8];4;4258;[ 0  2  3  4 10 11  1  5  7  6  9  8 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[3, 7, 6, 8];4;8405;[ 0  2  3  4 10 12 11  1  7  6  5  9  8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
31071;13;13;[6, 7, 5];3;2109;[ 6 12 10  9  3  0  2  1 11  7  5  8  4];[0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333];[6, 7, 5];3;1134;[ 6 12 10  9 11  1  2  0  7  5  4  3  8];[0.2, 0.25, 0.25, 0.2, 0.2, 0.2, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[6, 7, 5];3;671;[ 6 12 10  9  7  1  3  2  5 11  4  0  8];[0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[6, 7, 5];3;1234;[ 1 10  6  7 12  9  8  2 11  5  3  0  4];[0.2, 0.5, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333]
31072;13;13;[11, 8];2;1084;[ 1  2  3 12  5  6  7  0 11  8 10  9  4];[0.2, 0.25, 0.25, 0.25, 0.16666666666666666, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.25];[11, 9];2;2159;[ 0  3  5  1  2  7 12 11 10  6  9  8  4];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25, 0.25];[11, 9];2;2209;[ 0  3  5  1  2  7 12 11  6  4  9  8 10];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25, 0.25];[11, 9];2;4308;[ 0  3  5  1  2  4  7 11 12 10  6  9  8];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25]
31073;13;13;[4, 7, 8, 10];4;2109;[ 0  1  2  3  4  7 12  6 11  8 10  9  5];[0.25, 0.25, 0.25, 0.25, 0.25, 0.16666666666666666, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2, 0.25];[4, 7, 8, 10];4;2159;[ 2  4 11  1  3  5  6  0  7  8 10 12  9];[0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25];[4, 7, 10, 8];4;414;[ 0  2  5  4  7 10  9  8 11  6  1  3 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[4, 7, 8, 10];4;721;[ 0  1  2  4  7  5  9  8 10 11  6  3 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25]
31074;13;13;[7, 8, 6];3;571;[ 1  3  7  4  9 10  8  2  6  5  0 11 12];[0.2, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.16666666666666666];[6, 7, 8];3;235;[ 1  2  6  7  8  3  4  0 12  9 10 11  5];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25];[6, 7, 8];3;220;[ 1  2  6  5  7  8 11  0  4  3  9 10 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[6, 7, 8];3;464;[ 1  2  3  4  6  5  7  8 11  0  9 10 12];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25]
31075;13;13;[11, 9, 8];3;2109;[ 1  2  5  4  6  7 11  9 12  0  8 10  3];[0.2, 0.25, 0.25, 0.16666666666666666, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.2];[8, 10, 9];3;4208;[ 3  2  4  8 10 12  0  1  7  6  5  9 11];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[8, 10, 9];3;4258;[ 3  2  4  8 10 12  0  1  7  6  5  9 11];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333];[8, 10, 9];3;4308;[ 3  2  4  8 10 12  0  1  7  6  5  9 11];[0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333]
31076;13;13;[9, 8];2;314;[ 0  1  2  5  7 11  9  8 12  6  3  4 10];[0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25];[8, 9];2;1134;[ 0  1  2  3  4  5  7  8 12  9 10 11  6];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[8, 9];2;1184;[ 0  1  2  3  4  5  7  8 12  9 10 11  6];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25];[8, 9];2;1234;[ 0  1  2  3  4  5  6  7  8  9 10 11 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25]
31077;13;13;[7, 8];2;571;[ 7 10  9 11 12  1  3  2  8  5  4  0  6];[0.16666666666666666, 0.2, 0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0.5, 0.2, 0.25, 0.5, 0.25, 0.25];[7, 10, 5];3;621;[ 7 10  6  4  3  2  1  0  5  8  9 11 12];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5, 0.25, 0.25];[7, 10, 5];3;671;[ 7 10  6  4  3  2  1  0  5  8  9 11 12];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5, 0.25, 0.25];[7, 10, 5];3;721;[ 7 10  6  4  3  2  1  0  5  8  9 11 12];[0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.5, 0.25, 0.25]
31078;13;13;[7, 8];2;4158;[ 6 11 12  0  3  4  2  1 10  7  9  8  5];[0.2, 0.2, 0.2, 0.2, 0.2, 0.125, 0.3333333333333333, 0.2, 0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333];[7, 8];2;8305;[ 6 11 12  0  5  7  4  1 10  3  2  9  8];[0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333];[7, 8];2;8355;[ 3  6 10 11 12  5  1  0  4  7  2  9  8];[0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[7, 8];2;8405;[ 3  6 10 11 12  5  1  0  4  7  2  9  8];[0.25, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
31079;13;13;[2, 5, 8];3;2109;[ 0  2  5  4  6  7 10 11  1  3  8 12  9];[0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.16666666666666666, 0.25, 0.25, 0.2];[6, 8, 3];3;1134;[ 6  8 11  0  5  4  3  2 12  7  9 10  1];[0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[6, 8, 3];3;671;[ 6  8 11  0  3  4  2  1  7  5  9 10 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25];[0, 6, 8, 7];4;721;[ 0  1  5  4  6 11 10  8  7  3  2  9 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25]
31080;14;14;[10, 1, 11, 13];4;571;[ 0  3 10  1  6 11  9  2 13  7  4  5 12  8];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.2, 0.16666666666666666, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25];[9, 10, 13, 11];4;1134;[ 0  2  3  9 10 12  5  1 13 11  6  4  7  8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[10, 9, 11, 13];4;8355;[ 0  2  3  6 12 10  9  8 11  7  5  1 13  4];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[10, 9, 11, 13];4;16598;[ 0  2  3  6 12 10  9  8  7  5  4  1 11 13];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25]
31081;14;14;[5, 9, 11];3;4158;[ 0  1  2  3  4  5  7  8 12  9 10 11 13  6];[0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2];[5, 10, 11];3;8305;[ 3  5 12  4 10  1  2  0  7  6  9  8 11 13];[0.2, 0.25, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.2, 0.2, 0.25, 0.2, 0.3333333333333333, 0.2];[5, 9, 11];3;16548;[ 3  5 12  9  4 10  2  1 13  8  0  6  7 11];[0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25];[5, 9, 11];3;16598;[ 3  5 12  9  2  4  1  0 13  7 10  8  6 11];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25]
31082;14;14;[11, 10, 12];3;8255;[ 2  5 11  9  6  4  3  1  8 13 10  0 12  7];[0.16666666666666666, 0.2, 0.25, 0.2, 0.2, 0.25, 0.2, 0.14285714285714285, 0.2, 0.25, 0.16666666666666666, 0.25, 0.16666666666666666, 0.2];[11, 12, 7];3;2159;[ 1  2  3  4  6  5 11  9 12  0  7  8 10 13];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.2];[11, 12, 7];3;2209;[ 1  2  3  4  6  5 11  9 12  0  7  8 10 13];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.2];[11, 12, 7];3;2259;[ 1  2  3  4  6  5 11  9 12  0  7  8 10 13];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.2]
31083;14;14;[1, 2, 5, 6];4;87;[ 1  2  3  5  6 10  9  8 12 11  0  4  7 13];[0.16666666666666666, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666, 0.2, 0.2, 0.2, 0.2, 0.2, 0.16666666666666666];[6, 2, 4, 1];4;364;[ 6  8  2  0  7  4  9  1 10 11  5  3 12 13];[0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.5, 0.25, 0.5, 0.25, 0.25, 0.25, 0.2, 0.2];[6, 2, 5, 1];4;414;[ 6  8  2  0  5  4  7  1 13  9 10 11  3 12];[0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.5, 0.25, 0.5, 0.25, 0.25, 0.25, 0.2, 0.25];[6, 2, 4, 1];4;464;[ 6  8  2  0  3  4  5  1  7  9 10 11 12 13];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5, 0.25, 0.5, 0.25, 0.25, 0.25, 0.25, 0.25]
31084;14;14;[10, 11];2;4158;[ 0  1  2  3  4  5  6  7  8  9 10 11 13 12];[0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2];[10, 11];2;8305;[ 3  6 10  5  9 13  2  0  7  4  1  8 11 12];[0.2, 0.2, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25];[10, 11];2;8355;[ 3  6 10  5  9 13  2  0  7  4  1  8 11 12];[0.2, 0.2, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25];[10, 11];2;8405;[ 3  6 10  1  2  5  9  0 13 12  7  4 11  8];[0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25]
31085;14;14;[11, 10];2;4158;[ 3  7  5  4 11  8  2  1  6  0  9 10 12 13];[0.2, 0.2, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.16666666666666666, 0.25, 0.16666666666666666, 0.16666666666666666];[10, 11];2;1134;[ 0  2  3  4  7  5  9  8 10 11  6  1 12 13];[0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.16666666666666666];[10, 11];2;4258;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2];[10, 11];2;4308;[ 3  5  9  1  2  4  6  0  7  8 10 11 12 13];[0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25]
31086;14;14;[9, 11, 5];3;4158;[ 0  1  3  2  6 10  9  8 13 11  4  5  7 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25];[11, 9, 5];3;8305;[ 0  1  3  7 11  2  6  4 13  8  9 10  5 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25];[11, 9, 5];3;8355;[ 0  1  3  7 11  2  6  4 13  8  9 10  5 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25];[9, 11, 5];3;1234;[ 1  9  3  0 11  7  2  4  6  5  8 10 12 13];[0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25]
31087;14;14;[9, 3, 0, 8];4;4158;[ 6  4 13  9  5  3  0  1 11  7 10  8 12  2];[0.2, 0.2, 0.16666666666666666, 0.2, 0.25, 0.2, 0.25, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25];[0, 3, 8, 9];4;4208;[ 0  2 13  1  4  6  7  3 11  8 10  9 12  5];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[0, 8, 3, 9];4;4258;[ 0  2  7  5 13  8  3  1  6  4 10  9 11 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[0, 8, 3, 9];4;4308;[ 0  2  7  5 13  8  3  1  6  4 10  9 11 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333]
31088;14;14;[10, 9];2;70;[ 3  7 10  9 12 13  2  0 11  6  4  5  8  1];[0.2, 0.16666666666666666, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25];[10, 9];2;120;[ 3  7 10  9 12 13  1  0  6  5  4  2 11  8];[0.2, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25];[10, 9];2;414;[ 3  2  7  5 12 13 10  9  6  4  1  0 11  8];[0.2, 0.2, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25];[9, 10];2;1234;[ 0  1  2  3  4  5  7  9 13 10 11 12  6  8];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25]
31089;14;14;[12, 11, 8];3;314;[ 0  3  5  4 12 11 10  8 13  9  1  2  7  6];[0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25];[12, 11, 8];3;364;[ 0  3  5  4 12 11 10  8 13  6  1  2  7  9];[0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25];[10, 8, 11];3;2209;[ 1  3  4  0  6  5 10  8 13 12 11  2  7  9];[0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25];[10, 8, 11];3;2259;[ 1  3  4  0  6  5 10  8 13 12 11  2  7  9];[0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25]
31090;14;14;[10, 6, 11, 8];4;16448;[ 1  3  0 10  6 11  9  5 13 12  2  4  7  8];[0.3333333333333333, 0.5, 0.2, 0.5, 0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25];[10, 6, 8, 11];4;4208;[ 1  3  0 10  7  6  8  5 12 13  9 11  4  2];[0.3333333333333333, 0.5, 0.2, 0.5, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25];[10, 6, 8, 11];4;4258;[ 1  3  0 10  5  6  7  2 12  8  9 11 13  4];[0.3333333333333333, 0.5, 0.25, 0.5, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25];[10, 11, 6, 8];4;8405;[ 1  3  0  5 10 12 11  2  7  6  4  9  8 13];[0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25]
31091;14;14;[7, 11, 10];3;16448;[ 2  7 13  1  3  4  5  0  6  8  9 12 11 10];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.2, 0.3333333333333333];[7, 10, 11];3;8305;[ 2  7 13  1  3  4  5  0  6  8 10  9 11 12];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333];[7, 10, 11];3;8355;[ 2  7 13  1  3  4  5  0  6  8 10  9 11 12];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[7, 10, 11];3;8405;[ 2  7 13  1  3  4  5  0  6  8 10  9 11 12];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333]
31092;14;14;[10, 9];2;16448;[ 0  4 13  6 10  2  3  1  7  5 12  8 11  9];[0.3333333333333333, 0.2, 0.2, 0.2, 0.3333333333333333, 0.2, 0.25, 0.2, 0.2, 0.16666666666666666, 0.25, 0.16666666666666666, 0.2, 0.3333333333333333];[10, 9];2;2159;[ 0  4 13  6 10  2  3  1  7  5  9  8 11 12];[0.3333333333333333, 0.2, 0.2, 0.2, 0.3333333333333333, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25, 0.2, 0.2, 0.3333333333333333];[9, 10];2;220;[ 0  4 13  6  9 10  3  1  7  5  2  8 11 12];[0.3333333333333333, 0.2, 0.2, 0.2, 0.3333333333333333, 0.2, 0.25, 0.2, 0.2, 0.25, 0.25, 0.2, 0.2, 0.3333333333333333];[9, 10];2;721;[ 0  4 13  2  7  6  9  1 10  3  5  8 11 12];[0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0.3333333333333333]
31093;14;14;[11, 10];2;4158;[ 0  3 11  2  4  1  8  5  7  6  9 10 12 13];[0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.2, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666];[11, 10];2;235;[ 0  3 11  2  7  4 10  1  6  5  9  8 12 13];[0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.2, 0.2, 0.25, 0.2, 0.2, 0.25, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666];[11, 10];2;671;[ 0  3 11  1  4  6  7  2 10  8 12  5  9 13];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.2];[11, 10];2;4308;[ 0  3 11  1  4  6  7  2 12  8  9 10  5 13];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2]
31094;14;14;[10, 9, 6, 11];4;4158;[ 2 10  3  1  9  5  4  0  7  6  8 11 12 13];[0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.2, 0.2, 0.2, 0.2, 0.2, 0.3333333333333333, 0.5, 0.2, 0.2, 0.2];[10, 9, 8, 11];4;235;[ 2 10  3  1  9  8 11  4 13  6  5  0  7 12];[0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.2, 0.2, 0.2, 0.25, 0.3333333333333333, 0.5, 0.25, 0.2, 0.25];[10, 9, 8, 11];4;4258;[ 2 10  3  1  9  5  7  4 12 13  8 11  6  0];[0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25];[10, 9, 8, 11];4;4308;[ 2 10  3  1  9  5  7  4 12 13  8 11  6  0];[0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25]
31095;14;14;[13, 12];2;2109;[ 1  2  3  5  7 13 11  9 12  6  0  4 10  8];[0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25];[13, 12];2;8305;[ 1  2  3  4  6  5  7  8 13  9 11 12  0 10];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25];[13, 12];2;8355;[ 1  2  3  4  6  5  7  8 13  9 11 12  0 10];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25];[12, 13];2;8405;[ 0  4  8  2  3  5  6  1  7  9 11 12 13 10];[0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25]
31096;14;14;[9, 10];2;8255;[ 2  5  7 13 12 11  9  8  0  6  1  4 10  3];[0.2, 0.2, 0.25, 0.16666666666666666, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25];[10, 9];2;170;[ 2 11 10  0  7  9  1  5 12 13  8  3  6  4];[0.25, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[10, 9];2;220;[ 2 11 10  0  7  9  1  5 12 13  8  3  6  4];[0.25, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25];[10, 9];2;270;[ 2 11 10  0  7  9  1  5 12 13  8  3  6  4];[0.25, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25]
31097;14;14;[7, 9, 12, 10];4;2109;[ 6  7  4  9  3  2  1  0 12  8 10 11 13  5];[0.2, 0.2, 0.2, 0.2, 0.25, 0.16666666666666666, 0.25, 0.25, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2];[7, 9, 11, 12];4;2159;[ 0  2  3  4  6  5  7  9 13 11 12  1 10  8];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25];[7, 9, 11, 12];4;4258;[ 0  2  3  1  4  5  6  7  9 11 13 12 10  8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25];[9, 7, 11, 12];4;4308;[ 0  2  3  4  5  9  6  1  7 11 13 12 10  8];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25]
31098;14;14;[10, 7, 9];3;16448;[ 5 13  8  3 11 12  2  0 10  6  4  1  7  9];[0.2, 0.16666666666666666, 0.2, 0.25, 0.2, 0.5, 0.2, 0.16666666666666666, 0.25, 0.14285714285714285, 0.2, 0.25, 0.25, 0.5];[10, 9, 7];3;16498;[ 5 13  4  1 11 10  3  2  8 12  9  0  7  6];[0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.2, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5];[10, 9, 7];3;8355;[ 5 13  4  1 11 10  6  2  8 12  3  9  7  0];[0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.5, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5];[10, 9, 7];3;8405;[ 5 13  4  1 11 10  3  6  8 12  2  9  7  0];[0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5]
31099;14;14;[13, 10, 9, 11];4;8255;[ 1 13  5  0  8  4  3  2  7  6 10  9 11 12];[0.25, 0.5, 0.2, 0.2, 0.2, 0.25, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2, 0.5];[13, 10, 9, 11];4;8305;[ 1 13  5  0  8  4  3  2  7  6 10  9 11 12];[0.25, 0.5, 0.2, 0.2, 0.2, 0.25, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2, 0.5];[13, 10, 9, 11];4;16548;[ 1  3  6 13  5  0  8  2  7  4 10  9 12 11];[0.25, 0.5, 0.2, 0.5, 0.2, 0.25, 0.5, 0.2, 0.25, 0.2, 0.2, 0.16666666666666666, 0.2, 0.5];[13, 11, 9, 10];4;16598;[ 1  3  6 13 11 12  9  0  8  5  2  4  7 10];[0.25, 0.5, 0.2, 0.5, 0.2, 0.25, 0.5, 0.2, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.5]


==> results/straight_combined_responsibility_distance_results_euclidean.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100;explanation_150;explanation_size_150;runs_150;obstacles_order_150;responsibility_150;explanation_200;explanation_size_200;runs_200;obstacles_order_200;responsibility_200
31000;10;10;[8, 7];2;56;[8 7 3 1 9 4 2 0 6 5];[0, 0.7731482508754706, 0, 0.9327185902507645, 0, 0, 0, 0.9401678544490019, 1, 0.7731482508754706];[8, 7];2;106;[8 7 3 1 2 4 5 0 6 9];[0, 0, 0, 0.9327185902507645, 0, 0, 0, 0.9401678544490019, 1, 0];[8, 7];2;156;[8 7 3 1 2 4 5 0 6 9];[0, 0, 0, 0.9327185902507645, 0, 0, 0, 0.9401678544490019, 1, 0];[8, 7];2;206;[8 7 3 1 2 4 5 0 6 9];[0, 0, 0, 0.9327185902507645, 0, 0, 0, 0.9516473695554982, 1, 0]
31001;10;10;[7, 5];2;185;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 5];2;235;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 5];2;285;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 5];2;335;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
31002;10;10;[6, 5];2;185;[6 1 9 2 3 4 5 0 7 8];[0, 0.7530255487333432, 0, 0, 0, 0, 1, 0, 0, 0.7530255487333432];[6, 5];2;235;[6 1 9 2 3 4 5 0 7 8];[0, 0.7530255487333432, 0, 0, 0, 0, 1, 0, 0, 0.7530255487333432];[6, 5];2;285;[6 1 9 2 3 4 5 0 7 8];[0, 0.7530255487333432, 0, 0, 0, 0, 1, 0, 0, 0.7530255487333432];[6, 5];2;335;[6 1 9 2 3 4 5 0 7 8];[0, 0.7530255487333432, 0, 0, 0, 0, 1, 0, 0, 0.7530255487333432]
31003;10;10;[6, 5];2;185;[6 0 2 1 3 4 5 7 8 9];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[6, 5];2;170;[6 0 2 1 7 5 4 3 8 9];[0.7573432748401699, 0.7573432748401699, 0.7573432748401699, 0, 0.7554709183315211, 0.7573432748401699, 1, 0.7573432748401699, 0, 0];[6, 5];2;220;[6 1 2 0 7 5 4 3 8 9];[0.7801629974689724, 0.7952419707306918, 0.7952419707306918, 0, 0.7554709183315211, 0.7573432748401699, 1, 0.7573432748401699, 0, 0];[6, 5];2;270;[6 1 2 0 7 5 4 3 8 9];[0.7801629974689724, 0.7952419707306918, 0.7952419707306918, 0, 0.7554709183315211, 0.7573432748401699, 1, 0.7573432748401699, 0, 0]
31004;10;10;[9, 7];2;70;[9 6 5 7 8 0 4 3 1 2];[0.7937457891701292, 0.7781679403252271, 0, 0.785093516060598, 0.7937457891701292, 0.8129510812304683, 0.8129510812304683, 0.8129510812304683, 0.7991259518486024, 1];[9, 7];2;106;[9 7 8 0 4 1 3 2 6 5];[0.7450860840253605, 0.7450860840253605, 0, 0, 0.7450860840253605, 0, 0, 0.9070041234324169, 0.8588647053588575, 1];[9, 7];2;156;[9 7 8 0 4 1 3 2 6 5];[0.7450860840253605, 0.7450860840253605, 0, 0, 0.7450860840253605, 0, 0, 0.9112601326208458, 0.9112601326208458, 1];[9, 7];2;206;[9 7 8 6 4 1 0 2 5 3];[0.7450860840253605, 0.7450860840253605, 0, 0, 0.7450860840253605, 0, 0.881615967997798, 0.9112601326208458, 0.9112601326208458, 1]
31005;10;10;[7, 6];2;314;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 6];2;364;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 6];2;414;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 6];2;464;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
31006;10;10;[7, 6, 8, 9];4;1084;[7 0 6 3 2 1 5 4 8 9];[0.8032972126629762, 0, 0.7890595415307459, 0.8032972126629762, 0, 0, 0.8032972126629762, 1, 0, 0];[7, 6, 9, 8];4;170;[7 0 6 3 9 8 2 1 4 5];[0.8032972126629762, 0, 0.7890595415307459, 0.8032972126629762, 0, 0, 0.8032972126629762, 1, 0.7935033824551728, 0.7935033824551728];[7, 6, 9, 8];4;220;[7 0 6 3 9 8 2 1 4 5];[0.8032972126629762, 0, 0.7890595415307459, 0.8032972126629762, 0, 0, 0.8032972126629762, 1, 0.7935033824551728, 0.7935033824551728];[7, 6, 9, 8];4;270;[7 0 6 3 9 8 2 1 4 5];[0.8032972126629762, 0, 0.7890595415307459, 0.8032972126629762, 0, 0, 0.8032972126629762, 1, 0.7935033824551728, 0.7935033824551728]
31007;10;10;[6, 7, 4];3;314;[6 7 0 1 3 2 5 4 8 9];[0, 0, 0, 0, 0, 0, 1, 0.8234792935192169, 0, 0];[6, 7, 4];3;364;[6 7 0 1 3 2 5 4 8 9];[0, 0, 0, 0, 0, 0, 1, 0.8234792935192169, 0, 0];[6, 7, 4];3;414;[6 7 0 1 3 2 5 4 8 9];[0, 0, 0, 0, 0, 0, 1, 0.8234792935192169, 0, 0];[6, 7, 4];3;464;[6 7 0 1 3 2 5 4 8 9];[0, 0, 0, 0, 0, 0, 1, 0.8234792935192169, 0, 0]
31008;10;10;[6, 7, 3, 2];4;120;[6 1 7 9 3 2 5 0 4 8];[0, 0.9067008857218126, 0, 0, 0, 0, 1, 0.9067008857218126, 0, 0.9067008857218126];[6, 7, 3, 2];4;170;[6 1 7 9 3 2 5 0 4 8];[0, 0.9067008857218126, 0, 0, 0, 0, 1, 0.9067008857218126, 0, 0.9067008857218126];[6, 7, 3, 2];4;220;[6 7 0 1 3 2 5 4 8 9];[0, 0, 0, 0, 0, 0, 1, 0.9371363117759552, 0, 0];[6, 7, 3, 2];4;270;[6 7 0 1 3 2 5 4 8 9];[0, 0, 0, 0, 0, 0, 1, 0.9371363117759552, 0, 0]
31009;10;10;[9, 8, 7];3;571;[9 3 8 2 4 5 1 0 7 6];[0, 0, 0.8942336795638918, 0.9290797566175876, 0, 0, 0, 0, 0.8942336795638918, 1];[9, 8, 7];3;137;[9 3 8 0 7 4 5 1 6 2];[0.8602734938015245, 0.7940363781597722, 0.7940363781597722, 0.9290797566175876, 0.8602734938015245, 0.83468879125552, 0.7940363781597722, 0.8602734938015245, 0.912007791410781, 1];[9, 8, 7];3;285;[9 8 3 4 6 0 7 5 1 2];[0.8602734938015245, 0.7940363781597722, 0.7940363781597722, 0.9290797566175876, 0.8776307096817522, 0.8356761348654057, 0.8776307096817522, 0.8602734938015245, 0.9524749465705933, 1];[9, 8, 7];3;1234;[9 8 3 4 6 2 7 0 5 1];[0.8602734938015245, 0.7940363781597722, 0.8725388153448785, 0.9290797566175876, 0.8776307096817522, 0.8356761348654057, 0.8776307096817522, 0.8725388153448785, 0.9524749465705933, 1]
31010;10;10;[5, 4];2;120;[5 0 2 1 3 4 6 7 8 9];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[5, 4];2;170;[5 0 2 1 3 4 6 7 8 9];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[5, 4];2;220;[5 0 2 1 3 4 6 7 8 9];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[5, 4];2;270;[5 0 2 1 3 4 6 7 8 9];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0]
31011;10;10;[6, 5];2;61;[6 1 5 2 3 0 4 7 8 9];[0, 0.8978316409235176, 0.8978316409235176, 0, 0, 0.8978316409235176, 1, 0, 0, 0];[6, 5];2;111;[6 1 5 2 3 0 4 7 8 9];[0, 0.8978316409235176, 0.8978316409235176, 0, 0, 0.8978316409235176, 1, 0, 0, 0];[6, 5];2;161;[6 1 5 2 3 0 4 7 8 9];[0, 0.8978316409235176, 0.8978316409235176, 0, 0, 0.8978316409235176, 1, 0, 0, 0];[6, 5];2;206;[6 5 0 1 3 2 4 7 8 9];[0, 0, 0, 0, 0, 0.9181714701904033, 1, 0, 0, 0]
31012;10;10;[4, 3];2;87;[4 0 2 1 3 5 6 7 8 9];[0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[4, 3];2;137;[4 0 2 1 3 5 6 7 8 9];[0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[4, 3];2;187;[4 0 2 1 3 5 6 7 8 9];[0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[4, 3];2;237;[4 0 2 1 3 5 6 7 8 9];[0, 0, 0, 0, 1, 0, 0, 0, 0, 0]
31013;10;10;[9, 7, 8, 4];4;120;[9 7 8 2 3 4 1 0 6 5];[0, 0, 0.7572648435333473, 0, 0, 0, 0, 0.9156533132855674, 0.7572648435333473, 1];[9, 7, 8, 4];4;170;[9 7 8 2 3 4 1 0 6 5];[0, 0, 0.7572648435333473, 0, 0, 0, 0, 0.9156533132855674, 0.7572648435333473, 1];[9, 7, 8, 4];4;220;[9 7 8 0 3 4 2 1 6 5];[0, 0, 0, 0, 0, 0, 0, 0.9161082290619134, 0.8671189017249977, 1];[9, 7, 8, 4];4;270;[9 7 8 0 3 4 2 1 6 5];[0, 0, 0, 0, 0, 0, 0, 0.9161082290619134, 0.8671189017249977, 1]
31014;10;10;[4, 3, 1, 7];4;185;[4 3 9 6 2 1 7 0 5 8];[0, 0.8193365598169624, 0.8193365598169624, 0.8566680398712034, 1, 0, 0.8297083642972057, 0.8032003294207583, 0, 0.8566680398712034];[4, 3, 1, 5];4;364;[4 3 9 2 1 0 6 5 7 8];[0, 0.8508387085336753, 0.8508387085336753, 0.8566680398712034, 1, 0, 0, 0, 0, 0.8566680398712034];[4, 3, 1, 5];4;414;[4 3 9 2 1 0 6 5 7 8];[0, 0.8508387085336753, 0.8508387085336753, 0.8566680398712034, 1, 0, 0, 0, 0, 0.8566680398712034];[4, 3, 1, 5];4;270;[4 3 2 1 0 5 6 7 8 9];[0, 0.8508387085336753, 0.8508387085336753, 0.8914441768663076, 1, 0, 0, 0, 0, 0]
31015;10;10;[5, 3, 6];3;87;[5 3 9 8 6 1 2 0 7 4];[0, 0.810372862907188, 0.810372862907188, 0.8274915063570525, 0, 1, 0.810372862907188, 0, 0.8274915063570525, 0.8274915063570525];[5, 3, 6];3;137;[5 3 9 8 6 1 2 0 4 7];[0.7871479200882429, 0.810372862907188, 0.810372862907188, 0.8274915063570525, 0.7844762975888957, 1, 0.810372862907188, 0.7816571191954214, 0.8274915063570525, 0.8274915063570525];[5, 3, 6];3;187;[5 3 9 8 6 1 2 0 4 7];[0.7871479200882429, 0.810372862907188, 0.810372862907188, 0.8274915063570525, 0.7844762975888957, 1, 0.810372862907188, 0.7816571191954214, 0.8274915063570525, 0.8274915063570525];[5, 3, 6];3;237;[5 3 9 8 6 1 2 0 4 7];[0.7871479200882429, 0.810372862907188, 0.810372862907188, 0.8274915063570525, 0.7844762975888957, 1, 0.810372862907188, 0.7816571191954214, 0.8274915063570525, 0.8274915063570525]
31016;10;10;[5, 2];2;61;[5 0 2 1 3 4 6 7 8 9];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[5, 2];2;111;[5 0 2 1 3 4 6 7 8 9];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[5, 2];2;161;[5 0 2 1 3 4 6 7 8 9];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[5, 2];2;211;[5 0 2 1 3 4 6 7 8 9];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0]
31017;10;10;[7, 4, 6];3;314;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[7, 4, 6];3;364;[7 3 0 1 2 4 5 6 8 9];[0.7567588613764614, 0, 0, 0.7723664980946464, 0, 0, 0, 1, 0, 0];[7, 4, 6];3;414;[7 3 0 1 2 4 5 6 8 9];[0.7567588613764614, 0, 0, 0.7723664980946464, 0, 0, 0, 1, 0, 0];[7, 4, 6];3;464;[7 0 2 1 3 4 5 6 8 9];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
31018;10;10;[5, 3, 6];3;185;[5 0 2 1 3 4 6 7 8 9];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[5, 3, 6];3;235;[5 0 2 1 3 4 6 7 8 9];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[5, 3, 6];3;285;[5 0 2 1 3 4 6 7 8 9];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[5, 3, 6];3;335;[5 0 2 1 3 4 6 7 8 9];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0]
31019;10;10;[9, 6];2;185;[9 0 2 1 4 5 6 3 7 8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[9, 6];2;235;[9 0 2 1 4 5 6 3 7 8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[9, 6];2;285;[9 0 2 1 4 5 6 3 7 8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1];[9, 7];2;206;[9 7 2 0 3 4 5 1 6 8];[0, 0, 0, 0, 0, 0, 0, 0.8655902144903346, 0, 1]
31020;11;11;[6, 2, 3];3;87;[ 6  0  2  1  3  4  5  7  8  9 10];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[6, 2, 3];3;137;[ 6  0  2  1  3  4  5  7  8  9 10];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[6, 2, 3];3;187;[ 6  0  2  1  3  4  5  7  8  9 10];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[6, 2, 3];3;237;[ 6  0  2  1  3  4  5  7  8  9 10];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0]
31021;11;11;[7, 5, 9];3;1084;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 5, 9];3;1134;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 5, 9];3;1184;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 5, 9];3;1234;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0]
31022;11;11;[5, 3];2;87;[ 5  0  2  1  3  4  6  7  8  9 10];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[5, 3];2;137;[ 5  0  2  1  3  4  6  7  8  9 10];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[5, 3];2;187;[ 5  0  2  1  3  4  6  7  8  9 10];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[5, 3];2;237;[ 5  0  2  1  3  4  6  7  8  9 10];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0]
31023;11;11;[6, 3, 5];3;571;[ 6  1  8  2  3  4  5  0  7  9 10];[0, 0.86677318975607, 0, 0, 0, 0, 1, 0, 0.833043214666295, 0, 0];[6, 3, 5];3;364;[ 6  0  2  1  3  4  5  7  8  9 10];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[6, 3, 5];3;671;[ 6  3 10  1  2  4  5  0  7  8  9];[0, 0, 0, 0.8955876842759496, 0, 0, 1, 0, 0, 0, 0.8955876842759496];[6, 3, 5];3;721;[ 6  0  3 10  2  4  5  1  7  8  9];[0.9036429315608071, 0, 0, 0.8955876842759496, 0, 0, 1, 0, 0, 0, 0.8955876842759496]
31024;11;11;[10, 9];2;61;[10  4  9  3  8  2  1  6  7  5  0];[0, 0.8435929956077287, 0.8435929956077287, 0.8931671156945571, 0.9082028989977357, 0, 0.7950676081496117, 0, 0.8902822492995549, 0.8931671156945571, 1];[10, 9];2;106;[10  9  4  0  3  5  2  1  7  6  8];[0, 0, 0, 0, 0.9082028989977357, 0, 0, 0, 0, 0.9452359047613308, 1];[10, 9];2;156;[10  9  4  0  3  5  2  1  7  6  8];[0, 0, 0, 0, 0.936145192399896, 0, 0, 0, 0, 0.9452359047613308, 1];[10, 9];2;206;[10  9  4  0  3  5  2  1  7  6  8];[0, 0, 0, 0, 0.936145192399896, 0, 0, 0, 0, 0.9452359047613308, 1]
31025;11;11;[7, 8];2;571;[ 7  3  2  1  0  4  5  6  8  9 10];[0, 0, 0.7063632819539487, 0.7063632819539487, 0, 0, 0, 1, 0, 0, 0];[7, 8];2;621;[ 7  3  2  1  0  4  5  6  8  9 10];[0, 0, 0.7063632819539487, 0.7063632819539487, 0, 0, 0, 1, 0, 0, 0];[7, 8];2;671;[ 7  3  2  1  0  4  5  6  8  9 10];[0, 0, 0.7063632819539487, 0.7063632819539487, 0, 0, 0, 1, 0, 0, 0];[7, 8];2;1234;[ 7  3  2  9  1  0  5  4  6  8 10];[0, 0.6890838223803568, 0.7063632819539487, 0.7063632819539487, 0, 0, 0, 1, 0, 0.6892629829824808, 0]
31026;11;11;[8, 4, 5, 3];4;571;[ 8  0  2  1  4  5  6  3  7  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[8, 4, 5, 3];4;621;[ 8 10  1  0  4  5  2  3  7  6  9];[0, 0.8062035406944702, 0, 0, 0, 0, 0, 0, 1, 0, 0.8513013836542169];[8, 4, 5, 3];4;671;[ 8 10  1  0  4  5  2  3  7  6  9];[0, 0.8062035406944702, 0, 0, 0, 0, 0, 0, 1, 0, 0.8513013836542169];[8, 4, 5, 3];4;721;[ 8 10  1  0  4  5  2  3  7  6  9];[0, 0.8062035406944702, 0, 0, 0, 0, 0, 0, 1, 0, 0.8513013836542169]
31027;11;11;[9, 5, 6, 7, 8];5;1084;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[9, 6, 8, 5, 7];5;621;[ 9  6  8  4 10  5  1  3  7  0  2];[0, 0.8120288108170816, 0, 0, 0.8737743316026602, 0.8224628529935828, 0.8737743316026602, 0, 0.8737743316026602, 1, 0.831306429631148];[9, 6, 8, 5, 7];5;671;[ 9  6  8  4 10  2  5  1  7  3  0];[0, 0.8120288108170816, 0.8263256469970639, 0, 0.8737743316026602, 0.8224628529935828, 0.8737743316026602, 0, 0.8737743316026602, 1, 0.831306429631148];[9, 6, 8, 7, 5];5;721;[ 9  6  8  4  3  7 10  1  5  2  0];[0.8175592434804867, 0.830196042074095, 0.8263256469970639, 0.8407134196439282, 0.8737743316026602, 0.830196042074095, 0.8737743316026602, 0.8407134196439282, 0.8737743316026602, 1, 0.831306429631148]
31028;11;11;[7, 6, 5];3;314;[ 7  2  6  3  0  1  5  4  8  9 10];[0, 0, 0.8474270055991925, 0.8440811175778524, 0, 0, 0.8474270055991925, 1, 0, 0, 0];[7, 6, 5];3;364;[ 7  2  6  3  0  1  5  4  8  9 10];[0, 0, 0.8474270055991925, 0.8440811175778524, 0, 0, 0.8474270055991925, 1, 0, 0, 0];[7, 6, 5];3;671;[ 7  3  6  5  2  8  0  1  4  9 10];[0, 0, 0.8474270055991925, 0.8689655865435025, 0, 0.8673439358013673, 0.8689655865435025, 1, 0.8458700464713488, 0, 0];[7, 6, 5];3;721;[ 7  3  6  5  2  8  9  1  4  0 10];[0, 0, 0.8474270055991925, 0.8689655865435025, 0, 0.8673439358013673, 0.8689655865435025, 1, 0.8458700464713488, 0.784689300516117, 0]
31029;11;11;[7, 6];2;314;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 6];2;621;[ 7  1  2  8 10  4  3  0  6  5  9];[0, 0.7236522417721085, 0.7236522417721085, 0, 0, 0, 0, 1, 0.7236522417721085, 0, 0.7236522417721085];[7, 6];2;671;[ 7  1  2  8 10  4  3  0  6  5  9];[0, 0.7236522417721085, 0.7236522417721085, 0, 0, 0, 0, 1, 0.7236522417721085, 0, 0.7236522417721085];[7, 6];2;211;[ 7  4  6  0  1  2 10  8  5  3  9];[0.7711413269815522, 0.7711413269815522, 0.7236522417721085, 0, 0.8098973214733419, 0, 0.8098973214733419, 1, 0.7236522417721085, 0, 0.7236522417721085]
31030;11;11;[9, 7, 8];3;1084;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[9, 8, 7];3;1134;[ 9  6  8  0  3  4  2  1  7  5 10];[0, 0, 0, 0, 0, 0, 0.7786869957741805, 0, 0.7786869957741805, 1, 0];[9, 8, 7];3;1184;[ 9  6  8  0  3  4  2  1  7  5 10];[0, 0, 0, 0, 0, 0, 0.7786869957741805, 0, 0.7786869957741805, 1, 0];[9, 8, 7];3;1234;[ 9  6  8  0  3  4  2  1  7  5 10];[0, 0, 0, 0, 0, 0, 0.7786869957741805, 0, 0.7786869957741805, 1, 0]
31031;11;11;[9, 0, 4, 7];4;571;[ 9 10  0  1  4  5  2  3  7  6  8];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0.7759251398048208];[9, 4, 2, 7];4;621;[ 9  4  5  2 10  8  6  0  7  3  1];[0.7383664793063849, 0, 0.7887797284735484, 0, 0.792284925978748, 0.7887797284735484, 0.7383664793063849, 0.7383664793063849, 0.7545818964011652, 1, 0.7759251398048208];[9, 4, 2, 7];4;671;[ 9  4  5  2 10  8  6  0  7  3  1];[0.7383664793063849, 0, 0.7887797284735484, 0, 0.792284925978748, 0.7887797284735484, 0.7383664793063849, 0.7383664793063849, 0.7545818964011652, 1, 0.7759251398048208];[9, 4, 2, 7];4;721;[ 9  4  5  2 10  8  6  0  7  3  1];[0.7383664793063849, 0, 0.7887797284735484, 0, 0.792284925978748, 0.7887797284735484, 0.7383664793063849, 0.7383664793063849, 0.7545818964011652, 1, 0.7759251398048208]
31032;11;11;[7, 2];2;61;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 2];2;111;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 2];2;161;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 2];2;211;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0]
31033;11;11;[9, 8, 6, 4];4;314;[ 9  0  8  3  7  6  2  4 10  1  5];[0.8768979630793536, 0, 0.7687135501446981, 0.8768979630793536, 0.7687135501446981, 0, 0.7687135501446981, 0.7687135501446981, 0.8768979630793536, 1, 0.7687135501446981];[9, 8, 4, 6];4;1134;[ 9  0  8  3  4  5  1  2  7  6 10];[0.8768979630793536, 0, 0, 0.8768979630793536, 0, 0, 0, 0, 0.8768979630793536, 1, 0];[9, 8, 4, 6];4;1184;[ 9  2  8  0  4  5  1  3  7  6 10];[0, 0, 0.8976127712619223, 0, 0, 0, 0, 0, 0.8976127712619223, 1, 0];[9, 8, 4, 6];4;1234;[ 9  2  8  0  4  5  1  3  7  6 10];[0, 0, 0.8976127712619223, 0, 0, 0, 0, 0, 0.8976127712619223, 1, 0]
31034;11;11;[10, 9, 1, 0];4;120;[10  2  9  1  4  0  5  8  7  3  6];[0.8033353854331988, 0.9006072960127974, 0.9133097969788594, 0, 0.8280679923731469, 0.799043946590212, 0, 0.796527432503783, 0.799043946590212, 0.9006072960127974, 1];[10, 9, 1, 0];4;235;[10  2  9  1  0  5  4  3  7  6  8];[0.8823529424670868, 0.9006072960127974, 0.9133097969788594, 0, 0, 0, 0, 0, 0, 0.9006072960127974, 1];[10, 9, 1, 0];4;220;[10  2  9  1  0  3  4  5  7  6  8];[0.8823529424670868, 0.9006072960127974, 0.9133097969788594, 0.7922293329732767, 0.7922293329732767, 0, 0, 0, 0, 0.9006072960127974, 1];[10, 9, 1, 0];4;270;[10  2  9  1  0  4  3  5  7  6  8];[0.8823529424670868, 0.9006072960127974, 0.9133097969788594, 0.7922293329732767, 0.8818031751302257, 0, 0, 0, 0, 0.9006072960127974, 1]
31035;11;11;[9, 8];2;1084;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[9, 8];2;1134;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[9, 8];2;1184;[ 9  0  2  1  4  5  6  3  7  8 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[9, 8];2;211;[ 9  3  8  0  4  5  1  2  7  6 10];[0, 0, 0, 0.8684458194932239, 0, 0, 0, 0, 0.8354103413375104, 1, 0]
31036;11;11;[7, 4, 5, 6];4;314;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 4, 5, 6];4;364;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 4, 5, 6];4;414;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 4, 5, 6];4;464;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0]
31037;11;11;[7, 3, 6];3;314;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 3, 6];3;364;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 3, 6];3;414;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[7, 3, 6];3;464;[ 7  0  2  1  3  4  5  6  8  9 10];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0]
31038;11;11;[8, 4, 7, 10];4;2109;[ 8  0  2  1  4  5  6  3  7  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[8, 4, 7, 10];4;2159;[ 8  0  2  1  4  5  6  3  7  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[8, 4, 7, 10];4;2209;[ 8  0  2  1  4  5  6  3  7  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[8, 4, 7, 10];4;2259;[ 8  0  2  1  4  5  6  3  7  9 10];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
31039;11;11;[6, 4];2;120;[ 6  0  2  1  3  4  5  7  8  9 10];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[6, 4];2;170;[ 6  0  2  1  3  4  5  7  8  9 10];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[6, 4];2;220;[ 6  0  2  1  3  4  5  7  8  9 10];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[6, 4];2;270;[ 6  0  2  1  3  4  5  7  8  9 10];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0]
31040;12;12;[7, 6];2;61;[ 7  4  6  8 10  1  3  2  5  0  9 11];[0, 0.7739246096456618, 0, 0, 0.7764754094964637, 0, 0.7764754094964637, 1, 0.7764754094964637, 0, 0.7764754094964637, 0];[7, 6];2;111;[ 7  4  6  8 10  1  3  2  5  0  9 11];[0, 0.7739246096456618, 0, 0, 0.7764754094964637, 0, 0.7764754094964637, 1, 0.7764754094964637, 0, 0.7764754094964637, 0];[7, 6];2;161;[ 7  4  6  8 10  1  3  2  5  0  9 11];[0, 0.7739246096456618, 0, 0, 0.7764754094964637, 0, 0.7764754094964637, 1, 0.7764754094964637, 0, 0.7764754094964637, 0];[7, 6];2;211;[ 7  4  6  8 10  1  3  2  5  0  9 11];[0, 0.7739246096456618, 0, 0, 0.7764754094964637, 0, 0.7764754094964637, 1, 0.7764754094964637, 0, 0.7764754094964637, 0]
31041;12;12;[6, 7];2;314;[ 6  0  2  1  3  4  5  7  8  9 10 11];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[6, 7];2;364;[ 6  0  2  1  3  4  5  7  8  9 10 11];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[6, 7];2;414;[ 6  0  2  1  3  4  5  7  8  9 10 11];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[6, 7];2;464;[ 6  0  2  1  3  4  5  7  8  9 10 11];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0]
31042;12;12;[11, 9, 10];3;4158;[11  9  5  0  3  4  2  1  7  6  8 10];[0, 0, 0, 0, 0, 0.8460155433148531, 0, 0, 0, 0.8828099414231988, 0, 1];[11, 9, 10];3;4208;[11  9  0  1  6  8  4  3  7  5  2 10];[0.8121791350434204, 0.8121791350434204, 0, 0, 0.8026664989967974, 0, 0.8121791350434204, 0, 0.8121791350434204, 0.9205777865049309, 0, 1];[11, 9, 10];3;414;[11  9  0  1  6  8  4 10  7  5  2  3];[0.8121791350434204, 0.8121791350434204, 0, 0, 0.8026664989967974, 0, 0.8121791350434204, 0, 0.8121791350434204, 0.931003248411406, 0.7778299188896193, 1];[11, 9, 10];3;2259;[11  9  0  1  6  8  4  5  3  7 10  2];[0.8121791350434204, 0.8121791350434204, 0, 0.7791074650754483, 0.8026664989967974, 0.7791074650754483, 0.8121791350434204, 0.7791074650754483, 0.8121791350434204, 0.931003248411406, 0.7791074650754483, 1]
31043;12;12;[7, 3, 4, 8];4;120;[ 7  3  4 11  0  8  2  1  6  5  9 10];[0.8923334647010407, 0, 0.8775594543487635, 0.899766671420838, 0.8973484465904465, 0, 0, 1, 0.8807963039828034, 0, 0, 0.8973484465904465];[7, 3, 4, 8];4;170;[ 7  3  4 11  0  8  2  1  6  5  9 10];[0.8923334647010407, 0, 0.8775594543487635, 0.9417002310617307, 0.8973484465904465, 0, 0, 1, 0.8807963039828034, 0, 0, 0.8973484465904465];[7, 3, 4, 8];4;414;[ 7  3  4  5 11  0  8  2  6  1  9 10];[0.8923334647010407, 0, 0.8775594543487635, 0.9417002310617307, 0.9343859985967287, 0.9343859985967287, 0, 1, 0.8807963039828034, 0, 0, 0.8973484465904465];[7, 3, 4, 6];4;721;[ 7  3  4  5 11  6  0  8  2  1  9 10];[0.8923334647010407, 0, 0.8775594543487635, 0.9417002310617307, 0.9343859985967287, 0.9343859985967287, 0.8927153964282282, 1, 0.8807963039828034, 0, 0, 0.8973484465904465]
31044;12;12;[10, 8, 6];3;87;[10  3  8  7  6 11  4  2  5  0  1  9];[0, 0, 0.7473709050651812, 0.8219053795732962, 0.7514382735498969, 0, 0.7514382735498969, 0.7514382735498969, 0.8219053795732962, 0, 1, 0.7514382735498969];[10, 8, 6];3;1134;[10  3  8  7 11  9  1  5  6  4  2  0];[0, 0.8075280123166404, 0.7473709050651812, 0.8219053795732962, 0.7514382735498969, 0.7904776092381491, 0.7514382735498969, 0.8117676452063673, 0.8219053795732962, 0.8075280123166404, 1, 0.8075280123166404];[10, 8, 5, 4];4;671;[10  3  8  7 11  9  1  5  4  6  0  2];[0, 0.8075280123166404, 0, 0.8680539358463423, 0.7888152633473583, 0.7904776092381491, 0.7778103421940613, 0.8117676452063673, 0.8680539358463423, 0.8075280123166404, 1, 0.8075280123166404];[10, 8, 6];3;335;[10  3  7  8  1 11  6  5  9  4  0  2];[0.727710366908802, 0.8559613927675157, 0.713456342838212, 0.9090696484778562, 0.7888152633473583, 0.788914761287401, 0.8487695191488671, 0.9090696484778562, 0.8680539358463423, 0.788914761287401, 1, 0.8559613927675157]
31045;12;12;[10, 8, 9];3;2109;[10  5  8  1  6  4  3  0  7  2  9 11];[0, 0.8434787372901539, 0, 0.8342021398018816, 0.8410953811920978, 0.9025187796426222, 0.8434787372901539, 0, 0.9025187796426222, 0, 1, 0];[10, 8, 9];3;2159;[10  5  8  0  3  4  2  1  7  6  9 11];[0, 0, 0, 0, 0, 0.9025187796426222, 0, 0, 0.9025187796426222, 0, 1, 0];[10, 8, 9];3;4258;[10  5  8  3  2 11  0  1  7  6  4  9];[0, 0, 0.8895157242065986, 0.8895157242065986, 0, 0.9025187796426222, 0, 0, 0.9025187796426222, 0, 1, 0.8370370246263472];[10, 8, 9];3;335;[10  5  8  3  2 11  9  0  4  7  1  6];[0.7812607058799699, 0, 0.8895157242065986, 0.8895157242065986, 0.7811734134926287, 0.9025187796426222, 0, 0, 0.9025187796426222, 0.7812607058799699, 1, 0.8370370246263472]
31046;12;12;[10, 8];2;2109;[10  9  0  3  2  6  1  4  7  5  8 11];[0.8591232201948524, 0, 0.7076349347334867, 0.8591232201948524, 0, 0, 0.7076349347334867, 0, 0, 0.8916209126677554, 1, 0];[10, 8];2;621;[10 11  9  3  0  6  4  1  8  7  5  2];[0.8654157398439437, 0.7984221939387349, 0, 0.8811106491027422, 0.7984221939387349, 0, 0.8324208696556306, 0.7641253878250085, 0.7785411355815656, 0.8916209126677554, 1, 0.8968758850913264];[10, 8];2;220;[10 11  9  3  0  8  1  2  7  6  5  4];[0.8654157398439437, 0, 0, 0.8811106491027422, 0, 0, 0, 0, 0.8400167777282477, 0.8916209126677554, 1, 0.8968758850913264];[10, 8];2;220;[10 11  9  8  0  1  2  3  7  6  5  4];[0, 0, 0, 0, 0, 0, 0, 0, 0.8400167777282477, 0.8916209126677554, 1, 0.8968758850913264]
31047;12;12;[11, 10, 9];3;2109;[11  5  4  3  7  1 10  2  6  0  9  8];[0, 0.7778174864552909, 0.7690566133393331, 0.8366422234029504, 0.8385163559790481, 0.8385163559790481, 0, 0.7905549148415141, 0, 0, 0.7778174864552909, 1];[11, 9, 10];3;4208;[11  0  6  1  8  5  4  3  7  2  9 10];[0.8669125321300092, 0.8669125321300092, 0.81685673023047, 0.8366422234029504, 0.841351936459354, 0.8669125321300092, 0.8669125321300092, 0.81685673023047, 0.8669125321300092, 0.81685673023047, 0.8022908659080941, 1];[11, 10, 9];3;4258;[11  0  6  1  8  5  4  3 10  2  7  9];[0.8669125321300092, 0.8669125321300092, 0.81685673023047, 0.8176902807007728, 0.841351936459354, 0.8669125321300092, 0.8669125321300092, 0.81685673023047, 0.8669125321300092, 0.81685673023047, 0.8176902807007728, 1];[11, 9, 10];3;721;[11  0  6  1  8  5  4  9 10  2  7  3];[0.8669125321300092, 0.8669125321300092, 0.81685673023047, 0.8135201727657911, 0.841351936459354, 0.8669125321300092, 0.8669125321300092, 0.81685673023047, 0.8669125321300092, 0.8370486184232168, 0.8315549632094271, 1]
31048;12;12;[11, 2, 10, 0];4;2109;[11  2 10  5  3  4  1  0  7  6  9  8];[0, 0, 0.9140221847963635, 0, 0, 0.8313238185119012, 0, 0, 0, 0, 0.9140221847963635, 1];[11, 2, 10, 0];4;2159;[11  2 10  5  7  1  3  0  6  4  9  8];[0, 0, 0.9140221847963635, 0, 0, 0.8682057480629038, 0, 0.8682057480629038, 0, 0, 0.9140221847963635, 1];[11, 2, 10, 0];4;2209;[11  2 10  5  7  1  3  0  6  4  9  8];[0, 0, 0.9140221847963635, 0, 0, 0.8682057480629038, 0, 0.8682057480629038, 0, 0, 0.9140221847963635, 1];[11, 2, 10, 0];4;2259;[11  2 10  5  7  1  3  0  6  4  9  8];[0, 0, 0.9140221847963635, 0, 0, 0.8682057480629038, 0, 0.8682057480629038, 0, 0, 0.9140221847963635, 1]
31049;12;12;[8, 7];2;56;[ 8  7  2  0  3  4  5  1  6  9 10 11];[0, 0, 0, 0, 0, 0, 0, 0.9040074887544528, 1, 0, 0, 0];[8, 7];2;106;[ 8  7  2  0  3  4  5  1  6  9 10 11];[0, 0, 0, 0, 0, 0, 0, 0.9040074887544528, 1, 0, 0, 0];[8, 7];2;156;[ 8  7  2  0  3  4  5  1  6  9 10 11];[0, 0, 0, 0, 0, 0, 0, 0.9040074887544528, 1, 0, 0, 0];[8, 7];2;206;[ 8  7  2  0  3  4  5  1  6  9 10 11];[0, 0, 0, 0, 0, 0, 0, 0.9040074887544528, 1, 0, 0, 0]
31050;12;12;[8, 4, 6];3;185;[ 8  0  2  1  4  5  6  3  7  9 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[8, 4, 6];3;235;[ 8  0  2  1  4  5  6  3  7  9 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[8, 4, 6];3;285;[ 8  0  2  1  4  5  6  3  7  9 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[8, 4, 6];3;335;[ 8  0  2  1  4  5  6  3  7  9 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0]
31051;12;12;[5, 4];2;120;[ 5  0  2  1  3  4  6  7  8  9 10 11];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0];[5, 4];2;170;[ 5  0  2  1  3  4  6  7  8  9 10 11];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0];[5, 4];2;220;[ 5  0  2  1  3  4  6  7  8  9 10 11];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0];[5, 4];2;270;[ 5  0  2  1  3  4  6  7  8  9 10 11];[0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0]
31052;12;12;[10, 9];2;2109;[10  0  2  1  4  5  6  3  7  8  9 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[10, 9];2;2159;[10  0  2  1  4  5  6  3  7  8  9 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[10, 9];2;2209;[10  0  2  1  4  5  6  3  7  8  9 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[10, 9];2;2259;[10  2 11  0  4  5  1  3  7  6  9  8];[0, 0, 0.8025388045886436, 0, 0, 0, 0, 0, 0, 0, 1, 0.7591706178380196]
31053;12;12;[10, 9, 3, 7];4;87;[10  9 11  3  7  5  2  0  6  4  1  8];[0, 0, 0, 0.9159366465554363, 0, 0.9113885133676184, 0, 0.9159366465554363, 0, 0.9175753935689402, 1, 0.9175753935689402];[10, 9, 3, 7];4;137;[10  9 11  3  7  4  5  1  8  6  0  2];[0, 0.9109331839234295, 0, 0.9162830441999045, 0.9162830441999045, 0.9113885133676184, 0.8765850418177936, 0.9162830441999045, 0.8956645950737484, 0.9175753935689402, 1, 0.9175753935689402];[10, 7, 9, 3];4;285;[10  7  9 11  5  0  3  2  6  4  1  8];[0.756759099785399, 0, 0, 0.756759099785399, 0, 0.9113885133676184, 0, 0.9337767876485401, 0, 0.9175753935689402, 1, 0.9175753935689402];[10, 9, 7, 3];4;464;[10  9  7  0 11  8  1  3  6  5  4  2];[0.864590610593919, 0.864590610593919, 0, 0.756759099785399, 0, 0, 0, 0.9337767876485401, 0.864590610593919, 0.9440083552191882, 1, 0.864590610593919]
31054;12;12;[7, 1, 4, 6, 8];5;571;[ 7  0  2  1  3  4  5  6  8  9 10 11];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[7, 1, 4, 6, 8];5;621;[ 7  0  2  1  3  4  5  6  8  9 10 11];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[7, 1, 4, 6, 8];5;671;[ 7  0  2  1  3  4  5  6  8  9 10 11];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[7, 1, 4, 6, 8];5;721;[ 7  0  2  1  3  4  5  6  8  9 10 11];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0]
31055;12;12;[9, 0, 7, 8];4;1084;[ 9  0  2  1  4  5  6  3  7  8 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[9, 8, 0, 7];4;621;[ 9  8  0  1  4  5  2  3  7  6 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0.8252535330225838, 1, 0, 0];[9, 8, 0, 7];4;671;[ 9  8  0  1  4  5  2  3  7  6 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0.8322426074061602, 1, 0, 0];[9, 8, 0, 7];4;721;[ 9  8  0  1  4  5  2  3  7  6 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0.8322426074061602, 1, 0, 0]
31056;12;12;[7, 4, 6];3;1084;[ 7  0  2  1  3  4  5  6  8  9 10 11];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[7, 4, 6];3;1134;[ 7  0  2  1  3  4  5  6  8  9 10 11];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[7, 4, 6];3;1184;[ 7  0  2  1  3  4  5  6  8  9 10 11];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[7, 4, 6];3;1234;[ 7  0  2  1  3  4  5  6  8  9 10 11];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0]
31057;12;12;[11, 10, 8, 7];4;571;[11 10  8  9  0  1  2  3  7  6  5  4];[0, 0, 0, 0, 0, 0, 0, 0, 0.7964722154832122, 0.7964722154832122, 0.7964722154832122, 1];[11, 9, 10, 7];4;621;[11  9 10  0  8  3  2  5  7  4  6  1];[0.8640703689704399, 0, 0.8220601983449853, 0.8637640791661176, 0.8191267329690882, 0.8220601983449853, 0.7695810702089896, 0.8220601983449853, 0.8640703689704399, 0.8725984353529082, 0.8725984353529082, 1];[11, 8, 10, 7];4;1184;[11  3  8  4 10  9  0  2  5  7  1  6];[0.8640703689704399, 0.795684330505058, 0.8220601983449853, 0.912004528118073, 0.8746299182843345, 0.8220601983449853, 0.7695810702089896, 0.8220601983449853, 0.912004528118073, 0.8725984353529082, 0.8746299182843345, 1];[11, 10, 8, 7];4;270;[11 10  3  8  0  7  2  5  4  9  6  1];[0.8640703689704399, 0, 0.8220601983449853, 0.912004528118073, 0.8191267329690882, 0.8220601983449853, 0.7695810702089896, 0.8220601983449853, 0.912004528118073, 0.7776267701254224, 0.9514251267788097, 1]
31058;12;12;[11, 9];2;61;[11  6  9  7  3  2  1  5  4  0  8 10];[0.7800317220178209, 0.8581920502261597, 0.8581920502261597, 0.8581920502261597, 0.8205012917885889, 0.8578360319161684, 0.8899302331855828, 0.8899302331855828, 0, 0.8899302331855828, 0, 1];[11, 9];2;106;[11  9  4  0  3  5  2  1  7  6  8 10];[0, 0, 0, 0, 0.8851506561258313, 0, 0, 0, 0, 0.903348774781467, 0, 1];[11, 9];2;156;[11  9  4  0  3  5  2  1  7  6  8 10];[0, 0, 0, 0, 0.8851506561258313, 0, 0, 0, 0, 0.9388282796267443, 0, 1];[11, 9];2;206;[11  9  4  0  3  5  2  1  7  6  8 10];[0, 0, 0, 0, 0.8851506561258313, 0, 0, 0, 0, 0.9388282796267443, 0, 1]
31059;12;12;[7, 8, 6, 5];4;1084;[ 7  1  2  9  3  8  0  4  6  5 10 11];[0, 0.8087319704231347, 0.8087319704231347, 0.7964654041570806, 0, 0, 0, 1, 0.7877262259313144, 0.8087319704231347, 0, 0];[7, 8, 6, 5];4;1134;[ 7  1  2  9  3  8  0  4  6  5 10 11];[0, 0.8087319704231347, 0.8087319704231347, 0.7964654041570806, 0, 0, 0, 1, 0.7877262259313144, 0.8087319704231347, 0, 0];[7, 8, 6, 5];4;1184;[ 7  1  2  9  3  8  0  4  6  5 10 11];[0, 0.8087319704231347, 0.8087319704231347, 0.7964654041570806, 0, 0, 0, 1, 0.7877262259313144, 0.8087319704231347, 0, 0];[7, 8, 5, 6];4;721;[ 7  1  2  9  8  5  3  0  6  4 10 11];[0, 0.8087319704231347, 0.8087319704231347, 0.7964654041570806, 0, 0.8038576868135762, 0, 1, 0.8038576868135762, 0.8087319704231347, 0, 0]
31060;13;13;[11, 0, 9, 10];4;4158;[11  0  2  1  4  5  6  3  7  8  9 10 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[11, 10, 0, 9];4;2159;[11 10  0  1  4  5  2  3  7  6  9  8 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.8508888879076599, 1, 0];[11, 10, 0, 9];4;2209;[11 10  0  1  4  5  2  3  7  6  9  8 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.8508888879076599, 1, 0];[11, 10, 0, 9];4;2259;[11 10  0  1  4  5  2  3  7  6  9  8 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.8508888879076599, 1, 0]
31061;13;13;[8, 2, 4, 5];4;120;[ 8  0  2  1  4  5  6  3  7  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[8, 2, 4, 5];4;170;[ 8  0  2  1  4  5  6  3  7  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[8, 2, 4, 5];4;220;[ 8  0  2  1  4  5  6  3  7  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[8, 2, 4, 5];4;270;[ 8  0  2  1  4  5  6  3  7  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0]
31062;13;13;[10, 7, 4, 11];4;4158;[10  7  2  0  3  4  5  1  6  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0.8153129374389109, 0, 0, 1, 0, 0];[10, 7, 4, 11];4;4208;[10  7  2  0  3  4  5  1  6  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0.8153129374389109, 0, 0, 1, 0, 0];[10, 7, 4, 11];4;4258;[10  7  2  0  3  4  5  1  6  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0.8153129374389109, 0, 0, 1, 0, 0];[10, 7, 4, 11];4;4308;[10  7  2  0  3  4  5  1  6  8  9 11 12];[0, 0, 0, 0, 0, 0, 0, 0.8153129374389109, 0, 0, 1, 0, 0]
31063;13;13;[7, 5, 6];3;571;[ 7  0  5  3 12  9 10 11  6  4  1  2  8];[0.7841062326124851, 0, 0, 0.7841062326124851, 0, 0.7841062326124851, 0, 1, 0, 0.7841062326124851, 0.7795540813425337, 0.7384523001623273, 0.7841062326124851];[7, 5, 6];3;621;[ 7  0  5  3 12  9 10 11  6  4  1  2  8];[0.7841062326124851, 0, 0, 0.7841062326124851, 0, 0.7841062326124851, 0, 1, 0, 0.7841062326124851, 0.7795540813425337, 0.7384523001623273, 0.7841062326124851];[7, 5, 6];3;220;[ 7  1  5 11 12  6  0  3  9 10  4  2  8];[0.7841062326124851, 0.8047548104948473, 0, 0.7841062326124851, 0, 0.8047548104948473, 0.7995983186892401, 1, 0, 0.7841062326124851, 0.7795540813425337, 0.8047548104948473, 0.8047548104948473];[7, 5, 6];3;464;[ 7  5  0  1  3  2  4  6  8  9 10 11 12];[0, 0, 0, 0, 0, 0.8568427018028508, 0, 1, 0, 0, 0, 0, 0]
31064;13;13;[9, 8];2;1084;[ 9  0  2  1  4  5  6  3  7  8 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[9, 8];2;1134;[ 9  0  2  1  4  5  6  3  7  8 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[9, 8];2;1184;[ 9  0  2  1  4  5  6  3  7  8 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[9, 8];2;206;[ 9  8 12  0  4  1  2  3  7  6  5 10 11];[0, 0, 0, 0, 0, 0, 0, 0, 0.8382540705612092, 1, 0, 0, 0.8382540705612092]
31065;13;13;[11, 12];2;70;[11  4 10 12  0  1  9  2  7  6  5  3  8];[0.8529022108765214, 0.8239785133202612, 0, 0, 0.8593929726582354, 0, 0, 0, 0, 0.806312126639253, 0.8593929726582354, 1, 0.8593929726582354];[11, 12];2;137;[11  1  9  7 12 10  4  0  2  3  5  6  8];[0.8529022108765214, 0.860165173121731, 0.8294867129554799, 0.8294867129554799, 0.8593929726582354, 0.8150280052578361, 0, 0.860165173121731, 0, 0.860165173121731, 0.8593929726582354, 1, 0.860165173121731];[11, 12];2;1184;[11  2 12  7  8 10  4  0  9  3  1  5  6];[0.8529022108765214, 0.8239785133202612, 0.9310012875262935, 0.8294867129554799, 0.8593929726582354, 0.8150280052578361, 0, 0.9181723897487153, 0.9111640659601644, 0.8300802093544901, 0.8593929726582354, 1, 0.9310012875262935];[11, 12];2;2259;[11  2 12  7  8  3  1  0  6  5  4  9 10];[0, 0, 0.9310012875262935, 0, 0, 0, 0, 0.9181723897487153, 0.9111640659601644, 0, 0, 1, 0.9310012875262935]
31066;13;13;[9, 8, 4, 1];4;120;[ 9  8 10  0  4  1  2  3  7  6  5 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0.7983150875620678, 1, 0.7983150875620678, 0, 0];[9, 8, 4, 1];4;170;[ 9  8 10  0  4  1  2  3  7  6  5 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0.7983150875620678, 1, 0.7983150875620678, 0, 0];[9, 8, 4, 1];4;220;[ 9  8 10  0  4  1  2  3  7  6  5 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0.7983150875620678, 1, 0.7983150875620678, 0, 0];[9, 8, 4, 1];4;270;[ 9  8 10  0  4  1  2  3  7  6  5 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0.7983150875620678, 1, 0.7983150875620678, 0, 0]
31067;13;13;[10, 11, 0, 12];4;8255;[10  9 11  0  4  1  2  3  7  6  5  8 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.818258624844052, 1, 0.818258624844052, 0];[10, 0, 12, 11];4;120;[10  0 12 11  9  7  2  1  6  5  4  3  8];[0.8814943095892166, 0, 0, 0, 0, 0, 0, 0.8032580672427564, 0, 0.818258624844052, 1, 0.818258624844052, 0.8814943095892166];[10, 0, 12, 11];4;170;[10  0 12 11  9  7  6  3  4  5  1  2  8];[0.8814943095892166, 0, 0, 0.765714985393558, 0, 0, 0.7765426515259696, 0.8032580672427564, 0, 0.818258624844052, 1, 0.818258624844052, 0.8814943095892166];[10, 0, 12, 11];4;220;[10  0 12 11  9  1  5  4  7  6  2  3  8];[0.8814943095892166, 0.7598871883020414, 0, 0, 0.7598871883020414, 0.7598871883020414, 0, 0.7598871883020414, 0, 0.818258624844052, 1, 0.818258624844052, 0.8814943095892166]
31068;13;13;[12, 11, 9];3;185;[12  2  4  3  7 11  9  1 10  6  0  5  8];[0, 0.7522210657246673, 0.8805635292275628, 0.7955280779650437, 0.8805635292275628, 0, 0, 0.7522210657246673, 0, 0.7522210657246673, 0.7522210657246673, 0.7522210657246673, 1];[12, 9, 11];3;120;[12  9  8 11  2  4  5  3  7  6  1  0 10];[0, 0, 0.8805635292275628, 0.7955280779650437, 0.8805635292275628, 0.8138895108114489, 0, 0, 0.90061851476428, 0.9175850141548002, 0, 0.90061851476428, 1];[12, 9, 11];3;170;[12  9  4 11  8  5  2  0  7  6  1  3 10];[0, 0, 0.775435491863269, 0, 0.9110954145796597, 0.8138895108114489, 0, 0, 0.90061851476428, 0.9175850141548002, 0, 0.90061851476428, 1];[12, 9, 11];3;220;[12  9  4 11  8  3  7 10  1  5  2  0  6];[0, 0.8362597911544488, 0.775435491863269, 0.8653764093892062, 0.9110954145796597, 0.8138895108114489, 0, 0.8653764093892062, 0.90061851476428, 0.9891219947288493, 0.8653764093892062, 0.90061851476428, 1]
31069;13;13;[11, 2, 10, 6];4;571;[11  2 10 12  8  1  7  0  6  5  4  3  9];[0, 0.7754659126863019, 0.8695448089940505, 0, 0, 0, 0, 0.7754659126863019, 0.7754659126863019, 0, 0.8105471347311143, 1, 0.8105471347311143];[11, 10, 2, 6];4;621;[11 10 12  1  8  7  2  0  6  5  4  3  9];[0, 0.7754659126863019, 0, 0, 0, 0, 0, 0.7754659126863019, 0.7754659126863019, 0, 0.8105471347311143, 1, 0.8105471347311143];[11, 10, 2, 6];4;671;[11 10 12  1  8  7  2  0  6  5  4  3  9];[0, 0.7754659126863019, 0, 0, 0, 0, 0, 0.7754659126863019, 0.7754659126863019, 0, 0.8105471347311143, 1, 0.8105471347311143];[11, 10, 6, 2];4;464;[11 10 12  1  8  7  6  2  4  5  0  3  9];[0, 0.7754659126863019, 0.7127491906866456, 0, 0, 0, 0.7127491906866456, 0.7754659126863019, 0.7754659126863019, 0, 0.8105471347311143, 1, 0.8105471347311143]
31070;13;13;[7, 8, 3, 6];4;571;[ 7  8  2  0  3  4  5  1  6  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 1, 0.8186780422651216, 0, 0, 0, 0];[7, 8, 3, 6];4;621;[ 7  8  2  0  3  4  5  1  6  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 1, 0.8186780422651216, 0, 0, 0, 0];[7, 8, 3, 6];4;671;[ 7  8  2  0  3  4  5  1  6  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 1, 0.8186780422651216, 0, 0, 0, 0];[7, 8, 3, 6];4;721;[ 7  8  2  0  3  4  5  1  6  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 1, 0.8186780422651216, 0, 0, 0, 0]
31071;13;13;[7, 5, 6];3;1084;[ 7  0  2  1  3  4  5  6  8  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[7, 5, 6];3;1134;[ 7  0  2  1  3  4  5  6  8  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[7, 5, 6];3;1184;[ 7  0  2  1  3  4  5  6  8  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[7, 5, 6];3;1234;[ 7  0  2  1  3  4  5  6  8  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0]
31072;13;13;[11, 8];2;61;[11  2  8  6 12  9  1  0  7  5  4  3 10];[0, 0.7812357585000684, 0.7989651174557785, 0, 0, 0, 0.7989651174557785, 0, 0.7989651174557785, 0.7989651174557785, 0, 1, 0.7989651174557785];[11, 8];2;111;[11  2  8  6 12  9  1  0  7  5  4  3 10];[0, 0, 0.7989651174557785, 0, 0, 0, 0.7989651174557785, 0, 0.7989651174557785, 0.7989651174557785, 0, 1, 0.7989651174557785];[11, 8];2;161;[11  2  8  6 12  9  1  0  7  5  4  3 10];[0, 0, 0.7989651174557785, 0, 0, 0, 0.7989651174557785, 0, 0.7989651174557785, 0.7989651174557785, 0, 1, 0.7989651174557785];[11, 9];2;206;[11  9 10  8 12  7  6  2  4  5  1  3  0];[0, 0, 0.7989651174557785, 0, 0, 0, 0.7989651174557785, 0.8158389914174135, 0.8263989902718507, 0.8661615500162876, 0.8263989902718507, 1, 0.8263989902718507]
31073;13;13;[10, 4, 7, 8];4;1084;[10  4  2  0  3  5  6  1  7  8  9 11 12];[0, 0, 0, 0, 0.8937942680017811, 0, 0, 0, 0, 0, 1, 0, 0];[10, 4, 7, 8];4;1134;[10  4  2  0  3  5  6  1  7  8  9 11 12];[0, 0, 0, 0, 0.8937942680017811, 0, 0, 0, 0, 0, 1, 0, 0];[10, 4, 7, 8];4;4258;[10  4  6  2  9 11  7  3  5  0  1  8 12];[0, 0, 0.7619132325552287, 0, 0.8937942680017811, 0, 0.7619132325552287, 0.7619132325552287, 0, 0.7619132325552287, 1, 0.7619132325552287, 0];[10, 4, 7, 8];4;1234;[10  4  7  3 11  8 12  2  9  6  1  0  5];[0, 0, 0.7619132325552287, 0.8593924421738397, 0.8937942680017811, 0, 0.7619132325552287, 0.8593924421738397, 0.8589131952840031, 0.7619132325552287, 1, 0.8593924421738397, 0.7789635732966793]
31074;13;13;[8, 6, 7];3;571;[ 8  0  2  1  4  5  6  3  7  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[8, 7, 6];3;621;[ 8  0  7  2  1  3  5  4  6  9 10 11 12];[0.8431424966616003, 0.8143910759120491, 0.8431424966616003, 0, 0, 0, 0, 0.8431424966616003, 1, 0, 0, 0, 0];[8, 7, 6];3;671;[ 8  2  7  0  1  3  5  4  6  9 10 11 12];[0.8431424966616003, 0.8143910759120491, 0.8543897330702285, 0, 0, 0, 0, 0.8431424966616003, 1, 0, 0, 0, 0];[8, 7, 6];3;721;[ 8  2  7  0  1  4  5  3  6  9 10 11 12];[0.8431424966616003, 0.8143910759120491, 0.8543897330702285, 0, 0.7921876660021456, 0, 0, 0.8431424966616003, 1, 0, 0, 0, 0]
31075;13;13;[9, 11, 8];3;4158;[ 9  7 12  5  2 11  3  6  4  0  1  8 10];[0, 0, 0.7570954212710286, 0.756584182248243, 0.7366613457504394, 0.7702636096669361, 0.7427710967472436, 0.7702636096669361, 0, 1, 0, 0.7570954212710286, 0.7702636096669361];[9, 8, 11];3;621;[ 9  1  8  5  7 12  0  2 11  3  6  4 10];[0.7674268997104174, 0.7711772199717795, 0.7570954212710286, 0.756584182248243, 0.7366613457504394, 0.7702636096669361, 0.7427710967472436, 0.7702636096669361, 0.7711772199717795, 1, 0, 0.7570954212710286, 0.7702636096669361];[9, 8, 11];3;671;[ 9  1  8  5  7 12  0  2 11  3  6  4 10];[0.7674268997104174, 0.7711772199717795, 0.7570954212710286, 0.756584182248243, 0.7366613457504394, 0.7702636096669361, 0.7427710967472436, 0.7702636096669361, 0.7711772199717795, 1, 0, 0.7570954212710286, 0.7702636096669361];[9, 8, 11];3;721;[ 9  1  8  5  7 12  0  2 11  3  6  4 10];[0.7674268997104174, 0.7711772199717795, 0.7570954212710286, 0.756584182248243, 0.7366613457504394, 0.7702636096669361, 0.7427710967472436, 0.7702636096669361, 0.7711772199717795, 1, 0, 0.7570954212710286, 0.7702636096669361]
31076;13;13;[9, 8];2;1084;[ 9  0  2  1  4  5  6  3  7  8 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[9, 8];2;1134;[ 9  0  2  1  4  5  6  3  7  8 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[9, 8];2;1184;[ 9  0  2  1  4  5  6  3  7  8 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[9, 8];2;1234;[ 9  0  2  1  4  5  6  3  7  8 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0]
31077;13;13;[7, 8];2;571;[ 7  0  2  1  3  4  5  6  8  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[7, 8];2;621;[ 7  0  2  1  3  4  5  6  8  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[7, 8];2;671;[ 7  0  2  1  3  4  5  6  8  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0];[7, 8];2;721;[ 7  0  2  1  3  4  5  6  8  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0]
31078;13;13;[8, 7];2;571;[ 8  0  2  1  4  5  6  3  7  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[8, 7];2;621;[ 8  0  2  1  4  5  6  3  7  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[8, 7];2;671;[ 8  0  2  1  4  5  6  3  7  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[8, 7];2;721;[ 8  0  2  1  4  5  6  3  7  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0]
31079;13;13;[8, 2, 5];3;571;[ 8  0  2  1  4  5  6  3  7  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[8, 2, 5];3;621;[ 8  0  2  1  4  5  6  3  7  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[8, 2, 5];3;671;[ 8  0  2  1  4  5  6  3  7  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[8, 2, 5];3;721;[ 8  0  2  1  4  5  6  3  7  9 10 11 12];[0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0]
31080;14;14;[10, 13, 1, 11];4;120;[10 13  1  7  6 11  4  9 12  0  2  3  5  8];[0, 0.8007994982785815, 0, 0, 0.8007994982785815, 0, 0.8007994982785815, 0.8007994982785815, 0, 0.7567746520528782, 1, 0.8007994982785815, 0.7567746520528782, 0.9186812059670526];[10, 7, 11, 13];4;137;[10  7 11  5 13  6  1  2  3 12  9  0  4  8];[0, 0.8131247843494654, 0.8131247843494654, 0.8131247843494654, 0, 0.9222943172903517, 0.8131247843494654, 0.9234487349599407, 0, 0.7567746520528782, 1, 0.9234487349599407, 0.7848700433972662, 0.9186812059670526];[10, 7, 11, 13];4;187;[10  7 11  5 13  9  3 12  1  6  2  0  4  8];[0.7691876643777426, 0.8131247843494654, 0.8131247843494654, 0.8815168526151433, 0, 0.9222943172903517, 0.8131247843494654, 0.9234487349599407, 0, 0.8815168526151433, 1, 0.9234487349599407, 0.8170642955172972, 0.9186812059670526];[10, 7, 11, 13];4;237;[10  7 11  5 13  9  3 12  1  6  2  0  4  8];[0.8077926195809558, 0.8131247843494654, 0.8131247843494654, 0.8815168526151433, 0, 0.9222943172903517, 0.8131247843494654, 0.9234487349599407, 0, 0.8815168526151433, 1, 0.9234487349599407, 0.8472053988890946, 0.9186812059670526]
31081;14;14;[11, 5, 9];3;2109;[11  0  2  1  4  5  6  3  7  8  9 10 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[11, 5, 9];3;2159;[11  0  2  1  4  5  6  3  7  8  9 10 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[11, 5, 9];3;2209;[11  0  2  1  4  5  6  3  7  8  9 10 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[11, 5, 9];3;2259;[11  0  2  1  4  5  6  3  7  8  9 10 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0]
31082;14;14;[12, 7, 8];3;1084;[12  0  2  1  4  5  6  3  7  8 10  9 11 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[12, 7, 8];3;1134;[12  0  2  1  4  5  6  3  7  8 10  9 11 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[12, 7, 8];3;1184;[12  0  2  1  4  5  6  3  7  8 10  9 11 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0];[12, 7, 8];3;2259;[12 13  0  1  4  5  2  3  7  6  8  9 11 10];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0.7298220065682993]
31083;14;14;[6, 2, 1, 4];4;120;[ 6  0  2  1  3  4  5  7  8  9 10 11 12 13];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0];[6, 2, 1, 4];4;170;[ 6  0  2  1  3  4  5  7  8  9 10 11 12 13];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0];[6, 2, 1, 4];4;220;[ 6  0  2  1  3  4  5  7  8  9 10 11 12 13];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0];[6, 2, 1, 4];4;270;[ 6  0  2  1  3  4  5  7  8  9 10 11 12 13];[0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0]
31084;14;14;[11, 10];2;4158;[11  0  2  1  4  5  6  3  7  8  9 10 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[11, 10];2;4208;[11  0  2  1  4  5  6  3  7  8  9 10 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[11, 10];2;4258;[11  0  2  1  4  5  6  3  7  8  9 10 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0];[11, 10];2;220;[11  1  9 10  7  3  2  0  6  5  4  8 12 13];[0, 0.779964114099643, 0, 0, 0, 0, 0, 0.6974876624667357, 0, 0.779964114099643, 0.779964114099643, 1, 0, 0]
31085;14;14;[10, 11];2;4158;[10  0  2  1  4  5  6  3  7  8  9 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[10, 11];2;8305;[10  0  6  7 12 13  4  3  5  2  1  8 11  9];[0.7944412056502113, 0, 0, 0.7781990871304159, 0.7944412056502113, 0, 0.7944412056502113, 0.7944412056502113, 0, 0, 1, 0, 0.7944412056502113, 0.7944412056502113];[10, 11];2;1184;[10  1  9  5 11  3  0  4 13  7  6 12  2  8];[0.8344509060826478, 0.8527209968330185, 0, 0.8344509060826478, 0.8299995219731593, 0.8527209968330185, 0.7944412056502113, 0.7944412056502113, 0, 0.8527209968330185, 1, 0.8527209968330185, 0.7944412056502113, 0.7944412056502113];[10, 11];2;4308;[10  1  9  5 11  0  3  4  8 12  6  7 13  2];[0.8386914385890492, 0.8527209968330185, 0, 0.8344509060826478, 0.8299995219731593, 0.8527209968330185, 0.7944412056502113, 0.7944412056502113, 0.8199565083583603, 0.8527209968330185, 1, 0.8527209968330185, 0.7944412056502113, 0.7944412056502113]
31086;14;14;[9, 5, 11];3;120;[ 9  1  5 13  4 11  3  0 12  8  6  2  7 10];[0.7686383538064719, 0.9167315871861106, 0, 0.7686383538064719, 0.7686383538064719, 0.9167315871861106, 0.7685376888908984, 0, 0.7686383538064719, 1, 0, 0.7686383538064719, 0.7686383538064719, 0.7934177812846371];[9, 5, 11];3;621;[ 9  1  5  6 10 13  4  0 11 12  3  8  7  2];[0.7686383538064719, 0.9167315871861106, 0, 0.7686383538064719, 0.7686383538064719, 0.9167315871861106, 0.7950343563720333, 0, 0.7686383538064719, 1, 0.7950343563720333, 0.7686383538064719, 0.7686383538064719, 0.7934177812846371];[9, 5, 11];3;285;[ 9  1  5  6 10 13 11  2 12  7  8  0  3  4];[0.7629048325319394, 0.9167315871861106, 0.7882546346271454, 0.7629048325319394, 0, 0.9167315871861106, 0.7950343563720333, 0.7870598422592853, 0.7781930794073947, 1, 0.7950343563720333, 0.7882546346271454, 0.7882546346271454, 0.7934177812846371];[9, 5, 11];3;1234;[ 9  1  5  3 10  7  6 13 12 11  2  8  0  4];[0.7629048325319394, 0.9167315871861106, 0.7882546346271454, 0.8324216469477367, 0, 0.9167315871861106, 0.7950343563720333, 0.827806988073406, 0.7781930794073947, 1, 0.8324216469477367, 0.7882546346271454, 0.7882546346271454, 0.7934177812846371]
31087;14;14;[9, 0, 3, 8];4;1084;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[9, 0, 3, 8];4;1134;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[9, 0, 3, 8];4;1184;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[9, 0, 3, 8];4;1234;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0]
31088;14;14;[9, 10];2;2109;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[9, 10];2;111;[ 9  6 10 11  3  0  2  1  7  5  4  8 12 13];[0, 0, 0, 0, 0, 0, 0.7942455455602933, 0, 0, 1, 0.7942455455602933, 0.7925978470504754, 0, 0];[9, 10];2;161;[ 9  6 10 11  3  0  2  1  7  5  4  8 12 13];[0, 0, 0, 0, 0, 0, 0.7942455455602933, 0, 0, 1, 0.7942455455602933, 0.7925978470504754, 0, 0];[9, 10];2;211;[ 9  6 10 11  3  0  2  1  7  5  4  8 12 13];[0, 0, 0, 0, 0, 0, 0.7942455455602933, 0, 0, 1, 0.7942455455602933, 0.7925978470504754, 0, 0]
31089;14;14;[11, 9, 8];3;2109;[11  0  6  2  9  5  3  1  7  4  8 10 12 13];[0.8691842419136733, 0, 0.8691842419136733, 0, 0, 0.8257974214787043, 0.8691842419136733, 0, 0, 0.8691842419136733, 0, 1, 0, 0];[11, 9, 8];3;621;[11  0  6  2  9  3  5  1  8  7 10  4 12 13];[0.8691842419136733, 0.7948155611511933, 0.8691842419136733, 0.8365838340663286, 0.7600851571504119, 0.8365838340663286, 0.8691842419136733, 0.7948155611511933, 0.7948155611511933, 0.8691842419136733, 0.7948155611511933, 1, 0, 0];[11, 9, 8];3;671;[11  0  6  2  9  3  5  7  8  1 10  4 12 13];[0.8691842419136733, 0.7948155611511933, 0.8691842419136733, 0.8365838340663286, 0.7600851571504119, 0.8365838340663286, 0.8691842419136733, 0.8039651011914404, 0.7948155611511933, 0.8691842419136733, 0.7948155611511933, 1, 0.7589192317157597, 0.7589192317157597];[11, 9, 8];3;721;[11  0  6  2  9  3  5  1  8  7 10  4 12 13];[0.8691842419136733, 0.7948155611511933, 0.8691842419136733, 0.8365838340663286, 0.7600851571504119, 0.8365838340663286, 0.8691842419136733, 0.7948155611511933, 0.7948155611511933, 0.8691842419136733, 0.7948155611511933, 1, 0.73483310543594, 0.73483310543594]
31090;14;14;[10, 6, 8, 11];4;4158;[10  0  2  1  4  5  6  3  7  8  9 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[10, 6, 8, 11];4;4208;[10  0  2  1  4  5  6  3  7  8  9 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[10, 6, 8, 11];4;4258;[10  0  2  1  4  5  6  3  7  8  9 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0];[10, 6, 8, 11];4;4308;[10  0  2  1  4  5  6  3  7  8  9 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0]
31091;14;14;[11, 10, 9, 4];4;185;[11 10  3  2  9  1  4  0  7  6  5  8 12 13];[0, 0.8037532039955849, 0.8182686279869107, 0.8182686279869107, 0, 0, 0, 0, 0, 0.8182686279869107, 0.9184237397676237, 1, 0, 0];[11, 10, 8];3;170;[11 10  3  2  9  8  1  0  7  6  5  4 12 13];[0.8129594480376927, 0.8129594480376927, 0.8182686279869107, 0.8182686279869107, 0, 0, 0, 0, 0.8129594480376927, 0.8182686279869107, 0.9664933644686353, 1, 0, 0];[11, 10, 7];3;671;[11 10  2  0  4  5  1  3  7  6  9  8 12 13];[0, 0, 0.8411120485375103, 0, 0, 0, 0, 0, 0, 0, 0.9664933644686353, 1, 0, 0];[11, 10, 7];3;721;[11 10  0  1  4  5  2  3  7  6  9  8 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.9664933644686353, 1, 0, 0]
31092;14;14;[9, 10];2;2109;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[9, 10];2;2159;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[9, 10];2;2209;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[9, 10];2;2259;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0]
31093;14;14;[11, 10];2;61;[11  5 10 12  8  0  2  1  7  6  4  3  9 13];[0, 0, 0, 0, 0, 0.787535774111446, 0, 0, 0.7828709146486169, 0, 0.787535774111446, 1, 0.787535774111446, 0];[11, 10];2;111;[11  3 10  5 12  6 13  9  8  0  1  2  7  4];[0.7672137111336834, 0, 0, 0.8626217630310007, 0, 0.8626217630310007, 0.8450584612142693, 0, 0.7828709146486169, 0.8100252525674104, 0.8626217630310007, 1, 0.8626217630310007, 0.8398356090398911];[11, 10];2;161;[11  3 10  5 12  6 13  9  8  0  1  7  4  2];[0.7672137111336834, 0.7128033901263856, 0, 0.8626217630310007, 0, 0.8626217630310007, 0.8450584612142693, 0.7128033901263856, 0.7828709146486169, 0.8100252525674104, 0.8626217630310007, 1, 0.8626217630310007, 0.8398356090398911];[11, 10];2;211;[11  3 10  7 12 13  5  6  1  2  9  8  0  4];[0.7672137111336834, 0.8386221432104878, 0.830682140192729, 0.8741416889954505, 0, 0.8626217630310007, 0.8450584612142693, 0.8741416889954505, 0.7828709146486169, 0.8100252525674104, 0.8741416889954505, 1, 0.8741416889954505, 0.8741416889954505]
31094;14;14;[11, 8, 10, 9];4;571;[11  8 10  1  6  2  0  5  9  7  3  4 12 13];[0.7943783342161064, 0.8868434737151514, 0.8366271855807327, 0, 0, 0.6216081568153731, 0.8736624495742217, 0, 0.9228381063735012, 0.6216081568153731, 0.9228381063735012, 1, 0, 0];[11, 8, 10, 9];4;170;[11  8 10  1  2  9  4  6 12  7  3  0  5 13];[0.6216081568153731, 0.8868434737151514, 0.8366271855807327, 0.6385786744736411, 0.7623499746021393, 0.6216081568153731, 0.6385799499467525, 0.6385799499467525, 0.9228381063735012, 0.7801877896442831, 0.9228381063735012, 1, 0.6385799499467525, 0];[11, 8, 10, 9];4;220;[11  8 10  1  2  9  4  5 12 13  7  6  3  0];[0.6216081568153731, 0.8868434737151514, 0.8366271855807327, 0.6385786744736411, 0.7623499746021393, 0.7281514200087993, 0.6385799499467525, 0.6385799499467525, 0.9228381063735012, 0.7801877896442831, 0.9228381063735012, 1, 0.7281514200087993, 0.6558598074883157];[11, 8, 10, 9];4;220;[11  8 10  9  1  2  0  4  5  7  3  6 12 13];[0.5761853026134898, 0.8868434737151514, 0.8366271855807327, 0, 0.5761853026134898, 0.5761853026134898, 0, 0, 0.9228381063735012, 0.9044358757019793, 0.9228381063735012, 1, 0, 0]
31095;14;14;[12, 13];2;16448;[12  4  9 11 10  3  5  0  7  6  1  2  8 13];[0, 0, 0, 0.6433850383577081, 0.6577498372314589, 0.6283485199952102, 0, 0, 0, 0.6577498372314589, 0.6534723185753613, 0.6577498372314589, 1, 0];[12, 13];2;16498;[12  4  9 11 10  3  5  1  7  6  0  2  8 13];[0, 0.5819453545764529, 0, 0.6433850383577081, 0.6577498372314589, 0.6283485199952102, 0, 0, 0, 0.6577498372314589, 0.6534723185753613, 0.6577498372314589, 1, 0];[12, 13];2;16548;[12  4  9 11 10  3  5  1  0  2  7  6  8 13];[0.5561285824544584, 0.5819453545764529, 0.5561285824544584, 0.6433850383577081, 0.6577498372314589, 0.6283485199952102, 0, 0, 0, 0.6577498372314589, 0.6534723185753613, 0.6577498372314589, 1, 0];[12, 13];2;721;[12  4  9 11 10  3  5  0 13  6  2  1  7  8];[0.6160074014852271, 0.5819453545764529, 0.5952239869388207, 0.6433850383577081, 0.6577498372314589, 0.6283485199952102, 0.6143797536770293, 0, 0, 0.6577498372314589, 0.6534723185753613, 0.6577498372314589, 1, 0.6143797536770293]
31096;14;14;[9, 10];2;2109;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[9, 10];2;2159;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[9, 10];2;187;[ 9  2  6  7 10 13  3  0  4  5  1  8 11 12];[0, 0, 0.76429900823082, 0, 0, 0, 0.76429900823082, 0.76429900823082, 0, 1, 0.76429900823082, 0, 0, 0.6860029433276598];[9, 10];2;237;[ 9  2  6  7 10 13  3  0  4  5  1  8 11 12];[0, 0, 0.76429900823082, 0, 0, 0, 0.76429900823082, 0.76429900823082, 0, 1, 0.76429900823082, 0, 0, 0.6860029433276598]
31097;14;14;[9, 7, 10, 12];4;8255;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[9, 7, 10, 12];4;8305;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[9, 7, 10, 12];4;8355;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0];[9, 7, 10, 12];4;8405;[ 9  0  2  1  4  5  6  3  7  8 10 11 12 13];[0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0]
31098;14;14;[10, 7, 9];3;2109;[10  0  3  2 13  6  1  4  7  5  9  8 11 12];[0.5124481089987811, 0, 0.5124481089987811, 0.5124481089987811, 0, 0, 0.5124481089987811, 0, 0, 0, 1, 0, 0, 0.5124481089987811];[10, 7, 9];3;4208;[10  8  0  2  3  6 13  1  7  5  4  9 11 12];[0.5967882400370089, 0, 0.5967882400370089, 0.5967882400370089, 0, 0, 0.5967882400370089, 0, 0.8013049996164582, 0, 1, 0, 0, 0.5670801745368609];[10, 9, 7];3;1184;[10  8 12  9  7  4  5  0  3  6  2 13  1 11];[0.5967882400370089, 0, 0.5967882400370089, 0.5967882400370089, 0.7253015844750387, 0.7193804553479077, 0.5967882400370089, 0.7253015844750387, 0.8013049996164582, 0.7481012561553038, 1, 0, 0.7481012561553038, 0.5670801745368609];[10, 9, 7];3;1234;[10  8 12  9  7  4  5  0  3  6  2 13  1 11];[0.5967882400370089, 0, 0.5967882400370089, 0.5967882400370089, 0.7253015844750387, 0.7193804553479077, 0.5967882400370089, 0.7253015844750387, 0.8013049996164582, 0.7481012561553038, 1, 0, 0.7481012561553038, 0.5670801745368609]
31099;14;14;[11, 9, 10, 12];4;120;[11  0  9  7 10 12  6  1  8  2  3  5  4 13];[0.8155448633206277, 0.6280596685659188, 0.6280596685659188, 0, 0, 0, 0.6872197235908143, 0.7052286929313643, 0.6280596685659188, 0.7052286929313643, 0.7052286929313643, 1, 0.6872197235908143, 0];[11, 9, 10, 12];4;8305;[11  7  9 10  3  0  2  1  6  5  4  8 12 13];[0, 0, 0, 0, 0, 0, 0, 0.7052286929313643, 0, 0.7052286929313643, 0.7052286929313643, 1, 0, 0];[11, 9, 10, 12];4;8355;[11  7  9 10  3  0  2  1  6  5  4  8 12 13];[0, 0, 0, 0, 0, 0, 0, 0.7052286929313643, 0, 0.7052286929313643, 0.7052286929313643, 1, 0, 0];[11, 9, 10, 12];4;8405;[11  7  9 10  3  0  2  1  6  5  4  8 12 13];[0, 0, 0, 0, 0, 0, 0, 0.7052286929313643, 0, 0.7052286929313643, 0.7052286929313643, 1, 0, 0]


==> results/straight_runs_results.csv <==
obstacles,exhaustive,discrete_50,discrete_100,euclidean_50,euclidean_100
10,1024,255.0,299.0,224.0,205.0
11,2048,734.0,715.0,542.0,608.0
12,4096,1644.0,1902.0,1009.0,1109.0
13,8192,1968.0,3191.0,1481.0,835.0
14,16384,6246.0,4249.0,2665.0,3245.0

